Learning Policies through Quantile Regression

Policy gradient based reinforcement learning algorithms coupled with neural networks have shown success in learning complex policies in the model free continuous action space control setting. However, explicitly parameterized policies are limited by the scope of the chosen parametric probability distribution. We show that alternatively to the likelihood based policy gradient, a related objective can be optimized through advantage weighted quantile regression. Our approach models the policy implicitly in the network, which gives the agent the freedom to approximate any distribution in each action dimension, not limiting its capabilities to the commonly used unimodal Gaussian parameterization. This broader spectrum of policies makes our algorithm suitable for problems where Gaussian policies cannot fit the optimal policy. Moreover, our results on the MuJoCo physics simulator benchmarks are comparable or superior to state-of-the-art on-policy methods.

==> AAAI20-Learning Policies through Quantile Regression_arxiv/data/choice/ppo_actions.csv <==
8.972666263580322266e-01
8.031896948814392090e-01
-1.962882652878761292e-02
-3.522747755050659180e-01
-5.056551098823547363e-01
2.551575303077697754e-01
4.306833818554878235e-02
-2.366596311330795288e-01
2.731100618839263916e-01
-2.193978428840637207e-01
-2.169351726770401001e-01
2.515988051891326904e-01
8.801369369029998779e-02
-6.590195298194885254e-01
-4.122352898120880127e-01
-1.155708879232406616e-01
3.374459594488143921e-02
7.217192053794860840e-01
4.578861296176910400e-01
-5.046718567609786987e-02
-6.501931697130203247e-02
-2.360313385725021362e-01
1.383748278021812439e-02
7.129386663436889648e-01
-2.657234370708465576e-01
4.587880522012710571e-02
-1.721104793250560760e-02
9.453124403953552246e-01
1.552386134862899780e-01
-7.999095320701599121e-01
-7.159011363983154297e-01
1.654919534921646118e-01
1.790351234376430511e-05
1.876008212566375732e-01
-1.266512870788574219e-01
1.363937854766845703e+00
1.281531155109405518e-01
2.902933657169342041e-01
2.751027345657348633e-01
-9.833021759986877441e-01
-5.181897878646850586e-01
1.135149717330932617e+00
-3.824672400951385498e-01
2.264950275421142578e-01
2.914697825908660889e-01
5.521457791328430176e-01
-7.562384009361267090e-01
5.327283143997192383e-01
-7.010436058044433594e-01
-1.097130030393600464e-01
-3.259336352348327637e-01
4.234447777271270752e-01
-5.169004797935485840e-01
-4.913062155246734619e-01
1.985416859388351440e-01
5.634323135018348694e-02
7.413066029548645020e-01
-4.932789802551269531e-01
1.342892944812774658e-01
8.273761868476867676e-01
-1.030407547950744629e+00
-2.241708636283874512e-01
3.444736301898956299e-01
-6.201721727848052979e-02
8.368767797946929932e-02
-1.297329962253570557e-01
-3.028849661350250244e-01
-1.468684524297714233e-01
5.076826214790344238e-01
1.052415370941162109e+00
5.925108790397644043e-01
-7.886390089988708496e-01
-3.739070892333984375e-01
4.755685627460479736e-01
3.829705715179443359e-02
-2.281953841447830200e-01
-3.853687942028045654e-01
-1.395132303237915039e+00
-7.531914114952087402e-01
-5.469238162040710449e-01
5.446021556854248047e-01
5.253459513187408447e-02
1.069778323173522949e+00
-7.394552230834960938e-01
7.304928302764892578e-01
-1.214760094881057739e-01
2.873349562287330627e-02
-3.105387985706329346e-01
1.338757723569869995e-01
2.793056964874267578e-01
6.738851070404052734e-01
8.433908224105834961e-01
-4.303861558437347412e-01
-7.492121458053588867e-01
-6.252789497375488281e-02
3.009019196033477783e-01
-6.284071803092956543e-01
-4.857498109340667725e-01
-1.011063098907470703e+00
1.928043812513351440e-01
-6.807097196578979492e-01
2.511785551905632019e-02
-6.416698098182678223e-01
2.929585874080657959e-01
6.821939349174499512e-02
-1.673277616500854492e-01
5.686572790145874023e-01
1.002049893140792847e-01
1.182914227247238159e-01
-5.809393152594566345e-02
-3.194073587656021118e-02
-1.496010422706604004e-01
1.986452341079711914e-01
-7.868446409702301025e-02
1.729098111391067505e-01
8.849312663078308105e-01
1.225562840700149536e-01
-1.582054495811462402e+00
2.366123721003532410e-02
-5.645592212677001953e-01
6.100256443023681641e-01
-6.167041659355163574e-01
4.788587391376495361e-01
5.303125977516174316e-01
3.704645037651062012e-01
8.171178698539733887e-01
-3.371342420578002930e-01
3.263990581035614014e-01
2.136459648609161377e-01
-2.585102915763854980e-01
3.993046283721923828e-01
-5.296427607536315918e-01
-3.917987644672393799e-01
-7.244829088449478149e-02
7.071592211723327637e-01
3.609234988689422607e-01
-3.153724828734993935e-04
-6.892322301864624023e-01
-8.051590323448181152e-01
-3.685096800327301025e-01
-3.804358243942260742e-01
-1.632483303546905518e-02
2.271692641079425812e-02
-1.626175642013549805e-01
2.051363289356231689e-01
-2.068214118480682373e-02
-7.038774490356445312e-01
7.375106215476989746e-01
-3.271905705332756042e-02
1.498933136463165283e-01
2.625387609004974365e-01
-9.543080925941467285e-01
-1.235982403159141541e-01
-1.115949377417564392e-01
-2.315517067909240723e-01
5.470728501677513123e-02
-9.806870222091674805e-01
1.259404420852661133e+00
-1.757715791463851929e-01
-3.797025978565216064e-01
1.595289632678031921e-02
2.470687776803970337e-01
-3.242734968662261963e-01
8.231671899557113647e-02
-3.608662635087966919e-02
-1.315143555402755737e-01
-1.078041493892669678e-01
-5.394653081893920898e-01
-4.846740365028381348e-01
-8.868713974952697754e-01
-1.612343639135360718e-01
4.264532625675201416e-01
-2.740359604358673096e-01
-1.984240114688873291e-01
3.227006494998931885e-01
-2.838586568832397461e-01
3.250468671321868896e-01
-6.989829242229461670e-02
-1.079100668430328369e-01
-6.128844618797302246e-01
-4.783124029636383057e-01
9.216693639755249023e-01
1.819990128278732300e-01
-1.720921158790588379e+00
2.188303917646408081e-01
1.158346682786941528e-01
2.070022225379943848e-01
1.478927493095397949e+00
-4.070773720741271973e-01
8.963769078254699707e-01
-4.990739822387695312e-01
-4.844313263893127441e-01
-4.499158635735511780e-02
-5.159000754356384277e-01
3.861649334430694580e-01
2.024464905261993408e-01
5.280412435531616211e-01
8.949414491653442383e-01
-8.393735438585281372e-02
9.979946017265319824e-01
-5.914441868662834167e-02
4.124886356294155121e-03
1.001270115375518799e-01
2.480070106685161591e-02
-1.288307607173919678e-01
3.934690654277801514e-01
3.591569960117340088e-01
8.464962840080261230e-01
4.584582448005676270e-01
-9.736315011978149414e-01
-4.285641610622406006e-01
-7.424745559692382812e-01
2.592096626758575439e-01
1.769341975450515747e-01
2.855615317821502686e-01
-4.278558194637298584e-01
-2.062034159898757935e-01
-4.176807105541229248e-01
-6.280584931373596191e-01
-4.799097180366516113e-01
2.960480749607086182e-01
3.640738129615783691e-01
-4.671023488044738770e-01
-2.574747502803802490e-01
-5.098829269409179688e-01
7.409582734107971191e-01
3.448729813098907471e-01
4.958454370498657227e-01
4.147740602493286133e-01
4.805351197719573975e-01
9.180022031068801880e-02
-7.201209664344787598e-01
3.710581064224243164e-01
4.278290867805480957e-01
-8.531173467636108398e-01
-5.122881531715393066e-01
6.768227219581604004e-01
-5.615143775939941406e-01
-1.235901117324829102e+00
5.121488571166992188e-01
5.570001006126403809e-01
-7.210159897804260254e-01
9.385219216346740723e-01
1.116437837481498718e-01
3.638783395290374756e-01
-5.074208229780197144e-02
1.243903711438179016e-01
6.615282893180847168e-01
9.439086914062500000e-02
-1.209643602371215820e+00
5.823404788970947266e-01
3.947806358337402344e-01
2.694607079029083252e-01
3.583562672138214111e-01
3.037648499011993408e-01
-6.786777973175048828e-01
-7.365177869796752930e-01
-5.836823582649230957e-01
3.769623041152954102e-01
5.209468007087707520e-01
8.237167000770568848e-01
-3.349807113409042358e-02
-5.293590426445007324e-01
-3.999749198555946350e-02
-1.651949062943458557e-02
3.615580499172210693e-01
1.215763166546821594e-01
2.926259934902191162e-01
1.292380541563034058e-01
7.802987098693847656e-02
5.663217902183532715e-01
4.335984587669372559e-01
8.244826197624206543e-01
-3.059411048889160156e-01
-4.382340312004089355e-01
-3.728928864002227783e-01
5.391254425048828125e-01
-6.383278220891952515e-02
7.401342391967773438e-01
6.692847013473510742e-01
-1.474956423044204712e-01
4.560162127017974854e-01
-4.551654756069183350e-01
3.175052106380462646e-01
-4.377394914627075195e-01
4.369331002235412598e-01
-1.878695011138916016e+00
-2.674121856689453125e-01
3.635522127151489258e-01
2.489996701478958130e-01
3.903068602085113525e-01
6.290729045867919922e-01
3.778496086597442627e-01
5.757081508636474609e-02
1.410123348236083984e+00
4.066744446754455566e-01
3.971250057220458984e-01
2.066349089145660400e-01
-1.711358428001403809e-01
3.742285072803497314e-01
-8.636664152145385742e-01
9.215430915355682373e-02
-9.684184193611145020e-01
1.126773834228515625e+00
2.353803217411041260e-01
1.025439143180847168e+00
-1.186083778738975525e-01
8.687117099761962891e-01
-2.684856951236724854e-02
-7.365785539150238037e-02
1.357949227094650269e-01
-4.648877084255218506e-01
-6.318800449371337891e-01
2.609295845031738281e-01
-2.578898072242736816e-01
-9.022839665412902832e-01
-6.103260517120361328e-01
7.194382548332214355e-01
2.830880582332611084e-01
-1.097434982657432556e-01
3.237897157669067383e-01
-5.309435129165649414e-01
6.858326196670532227e-01
3.175894021987915039e-01
-8.153054863214492798e-02
1.966667324304580688e-01
4.662803187966346741e-02
4.191684424877166748e-01
-3.686586618423461914e-01
3.476328849792480469e-01
-2.524451613426208496e-01
-3.668203651905059814e-01
-6.836728453636169434e-01
-2.169358581304550171e-01
6.576318144798278809e-01
2.459863014519214630e-02
1.443742811679840088e-01
2.415512800216674805e-01
2.639019489288330078e-01
-2.602309584617614746e-01
3.409245982766151428e-02
3.079111874103546143e-01
-3.029715120792388916e-01
2.513352036476135254e-01
5.218259692192077637e-01
-1.343406885862350464e-01
-7.258386015892028809e-01
-7.634903192520141602e-01
1.283774137496948242e+00
5.859935879707336426e-01
-5.741814970970153809e-01
-6.770335882902145386e-02
-4.724502563476562500e-01
-8.625932335853576660e-01
-1.214981675148010254e+00
-2.601761221885681152e-01
-1.401882171630859375e-01
-3.955953717231750488e-01
-2.046079188585281372e-01
-2.494429498910903931e-01
-7.578086256980895996e-01
-8.143176883459091187e-02
9.778373837471008301e-01
-3.328737318515777588e-01
-1.051025629043579102e+00
-4.500564336776733398e-01
-7.908014655113220215e-01
1.150651574134826660e-01
-8.566654920578002930e-01
-8.941904455423355103e-02
3.515187799930572510e-01
-3.053092956542968750e-01
-2.291369736194610596e-01
-9.368719458580017090e-01
-3.089315295219421387e-01
6.010162234306335449e-01
-4.121777787804603577e-02
-4.366529360413551331e-02
-6.600132584571838379e-01
-9.486984014511108398e-01
1.325319409370422363e-01
1.481666564941406250e-01
-6.684333086013793945e-01
9.422672986984252930e-01
2.953299283981323242e-01
5.501122474670410156e-01
-1.107657670974731445e+00
-4.552122354507446289e-01
-1.631906777620315552e-01
1.406843364238739014e-01
2.394157834351062775e-02
8.262245059013366699e-01
-9.963246583938598633e-01
3.880715370178222656e-01
-2.604418098926544189e-01
-6.907353401184082031e-01
3.535125553607940674e-01
-7.217912673950195312e-01
5.547048449516296387e-01
-2.735594213008880615e-01
-2.039241641759872437e-01
4.120900630950927734e-01
-7.713315486907958984e-01
1.756205037236213684e-02
7.199051380157470703e-01
1.593190804123878479e-02
-3.042659759521484375e-01
-9.625930786132812500e-01
5.911062955856323242e-01
2.992261946201324463e-01
-1.200220584869384766e+00
2.721845805644989014e-01
6.559229493141174316e-01
1.791401356458663940e-01
-3.641788065433502197e-01
-1.337551325559616089e-01
3.598770201206207275e-01
-1.091094613075256348e+00
-4.685417115688323975e-01
3.711334764957427979e-01
6.745948791503906250e-01
-9.074437618255615234e-02
-4.874814767390489578e-03
-3.365203142166137695e-01
4.186420142650604248e-01
2.699896693229675293e-01
8.205344676971435547e-01
-2.854096889495849609e-01
-2.773137390613555908e-01
5.561299324035644531e-01
-2.672080099582672119e-01
-1.760484278202056885e-01
1.623725742101669312e-01
7.721360772848129272e-02
-2.958514094352722168e-01
4.989811182022094727e-01
-5.136303231120109558e-02
-1.673660874366760254e-01
-2.597619295120239258e-01
1.019651889801025391e-01
-6.452891230583190918e-01
-3.182363137602806091e-02
-1.713083982467651367e-01
2.375200241804122925e-01
-5.212041139602661133e-01
2.813802063465118408e-01
3.886020481586456299e-01
3.607667982578277588e-01
-7.179904729127883911e-02
-4.185584485530853271e-01
2.637989521026611328e-01
-1.862823218107223511e-01
-3.039158582687377930e-01
6.345115602016448975e-02
-1.218035668134689331e-01
-1.247049331665039062e+00
-1.701883524656295776e-01
-1.153455227613449097e-01
1.250246644020080566e+00
1.023073047399520874e-01
4.067725837230682373e-01
6.247762441635131836e-01
5.649958252906799316e-01
-5.064439773559570312e-01
1.751053780317306519e-01
-4.429602324962615967e-01
-5.776422023773193359e-01
-3.947585076093673706e-02
9.772641062736511230e-01
5.761949345469474792e-03
8.458921313285827637e-01
-4.852450191974639893e-01
-1.228222027420997620e-01
5.721369981765747070e-01
2.966237962245941162e-01
-3.127333223819732666e-01
-1.317579597234725952e-01
-4.313740879297256470e-03
4.856974184513092041e-01
-1.138088822364807129e+00
-1.418706178665161133e-01
8.817481994628906250e-02
-1.188938140869140625e+00
4.615260362625122070e-01
-4.885859489440917969e-01
1.093425005674362183e-01
2.355671077966690063e-01
-7.035518437623977661e-02
4.350394904613494873e-01
2.026831060647964478e-01
1.226401925086975098e-01
2.087302803993225098e-01
1.349881291389465332e-01
4.843121469020843506e-01
-1.135967392474412918e-02
-2.417168021202087402e-01
-8.918321877717971802e-02
3.878794014453887939e-01
-5.326841473579406738e-01
-1.323429346084594727e-01
5.151423215866088867e-01
1.130347251892089844e-01
4.786979854106903076e-01
1.108497858047485352e+00
5.851091146469116211e-01
-4.260424077510833740e-01
4.487015902996063232e-01
1.451242119073867798e-01
4.123643934726715088e-01
-1.039128422737121582e+00
6.029974818229675293e-01
-1.616018563508987427e-01
-1.732558012008666992e-01
-8.448579907417297363e-01
5.226410627365112305e-01
-1.774964034557342529e-01
2.982732653617858887e-01
4.512952864170074463e-01
6.497704237699508667e-02
-8.963100314140319824e-01
-1.072488903999328613e+00
3.157861828804016113e-01
8.427447080612182617e-01
1.952105313539505005e-01
-2.927366197109222412e-01
1.509979460388422012e-02
5.761786177754402161e-02
-4.323053359985351562e-01
-6.263503432273864746e-01
-2.679828405380249023e-01
-2.656722366809844971e-01
3.736817836761474609e-01
3.346436619758605957e-01
2.820315659046173096e-01
2.964076995849609375e-01
-3.321648538112640381e-01
-7.919543385505676270e-01
-3.354574441909790039e-01
9.239330887794494629e-01
4.658688306808471680e-01
-4.694845676422119141e-01
4.139525443315505981e-02
-4.642151296138763428e-01
-4.455934762954711914e-01
1.128743141889572144e-01
8.784938454627990723e-01
4.220280051231384277e-01
-1.679548174142837524e-01
3.347831964492797852e-01
7.874721884727478027e-01
4.646477475762367249e-02
-2.266124263405799866e-02
-2.536495961248874664e-02
-2.136528044939041138e-01
-6.848849654197692871e-01
-2.398073822259902954e-01
-7.832439988851547241e-02
4.569173455238342285e-01
1.280892789363861084e-01
7.730306386947631836e-01
4.258916713297367096e-03
-1.447705645114183426e-02
6.388933062553405762e-01
7.789133191108703613e-01
4.137433767318725586e-01
4.114806354045867920e-01
7.010732293128967285e-01
-1.841962523758411407e-02
3.427010178565979004e-01
3.489264845848083496e-01
1.346265316009521484e+00
2.463451921939849854e-01
5.725916624069213867e-01
9.355414658784866333e-02
4.844067990779876709e-01
-1.097571402788162231e-01
7.596674561500549316e-01
4.902046024799346924e-01
-6.566641926765441895e-01
-6.509667038917541504e-01
-3.467993736267089844e-01
-5.717141628265380859e-01
6.372705101966857910e-01
-7.022275328636169434e-01
1.857348829507827759e-01
-1.975723654031753540e-01
-5.872143507003784180e-01
4.992427825927734375e-01
4.914457798004150391e-01
2.266256362199783325e-01
-8.122663944959640503e-02
5.719616413116455078e-01
-7.035510241985321045e-02
-1.660677492618560791e-01
9.599363803863525391e-02
9.203153848648071289e-02
2.452653050422668457e-01
1.360785722732543945e+00
-1.461814790964126587e-01
4.510862529277801514e-01
1.138515949249267578e+00
6.840468198060989380e-02
-6.301625967025756836e-01
-5.155274868011474609e-01
-4.282031953334808350e-01
-4.653195142745971680e-01
3.037419021129608154e-01
-7.473204731941223145e-01
3.069748580455780029e-01
-1.228573843836784363e-01
1.291117310523986816e+00
-1.576370894908905029e-01
-5.300830677151679993e-02
-4.595074355602264404e-01
1.305701494216918945e+00
3.845075070858001709e-01
-1.252109408378601074e-01
6.558204889297485352e-01
6.721816956996917725e-02
-8.752972483634948730e-01
1.967126727104187012e-01
-7.748946547508239746e-01
-1.997680962085723877e-01
2.184877917170524597e-02
2.394020929932594299e-02
-5.257825255393981934e-01
-7.794898003339767456e-02
-4.583098292350769043e-01
-1.265605837106704712e-01
-3.575424253940582275e-01
3.423789739608764648e-01
1.910565197467803955e-01
9.878852963447570801e-02
-6.809701919555664062e-01
-4.733384549617767334e-01
-9.090299159288406372e-02
-1.071817129850387573e-01
-4.912819564342498779e-01
5.751008987426757812e-01
-3.505596518516540527e-01
-4.868340194225311279e-01
6.403294801712036133e-01
6.708559989929199219e-01
-7.066420465707778931e-02
-5.792318582534790039e-01
4.777497947216033936e-01
1.572711914777755737e-01
-2.990214824676513672e-01
2.855157256126403809e-01
-3.191780745983123779e-01
2.752203345298767090e-01
6.304491162300109863e-01
-3.251967579126358032e-02
2.347270995378494263e-01
-6.256951093673706055e-01
-6.105672121047973633e-01
7.444112300872802734e-01
5.974956154823303223e-01
-1.568661630153656006e-01
-3.010937571525573730e-01
4.252622127532958984e-01
1.015529185533523560e-01
-1.900310367345809937e-01
-3.970246911048889160e-01
7.009382843971252441e-01
5.293332785367965698e-02
7.441591471433639526e-02
7.293854951858520508e-01
8.500505685806274414e-01
1.192002817988395691e-01
5.042547583580017090e-01
-2.198891639709472656e-01
-4.202871620655059814e-01
7.017349004745483398e-01
2.636928856372833252e-01
-3.387501090764999390e-02
2.278436869382858276e-01
3.940877318382263184e-01
4.635629057884216309e-01
-1.498934905976057053e-02
6.359212845563888550e-02
-7.772386670112609863e-01
-1.077320456504821777e+00
-6.243501305580139160e-01
1.120899915695190430e-01
2.910400331020355225e-01
5.384675413370132446e-02
-1.569053083658218384e-01
-3.905749320983886719e-01
-1.050561070442199707e+00
1.003586769104003906e+00
-2.558066248893737793e-01
-2.892680466175079346e-01
2.474441677331924438e-01
-1.399545669555664062e-01
-1.096299290657043457e-01
5.218833312392234802e-02
-9.798614978790283203e-01
2.599439918994903564e-01
-6.207459568977355957e-01
-1.271328926086425781e-01
9.298821091651916504e-01
-1.242412254214286804e-01
2.680793404579162598e-01
3.052263557910919189e-01
3.637464344501495361e-01
-2.632093727588653564e-01
-6.401488184928894043e-01
2.396539747714996338e-01
-6.834434866905212402e-01
-1.693855375051498413e-01
-2.303055524826049805e-01
-2.108415812253952026e-01
5.360726118087768555e-01
1.029952988028526306e-01
1.911837756633758545e-01
-1.490383148193359375e-01
1.365710422396659851e-02
-8.100738376379013062e-02
-5.145031213760375977e-01
5.299186110496520996e-01
-3.589246049523353577e-02
1.774200558662414551e+00
-6.012274026870727539e-01
4.293059557676315308e-02
5.060477852821350098e-01
-3.305066823959350586e-01
7.754904031753540039e-02
-1.322580128908157349e-01
-4.351362586021423340e-02
1.037236452102661133e+00
3.368669748306274414e-01
-1.477971971035003662e-01
-6.713021397590637207e-01
1.535019278526306152e-01
-1.431207209825515747e-01
5.149340629577636719e-01
1.765106171369552612e-01
-3.022660911083221436e-01
-8.476265519857406616e-02
-5.124021768569946289e-01
-6.207801103591918945e-01
5.254039168357849121e-01
7.485719323158264160e-01
5.075496621429920197e-03
3.092399537563323975e-01
-7.386476397514343262e-01
-4.704646468162536621e-01
3.843307197093963623e-01
5.090301632881164551e-01
3.088499009609222412e-01
-4.662750363349914551e-01
-5.215348601341247559e-01
-7.556245476007461548e-02
4.305981397628784180e-01
4.360284209251403809e-01
-3.376468122005462646e-01
-1.471150368452072144e-01
-3.556666374206542969e-01
-8.512544631958007812e-01
-2.312875986099243164e-01
2.998249828815460205e-01
8.669272661209106445e-01
-4.456664621829986572e-01
-9.924814105033874512e-02
7.388655543327331543e-01
-6.361874938011169434e-02
-7.713335566222667694e-03
-2.688595652580261230e-01
1.442329734563827515e-01
1.577578783035278320e+00
7.669707536697387695e-01
5.759509801864624023e-01
5.537124350666999817e-02
-6.931281089782714844e-01
8.909276127815246582e-01
9.651484340429306030e-02
-4.132415950298309326e-01
-9.111559391021728516e-01
2.895343005657196045e-01
-2.300946228206157684e-02
-5.981845855712890625e-01
8.230878114700317383e-01
-6.169217824935913086e-02
-2.264562845230102539e-01
1.653181016445159912e-01
-3.165092468261718750e-01
9.131085127592086792e-02
-7.808599472045898438e-01
-5.071077346801757812e-01
-9.482856988906860352e-01
-1.888533085584640503e-01
-1.736191450618207455e-03
8.476000428199768066e-01
-1.225004121661186218e-01
5.544474124908447266e-01
2.015964835882186890e-01
6.732211709022521973e-01
2.752338647842407227e-01
-6.688004732131958008e-02
6.351391077041625977e-01
-3.992880582809448242e-01
-2.202650308609008789e-01
4.284531176090240479e-01
-1.177461668848991394e-01
1.134797811508178711e+00
2.631068229675292969e-01
-1.034688234329223633e+00
-2.594496011734008789e-01
1.660311371088027954e-01
-5.021075606346130371e-01
1.376662403345108032e-01
5.160945653915405273e-01
4.649732708930969238e-01
2.043090909719467163e-01
5.709538459777832031e-01
-2.926340103149414062e-01
-6.047866940498352051e-01
4.490742087364196777e-02
-4.538708180189132690e-02
-3.581000268459320068e-01
6.135142445564270020e-01
-6.708618253469467163e-02
5.154351592063903809e-01
4.722649455070495605e-01
-6.002457737922668457e-01
-4.024127721786499023e-01
-1.178893372416496277e-01
5.390862822532653809e-01
-3.202391788363456726e-02
-3.354804217815399170e-01
-2.706574797630310059e-01
-5.675508826971054077e-02
-5.387081503868103027e-01
2.829886674880981445e-01
-1.712000519037246704e-01
-2.032712399959564209e-01
1.794499158859252930e-01
6.703933328390121460e-02
-2.458551824092864990e-01
1.218724846839904785e+00
-2.244722545146942139e-01
6.972599625587463379e-01
1.247073560953140259e-01
3.204292953014373779e-01
4.536551609635353088e-02
-3.479913473129272461e-01
-8.492951840162277222e-02
-2.452986501157283783e-02
6.423616409301757812e-02
-2.249363660812377930e-01
1.722971498966217041e-01
-7.069626450538635254e-01
4.537679851055145264e-01
8.361592888832092285e-02
-3.174339532852172852e-01
5.236593633890151978e-02
-7.906568050384521484e-02
1.028871536254882812e+00
2.228298038244247437e-01
9.535140991210937500e-01
8.599964380264282227e-01
-2.760411202907562256e-01
-3.309349715709686279e-01
6.102710962295532227e-01
4.946561157703399658e-01
4.020429253578186035e-01
1.555486619472503662e-01
5.472583770751953125e-01
1.666050255298614502e-01
2.113340795040130615e-01
-2.640668451786041260e-01
-3.821852505207061768e-01
3.015260696411132812e-01
2.373775243759155273e-01
-6.748881936073303223e-01
2.946751713752746582e-01
-1.203453019261360168e-01
5.831425189971923828e-01
-7.321364283561706543e-01
5.193660259246826172e-01
1.967032551765441895e-01
-2.560628019273281097e-02
3.931806087493896484e-01
2.085127979516983032e-01
6.572674959897994995e-02
1.031135097146034241e-01
5.237420797348022461e-01
-1.145869731903076172e+00
3.031178563833236694e-02
1.464423984289169312e-01
1.079276949167251587e-01
2.885504066944122314e-01
5.216354131698608398e-01
-1.273429542779922485e-01
1.515995413064956665e-01
6.371118426322937012e-01
-4.463461637496948242e-01
-4.708052873611450195e-01
-9.166145324707031250e-02
-4.893318712711334229e-01
-9.669390916824340820e-01
-9.025943279266357422e-01
-6.625605374574661255e-02
-3.777096271514892578e-01
-2.557370662689208984e-01
-2.188629806041717529e-01
-1.560066699981689453e+00
-9.765508174896240234e-01
-8.381885290145874023e-02
5.589858293533325195e-01
-6.568094491958618164e-01
-1.193080902099609375e+00
3.658203184604644775e-01
5.994807481765747070e-01
2.775650322437286377e-01
-6.101476550102233887e-01
-5.932505726814270020e-01
-3.993511199951171875e-01
-6.150647401809692383e-01
1.410013288259506226e-01
3.345032334327697754e-01
1.313193142414093018e-01
1.766985654830932617e-01
-4.039307534694671631e-01
2.058691382408142090e-01
-8.441823124885559082e-01
1.117774322628974915e-01
3.434212505817413330e-01
5.514163970947265625e-01
-1.980382800102233887e-01
-5.333600044250488281e-01
1.307592689990997314e-01
2.340061962604522705e-01
4.990988969802856445e-01
-9.479460120201110840e-01
-5.443047881126403809e-01
-5.115415453910827637e-01
6.237753033638000488e-01
3.597467243671417236e-01
-7.667270898818969727e-01
3.087910413742065430e-01
7.974709272384643555e-01
8.698194622993469238e-01
1.167327314615249634e-01
-6.117501258850097656e-01
8.356695175170898438e-01
-2.007543444633483887e-01
-9.975539147853851318e-02
2.070171013474464417e-02
-1.056433469057083130e-01
-3.981850743293762207e-01
9.628268480300903320e-01
-4.995803236961364746e-01
-4.193798601627349854e-01
5.026283487677574158e-02
3.592907488346099854e-01
1.131536960601806641e+00
4.210216999053955078e-01
-4.524345993995666504e-01
-2.545288205146789551e-01
2.066028863191604614e-01
-2.797558903694152832e-01
-5.477539300918579102e-01
-6.491549015045166016e-01
2.417530864477157593e-01
4.221740067005157471e-01
4.959460496902465820e-01
5.932843685150146484e-01
-4.635871946811676025e-01
-2.036061882972717285e-01
1.788506656885147095e-02
1.524702459573745728e-01
1.160218000411987305e+00
7.553788423538208008e-01
-4.011551439762115479e-01
-2.810645997524261475e-01
8.294811844825744629e-02
-6.518862247467041016e-01
-8.253285288810729980e-01
6.849597096443176270e-01
-3.225495219230651855e-01
-4.076504409313201904e-01
-7.553837299346923828e-01
8.448486775159835815e-02
5.604026913642883301e-01
3.709990978240966797e-01
-1.694159954786300659e-01
2.193711549043655396e-01
-4.356618225574493408e-01
6.348900794982910156e-01
2.224143892526626587e-01
-2.701640427112579346e-01
2.431287318468093872e-01
2.211356163024902344e-01
7.884320020675659180e-01
2.693105638027191162e-01
1.392161846160888672e-01
3.443105146288871765e-02
1.173855885863304138e-01
4.226523935794830322e-01
6.014775037765502930e-01
-8.176497220993041992e-01
-6.197730302810668945e-01
2.054795324802398682e-01
-1.064479589462280273e+00
2.277180999517440796e-01
2.428777217864990234e-01
-4.612948894500732422e-01
4.781302511692047119e-01
-3.243086934089660645e-01
-8.901602029800415039e-01
3.680444359779357910e-01
-2.791304588317871094e-01
-8.859650045633316040e-02
1.653961688280105591e-01
-8.011975288391113281e-01
5.942695140838623047e-01
2.215259373188018799e-01
7.490721344947814941e-02
-1.292172446846961975e-02
-5.921581387519836426e-01
1.013229861855506897e-01
3.976372778415679932e-01
1.168313175439834595e-01
2.855026423931121826e-01
-1.825246810913085938e-01
-4.534555077552795410e-01
7.066516876220703125e-01
4.167099595069885254e-01
-4.435217082500457764e-01
1.143385052680969238e+00
1.350970119237899780e-01
1.955397874116897583e-01
6.870630979537963867e-01
-2.081093937158584595e-01
-5.307201147079467773e-01
-6.191859245300292969e-01
1.760334670543670654e-01
1.388374119997024536e-01
-9.253851771354675293e-01
5.615694522857666016e-01
-1.127318859100341797e+00
1.011675953865051270e+00
-2.633874416351318359e-01
7.223200052976608276e-02
-6.522918939590454102e-01
6.057817935943603516e-01
5.216940045356750488e-01
-1.171053871512413025e-01
-9.962132573127746582e-02
-2.190591245889663696e-01
-2.701674103736877441e-01
5.173189193010330200e-02
5.805078148841857910e-01
-4.832853376865386963e-01
7.277646064758300781e-01
1.137885689735412598e+00
7.497597336769104004e-01
-9.275819063186645508e-01
6.644977331161499023e-01
-5.718617886304855347e-02
4.614088833332061768e-01
-1.705046929419040680e-02
-1.548480242490768433e-01
2.148298025131225586e-01
-2.480438053607940674e-01
-3.277898430824279785e-01
-4.412994384765625000e-01
3.738712668418884277e-01
-2.623935937881469727e-01
-1.645683497190475464e-01
-3.131957948207855225e-01
-1.451185196638107300e-01
8.808521926403045654e-02
2.567524015903472900e-01
-1.416575163602828979e-01
2.504246681928634644e-02
3.008615672588348389e-01
6.635853648185729980e-02
-4.263352155685424805e-01
8.776333183050155640e-02
4.750955104827880859e-01
-1.865433156490325928e-01
-9.353230595588684082e-01
-1.847951412200927734e-01
1.001050233840942383e+00
7.221983671188354492e-01
9.058588147163391113e-01
-1.121474266052246094e+00
-1.934209465980529785e-01
-1.059785634279251099e-01
-2.944946587085723877e-01
-1.711340621113777161e-02
-1.835307031869888306e-01
-3.607040643692016602e-01
-3.457990288734436035e-01
7.709506899118423462e-02
5.273135304450988770e-01
3.057410717010498047e-01
-1.891788393259048462e-01
3.345959186553955078e-01
9.344935417175292969e-02
-7.733820080757141113e-01
9.067780375480651855e-01
-3.026925325393676758e-01
-8.003266528248786926e-03
-1.911534368991851807e-01
1.192306578159332275e-01
-2.492413967847824097e-01
6.375394463539123535e-01
-7.671501040458679199e-01
2.543229758739471436e-01
-8.823742866516113281e-01
6.110250949859619141e-01
5.087413191795349121e-01
3.531096875667572021e-01
-4.132824242115020752e-01
6.936205029487609863e-01
4.472816884517669678e-01
-2.822877168655395508e-01
4.625115990638732910e-01
1.578321158885955811e-01
-9.292049333453178406e-03
-1.558347195386886597e-01
2.446767091751098633e-01
-6.750707626342773438e-01
8.618271350860595703e-01
5.236147716641426086e-02
3.445194065570831299e-01
2.405608296394348145e-01
-1.426749974489212036e-01
1.249899029731750488e+00
-6.392598748207092285e-01
-1.300191134214401245e-01
5.320969820022583008e-01
2.168971896171569824e-01
3.176143169403076172e-01
1.097740530967712402e-01
4.339601844549179077e-02
-1.674461066722869873e-01
1.076194524765014648e+00
-1.471702903509140015e-01
-3.409514427185058594e-01
8.242182731628417969e-01
7.459083572030067444e-03
5.879898071289062500e-01
-2.521524764597415924e-02
-5.418351292610168457e-01
6.792663931846618652e-01
-2.779663503170013428e-01
5.721015930175781250e-01
8.833233267068862915e-02
1.455112814903259277e+00
4.593288302421569824e-01
3.822439014911651611e-01
-9.401729330420494080e-03
5.318497419357299805e-01
1.320999264717102051e-01
7.177730649709701538e-02
-2.907987236976623535e-01
1.456106305122375488e-01
-3.623034656047821045e-01
4.130188226699829102e-01
2.070422023534774780e-01
-2.476444691419601440e-01
-6.126279383897781372e-02
-7.610993981361389160e-01
-1.723518669605255127e-01
2.703473567962646484e-01
9.939023256301879883e-01
-7.966702803969383240e-03
2.943040728569030762e-01
8.918141722679138184e-01
-7.700121402740478516e-01
1.844246238470077515e-01
8.510408401489257812e-01
-6.089497208595275879e-01
-5.040926337242126465e-01
-5.421526730060577393e-02
2.703645229339599609e-01
-8.122833073139190674e-02
4.165916144847869873e-01
2.650083303451538086e-01
-6.181724071502685547e-01
5.797914862632751465e-01
-5.182106494903564453e-01
-1.581447422504425049e-01
-5.225707311183214188e-03
2.119190804660320282e-02
-8.667651563882827759e-02
-1.253609299659729004e+00
3.457112610340118408e-01
2.599564194679260254e-01
7.255830168724060059e-01
5.067073702812194824e-01
-6.457784026861190796e-02
3.470836579799652100e-01
7.883014082908630371e-01
5.147443413734436035e-01
2.881345152854919434e-01
-6.225572228431701660e-01
3.531948104500770569e-02
-1.745792925357818604e-01
-1.533249020576477051e-01
8.082062602043151855e-01
-1.038572669029235840e+00
-2.589629292488098145e-01
2.648297250270843506e-01
4.794687032699584961e-01
2.665251791477203369e-01
-5.688610076904296875e-01
9.242268279194831848e-03
4.733585119247436523e-01
1.342767030000686646e-01
-5.527566075325012207e-01
8.511783927679061890e-02
-3.363212645053863525e-01
3.104554414749145508e-01
-1.000484973192214966e-01
2.859824299812316895e-01
8.802675642073154449e-03
-3.046483099460601807e-01
9.268274307250976562e-01
-2.418282777070999146e-01
-2.555372714996337891e-01
1.267789006233215332e-01
-6.479462385177612305e-01
4.246521890163421631e-01
-8.934403955936431885e-02
3.910816907882690430e-01
-1.982023417949676514e-01
-1.911384910345077515e-01
6.411331295967102051e-01
4.144854843616485596e-01
6.789436936378479004e-01
8.503120392560958862e-02
3.691388964653015137e-01
7.716398835182189941e-01
-3.544340133666992188e-01
-9.023085236549377441e-01
-9.659150242805480957e-01
6.193249225616455078e-01
4.508471488952636719e-01
-3.146442770957946777e-01
4.656076058745384216e-02
2.702892124652862549e-01
3.903716802597045898e-01
-2.536343932151794434e-01
3.258968293666839600e-01
2.355158329010009766e-02
-1.454802900552749634e-01
6.145451664924621582e-01
-2.196083068847656250e-01
-1.822734624147415161e-01
-1.563954800367355347e-01
1.041228696703910828e-01
1.303260922431945801e+00
4.071607291698455811e-01
-2.779570221900939941e-01
1.874204277992248535e-01
-6.527290493249893188e-02
2.419779449701309204e-01
-4.080270826816558838e-01
3.527743518352508545e-01
-4.642660617828369141e-01
5.880082249641418457e-01
1.974851191043853760e-01
1.410502046346664429e-01
1.224632933735847473e-01
-1.120426654815673828e+00
9.585123062133789062e-01
4.510987922549247742e-02
-2.445400208234786987e-01
-2.563009858131408691e-01
-4.293643236160278320e-01
-2.855803966522216797e-01
-1.494546890258789062e+00
-7.818570733070373535e-02
2.740176916122436523e-01
-6.750808358192443848e-01
-1.479913443326950073e-01
-5.519464015960693359e-01
4.844205081462860107e-01
4.233562648296356201e-01
-6.863832473754882812e-02
9.433193802833557129e-01
-4.257415235042572021e-01
-2.879278063774108887e-01
8.500118739902973175e-03
-4.077604040503501892e-02
-4.070710018277168274e-02
2.603790462017059326e-01
-1.813275068998336792e-01
-5.439037680625915527e-01
9.128051996231079102e-01
9.510663151741027832e-02
-1.747442781925201416e-01
1.694283187389373779e-01
-4.155122041702270508e-01
9.133556485176086426e-01
-9.104443341493606567e-02
9.150929749011993408e-02
-2.463625073432922363e-01
-4.500660598278045654e-01
3.931353986263275146e-01
5.998213887214660645e-01
-2.775427699089050293e-01
-8.947356343269348145e-01
6.181199476122856140e-02
5.099849700927734375e-01
-6.629438400268554688e-01
2.619147896766662598e-01
3.651094064116477966e-02
2.147549539804458618e-01
4.908819794654846191e-01
4.514322876930236816e-01
1.050599575042724609e+00
-6.314315646886825562e-02
7.815023511648178101e-02
1.163056492805480957e+00
-5.512171983718872070e-01
-3.818340897560119629e-01
8.152819871902465820e-01
2.127048075199127197e-01
-1.277131736278533936e-01
9.966929554939270020e-01
1.568981707096099854e-01
-4.685657024383544922e-01
-3.603981137275695801e-01
-3.587225079536437988e-01
1.040932163596153259e-01
2.017924189567565918e-01
2.458920329809188843e-02
1.338311672210693359e+00
7.936339974403381348e-01
-2.513408958911895752e-01
-1.779987476766109467e-02
5.284508466720581055e-01
-4.155942499637603760e-01
-1.898392140865325928e-01
5.617585778236389160e-01
-7.779784500598907471e-03
-3.289346396923065186e-01
-7.805452495813369751e-02
-7.479602843523025513e-02
-4.587665498256683350e-01
-1.651616692543029785e-01
2.005158811807632446e-01
-2.950402498245239258e-01
4.328450858592987061e-01
6.558707356452941895e-01
-1.055366396903991699e-01
-3.406898975372314453e-01
-5.549474805593490601e-02
2.213868647813796997e-01
-3.787327185273170471e-02
-1.126116737723350525e-01
2.437835782766342163e-01
2.601795494556427002e-01
8.011506795883178711e-01
1.256457865238189697e-01
-2.981120944023132324e-01
6.879585981369018555e-01
-2.035672962665557861e-01
-4.334554970264434814e-01
4.178447723388671875e-01
5.937946438789367676e-01
-2.426594793796539307e-01
-8.588383793830871582e-01
3.457304835319519043e-01
1.251280754804611206e-01
-3.628934323787689209e-01
4.285551011562347412e-01
-2.407300770282745361e-01
-5.533313751220703125e-01
-1.874240934848785400e-01
1.639003455638885498e-01
-6.201912164688110352e-01
-6.269807815551757812e-01
-4.332068264484405518e-01
-2.804434001445770264e-01
-6.304861903190612793e-01
-2.067420929670333862e-01
1.049625396728515625e+00
3.953428566455841064e-01
-3.875190615653991699e-01
-6.064462661743164062e-01
-1.991797797381877899e-02
6.384816169738769531e-01
3.339327871799468994e-01
-1.206359639763832092e-02
4.734567105770111084e-01
2.712427079677581787e-01
3.243397176265716553e-01
-3.744952678680419922e-01
-4.692863523960113525e-01
9.868281334638595581e-02
-5.712013244628906250e-01
2.833307981491088867e-01
-3.989296257495880127e-01
-3.447106182575225830e-01
4.110851511359214783e-02
-2.455541938543319702e-01
-3.111180961132049561e-01
4.717594981193542480e-01
1.030739784240722656e+00
8.390873074531555176e-01
-3.054465353488922119e-01
-9.899916499853134155e-02
-1.300489306449890137e-01
-9.156542271375656128e-02
5.807607620954513550e-02
-3.774413764476776123e-01
-3.348592519760131836e-01
-1.094802618026733398e+00
3.111011981964111328e-01
1.799467206001281738e-01
2.225396335124969482e-01
-3.379664719104766846e-01
6.048623472452163696e-03
1.639374792575836182e-01
-8.929673433303833008e-01
-8.282694816589355469e-01
1.979031860828399658e-01
7.217998504638671875e-01
1.089765504002571106e-02
-4.648301750421524048e-03
-2.245433628559112549e-01
-2.224811911582946777e-01
-6.124990582466125488e-01
1.786234229803085327e-01
-4.084739685058593750e-01
-5.044020339846611023e-02
-4.128935039043426514e-01
-4.679485261440277100e-01
2.962636053562164307e-01
1.289912760257720947e-01
-2.172780930995941162e-01
-1.434452086687088013e-01
4.351151883602142334e-01
-7.998757958412170410e-01
-2.320438921451568604e-01
5.893172621726989746e-01
1.469943225383758545e-01
2.250560373067855835e-01
-4.153788089752197266e-01
-1.511625945568084717e-01
7.981798052787780762e-01
-3.721590340137481689e-01
-3.857056498527526855e-01
-1.700090914964675903e-01
2.233139611780643463e-02
-7.841200828552246094e-01
3.636797666549682617e-01
3.965122997760772705e-01
-1.911089718341827393e-01
7.306987792253494263e-02
8.208903074264526367e-01
-4.142017066478729248e-01
6.007296442985534668e-01
-3.741489052772521973e-01
2.688131034374237061e-01
-1.635163575410842896e-01
2.636588364839553833e-02
5.695143342018127441e-01
3.063546717166900635e-01
-7.732382416725158691e-01
6.142495870590209961e-01
-2.643297612667083740e-01
-7.295671701431274414e-01
-3.259705007076263428e-01
-6.655116081237792969e-01
-9.659327566623687744e-02
7.236897200345993042e-02
6.451050043106079102e-01
-3.692694306373596191e-01
-1.295349677093327045e-03
-5.212873816490173340e-01
-1.543325483798980713e-01
-4.470016062259674072e-01
-3.079092502593994141e-01
2.973899543285369873e-01
-4.226318299770355225e-01
6.443418562412261963e-02
2.638425529003143311e-01
-3.660384118556976318e-01
3.860710561275482178e-01
7.524866461753845215e-01
6.061167120933532715e-01
9.962064772844314575e-02
-2.975519597530364990e-01
1.252700388431549072e-01
-3.663755953311920166e-01
-3.401875793933868408e-01
6.208233237266540527e-01
-5.521962046623229980e-01
3.956425786018371582e-01
5.188503265380859375e-01
1.378745585680007935e-01
-5.093489587306976318e-02
1.003926038742065430e+00
-5.603330209851264954e-02
4.563311859965324402e-02
1.162576675415039062e-01
5.880743637681007385e-02
1.531230509281158447e-01
-5.096883773803710938e-01
-4.848544299602508545e-01
-7.484747171401977539e-01
-1.116717457771301270e-01
6.312158107757568359e-01
2.065340131521224976e-01
-3.869599997997283936e-01
3.873827755451202393e-01
6.335387229919433594e-01
3.253744170069694519e-02
-2.851062454283237457e-02
6.360371112823486328e-01
-2.979000210762023926e-01
-6.343961954116821289e-01
4.570042788982391357e-01
2.982647903263568878e-02
-4.561356827616691589e-02
1.662817597389221191e-01
5.119791626930236816e-01
1.385181099176406860e-01
-3.970513045787811279e-01
1.066707730293273926e+00
3.853780031204223633e-01
9.600822627544403076e-02
1.956970572471618652e+00
-3.866115212440490723e-01
-8.789842724800109863e-01
-5.447186827659606934e-01
2.203257977962493896e-01
-6.561317443847656250e-01
8.537646383047103882e-03
2.942576110363006592e-01
-8.800669312477111816e-01
6.265174150466918945e-01
6.309149265289306641e-01
-6.481184959411621094e-01
3.672507405281066895e-01
6.146966218948364258e-01
2.252447307109832764e-01
-4.849666655063629150e-01
-7.435381412506103516e-01
9.673036336898803711e-01
-3.675215542316436768e-01
-3.459401726722717285e-01
-5.661468207836151123e-02
-5.959544181823730469e-01
-2.514487877488136292e-02
1.527228206396102905e-01
5.193464830517768860e-02
4.136580228805541992e-02
-3.928990960121154785e-01
-7.657006382942199707e-02
5.406983494758605957e-01
1.149107336997985840e+00
-9.784924387931823730e-01
-5.622252225875854492e-01
4.474191740155220032e-02
3.326499760150909424e-01
-4.256042242050170898e-01
9.008028507232666016e-01
9.605004191398620605e-01
4.860389232635498047e-01
-6.457821279764175415e-02
4.899719730019569397e-03
1.674354970455169678e-01
2.975127100944519043e-01
-5.871533751487731934e-01
-2.266306281089782715e-01
2.105053514242172241e-01
4.628630876541137695e-01
5.272800326347351074e-01
1.024831771850585938e+00
-1.186685264110565186e-02
-1.257518410682678223e+00
3.366175293922424316e-01
-1.917288154363632202e-01
1.456000655889511108e-01
2.672331929206848145e-01
8.055009245872497559e-01
-6.854088902473449707e-01
2.943443953990936279e-01
1.393502652645111084e-01
-3.196727037429809570e-01
-1.070253830403089523e-02
-6.246353387832641602e-01
-9.854621291160583496e-01
-4.252410307526588440e-02
4.603272080421447754e-01
-5.498660206794738770e-01
3.086082041263580322e-01
7.061335444450378418e-01
9.741164743900299072e-02
4.831518232822418213e-01
-4.030111432075500488e-01
-8.871549367904663086e-02
2.183937579393386841e-01
-3.589991480112075806e-02
1.565172076225280762e-01
8.570820093154907227e-01
2.239199355244636536e-02
-4.280456602573394775e-01
5.127442479133605957e-01
-9.210479855537414551e-01
-2.750971615314483643e-01
-7.235410213470458984e-01
-3.894123136997222900e-01
6.005822420120239258e-01
-6.282212734222412109e-01
-6.506770253181457520e-01
1.764227747917175293e-01
-4.953502863645553589e-02
8.859260082244873047e-01
3.640376627445220947e-01
6.597889214754104614e-02
4.794705212116241455e-01
-5.646530985832214355e-01
3.779821097850799561e-01
4.043201804161071777e-01
1.211324855685234070e-01
3.343776166439056396e-01
-5.178362131118774414e-01
-2.378183454275131226e-01
-9.785089492797851562e-01
-6.621601581573486328e-01
1.347656995058059692e-01
-3.124801218509674072e-01
4.582635462284088135e-01
4.769887626171112061e-01
-1.237843856215476990e-01
-8.903757333755493164e-01
-1.884329617023468018e-01
3.972215354442596436e-01
-1.700407862663269043e-01
-7.058055996894836426e-01
-2.133059352636337280e-01
3.496710956096649170e-01
3.158016875386238098e-02
3.999124765396118164e-01
-6.319970488548278809e-01
1.962632238864898682e-01
-1.664523780345916748e-01
-5.407258868217468262e-02
-2.473283261060714722e-01
1.450928449630737305e-01
3.391703963279724121e-01
-7.890853285789489746e-01
-3.649407327175140381e-01
2.247700691223144531e-01
-2.060224264860153198e-01
8.872972726821899414e-01
2.453103214502334595e-01
1.692849546670913696e-01
-7.279157638549804688e-02
1.010752990841865540e-01
1.768978983163833618e-01
-1.609819382429122925e-01
-9.682109951972961426e-01
-4.822107851505279541e-01
-6.290283799171447754e-01
1.322748512029647827e-01
-2.799366414546966553e-01
-2.427559047937393188e-01
2.390206009149551392e-01
-1.101179420948028564e-02
2.538029551506042480e-01
-1.331644654273986816e-01
-4.615130424499511719e-01
1.091949492692947388e-01
-7.695464789867401123e-02
-3.353956043720245361e-01
2.585259974002838135e-01
3.757663369178771973e-01
-6.068133115768432617e-01
3.836029469966888428e-01
4.737633466720581055e-01
-5.400968194007873535e-01
9.407890029251575470e-04
4.750785827636718750e-01
-4.602007269859313965e-01
3.688260912895202637e-01
5.077800154685974121e-01
-1.495053291320800781e+00
-1.012377887964248657e-01
-4.576707258820533752e-02
4.643000066280364990e-01
1.069968461990356445e+00
2.318178862333297729e-01
-9.777715802192687988e-02
-7.451365888118743896e-02
2.310644090175628662e-01
-1.647319942712783813e-01
-7.036018371582031250e-01
-2.806657254695892334e-01
-1.150791719555854797e-01
-9.422981142997741699e-01
1.735753566026687622e-01
3.049816787242889404e-01
-8.225031942129135132e-02
1.310478448867797852e-01
-4.174155890941619873e-01
2.780600786209106445e-01
-3.433296829462051392e-02
4.509688317775726318e-01
-4.263202250003814697e-01
4.813843369483947754e-01
9.093180298805236816e-02
-2.246109694242477417e-01
6.357494276016950607e-03
-3.013370037078857422e-01
8.510617613792419434e-01
-4.351423978805541992e-01
-9.080855548381805420e-02
-4.370464384555816650e-01
1.623279452323913574e-01
3.478280603885650635e-01
4.148854911327362061e-01
2.188147306442260742e-01
7.965963482856750488e-01
-4.853256046772003174e-01
7.428101301193237305e-01
3.840735554695129395e-01
1.235118061304092407e-01
-1.740121692419052124e-01
-5.615653842687606812e-02
-5.923005938529968262e-01
-1.601864248514175415e-01
3.610607981681823730e-02
-1.865832507610321045e-01
2.989917695522308350e-01
-2.215224057435989380e-01
2.356513738632202148e-01
-2.730268537998199463e-01
-2.504266798496246338e-01
-5.749302506446838379e-01
2.907244563102722168e-01
2.723251879215240479e-01
-2.523342072963714600e-01
6.789325922727584839e-02
2.137137800455093384e-01
-8.292378783226013184e-01
5.480440855026245117e-01
-2.038143724203109741e-01
6.836504936218261719e-01
-9.507849812507629395e-03
-1.112542867660522461e+00
-6.172387003898620605e-01
3.079172074794769287e-01
-3.344271779060363770e-01
6.957995295524597168e-01
9.874641895294189453e-02
-5.431931465864181519e-02
4.956865608692169189e-01
-1.518515795469284058e-01
-3.874678611755371094e-01
2.868660688400268555e-01
7.600140571594238281e-01
-3.284538984298706055e-01
-2.796610295772552490e-01
-1.151350438594818115e-01
4.983175694942474365e-01
-8.784859776496887207e-01
3.575635552406311035e-01
6.977123022079467773e-01
-2.580600976943969727e-01
1.075892090797424316e+00
-1.947951852343976498e-03
-8.769482374191284180e-03
-9.475741982460021973e-01
3.374169468879699707e-01
-8.031389117240905762e-02
-3.109119832515716553e-01
-3.217706084251403809e-01
2.989682853221893311e-01
-3.194942772388458252e-01
7.038959860801696777e-01
7.535266876220703125e-01
9.535927325487136841e-02
2.165267765522003174e-01
4.115680456161499023e-01
-9.127746224403381348e-01
1.004367247223854065e-01
-7.841139286756515503e-02
6.368620991706848145e-01
-5.686179399490356445e-01
1.976579725742340088e-01
2.815250456333160400e-01
-7.466405630111694336e-01
3.436533734202384949e-03
-4.051716327667236328e-01
-8.403185606002807617e-01
6.266035437583923340e-01
4.192367792129516602e-01
1.121490001678466797e-01
5.115944743156433105e-01
1.828145682811737061e-01
3.401802182197570801e-01
7.747770547866821289e-01
-3.064488768577575684e-01
1.493547111749649048e-01
1.490585356950759888e-01
-6.145986914634704590e-01
1.794661134481430054e-01
-2.540507912635803223e-01
-5.257905274629592896e-02
1.060862839221954346e-01
-2.322098463773727417e-01
-2.147555649280548096e-01
1.632436364889144897e-01
3.967232257127761841e-02
4.947413802146911621e-01
-5.554928183555603027e-01
-1.769173704087734222e-02
5.396326184272766113e-01
-9.358645677566528320e-01
-2.366215437650680542e-01
1.833622157573699951e-01
5.012123659253120422e-02
-6.602476835250854492e-01
8.497946858406066895e-01
2.488201707601547241e-01
1.501011997461318970e-01
-3.577901422977447510e-01
-4.904439747333526611e-01
5.879093427211046219e-03
2.763824760913848877e-01
-1.388649582862854004e+00
-2.431446909904479980e-01
9.156269431114196777e-01
-1.160603761672973633e+00
1.523974984884262085e-01
1.556991785764694214e-01
-1.220775023102760315e-01
-3.672591149806976318e-01
7.213477045297622681e-02
1.591462194919586182e-01
1.678539067506790161e-01
-1.421907246112823486e-01
-1.476201713085174561e-01
-8.727812170982360840e-01
-3.123550713062286377e-01
7.771826982498168945e-01
7.269424200057983398e-01
-3.458254933357238770e-01
-2.405650168657302856e-01
-1.085022315382957458e-01
4.037543237209320068e-01
4.224557876586914062e-01
3.173877000808715820e-01
-6.276952028274536133e-01
-1.598346084356307983e-01
5.911738872528076172e-01
5.154524445533752441e-01
5.500597953796386719e-01
1.718918532133102417e-01
-9.509845972061157227e-01
-3.375902771949768066e-01
3.361693322658538818e-01
-9.206134080886840820e-02
4.411682188510894775e-01
9.702794253826141357e-02
-5.797826647758483887e-01
-4.852310717105865479e-01
6.124845147132873535e-01
-2.586966753005981445e-01
-4.757071137428283691e-01
2.269512563943862915e-01
2.190722823143005371e-01
-2.412350177764892578e-01
-3.807955980300903320e-01
3.485890030860900879e-01
5.390080213546752930e-01
-1.068856954574584961e+00
-6.656780838966369629e-02
5.420780777931213379e-01
-9.655061177909374237e-03
-6.577754616737365723e-01
5.441145896911621094e-01
2.492485791444778442e-01
-5.678144097328186035e-01
-9.125446528196334839e-02
-9.288551807403564453e-01
6.406474113464355469e-02
-1.777022182941436768e-01
6.474512219429016113e-01
4.278764426708221436e-01
-2.483098655939102173e-01
-4.255224764347076416e-01
-5.388691425323486328e-01
-6.928904652595520020e-01
-6.427234411239624023e-01
2.671919576823711395e-02
2.122287154197692871e-01
-7.458965480327606201e-02
3.013421595096588135e-01
3.243389427661895752e-01
-1.555284708738327026e-01
5.553448200225830078e-01
1.761809885501861572e-01
1.294770240783691406e+00
-3.031865656375885010e-01
-4.946925863623619080e-02
-3.833551704883575439e-01
-1.906367540359497070e-01
-1.139106974005699158e-01
5.185228213667869568e-02
-1.833325028419494629e-01
-5.430282354354858398e-01
6.812389194965362549e-02
-6.620883345603942871e-01
-9.668540209531784058e-02
6.983302235603332520e-01
7.129020094871520996e-01
-8.677778244018554688e-01
-4.572093188762664795e-01
5.277611315250396729e-02
7.437185384333133698e-03
-4.649405479431152344e-01
5.132678747177124023e-01
-4.694475233554840088e-01
4.306258857250213623e-01
1.064153239130973816e-01
2.747731804847717285e-01
-6.667832136154174805e-01
-5.443220958113670349e-02
-8.563076853752136230e-01
-7.582145333290100098e-01
4.682005345821380615e-01
4.937234520912170410e-01
-3.420448601245880127e-01
9.563200473785400391e-01
3.976051807403564453e-01
-3.598094284534454346e-01
-2.798807322978973389e-01
-8.234089612960815430e-02
-1.072515696287155151e-01
5.243697166442871094e-01
5.808792710304260254e-01
-3.463867306709289551e-01
-7.754391431808471680e-02
1.132188320159912109e+00
9.003713130950927734e-01
-1.268298864364624023e+00
-2.244743853807449341e-01
8.525200188159942627e-02
-8.989460468292236328e-01
1.115595698356628418e+00
-2.143151909112930298e-01
3.764276802539825439e-01
1.685055345296859741e-01
-7.546613365411758423e-02
-3.406985402107238770e-01
-4.234078228473663330e-01
7.663182616233825684e-01
-8.025262951850891113e-01
3.708626031875610352e-01
7.967777550220489502e-03
1.427206099033355713e-01
-1.360411494970321655e-01
2.675872743129730225e-01
-4.749630987644195557e-01
1.772605627775192261e-01
-3.918530046939849854e-01
4.943059980869293213e-01
4.485319852828979492e-01
2.487321570515632629e-02
-2.507803738117218018e-01
-7.688403725624084473e-01
-2.676956951618194580e-01
-7.726074457168579102e-01
-9.533467292785644531e-01
2.130128443241119385e-01
2.531144320964813232e-01
4.792054593563079834e-01
-2.547034528106451035e-03
-1.517517268657684326e-01
-3.189733251929283142e-02
-2.282190769910812378e-01
-2.984725236892700195e-01
1.133443832397460938e+00
6.716912612318992615e-03
4.948194324970245361e-01
-1.653812266886234283e-02
-4.175508618354797363e-01
-6.673915982246398926e-01
-9.975457563996315002e-03
7.380411773920059204e-02
-4.747378826141357422e-01
-6.282392740249633789e-01
1.054567173123359680e-01
7.826383113861083984e-01
-2.897670269012451172e-01
7.875688672065734863e-01
2.095710635185241699e-01
3.322907090187072754e-01
2.177788168191909790e-01
-8.606073260307312012e-01
-1.245947852730751038e-01
-2.253663092851638794e-01
-2.539310455322265625e-01
-2.325147539377212524e-01
-6.695708632469177246e-01
-8.681929707527160645e-01
-3.952987492084503174e-01
-3.868884742259979248e-01
1.879228800535202026e-01
8.714540600776672363e-01
-3.733201920986175537e-01
-3.531370162963867188e-01
-2.034712880849838257e-01
3.512446880340576172e-01
-1.910716444253921509e-01
-1.454749405384063721e-01
4.425917565822601318e-01
-2.772659063339233398e-01
-1.730719804763793945e-01
-5.049298331141471863e-02
-1.380160683766007423e-04
-6.388738155364990234e-01
3.471153974533081055e-01
3.679088950157165527e-01
-6.071686744689941406e-01
2.555436193943023682e-01
-2.237778622657060623e-03
-5.167595148086547852e-01
-4.384395182132720947e-01
-3.876898884773254395e-01
-2.321564406156539917e-01
-2.746886610984802246e-01
-5.971863269805908203e-01
-5.224024644121527672e-04
-6.751840114593505859e-01
7.879772186279296875e-01
-9.445847272872924805e-01
1.798436939716339111e-01
-4.293866455554962158e-02
-3.788456022739410400e-01
3.507548868656158447e-01
5.191621184349060059e-01
-3.837970793247222900e-01
-4.027892053127288818e-01
9.754981100559234619e-02
-2.486210912466049194e-01
3.258259892463684082e-01
-2.968183457851409912e-01
-6.596142649650573730e-01
1.240542605519294739e-01
-5.836512893438339233e-02
7.409180402755737305e-01
-6.525596231222152710e-02
6.186797022819519043e-01
-2.455389648675918579e-01
-9.581163525581359863e-01
1.445854753255844116e-01
-1.880879551172256470e-01
-1.294756680727005005e-01
7.496219873428344727e-01
6.026546955108642578e-01
-1.807185858488082886e-01
-4.591500461101531982e-01
-4.063351750373840332e-01
-4.778918325901031494e-01
3.993023186922073364e-02
-1.037852838635444641e-01
-7.192308306694030762e-01
-3.080315291881561279e-01
7.062850594520568848e-01
3.343761563301086426e-01
3.399568796157836914e-01
5.579131841659545898e-01
3.121097385883331299e-01
7.121922969818115234e-01
-1.087959273718297482e-03
4.004707336425781250e-01
-4.057718515396118164e-01
-2.408874332904815674e-01
3.423867225646972656e-01
-2.746714055538177490e-01
2.585756778717041016e-01
2.132736444473266602e-01
-4.056321382522583008e-01
-9.625144004821777344e-01
7.611370086669921875e-02
-4.227834567427635193e-02
2.077559567987918854e-02
6.031275987625122070e-01
-2.800648510456085205e-01
-3.850431442260742188e-01
-3.794098496437072754e-01
1.469764947891235352e+00
2.499553263187408447e-01
-3.203358948230743408e-01
3.068956732749938965e-01
7.846409082412719727e-02
7.113505005836486816e-01
8.432638831436634064e-03
-6.246016621589660645e-01
1.014197468757629395e-01
3.687966465950012207e-01
-6.766059994697570801e-01
2.916314899921417236e-01
-1.100163340568542480e+00
-5.751971006393432617e-01
-1.537528485059738159e-01
7.716428488492965698e-02
4.276226162910461426e-01
1.068719401955604553e-01
-1.246582031250000000e+00
8.461755514144897461e-02
7.410199642181396484e-01
-6.218158006668090820e-01
-1.461712956428527832e+00
-5.762369036674499512e-01
-4.083544015884399414e-01
-1.783421784639358521e-01
1.303316801786422729e-01
4.872611537575721741e-02
-2.990030348300933838e-01
2.427458465099334717e-01
-3.991825282573699951e-01
5.746469497680664062e-01
5.723648667335510254e-01
-4.782142937183380127e-01
1.220971867442131042e-01
2.839035987854003906e-01
-6.892921328544616699e-01
-2.450971603393554688e-01
-3.636833429336547852e-01
8.386713862419128418e-01
-1.206988319754600525e-01
-3.403339982032775879e-01
2.168756276369094849e-01
-1.019857153296470642e-01
-2.018561363220214844e-01
4.755457639694213867e-01
6.125015020370483398e-01
3.744685947895050049e-01
-7.481682300567626953e-01
-5.887903571128845215e-01
-3.160174190998077393e-01
-3.670725822448730469e-01
-3.580249845981597900e-03
4.085255563259124756e-01
-5.104836225509643555e-01
-6.958597898483276367e-01
-6.061003804206848145e-01
-4.412631690502166748e-01
-3.093514777719974518e-02
8.689516782760620117e-02
2.876486182212829590e-01
1.497683823108673096e-01
-3.761983811855316162e-01
1.063383460044860840e+00
-3.362332284450531006e-01
3.689450621604919434e-01
2.155041992664337158e-01
3.007262945175170898e-01
-1.844303905963897705e-01
2.970509827136993408e-01
-1.280897017568349838e-02
-6.693059802055358887e-01
-9.146807789802551270e-01
-2.101953327655792236e-01
-4.948241710662841797e-01
4.574378728866577148e-01
1.454685479402542114e-01
-1.371340006589889526e-01
3.651516437530517578e-01
1.645060628652572632e-01
-1.692244857549667358e-01
-1.503673642873764038e-01
-1.019292026758193970e-01
-2.987908385694026947e-02
4.082460701465606689e-01
3.777607679367065430e-01
7.954787611961364746e-01
-4.463472217321395874e-02
-3.688788414001464844e-01
6.786871552467346191e-01
-1.906331256031990051e-02
9.452288597822189331e-02
-1.773954182863235474e-01
7.427453994750976562e-01
-2.223339527845382690e-01
-8.551090359687805176e-01
5.917618870735168457e-01
-1.062260031700134277e+00
6.026410460472106934e-01
6.282444000244140625e-01
1.740521639585494995e-01
-1.614349931478500366e-01
4.637052714824676514e-01
6.193258985877037048e-02
-1.967178136110305786e-01
8.470632135868072510e-02
-4.281673133373260498e-01
3.917989134788513184e-01
-2.513855099678039551e-01
4.223573803901672363e-01
8.495792746543884277e-01
1.018636524677276611e-01
-3.681026399135589600e-02
-2.290719300508499146e-01
-8.815997242927551270e-01
-1.004186049103736877e-01
6.233006119728088379e-01
-2.382733374834060669e-01
-6.590712070465087891e-01
9.162442386150360107e-02
6.693451404571533203e-01
1.080644965171813965e+00
-3.587189614772796631e-01
7.444175481796264648e-01
3.072305917739868164e-01
-6.557587385177612305e-01
-7.373588532209396362e-02
-6.471834331750869751e-02
4.446364045143127441e-01
-5.475124120712280273e-01
2.385062575340270996e-01
-2.594768404960632324e-01
2.603035271167755127e-01
-1.377258002758026123e-01
7.677246332168579102e-01
3.018555045127868652e-01
1.311898350715637207e+00
-7.316182851791381836e-01
4.938720464706420898e-01
3.158327639102935791e-01
7.814886569976806641e-01
2.862454354763031006e-01
-1.336497366428375244e-01
-2.442368417978286743e-01
8.696195483207702637e-02
-2.829865366220474243e-02
-6.149431467056274414e-01
1.568692177534103394e-01
4.866415560245513916e-01
-1.187847256660461426e-01
-4.783775806427001953e-01
-3.534719645977020264e-01
-1.085749417543411255e-01
1.067006438970565796e-01
-4.114133715629577637e-01
-3.758782446384429932e-01
1.033614277839660645e+00
4.423476457595825195e-01
5.586280822753906250e-01
-6.718015670776367188e-01
-2.872734069824218750e-01
-1.583350747823715210e-01
6.222302913665771484e-01
5.110478997230529785e-01
-6.017907857894897461e-01
-3.508383631706237793e-01
5.475590229034423828e-01
-1.311435997486114502e-01
8.541475534439086914e-01
3.415693044662475586e-01
-6.728345900774002075e-02
3.721526563167572021e-01
-5.269412994384765625e-01
-5.878736376762390137e-01
-5.314331054687500000e-01
-6.546564400196075439e-02
5.296921133995056152e-01
-4.419961571693420410e-01
-2.925252318382263184e-01
-3.965237140655517578e-01
2.549567520618438721e-01
1.842343211174011230e-01
-1.750111430883407593e-01
4.170067310333251953e-01
-3.803353309631347656e-01
-1.035274863243103027e+00
-2.062322348356246948e-01
3.744398355484008789e-01
4.997181296348571777e-01
-1.085500568151473999e-01
-4.054659307003021240e-01
-4.895067512989044189e-01
-9.364831447601318359e-01
-7.737248390913009644e-02
-9.002284407615661621e-01
1.173661470413208008e+00
-5.356768369674682617e-01
7.255854010581970215e-01
7.790096402168273926e-01
1.681718230247497559e-01
6.963371485471725464e-02
6.630063652992248535e-01
-2.197738885879516602e-01
1.731932908296585083e-01
4.641599059104919434e-01
-3.858303129673004150e-01
1.776720583438873291e-01
-2.041146755218505859e-01
-3.319086506962776184e-02
-4.519262909889221191e-02
1.842918097972869873e-01
4.276074469089508057e-01
-6.181873083114624023e-01
-4.389979839324951172e-01
-4.638147950172424316e-01
7.331638932228088379e-01
3.586174249649047852e-01
6.728014945983886719e-01
-8.447110652923583984e-02
-5.060620307922363281e-01
-4.920181035995483398e-01
-9.045749306678771973e-01
-1.434203516691923141e-02
-2.990287542343139648e-01
-4.198848307132720947e-01
-1.494705379009246826e-01
2.093523889780044556e-01
3.471882641315460205e-02
-1.088297963142395020e-01
-5.040079727768898010e-02
2.492252290248870850e-01
2.225434407591819763e-02
-4.336609542369842529e-01
3.305807411670684814e-01
2.909502089023590088e-01
1.324786782264709473e+00
4.303167760372161865e-01
5.823297053575515747e-02
-1.840468794107437134e-01
5.577481165528297424e-02
-2.756718695163726807e-01
5.086845159530639648e-01
-7.557491958141326904e-02
3.535898923873901367e-01
-2.574009001255035400e-01
2.974490076303482056e-02
7.453109025955200195e-01
2.892725467681884766e-01
8.274083584547042847e-02
-4.744977056980133057e-01
-8.935857415199279785e-01
4.232243448495864868e-02
7.699824571609497070e-01
-1.851147413253784180e-01
-3.621121048927307129e-01
1.163657456636428833e-01
-6.463143229484558105e-01
-2.061506658792495728e-01
3.560982644557952881e-01
-1.046749949455261230e-02
4.383195936679840088e-01
5.499104261398315430e-01
-4.451396465301513672e-01
2.418541461229324341e-01
-6.764751672744750977e-01
-3.146430253982543945e-01
2.485374063253402710e-01
-2.878708839416503906e-01
-5.305244326591491699e-01
4.690118432044982910e-01
1.961678713560104370e-01
-1.519046872854232788e-01
8.960627764463424683e-02
7.572527527809143066e-01
-8.043877035379409790e-02
-5.879473686218261719e-01
1.226174235343933105e+00
-7.388734072446823120e-02
-4.731446206569671631e-01
3.746833503246307373e-01
-6.929676979780197144e-03
-2.253098189830780029e-01
-3.411375880241394043e-01
-4.590561389923095703e-01
3.625926971435546875e-01
1.070336326956748962e-01
8.640070259571075439e-02
1.005115747451782227e+00
2.673173248767852783e-01
1.072560157626867294e-02
-5.938284397125244141e-01
-2.836451232433319092e-01
-4.372628927230834961e-01
1.982064843177795410e-01
-5.810130834579467773e-01
-6.663983464241027832e-01
1.487486511468887329e-01
-2.182147651910781860e-01
-7.625340223312377930e-01
-4.056651294231414795e-01
-1.531137060374021530e-02
-1.303465217351913452e-01
5.946865081787109375e-01
-4.301184415817260742e-01
4.066769182682037354e-01
2.855757772922515869e-01
-2.278131060302257538e-02
6.147428750991821289e-01
5.228994488716125488e-01
-3.631245493888854980e-01
-1.027294874191284180e+00
-9.667528867721557617e-01
6.917219161987304688e-01
-1.561558544635772705e-01
8.176793903112411499e-02
-7.519938945770263672e-01
1.307443231344223022e-01
-5.924748182296752930e-01
2.550365328788757324e-01
1.001682952046394348e-01
-1.153410151600837708e-01
1.292971968650817871e-01
-8.042030930519104004e-01
-1.949294507503509521e-01
-4.146608337759971619e-02
-3.670112490653991699e-01
2.190199494361877441e-01
6.952996253967285156e-01
-2.039291113615036011e-01
6.292669773101806641e-01
2.505238354206085205e-01
-1.059394121170043945e+00
5.466696619987487793e-01
-1.670628972351551056e-02
-3.269604966044425964e-02
1.202575340867042542e-01
-5.028483271598815918e-01
7.038813829421997070e-02
-9.133451431989669800e-02
2.211552411317825317e-01
-3.313030302524566650e-01
1.180646896362304688e+00
-5.901430249214172363e-01
-1.209114566445350647e-01
1.264264434576034546e-01
-6.392351537942886353e-02
-6.470621377229690552e-02
-3.908327519893646240e-01
-4.684944823384284973e-02
6.730740070343017578e-01
-1.862687407992780209e-03
-1.501915603876113892e-01
3.865955173969268799e-01
-5.250445008277893066e-01
3.189413845539093018e-01
-1.015044569969177246e+00
-6.221348047256469727e-01
4.580790698528289795e-01
-2.663885354995727539e-01
1.193640083074569702e-01
4.225319623947143555e-01
7.311784625053405762e-01
5.867745876312255859e-01
2.524363696575164795e-01
2.979900240898132324e-01
-6.537262201309204102e-01
1.031697392463684082e-01
-3.485487401485443115e-02
2.666330337524414062e-01
-1.564684957265853882e-01
-2.137997597455978394e-01
4.368969500064849854e-01
1.092004328966140747e-01
4.514356553554534912e-01
-5.149976015090942383e-01
-2.919356152415275574e-02
6.954070925712585449e-02
-1.120840087532997131e-01
-1.778106987476348877e-01
-3.012613654136657715e-01
-9.406533092260360718e-03
5.992569401860237122e-02
9.414893984794616699e-01
-6.669048219919204712e-02
-2.822571098804473877e-01
-2.610783874988555908e-01
-3.721706569194793701e-01
1.716384440660476685e-01
-2.671912610530853271e-01
-6.298750638961791992e-01
4.665790200233459473e-01
2.930892705917358398e-01
4.891826212406158447e-01
2.617898881435394287e-01
2.583485543727874756e-01
-5.889407172799110413e-02
2.535538673400878906e-01
4.272145926952362061e-01
-8.443140387535095215e-01
3.344531059265136719e-01
-7.318776845932006836e-01
-8.956747651100158691e-01
-4.767793416976928711e-01
-2.695938348770141602e-01
-5.001895427703857422e-01
-3.040011040866374969e-02
-4.811673760414123535e-01
-4.196010828018188477e-01
7.198930382728576660e-01
-8.155342936515808105e-01
-1.305134415626525879e+00
1.368583291769027710e-01
-6.344010233879089355e-01
9.100778102874755859e-01
3.709911704063415527e-01
1.900920271873474121e-01
3.051198422908782959e-01
-2.106123417615890503e-01
9.690819680690765381e-02
1.007937908172607422e+00
6.634712219238281250e-01
4.440424740314483643e-01
-2.676411271095275879e-01
5.155339241027832031e-01
-2.015475928783416748e-01
-2.673576176166534424e-01
-6.559052467346191406e-01
9.404274225234985352e-01
-8.246590942144393921e-02
1.480653584003448486e-01
-5.391984581947326660e-01
1.303197443485260010e-01
-3.698177635669708252e-01
8.304299116134643555e-01
4.171027243137359619e-01
-8.841330409049987793e-01
7.190921902656555176e-02
-2.153017073869705200e-01
-1.019607111811637878e-01
-1.028961092233657837e-01
-2.425684332847595215e-01
-8.163051009178161621e-01
-6.340243220329284668e-01
3.387386202812194824e-01
-3.751632198691368103e-02
-6.079481244087219238e-01
6.481253504753112793e-01
-1.156381741166114807e-01
-5.171612277626991272e-02
1.981673687696456909e-01
-5.742547288537025452e-02
6.070001721382141113e-01
-4.616112112998962402e-01
6.653500199317932129e-01
1.342011988162994385e-01
-4.606369882822036743e-03
2.477972656488418579e-01
3.280676603317260742e-01
-5.992618203163146973e-01
6.224869564175605774e-02
5.323920845985412598e-01
4.534761905670166016e-01
7.650726437568664551e-01
-4.291056394577026367e-01
5.005164742469787598e-01
1.582239568233489990e-02
4.014392793178558350e-01
1.710715591907501221e-01
5.134513974189758301e-01
4.049694538116455078e-01
-6.173282265663146973e-01
-3.332819044589996338e-01
2.522911131381988525e-01
-2.944789230823516846e-01
7.463378906250000000e-01
2.644140124320983887e-01
-4.273102581501007080e-01
6.690222620964050293e-01
4.373531341552734375e-01
-4.823049306869506836e-01
8.258773088455200195e-01
2.342209406197071075e-02
-2.977195978164672852e-01
-7.678754627704620361e-02
-1.296697378158569336e+00
-1.289731025695800781e+00
5.327319502830505371e-01
3.902045786380767822e-01
-4.251298010349273682e-01
3.333935737609863281e-01
2.764734029769897461e-01
7.608506083488464355e-02
7.664043903350830078e-01
5.458644405007362366e-02
-5.600305199623107910e-01
-1.874515265226364136e-01
8.909968733787536621e-01
7.394607067108154297e-01
5.326823890209197998e-02
-7.714369297027587891e-01
-2.702428102493286133e-01
-6.862252354621887207e-01
-3.738498389720916748e-01
7.969217300415039062e-01
-1.756268292665481567e-01
5.330523252487182617e-01
-5.589811205863952637e-01
4.054923951625823975e-01
-7.476111650466918945e-01
3.565685451030731201e-01
3.195621073246002197e-01
-1.316543370485305786e-01
-1.160107135772705078e+00
8.918109536170959473e-01
-8.513026684522628784e-02
2.706273794174194336e-01
-1.328945755958557129e-01
6.106144189834594727e-01
-1.825168915092945099e-02
-1.754704415798187256e-01
1.273313164710998535e-01
6.206490993499755859e-01
-3.043294548988342285e-01
-1.285815477371215820e+00
-4.581612944602966309e-01
3.186539113521575928e-01
-2.473823726177215576e-01
-1.046811699867248535e+00
-8.550565838813781738e-01
-4.141004085540771484e-01
-2.861583828926086426e-01
-3.356645703315734863e-01
1.165742129087448120e-01
-3.973861634731292725e-01
-4.569204524159431458e-02
4.521152973175048828e-01
1.724011637270450592e-02
7.688672840595245361e-02
-1.674922853708267212e-01
-6.227732896804809570e-01
-6.849114783108234406e-03
3.263725340366363525e-01
1.492467671632766724e-01
4.535817503929138184e-01
-3.545055687427520752e-01
-2.662884891033172607e-01
-1.681053996086120605e+00
-1.404370963573455811e-01
3.509744107723236084e-01
-3.075666427612304688e-01
3.536520004272460938e-01
-5.137094855308532715e-01
-1.166802883148193359e+00
9.000312536954879761e-02
-5.933353304862976074e-01
-2.961442172527313232e-01
7.613494992256164551e-01
-4.277058243751525879e-01
4.911175072193145752e-01
3.118188083171844482e-01
-8.226250112056732178e-02
1.494767367839813232e-01
3.412487506866455078e-01
1.585675179958343506e-01
-7.251070737838745117e-01
-4.816508293151855469e-01
2.014242708683013916e-01
4.156394898891448975e-01
-7.179522514343261719e-02
3.619779348373413086e-01
6.935785412788391113e-01
-2.105301767587661743e-01
7.865640521049499512e-01
-5.822550654411315918e-01
-5.803971290588378906e-01
8.984919637441635132e-02
-1.213578805327415466e-01
-8.818031549453735352e-01
-1.023317724466323853e-01
3.303427621722221375e-02
-2.318568974733352661e-01
-1.429611891508102417e-01
1.850133985280990601e-01
-2.498493939638137817e-01
-9.989013522863388062e-02
-2.796757221221923828e-01
-1.520591020584106445e+00
-1.697203814983367920e-01
1.823513805866241455e-01
-2.449955046176910400e-01
-7.267707586288452148e-02
-6.250876784324645996e-01
3.757240474224090576e-01
1.906522661447525024e-01
5.978989005088806152e-01
1.577958613634109497e-01
-2.941425442695617676e-01
5.385003685951232910e-01
5.107241272926330566e-01
5.865623950958251953e-01
-5.010904669761657715e-01
-9.512004256248474121e-02
-2.419318258762359619e-01
-2.546170353889465332e-01
4.520530402660369873e-01
5.570831298828125000e-01
-5.113430023193359375e-01
4.178733527660369873e-01
5.661315321922302246e-01
5.706421732902526855e-01
6.872327327728271484e-01
5.914223939180374146e-02
-7.087955474853515625e-01
-4.554809033870697021e-01
-9.452548623085021973e-01
2.161088585853576660e-02
-4.059400558471679688e-01
-3.526387512683868408e-01
-1.100881934165954590e+00
6.570847332477569580e-02
4.400261044502258301e-01
-1.687337011098861694e-01
-3.025078773498535156e-01
-7.328637838363647461e-01
-1.696080900728702545e-02
1.635397523641586304e-01
-4.651840925216674805e-01
4.273762404918670654e-01
3.659435808658599854e-01
-8.129664510488510132e-02
2.357420921325683594e-01
-6.107147783041000366e-02
4.932814538478851318e-01
8.027681112289428711e-01
-1.226581573486328125e+00
6.179125308990478516e-01
6.194673180580139160e-01
-2.051212489604949951e-01
-7.495509982109069824e-01
1.868415176868438721e-01
-8.866238594055175781e-01
2.729499936103820801e-01
3.531344532966613770e-01
-8.951880335807800293e-01
4.151655733585357666e-01
-4.126892238855361938e-02
-1.874828338623046875e-01
-8.718640208244323730e-01
-1.630974262952804565e-01
-4.003006517887115479e-01
-1.292374372482299805e+00
-1.478923708200454712e-01
-8.673107028007507324e-01
-4.801803231239318848e-01
-1.204468458890914917e-01
1.085184812545776367e+00
-3.864556550979614258e-01
6.675480008125305176e-01
4.530844986438751221e-01
-5.464801564812660217e-02
-6.436451077461242676e-01
6.912927031517028809e-01
2.057716101408004761e-01
5.060219764709472656e-01
-1.309317052364349365e-01
-6.747556328773498535e-01
1.464883387088775635e-01
-1.004698127508163452e-01
-8.133798837661743164e-01
-7.783147692680358887e-01
3.813040554523468018e-01
7.802493572235107422e-01
7.918558120727539062e-01
1.084299087524414062e+00
-1.331824809312820435e-01
-5.464531779289245605e-01
-6.974115371704101562e-01
1.985606998205184937e-01
-1.144223436713218689e-01
-5.036571025848388672e-01
2.724702656269073486e-01
2.901026308536529541e-01
6.185151636600494385e-02
-1.042191267013549805e+00
6.952636241912841797e-01
-6.180499792098999023e-01
6.037611514329910278e-02
-6.051045060157775879e-01
-7.687672376632690430e-01
-4.175446629524230957e-01
1.350547522306442261e-01
-3.749238252639770508e-01
-8.217116445302963257e-02
1.111512258648872375e-01
-2.596171200275421143e-01
8.884526044130325317e-02
1.561611052602529526e-02
4.220134913921356201e-01
1.664913892745971680e-01
1.708094179630279541e-01
3.109697997570037842e-01
2.323210388422012329e-01
7.323960065841674805e-01
-7.268981337547302246e-01
4.562664926052093506e-01
7.151536941528320312e-01
7.841925621032714844e-01
4.646355509757995605e-01
-5.803316831588745117e-02
-1.473156809806823730e+00
-1.837514936923980713e-01
4.267645478248596191e-01
-3.158029615879058838e-01
4.679861962795257568e-01
-1.254271626472473145e+00
-9.058668613433837891e-01
1.158801168203353882e-01
1.230276003479957581e-01
4.095326960086822510e-01
-1.583868116140365601e-01
-2.494581192731857300e-01
2.110180258750915527e-01
3.423280417919158936e-01
4.138268232345581055e-01
-5.414113998413085938e-01
2.430345304310321808e-02
-1.603790074586868286e-01
-5.476711392402648926e-01
-5.410057306289672852e-01
5.602577924728393555e-01
1.227415204048156738e-01
-1.044685691595077515e-01
-4.205291271209716797e-01
6.632201671600341797e-01
1.258859187364578247e-01
7.172502577304840088e-02
-2.013097405433654785e-01
-4.027584791183471680e-01
-2.545843645930290222e-02
-2.952098846435546875e-01
5.605006814002990723e-01
1.405778229236602783e-01
6.327120661735534668e-01
6.751800328493118286e-02
-4.033873677253723145e-01
5.797725915908813477e-02
-7.408002763986587524e-02
1.937247663736343384e-01
-4.825466871261596680e-01
-8.088082671165466309e-01
-1.910773068666458130e-01
-8.291605114936828613e-01
-8.153117895126342773e-01
-4.407015740871429443e-01
3.984320536255836487e-02
-6.274748444557189941e-01
-7.541819214820861816e-01
-2.764826416969299316e-01
5.009070038795471191e-01
-1.327132284641265869e-01
-6.237347722053527832e-01
5.277493596076965332e-01
-1.220783472061157227e+00
3.386657238006591797e-01
1.364171355962753296e-01
-5.503116846084594727e-01
-2.359063923358917236e-01
-7.813381552696228027e-01
1.495763212442398071e-01
-4.976182058453559875e-02
1.968727111816406250e-01
-3.008074760437011719e-01
1.685172468423843384e-01
-5.276004076004028320e-01
9.298565387725830078e-01
-3.360033333301544189e-01
8.865213394165039062e-01
4.720227420330047607e-01
-5.613040328025817871e-01
-1.172023639082908630e-02
5.560487508773803711e-01
-4.451703131198883057e-01
-6.155683994293212891e-01
5.367223024368286133e-01
3.456926941871643066e-01
1.027374267578125000e-01
-1.117848530411720276e-01
-1.828481107950210571e-01
8.939363956451416016e-01
-4.523578882217407227e-01
-2.161693722009658813e-01
4.072938561439514160e-01
1.233154386281967163e-01
1.485515236854553223e-01
4.663564264774322510e-02
-2.103388607501983643e-01
-3.026786446571350098e-01
-6.044070124626159668e-01
-8.032134175300598145e-01
2.842333614826202393e-01
-1.196862831711769104e-01
-7.892997562885284424e-02
4.437788203358650208e-02
-8.880078792572021484e-02
-5.887278318405151367e-01
1.024835482239723206e-01
-4.271971881389617920e-01
1.369252562522888184e+00
-5.211318135261535645e-01
1.823532283306121826e-01
4.010221660137176514e-01
1.747436821460723877e-01
7.921185493469238281e-01
-6.576591730117797852e-01
1.034371629357337952e-01
-2.332795262336730957e-01
2.960956692695617676e-01
4.490019977092742920e-01
4.622041806578636169e-02
-2.610634863376617432e-01
-7.531696557998657227e-01
-9.897072315216064453e-01
6.141175627708435059e-01
2.603013813495635986e-01
9.283912181854248047e-01
4.034227430820465088e-01
-5.194571614265441895e-01
2.231978774070739746e-01
-1.052523106336593628e-01
2.246057838201522827e-01
8.023548126220703125e-01
-1.922567784786224365e-01
8.695582151412963867e-01
2.608750462532043457e-01
-7.837373614311218262e-01
1.461770087480545044e-01
6.557698249816894531e-01
-4.367739707231521606e-02
3.532703220844268799e-01
4.181019663810729980e-01
2.277045845985412598e-01
-3.241748511791229248e-01
1.237508893013000488e+00
-4.090994596481323242e-02
2.368463426828384399e-01
-2.969195544719696045e-01
-2.502109296619892120e-02
-7.288438677787780762e-01
-7.194583863019943237e-02
1.611182540655136108e-01
-6.594358682632446289e-01
-7.157859951257705688e-02
-1.764039546251296997e-01
-4.888041913509368896e-01
-3.912041783332824707e-01
5.511220693588256836e-01
6.686204075813293457e-01
2.569005191326141357e-01
-1.884550750255584717e-01
-4.365688934922218323e-02
-2.128195762634277344e-01
1.825229227542877197e-01
-2.569177150726318359e-01
6.981922984123229980e-01
1.731103658676147461e-01
2.777152657508850098e-01
-4.829629510641098022e-02
1.214448288083076477e-01
-3.877001702785491943e-01
-5.045072436332702637e-01
-2.519803941249847412e-01
8.500342071056365967e-02
2.007914939895272255e-03
-2.864016294479370117e-01
-6.583684682846069336e-01
5.717681646347045898e-01
-2.663743868470191956e-02
-2.890612483024597168e-01
-3.456121683120727539e-01
1.266613509505987167e-02
5.533156394958496094e-01
2.307804077863693237e-01
-1.271882206201553345e-01
1.889334768056869507e-01
-1.311008334159851074e+00
7.081246376037597656e-01
-2.907273471355438232e-01
-5.172781944274902344e-01
2.395204901695251465e-01
9.736803174018859863e-01
2.226581722497940063e-01
5.129561424255371094e-01
-2.657487690448760986e-01
-3.921669349074363708e-02
1.756353378295898438e-01
1.952790021896362305e-01
-3.641820251941680908e-01
-4.026656746864318848e-01
-8.636314868927001953e-01
3.813313543796539307e-01
4.435830414295196533e-01
3.437760472297668457e-01
2.152020111680030823e-03
-6.438931822776794434e-02
3.517084121704101562e-01
-2.371018379926681519e-01
-3.144757151603698730e-01
1.592629849910736084e-01
2.925038337707519531e-01
1.830115169286727905e-01
7.131699919700622559e-01
-2.698154449462890625e-01
-1.404655426740646362e-01
2.328370958566665649e-01
-9.159617871046066284e-02
6.769680380821228027e-01
-2.104238867759704590e-01
5.353163480758666992e-01
5.180358886718750000e-01
8.367809653282165527e-01
2.408619672060012817e-01
-3.407700061798095703e-01
-4.003928899765014648e-01
-1.048177242279052734e+00
8.068840503692626953e-01
3.576532006263732910e-02
-5.753319859504699707e-01
-2.298545241355895996e-01
-4.651428461074829102e-01
-4.772162735462188721e-01
-5.396451428532600403e-02
-5.801136493682861328e-01
7.626578807830810547e-01
2.863698601722717285e-01
2.453664243221282959e-01
-5.289680361747741699e-01
-2.098812013864517212e-01
-4.937100224196910858e-03
-1.666723340749740601e-01
2.825476527214050293e-01
-4.384223222732543945e-01
-4.040611386299133301e-01
4.783259630203247070e-01
5.251750349998474121e-01
-2.370942085981369019e-01
-3.860897421836853027e-01
3.307758569717407227e-01
4.355701506137847900e-01
-6.678965091705322266e-01
-6.180770397186279297e-01
-2.682090401649475098e-01
3.050273656845092773e-01
1.648738384246826172e-01
-9.352731704711914062e-01
-1.554207652807235718e-01
4.317905306816101074e-01
-1.493519544601440430e-01
2.257394939661026001e-01
-4.364054799079895020e-01
3.311671614646911621e-01
-4.652722775936126709e-01
-4.226341843605041504e-02
-4.075064361095428467e-01
2.722463905811309814e-01
-2.220029532909393311e-01
2.001958191394805908e-01
4.151930212974548340e-01
1.551647037267684937e-01
3.372613787651062012e-01
-5.553811192512512207e-01
3.007571399211883545e-01
7.148881554603576660e-01
-3.167653083801269531e-01
-2.568896412849426270e-01
3.181976675987243652e-01
2.526087872684001923e-02
1.310193091630935669e-01
4.225964546203613281e-01
-2.550633847713470459e-01
4.158959910273551941e-02
4.390507340431213379e-01
-6.362118571996688843e-02
-2.315385341644287109e-01
1.867891699075698853e-01
2.223975658416748047e-01
-3.987947106361389160e-01
2.644492983818054199e-01
-1.981674581766128540e-01
5.575007796287536621e-01
-6.227031350135803223e-01
-3.677869141101837158e-01
3.979657292366027832e-01
-1.010793745517730713e-01
2.655191719532012939e-01
-1.875912249088287354e-01
-1.142192840576171875e+00
1.727330684661865234e-02
-4.980857372283935547e-01
8.141753077507019043e-01
1.346270292997360229e-01
-4.079874977469444275e-02
-3.690868914127349854e-01
-1.106679514050483704e-01
-6.319090723991394043e-01
-4.969755187630653381e-02
2.542333304882049561e-01
-1.050850868225097656e+00
-2.379848808050155640e-01
-1.714029312133789062e-01
-5.714384913444519043e-01
-2.640316784381866455e-01
5.177752971649169922e-01
-2.768374681472778320e-01
5.090597271919250488e-01
3.956439197063446045e-01
-4.051229357719421387e-01
-4.806849360466003418e-01
3.912256658077239990e-01
4.405093193054199219e-01
3.910185396671295166e-01
-1.965547800064086914e-01
3.094034492969512939e-01
-4.697389006614685059e-01
1.569019854068756104e-01
-3.335644006729125977e-01
-1.284930229187011719e+00
-1.072148140519857407e-02
-5.497566461563110352e-01
3.637166917324066162e-01
-7.178705930709838867e-02
-2.028668224811553955e-01
5.959746986627578735e-02
2.643665857613086700e-02
-1.078683018684387207e+00
7.012190222740173340e-01
4.903748035430908203e-01
5.312904119491577148e-01
-6.489293575286865234e-01
3.072310090065002441e-01
-1.133362174034118652e+00
2.871494889259338379e-01
-3.442100584506988525e-01
1.524981707334518433e-01
-3.754375874996185303e-01
1.038953736424446106e-01
-5.080187320709228516e-01
-2.592363059520721436e-01
8.494676947593688965e-01
-5.791124701499938965e-02
2.027551531791687012e-01
-7.070626616477966309e-01
7.932115197181701660e-01
5.986181497573852539e-01
-6.277665495872497559e-01
1.205839589238166809e-02
2.829429209232330322e-01
-3.816071450710296631e-01
-6.358089447021484375e-01
-3.828106820583343506e-01
4.805844128131866455e-01
3.916384279727935791e-01
-8.238124847412109375e-01
-2.485131174325942993e-01
1.775023043155670166e-01
-3.629337549209594727e-01
-1.057716235518455505e-01
2.889220416545867920e-01
1.386992931365966797e-01
5.278123021125793457e-01
-1.134742200374603271e-01
-5.905457958579063416e-02
5.545290652662515640e-03
1.196942403912544250e-01
-1.180386915802955627e-01
-6.987351775169372559e-01
1.333824992179870605e-01
-5.144189000129699707e-01
3.618374168872833252e-01
-8.574740588665008545e-02
-1.002822995185852051e+00
-5.516812205314636230e-01
3.812739849090576172e-01
9.979963898658752441e-01
9.356409907341003418e-01
-5.873657464981079102e-01
-2.326350957155227661e-01
-2.851133048534393311e-01
-7.632999420166015625e-01
-7.828746736049652100e-02
2.230974286794662476e-01
-4.593107402324676514e-01
-4.352294206619262695e-01
2.708981931209564209e-01
-1.816336512565612793e-01
-1.723331809043884277e-01
-4.337357357144355774e-02
2.572010830044746399e-02
5.835680365562438965e-01
1.216471195220947266e+00
-2.139266431331634521e-01
4.295028150081634521e-01
2.598986923694610596e-01
-4.557316899299621582e-01
-2.576764523983001709e-01
-8.385673761367797852e-01
-6.947058439254760742e-01
-4.295834302902221680e-01
-8.288205862045288086e-01
4.509904384613037109e-01
2.356412447988986969e-02
1.500489860773086548e-01
4.466300085186958313e-02
2.670995704829692841e-02
-5.732585787773132324e-01
-6.155679225921630859e-01
-7.950059175491333008e-01
-7.685855627059936523e-01
-1.994569599628448486e-01
9.711318016052246094e-01
6.317971944808959961e-01
1.993167698383331299e-01
-2.445017844438552856e-01
1.611040718853473663e-02
3.061028718948364258e-01
1.750613808631896973e+00
6.627495884895324707e-01
-1.818634420633316040e-01
-8.656876683235168457e-01
-7.788829207420349121e-01
-4.911767840385437012e-01
-7.019709348678588867e-01
-1.113602638244628906e+00
8.750981092453002930e-01
-1.633356362581253052e-01
-4.191303551197052002e-01
-7.547926902770996094e-01
1.935692131519317627e-01
6.123442649841308594e-01
-1.703162789344787598e-01
5.332167744636535645e-01
3.123766481876373291e-01
-3.322886228561401367e-01
-8.836675286293029785e-01
-1.005874481052160263e-02
-1.454851180315017700e-01
-3.856474757194519043e-01
6.312701851129531860e-02
8.409000635147094727e-01
-3.450217247009277344e-01
6.433342099189758301e-01
-5.622982382774353027e-01
1.011651605367660522e-01
-2.030943632125854492e-01
-1.346734404563903809e+00
-1.877260277979075909e-03
-2.812531888484954834e-01
5.694355964660644531e-01
1.871624588966369629e-01
2.141573280096054077e-01
-2.962991781532764435e-02
1.358355134725570679e-01
1.720767021179199219e-01
-4.199901819229125977e-01
-5.959617346525192261e-02
-1.349534094333648682e-01
-2.712131440639495850e-01
-5.115522742271423340e-01
3.566834330558776855e-01
-1.041360124945640564e-01
-2.684758603572845459e-01
-4.685966372489929199e-01
-1.032880619168281555e-01
-7.038950920104980469e-01
6.298874616622924805e-01
-1.195426702499389648e+00
3.701164126396179199e-01
3.276810944080352783e-01
2.679845392704010010e-01
2.946659363806247711e-02
-4.943966399878263474e-03
1.794582456350326538e-01
2.526926994323730469e-01
5.011487007141113281e-01
-9.054008126258850098e-02
3.150051832199096680e-01
-6.072465777397155762e-01
-3.410547971725463867e-02
-1.861173808574676514e-01
-6.641861051321029663e-02
9.478853344917297363e-01
1.519550681114196777e-01
4.324082136154174805e-01
-2.911284267902374268e-01
9.450563043355941772e-02
8.702158331871032715e-01
6.501061916351318359e-01
2.042562514543533325e-01
1.855289936065673828e-01
-4.782941192388534546e-02
5.607526898384094238e-01
-4.538298249244689941e-01
-7.592101395130157471e-02
5.601652264595031738e-01
2.173954099416732788e-01
-5.465315580368041992e-01
2.100013382732868195e-02
3.581454232335090637e-02
-4.564602971076965332e-01
4.465758502483367920e-01
6.864320039749145508e-01
-4.107725620269775391e-01
-2.154895812273025513e-01
-2.527366280555725098e-01
-6.198177933692932129e-01
3.049201965332031250e-01
2.306845784187316895e-02
2.621195651590824127e-02
6.226209402084350586e-01
1.099379286170005798e-01
-5.065438151359558105e-01
8.114953041076660156e-01
-3.466370105743408203e-01
-5.441853404045104980e-01
-3.988899663090705872e-02
4.375910013914108276e-02
4.207758009433746338e-01
1.145559921860694885e-01
1.067358814179897308e-02
-1.127762272953987122e-01
2.073118649423122406e-02
3.566678166389465332e-01
-4.584559202194213867e-01
-8.554230332374572754e-01
5.924674868583679199e-01
-1.930775865912437439e-02
-8.113186359405517578e-01
-1.165818423032760620e-02
-8.204500377178192139e-02
-3.012999892234802246e-01
-6.339557170867919922e-01
-9.049671888351440430e-01
-1.259964853525161743e-01
6.403147578239440918e-01
6.498888134956359863e-01
-1.206903681159019470e-01
1.440958827733993530e-01
-6.934035420417785645e-01
4.912244528532028198e-02
-4.752414822578430176e-01
-5.040138959884643555e-01
-2.172074168920516968e-01
1.163965702056884766e+00
-2.561131417751312256e-01
3.718416392803192139e-01
2.384500950574874878e-01
2.426098883152008057e-01
6.629044413566589355e-01
-3.239862322807312012e-01
5.397306755185127258e-03
-3.136527538299560547e-01
7.073408365249633789e-02
-5.670858025550842285e-01
-3.850541412830352783e-01
1.224122881889343262e+00
3.935833275318145752e-01
1.132584884762763977e-01
1.154877424240112305e+00
-1.308934450149536133e+00
4.790354669094085693e-01
-1.850812882184982300e-01
4.301367700099945068e-01
-6.695178747177124023e-01
3.102459907531738281e-01
2.576514780521392822e-01
-2.431963682174682617e-01
-1.708112657070159912e-01
9.783501029014587402e-01
3.614615201950073242e-01
2.191800624132156372e-01
3.123330771923065186e-01
-9.382840394973754883e-01
-8.085725903511047363e-01
3.070878386497497559e-01
-4.336932599544525146e-01
3.229988217353820801e-01
1.698367148637771606e-01
-3.521485030651092529e-01
-8.279385566711425781e-01
-3.651283383369445801e-01
4.235769808292388916e-01
-4.028871953487396240e-01
1.281374096870422363e-01
5.884532332420349121e-01
2.176108658313751221e-01
4.336087107658386230e-01
1.460352633148431778e-02
3.200270831584930420e-01
1.339868307113647461e-01
3.925079107284545898e-01
1.534633934497833252e-01
1.959421038627624512e-01
8.597412705421447754e-01
-3.529520332813262939e-01
1.258254498243331909e-01
5.397995114326477051e-01
4.246143996715545654e-01
4.658723995089530945e-02
6.676775217056274414e-01
4.828402101993560791e-01
-1.051342606544494629e+00
9.340136647224426270e-01
-1.648040115833282471e-01
3.856001198291778564e-01
-1.639346927404403687e-01
6.364716887474060059e-01
4.414620995521545410e-01
1.235306486487388611e-01
3.178337514400482178e-01
5.215664207935333252e-02
9.305532574653625488e-01
-2.628717422485351562e-01
4.787149727344512939e-01
-4.839250743389129639e-01
-4.965740144252777100e-01
2.666520178318023682e-01
7.516827583312988281e-01
-7.582769393920898438e-01
-7.028479129076004028e-03
-1.359949558973312378e-01
-6.794712692499160767e-02
-4.409204721450805664e-01
-3.968126773834228516e-01
-1.794170588254928589e-01
5.274523422122001648e-02
-9.254829883575439453e-01
3.767178654670715332e-01
2.394789457321166992e-01
7.176240682601928711e-01
3.083946406841278076e-01
5.447930693626403809e-01
1.320857107639312744e-01
-4.375384747982025146e-01
-1.301000416278839111e-01
3.994238376617431641e-01
-2.506853342056274414e-01
-7.189943194389343262e-01
1.853659562766551971e-02
4.618119597434997559e-01
-2.533924877643585205e-01
-6.784094572067260742e-01
-3.397844731807708740e-01
9.168822318315505981e-02
-3.340306580066680908e-01
-1.042806357145309448e-01
-4.131924808025360107e-01
-3.508081138134002686e-01
4.777399301528930664e-01
-5.105635523796081543e-01
-2.239078134298324585e-01
-1.202347874641418457e+00
1.151247397065162659e-01
1.510092169046401978e-01
-1.841778159141540527e-01
7.087237238883972168e-01
-2.889926135540008545e-01
5.282175540924072266e-02
4.692150950431823730e-01
2.071982324123382568e-01
6.558734178543090820e-02
-6.943430751562118530e-02
-2.098421454429626465e-01
6.697549819946289062e-01
-3.114028871059417725e-01
-5.600408911705017090e-01
-1.521995812654495239e-01
3.345568180084228516e-01
2.130082100629806519e-01
-4.092916548252105713e-01
-2.697636783123016357e-01
-2.520484626293182373e-01
9.211322665214538574e-01
7.766739726066589355e-01
2.629670202732086182e-01
-9.141308665275573730e-01
1.870429143309593201e-02
-1.825937628746032715e-01
2.947687208652496338e-01
2.819249927997589111e-01
6.253718137741088867e-01
4.926806390285491943e-01
5.311524495482444763e-02
2.250997424125671387e-01
4.261897802352905273e-01
3.937643766403198242e-01
-3.331911563873291016e-02
1.015936508774757385e-01
4.487036168575286865e-01
-4.487901926040649414e-01
-1.251198500394821167e-01
-2.074656076729297638e-02
-2.132131904363632202e-01
1.845111325383186340e-02
6.518538296222686768e-02
-2.064174413681030273e-01
-2.229663729667663574e-01
3.280223906040191650e-01
2.607327103614807129e-01
7.192119956016540527e-01
-9.016772508621215820e-01
-2.351586371660232544e-01
-4.134281277656555176e-01
-6.667377352714538574e-01
-5.206468105316162109e-01
-3.441263437271118164e-01
4.615679979324340820e-01
3.817622661590576172e-01
6.244379281997680664e-01
-6.288724541664123535e-01
1.639191508293151855e-01
5.807604193687438965e-01
2.273256778717041016e-01
-8.388707637786865234e-01
-1.537242084741592407e-01
-4.214078187942504883e-02
1.421563476324081421e-01
-2.289670705795288086e-01
9.602421522140502930e-02
-8.139005303382873535e-01
-1.620052196085453033e-02
-6.923065781593322754e-01
-1.721949502825737000e-02
-5.796639248728752136e-02
-4.012410342693328857e-01
3.803761303424835205e-01
1.164534911513328552e-01
6.006582379341125488e-01
7.158771902322769165e-02
1.742089390754699707e-01
-4.554525613784790039e-01
-7.221579551696777344e-01
3.395023569464683533e-02
-8.201923370361328125e-01
8.750096708536148071e-02
-9.771111011505126953e-01
6.386649608612060547e-01
1.226750984787940979e-01
-8.254564404487609863e-01
5.134552717208862305e-01
-1.484920084476470947e-01
5.176689028739929199e-01
-2.049502879381179810e-01
2.822740077972412109e-01
5.096240639686584473e-01
9.478726983070373535e-01
3.078219890594482422e-01
-3.564270436763763428e-01
6.535208225250244141e-01
-1.736440062522888184e-01
4.650271236896514893e-01
4.454332292079925537e-01
8.178808093070983887e-01
-4.846585988998413086e-01
4.199311882257461548e-02
2.203632295131683350e-01
-6.842084527015686035e-01
2.309751361608505249e-01
-2.055062055587768555e-01
1.000840440392494202e-01
-9.934701025485992432e-02
2.144855409860610962e-01
-5.931469798088073730e-01
-6.025078892707824707e-02
-2.670622467994689941e-01
-3.798136711120605469e-01
1.975289732217788696e-01
-2.537652850151062012e-01
-1.392557565122842789e-02
9.854761958122253418e-01
6.559333205223083496e-01
5.008271336555480957e-01
-3.691731393337249756e-01
-1.861117184162139893e-01
7.969453185796737671e-02
-1.919486224651336670e-01
8.000442385673522949e-02
-1.948378086090087891e-01
9.713975340127944946e-02
-2.432320415973663330e-01
-3.855762481689453125e-01
1.030646204948425293e+00
2.109708487987518311e-01
9.713406115770339966e-02
4.650422930717468262e-01
8.852778673171997070e-01
-4.174874722957611084e-01
-5.162488818168640137e-01
1.012153550982475281e-01
-4.109443128108978271e-01
7.147845625877380371e-02
-4.815201163291931152e-01
-3.453850150108337402e-01
5.633224248886108398e-01
3.712055459618568420e-02
-1.985773593187332153e-01
-4.437422752380371094e-01
-5.770359039306640625e-01
1.803657561540603638e-01
-3.569426536560058594e-01
-7.339935898780822754e-01
7.075057029724121094e-01
-2.915233671665191650e-01
-1.028827786445617676e+00
2.760379016399383545e-01
3.791926205158233643e-01
1.459364593029022217e-01
-1.714244335889816284e-01
-6.835622340440750122e-02
-2.589819431304931641e-01
-4.395069479942321777e-01
3.472659587860107422e-01
-1.301566809415817261e-01
9.729332476854324341e-02
-2.114935070276260376e-01
-3.840969204902648926e-01
-2.895348072052001953e-01
9.913954734802246094e-01
-1.084697127342224121e+00
-3.734049201011657715e-01
-2.478361427783966064e-01
9.644928574562072754e-01
-1.004471778869628906e-01
6.253316998481750488e-01
-2.763203810900449753e-03
6.404074430465698242e-01
6.177153438329696655e-02
-2.230808436870574951e-01
-5.613416433334350586e-02
-4.228562489151954651e-02
9.688051939010620117e-01
5.388418957591056824e-02
4.558191001415252686e-01
-5.368515104055404663e-02
-3.989855945110321045e-01
6.000688672065734863e-01
-3.095970451831817627e-01
-6.099884957075119019e-02
8.087834715843200684e-02
-5.314226746559143066e-01
-8.870010823011398315e-02
2.563275098800659180e-01
-2.512454614043235779e-02
-5.295138061046600342e-02
-3.835931718349456787e-01
4.783472716808319092e-01
-9.035707116127014160e-01
4.027981162071228027e-01
2.599382996559143066e-01
1.401755511760711670e-01
3.245849311351776123e-01
-2.012104913592338562e-02
5.495385825634002686e-02
-4.243442714214324951e-01
-2.399294078350067139e-01
-3.351205885410308838e-01
2.311292290687561035e-01
6.415055990219116211e-01
-2.415927052497863770e-01
-2.702106535434722900e-01
-1.559941768646240234e-01
2.847653925418853760e-01
2.863289713859558105e-01
5.479215383529663086e-01
8.301171660423278809e-02
-5.946167707443237305e-01
-4.652367532253265381e-01
-5.342116951942443848e-01
-8.777978271245956421e-02
8.290612101554870605e-01
1.050936132669448853e-01
3.590279221534729004e-01
-1.883515268564224243e-01
-8.097932487726211548e-02
-7.666341960430145264e-02
1.442184895277023315e-01
-7.028273493051528931e-02
-9.001964330673217773e-01
-7.709615826606750488e-01
2.400858998298645020e-01
-3.432634174823760986e-01
-4.129000902175903320e-01
5.983852148056030273e-01
4.031098186969757080e-01
-2.774279415607452393e-01
-2.162525057792663574e-01
4.871234297752380371e-01
6.402371078729629517e-02
-3.080992102622985840e-01
-4.196394979953765869e-01
-2.973006665706634521e-01
4.699318110942840576e-01
-5.253945589065551758e-01
4.396772012114524841e-02
8.379071205854415894e-02
1.159144267439842224e-01
2.156785726547241211e-01
-2.300825715065002441e-02
-3.706648051738739014e-01
-4.371703565120697021e-01
2.680426537990570068e-01
-2.906762957572937012e-01
-3.280136585235595703e-01
-1.314814835786819458e-01
6.453681588172912598e-01
2.481358200311660767e-01
9.940348267555236816e-01
-1.264750957489013672e-01
-2.653650939464569092e-01
9.371975660324096680e-01
4.950712323188781738e-01
9.666159003973007202e-02
5.438871979713439941e-01
3.509685993194580078e-01
5.211833864450454712e-02
-6.851643919944763184e-01
-2.151121944189071655e-01
4.108511805534362793e-01
-1.500431537628173828e+00
-3.585407435894012451e-01
-3.079107105731964111e-01
9.522556662559509277e-01
4.366541802883148193e-01
9.865022450685501099e-02
4.480601847171783447e-02
7.683163285255432129e-01
1.796772629022598267e-01
1.910137236118316650e-01
-2.980905473232269287e-01
-6.710924506187438965e-01
-2.630046010017395020e-01
-5.048859491944313049e-02
-1.285099703818559647e-02
-1.978074163198471069e-01
-1.608942747116088867e-01
-2.112730294466018677e-01
5.312509089708328247e-02
8.848280310630798340e-01
-8.046549558639526367e-01
3.711930811405181885e-01
-7.997168302536010742e-01
1.231493353843688965e+00
-2.234954852610826492e-03
4.966045618057250977e-01
1.898114234209060669e-01
-7.288878560066223145e-01
-5.398797392845153809e-01
3.398633003234863281e-01
-2.818874716758728027e-01
-9.271154999732971191e-01
-1.156033039093017578e+00
7.343169767409563065e-03
-5.630764737725257874e-02
-4.696224629878997803e-01
6.001369357109069824e-01
2.656754851341247559e-01
8.346877247095108032e-02
4.916754961013793945e-01
1.124400794506072998e-01
6.639065593481063843e-02
-1.163755133748054504e-01
-1.540450751781463623e-01
-5.853861570358276367e-01
4.472511708736419678e-01
-1.807717829942703247e-01
-8.816048502922058105e-02
-3.684794902801513672e-01
-1.481825411319732666e-01
-1.137668918818235397e-02
6.669196486473083496e-02
4.297197759151458740e-01
1.987579017877578735e-01
-1.106484055519104004e+00
-1.922529637813568115e-01
1.321461200714111328e-01
-5.357328802347183228e-02
-5.174986124038696289e-01
-1.886560395359992981e-02
-2.522439658641815186e-01
7.810133099555969238e-01
9.622498750686645508e-01
-6.836594939231872559e-01
1.315780133008956909e-01
-3.323731124401092529e-01
1.447548270225524902e-01
-1.735112965106964111e-01
3.545523285865783691e-01
-1.656776219606399536e-01
7.636789977550506592e-02
-9.184247851371765137e-01
-2.621375024318695068e-01
-4.077199101448059082e-01
1.911916136741638184e-01
-2.641679942607879639e-01
-1.832686960697174072e-01
-1.934026032686233521e-01
-4.763556718826293945e-01
7.907544374465942383e-01
-1.926367171108722687e-02
-3.671635687351226807e-01
8.645232766866683960e-02
-4.178541600704193115e-01
2.771724462509155273e-01
1.823510676622390747e-01
-4.159886240959167480e-01
-3.514111936092376709e-01
-3.019776940345764160e-01
1.695625036954879761e-01
3.225550949573516846e-01
-5.207293629646301270e-01
-3.268514573574066162e-01
-1.599137634038925171e-01
1.025871932506561279e-01
-7.196614146232604980e-01
5.896103978157043457e-01
2.957753241062164307e-01
5.314247608184814453e-01
-6.498436443507671356e-03
-3.388030230998992920e-01
3.246627151966094971e-01
4.871222674846649170e-01
1.317273452877998352e-02
1.223787426948547363e+00
-4.236157238483428955e-01
1.244433447718620300e-01
4.031055271625518799e-01
3.089537620544433594e-01
-6.785557270050048828e-01
3.881883025169372559e-01
-6.776515841484069824e-01
7.841796278953552246e-01
-2.375999838113784790e-01
-9.691730141639709473e-01
1.474687606096267700e-01
7.056902647018432617e-01
-6.984366178512573242e-01
-1.482984572649002075e-01
-1.922955065965652466e-01
7.708684206008911133e-01
-1.494909171015024185e-02
-4.614751785993576050e-02
-2.430685162544250488e-01
-2.405520379543304443e-01
-1.278448663651943207e-02
-7.955772280693054199e-01
-9.371654987335205078e-01
4.265163540840148926e-01
-2.786575350910425186e-03
3.531250059604644775e-01
7.030070759356021881e-03
-1.766148060560226440e-01
-1.197938993573188782e-01
-8.037880808115005493e-02
3.916865885257720947e-01
-1.678366214036941528e-01
4.145627915859222412e-01
-6.066204905509948730e-01
-9.400320649147033691e-01
1.783775240182876587e-01
-4.380175471305847168e-02
4.527174830436706543e-01
-9.897797107696533203e-01
3.288670182228088379e-01
8.973953723907470703e-01
-1.680244207382202148e-01
-1.861926913261413574e-01
-2.780890166759490967e-01
1.492086052894592285e-01
-1.339704841375350952e-01
1.432857364416122437e-01
3.493008315563201904e-01
-2.972884178161621094e-01
-5.500757694244384766e-01
5.832836627960205078e-01
-1.627037972211837769e-01
1.007374644279479980e+00
-6.608008146286010742e-01
-3.010457158088684082e-01
-7.695934176445007324e-02
1.913593411445617676e-01
-4.084255993366241455e-01
6.302645802497863770e-01
-9.263893961906433105e-02
5.375484824180603027e-01
3.005794286727905273e-01
3.352037072181701660e-01
2.847502231597900391e-01
3.165569603443145752e-01
1.157506585121154785e+00
3.937597274780273438e-01
-4.179862439632415771e-01
-7.496224641799926758e-01
-1.052999138832092285e+00
8.875764012336730957e-01
3.975137472152709961e-01
-1.905933953821659088e-02
4.421136528253555298e-02
8.149429410696029663e-02
-6.581007689237594604e-02
8.760055899620056152e-01
1.522754281759262085e-01
5.499882102012634277e-01
-5.870217084884643555e-01
3.636766374111175537e-01
1.142732873558998108e-01
-2.208727970719337463e-02
-1.132288202643394470e-01
2.559867501258850098e-02
2.082845270633697510e-01
-6.912014484405517578e-01
3.830523490905761719e-01
-2.826105058193206787e-01
2.003476172685623169e-01
1.147033333778381348e+00
4.992495477199554443e-01
-1.057923808693885803e-01
5.683061480522155762e-01
3.489004075527191162e-01
7.098083198070526123e-02
-1.525844693183898926e+00
5.935232639312744141e-01
5.122480988502502441e-01
4.808570146560668945e-01
-5.590827465057373047e-01
-6.181398630142211914e-01
5.941841006278991699e-01
1.991559714078903198e-01
9.956210851669311523e-01
5.736812949180603027e-01
1.052626013755798340e+00
1.779655963182449341e-01
5.502558350563049316e-01
9.276642203330993652e-01
7.247090339660644531e-01
9.159537404775619507e-02
-4.506904780864715576e-01
-4.088473618030548096e-01
5.922897458076477051e-01
1.953879147768020630e-01
4.604807496070861816e-01
-1.588371843099594116e-01
8.860042691230773926e-01
-5.827431008219718933e-02
-3.602580130100250244e-01
5.565346479415893555e-01
8.722276687622070312e-01
1.499245166778564453e-01
3.689925670623779297e-01
8.759324997663497925e-02
-2.186617106199264526e-01
-1.519292831420898438e+00
7.533254027366638184e-01
-9.062675237655639648e-01
2.716693878173828125e-01
2.907752096652984619e-01
5.238530039787292480e-01
-1.381498277187347412e-01
6.039050221443176270e-01
-5.075160264968872070e-01
3.082436919212341309e-01
-4.695050418376922607e-01
-4.097111821174621582e-01
-2.586985230445861816e-01
-1.092127189040184021e-01
-3.339979350566864014e-01
-2.479848265647888184e-01
-1.462660431861877441e-01
-1.661335676908493042e-02
-4.318644106388092041e-01
3.532314300537109375e-01
3.855030611157417297e-02
-2.327994257211685181e-01
-1.147936820983886719e+00
6.567905545234680176e-01
9.660218656063079834e-02
6.187950968742370605e-01
5.469787120819091797e-01
2.507254295051097870e-02
8.606659621000289917e-02
7.021744251251220703e-01
-4.903191626071929932e-01
-1.894993633031845093e-01
-2.702847681939601898e-02
9.718651175498962402e-01
-3.693939745426177979e-01
8.403661251068115234e-01
1.323276609182357788e-01
3.904242515563964844e-01
2.187067717313766479e-01
-8.551789522171020508e-01
4.193428754806518555e-01
-8.631710410118103027e-01
-2.071949541568756104e-01
5.617712736129760742e-01
-1.009919401258230209e-02
3.717380762100219727e-01
2.227192744612693787e-04
2.328650206327438354e-01
3.407459855079650879e-01
-8.935241401195526123e-02
9.186314940452575684e-01
6.386455297470092773e-01
3.208349943161010742e-01
2.053035348653793335e-01
-7.235483527183532715e-01
3.775357902050018311e-01
-1.360828131437301636e-01
-7.194126024842262268e-03
-1.104562044143676758e+00
6.565491557121276855e-01
5.240124836564064026e-02
7.753369808197021484e-01
-5.723351836204528809e-01
4.672844111919403076e-01
2.213379442691802979e-01
-1.601437292993068695e-02
-1.025044396519660950e-01
-3.655066192150115967e-01
1.241028830409049988e-01
9.429278373718261719e-01
7.129595875740051270e-01
-8.155719935894012451e-02
5.212464928627014160e-01
3.669777512550354004e-01
-5.267320573329925537e-02
8.000339269638061523e-01
-1.118285208940505981e-01
-4.421837031841278076e-01
-2.447891384363174438e-01
-1.369813829660415649e-01
-2.850603461265563965e-01
3.415023982524871826e-01
-5.134314298629760742e-01
-6.226528435945510864e-02
7.540559023618698120e-02
-6.827576160430908203e-01
4.465236663818359375e-01
-2.131948918104171753e-01
2.742994427680969238e-01
-4.082325994968414307e-01
6.326652765274047852e-01
-1.589744687080383301e-01
-7.542005181312561035e-01
1.142043948173522949e+00
-1.911100894212722778e-01
-6.393771767616271973e-01
-2.955407202243804932e-01
-4.930437505245208740e-01
-7.653174400329589844e-01
-5.588697791099548340e-01
6.412521600723266602e-01
-6.628958135843276978e-02
4.392231404781341553e-01
-2.876946330070495605e-01
6.566878557205200195e-01
2.302551567554473877e-01
-3.031296432018280029e-01
-4.657120406627655029e-01
8.675816655158996582e-01
-7.055517286062240601e-02
-3.518418371677398682e-01
3.557093143463134766e-01
2.053858488798141479e-01
-6.144008040428161621e-02
6.021875888109207153e-02
2.802415490150451660e-01
6.296099424362182617e-01
3.543215394020080566e-01
-4.057645499706268311e-01
2.316355556249618530e-01
7.802755832672119141e-01
-1.128700748085975647e-01
2.643272280693054199e-01
-1.978521645069122314e-01
7.378587126731872559e-01
-7.060660123825073242e-01
-2.931940853595733643e-01
7.614514231681823730e-01
7.401795387268066406e-01
-9.828066825866699219e-01
4.252686798572540283e-01
6.136526912450790405e-02
-7.878874540328979492e-01
6.494288444519042969e-01
-2.422272264957427979e-01
1.154313087463378906e-01
-2.315541356801986694e-01
-3.863261342048645020e-01
1.771944388747215271e-02
2.032395005226135254e-01
-8.274345993995666504e-01
1.720317900180816650e-01
5.271987318992614746e-01
-1.567495763301849365e-01
-1.267283111810684204e-01
2.396155446767807007e-01
2.998211383819580078e-01
-1.987429261207580566e-01
7.630151510238647461e-02
-2.523771524429321289e-01
-1.967331767082214355e-01
-1.091396436095237732e-01
-4.026092886924743652e-01
-5.152860879898071289e-01
8.076034486293792725e-03
8.554919809103012085e-02
-1.998902857303619385e-02
8.543406128883361816e-01
6.563388109207153320e-01
-3.337600827217102051e-01
1.339547634124755859e-01
-1.201680302619934082e+00
-5.475399494171142578e-01
-1.394045352935791016e-01
-2.329346835613250732e-01
3.915319740772247314e-01
6.209898591041564941e-01
3.667507469654083252e-01
-6.458934545516967773e-01
-9.097555875778198242e-01
-3.835732042789459229e-01
1.486887484788894653e-01
-5.771502107381820679e-02
-2.085679620504379272e-01
3.888015076518058777e-02
2.346637994050979614e-01
4.855619966983795166e-01
6.820442080497741699e-01
-1.219104416668415070e-02
-4.548431038856506348e-01
-4.619240462779998779e-01
2.614172995090484619e-01
1.424258798360824585e-01
9.334279298782348633e-01
-4.550584554672241211e-01
3.050329685211181641e-01
2.226571142673492432e-01
-5.134567618370056152e-01
-4.419722035527229309e-02
4.005481004714965820e-01
8.204476833343505859e-01
7.012715935707092285e-01
-2.793913148343563080e-02
-4.570294618606567383e-01
9.050218462944030762e-01
4.430411458015441895e-01
2.436651885509490967e-01
-5.069341138005256653e-02
-6.526337238028645515e-04
8.373134732246398926e-01
-2.938784472644329071e-02
4.815132021903991699e-01
4.064337909221649170e-01
3.760449886322021484e-01
-6.335546970367431641e-01
3.166856765747070312e-01
7.871969342231750488e-01
-1.298984140157699585e-01
5.361741781234741211e-01
-1.569399088621139526e-01
2.793769836425781250e-01
-2.553794682025909424e-01
2.353609502315521240e-01
4.369829893112182617e-01
6.639294624328613281e-01
1.017996519804000854e-01
9.229351580142974854e-02
4.386257529258728027e-01
-3.341771364212036133e-01
7.559808492660522461e-01
5.596505999565124512e-01
-7.806370407342910767e-02
-3.259159028530120850e-01
-6.418933272361755371e-01
-8.678315281867980957e-01
9.086902439594268799e-02
2.768256068229675293e-01
-4.179702997207641602e-01
-8.165341019630432129e-01
-4.782411456108093262e-02
-2.636885046958923340e-01
5.163993835449218750e-01
5.453892052173614502e-02
9.615238010883331299e-02
-8.841691166162490845e-02
1.494860500097274780e-01
-1.844989806413650513e-01
-7.307620048522949219e-01
-3.252057135105133057e-01
-1.041719555854797363e+00
-6.680314540863037109e-01
-4.982012510299682617e-01
3.866988420486450195e-01
4.828648641705513000e-03
2.514351531863212585e-02
-7.182810902595520020e-01
2.320164442062377930e-01
-2.332530170679092407e-01
3.080298602581024170e-01
-3.230341672897338867e-01
-9.171630144119262695e-01
-7.099964618682861328e-01
-1.944217234849929810e-01
2.628240883350372314e-01
6.272053718566894531e-01
1.488041579723358154e-01
2.660916447639465332e-01
-3.062787652015686035e-01
4.438759982585906982e-01
3.499225378036499023e-01
1.651464253664016724e-01
-4.124389886856079102e-01
-9.555126428604125977e-01
3.475069403648376465e-01
2.985650300979614258e-01
4.363422095775604248e-01
-5.480618029832839966e-02
-6.577826142311096191e-01
-3.810017835348844528e-03
-6.019023805856704712e-02
1.069192171096801758e+00
1.296603560447692871e+00
1.575906872749328613e-01
-2.962871193885803223e-01
8.526214957237243652e-02
4.986898005008697510e-01
-8.887758255004882812e-01
7.348011434078216553e-02
-1.959390938282012939e-01
-1.007564663887023926e+00
-6.433399915695190430e-01
-6.240462660789489746e-01
4.789339005947113037e-01
-3.984626531600952148e-01
4.984516203403472900e-01
-2.795791923999786377e-01
3.597238361835479736e-01
-1.237521097064018250e-01
6.670819520950317383e-01
-5.548756718635559082e-01
-1.759790182113647461e-01
7.562633603811264038e-02
-6.146590709686279297e-01
-8.718394488096237183e-02
9.075975418090820312e-01
1.080974563956260681e-01
-7.037482857704162598e-01
4.254831001162528992e-02
-5.212895274162292480e-01
-1.002485156059265137e+00
-7.245756983757019043e-01
3.856304585933685303e-01
3.278242051601409912e-01
-2.270688861608505249e-01
-1.302287727594375610e-01
5.624016523361206055e-01
1.017629861831665039e+00
3.435686230659484863e-01
7.492359876632690430e-01
-7.514710426330566406e-01
8.705985546112060547e-02
3.041629120707511902e-02
-1.395507063716650009e-02
-1.502726972103118896e-01
6.246238350868225098e-01
1.978847831487655640e-01
2.355227321386337280e-01
4.310534894466400146e-01
2.401159405708312988e-01
4.016877412796020508e-01
-7.842903733253479004e-01
-2.282078266143798828e-01
5.668455362319946289e-02
1.844109147787094116e-01
2.332466989755630493e-01
8.835045248270034790e-02
-1.686195433139801025e-01
-1.238928511738777161e-01
-6.744902133941650391e-01
-5.434465408325195312e-01
-4.599858522415161133e-01
4.432971179485321045e-01
5.120329260826110840e-01
-8.504064083099365234e-01
4.319451451301574707e-01
6.207605451345443726e-02
5.883488059043884277e-01
-6.291127204895019531e-01
-4.286603331565856934e-01
-2.739264965057373047e-01
-1.543864011764526367e-01
2.491108477115631104e-01
-2.288174331188201904e-01
-2.425216883420944214e-01
6.275116801261901855e-01
-3.822743520140647888e-02
2.442284673452377319e-01
3.453271090984344482e-01
4.319007098674774170e-01
-5.454578399658203125e-01
-3.933446705341339111e-01
4.521638154983520508e-01
1.018198654055595398e-01
7.521378993988037109e-01
9.963814616203308105e-01
-4.156231582164764404e-01
-3.728975355625152588e-01
-1.430848091840744019e-01
-2.605034708976745605e-01
1.038339212536811829e-01
-4.736814200878143311e-01
1.734561473131179810e-01
7.634627223014831543e-01
2.280024625360965729e-02
-1.622496098279953003e-01
-2.232699841260910034e-01
5.670970082283020020e-01
-8.544097840785980225e-02
-2.576216161251068115e-01
-8.015714883804321289e-01
4.754500389099121094e-01
2.299825698137283325e-01
2.673066258430480957e-01
1.380874067544937134e-01
2.001557201147079468e-01
-1.067543923854827881e-01
-1.245543584227561951e-01
2.649324834346771240e-01
2.587541937828063965e-01
1.299021858721971512e-02
-4.547184705734252930e-01
3.491241037845611572e-01
-8.206020593643188477e-01
-2.970101535320281982e-01
5.322872400283813477e-01
7.569036632776260376e-02
-8.938664197921752930e-01
-1.135928034782409668e+00
2.272827327251434326e-01
-1.597544848918914795e-01
3.713492453098297119e-01
-3.204942941665649414e-01
-2.881421744823455811e-01
-3.474574089050292969e-01
-1.472456008195877075e-01
3.531310260295867920e-01
-1.716532260179519653e-01
-1.324473619461059570e+00
4.918207824230194092e-01
5.551712512969970703e-01
2.843868359923362732e-02
1.036884412169456482e-01
-1.439482271671295166e-01
-7.084956765174865723e-01
-3.798565268516540527e-01
-1.531099677085876465e-01
9.722940921783447266e-01
-1.095607802271842957e-01
5.012565851211547852e-01
-2.745933644473552704e-02
-4.421004280447959900e-02
-9.187040925025939941e-01
-8.851336687803268433e-02
4.019351005554199219e-01
6.724608540534973145e-01
-6.807650625705718994e-02
2.089071571826934814e-01
2.603901922702789307e-01
3.548926711082458496e-01
5.197644233703613281e-01
-5.017429590225219727e-02
4.060916304588317871e-01
4.759621024131774902e-01
-9.061712622642517090e-01
-7.958970069885253906e-01
5.128724575042724609e-01
6.728650927543640137e-01
6.832448244094848633e-01
2.333449944853782654e-02
6.867686659097671509e-02
3.633916005492210388e-02
-2.813128530979156494e-01
-7.552798390388488770e-01
1.071412302553653717e-02
-2.960935831069946289e-01
-2.403086610138416290e-02
1.454068720340728760e-01
9.984812885522842407e-02
7.038827985525131226e-02
6.062768697738647461e-01
4.791056811809539795e-01
1.251980811357498169e-01
5.474747419357299805e-01
-6.598441600799560547e-01
1.289238184690475464e-01
-8.342260718345642090e-01
-9.216769933700561523e-01
-1.554687619209289551e-01
-7.605620026588439941e-01
-4.291432201862335205e-01
5.388022065162658691e-01
4.551889598369598389e-01
5.320283770561218262e-01
1.666135340929031372e-01
5.775521993637084961e-01
-4.116022959351539612e-02
1.711051315069198608e-01
3.941621780395507812e-01
-2.588334381580352783e-01
-5.082472562789916992e-01
-1.731191873550415039e-01
-5.986558794975280762e-01
1.814884394407272339e-01
-8.565442562103271484e-01
-1.818083599209785461e-02
4.896177947521209717e-01
8.435725569725036621e-01
-9.424360394477844238e-01
-4.324358105659484863e-01
3.421809077262878418e-01
-5.008853673934936523e-01
-5.208654403686523438e-01
-3.599549233913421631e-01
1.004518032073974609e+00
-6.833381950855255127e-02
1.726966649293899536e-01
-1.611005961894989014e-01
7.263941764831542969e-01
-5.421974062919616699e-01
-1.413228958845138550e-01
-9.715511202812194824e-01
2.075285464525222778e-01
-2.849159538745880127e-01
1.533238291740417480e-01
9.767754375934600830e-02
-3.054838776588439941e-01
1.524704098701477051e-01
6.229771375656127930e-01
1.854938268661499023e-01
-2.583244740962982178e-01
-4.676055610179901123e-01
-1.568065583705902100e-01
7.648421078920364380e-02
5.894637107849121094e-01
-1.632370799779891968e-01
2.837525606155395508e-01
-4.496094882488250732e-01
-8.439526557922363281e-01
1.478298664093017578e+00
2.381657361984252930e-01
-6.544699668884277344e-01
-8.099223673343658447e-02
1.588584631681442261e-01
-3.112263083457946777e-01
6.166153550148010254e-01
-2.363379299640655518e-02
3.110885322093963623e-01
-4.241932034492492676e-01
-1.987511813640594482e-01
9.998571872711181641e-02
2.883789539337158203e-01
1.625508069992065430e-01
-8.379526734352111816e-01
-1.462441086769104004e-01
6.039672717452049255e-02
1.451076388359069824e+00
1.308623105287551880e-01
7.055468559265136719e-01
8.263558149337768555e-02
2.584532797336578369e-01
7.192951440811157227e-01
5.982214808464050293e-01
6.644429564476013184e-01
-4.361927211284637451e-01
-5.114669799804687500e-01
-5.072280168533325195e-01
6.544562578201293945e-01
5.641095042228698730e-01
1.032350301742553711e+00
-3.927431106567382812e-01
1.010582298040390015e-01
-2.509962916374206543e-01
5.274860262870788574e-01
-6.134274005889892578e-01
1.713686995208263397e-02
-7.720326781272888184e-01
2.801054716110229492e-01
-7.554920762777328491e-02
-1.563057899475097656e-01
-2.177743613719940186e-01
3.519038558006286621e-01
-3.022149503231048584e-01
3.539895415306091309e-01
-8.448494672775268555e-01
5.480760335922241211e-02
-5.080671906471252441e-01
1.144052892923355103e-01
-2.964609675109386444e-02
-3.628842830657958984e-01
-6.085703372955322266e-01
-3.102340735495090485e-02
-4.576193392276763916e-01
-1.921731531620025635e-01
-3.770052492618560791e-01
2.679600715637207031e-01
1.658750772476196289e-01
-1.661152094602584839e-01
5.721622705459594727e-01
1.131159439682960510e-01
-6.407172232866287231e-02
3.905014097690582275e-01
-7.236177474260330200e-02
-2.402442544698715210e-01
2.595904767513275146e-01
1.057285815477371216e-01
-9.407206773757934570e-01
-1.665394008159637451e-01
-1.119479537010192871e-01
4.826392829418182373e-01
2.832471728324890137e-01
3.928988873958587646e-01
-9.932838082313537598e-01
4.103396534919738770e-01
6.399634480476379395e-01
-7.060998082160949707e-01
2.459962368011474609e-01
3.991082906723022461e-01
-8.011458516120910645e-01
-1.844018846750259399e-01
-6.526751071214675903e-02
5.737675428390502930e-01
-5.596138834953308105e-01
1.699385643005371094e-01
5.289995074272155762e-01
5.205889344215393066e-01
3.324092552065849304e-02
-3.534412086009979248e-01
-5.571956038475036621e-01
1.553150415420532227e-01
-6.367283463478088379e-01
3.861490786075592041e-01
-1.695419400930404663e-01
3.346959650516510010e-01
-2.887283861637115479e-01
1.027961373329162598e+00
2.581838071346282959e-01
6.979098320007324219e-01
1.725601851940155029e-01
6.683766841888427734e-01
-1.168473720550537109e+00
-1.206001341342926025e-01
-2.013330459594726562e-01
-2.311673015356063843e-02
6.065187454223632812e-01
4.313579499721527100e-01
-6.767985224723815918e-01
9.061351418495178223e-02
1.968273520469665527e-02
-2.137324362993240356e-01
7.860348224639892578e-01
3.201229870319366455e-01
5.084609985351562500e-01
1.970619261264801025e-01
2.741536311805248260e-02
7.709059715270996094e-01
-4.255951642990112305e-01
8.637651205062866211e-01
-3.780470192432403564e-01
5.751223862171173096e-02
3.923728466033935547e-01
-4.163871333003044128e-02
2.572077512741088867e-01
-4.552170634269714355e-01
-8.620652370154857635e-03
1.310793757438659668e-01
4.689312875270843506e-01
-2.543674409389495850e-01
2.635284364223480225e-01
3.817788362503051758e-01
6.541856527328491211e-01
3.517592847347259521e-01
-9.160332083702087402e-01
-6.159569621086120605e-01
1.994331553578376770e-02
5.930554270744323730e-01
-5.678330659866333008e-01
-3.379643559455871582e-01
5.359504371881484985e-03
-3.351688981056213379e-01
-7.785157561302185059e-01
4.724077135324478149e-02
1.034706830978393555e+00
-6.578429341316223145e-01
-6.795050501823425293e-01
-5.738250166177749634e-02
-5.813187956809997559e-01
-3.205703943967819214e-02
1.181418150663375854e-01
-5.545853972434997559e-01
-2.022257447242736816e-01
-5.609522461891174316e-01
-4.478096067905426025e-01
4.012883007526397705e-01
-5.398936271667480469e-01
-2.573737800121307373e-01
-1.343835294246673584e-01
-7.860406637191772461e-01
-1.785376816987991333e-01
4.182099699974060059e-01
-4.459545016288757324e-01
-1.104500770568847656e+00
7.499890923500061035e-01
-2.562212944030761719e-02
-2.241406887769699097e-01
2.366868853569030762e-01
-6.704442203044891357e-02
-3.938012421131134033e-01
8.724761605262756348e-01
-1.421494930982589722e-01
1.339502781629562378e-01
5.077392458915710449e-01
-3.432106077671051025e-01
7.941048145294189453e-01
-4.925214052200317383e-01
-4.615648984909057617e-01
4.604448378086090088e-01
-9.164007306098937988e-01
-1.790148317813873291e-01
-7.567559480667114258e-01
-3.354521095752716064e-01
-8.692780733108520508e-01
2.615252435207366943e-01
-1.919467933475971222e-02
3.147214949131011963e-01
5.117836594581604004e-01
-4.389416277408599854e-01
2.483002394437789917e-01
2.896953821182250977e-01
-5.713990330696105957e-01
-3.431573808193206787e-01
-3.501980006694793701e-02
-2.197503000497817993e-01
1.001052483916282654e-01
5.281862616539001465e-01
3.440786004066467285e-01
7.119802236557006836e-01
6.596829295158386230e-01
-6.217100620269775391e-01
-2.064032852649688721e-01
6.304898262023925781e-01
-3.840952739119529724e-02
-9.852341562509536743e-02
8.107183873653411865e-02
-1.140273332595825195e+00
4.130113720893859863e-01
1.733950376510620117e-01
-1.592074394226074219e+00
7.779047638177871704e-02
4.147259294986724854e-01
4.199115037918090820e-01
-2.755222916603088379e-01
9.851583242416381836e-01
4.451641440391540527e-01
-7.121208310127258301e-01
-5.448701381683349609e-01
-2.580554783344268799e-01
6.833928823471069336e-01
-1.241787075996398926e+00
1.452970504760742188e-01
-7.790046930313110352e-01
-2.742965891957283020e-02
-8.936744928359985352e-02
1.329545617103576660e+00
-6.275349110364913940e-02
4.408036470413208008e-01
6.664742827415466309e-01
1.041727215051651001e-01
-2.169662564992904663e-01
4.645804166793823242e-01
3.148286044597625732e-01
3.304911553859710693e-01
4.262237846851348877e-01
-2.292977869510650635e-01
-3.491065800189971924e-01
7.434095740318298340e-01
2.458613067865371704e-01
6.880449056625366211e-01
-7.135219573974609375e-01
-4.316657781600952148e-01
-1.711562126874923706e-01
-1.659301966428756714e-01
2.623512148857116699e-01
-7.404978275299072266e-01
5.494739413261413574e-01
5.423016548156738281e-01
-3.178450167179107666e-01
-2.933676838874816895e-01
5.147636532783508301e-01
1.868197172880172729e-01
1.997832804918289185e-01
2.335930466651916504e-01
1.581262350082397461e-01
1.237255558371543884e-01
-1.415013670921325684e-01
4.760940093547105789e-03
-5.836375430226325989e-02
2.994351089000701904e-01
-4.662973284721374512e-01
-8.129714131355285645e-01
7.804266363382339478e-02
2.026391476392745972e-01
5.546518564224243164e-01
5.425613522529602051e-01
3.852363303303718567e-02
-3.448025882244110107e-01
8.531831502914428711e-01
4.376960992813110352e-01
-1.886552572250366211e-02
7.281192392110824585e-02
2.645440995693206787e-01
2.208970636129379272e-01
1.280584633350372314e-01
-9.479130059480667114e-02
2.434730678796768188e-01
3.861316144466400146e-01
4.544776678085327148e-01
-2.010991126298904419e-01
-2.081486433744430542e-01
3.110668957233428955e-01
-1.982837170362472534e-02
-7.120643854141235352e-01
4.699126780033111572e-01
3.131800889968872070e-01
3.807224333286285400e-01
2.296950221061706543e-01
7.759118080139160156e-02
-1.396803259849548340e+00
-3.391813933849334717e-01
3.617646694183349609e-01
-1.791106350719928741e-02
1.974919140338897705e-01
-9.812014698982238770e-01
-9.945856928825378418e-01
1.333001703023910522e-01
-6.214588880538940430e-02
4.721478223800659180e-01
-3.793828785419464111e-01
9.840432405471801758e-01
3.058413863182067871e-01
4.799993708729743958e-03
-4.122290909290313721e-01
1.028917729854583740e-01
4.411793779581785202e-04
-4.994888901710510254e-01
7.369642704725265503e-02
-1.054204776883125305e-01
7.171717286109924316e-01
-4.035914540290832520e-01
-9.456745386123657227e-01
3.077273070812225342e-01
4.036604613065719604e-02
6.664585322141647339e-02
-2.229290157556533813e-01
6.194490008056163788e-03
-2.923748493194580078e-01
-5.665879249572753906e-01
-1.290191560983657837e-01
-4.455723613500595093e-02
-2.801148891448974609e-01
-6.474339962005615234e-01
-1.420016139745712280e-01
-6.181051135063171387e-01
4.241475462913513184e-02
5.593071579933166504e-01
-1.427731662988662720e-01
-5.996890664100646973e-01
-4.922841489315032959e-02
-4.379552900791168213e-01
-6.643730401992797852e-01
4.792728722095489502e-01
-9.002174139022827148e-01
-1.488818079233169556e-01
-1.939729601144790649e-01
-1.456150561571121216e-01
4.476350918412208557e-02
5.649102926254272461e-01
3.887269496917724609e-01
-2.622540593147277832e-01
6.431910991668701172e-01
5.200560688972473145e-01
2.696290314197540283e-01
6.173436529934406281e-03
7.797619700431823730e-01
-7.756287455558776855e-01
-5.726086497306823730e-01
9.698332846164703369e-02
5.563454627990722656e-01
6.591974198818206787e-02
-3.855607807636260986e-01
1.441796869039535522e-01
1.468247026205062866e-01
-5.338143110275268555e-01
-8.670265227556228638e-02
-6.713381409645080566e-02
7.074000835418701172e-01
8.781304359436035156e-01
-3.039474971592426300e-02
-7.221452593803405762e-01
3.262899219989776611e-01
9.274398684501647949e-01
-3.987651169300079346e-01
-9.894369840621948242e-01
8.552926778793334961e-02
-6.385045051574707031e-01
-6.245662271976470947e-02
9.387910962104797363e-01
-7.833650112152099609e-01
2.110329419374465942e-01
2.089039981365203857e-02
-7.981382608413696289e-01
-5.165128111839294434e-01
-3.592520654201507568e-01
-1.254895478487014771e-01
5.961913615465164185e-02
-6.495341658592224121e-01
-2.552591860294342041e-01
3.151014149188995361e-01
-4.377617537975311279e-01
9.915765374898910522e-02
2.083612531423568726e-01
-4.252794012427330017e-02
3.522562384605407715e-01
-7.190812826156616211e-01
-5.680246353149414062e-01
-1.418066918849945068e-01
4.455032646656036377e-01
3.532302081584930420e-01
5.285807251930236816e-01
-1.301153600215911865e-01
4.088841751217842102e-02
9.226055145263671875e-01
5.106754302978515625e-01
2.721944153308868408e-01
4.658500552177429199e-01
-6.688185334205627441e-01
5.800232887268066406e-01
-4.080058932304382324e-01
-3.595597743988037109e-01
1.885943487286567688e-02
4.127046093344688416e-02
7.366573810577392578e-01
-3.233650922775268555e-01
1.912684738636016846e-01
7.585602402687072754e-01
-1.246304884552955627e-01
-5.456817746162414551e-01
2.290594875812530518e-01
-3.110519945621490479e-01
2.712919414043426514e-01
6.793232560157775879e-01
-1.720301955938339233e-01
7.046724557876586914e-01
-5.053228735923767090e-01
-8.074179291725158691e-01
4.902086555957794189e-01
4.265744686126708984e-01
1.024942398071289062e-01
-2.539325654506683350e-01
7.305386066436767578e-01
6.323919892311096191e-01
3.358466923236846924e-01
5.516424179077148438e-01
-1.312293391674757004e-02
-7.315244525671005249e-02
-1.352841615676879883e+00
1.329453468322753906e+00
-2.801868915557861328e-01
-7.955203056335449219e-01
3.093893527984619141e-01
-1.053951457142829895e-01
3.060115873813629150e-01
-7.192585468292236328e-01
-8.431807756423950195e-01
-6.804303824901580811e-02
-2.649157941341400146e-01
-4.576756656169891357e-01
-3.583360016345977783e-01
6.047331690788269043e-01
-3.656577318906784058e-02
-1.865081936120986938e-01
1.047062575817108154e-01
-6.328611820936203003e-02
2.510979175567626953e-01
6.097391247749328613e-02
-5.415735840797424316e-01
-4.504784941673278809e-01
-4.086377024650573730e-01
-2.315231859683990479e-01
1.994238197803497314e-01
1.698844730854034424e-01
2.191945761442184448e-01
1.200797677040100098e+00
-6.655405163764953613e-01
2.561373412609100342e-01
-1.165535598993301392e-01
-6.761854887008666992e-01
1.390253193676471710e-02
-5.224910378456115723e-01
8.419819474220275879e-01
-1.929436475038528442e-01
-2.476994246244430542e-01
-5.000488087534904480e-02
6.553168892860412598e-01
-1.330830156803131104e-01
3.050782978534698486e-01
-1.575767993927001953e-01
-9.570812433958053589e-02
-4.454524815082550049e-01
5.762925148010253906e-01
2.758983336389064789e-02
3.415454924106597900e-01
3.621073961257934570e-01
-5.931401252746582031e-01
3.657082021236419678e-01
-2.419178374111652374e-02
-3.962143361568450928e-01
-3.048385083675384521e-01
3.073723614215850830e-01
-8.615495562553405762e-01
8.473088741302490234e-01
6.622496247291564941e-02
4.796153306961059570e-01
7.848110795021057129e-02
-2.665850520133972168e-01
-4.372556805610656738e-01
-1.558423042297363281e-01
-4.362288713455200195e-01
-5.232700705528259277e-01
-5.484513640403747559e-01
7.481455802917480469e-02
4.132711291313171387e-01
-9.670381247997283936e-02
6.961965560913085938e-02
5.424177050590515137e-01
-1.723139733076095581e-01
8.374717235565185547e-01
-1.322173476219177246e-01
1.440357267856597900e-01
-1.874314844608306885e-01
2.219470590353012085e-01
-1.381956785917282104e-01
-5.395396351814270020e-01
-8.916407823562622070e-01
1.321324110031127930e-01
-1.799860000610351562e-01
1.177053675055503845e-01
4.281924664974212646e-01
4.021004140377044678e-01
-5.472429990768432617e-01
5.770478248596191406e-01
-7.548548579216003418e-01
-7.070335149765014648e-01
5.345591306686401367e-01
1.026600241661071777e+00
-3.885746002197265625e-01
-7.760410755872726440e-02
3.902359008789062500e-01
1.348821371793746948e-01
2.247764356434345245e-02
7.890280336141586304e-02
1.502100825309753418e-01
1.200959682464599609e-01
-6.237353086471557617e-01
5.853983163833618164e-01
-2.478609830141067505e-01
6.610661745071411133e-02
5.108487010002136230e-01
-1.237628236413002014e-01
3.906441330909729004e-01
5.292551517486572266e-01
-3.585452735424041748e-01
9.284088015556335449e-01
-2.575266733765602112e-02
5.400422215461730957e-01
1.003766879439353943e-01
-9.195133447647094727e-01
5.172128081321716309e-01
6.948499679565429688e-01
2.161806970834732056e-01
1.262186616659164429e-01
1.032537102699279785e+00
1.515729784965515137e+00
-2.030800431966781616e-01
-6.197237223386764526e-02
-1.810187697410583496e-01
-1.138794422149658203e+00
-3.112638294696807861e-01
4.878816306591033936e-01
5.580240488052368164e-01
9.337373375892639160e-01
1.452742666006088257e-01
-4.540111124515533447e-01
-9.136856794357299805e-01
-2.301389724016189575e-01
1.117879152297973633e+00
3.629200160503387451e-01
-6.628351807594299316e-01
-3.453010022640228271e-01
3.956186771392822266e-01
-5.348077416419982910e-01
-1.469986081123352051e+00
-1.443093419075012207e-01
-3.776589035987854004e-01
-7.103098928928375244e-02
-1.712331324815750122e-01
-7.894577085971832275e-02
8.940062522888183594e-01
4.457208216190338135e-01
-3.066886030137538910e-02
-8.773466944694519043e-02
1.516555249691009521e-01
7.428723573684692383e-01
4.489528536796569824e-01
-4.179155230522155762e-01
-5.118121951818466187e-02
1.855193674564361572e-01
7.239999771118164062e-01
3.379323184490203857e-01
-1.441269516944885254e-01
-3.236736655235290527e-01
7.917522788047790527e-01
-2.622945606708526611e-01
-5.755840539932250977e-01
-4.002673625946044922e-01
2.108274772763252258e-02
6.717875599861145020e-01
-2.024703472852706909e-01
1.348634004592895508e+00
1.594841182231903076e-01
-1.863941103219985962e-01
-5.298170447349548340e-01
-5.434144139289855957e-01
1.705414056777954102e-02
-4.794857203960418701e-01
3.762972354888916016e-01
4.462814331054687500e-01
6.794662475585937500e-01
1.499829411506652832e+00
9.108196012675762177e-03
-3.009548485279083252e-01
2.202892675995826721e-02
-9.605067372322082520e-01
-1.360154151916503906e-01
-3.975075483322143555e-01
2.462960779666900635e-01
1.189428009092807770e-02
-1.631489843130111694e-01
-3.129674196243286133e-01
-1.162082888185977936e-02
-1.865372359752655029e-01
-2.550057470798492432e-01
-2.480182647705078125e-01
-6.674484610557556152e-01
9.155520051717758179e-02
2.415784001350402832e-01
2.265070378780364990e-01
1.131228208541870117e-01
4.009348154067993164e-01
-5.703603625297546387e-01
9.194414019584655762e-01
-1.535549610853195190e-01
5.274637341499328613e-01
2.195518314838409424e-01
-2.988895177841186523e-01
2.695448100566864014e-01
1.182388141751289368e-01
-1.296612858772277832e+00
3.150711357593536377e-01
-8.543265610933303833e-02
-4.370707869529724121e-01
1.592957973480224609e-01
7.147446870803833008e-01
4.121162891387939453e-01
-5.065543055534362793e-01
-2.666554450988769531e-01
1.808879673480987549e-01
3.141165524721145630e-02
5.306954979896545410e-01
5.138075351715087891e-01
-3.943586349487304688e-01
5.444021821022033691e-01
5.428584218025207520e-01
2.410299181938171387e-01
-4.669596552848815918e-01
9.294273704290390015e-02
-1.410083621740341187e-01
1.027414321899414062e+00
1.076350435614585876e-01
8.764521479606628418e-01
1.425813734531402588e-01
-7.903485745191574097e-02
3.558837771415710449e-01
4.445967078208923340e-01
-1.139000773429870605e+00
5.155196189880371094e-01
2.962504923343658447e-01
2.337881028652191162e-01
4.066215455532073975e-02
2.654561400413513184e-01
-1.679037213325500488e-01
-3.124199248850345612e-02
-1.981861591339111328e-01
-9.329365193843841553e-02
1.159050345420837402e+00
-3.224650025367736816e-01
-6.275876164436340332e-01
4.682150781154632568e-01
1.578628271818161011e-01
-6.935464143753051758e-01
-2.303615659475326538e-01
-5.602501630783081055e-01
-5.647618770599365234e-01
2.629170566797256470e-02
1.523174494504928589e-01
4.730113595724105835e-02
-5.395189523696899414e-01
-5.069091320037841797e-01
4.535340070724487305e-01
-1.070986166596412659e-01
4.981908798217773438e-01
-6.600164771080017090e-01
2.698124945163726807e-01
-9.492676705121994019e-02
2.079409211874008179e-01
8.351301550865173340e-01
2.681050300598144531e-01
3.930100202560424805e-01
2.337553203105926514e-01
-3.188303858041763306e-02
-4.232953488826751709e-01
-3.974777162075042725e-01
-4.231508076190948486e-01
7.045078277587890625e-01
-6.498112082481384277e-01
-4.843411743640899658e-01
-2.410418540239334106e-01
-2.295723110437393188e-01
2.177302390336990356e-01
1.066605970263481140e-01
-1.520342230796813965e-01
-6.021125912666320801e-01
-1.216448843479156494e-01
3.882817327976226807e-01
-1.544951051473617554e-01
-2.589159309864044189e-01
5.480515956878662109e-01
2.323980778455734253e-01
-6.428216099739074707e-01
-5.627529621124267578e-01
-1.779368519783020020e-01
-3.228353857994079590e-01
-1.813852190971374512e-01
3.441272377967834473e-01
-7.710025310516357422e-01
-3.072172999382019043e-01
-1.003536820411682129e+00
-2.374904602766036987e-01
3.814836442470550537e-01
-3.191213309764862061e-01
4.189524054527282715e-01
-7.742239832878112793e-01
6.973049789667129517e-02
8.643668889999389648e-02
4.983108639717102051e-01
1.731208562850952148e-01
7.847549915313720703e-01
9.331747144460678101e-02
-3.122726082801818848e-01
4.404770731925964355e-01
1.067717671394348145e+00
1.453368067741394043e-01
-5.322583913803100586e-01
2.063026465475559235e-02
2.858535647392272949e-01
8.836887776851654053e-02
-3.562911450862884521e-01
-7.869036197662353516e-01
3.495245575904846191e-01
2.758811973035335541e-02
4.057409167289733887e-01
-9.056319594383239746e-01
-4.369339942932128906e-01
3.918992578983306885e-01
6.943917274475097656e-01
1.492407798767089844e+00
-5.615052580833435059e-01
2.189160138368606567e-01
4.636240005493164062e-01
-5.070939064025878906e-01
-2.442646026611328125e-01
-6.977419853210449219e-01
-4.248773753643035889e-01
-5.662190914154052734e-01
2.600091099739074707e-01
4.589149951934814453e-01
-6.908462196588516235e-02
-1.544041395187377930e+00
-3.489535152912139893e-01
-3.128224015235900879e-01
2.518965303897857666e-01
7.601324319839477539e-01
-2.476377934217453003e-01
1.579861342906951904e-01
-4.896156489849090576e-01
-1.086690664291381836e+00
-2.107832022011280060e-02
-4.402498602867126465e-01
4.284914433956146240e-01
3.811263293027877808e-02
5.409541353583335876e-02
-6.742684245109558105e-01
2.411890774965286255e-01
1.126597404479980469e+00
-2.133247405290603638e-01
-3.530705273151397705e-01
-4.471256136894226074e-01
2.556053549051284790e-02
3.740279972553253174e-01
-3.628264367580413818e-01
2.738154828548431396e-01
-7.878174185752868652e-01
-1.459136307239532471e-01
-2.609302699565887451e-01
7.035506367683410645e-01
-2.234851382672786713e-02
-7.554137706756591797e-02
1.671013385057449341e-01
2.050552964210510254e-01
-8.982422947883605957e-01
-5.441801249980926514e-02
-4.505576193332672119e-01
-2.276799976825714111e-01
-7.005853652954101562e-01
-2.856861054897308350e-01
6.259180903434753418e-01
4.686121940612792969e-01
2.908844947814941406e-01
-2.436825484037399292e-01
-5.191658735275268555e-01
4.476405084133148193e-01
5.205290913581848145e-01
2.552005350589752197e-01
-7.259104847908020020e-01
-4.169723689556121826e-01
2.894570529460906982e-01
-8.929815888404846191e-01
1.127990365028381348e+00
-1.396075129508972168e+00
1.050310492515563965e+00
9.748675674200057983e-02
1.372851014137268066e+00
-3.868459165096282959e-01
1.487550605088472366e-02
6.406283378601074219e-01
5.341419577598571777e-02
1.890585422515869141e-01
7.707009315490722656e-01
-1.091080754995346069e-01
9.179375767707824707e-01
-7.675797939300537109e-01
-2.267875522375106812e-01
7.188782691955566406e-01
-2.448563128709793091e-01
-2.944599390029907227e-01
1.053947925567626953e+00
2.498608827590942383e-01
-8.368272781372070312e-01
9.760812669992446899e-02
-5.731749534606933594e-01
-3.498410582542419434e-01
3.658165633678436279e-01
-1.183269638568162918e-02
2.408995181322097778e-01
-7.661804556846618652e-01
1.072103500366210938e+00
3.485959768295288086e-01
5.892732143402099609e-01
-2.016547024250030518e-01
-7.738188654184341431e-02
-4.304962158203125000e-01
3.774141147732734680e-02
-6.497209519147872925e-02
-3.330893516540527344e-01
4.113008379936218262e-01
4.666615724563598633e-01
2.372185513377189636e-02
-1.479616761207580566e+00
-2.756833732128143311e-01
-1.060400724411010742e+00
-4.383626207709312439e-02
-8.331116437911987305e-01
6.377569437026977539e-01
-1.218130514025688171e-01
-1.911970227956771851e-02
3.063309490680694580e-01
8.238152861595153809e-01
-7.030338048934936523e-01
-3.706402778625488281e-01
-2.568390667438507080e-01
4.950209856033325195e-01
-7.832648158073425293e-01
7.391105890274047852e-01
-2.957653068006038666e-02
-2.775082923471927643e-02
-8.247405886650085449e-01
2.118687182664871216e-01
-8.199147582054138184e-01
-7.168490886688232422e-01
2.333554178476333618e-01
5.311991572380065918e-01
4.476972818374633789e-01
-8.404375314712524414e-01
7.090249061584472656e-01
-3.826363980770111084e-01
-1.649930328130722046e-01
7.438161969184875488e-01
2.853675484657287598e-01
-3.165018856525421143e-01
-3.908525407314300537e-01
2.395262010395526886e-02
8.313502073287963867e-01
7.985849976539611816e-01
2.574889659881591797e-01
7.563912123441696167e-02
-1.778922677040100098e-01
-7.418682575225830078e-01
-4.660122096538543701e-01
8.591906428337097168e-01
-4.264332056045532227e-01
-6.181411743164062500e-01
-9.910959005355834961e-01
-3.335303962230682373e-01
2.764685153961181641e-01
-3.190354704856872559e-01
6.599676012992858887e-01
-4.144718945026397705e-01
8.962739259004592896e-02
-1.897334456443786621e-01
-4.604611396789550781e-01
-4.889992177486419678e-01
2.232860624790191650e-01
-1.192525625228881836e+00
4.475208222866058350e-01
3.287082612514495850e-01
-6.930006742477416992e-01
1.070431232452392578e+00
1.984502673149108887e-01
3.627573251724243164e-01
-8.417054414749145508e-01
-8.230383396148681641e-01
7.297399640083312988e-01
5.355820655822753906e-01
2.157854586839675903e-01
-4.363168478012084961e-01
7.740638256072998047e-01
-6.674368381500244141e-01
2.181181460618972778e-01
1.781941018998622894e-02
2.239682525396347046e-01
2.259975373744964600e-01
-2.079704850912094116e-01
-7.454797625541687012e-01
-1.674967110157012939e-01
-4.265967011451721191e-01
-1.131059750914573669e-01
-1.194092407822608948e-01
-3.079704008996486664e-02
-8.218379616737365723e-01
-3.186055719852447510e-01
-7.002862691879272461e-01
3.468007445335388184e-01
-9.113394618034362793e-01
-1.636881977319717407e-01
-1.500693429261445999e-02
3.878438770771026611e-01
3.177524507045745850e-01
6.914152204990386963e-02
-2.775346934795379639e-01
1.281177282333374023e+00
-6.204741597175598145e-01
-5.000471696257591248e-02
-9.692953824996948242e-01
2.511261105537414551e-01
1.269829273223876953e+00
-3.611006438732147217e-01
-1.838224977254867554e-01
9.533072710037231445e-01
-7.724428549408912659e-03
1.819660365581512451e-01
2.980645895004272461e-01
-1.698500663042068481e-01
-1.979420483112335205e-01
-2.090696841478347778e-01
-1.569452285766601562e-01
1.015001773834228516e+00
1.502504497766494751e-01
-6.245420575141906738e-01
1.400816082954406738e+00
4.372682273387908936e-01
3.110338449478149414e-01
-2.528604567050933838e-01
-9.181532263755798340e-02
-6.080862283706665039e-01
7.205308880656957626e-03
9.754728525876998901e-02
-7.080147266387939453e-01
2.230572141706943512e-02
-6.511967182159423828e-01
-3.927063662558794022e-03
-3.123993240296840668e-02
2.738235592842102051e-01
1.265704184770584106e-01
1.387244343757629395e+00
-1.047997400164604187e-01
-1.737688928842544556e-01
-4.381213784217834473e-01
-2.954140007495880127e-01
-6.548750400543212891e-02
6.381488870829343796e-03
-5.550982952117919922e-01
-5.159768462181091309e-01
3.085251431912183762e-03
-1.168017268180847168e+00
-8.714197874069213867e-01
2.603440582752227783e-01
-1.222868561744689941e+00
-2.715261578559875488e-01
-4.068230986595153809e-01
1.320189386606216431e-01
-4.014594852924346924e-01
3.097614645957946777e-01
1.088302060961723328e-01
3.734150826930999756e-01
1.404830217361450195e-01
-8.136665225028991699e-01
5.803491473197937012e-01
-1.727219074964523315e-01
-6.053485870361328125e-01
4.975016415119171143e-01
3.231375813484191895e-01
-5.450351834297180176e-01
7.857532501220703125e-01
4.481803178787231445e-01
3.649061620235443115e-01
-4.899871647357940674e-01
-3.654871582984924316e-01
-8.549521118402481079e-02
-1.913058608770370483e-01
2.467086911201477051e-01
2.728335857391357422e-01
1.044389158487319946e-01
-5.752429366111755371e-01
4.948825836181640625e-01
-4.158909916877746582e-01
-4.740489274263381958e-02
5.282040238380432129e-01
-4.279245436191558838e-01
-1.021336197853088379e+00
-7.470178604125976562e-01
-1.455908298492431641e+00
-8.828024268150329590e-01
-1.101608037948608398e+00
5.966035127639770508e-01
-8.676853179931640625e-01
-1.798655488528311253e-03
-5.730390548706054688e-01
-1.865547150373458862e-01
-6.426636576652526855e-01
4.201143383979797363e-01
9.538935124874114990e-02
2.764059305191040039e-01
6.070635914802551270e-01
1.233487129211425781e-01
-7.217875868082046509e-02
-7.211889326572418213e-02
-7.916945219039916992e-01
-6.547916680574417114e-02
-3.529381453990936279e-01
-2.622783482074737549e-01
-6.656950712203979492e-01
4.332081377506256104e-01
-9.207195602357387543e-03
-9.826303720474243164e-01
2.222408950328826904e-01
-5.703800916671752930e-01
9.206819534301757812e-02
-3.425396084785461426e-01
5.244994908571243286e-02
-1.018589884042739868e-01
5.438419580459594727e-01
-4.857081919908523560e-03
9.760767221450805664e-01
5.779668092727661133e-01
8.136209845542907715e-01
6.139687895774841309e-01
-8.731368780136108398e-01
-3.146115839481353760e-01
-4.454383552074432373e-01
-5.902528762817382812e-01
-2.719331085681915283e-01
-4.239246547222137451e-01
2.082002758979797363e-01
8.214703798294067383e-01
3.397084772586822510e-01
1.287620421499013901e-02
1.030505895614624023e+00
-4.470881521701812744e-01
2.231287211179733276e-01
-1.468236092478036880e-02
-4.019360542297363281e-01
-2.948871850967407227e-01
-1.099926710128784180e+00
1.024190261960029602e-01
6.370260119438171387e-01
2.325459122657775879e-01
2.044415771961212158e-01
3.263846337795257568e-01
2.337464094161987305e-01
4.301767647266387939e-01
1.641704738140106201e-01
9.279535152018070221e-03
-1.492445021867752075e-01
-2.757849730551242828e-02
-8.131033778190612793e-01
4.029523134231567383e-01
-7.997393012046813965e-01
-2.409434020519256592e-01
-3.462994005531072617e-03
8.964342623949050903e-02
-7.907769083976745605e-02
-5.191488862037658691e-01
-1.188060790300369263e-01
1.401708126068115234e+00
2.553649544715881348e-01
5.913036465644836426e-01
2.453624904155731201e-01
2.591695189476013184e-01
-5.077633857727050781e-01
-4.197421669960021973e-01
-1.604868173599243164e-01
-3.948065042495727539e-01
-2.297727316617965698e-01
-2.687506675720214844e-01
4.362425208091735840e-01
6.031497567892074585e-02
7.322801351547241211e-01
1.647750847041606903e-02
4.494508206844329834e-01
-2.747081220149993896e-01
1.274688988924026489e-01
-4.560611546039581299e-01
-1.149575933814048767e-01
5.195820331573486328e-01
8.782530426979064941e-01
1.153032183647155762e-01
-8.079269528388977051e-01
-6.047926545143127441e-01
-1.851327121257781982e-01
-4.318895339965820312e-01
-3.849605917930603027e-01
9.987247735261917114e-02
-5.271293520927429199e-01
6.288127303123474121e-01
1.848335266113281250e-01
-1.816986799240112305e-01
-7.270117998123168945e-01
-5.585379600524902344e-01
1.091532588005065918e+00
-5.774066969752311707e-02
1.725929230451583862e-02
1.730830669403076172e-01
5.614563822746276855e-01
1.320263603702187538e-03
4.164727404713630676e-02
-6.194948554039001465e-01
4.475304484367370605e-01
7.395579218864440918e-01
6.376044154167175293e-01
1.716390997171401978e-01
4.588455259799957275e-01
-1.723912060260772705e-01
4.356080889701843262e-01
5.849498882889747620e-02
-2.079514116048812866e-01
2.519983425736427307e-02
-9.166609048843383789e-01
-8.259454742074012756e-03
-4.386027455329895020e-01
8.701601624488830566e-01
6.016867160797119141e-01
-2.376277558505535126e-02
-5.294775962829589844e-01
-4.116134643554687500e-01
-1.354236602783203125e-01
2.203148454427719116e-01
-2.999152056872844696e-03
5.767244696617126465e-01
4.392280280590057373e-01
-2.112518101930618286e-01
8.272064477205276489e-02
3.843559324741363525e-01
-3.144891932606697083e-02
2.019939571619033813e-01
-1.004891157150268555e+00
4.099915623664855957e-01
-2.056691050529479980e-01
3.089216351509094238e-01
4.074964821338653564e-01
2.419382184743881226e-01
7.809898257255554199e-01
-4.340447783470153809e-01
4.178807437419891357e-01
7.633732557296752930e-01
-1.096577718853950500e-01
4.302108585834503174e-01
-4.731043875217437744e-01
-2.367475815117359161e-02
6.925065517425537109e-01
-6.384839415550231934e-01
3.648146986961364746e-01
4.026745557785034180e-01
1.895796358585357666e-01
2.910223901271820068e-01
3.682925403118133545e-01
7.043284922838211060e-02
-3.583543747663497925e-02
-1.374056637287139893e-01
4.642762541770935059e-01
-6.340393424034118652e-01
-5.659153461456298828e-01
-2.165687382221221924e-01
-3.016126453876495361e-01
5.369476675987243652e-01
2.214526087045669556e-01
9.171227216720581055e-01
3.886628150939941406e-02
-2.107730805873870850e-01
-2.713028192520141602e-01
7.182492017745971680e-01
-3.501988351345062256e-01
8.971606492996215820e-01
-5.002428889274597168e-01
5.372688770294189453e-01
-1.417671442031860352e-01
-4.233040213584899902e-01
-4.644586443901062012e-01
3.821313679218292236e-01
-4.916889667510986328e-01
3.968712687492370605e-01
-8.762589097023010254e-01
4.156351089477539062e-01
4.525469541549682617e-01
2.976059019565582275e-01
2.387829124927520752e-02
-4.160515218973159790e-02
3.488348722457885742e-01
8.254195451736450195e-01
-2.274909466505050659e-01
1.786063052713871002e-02
6.055060029029846191e-02
-3.869558870792388916e-01
-5.466284155845642090e-01
-2.399459481239318848e-01
-9.772327542304992676e-01
-1.479100435972213745e-01
-5.194201469421386719e-01
-2.703193724155426025e-01
1.093486428260803223e+00
-1.400180757045745850e-01
5.330098867416381836e-01
1.216050907969474792e-01
-3.747922182083129883e-01
2.186850607395172119e-01
-6.864278912544250488e-01
-3.328437507152557373e-01
4.241834878921508789e-01
4.491508901119232178e-01
-6.236206740140914917e-02
1.200500056147575378e-01
-1.121513128280639648e+00
7.279976606369018555e-01
2.310492694377899170e-01
-6.620936393737792969e-01
5.201285481452941895e-01
2.026945501565933228e-01
6.050974130630493164e-01
1.540335416793823242e-01
-1.288478821516036987e-01
1.605166792869567871e-01
1.658301055431365967e-01
6.836647987365722656e-01
-7.149387598037719727e-01
3.734149737283587456e-03
-1.275105834007263184e+00
8.405251801013946533e-02
7.041198611259460449e-01
-2.384049892425537109e-01
3.665876984596252441e-01
4.402675628662109375e-01
-6.165110468864440918e-01
1.203841924667358398e+00
3.896357715129852295e-01
-9.857230819761753082e-03
-1.821053326129913330e-01
-4.603485167026519775e-01
-5.516952872276306152e-01
1.509502083063125610e-01
1.334255933761596680e-01
4.461956620216369629e-01
1.870248019695281982e-01
-8.142842650413513184e-01
5.359054803848266602e-01
1.138157725334167480e+00
-2.588673830032348633e-01
7.793781161308288574e-01
-1.017530038952827454e-01
5.913485214114189148e-02
-9.752704203128814697e-02
-4.238378722220659256e-03
-5.154150724411010742e-01
5.125135779380798340e-01
-5.903695225715637207e-01
2.647170983254909515e-02
-4.376212134957313538e-02
-8.993681520223617554e-02
-7.241215556859970093e-02
-2.598326504230499268e-01
5.738219022750854492e-01
-2.912511825561523438e-01
-8.385536670684814453e-01
2.913417108356952667e-02
5.595004558563232422e-02
4.178307354450225830e-01
4.473816156387329102e-01
-1.293200135231018066e+00
2.519938051700592041e-01
7.910947799682617188e-01
6.963597536087036133e-01
-1.939676143229007721e-02
-1.601970344781875610e-01
-4.400968253612518311e-01
-1.964133381843566895e-01
-3.341769576072692871e-01
-1.535371243953704834e-01
-1.587854027748107910e-01
-1.370578352361917496e-02
-4.690690636634826660e-01
-1.023760557174682617e+00
2.854988574981689453e-01
-6.288369297981262207e-01
-9.621103852987289429e-02
2.972708940505981445e-01
-5.623826384544372559e-01
-1.247115805745124817e-01
4.075456857681274414e-01
2.863399870693683624e-02
3.386969566345214844e-01
-3.790762722492218018e-01
1.024584174156188965e+00
-6.974859833717346191e-01
-3.415157198905944824e-01
-5.328180640935897827e-02
-4.751698970794677734e-01
-2.412487119436264038e-01
1.361197829246520996e-01
-5.130473375320434570e-01
1.256183743476867676e+00
6.312013864517211914e-01
3.826580941677093506e-01
2.307738959789276123e-01
-4.861454069614410400e-01
-3.707891702651977539e-01
1.666911244392395020e-01
-3.280369341373443604e-01
1.053341627120971680e+00
-5.963975787162780762e-01
-5.323376655578613281e-01
3.983586132526397705e-01
1.461069881916046143e-01
1.505950689315795898e-01
-1.013713181018829346e-01
2.287640720605850220e-01
-1.176894903182983398e+00
-4.656926989555358887e-01
-3.193061947822570801e-01
-2.771705389022827148e-01
-4.746929183602333069e-02
4.270274937152862549e-02
3.985036015510559082e-01
8.776082098484039307e-02
6.090294122695922852e-01
-1.096009556204080582e-02
2.719668149948120117e-01
9.926754236221313477e-01
-3.094704151153564453e-01
3.160934448242187500e-01
-3.269168734550476074e-01
-7.476474046707153320e-01
-2.391821742057800293e-01
6.170841678977012634e-02
2.534505724906921387e-01
5.527106523513793945e-01
1.650340557098388672e-01
6.477337330579757690e-02
2.235117852687835693e-01
-3.791168630123138428e-01
-4.849363267421722412e-01
-6.151232719421386719e-01
6.409418582916259766e-01
-2.516624927520751953e-01
3.293485045433044434e-01
2.386245578527450562e-01
6.957370638847351074e-01
-3.057568669319152832e-01
7.606526613235473633e-01
-6.944704055786132812e-01
7.079571485519409180e-01
-9.186685830354690552e-02
-7.706289887428283691e-01
4.321789741516113281e-02
3.128927052021026611e-01
-3.307543694972991943e-01
7.976689338684082031e-01
5.399088561534881592e-02
-4.976074025034904480e-02
4.268364608287811279e-01
3.452004790306091309e-01
2.621055841445922852e-01
3.287614881992340088e-01
-3.480922877788543701e-01
6.756502389907836914e-01
-9.291677176952362061e-02
1.082791835069656372e-01
-4.917247891426086426e-01
1.835694313049316406e-01
-1.207554563879966736e-01
9.848569631576538086e-01
-4.382435232400894165e-02
3.610466420650482178e-01
5.999775603413581848e-02
-3.490109369158744812e-02
-5.167465806007385254e-01
1.660064458847045898e-01
-4.367891550064086914e-01
1.695606857538223267e-02
4.868032038211822510e-02
1.662327945232391357e-01
1.857238709926605225e-01
6.400966048240661621e-01
-4.484346807003021240e-01
-4.583940804004669189e-01
-8.885670304298400879e-01
9.014528393745422363e-01
1.487744897603988647e-01
-4.385017752647399902e-01
-6.241542100906372070e-01
-1.300330832600593567e-02
6.988113522529602051e-01
3.216129243373870850e-01
1.362134981900453568e-02
1.625348925590515137e+00
9.978506565093994141e-01
-1.764126569032669067e-01
3.727243840694427490e-01
-3.550471365451812744e-02
2.033112645149230957e-01
1.485793888568878174e-01
2.416274249553680420e-01
-1.243134960532188416e-01
8.550356328487396240e-02
5.304841399192810059e-01
3.421185165643692017e-02
-1.021610498428344727e+00
-9.575936794281005859e-01
5.691243410110473633e-01
-4.318200349807739258e-01
2.778591811656951904e-01
2.233400046825408936e-01
-2.664034664630889893e-01
1.108872294425964355e+00
-3.123669028282165527e-01
1.205245405435562134e-01
1.769979447126388550e-01
-2.050694078207015991e-01
-7.823784649372100830e-02
-2.798624932765960693e-01
-3.919430673122406006e-01
-9.270623326301574707e-01
-2.578955590724945068e-01
-1.198090791702270508e+00
-9.192585200071334839e-02
2.327639237046241760e-02
-6.467469334602355957e-01
4.558002054691314697e-01
4.007800221443176270e-01
-7.896492481231689453e-01
1.210019960999488831e-01
2.378178238868713379e-01
-4.238919615745544434e-01
1.316655129194259644e-01
2.594962716102600098e-01
1.097231134772300720e-01
-2.329435795545578003e-01
1.143055781722068787e-02
-4.962656199932098389e-01
-1.892631351947784424e-01
2.629480361938476562e-01
5.613838136196136475e-02
9.620351195335388184e-01
-1.219306468963623047e+00
-1.205406114459037781e-01
-7.283207774162292480e-01
-4.515065550804138184e-01
1.934471875429153442e-01
1.701652407646179199e-01
-3.109363615512847900e-01
-3.201611638069152832e-01
-6.391104459762573242e-01
7.386603951454162598e-01
6.678988225758075714e-03
2.434686124324798584e-01
-4.269780814647674561e-01
-3.775849044322967529e-01
2.753675878047943115e-01
-9.405909478664398193e-02
4.682342410087585449e-01
-6.091011762619018555e-01
6.892430037260055542e-02
-1.991536766290664673e-01
-3.036368489265441895e-01
-5.852403491735458374e-02
2.194887399673461914e-01
-7.883020639419555664e-01
-2.530611157417297363e-01
8.022184967994689941e-01
-5.127027034759521484e-01
-1.230971455574035645e+00
9.319667220115661621e-01
5.635131597518920898e-01
9.192174077033996582e-01
2.062833607196807861e-01
5.197587609291076660e-01
8.420274853706359863e-01
-2.609456479549407959e-01
1.301139891147613525e-01
4.723571836948394775e-01
-3.693162798881530762e-01
4.891605675220489502e-01
3.372725546360015869e-01
1.200689911842346191e+00
1.855103224515914917e-01
-4.544250965118408203e-01
1.517424266785383224e-02
-7.459502667188644409e-02
-7.954549789428710938e-01
5.485346913337707520e-01
-6.214493513107299805e-01
4.407666921615600586e-01
-4.138015806674957275e-01
-2.780261337757110596e-01
3.075958974659442902e-02
-3.052340149879455566e-01
4.400295913219451904e-01
8.944625034928321838e-03
7.026303410530090332e-01
9.509631395339965820e-01
3.900893628597259521e-01
9.517176747322082520e-01
1.173259615898132324e-01
6.539074182510375977e-01
2.702628076076507568e-01
6.748425960540771484e-01
-7.743649482727050781e-01
6.910778880119323730e-01
8.441747725009918213e-02
-3.843890130519866943e-01
-9.278803467750549316e-01
-2.887158095836639404e-01
3.162460029125213623e-01
3.409852981567382812e-01
-1.363532058894634247e-02
1.076217219233512878e-01
4.967902004718780518e-01
7.792007327079772949e-01
5.673381090164184570e-01
6.175143718719482422e-01
-2.207813709974288940e-01
2.391164600849151611e-01
-8.600783348083496094e-01
-7.830238938331604004e-01
-3.544827997684478760e-01
-2.199355065822601318e-01
-4.745831787586212158e-01
-5.227779038250446320e-03
4.577909111976623535e-01
7.003636658191680908e-02
-4.198792874813079834e-01
2.629144489765167236e-01
9.529888033866882324e-01
1.903653442859649658e-01
6.359341740608215332e-01
-6.695935875177383423e-02
6.902464032173156738e-01
-1.841697841882705688e-01
5.243025720119476318e-03
1.768113225698471069e-01
-2.756887301802635193e-02
-1.465313136577606201e-01
2.731433510780334473e-01
3.259547948837280273e-01
-1.196130663156509399e-01
-1.790929138660430908e-01
8.582829236984252930e-01
-2.363070659339427948e-02
-3.681042790412902832e-01
-4.019270539283752441e-01
-2.490557879209518433e-01
4.003091454505920410e-01
6.132453083992004395e-01
2.031206488609313965e-01
1.109648570418357849e-01
-2.273553013801574707e-01
-4.737758636474609375e-01
-1.041462570428848267e-01
-6.401231884956359863e-01
-3.533513247966766357e-01
-2.231688648462295532e-01
-2.403488755226135254e-01
-1.159890890121459961e+00
-8.003964275121688843e-02
-1.072800010442733765e-01
2.108200043439865112e-01
-2.968575954437255859e-01
-3.250717222690582275e-01
-3.397040367126464844e-01
5.088442564010620117e-01
2.298653274774551392e-01
5.449578762054443359e-01
-4.765144884586334229e-01
4.484967589378356934e-01
6.085146069526672363e-01
-8.868420869112014771e-02
-1.472661793231964111e-01
-6.336263567209243774e-02
-6.827098727226257324e-01
5.107722710818052292e-03
-6.291215419769287109e-01
-3.926968276500701904e-01
8.195503354072570801e-01
3.122822344303131104e-01
-4.789258241653442383e-01
6.568660736083984375e-01
-7.839894890785217285e-01
-1.623350977897644043e-01
4.226293265819549561e-01
1.774514168500900269e-01
2.806289792060852051e-01
2.045376971364021301e-02
1.043888740241527557e-02
7.723520696163177490e-02
-1.021612286567687988e+00
-2.013706415891647339e-01
3.275133669376373291e-01
9.078579545021057129e-01
5.511612892150878906e-01
-6.806754320859909058e-02
-1.698791533708572388e-01
8.856373429298400879e-01
1.742532551288604736e-01
2.289870083332061768e-01
-2.360049337148666382e-01
7.491884231567382812e-01
1.991375535726547241e-01
1.281770706176757812e+00
-4.516958892345428467e-01
9.974110871553421021e-02
7.985968142747879028e-02
3.120761178433895111e-02
-4.389301836490631104e-01
5.288623645901679993e-02
6.998202204704284668e-02
-1.927320659160614014e-01
-8.263454586267471313e-02
-1.765088886022567749e-01
-4.173926636576652527e-02
2.406770288944244385e-01
6.158992052078247070e-01
-4.326042234897613525e-01
1.217863187193870544e-01
4.232639968395233154e-01
2.692353427410125732e-01
-1.733923107385635376e-01
-5.337113142013549805e-01
-3.187242746353149414e-01
-6.890879869461059570e-01
7.058511972427368164e-01
2.299576401710510254e-01
8.713255822658538818e-02
-2.356139570474624634e-01
-3.650355637073516846e-01
-1.509498804807662964e-01
-5.805891752243041992e-02
-1.941379755735397339e-01
-3.005746603012084961e-01
-4.925794899463653564e-01
-3.460337221622467041e-01
7.545995116233825684e-01
-3.069460988044738770e-01
-1.886773407459259033e-01
-7.939161658287048340e-01
-6.008644588291645050e-03
-2.910535037517547607e-01
-2.928903102874755859e-01
4.201843440532684326e-01
1.036494821310043335e-01
-7.760605216026306152e-01
-3.095250427722930908e-01
-9.172397106885910034e-02
1.177492216229438782e-01
1.321651190519332886e-01
2.947697341442108154e-01
6.851109266281127930e-01
3.502347171306610107e-01
4.420274794101715088e-01
-4.667689502239227295e-01
3.613902032375335693e-01
1.257815003395080566e+00
8.003311753273010254e-01
-3.991706073284149170e-01
-7.014151811599731445e-01
2.594796121120452881e-01
-3.730171620845794678e-01
2.824212610721588135e-01
-2.245522886514663696e-01
6.246282458305358887e-01
7.342167496681213379e-01
2.565717101097106934e-01
-9.090666174888610840e-01
-5.355760455131530762e-01
2.984808981418609619e-01
1.795647293329238892e-01
-1.540279835462570190e-01
1.120994806289672852e+00
1.751210093498229980e-01
-9.625731408596038818e-02
-3.072082102298736572e-01
1.623144149780273438e-01
1.626784205436706543e-01
5.803708434104919434e-01
-7.182382941246032715e-01
-5.675539374351501465e-01
-3.364194333553314209e-01
-3.322269022464752197e-01
-4.153097271919250488e-01
5.860626101493835449e-01
6.316671967506408691e-01
1.167500242590904236e-01
2.152374982833862305e-01
-9.154811501502990723e-01
-1.749346107244491577e-01
-5.729563832283020020e-01
-1.062985286116600037e-01
8.652331680059432983e-02
-3.434186056256294250e-02
9.952328801155090332e-01
3.803162872791290283e-01
4.374811351299285889e-01
-1.266798228025436401e-01
-7.750816941261291504e-01
9.390583038330078125e-01
-3.311994075775146484e-01
-2.504209578037261963e-01
-7.216178178787231445e-01
-1.886280179023742676e-01
5.513228178024291992e-01
8.537857532501220703e-01
-1.349027007818222046e-01
1.208834350109100342e-01
-7.095614075660705566e-01
2.680573761463165283e-01
4.876691475510597229e-02
8.706085085868835449e-01
4.259113073348999023e-01
-4.188060462474822998e-01
-1.084221839904785156e+00
2.190170586109161377e-01
-2.030480057001113892e-01
4.975085332989692688e-02
-7.515974640846252441e-01
1.473097443580627441e+00
2.193647250533103943e-02
-2.415773868560791016e-01
-3.852392733097076416e-01
3.140794932842254639e-01
-8.096403628587722778e-02
1.301784068346023560e-01
7.533784508705139160e-01
2.212209403514862061e-01
1.006357908248901367e+00
-9.605118036270141602e-01
-6.617711782455444336e-01
-2.550589442253112793e-01
3.890999555587768555e-01
-2.942030429840087891e-01
9.063163399696350098e-02
2.557523250579833984e-01
-3.432037532329559326e-01
-7.009850144386291504e-01
2.505024373531341553e-01
2.650603950023651123e-01
7.227377891540527344e-01
1.610914021730422974e-01
-2.847968339920043945e-01
2.285074293613433838e-01
-3.028554916381835938e-01
-2.333589941263198853e-01
-3.900485336780548096e-01
-1.244038436561822891e-02
-4.697539210319519043e-01
-1.333889663219451904e-01
9.356333017349243164e-01
-3.407080173492431641e-01
-6.049339771270751953e-01
-6.970972418785095215e-01
-2.887410223484039307e-01
5.611795000731945038e-03
-2.427926361560821533e-01
-1.010081291198730469e+00
6.235001087188720703e-01
3.996083736419677734e-01
-2.124254852533340454e-01
1.027871251106262207e+00
-2.640289664268493652e-01
1.364989131689071655e-01
-4.547779262065887451e-01
-2.163207679986953735e-01
-2.539544552564620972e-02
-3.128986656665802002e-01
-2.569027543067932129e-01
-6.205631494522094727e-01
-5.489351153373718262e-01
6.901443004608154297e-01
-2.442314475774765015e-01
4.388251602649688721e-01
1.223930001258850098e+00
-4.441018030047416687e-02
7.399309873580932617e-01
-9.722261428833007812e-01
1.004496693611145020e+00
6.023824214935302734e-01
4.308146536350250244e-01
6.029139757156372070e-01
5.615653395652770996e-01
-5.274032056331634521e-02
-1.557827144861221313e-01
-1.104972720146179199e+00
-3.508640229701995850e-01
2.681965753436088562e-02
2.625287175178527832e-01
-6.781349182128906250e-01
9.050737023353576660e-01
-4.528421461582183838e-01
-3.897595703601837158e-01
8.216652274131774902e-01
-3.228968977928161621e-01
3.211609721183776855e-01
7.718647718429565430e-01
-1.681625097990036011e-01
-4.624523520469665527e-01
8.301712274551391602e-01
-1.142601966857910156e-01
3.572477027773857117e-02
1.424752354621887207e+00
-5.588979721069335938e-01
-1.152384653687477112e-01
8.192144334316253662e-02
5.884595513343811035e-01
1.066648289561271667e-01
1.589144170284271240e-01
4.595759510993957520e-01
-1.930916309356689453e-01
1.676755957305431366e-02
3.665721789002418518e-02
-8.052868247032165527e-01
-8.323568105697631836e-02
3.846443295478820801e-01
2.412721514701843262e-01
-1.684005558490753174e-02
5.811221599578857422e-01
1.396480053663253784e-01
2.916574180126190186e-01
1.780937314033508301e-01
6.719955205917358398e-01
1.197837948799133301e+00
6.112523078918457031e-01
1.441763639450073242e-01
3.495146632194519043e-01
-5.138632655143737793e-01
-4.326199293136596680e-01
2.705363035202026367e-01
-4.336655139923095703e-01
3.539533019065856934e-01
-3.030573129653930664e-01
-9.333992600440979004e-01
-2.859071791172027588e-01
3.310969769954681396e-01
-1.250205188989639282e-01
2.033188790082931519e-01
1.424701213836669922e-01
8.368395566940307617e-01
6.733410954475402832e-01
1.154963225126266479e-01
5.276988074183464050e-02
4.299703538417816162e-01
-2.968906462192535400e-01
-2.663659751415252686e-01
9.746243357658386230e-01
-4.322597682476043701e-01
-1.150826215744018555e-01
-5.633485317230224609e-02
4.215616732835769653e-02
-1.215111985802650452e-01
-3.737008869647979736e-01
1.122825384140014648e+00
1.770304888486862183e-01
-5.680658817291259766e-01
8.037262558937072754e-01
-3.295308351516723633e-01
-5.914486050605773926e-01
4.246171116828918457e-01
3.035838603973388672e-01
-3.579891920089721680e-01
-9.051159024238586426e-01
1.089790016412734985e-01
1.513820737600326538e-01
5.749822854995727539e-01
-5.021752119064331055e-01
-2.264293842017650604e-02
-8.933992981910705566e-01
-1.844204813241958618e-01
-5.011091828346252441e-01
-2.134898304939270020e-01
6.480039358139038086e-01
-9.372467547655105591e-02
7.783946394920349121e-02
-1.801711469888687134e-01
5.011977627873420715e-02
1.259691357612609863e+00
-3.547555208206176758e-01
4.776931107044219971e-01
1.685214191675186157e-01
-4.038280844688415527e-01
-3.726281225681304932e-01
1.748299747705459595e-01
-5.336178541183471680e-01
-1.191079616546630859e-01
8.442040532827377319e-02
5.798152685165405273e-01
6.999954581260681152e-01
4.805728197097778320e-01
-5.690006017684936523e-01
4.979219734668731689e-01
-1.167225278913974762e-02
3.298372328281402588e-01
1.470729112625122070e-01
-1.102324947714805603e-01
-3.263971805572509766e-01
6.965169310569763184e-02
-3.521171212196350098e-02
-1.455430537462234497e-01
1.530571728944778442e-01
5.999347195029258728e-02
5.132517218589782715e-01
3.784751594066619873e-01
3.513673245906829834e-01
-4.076102003455162048e-02
-3.275288641452789307e-01
7.030012458562850952e-02
-3.233015835285186768e-01
-6.051865220069885254e-02
2.839541435241699219e-01
2.002067267894744873e-01
-4.403196573257446289e-01
3.638718724250793457e-01
-6.202778220176696777e-02
-5.190796405076980591e-02
7.576550245285034180e-01
6.324006319046020508e-01
1.980867236852645874e-01
-9.316084980964660645e-01
7.005183100700378418e-01
3.027373924851417542e-03
-1.309048850089311600e-02
1.162996590137481689e-01
4.119725227355957031e-01
4.955996572971343994e-01
-3.879249989986419678e-01
-2.733343839645385742e-01
2.473933696746826172e-01
1.943580210208892822e-01
1.534978896379470825e-01
6.790352463722229004e-01
-3.111699409782886505e-02
-7.502084374427795410e-01
1.438542902469635010e-01
3.909302055835723877e-01
1.668883115053176880e-01
3.079338371753692627e-01
6.859666109085083008e-02
-5.508933663368225098e-01
-8.091510087251663208e-02
1.825821995735168457e-01
-5.734013319015502930e-01
1.474199444055557251e-01
-6.647513508796691895e-01
-4.077561199665069580e-01
4.722627997398376465e-01
3.808245807886123657e-02
5.267097949981689453e-01
1.583845615386962891e-01
5.347841978073120117e-01
5.699920058250427246e-01
2.206529825925827026e-01
-4.459581375122070312e-01
2.235321849584579468e-01
4.574397802352905273e-01
2.111874371767044067e-01
2.720733284950256348e-01
3.169225156307220459e-01
-2.963455617427825928e-01
-6.227400302886962891e-01
-5.158477649092674255e-02
-6.111461669206619263e-02
1.838637590408325195e-01
-7.620886713266372681e-02
5.898542404174804688e-01
2.633088734000921249e-04
-4.903493821620941162e-02
-2.232629656791687012e-01
4.272903800010681152e-01
-1.231093183159828186e-01
1.194966077804565430e+00
7.133768200874328613e-01
-3.720090985298156738e-01
-6.778252124786376953e-01
-9.990318119525909424e-02
-6.601654291152954102e-01
6.447273492813110352e-01
8.988317847251892090e-02
3.101125955581665039e-01
1.319415867328643799e-01
2.393102198839187622e-01
-3.528238832950592041e-01
6.069950461387634277e-01
1.835250109434127808e-01
-7.428936958312988281e-01
-1.662910217419266701e-04
-6.626492142677307129e-01
8.917082846164703369e-02
6.758041381835937500e-01
8.167765140533447266e-01
-5.860870480537414551e-01
-7.897195816040039062e-01
4.841507077217102051e-01
-2.665526866912841797e-01
-6.142639517784118652e-01
-9.382228851318359375e-01
-2.354402095079421997e-01
1.801067143678665161e-01
1.240600049495697021e-01
7.735081315040588379e-01
4.522587060928344727e-01
-6.210589408874511719e-01
2.114292681217193604e-01
1.682158708572387695e-01
7.638838291168212891e-01
2.801741957664489746e-01
-1.042892575263977051e+00
-1.649811714887619019e-01
-6.440179944038391113e-01
-2.779017388820648193e-01
-1.532545685768127441e-01
-3.476518094539642334e-01
-2.504165172576904297e-01
-1.373157184571027756e-02
9.869816154241561890e-02
6.645131707191467285e-01
-6.170653104782104492e-01
-5.434535741806030273e-01
8.320281282067298889e-03
6.290853023529052734e-02
-9.846294522285461426e-01
-3.655784428119659424e-01
-8.129190206527709961e-01
-2.899689674377441406e-01
2.208547294139862061e-01
7.300719022750854492e-01
1.022212803363800049e-01
7.652348875999450684e-01
3.330742716789245605e-01
-3.308452963829040527e-01
-3.807359635829925537e-01
-3.205596804618835449e-01
-1.089152693748474121e-01
-3.890569508075714111e-01
-5.697551369667053223e-01
-3.602579236030578613e-01
2.265160903334617615e-03
2.821759134531021118e-02
-3.794060647487640381e-01
5.454793572425842285e-01
2.134009003639221191e-01
1.650413572788238525e-01
-2.796697616577148438e-01
2.086160182952880859e-01
-5.255942344665527344e-01
9.946599602699279785e-02
-1.156313568353652954e-01
2.275009006261825562e-01
-5.227425321936607361e-02
-1.300987720489501953e+00
-7.296592593193054199e-01
1.684134006500244141e-01
3.479015529155731201e-01
8.537798374891281128e-02
3.183328509330749512e-01
6.669474244117736816e-01
-5.969216823577880859e-01
2.072280943393707275e-01
3.551084101200103760e-01
5.674222111701965332e-01
2.230942100286483765e-01
2.124627530574798584e-01
2.526656389236450195e-01
3.194957077503204346e-01
-2.955521643161773682e-01
-3.726397752761840820e-01
-6.507994532585144043e-01
-5.069652795791625977e-01
6.716876477003097534e-02
-3.920215964317321777e-01
6.879062056541442871e-01
5.001889467239379883e-01
1.987902075052261353e-01
3.347029089927673340e-01
5.349615588784217834e-02
-6.739457845687866211e-01
8.463099598884582520e-01
2.779682911932468414e-02
1.096957772970199585e-01
-1.719415187835693359e-01
-8.866314888000488281e-01
-2.201345860958099365e-01
-1.496614962816238403e-01
-1.187224626541137695e+00
-1.780634224414825439e-01
6.148872375488281250e-01
2.424051612615585327e-01
-9.610553085803985596e-02
-2.570424079895019531e-01
1.345807194709777832e+00
4.189487695693969727e-01
1.033888339996337891e+00
-1.036211013793945312e+00
1.313775777816772461e-01
2.386178225278854370e-01
-8.157736659049987793e-01
7.007320523262023926e-01
-4.679590463638305664e-01
4.718312621116638184e-01
5.458904057741165161e-02
-8.179526329040527344e-01
5.530846118927001953e-01
-3.893931508064270020e-01
6.637595295906066895e-01
-4.715239107608795166e-01
6.439912915229797363e-01
1.129211485385894775e-01
-4.257770478725433350e-01
-2.946593463420867920e-01
-1.197746302932500839e-02
1.037841737270355225e-01
-4.787014722824096680e-01
3.071179687976837158e-01
-7.504839301109313965e-01
4.818405956029891968e-02
6.804895401000976562e-02
6.611363887786865234e-01
-3.353791832923889160e-01
5.386888980865478516e-01
-4.715089201927185059e-01
3.651245832443237305e-01
2.384827435016632080e-01
1.059057042002677917e-01
9.194435179233551025e-02
-2.397863715887069702e-01
-2.324431538581848145e-01
-2.330113649368286133e-01
-4.286245107650756836e-01
3.815115094184875488e-01
-6.032142043113708496e-01
-1.720939725637435913e-01
-1.209479928016662598e+00
-3.780517578125000000e-01
-7.033739089965820312e-01
-5.385930538177490234e-01
6.911327838897705078e-01
-4.165676832199096680e-01
1.496799439191818237e-01
3.941590487957000732e-01
1.002409934997558594e+00
2.365502715110778809e-01
3.414044082164764404e-01
-1.147766470909118652e+00
4.557095170021057129e-01
9.848723411560058594e-01
5.499711632728576660e-01
1.299876451492309570e+00
8.782690763473510742e-01
5.027478188276290894e-02
-4.734804034233093262e-01
-3.957979381084442139e-01
-2.314627170562744141e-01
8.379125967621803284e-03
-2.096559293568134308e-02
-1.246696040034294128e-01
6.588416099548339844e-01
1.969487220048904419e-01
-4.467002153396606445e-01
-5.453628301620483398e-01
-2.040023505687713623e-01
5.369756817817687988e-01
5.340964198112487793e-01
5.813226103782653809e-01
-4.393101111054420471e-02
1.217313930392265320e-01
1.074140518903732300e-01
1.240079253911972046e-01
4.627707600593566895e-01
5.731988549232482910e-01
-8.514685183763504028e-02
-5.224031955003738403e-02
-4.712952375411987305e-01
7.415031641721725464e-02
8.366456627845764160e-02
-6.359052062034606934e-01
6.830136775970458984e-01
6.436337232589721680e-01
6.231606602668762207e-01
5.442374944686889648e-01
2.591899335384368896e-01
-5.800616145133972168e-01
-1.188497662544250488e+00
-1.240433081984519958e-01
-4.186823070049285889e-01
3.452093303203582764e-01
-1.066988781094551086e-01
3.510566949844360352e-01
-3.018826842308044434e-01
-2.267823927104473114e-02
9.785415530204772949e-01
5.117255449295043945e-01
-1.268925219774246216e-01
-6.484714746475219727e-01
3.388847410678863525e-01
-5.045883655548095703e-01
4.334834516048431396e-01
3.839619457721710205e-01
-1.999573558568954468e-01
1.508578062057495117e-01
3.175844848155975342e-01
-2.650533318519592285e-01
2.446796000003814697e-01
1.423935890197753906e+00
2.084982991218566895e-01
5.241322517395019531e-01
-5.760098695755004883e-01
-4.979024231433868408e-01
5.680018067359924316e-01
6.021272018551826477e-02
-2.763398289680480957e-01
-2.059144824743270874e-01
-3.759458363056182861e-01
-2.947437763214111328e-01
5.712331533432006836e-01
5.066269263625144958e-02
-3.498933911323547363e-01
2.542836666107177734e-01
1.012295246124267578e+00
-1.605175584554672241e-01
-4.091785550117492676e-01
2.164343297481536865e-01
2.945626676082611084e-01
5.190868973731994629e-01
-2.591512799263000488e-01
9.149000793695449829e-02
2.116064876317977905e-01
-5.544118881225585938e-01
-1.899440437555313110e-01
8.307539820671081543e-01
-1.616525352001190186e-01
6.535690426826477051e-01
7.528781890869140625e-01
-1.475998014211654663e-01
9.502472877502441406e-01
7.026883363723754883e-01
6.726871728897094727e-01
-4.626143872737884521e-01
-5.156515240669250488e-01
2.194342017173767090e-01
3.119555115699768066e-01
4.256656169891357422e-01
-2.075435221195220947e-01
6.120074391365051270e-01
-7.089036107063293457e-01
2.261973731219768524e-02
-1.184412479400634766e+00
-6.283635497093200684e-01
6.106842309236526489e-03
-8.588229864835739136e-02
-3.843900263309478760e-01
-1.533984392881393433e-01
-6.020237207412719727e-01
1.616842299699783325e-01
5.689827799797058105e-01
-4.282243549823760986e-01
-3.806755244731903076e-01
5.524107217788696289e-01
-4.853371679782867432e-01
1.211888566613197327e-01
2.779478728771209717e-01
1.565849184989929199e-01
-4.142939671874046326e-02
-2.870954275131225586e-01
3.267495036125183105e-01
1.081037148833274841e-01
-4.137970805168151855e-01
-4.947468936443328857e-01
-3.870894312858581543e-01
-1.968276649713516235e-01
-2.477335184812545776e-02
-6.351798772811889648e-01
-3.647238612174987793e-01
-3.073576092720031738e-01
-3.867276012897491455e-01
-4.380961060523986816e-01
-6.282451003789901733e-02
-2.020487040281295776e-01
-1.843878813087940216e-02
-4.511071145534515381e-01
5.234194993972778320e-01
-1.342521905899047852e-01
-1.428905781358480453e-02
6.018415093421936035e-01
3.003047406673431396e-01
-4.343665242195129395e-01
6.937328726053237915e-02
-2.239838242530822754e-01
2.522607445716857910e-01
-1.353230178356170654e-01
9.383237920701503754e-03
4.202392324805259705e-02
2.664881944656372070e-01
-1.907836645841598511e-01
-4.243212640285491943e-01
-3.295777440071105957e-01
-2.358687222003936768e-01
5.918752551078796387e-01
-1.568338125944137573e-01
-6.073904633522033691e-01
5.560628771781921387e-01
-9.839238226413726807e-02
2.755424752831459045e-02
-1.813206262886524200e-02
4.749455451965332031e-01
-1.132574677467346191e+00
1.389151513576507568e-01
1.116588562726974487e-01
-4.287862479686737061e-01
-1.626146137714385986e-01
-3.322813212871551514e-01
-8.576122522354125977e-01
-3.139128684997558594e-01
3.539058938622474670e-02
1.610130369663238525e-01
-9.842360019683837891e-01
-1.945563256740570068e-01
-3.372859358787536621e-01
-4.419159591197967529e-01
-2.854933030903339386e-02
-5.664447546005249023e-01
4.852310717105865479e-01
1.507165729999542236e-01
9.046633243560791016e-01
2.059964090585708618e-02
5.326526165008544922e-01
6.552727818489074707e-01
1.390767842531204224e-01
4.602586105465888977e-02
6.730115413665771484e-01
-2.234205752611160278e-01
-2.025971114635467529e-01
4.019603729248046875e-01
-9.681847095489501953e-01
3.510756790637969971e-01
4.341335296630859375e-01
-1.234752058982849121e+00
7.492433786392211914e-01
4.510940313339233398e-01
-3.115954697132110596e-01
-7.973170280456542969e-01
5.478730201721191406e-01
-1.889530420303344727e-01
2.373521914705634117e-03
-4.486444890499114990e-01
-2.228733152151107788e-02
6.111747398972511292e-02
-4.791744351387023926e-01
2.323757857084274292e-01
-5.257385969161987305e-02
-3.466977179050445557e-01
8.276858925819396973e-01
1.014954522252082825e-01
9.038776755332946777e-01
-6.631168723106384277e-01
-1.248905435204505920e-01
-6.558552384376525879e-01
4.826656579971313477e-01
3.064137697219848633e-01
2.863704971969127655e-02
-1.904504746198654175e-01
7.559483647346496582e-01
-3.086006939411163330e-01
4.504636824131011963e-01
2.492097616195678711e-01
2.004525065422058105e-01
4.827269911766052246e-01
7.771801948547363281e-01
-9.477003216743469238e-01
-4.886716902256011963e-01
9.826555252075195312e-01
3.820167481899261475e-01
-5.354282855987548828e-01
-8.083649277687072754e-01
-6.473865509033203125e-01
6.374780088663101196e-02
-4.579082429409027100e-01
1.010402292013168335e-01
3.725993037223815918e-01
9.112679958343505859e-01
-1.837950646877288818e-01
5.755925774574279785e-01
8.998025953769683838e-02
-7.841224670410156250e-01
3.872386515140533447e-01
2.716381251811981201e-01
3.564592599868774414e-01
1.945910155773162842e-01
4.261972308158874512e-01
-1.749052852392196655e-01
-1.265347242355346680e+00
3.165957629680633545e-01
4.584613442420959473e-01
-9.553745388984680176e-01
2.952870428562164307e-01
3.805255293846130371e-01
3.373623788356781006e-01
-4.683128893375396729e-01
-7.334742695093154907e-02
-6.309772729873657227e-01
9.301397800445556641e-01
-1.007469147443771362e-01
-1.455923914909362793e-01
-2.851458787918090820e-01
-4.846899211406707764e-02
2.696138918399810791e-01
1.731148064136505127e-01
4.875648319721221924e-01
2.993605434894561768e-01
-2.788103222846984863e-01
2.318156510591506958e-01
-2.075350433588027954e-01
1.502715647220611572e-01
-6.723213195800781250e-01
-2.186519354581832886e-01
-2.069779932498931885e-01
4.377363026142120361e-01
3.920221626758575439e-01
2.207927554845809937e-01
-5.122315287590026855e-01
-5.847011804580688477e-01
5.105339884757995605e-01
-7.457966804504394531e-01
2.471974641084671021e-01
7.761841416358947754e-01
1.034159541130065918e+00
3.856586217880249023e-01
-2.841646373271942139e-01
6.210771799087524414e-01
1.121774017810821533e-01
-2.602078020572662354e-01
-1.190695405006408691e+00
-1.222718358039855957e-01
6.284264922142028809e-01
2.045735418796539307e-01
-2.547404170036315918e-01
2.340332567691802979e-01
2.645742595195770264e-01
2.027670592069625854e-01
-5.385274812579154968e-02
-1.499143242835998535e-01
-1.682874709367752075e-01
4.519016444683074951e-01
2.000732719898223877e-01
2.407487481832504272e-01
2.346983253955841064e-01
-3.780681788921356201e-01
-2.469170093536376953e-02
2.010203897953033447e-01
6.199260354042053223e-01
-2.382291108369827271e-01
-2.478492408990859985e-01
1.825853437185287476e-02
-2.877183556556701660e-01
-1.823143213987350464e-01
1.013984084129333496e+00
6.123622655868530273e-01
2.084579616785049438e-01
-1.147682517766952515e-01
-8.976238369941711426e-01
4.567114710807800293e-01
-7.229158282279968262e-01
-2.907179296016693115e-01
-2.168759107589721680e-01
-5.838491916656494141e-01
-5.108529925346374512e-01
-1.051876172423362732e-01
-1.098569154739379883e+00
1.822257880121469498e-03
-3.289275169372558594e-01
7.766274213790893555e-01
-3.587174415588378906e-01
4.209779202938079834e-01
-4.470074176788330078e-01
4.385542273521423340e-01
-5.530063509941101074e-01
-1.525823120027780533e-02
1.187754511833190918e+00
-7.253839820623397827e-02
4.170497059822082520e-01
-3.221943080425262451e-01
8.838661909103393555e-01
7.946076393127441406e-01
-7.491050362586975098e-01
-1.691747084259986877e-02
-2.922479212284088135e-01
2.541148662567138672e-01
5.923098325729370117e-01
4.847523272037506104e-01
3.984768986701965332e-01
-8.812615275382995605e-01
6.442009806632995605e-01
-8.559029102325439453e-01
1.669408529996871948e-01
8.572506308555603027e-01
-3.361767530441284180e-02
-8.392633199691772461e-01
5.715427994728088379e-01
-3.354899883270263672e-01
7.606001198291778564e-02
-8.647753000259399414e-01
-4.759601131081581116e-02
-2.521208822727203369e-01
-5.156069993972778320e-01
-2.446139901876449585e-01
3.757217824459075928e-01
7.167748808860778809e-01
9.922512769699096680e-01
3.238604962825775146e-01
-1.129259169101715088e-01
3.050657920539379120e-02
4.124601781368255615e-01
-1.164994761347770691e-01
-8.891890943050384521e-02
-3.723823428153991699e-01
-1.066869497299194336e-02
2.417724728584289551e-01
-6.208834648132324219e-01
7.717950344085693359e-01
1.451297104358673096e-01
1.567685753107070923e-01
-7.304150462150573730e-01
4.560222923755645752e-01
-2.017812877893447876e-01
2.088613510131835938e-01
4.866976439952850342e-01
3.101820498704910278e-02
-3.032417893409729004e-01
-1.226464956998825073e-01
2.002518773078918457e-01
8.339540362358093262e-01
5.561723709106445312e-01
4.228568635880947113e-03
2.992076873779296875e-01
-3.263288140296936035e-01
2.929347157478332520e-01
6.520685553550720215e-01
3.112465143203735352e-01
-4.224799275398254395e-01
-2.074633091688156128e-01
-2.067451477050781250e-01
-2.519385330379009247e-02
5.078384280204772949e-01
-1.598613411188125610e-01
-8.174012303352355957e-01
2.747776806354522705e-01
-7.426623255014419556e-02
3.082741200923919678e-01
4.167657792568206787e-01
8.542101085186004639e-02
-9.571076184511184692e-02
2.630283683538436890e-02
8.174047470092773438e-01
5.221348404884338379e-01
4.304606318473815918e-01
5.755245089530944824e-01
-6.057759001851081848e-02
-7.172916531562805176e-01
-6.908038258552551270e-01
-6.917788386344909668e-01
1.357363909482955933e-01
-2.712196409702301025e-01
2.473061829805374146e-01
-5.983138680458068848e-01
5.069622993469238281e-01
6.904804706573486328e-01
1.634650081396102905e-01
-6.572721898555755615e-02
1.398066401481628418e+00
7.305080294609069824e-01
1.286344528198242188e-01
5.482262000441551208e-02
1.981278657913208008e-01
-2.059154510498046875e-01
2.532224953174591064e-01
1.827871948480606079e-01
-3.775910437107086182e-01
-3.663948178291320801e-02
-6.198041141033172607e-02
5.885425955057144165e-02
3.464829027652740479e-01
4.999393820762634277e-01
6.213529780507087708e-02
-2.855851948261260986e-01
-8.297088742256164551e-01
-2.983403019607067108e-02
-1.451612561941146851e-01
5.962994694709777832e-01
2.502354383468627930e-01
1.092060208320617676e-01
2.216498106718063354e-01
-5.661991238594055176e-02
3.951607048511505127e-01
-2.024139910936355591e-01
-1.549041718244552612e-01
2.906297743320465088e-01
-5.346939563751220703e-01
6.169736385345458984e-01
-3.862865567207336426e-01
-9.548752754926681519e-02
8.645743727684020996e-01
-7.957243919372558594e-02
-2.510704696178436279e-01
8.672632575035095215e-01
2.114244848489761353e-01
3.417326807975769043e-01
-9.824010729789733887e-02
-7.004649639129638672e-01
-3.913353383541107178e-01
6.675121188163757324e-01
-4.309630095958709717e-01
-4.688720405101776123e-01
2.467425540089607239e-03
-1.461300402879714966e-01
-1.232182458043098450e-01
4.999257028102874756e-01
-4.517966508865356445e-02
-1.569806714542210102e-03
-7.455769926309585571e-02
-5.721119046211242676e-01
8.223900198936462402e-01
5.392498373985290527e-01
1.454692333936691284e-01
-6.181803345680236816e-01
3.687709271907806396e-01
6.008438467979431152e-01
-8.120429515838623047e-01
7.053361535072326660e-01
6.963951587677001953e-01
-1.228270754218101501e-01
-9.384286822751164436e-04
-7.511962950229644775e-02
-8.476422429084777832e-01
-6.305826306343078613e-01
4.760928824543952942e-02
-3.710300922393798828e-01
-8.322300314903259277e-01
-1.494634509086608887e+00
4.911331236362457275e-01
2.694154381752014160e-01
-1.888564974069595337e-01
-1.128491163253784180e+00
-2.956137061119079590e-01
-1.206315383315086365e-01
-2.213463038206100464e-01
-2.083466500043869019e-01
-3.177599236369132996e-02
5.143340826034545898e-01
-4.993515610694885254e-01
1.138192296028137207e+00
2.649052143096923828e-01
7.100236415863037109e-01
9.300009608268737793e-01
6.420962810516357422e-01
3.625682555139064789e-03
4.672864973545074463e-01
6.065199971199035645e-01
-2.857893407344818115e-01
8.919366449117660522e-02
3.698352277278900146e-01
-4.067842662334442139e-01
9.968909621238708496e-01
-3.193861842155456543e-01
-7.622928023338317871e-01
-2.036093473434448242e-01
3.567686676979064941e-02
8.539073169231414795e-02
-4.761728644371032715e-01
-3.199241459369659424e-01
-1.240183189511299133e-01
-1.674674153327941895e-01
-2.923180460929870605e-01
-1.036534547805786133e+00
1.457241773605346680e-01
-5.037284493446350098e-01
-6.115059852600097656e-01
-2.438255213201045990e-02
-4.346530735492706299e-01
-5.730105042457580566e-01
-2.218878269195556641e-01
4.662472903728485107e-01
-6.607720851898193359e-01
3.195708990097045898e-01
7.211425900459289551e-01
-3.877830803394317627e-01
-1.127762198448181152e-01
-6.872013211250305176e-01
5.937092900276184082e-01
-5.062773823738098145e-01
5.443309247493743896e-02
1.538178324699401855e-01
-5.820224881172180176e-01
-3.316074013710021973e-01
-2.723893336951732635e-02
-4.272401928901672363e-01
4.748969376087188721e-01
7.144016623497009277e-01
7.759738564491271973e-01
2.921240627765655518e-01
8.069866150617599487e-02
-1.757990121841430664e-01
6.665932536125183105e-01
-8.940182626247406006e-02
3.214381039142608643e-01
4.407627582550048828e-01
-7.798808813095092773e-01
-1.271396875381469727e-01
7.697185128927230835e-02
1.513966172933578491e-02
-1.563364863395690918e-01
-8.264275193214416504e-01
1.487621068954467773e-01
-2.227400839328765869e-01
-1.258248537778854370e-01
5.574942827224731445e-01
-5.989376902580261230e-01
9.370386600494384766e-02
2.758727073669433594e-01
-1.056476980447769165e-01
4.268031716346740723e-01
4.807083606719970703e-01
7.534411549568176270e-01
2.702064216136932373e-01
2.391595542430877686e-01
-2.508903741836547852e-01
3.774238228797912598e-01
1.103355765342712402e+00
1.552842706441879272e-01
-1.014367699623107910e+00
2.032101601362228394e-01
-7.474023848772048950e-02
5.284813046455383301e-01
-2.269593626260757446e-01
-4.532655477523803711e-01
6.518009305000305176e-01
-4.834023416042327881e-01
4.903252050280570984e-02
6.583264470100402832e-01
3.274738192558288574e-01
5.295450985431671143e-02
-2.650777697563171387e-01
-9.401174783706665039e-01
-9.909212589263916016e-01
4.759233593940734863e-01
-1.146862730383872986e-01
4.650596156716346741e-02
-1.783161424100399017e-02
5.621687769889831543e-01
4.864222407341003418e-01
-1.692163199186325073e-01
-5.323589444160461426e-01
-6.171101927757263184e-01
4.638240039348602295e-01
3.385389745235443115e-01
9.482171535491943359e-01
-1.078465104103088379e+00
1.461786329746246338e-01
-8.960072994232177734e-01
3.692857623100280762e-01
3.460119068622589111e-01
6.316284090280532837e-02
-1.237412318587303162e-01
4.088883697986602783e-01
4.675620794296264648e-01
1.295485943555831909e-01
6.366431117057800293e-01
5.253385305404663086e-01
-5.213083624839782715e-01
6.059647798538208008e-01
4.209816753864288330e-01
1.850636899471282959e-01
-4.633881151676177979e-02
-5.190244317054748535e-01
1.225452497601509094e-01
-6.626850925385951996e-03
4.784581065177917480e-01
-2.133434563875198364e-01
-1.018792688846588135e-01
4.651743173599243164e-01
-3.385627269744873047e-01
-1.015670180320739746e+00
1.681927442550659180e-01
-1.348924934864044189e-01
4.161008894443511963e-01
-6.524932980537414551e-01
-1.288674920797348022e-01
8.634600639343261719e-01
-2.175109535455703735e-01
-2.835273183882236481e-02
2.908161580562591553e-01
4.557716250419616699e-01
2.936019003391265869e-01
-6.786504387855529785e-02
-1.463969349861145020e+00
1.440568268299102783e-01
1.049269080162048340e+00
7.752303481101989746e-01
-3.867209553718566895e-01
-1.506364494562149048e-01
-3.324898332357406616e-02
1.025891453027725220e-01
-1.080705896019935608e-01
1.147788166999816895e-01
-2.431022375822067261e-01
-3.375408798456192017e-02
-7.388360798358917236e-02
-2.787857055664062500e-01
3.795652389526367188e-01
9.888008981943130493e-02
6.843252182006835938e-01
2.810269594192504883e-01
2.829655706882476807e-01
1.095258742570877075e-01
4.949833154678344727e-01
6.611083745956420898e-01
-1.056268334388732910e+00
2.559229135513305664e-01
4.053246378898620605e-01
-1.963890790939331055e-01
-2.052288949489593506e-01
-1.111628413200378418e+00
1.406873613595962524e-01
-4.766311347484588623e-01
-1.052415966987609863e-01
-1.750042885541915894e-01
1.013185858726501465e+00
-2.827011644840240479e-01
1.433196216821670532e-01
3.765905275940895081e-02
-1.954130828380584717e-01
7.424916028976440430e-01
-8.597296476364135742e-01
-4.430351555347442627e-01
6.482107192277908325e-02
1.259121745824813843e-01
1.900840252637863159e-01
-3.203836977481842041e-01
-9.007747471332550049e-02
-5.062252879142761230e-01
-1.192273851484060287e-02
2.045445889234542847e-01
4.248135387897491455e-01
-2.356985062360763550e-01
-5.208784937858581543e-01
-7.338232994079589844e-01
1.603525015525519848e-03
7.116575837135314941e-01
-4.254286587238311768e-01
1.460769772529602051e-01
5.737964063882827759e-02
-1.429984569549560547e-01
-4.404745697975158691e-01
-7.662875056266784668e-01
9.030231237411499023e-01
3.472601175308227539e-01
-3.320884108543395996e-01
-2.715172804892063141e-02
-3.958292007446289062e-01
1.064574122428894043e-01
1.142528653144836426e+00
3.359559476375579834e-01
-6.464097499847412109e-01
-1.971706300973892212e-01
4.020345807075500488e-01
-6.622062921524047852e-01
-1.889967173337936401e-01
5.541536211967468262e-01
-2.755953669548034668e-01
3.237622603774070740e-02
-3.259725570678710938e-01
5.683398619294166565e-02
9.345657825469970703e-01
2.104466557502746582e-01
1.966024339199066162e-01
-4.651335775852203369e-01
-4.103545248508453369e-01
2.811245024204254150e-01
2.080026865005493164e-01
-9.486811757087707520e-01
4.073453843593597412e-01
-1.512678712606430054e-01
-7.136644124984741211e-01
-7.204737067222595215e-01
-1.528369933366775513e-01
-4.376038163900375366e-02
-9.492522478103637695e-02
8.860170841217041016e-02
-5.391392707824707031e-01
8.414720743894577026e-02
1.021710634231567383e-01
-1.634863913059234619e-01
-5.539112538099288940e-02
-6.510460376739501953e-02
-2.825011126697063446e-02
8.397489786148071289e-02
-2.742200493812561035e-01
2.528316974639892578e-01
-4.956145212054252625e-02
9.155151434242725372e-03
-9.250785410404205322e-02
-1.689381897449493408e-02
-1.175053596496582031e+00
4.961108788847923279e-02
-3.572916984558105469e-01
-1.226264759898185730e-01
3.690440058708190918e-01
-1.593146324157714844e-01
-2.799734771251678467e-01
-1.608727127313613892e-02
2.811628580093383789e-01
-3.053871393203735352e-01
-1.287348717451095581e-01
-4.440369307994842529e-01
-1.100560948252677917e-01
-3.345928192138671875e-01
9.629719853401184082e-01
-2.403366863727569580e-01
2.981276810169219971e-01
2.851540446281433105e-01
2.610622346401214600e-01
5.095953494310379028e-02
5.831062793731689453e-02
7.088197469711303711e-01
7.355044484138488770e-01
4.309247136116027832e-01
1.847721450030803680e-02
2.658250927925109863e-01
-5.785815119743347168e-01
-1.455457955598831177e-01
-4.377979338169097900e-01
-3.193967640399932861e-01
-7.179497480392456055e-01
-1.207474321126937866e-01
-1.280223727226257324e-01
6.797161102294921875e-01
9.728308767080307007e-03
-3.726316988468170166e-01
7.236111909151077271e-02
2.765088081359863281e-01
4.868628084659576416e-01
-3.091089986264705658e-02
9.440095722675323486e-02
-3.440638482570648193e-01
5.038918256759643555e-01
5.993722379207611084e-02
-3.984221816062927246e-02
3.225208222866058350e-01
-7.280558347702026367e-01
5.254654884338378906e-01
4.176954030990600586e-01
5.470983386039733887e-01
3.858464658260345459e-01
2.707042694091796875e-01
2.248163819313049316e-01
1.458130627870559692e-01
4.836402833461761475e-02
-8.040809035301208496e-01
-4.699585139751434326e-01
8.728087544441223145e-01
1.399443447589874268e-01
1.482122391462326050e-01
2.800421416759490967e-01
2.277766615152359009e-01
7.430012822151184082e-01
8.979669958353042603e-02
2.359406948089599609e-01
-2.123044282197952271e-01
-3.885865807533264160e-01
1.064061671495437622e-01
1.008005365729331970e-01
-6.089592576026916504e-01
1.086502790451049805e+00
6.612719297409057617e-01
-4.156157970428466797e-01
-3.552364408969879150e-01
1.086518764495849609e+00
-2.661480009555816650e-01
6.436423063278198242e-01
1.973520070314407349e-01
4.275205358862876892e-02
4.768443107604980469e-01
-3.007189035415649414e-01
1.171744942665100098e+00
-6.527984142303466797e-01
5.421115756034851074e-01
3.760342597961425781e-01
-8.372707366943359375e-01
-3.146733343601226807e-01
-3.061330616474151611e-01
5.002812296152114868e-02
4.736788570880889893e-01
6.632742285728454590e-01
-7.397955656051635742e-01
6.044364571571350098e-01
-1.096982479095458984e+00
2.404880970716476440e-01
1.203936189413070679e-01
4.942638874053955078e-01
-3.961407542228698730e-01
1.129223555326461792e-01
-2.654022276401519775e-01
-7.529923915863037109e-01
-2.670316100120544434e-01
-7.225326895713806152e-01
-3.806878626346588135e-01
-4.710986614227294922e-01
-6.780101656913757324e-01
8.620315045118331909e-02
-5.695286020636558533e-02
3.384308144450187683e-02
-6.856589913368225098e-01
-5.646918416023254395e-01
-3.198870122432708740e-01
4.055122733116149902e-01
-6.185942888259887695e-01
-4.273043274879455566e-01
3.975647091865539551e-01
-7.958263158798217773e-01
-7.171109914779663086e-01
6.079905033111572266e-01
7.448060512542724609e-01
7.962826490402221680e-01
-2.361979782581329346e-01
-2.115798890590667725e-01
-7.690497487783432007e-02
-1.041501998901367188e+00
-3.854617476463317871e-01
-3.507495820522308350e-01
1.270549774169921875e+00
7.626847624778747559e-01
5.726122260093688965e-01
-3.167803883552551270e-01
-3.225361928343772888e-02
1.252108067274093628e-01
2.784089148044586182e-01
1.145173311233520508e-01
-8.745281957089900970e-03
1.732824295759201050e-01
-2.529503703117370605e-01
-3.229853212833404541e-01
6.539448499679565430e-01
-2.252139598131179810e-01
-4.196055531501770020e-01
2.174738347530364990e-01
3.287488818168640137e-01
8.751414716243743896e-02
-4.595837593078613281e-01
9.524725675582885742e-01
-2.515091300010681152e-01
4.222828745841979980e-01
4.076427519321441650e-01
-1.332418769598007202e-01
-5.931216105818748474e-02
-4.925984740257263184e-01
-7.242038846015930176e-01
-4.513201415538787842e-01
1.612218618392944336e-01
-4.184618592262268066e-01
3.897898197174072266e-01
7.364823818206787109e-01
-1.244175340980291367e-02
-2.950951643288135529e-02
-1.033953577280044556e-02
-9.495079517364501953e-02
-1.601212620735168457e-01
3.947376012802124023e-01
2.355969399213790894e-01
-1.009966507554054260e-01
-1.295445114374160767e-01
-2.528355419635772705e-01
-2.531383633613586426e-01
-4.852670058608055115e-02
-1.516723781824111938e-01
5.326095819473266602e-01
-7.566060423851013184e-01
-4.012845158576965332e-01
2.228238433599472046e-02
2.781364619731903076e-01
1.749404519796371460e-01
2.809560298919677734e-01
6.225061416625976562e-01
1.528916805982589722e-01
2.140163481235504150e-01
-1.365556865930557251e-01
3.847248256206512451e-01
-6.540239453315734863e-01
6.780369281768798828e-01
1.217174410820007324e+00
-3.209028542041778564e-01
-4.271689336746931076e-03
8.894973397254943848e-01
6.796830296516418457e-01
1.927870810031890869e-01
-4.279515445232391357e-01
1.047659888863563538e-01
-7.364588379859924316e-01
-2.922627925872802734e-01
-5.534023046493530273e-01
4.546127915382385254e-01
-3.252393752336502075e-02
6.324622631072998047e-01
1.278715729713439941e-01
-8.490840345621109009e-02
-1.650201827287673950e-01
-6.110157370567321777e-01
1.883327662944793701e-01
6.280219554901123047e-02
-3.548319339752197266e-01
-7.217863798141479492e-01
-7.230954170227050781e-01
1.753555536270141602e-01
-2.436883598566055298e-01
-2.592502534389495850e-01
-8.433482050895690918e-01
-2.830198705196380615e-01
3.483844697475433350e-01
2.881987951695919037e-02
3.595790863037109375e-01
-4.205767214298248291e-01
-1.382568925619125366e-01
3.967749774456024170e-01
2.092602998018264771e-01
-6.564291715621948242e-01
3.690293431282043457e-02
1.073903590440750122e-02
3.092368841171264648e-01
4.876821041107177734e-01
-6.057413816452026367e-01
-7.783638238906860352e-01
-7.247459888458251953e-02
2.381368726491928101e-01
2.047459632158279419e-01
8.368994593620300293e-01
-4.655407369136810303e-01
-3.309919238090515137e-01
5.972334742546081543e-01
-7.671515643596649170e-02
6.863006353378295898e-01
-3.958208858966827393e-01
-1.317072100937366486e-02
3.234017789363861084e-01
-2.856120169162750244e-01
2.318528443574905396e-01
1.768557727336883545e-01
8.829317688941955566e-01
1.689206659793853760e-01
8.963184356689453125e-01
1.198895812034606934e+00
-1.492337703704833984e+00
-1.687550544738769531e-01
9.398126006126403809e-01
-7.775977253913879395e-02
-5.663754343986511230e-01
5.641589686274528503e-02
-2.678415179252624512e-01
-1.186574529856443405e-02
9.335565567016601562e-01
-3.231019526720046997e-02
5.700793266296386719e-01
3.812834918498992920e-01
4.340989887714385986e-01
7.523751854896545410e-01
3.194060325622558594e-01
-9.221211820840835571e-02
3.642595410346984863e-01
-6.081513762474060059e-01
5.650844424962997437e-03
1.044115781784057617e+00
-3.557196855545043945e-01
-4.985138773918151855e-01
6.566076278686523438e-01
-1.685450375080108643e-01
4.149533808231353760e-01
2.997948825359344482e-01
2.087691277265548706e-01
-4.255205094814300537e-01
-1.114244222640991211e+00
-8.183391690254211426e-01
5.564846396446228027e-01
4.180143475532531738e-01
-1.358110606670379639e-01
8.806337118148803711e-01
-3.144252300262451172e-01
5.137916207313537598e-01
-2.407022938132286072e-02
-9.818319082260131836e-01
-1.110796928405761719e-01
4.116865098476409912e-01
3.593758121132850647e-02
-1.649294942617416382e-01
-2.853478789329528809e-01
5.567589998245239258e-01
8.572739362716674805e-01
6.436563134193420410e-01
9.896898269653320312e-01
-3.820215165615081787e-01
3.605781495571136475e-01
5.346708297729492188e-01
6.578316688537597656e-01
-2.280928194522857666e-01
-6.354609131813049316e-01
-1.702787727117538452e-01
5.062283948063850403e-02
-6.581324934959411621e-01
-7.190310955047607422e-01
5.085580348968505859e-01
-7.851386815309524536e-02
1.325223445892333984e-01
9.007661938667297363e-01
8.060036301612854004e-01
-3.682980239391326904e-01
3.417444825172424316e-01
8.616887331008911133e-01
3.407227396965026855e-01
5.181767940521240234e-01
-2.901882231235504150e-01
2.303238511085510254e-01
6.537406891584396362e-02
-4.017290174961090088e-01
-4.535359740257263184e-01
1.312194108963012695e+00
-2.120913416147232056e-01
-3.454764187335968018e-01
-3.907575905323028564e-01
-1.356307864189147949e-01
8.293040841817855835e-02
8.084976673126220703e-01
-9.043437242507934570e-02
-1.089163661003112793e+00
-9.754226775839924812e-04
5.734031796455383301e-01
8.258488178253173828e-01
-7.568896561861038208e-02
-1.062281653285026550e-01
-3.745715618133544922e-01
8.436110615730285645e-02
-1.081838488578796387e+00
8.390606045722961426e-01
-3.353289887309074402e-02
6.348457336425781250e-01
3.643470406532287598e-01
-5.484952330589294434e-01
-4.006604850292205811e-01
-8.568606525659561157e-02
3.643984794616699219e-01
2.143039852380752563e-01
-4.427589476108551025e-03
3.513496220111846924e-01
-3.953320384025573730e-01
9.436200261116027832e-01
-3.750460445880889893e-01
-5.288659036159515381e-02
-3.328568488359451294e-02
-5.060968399047851562e-01
-5.045257210731506348e-01
3.452404141426086426e-01
-1.678150594234466553e-01
-4.101942479610443115e-01
-3.019276857376098633e-01
1.630708873271942139e-01
3.881233930587768555e-01
-4.475853219628334045e-02
6.453589200973510742e-01
-1.049012020230293274e-01
1.572426036000251770e-02
6.254773139953613281e-01
5.320022106170654297e-01
-6.587025523185729980e-01
-6.928228735923767090e-01
-4.632032215595245361e-01
1.187617555260658264e-01
1.150837913155555725e-01
4.125320613384246826e-01
-5.829389095306396484e-01
9.662741422653198242e-02
2.628957033157348633e-01
4.077420830726623535e-01
1.405177116394042969e-01
-1.403584837913513184e+00
4.205764234066009521e-01
-4.243277311325073242e-01
2.575004100799560547e-01
8.962731808423995972e-02
1.016276955604553223e+00
4.853978455066680908e-01
2.931862510740756989e-02
1.384330093860626221e-01
2.044505625963211060e-02
4.333114027976989746e-01
-1.465645581483840942e-01
6.452051401138305664e-01
1.062986627221107483e-01
-1.024012789130210876e-01
-5.818223580718040466e-02
-2.697561681270599365e-01
2.690415680408477783e-01
6.509303450584411621e-01
-8.503877371549606323e-02
6.719849705696105957e-01
-3.335015773773193359e-01
6.537364721298217773e-01
-1.756688058376312256e-01
-1.002209782600402832e+00
-2.078167498111724854e-01
3.054812848567962646e-01
-8.811274170875549316e-01
1.349857170134782791e-02
-1.063902974128723145e+00
-5.867077112197875977e-01
-9.573310017585754395e-01
-1.141238212585449219e-01
-2.163364738225936890e-01
2.386326193809509277e-01
-8.789648860692977905e-02
-5.191226005554199219e-01
-8.143351674079895020e-01
-8.854293078184127808e-02
-8.806667923927307129e-01
-3.715326543897390366e-03
-5.800232291221618652e-01
-1.464670449495315552e-01
2.906342446804046631e-01
-7.606201767921447754e-01
-1.442384958267211914e+00
-3.167368173599243164e-01
-2.050959318876266479e-01
6.049589514732360840e-01
-9.143105745315551758e-01
-9.389317035675048828e-01
3.835650086402893066e-01
-2.822975218296051025e-01
-1.649207919836044312e-01
-2.041115313768386841e-01
5.679707527160644531e-01
3.414718210697174072e-01
9.994727373123168945e-02
9.490625858306884766e-01
1.847646981477737427e-01
-1.841031014919281006e-01
-3.724035248160362244e-02
1.829681694507598877e-01
-1.082286119461059570e+00
-1.233376264572143555e+00
5.314670801162719727e-01
-7.827390432357788086e-01
2.803258225321769714e-02
-2.592230141162872314e-01
-7.526277899742126465e-01
-5.195021256804466248e-02
-9.223430603742599487e-02
3.914432227611541748e-01
1.973152309656143188e-01
-6.250941008329391479e-02
1.384291648864746094e+00
-5.153559520840644836e-02
-4.147485494613647461e-01
-3.645517230033874512e-01
-4.909284114837646484e-01
1.690614819526672363e-01
4.241532683372497559e-01
1.400830447673797607e-01
-2.350193709135055542e-01
6.733376532793045044e-02
-2.776445746421813965e-01
4.903313815593719482e-01
-2.235000431537628174e-01
-3.281124681234359741e-02
1.564103066921234131e-01
-3.390883505344390869e-01
1.878679752349853516e+00
-2.343463003635406494e-01
-2.207687497138977051e-02
2.848203778266906738e-01
7.957614064216613770e-01
-2.885584533214569092e-01
-1.859188079833984375e-01
-2.099581807851791382e-01
-1.408090144395828247e-01
7.964347004890441895e-01
9.679575562477111816e-01
-5.099442601203918457e-02
2.335712499916553497e-02
-9.854536652565002441e-01
5.438343882560729980e-01
-4.088741540908813477e-01
-3.254550397396087646e-01
-1.826828569173812866e-01
2.974837124347686768e-01
-8.341898024082183838e-02
-5.268194712698459625e-03
3.342454731464385986e-01
7.554439455270767212e-02
8.100026845932006836e-01
-4.051961377263069153e-02
5.245323777198791504e-01
4.279468655586242676e-01
2.443704307079315186e-01
3.853288888931274414e-01
4.261976480484008789e-01
-7.005006819963455200e-02
4.693924188613891602e-01
-5.773356556892395020e-01
3.132330775260925293e-01
-7.607870101928710938e-01
-1.607958078384399414e-01
5.242478251457214355e-01
6.231317762285470963e-03
-6.427135318517684937e-03
2.192574590444564819e-01
-5.912335515022277832e-01
4.354182779788970947e-01
7.636380847543478012e-03
-2.539454028010368347e-02
-5.849987268447875977e-01
3.016946613788604736e-01
3.564541041851043701e-01
5.656723976135253906e-01
2.180521637201309204e-01
4.823235869407653809e-01
2.606661617755889893e-01
-2.226663380861282349e-01
1.209740996360778809e+00
7.883425951004028320e-01
2.846081852912902832e-01
2.501191496849060059e-01
-3.746895492076873779e-02
-1.042421698570251465e+00
7.071492671966552734e-01
-9.073426127433776855e-01
-1.100483179092407227e+00
-4.011063873767852783e-01
3.775107562541961670e-01
3.766620457172393799e-01
4.143575951457023621e-02
2.116310596466064453e-01
-3.425551652908325195e-01
1.826368868350982666e-01
3.603353500366210938e-01
-3.560766875743865967e-01
-6.997883915901184082e-01
5.072349905967712402e-01
6.818748712539672852e-01
-3.098316490650177002e-01
2.550269961357116699e-01
-6.716607809066772461e-01
-3.296188712120056152e-01
2.900480329990386963e-01
-2.964681200683116913e-02
-4.724594950675964355e-01
-4.553756117820739746e-01
-5.986565947532653809e-01
-9.099071621894836426e-01
-8.095885515213012695e-01
5.424278974533081055e-01
-1.114767715334892273e-01
-3.597080409526824951e-01
3.233938515186309814e-01
2.653889656066894531e-01
-2.630801312625408173e-02
4.422645643353462219e-02
4.524962604045867920e-01
2.080956250429153442e-01
-5.454929471015930176e-01
1.507610976696014404e-01
2.983765006065368652e-01
1.172650232911109924e-01
1.411051005125045776e-01
-2.707580327987670898e-01
3.343330025672912598e-01
-2.835063636302947998e-01
3.009972870349884033e-01
3.386102616786956787e-02
2.431720197200775146e-01
7.711886763572692871e-01
-1.054173231124877930e+00
-1.992947459220886230e-01
5.480394363403320312e-01
-2.377459108829498291e-01
-7.920130491256713867e-01
-9.036734700202941895e-01
4.007273018360137939e-01
7.129343748092651367e-01
-6.009767055511474609e-01
-6.271732449531555176e-01
-5.709353089332580566e-01
4.241972863674163818e-01
1.877642124891281128e-01
1.300481557846069336e+00
8.482089638710021973e-02
7.291074395179748535e-01
3.881916105747222900e-01
1.309294223785400391e+00
2.596930861473083496e-01
-2.381096929311752319e-01
-3.498557806015014648e-01
-1.470564454793930054e-01
-2.017967253923416138e-01
6.748834252357482910e-02
5.972994565963745117e-01
5.389584898948669434e-01
7.593223452568054199e-02
-1.412590444087982178e-01
8.877876400947570801e-02
-6.909570693969726562e-01
2.086470872163772583e-01
7.332438230514526367e-01
-4.700444340705871582e-01
8.341530561447143555e-01
6.746950745582580566e-01
-1.193022727966308594e-01
1.969003528356552124e-01
-8.343510031700134277e-01
-4.445372819900512695e-01
-1.783733665943145752e-01
-5.057442784309387207e-01
2.344242483377456665e-01
4.376574233174324036e-02
-2.152183651924133301e-01
4.646084904670715332e-01
3.396459221839904785e-01
5.678359270095825195e-01
8.749067783355712891e-01
3.792859017848968506e-01
-6.374970078468322754e-01
1.925857812166213989e-01
-1.869176924228668213e-01
-2.664096653461456299e-01
-4.888517856597900391e-01
-5.021771788597106934e-01
8.441020846366882324e-01
-4.020208716392517090e-01
8.811154365539550781e-01
3.785500302910804749e-02
-3.298816382884979248e-01
1.753039658069610596e-01
-1.587285995483398438e-01
-1.409417856484651566e-02
6.026549339294433594e-01
-3.886049985885620117e-01
-1.846174150705337524e-01
-5.776314064860343933e-02
-1.691140532493591309e-01
-1.358257085084915161e-01
-3.854751959443092346e-02
1.919593662023544312e-01
-1.795852780342102051e-01
-1.299716383218765259e-01
-5.350202322006225586e-01
1.078787818551063538e-01
3.088787198066711426e-01
-1.026526908390223980e-03
5.912178754806518555e-01
-7.137112021446228027e-01
-2.598586082458496094e-01
6.597233414649963379e-01
2.369926720857620239e-01
-2.651378512382507324e-01
-2.122474461793899536e-01
2.230807840824127197e-01
-4.489887058734893799e-01
-4.404506087303161621e-01
3.204670548439025879e-01
-2.661662399768829346e-01
2.283355966210365295e-02
3.079417645931243896e-01
-4.606147110462188721e-01
2.084291130304336548e-01
2.102186977863311768e-01
-2.300683706998825073e-01
-7.417588233947753906e-01
-7.143658995628356934e-01
-2.529051303863525391e-01
2.433472871780395508e-02
-7.624731063842773438e-01
-6.135409474372863770e-01
7.115575671195983887e-02
-3.175058215856552124e-02
7.129800319671630859e-02
3.189805150032043457e-01
-7.331201434135437012e-01
-6.179581880569458008e-01
-6.572352647781372070e-01
1.915750503540039062e-01
6.448812037706375122e-02
6.362676620483398438e-01
-1.406031567603349686e-02
-3.640239834785461426e-01
3.685171902179718018e-02
-7.858479768037796021e-02
1.724826097488403320e-01
-4.742535054683685303e-01
-6.687281131744384766e-01
-3.450353145599365234e-01
-1.097023010253906250e+00
-4.004924297332763672e-01
7.433519959449768066e-01
-4.558389484882354736e-01
1.120851263403892517e-01
6.282958388328552246e-01
-2.416489720344543457e-01
4.085789918899536133e-01
-1.078311324119567871e+00
-3.478336036205291748e-01
-4.409373104572296143e-01
6.682231426239013672e-01
-1.170362979173660278e-01
9.929991960525512695e-01
2.004652656614780426e-02
-9.469720125198364258e-01
4.245302677154541016e-01
-3.546803295612335205e-01
-8.508677780628204346e-02
5.389590859413146973e-01
-7.309172153472900391e-01
-9.164386987686157227e-01
-4.927919209003448486e-01
-6.032198071479797363e-01
-6.853473782539367676e-01
4.311999082565307617e-01
6.661854386329650879e-01
1.332070827484130859e+00
1.596238315105438232e-01
-5.518582090735435486e-02
-6.340900659561157227e-01
3.260661363601684570e-01
1.030853867530822754e+00
5.605785250663757324e-01
-3.950591385364532471e-01
3.961717188358306885e-01
-1.125763654708862305e-01
4.627825319766998291e-02
-2.556786239147186279e-01
-8.604788184165954590e-01
-3.895722329616546631e-01
3.639132976531982422e-01
3.300779163837432861e-01
7.001878023147583008e-01
1.298102289438247681e-01
-8.834700286388397217e-02
-3.234559297561645508e-02
7.155209779739379883e-01
-3.346687853336334229e-01
-5.826079845428466797e-01
4.815041720867156982e-01
1.811617463827133179e-01
6.720377802848815918e-01
6.847116947174072266e-01
2.967921793460845947e-01
6.048812270164489746e-01
-1.596099734306335449e-01
-5.956133008003234863e-01
2.789018452167510986e-01
-1.714755594730377197e-01
3.331495821475982666e-01
4.667375981807708740e-01
2.065419852733612061e-01
4.283127188682556152e-01
4.517264068126678467e-01
4.146452546119689941e-01
1.304617881774902344e+00
1.495347023010253906e-01
-8.933628797531127930e-01
-9.722518175840377808e-02
-1.215855628252029419e-01
-3.512500226497650146e-01
6.111088395118713379e-02
-5.341964960098266602e-01
9.918055683374404907e-02
2.226430922746658325e-01
5.701179504394531250e-01
1.293258517980575562e-01
-3.570973277091979980e-01
-1.189895123243331909e-01
3.895585238933563232e-02
4.525434970855712891e-01
-1.038037315011024475e-01
5.165776610374450684e-01
5.784964933991432190e-02
7.703725099563598633e-01
1.992119550704956055e-01
-1.549336463212966919e-01
-1.783591210842132568e-01
8.175800442695617676e-01
1.113010793924331665e-01
7.372800111770629883e-01
6.319022178649902344e-02
5.116335749626159668e-01
-2.756093740463256836e-01
-1.970667093992233276e-01
-1.550057381391525269e-01
3.550500273704528809e-01
-6.564731001853942871e-01
-4.623127579689025879e-01
2.781909406185150146e-01
2.136912047863006592e-01
-7.684687376022338867e-01
7.310147583484649658e-02
-8.509198427200317383e-01
3.722914680838584900e-02
2.687097787857055664e-01
8.839996904134750366e-02
-1.947443634271621704e-01
-2.594690024852752686e-01
1.581886410713195801e+00
2.452493309974670410e-01
-7.194054126739501953e-01
-8.589993119239807129e-01
8.170603215694427490e-02
1.268332123756408691e+00


==> AAAI20-Learning Policies through Quantile Regression_arxiv/data/choice/qrrl_actions.csv <==
-6.542322039604187012e-01
5.381523966789245605e-01
-5.227241516113281250e-01
-4.872682094573974609e-01
3.634521961212158203e-01
-5.194490551948547363e-01
4.926425814628601074e-01
6.601092815399169922e-01
-1.593991816043853760e-01
-7.373265624046325684e-01
4.256767630577087402e-01
3.937352299690246582e-01
-5.238333344459533691e-01
6.367691159248352051e-01
-1.759398579597473145e-01
-5.313398241996765137e-01
7.699921727180480957e-01
-6.642199754714965820e-01
-6.537179350852966309e-01
7.499974370002746582e-01
6.579765081405639648e-01
5.367013812065124512e-01
6.115042567253112793e-01
7.448582053184509277e-01
-5.975331664085388184e-01
5.542464256286621094e-01
-3.391541540622711182e-01
7.540175914764404297e-01
4.341181218624114990e-01
-5.449306964874267578e-01
4.854817390441894531e-01
5.470255613327026367e-01
-7.564607858657836914e-01
-6.736692786216735840e-01
-4.823877811431884766e-01
-6.916578412055969238e-01
1.732307672500610352e-01
-7.262977361679077148e-01
4.782154560089111328e-01
2.684198021888732910e-01
5.084241032600402832e-01
-6.917856335639953613e-01
-3.375912606716156006e-01
9.441779553890228271e-02
-4.718860685825347900e-01
-2.057705074548721313e-01
7.861551046371459961e-01
6.204395890235900879e-01
3.085099458694458008e-01
4.622371494770050049e-01
-7.327422499656677246e-01
6.253319382667541504e-01
5.836368799209594727e-01
-3.549044206738471985e-02
5.984371304512023926e-01
-7.458631396293640137e-01
-7.020723819732666016e-01
5.210002139210700989e-02
-4.446462541818618774e-02
6.621184945106506348e-02
3.428328037261962891e-01
-5.536291003227233887e-01
-5.768155455589294434e-01
-4.507096409797668457e-01
-6.741710305213928223e-01
-3.517933785915374756e-01
-2.332325875759124756e-01
-2.992773056030273438e-01
7.690969109535217285e-01
6.409147381782531738e-01
-7.520092129707336426e-01
-2.177911251783370972e-01
-2.878513932228088379e-01
-3.004788160324096680e-01
4.919632803648710251e-03
5.599271655082702637e-01
4.415321946144104004e-01
4.875736534595489502e-01
-1.447233855724334717e-01
-5.153411030769348145e-01
5.434895157814025879e-01
-3.285133838653564453e-01
-7.053385972976684570e-01
-7.277105450630187988e-01
-7.355032563209533691e-01
-3.485262989997863770e-01
-5.389391779899597168e-01
4.703540802001953125e-01
-5.435656905174255371e-01
-6.780303120613098145e-01
-6.139875054359436035e-01
-6.440512537956237793e-01
2.984103858470916748e-01
7.492793202400207520e-01
-5.808675289154052734e-01
7.836413979530334473e-01
-5.833188295364379883e-01
1.001971364021301270e-01
-5.260640382766723633e-01
-2.202724963426589966e-01
7.187260985374450684e-01
5.755483508110046387e-01
-9.006629139184951782e-02
5.086145997047424316e-01
-5.547185540199279785e-01
-3.931321501731872559e-01
-4.339938238263130188e-02
1.627970933914184570e-01
-4.215055108070373535e-01
-3.620240092277526855e-01
-3.687619268894195557e-01
7.609840631484985352e-01
-1.975538432598114014e-01
6.089568734169006348e-01
4.787719845771789551e-01
-4.588079750537872314e-01
-6.936431527137756348e-01
6.435249447822570801e-01
5.576919391751289368e-02
5.158755779266357422e-01
5.798804759979248047e-01
2.953597903251647949e-01
6.160984039306640625e-01
-2.435554713010787964e-01
-3.994264602661132812e-01
3.899890556931495667e-02
5.670502781867980957e-01
-4.984452724456787109e-01
7.325119376182556152e-01
6.966120600700378418e-01
-3.834649920463562012e-01
1.349468231201171875e-01
3.881136775016784668e-01
5.031107068061828613e-01
4.868385493755340576e-01
-6.036809086799621582e-02
-2.079233713448047638e-02
-3.491942882537841797e-01
1.467308849096298218e-01
-3.931010067462921143e-01
3.860893845558166504e-01
-7.343280911445617676e-01
-3.524893224239349365e-01
6.132630705833435059e-01
6.787586808204650879e-01
-2.284428477287292480e-01
-6.438941955566406250e-01
-3.922961950302124023e-01
6.345667243003845215e-01
5.327010154724121094e-01
-1.871477365493774414e-01
-1.139831393957138062e-01
-4.706404507160186768e-01
5.162438750267028809e-01
-3.529019951820373535e-01
4.923080503940582275e-01
-1.889216899871826172e-01
-3.277996182441711426e-01
4.855233430862426758e-01
6.820649504661560059e-01
3.107495605945587158e-01
-6.333071589469909668e-01
-5.096892714500427246e-01
3.600483834743499756e-01
4.004608392715454102e-01
4.908387660980224609e-01
6.139639019966125488e-01
1.678691655397415161e-01
7.135584354400634766e-01
3.967593312263488770e-01
-5.456854701042175293e-01
-6.593822836875915527e-01
-7.295796871185302734e-01
1.887994557619094849e-01
-7.137691378593444824e-01
4.331650435924530029e-01
2.303771302103996277e-02
6.856858730316162109e-01
4.976501688361167908e-02
2.074368000030517578e-01
5.597319006919860840e-01
7.665223479270935059e-01
6.541983485221862793e-01
-7.503947019577026367e-01
3.958120346069335938e-01
-7.138628363609313965e-01
4.087728857994079590e-01
-5.039187669754028320e-01
-5.836976766586303711e-01
6.262301206588745117e-01
-1.222036480903625488e-01
-7.179061770439147949e-01
4.568777382373809814e-01
7.482820153236389160e-01
-5.734112262725830078e-01
3.417049050331115723e-01
5.876055955886840820e-01
-4.605944752693176270e-01
-4.801608920097351074e-01
1.887005269527435303e-01
6.759709119796752930e-01
2.805615365505218506e-01
3.994095027446746826e-01
-5.479373335838317871e-01
4.453485012054443359e-01
5.404234528541564941e-01
2.470006644725799561e-01
5.775091052055358887e-01
-5.909444689750671387e-01
-3.430437445640563965e-01
-5.642701983451843262e-01
-2.972309291362762451e-01
6.384903788566589355e-01
-1.370679885149002075e-01
2.839553952217102051e-01
-5.546166002750396729e-02
6.026039123535156250e-01
5.000305771827697754e-01
-2.578715682029724121e-01
-6.836682558059692383e-01
-1.939454823732376099e-01
7.606661915779113770e-01
5.417034029960632324e-01
7.224346995353698730e-01
7.568029761314392090e-01
-5.547285079956054688e-01
-4.536306262016296387e-01
4.754976928234100342e-01
-3.984724283218383789e-01
-1.373992711305618286e-01
1.872317790985107422e-01
1.199371367692947388e-01
-2.691651582717895508e-01
3.704269826412200928e-01
7.127653956413269043e-01
6.238223910331726074e-01
-1.074095219373703003e-01
7.438187599182128906e-01
6.631657481193542480e-01
3.347800672054290771e-01
5.556350350379943848e-01
4.749581515789031982e-01
6.565254330635070801e-01
-1.548916101455688477e-01
4.435649812221527100e-01
4.175939559936523438e-01
-1.381082832813262939e-02
4.182910919189453125e-02
2.384882420301437378e-02
3.029252886772155762e-01
5.877611041069030762e-01
-6.812652945518493652e-01
5.828538537025451660e-01
6.533059477806091309e-01
-5.588309168815612793e-01
5.647282600402832031e-01
4.930207133293151855e-01
-2.485134899616241455e-01
4.373590350151062012e-01
-3.357004523277282715e-01
4.751425981521606445e-01
-5.815340876579284668e-01
5.516548156738281250e-01
3.633309006690979004e-01
1.656354218721389771e-01
4.328211545944213867e-01
-5.573934912681579590e-01
5.799644589424133301e-01
6.471434235572814941e-01
-5.983310341835021973e-01
-4.349648952484130859e-01
-2.725873589515686035e-01
5.777230486273765564e-02
-3.533012866973876953e-01
-2.055153101682662964e-01
5.491439700126647949e-01
-3.652430474758148193e-01
2.417847067117691040e-01
4.259757325053215027e-02
3.897422254085540771e-01
-9.756329655647277832e-02
-3.727503418922424316e-01
4.525706171989440918e-01
6.775134205818176270e-01
-6.216015815734863281e-01
-4.814963042736053467e-01
4.880847334861755371e-01
-4.132490754127502441e-01
-3.391347080469131470e-02
5.683962702751159668e-01
-5.712322592735290527e-01
5.955672264099121094e-01
5.983942151069641113e-01
-4.787809252738952637e-01
-6.541400551795959473e-01
-3.610086739063262939e-01
-7.552201747894287109e-01
-5.015559196472167969e-01
4.580647349357604980e-01
3.570023775100708008e-01
-7.326470613479614258e-01
3.830452859401702881e-01
-5.626429319381713867e-01
-4.155967235565185547e-01
-1.633946895599365234e-01
-2.529413104057312012e-01
-1.244600415229797363e-01
2.877672314643859863e-01
4.027632474899291992e-01
3.011632859706878662e-01
6.103019118309020996e-01
1.231960952281951904e-01
-1.828310787677764893e-01
-2.743854820728302002e-01
3.468016386032104492e-01
3.821201324462890625e-01
-6.511755585670471191e-01
5.320065841078758240e-02
3.745718598365783691e-01
6.543965935707092285e-01
-7.187939286231994629e-01
4.126604199409484863e-01
-5.027100443840026855e-01
3.978879451751708984e-01
-3.730556368827819824e-01
3.344220519065856934e-01
3.991246223449707031e-01
2.061960548162460327e-01
-1.335833221673965454e-01
-1.388364136219024658e-01
-3.870603442192077637e-01
-4.535864591598510742e-01
4.278290867805480957e-01
-1.861428618431091309e-01
-5.355412364006042480e-01
-1.133104041218757629e-01
-4.906176328659057617e-01
-4.502929151058197021e-01
2.703903913497924805e-01
-6.681390404701232910e-01
3.880192637443542480e-01
7.015429139137268066e-01
4.499673843383789062e-01
-1.110827401280403137e-01
3.547285795211791992e-01
-4.769249856472015381e-01
4.052187204360961914e-01
4.030418992042541504e-01
6.945684552192687988e-01
7.196908593177795410e-01
-2.730704247951507568e-01
6.483289599418640137e-01
-6.037301421165466309e-01
4.354921877384185791e-01
-3.660792112350463867e-01
6.724410653114318848e-01
5.224467515945434570e-01
6.170786619186401367e-01
-1.390566080808639526e-01
2.373465001583099365e-01
5.936961174011230469e-01
6.964046359062194824e-01
3.312488794326782227e-01
3.174065798521041870e-02
-2.854549884796142578e-01
7.795772552490234375e-01
5.167477726936340332e-01
-7.571513056755065918e-01
-1.390374600887298584e-01
3.675506114959716797e-01
5.150447487831115723e-01
3.667688965797424316e-01
4.672773480415344238e-01
2.055827826261520386e-01
-6.108549982309341431e-02
7.712767720222473145e-01
-6.077556014060974121e-01
-4.533062875270843506e-01
-4.635407626628875732e-01
3.398927748203277588e-01
2.801682353019714355e-01
5.893967300653457642e-02
2.360941320657730103e-01
-2.336974740028381348e-01
-7.225953936576843262e-01
4.647172391414642334e-01
-7.033680081367492676e-01
4.101229012012481689e-01
7.672832012176513672e-01
-6.404101848602294922e-01
-3.143731951713562012e-01
3.738491833209991455e-01
-2.718695998191833496e-01
6.134281158447265625e-01
5.698075890541076660e-01
7.650871276855468750e-01
-4.300395846366882324e-01
4.085242450237274170e-01
7.693236470222473145e-01
2.706935107707977295e-01
-3.345665931701660156e-01
-1.385158598423004150e-01
-4.093621969223022461e-01
-3.731657862663269043e-01
-4.932971596717834473e-01
-4.998034834861755371e-01
-4.541008472442626953e-01
3.772389888763427734e-01
7.158142328262329102e-01
-6.830546259880065918e-02
3.569974899291992188e-01
6.725156903266906738e-01
-5.771198868751525879e-01
-7.609441876411437988e-01
2.001654803752899170e-01
-4.248513877391815186e-01
-3.167493939399719238e-01
5.769843459129333496e-01
-7.122465968132019043e-01
-5.102187991142272949e-01
3.622669279575347900e-01
-4.932094831019639969e-03
-7.508697509765625000e-01
6.711616516113281250e-01
-5.771318078041076660e-01
5.372241139411926270e-01
-3.709789514541625977e-01
4.713623821735382080e-01
-2.257995605468750000e-01
5.168856978416442871e-01
-3.532521724700927734e-01
6.213178634643554688e-01
2.966562211513519287e-01
-3.889036774635314941e-01
2.683887444436550140e-02
7.861387729644775391e-01
1.980808526277542114e-01
3.477286100387573242e-01
-3.949615955352783203e-01
-6.544302105903625488e-01
-1.168101504445075989e-01
1.146640330553054810e-01
-6.375074982643127441e-01
5.149517208337783813e-02
1.691862046718597412e-01
-5.158515572547912598e-01
-1.317136436700820923e-01
-5.194213986396789551e-01
-7.865905761718750000e-02
-3.621239364147186279e-01
-4.360327124595642090e-01
-4.244706034660339355e-01
7.504209876060485840e-01
5.870439857244491577e-02
6.900210976600646973e-01
-3.236110806465148926e-01
4.902656674385070801e-01
3.624325990676879883e-01
-6.646279692649841309e-01
5.533178448677062988e-01
-6.209215521812438965e-01
-5.084505081176757812e-01
-2.026216089725494385e-01
5.736705660820007324e-01
-7.441480755805969238e-01
3.514826893806457520e-01
1.612761169672012329e-01
4.000645875930786133e-01
4.777320027351379395e-01
6.205558180809020996e-01
5.675278306007385254e-01
4.358477592468261719e-01
4.991408288478851318e-01
3.878670334815979004e-01
3.448247313499450684e-01
-4.993211627006530762e-01
4.915289878845214844e-01
-3.906382620334625244e-01
7.776119112968444824e-01
6.024777293205261230e-01
-4.850781857967376709e-01
-3.559061884880065918e-01
1.835640370845794678e-01
-6.937294602394104004e-01
2.453964203596115112e-01
7.648296952247619629e-01
7.750229239463806152e-01
-4.722819924354553223e-01
-7.134132385253906250e-01
6.085321307182312012e-01
2.223495841026306152e-01
-7.620616555213928223e-01
1.110906004905700684e-01
-5.762630105018615723e-01
5.142382979393005371e-01
2.957062423229217529e-01
-3.983432650566101074e-01
-4.332632124423980713e-01
-3.162731230258941650e-01
5.857916474342346191e-01
-7.404206395149230957e-01
-2.484341859817504883e-01
-7.201417088508605957e-01
-6.655750870704650879e-01
5.973636507987976074e-01
-5.656490102410316467e-02
5.594404935836791992e-01
4.460076391696929932e-01
6.615192890167236328e-01
-4.067742824554443359e-01
6.680675148963928223e-01
-3.751756548881530762e-01
-4.427491426467895508e-01
4.747466146945953369e-01
-2.421379089355468750e-01
5.360963344573974609e-01
1.074527576565742493e-01
-6.491586565971374512e-01
-3.754944503307342529e-01
3.847091197967529297e-01
4.243803918361663818e-01
7.234678864479064941e-01
5.484530329704284668e-01
4.197348952293395996e-01
3.315819799900054932e-01
6.122449636459350586e-01
4.415431618690490723e-01
-7.283592224121093750e-02
-3.730953037738800049e-01
-4.513421654701232910e-01
4.886380732059478760e-01
3.678526282310485840e-01
4.570155441761016846e-01
5.041450262069702148e-01
-5.675687789916992188e-01
-5.044410824775695801e-01
3.987177014350891113e-01
-9.812493622303009033e-02
-5.824735760688781738e-01
-1.725604012608528137e-02
5.404720902442932129e-01
4.018251225352287292e-02
5.614264607429504395e-01
-6.959403157234191895e-01
5.393139719963073730e-01
5.171675086021423340e-01
6.411005258560180664e-01
5.096204280853271484e-01
6.375651955604553223e-01
-6.558524370193481445e-01
-1.595458686351776123e-01
-6.841308623552322388e-02
-5.595902204513549805e-01
-2.994577288627624512e-01
-1.434124261140823364e-01
5.071665644645690918e-01
6.199010014533996582e-01
3.872123658657073975e-01
-5.646581053733825684e-01
6.065090298652648926e-01
7.623670697212219238e-01
6.675664782524108887e-01
-1.543119996786117554e-01
-6.554250717163085938e-01
-5.119345188140869141e-01
-2.033597230911254883e-01
5.054625868797302246e-01
-7.434828877449035645e-01
-7.478011250495910645e-01
-2.849791571497917175e-02
4.076154530048370361e-02
4.849640727043151855e-01
4.647784233093261719e-01
7.027744054794311523e-01
6.176019310951232910e-01
-1.286000311374664307e-01
2.415781468152999878e-01
6.341825723648071289e-01
3.871696591377258301e-01
6.968214511871337891e-01
-7.094097137451171875e-01
7.248861789703369141e-01
4.878431558609008789e-01
1.720280200242996216e-01
3.135807514190673828e-01
-6.009422540664672852e-01
-6.708701848983764648e-01
4.931573867797851562e-01
4.076494574546813965e-01
-7.187219262123107910e-01
-5.808268785476684570e-01
-3.991322517395019531e-01
4.655444025993347168e-01
1.938941627740859985e-01
-5.694738626480102539e-01
-3.986829519271850586e-01
-1.097427755594253540e-01
3.453079462051391602e-01
2.994735836982727051e-01
-3.089413419365882874e-02
-7.027657628059387207e-01
-4.273018240928649902e-01
6.069958806037902832e-01
7.128381729125976562e-01
6.514286398887634277e-01
4.590098857879638672e-01
-4.944441020488739014e-01
4.424848556518554688e-01
7.293780446052551270e-01
7.762101292610168457e-01
-3.003090918064117432e-01
-6.110798716545104980e-01
3.926713466644287109e-01
-6.961542963981628418e-01
7.383019328117370605e-01
-7.811686396598815918e-02
7.963236421346664429e-02
-3.596780896186828613e-01
2.015304118394851685e-01
4.202826321125030518e-01
-6.737062335014343262e-01
3.271510079503059387e-02
-4.848398566246032715e-01
-3.456729948520660400e-01
6.742168068885803223e-01
-1.115770712494850159e-01
-2.416787445545196533e-01
2.114567160606384277e-01
3.452436923980712891e-01
-4.373429417610168457e-01
4.600255489349365234e-01
3.859436213970184326e-01
-2.075189799070358276e-01
-7.258979678153991699e-01
3.680520653724670410e-01
2.976513504981994629e-01
6.505814194679260254e-01
-1.814425289630889893e-01
-2.429709285497665405e-01
5.102428793907165527e-01
3.221871852874755859e-01
2.031935453414916992e-01
-5.263029932975769043e-01
-7.225350141525268555e-01
-3.080502152442932129e-01
7.738732099533081055e-01
2.845673859119415283e-01
-3.382970094680786133e-01
-6.352725625038146973e-02
2.224421352148056030e-01
-5.678886175155639648e-01
-3.511680960655212402e-01
-5.773265957832336426e-01
-4.082409739494323730e-01
-5.989940166473388672e-01
4.287630021572113037e-01
-3.733468353748321533e-01
-2.388576269149780273e-01
-6.338542699813842773e-01
6.315100789070129395e-01
3.099640905857086182e-01
-2.998660802841186523e-01
7.740066647529602051e-01
7.351918816566467285e-01
-6.187340617179870605e-02
-4.875139892101287842e-01
2.922041118144989014e-01
3.199686408042907715e-01
1.148511469364166260e-01
-4.290160536766052246e-01
1.252975761890411377e-01
2.477636188268661499e-01
-7.323945164680480957e-01
-6.550756096839904785e-01
7.599738836288452148e-01
5.432407855987548828e-01
-3.220610618591308594e-01
6.547636389732360840e-01
3.774046897888183594e-02
-7.173296809196472168e-01
7.073659300804138184e-01
-2.002267539501190186e-01
4.826811254024505615e-01
-5.747454166412353516e-01
-5.359924435615539551e-01
5.078368782997131348e-01
6.464064121246337891e-01
6.929377913475036621e-01
4.723557531833648682e-01
3.748227059841156006e-01
5.865185260772705078e-01
-1.344875693321228027e-01
1.959158480167388916e-01
4.361468851566314697e-01
-3.527416586875915527e-01
4.728964865207672119e-01
7.349166274070739746e-01
-5.938666462898254395e-01
-7.336025834083557129e-01
-6.081031560897827148e-01
3.941853046417236328e-01
-8.642759919166564941e-02
-6.905616521835327148e-01
-4.972532093524932861e-01
1.347318589687347412e-01
5.647399425506591797e-01
-6.440923810005187988e-01
-1.695116013288497925e-01
7.776890397071838379e-01
-5.370898246765136719e-01
1.515746563673019409e-01
-6.841421127319335938e-01
-7.980611175298690796e-02
-2.486251592636108398e-01
3.458040952682495117e-01
5.838726758956909180e-01
5.801237225532531738e-01
-5.801871418952941895e-01
-2.269511967897415161e-01
-3.649560809135437012e-01
-6.939348578453063965e-01
-6.497936844825744629e-01
-3.184335827827453613e-01
-4.320148229598999023e-01
4.459295272827148438e-01
1.325581371784210205e-01
9.827814996242523193e-03
-3.260286450386047363e-01
-5.869656801223754883e-01
7.564924955368041992e-01
4.462506622076034546e-02
6.385111212730407715e-01
6.963508129119873047e-01
-5.445756316184997559e-01
5.305929183959960938e-01
-4.841814041137695312e-01
-7.481017112731933594e-01
-4.814532995223999023e-01
-3.866800367832183838e-01
-2.848608195781707764e-01
-3.499909639358520508e-01
-4.485906958580017090e-01
4.072331786155700684e-01
6.544101834297180176e-01
-1.571648120880126953e-01
1.019583046436309814e-01
3.865106701850891113e-01
-6.857845783233642578e-01
-5.919770598411560059e-01
7.153422832489013672e-01
-5.828955769538879395e-01
-7.140439748764038086e-01
-2.579104900360107422e-01
5.499262213706970215e-01
-6.833161711692810059e-01
5.869452953338623047e-01
2.659874558448791504e-01
-7.256229519844055176e-01
-2.465174198150634766e-01
5.091918110847473145e-01
1.656533963978290558e-02
4.119638800621032715e-01
3.906249701976776123e-01
-5.427983999252319336e-01
7.219608426094055176e-01
2.424133569002151489e-01
1.896532177925109863e-01
-6.176923513412475586e-01
3.761866688728332520e-01
-5.008175373077392578e-01
5.344041585922241211e-01
7.293077111244201660e-01
2.194419205188751221e-01
2.177028059959411621e-01
-6.358664631843566895e-01
-5.010817646980285645e-01
4.663501381874084473e-01
-1.691863834857940674e-01
-7.191018462181091309e-01
-4.809099733829498291e-01
-1.556243896484375000e-01
-5.738013386726379395e-01
-4.066832065582275391e-01
-7.624548077583312988e-01
4.699348211288452148e-01
-1.953047811985015869e-01
-4.592207670211791992e-01
-5.257654786109924316e-01
-2.202317118644714355e-01
-3.210026621818542480e-01
-1.439702957868576050e-01
7.428414225578308105e-01
7.771484255790710449e-01
6.774808764457702637e-01
-4.136961996555328369e-01
7.161123156547546387e-01
4.835788905620574951e-01
6.196380257606506348e-01
-7.379062771797180176e-01
7.703685760498046875e-02
-2.414608746767044067e-01
-7.027503848075866699e-01
-3.038676977157592773e-01
8.803795278072357178e-02
4.951918721199035645e-01
-5.021027922630310059e-01
-7.282687425613403320e-01
1.147838532924652100e-01
7.749521732330322266e-01
-6.282277107238769531e-01
-5.887919068336486816e-01
-2.178533375263214111e-01
-6.159412264823913574e-01
5.034906864166259766e-01
7.187878489494323730e-01
-3.508473932743072510e-01
-2.705540060997009277e-01
1.334397643804550171e-01
1.234786659479141235e-01
6.140449643135070801e-01
6.542449593544006348e-01
-3.732993602752685547e-01
5.758056044578552246e-02
-3.864497542381286621e-01
7.680635452270507812e-01
-7.567691206932067871e-01
-3.711799383163452148e-01
-4.228383898735046387e-01
8.588311821222305298e-02
-2.732892930507659912e-01
-6.366134621202945709e-04
6.670152544975280762e-01
2.911004722118377686e-01
2.826287876814603806e-03
3.132378309965133667e-02
-5.137053728103637695e-01
-4.203413128852844238e-01
-6.607719063758850098e-01
-4.869817793369293213e-01
-5.942880511283874512e-01
-6.810391545295715332e-01
7.486112713813781738e-01
6.652936339378356934e-01
2.803193330764770508e-01
-5.684737563133239746e-01
-3.175020813941955566e-01
-2.279082387685775757e-01
5.701203942298889160e-01
7.167352735996246338e-02
6.947602331638336182e-02
-7.404001951217651367e-01
3.649428784847259521e-01
-4.033820927143096924e-01
4.646494686603546143e-01
3.791603147983551025e-01
-2.050017267465591431e-01
5.065346360206604004e-01
5.319326519966125488e-01
4.052724838256835938e-01
-6.095315814018249512e-01
-7.025907635688781738e-01
3.344970047473907471e-01
-5.107553005218505859e-01
-5.244778394699096680e-01
3.153359889984130859e-01
2.710392475128173828e-01
2.028546929359436035e-01
-4.229853451251983643e-01
7.863176465034484863e-01
3.746110796928405762e-01
5.515539646148681641e-01
5.244321823120117188e-01
-1.974101737141609192e-02
4.140780568122863770e-01
-4.846422970294952393e-01
-6.348589062690734863e-01
-6.252770423889160156e-01
-6.259780526161193848e-01
4.050045460462570190e-02
-2.350678145885467529e-01
5.122143626213073730e-01
4.179693162441253662e-01
-3.795224428176879883e-01
4.618749916553497314e-01
1.627132594585418701e-01
5.899517536163330078e-01
3.298458456993103027e-01
6.614305377006530762e-01
6.142081022262573242e-01
7.859546542167663574e-01
6.828958988189697266e-01
-5.897855758666992188e-01
-2.393654584884643555e-01
7.476370930671691895e-01
-5.222272276878356934e-01
2.466331124305725098e-01
-4.466153979301452637e-01
4.833960831165313721e-01
6.795400381088256836e-01
4.951384961605072021e-01
5.991540551185607910e-01
-8.291102200746536255e-02
-4.431710243225097656e-01
5.276352763175964355e-01
-4.039942622184753418e-01
-1.419807970523834229e-01
4.349638819694519043e-01
-5.628767609596252441e-01
-3.043320178985595703e-01
6.405193805694580078e-01
-2.500628679990768433e-02
-2.555589079856872559e-01
4.051246047019958496e-01
-5.279265642166137695e-01
-2.369505465030670166e-01
3.922345638275146484e-01
2.760860919952392578e-01
4.988856017589569092e-01
-8.152870833873748779e-02
-2.499375343322753906e-01
3.997029960155487061e-01
7.370873689651489258e-01
4.516377672553062439e-02
-3.166446685791015625e-01
3.577355444431304932e-01
-6.463822722434997559e-01
-6.934641599655151367e-01
7.680326104164123535e-01
-6.696440577507019043e-01
6.800015568733215332e-01
6.297420859336853027e-01
-9.560745954513549805e-02
-3.876437246799468994e-01
-8.363220840692520142e-02
-7.569532394409179688e-01
4.021984934806823730e-01
-4.473798871040344238e-01
-5.193242430686950684e-01
-5.824256539344787598e-01
4.318281412124633789e-01
-1.824358403682708740e-01
1.756745427846908569e-01
-1.893111169338226318e-01
4.639142453670501709e-01
-5.018895864486694336e-01
1.313005685806274414e-01
1.259685605764389038e-01
7.205297052860260010e-02
7.545069456100463867e-01
-2.093187533318996429e-02
-3.623664975166320801e-01
2.570273280143737793e-01
-3.710381388664245605e-01
-1.504003107547760010e-01
-3.293124437332153320e-01
3.042215481400489807e-02
1.401372551918029785e-01
5.209548473358154297e-01
-1.337095201015472412e-01
6.391558051109313965e-01
1.813262403011322021e-01
7.472796440124511719e-01
-7.024942040443420410e-01
5.565933585166931152e-01
-7.111531496047973633e-01
4.220023155212402344e-01
6.149918437004089355e-01
7.505931854248046875e-01
-3.690777719020843506e-01
-5.239447951316833496e-01
8.560954034328460693e-02
-4.887207970023155212e-02
6.770809292793273926e-01
-6.830520033836364746e-01
-5.201345086097717285e-01
-3.306848406791687012e-01
6.132034063339233398e-01
3.568133711814880371e-01
-4.206119775772094727e-01
4.372006654739379883e-01
-6.790314316749572754e-01
-3.234484791755676270e-01
-6.350356936454772949e-01
3.373634815216064453e-01
-3.351242244243621826e-01
-6.666468977928161621e-01
4.291932284832000732e-01
-8.593702688813209534e-03
-2.458369731903076172e-01
-6.069948077201843262e-01
-5.928404331207275391e-01
-1.529787294566631317e-02
-7.377619389444589615e-03
-4.705356359481811523e-01
-6.178645491600036621e-01
3.862788528203964233e-02
7.251043915748596191e-01
-6.924580335617065430e-01
2.465713173151016235e-01
6.517145037651062012e-01
1.537190675735473633e-01
2.516175806522369385e-01
6.145974993705749512e-01
-5.616196990013122559e-01
3.255867958068847656e-01
-4.737519025802612305e-01
8.150494843721389771e-02
-2.137192487716674805e-01
4.509698152542114258e-01
-3.700686395168304443e-01
7.023011445999145508e-01
7.436305880546569824e-01
-6.284971833229064941e-01
-7.409670948982238770e-01
3.930952548980712891e-01
-4.344047307968139648e-01
7.169385552406311035e-01
-4.404950737953186035e-01
-4.806461930274963379e-01
3.805275261402130127e-01
3.106884956359863281e-01
-1.352682113647460938e-01
-3.432547450065612793e-01
6.859723329544067383e-01
9.689929336309432983e-02
-3.371099829673767090e-01
6.692215800285339355e-01
1.415784507989883423e-01
4.269108176231384277e-01
-5.046284794807434082e-01
-1.716142445802688599e-01
-4.108907580375671387e-01
6.005570888519287109e-01
-1.817390322685241699e-02
-4.873361587524414062e-01
-2.351193279027938843e-01
4.797577261924743652e-01
-5.989258885383605957e-01
1.397185772657394409e-02
2.348881959915161133e-02
-3.711490035057067871e-01
3.706857860088348389e-01
-4.463041424751281738e-01
2.891971766948699951e-01
-4.037537574768066406e-01
-3.343735039234161377e-01
-2.525730133056640625e-01
-5.436356067657470703e-01
6.048556566238403320e-01
-4.638257324695587158e-01
-4.173138737678527832e-01
5.870783925056457520e-01
7.616105079650878906e-01
-5.995839238166809082e-01
-3.435264825820922852e-01
6.377648115158081055e-01
-7.747401297092437744e-02
4.799056649208068848e-01
-4.866696000099182129e-01
-5.112820863723754883e-01
7.568404078483581543e-01
-6.094602942466735840e-01
7.098469138145446777e-01
-7.149169445037841797e-01
-3.346775472164154053e-01
1.075821518898010254e-01
1.818861365318298340e-01
-5.032914876937866211e-01
7.557765841484069824e-01
6.168996691703796387e-01
5.768062472343444824e-01
-2.831486463546752930e-01
3.329634666442871094e-01
-6.278678774833679199e-01
-6.852274388074874878e-02
5.477805137634277344e-01
5.968044996261596680e-01
-1.419047713279724121e-01
5.928199887275695801e-01
3.333852887153625488e-01
3.059962391853332520e-01
-6.111941933631896973e-01
-7.321861982345581055e-01
-5.313977599143981934e-01
-3.842899799346923828e-01
-4.432349205017089844e-01
-1.158589124679565430e-01
-6.719415783882141113e-01
5.669980645179748535e-01
6.091073155403137207e-01
-6.816952824592590332e-01
5.547774434089660645e-01
7.376027703285217285e-01
-7.134979367256164551e-01
-6.576783657073974609e-01
-4.212409853935241699e-01
-5.245572924613952637e-01
-3.717612028121948242e-01
5.948728919029235840e-01
5.239831209182739258e-01
3.539181947708129883e-01
-7.189716398715972900e-02
1.971882283687591553e-01
7.845903038978576660e-01
-2.513422369956970215e-01
-5.416966676712036133e-01
-3.107509911060333252e-01
-2.990569472312927246e-01
7.393985390663146973e-01
7.016381621360778809e-01
-7.304069995880126953e-01
-3.491587638854980469e-01
-7.328586280345916748e-02
-3.524497747421264648e-01
-2.458491362631320953e-04
6.819687485694885254e-01
4.612441062927246094e-01
4.143374860286712646e-01
-3.682525753974914551e-01
-3.189544379711151123e-01
3.948147892951965332e-01
2.970302402973175049e-01
-6.346910595893859863e-01
6.888796687126159668e-01
4.948343634605407715e-01
1.348043680191040039e-01
-6.751893162727355957e-01
3.796965479850769043e-01
7.330052852630615234e-01
-2.003268599510192871e-01
7.137756943702697754e-01
7.675415873527526855e-01
-5.384175777435302734e-01
-4.751886427402496338e-01
-5.811138749122619629e-01
-2.501696944236755371e-01
-5.668392181396484375e-01
5.693426728248596191e-01
-4.652365744113922119e-01
6.874486804008483887e-01
-5.974746942520141602e-01
3.389013111591339111e-01
-2.574424743652343750e-01
6.753199696540832520e-01
-7.394731640815734863e-01
-6.899450421333312988e-01
4.551827907562255859e-01
-5.016288757324218750e-01
5.430287122726440430e-01
7.849084734916687012e-01
5.179731845855712891e-01
5.330388545989990234e-01
-3.869305253028869629e-01
-5.484325289726257324e-01
-7.389606833457946777e-01
-6.816513538360595703e-01
5.160361528396606445e-01
4.889801144599914551e-01
-5.314609408378601074e-01
-6.445416808128356934e-01
2.358379960060119629e-01
7.241987586021423340e-01
-6.692737936973571777e-01
6.786080598831176758e-01
1.280958652496337891e-01
6.464807987213134766e-01
-6.166610717773437500e-01
-1.535844206809997559e-01
-6.224522590637207031e-01
3.212753534317016602e-01
4.813564121723175049e-01
-7.501623034477233887e-01
7.693395018577575684e-01
5.342171192169189453e-01
-6.398618966341018677e-02
-2.297504842281341553e-01
-1.823351681232452393e-01
-1.658144444227218628e-01
-4.442903101444244385e-01
-7.266327142715454102e-01
-3.058519959449768066e-01
-1.108274608850479126e-02
2.627368569374084473e-01
4.566640257835388184e-01
6.448325514793395996e-01
-4.043090939521789551e-01
5.958711504936218262e-01
-2.589904069900512695e-01
-6.530857086181640625e-01
-1.588952541351318359e-01
8.015860617160797119e-02
-3.040637969970703125e-01
-3.101912736892700195e-01
1.597008705139160156e-01
-2.094758003950119019e-01
1.160784810781478882e-02
7.115904688835144043e-01
5.283717513084411621e-01
-4.922246336936950684e-01
-5.424185395240783691e-01
-5.616422295570373535e-01
2.722635269165039062e-01
-4.961286187171936035e-01
-5.292550921440124512e-01
5.067842602729797363e-01
-7.504591941833496094e-01
9.805591404438018799e-02
-4.959372878074645996e-01
5.938391089439392090e-01
4.797043502330780029e-01
-6.719984412193298340e-01
7.024911046028137207e-01
-6.354272961616516113e-01
-6.473837494850158691e-01
-5.864025950431823730e-01
-4.570542871952056885e-01
4.198620617389678955e-01
-6.950691342353820801e-01
-3.348499834537506104e-01
6.219398602843284607e-02
6.797750592231750488e-01
-7.338703870773315430e-01
1.284100413322448730e-01
-3.161559402942657471e-01
-6.743484139442443848e-01
-3.279587328433990479e-01
-3.019531965255737305e-01
1.286586523056030273e-01
-3.698591291904449463e-01
4.899710118770599365e-01
-2.769695222377777100e-02
-4.846277236938476562e-01
5.688592791557312012e-01
-5.382520556449890137e-01
6.863427758216857910e-01
6.041129231452941895e-01
1.508598476648330688e-01
-5.235891938209533691e-01
-4.217081144452095032e-02
6.115835309028625488e-01
-7.248778343200683594e-01
-3.400194272398948669e-02
-5.948241949081420898e-01
5.683441460132598877e-02
1.579924970865249634e-01
6.133200526237487793e-01
-5.398158356547355652e-02
-1.846354007720947266e-01
-6.162477135658264160e-01
-6.958492398262023926e-01
5.359003543853759766e-01
1.143994629383087158e-01
-8.389772847294807434e-03
-5.744978785514831543e-01
-2.488107085227966309e-01
-7.824682444334030151e-02
-1.068928465247154236e-01
-7.108860611915588379e-01
-3.886397480964660645e-01
5.710468888282775879e-01
3.451392054557800293e-01
5.703749880194664001e-02
-6.931631565093994141e-01
-7.102299928665161133e-01
-6.292878985404968262e-01
-5.964508652687072754e-01
-1.546879559755325317e-01
-6.791948676109313965e-01
7.800475955009460449e-01
-3.142283558845520020e-01
4.309372305870056152e-01
-4.986257553100585938e-01
5.071608424186706543e-01
3.761043548583984375e-01
4.829201102256774902e-01
-5.954963564872741699e-01
-6.545330882072448730e-01
-4.660033285617828369e-01
6.270005702972412109e-01
1.956553459167480469e-01
3.350343704223632812e-01
7.373262047767639160e-01
1.341400444507598877e-01
-6.656249165534973145e-01
-3.956233859062194824e-01
-3.734057545661926270e-01
1.281292140483856201e-01
-2.360087353736162186e-03
-7.380632162094116211e-01
6.104018688201904297e-01
-5.161250829696655273e-01
5.232365131378173828e-01
-7.316406369209289551e-01
-6.850892901420593262e-01
7.772510051727294922e-01
4.009622335433959961e-01
-6.512430310249328613e-01
7.063026428222656250e-01
4.371954798698425293e-01
-1.912922263145446777e-01
5.112644433975219727e-01
-6.503883004188537598e-01
-1.744399368762969971e-01
-4.474396705627441406e-01
-3.755769133567810059e-01
-7.229062318801879883e-01
5.037667751312255859e-01
3.321430087089538574e-01
-8.697587996721267700e-02
-1.070910319685935974e-02
4.493058323860168457e-01
5.936225652694702148e-01
4.248344600200653076e-01
-3.482573032379150391e-01
4.982638955116271973e-01
-7.435051202774047852e-01
5.121202468872070312e-01
-7.608487010002136230e-01
-1.044450029730796814e-01
-4.174324870109558105e-01
-4.810953736305236816e-01
-3.666656017303466797e-01
-7.259327769279479980e-01
-3.246223330497741699e-01
6.074377894401550293e-01
4.430458545684814453e-01
3.361724317073822021e-01
7.022252082824707031e-01
4.025318324565887451e-01
-4.721020460128784180e-01
4.805338382720947266e-01
4.870433211326599121e-01
-3.747254610061645508e-01
6.770234704017639160e-01
-7.261974215507507324e-01
-6.724165678024291992e-01
-1.907919645309448242e-01
-7.376478314399719238e-01
-2.119846343994140625e-01
-5.557098984718322754e-01
-6.220498681068420410e-02
5.752696394920349121e-01
5.190613865852355957e-01
2.930963039398193359e-01
4.199572205543518066e-01
3.086723685264587402e-01
-3.635082840919494629e-01
-5.239503383636474609e-01
4.949012398719787598e-01
-6.315425634384155273e-01
2.263854444026947021e-01
-1.906516551971435547e-01
6.908196806907653809e-01
7.224659919738769531e-01
-6.375839114189147949e-01
-6.136950105428695679e-02
4.140045344829559326e-01
-6.334577202796936035e-01
-6.503750085830688477e-01
-6.913852691650390625e-01
3.803861737251281738e-01
4.095134139060974121e-01
-3.072018921375274658e-01
1.752341687679290771e-01
6.538485884666442871e-01
6.627550721168518066e-01
-6.778154522180557251e-02
4.209600687026977539e-01
-1.836620569229125977e-01
-5.450078845024108887e-01
6.082435250282287598e-01
1.565887182950973511e-01
-2.691255211830139160e-01
-1.126460805535316467e-01
-5.400130152702331543e-02
-7.435619235038757324e-01
-3.294395804405212402e-01
-6.960459351539611816e-01
-5.185487866401672363e-01
2.964231967926025391e-01
-1.968631744384765625e-01
-4.239218831062316895e-01
-7.295011878013610840e-01
7.389955520629882812e-01
8.586396276950836182e-02
-7.036312669515609741e-02
-6.875283718109130859e-01
-5.264548659324645996e-01
-4.132402837276458740e-01
6.849873661994934082e-01
7.215757966041564941e-01
-6.119001507759094238e-01
6.722772717475891113e-01
9.552684426307678223e-02
7.722523808479309082e-01
-7.418343424797058105e-02
3.601817786693572998e-01
7.646716237068176270e-01
-5.256403088569641113e-01
6.126425266265869141e-01
1.385892778635025024e-01
-5.998531579971313477e-01
-5.873786807060241699e-01
-5.165531039237976074e-01
7.375264763832092285e-01
-3.898538053035736084e-01
3.276652693748474121e-01
-5.245186686515808105e-01
-4.528240561485290527e-01
2.843655347824096680e-01
6.381123661994934082e-01
-7.013580203056335449e-01
-3.985042870044708252e-01
3.949041366577148438e-01
-5.752529501914978027e-01
-1.287929415702819824e-01
5.076004862785339355e-01
7.655196189880371094e-01
5.902466773986816406e-01
-7.320426106452941895e-01
-1.754919886589050293e-01
-7.169072628021240234e-01
-5.057845115661621094e-01
4.824131727218627930e-01
7.115240693092346191e-01
-5.836321786046028137e-02
-6.545065045356750488e-01
6.846758723258972168e-01
5.551331862807273865e-02
-4.251696467399597168e-01
-5.609181523323059082e-01
7.749372124671936035e-01
5.227821469306945801e-01
7.188266515731811523e-01
8.418022096157073975e-02
-2.326168417930603027e-01
4.549174904823303223e-01
-2.832160592079162598e-01
-3.581418395042419434e-01
4.732079505920410156e-01
-3.430936336517333984e-01
-1.986434757709503174e-01
2.241943180561065674e-01
4.072786569595336914e-01
4.631111025810241699e-01
6.679495424032211304e-02
2.008652091026306152e-01
-4.368396848440170288e-02
-3.060645461082458496e-01
6.946295499801635742e-01
-7.923780381679534912e-02
4.026655554771423340e-01
-1.825078204274177551e-02
3.421959280967712402e-01
1.891107112169265747e-02
1.662022769451141357e-01
5.638796687126159668e-01
3.725658357143402100e-02
2.422134876251220703e-01
-2.750811278820037842e-01
-5.655203461647033691e-01
3.919475078582763672e-01
-4.537999331951141357e-01
4.147880971431732178e-01
-4.358465671539306641e-01
-1.567926108837127686e-01
5.926818251609802246e-01
-4.729739427566528320e-01
2.402056381106376648e-02
7.151333689689636230e-01
7.158519625663757324e-01
3.681375384330749512e-01
6.774494051933288574e-01
-1.893744915723800659e-01
6.120443940162658691e-01
-3.550524711608886719e-01
-6.177309751510620117e-01
3.835350573062896729e-01
5.609819293022155762e-01
-7.459045052528381348e-01
-7.350637316703796387e-01
5.915762782096862793e-01
6.396326422691345215e-01
-4.215438067913055420e-01
7.444221526384353638e-02
4.106610417366027832e-01
5.144151300191879272e-02
-1.582625508308410645e-01
-3.893116414546966553e-01
-3.583293259143829346e-01
5.149114131927490234e-01
-6.458773612976074219e-01
-6.118716597557067871e-01
-5.063138008117675781e-01
4.773562252521514893e-01
-7.500483393669128418e-01
3.756004273891448975e-01
4.677466750144958496e-01
-4.286018311977386475e-01
-4.642840921878814697e-01
6.163812875747680664e-01
4.020698666572570801e-01
3.660136163234710693e-01
4.788568913936614990e-01
7.341311573982238770e-01
2.106902599334716797e-01
4.477963447570800781e-01
-4.862942397594451904e-01
1.015553623437881470e-01
5.243906378746032715e-01
7.503432631492614746e-01
-4.212209582328796387e-01
-3.887617215514183044e-02
-5.802259445190429688e-01
4.000832736492156982e-01
-3.475126624107360840e-02
2.174701392650604248e-01
4.185782372951507568e-01
6.053729057312011719e-01
-5.115653276443481445e-01
3.955756425857543945e-01
1.357480734586715698e-01
-2.646044492721557617e-01
1.421728581190109253e-01
3.644001483917236328e-01
6.443582177162170410e-01
-1.580351404845714569e-02
-3.101781606674194336e-01
3.111801743507385254e-01
3.160296976566314697e-01
2.767508625984191895e-01
-2.324542254209518433e-01
3.794475793838500977e-01
-7.445403337478637695e-01
6.879587769508361816e-01
-4.374374449253082275e-01
-5.841463208198547363e-01
5.309902429580688477e-01
4.977394640445709229e-01
1.101286262273788452e-01
-3.932441174983978271e-01
-6.843478679656982422e-01
4.617889523506164551e-01
-2.690118551254272461e-01
5.114854574203491211e-01
6.107696294784545898e-01
-4.583420157432556152e-01
-4.183594584465026855e-01
-6.420314311981201172e-01
-2.442865669727325439e-01
-4.119854569435119629e-01
6.935384869575500488e-01
6.709293127059936523e-01
2.311964184045791626e-01
3.550233840942382812e-01
-6.547949910163879395e-01
7.685933709144592285e-01
-6.442916393280029297e-01
4.820890724658966064e-01
3.291886746883392334e-01
-5.116235017776489258e-01
5.108972191810607910e-01
4.716015458106994629e-01
5.268986225128173828e-01
-7.091409564018249512e-01
-4.805660843849182129e-01
-4.193967580795288086e-01
5.269118547439575195e-01
5.701259970664978027e-01
6.855915188789367676e-01
1.783770136535167694e-02
7.845408320426940918e-01
6.811155080795288086e-01
-1.524370908737182617e-01
-9.580501914024353027e-02
-6.156150698661804199e-01
3.103814423084259033e-01
-2.689545154571533203e-01
8.340476080775260925e-03
3.454299867153167725e-01
7.493476271629333496e-01
3.323453664779663086e-01
-5.170537829399108887e-01
6.216809749603271484e-01
7.467371970415115356e-02
7.451048493385314941e-01
-3.482411503791809082e-01
5.382751822471618652e-01
-4.781700074672698975e-01
-7.286527156829833984e-01
-1.493574082851409912e-01
-3.208052515983581543e-01
2.167530059814453125e-01
4.625769853591918945e-01
-4.246296826750040054e-03
5.400355458259582520e-01
-7.094115614891052246e-01
-2.167816311120986938e-01
2.167625874280929565e-01
-6.513476371765136719e-01
7.758292555809020996e-01
-5.621731281280517578e-01
4.774527549743652344e-01
-1.026359573006629944e-01
-7.199344038963317871e-01
-6.791790127754211426e-01
-3.858957290649414062e-01
6.624133586883544922e-01
4.696902334690093994e-01
4.746457636356353760e-01
-3.642172813415527344e-01
5.213164538145065308e-02
2.833819985389709473e-01
-4.072831273078918457e-01
-4.594841301441192627e-01
-4.647774696350097656e-01
-2.837447524070739746e-01
6.870009303092956543e-01
6.050817370414733887e-01
4.480272829532623291e-01
-1.699450463056564331e-01
4.679319560527801514e-01
2.596799843013286591e-02
7.161144912242889404e-02
6.471298933029174805e-01
5.605465173721313477e-01
5.503315012902021408e-03
-4.118191003799438477e-01
1.719897240400314331e-01
-5.871309638023376465e-01
-7.192434668540954590e-01
-2.255657911300659180e-01
-6.001270413398742676e-01
1.519088596105575562e-01
-4.114573299884796143e-01
-5.480378270149230957e-01
-7.207148671150207520e-01
5.848175883293151855e-01
4.251756072044372559e-01
7.602275013923645020e-01
6.835053563117980957e-01
-5.356203317642211914e-01
6.820226907730102539e-01
-7.295759320259094238e-01
3.809208869934082031e-01
-6.882203221321105957e-01
5.068215131759643555e-01
-5.936189293861389160e-01
-3.474785089492797852e-01
2.612943649291992188e-01
3.413648903369903564e-01
-5.199106335639953613e-01
-5.248400568962097168e-01
-5.958357453346252441e-01
6.552867889404296875e-01
7.006713151931762695e-01
-6.708678603172302246e-01
-3.136829435825347900e-01
-5.866355299949645996e-01
-6.035913228988647461e-01
-1.751621067523956299e-01
6.786495447158813477e-01
2.349195331335067749e-01
6.981050968170166016e-02
-1.409381926059722900e-01
-4.939715936779975891e-02
-1.106565818190574646e-01
-7.251084446907043457e-01
-4.499148130416870117e-01
6.346851587295532227e-01
6.531500220298767090e-01
-2.762500941753387451e-02
-7.523102760314941406e-01
5.207722783088684082e-01
6.437737345695495605e-01
-2.884784936904907227e-01
-2.478689551353454590e-01
-5.932075977325439453e-01
-6.796807646751403809e-01
1.911141425371170044e-01
-1.539078801870346069e-01
-3.729803264141082764e-01
-3.702626228332519531e-01
5.662761330604553223e-01
6.426355987787246704e-02
3.021178841590881348e-01
2.124105393886566162e-01
5.217574238777160645e-01
2.094027996063232422e-01
-6.655012965202331543e-01
-4.507501721382141113e-01
5.219139456748962402e-01
3.836120367050170898e-01
7.205732911825180054e-02
-1.997396536171436310e-02
4.402686357498168945e-01
4.047959744930267334e-01
-4.696907699108123779e-01
4.385774433612823486e-01
3.773341178894042969e-01
-1.144333928823471069e-02
6.040043234825134277e-01
-2.671342492103576660e-01
8.408360183238983154e-03
-4.354953765869140625e-01
-5.250076651573181152e-01
4.406641721725463867e-01
-4.432972893118858337e-02
-1.090352311730384827e-01
-6.022527813911437988e-01
-4.472859501838684082e-01
-4.913210272789001465e-01
4.070527106523513794e-02
3.881181180477142334e-01
-5.268724560737609863e-01
-1.584099233150482178e-01
-5.249355435371398926e-01
2.147116065025329590e-01
-5.788562893867492676e-01
-5.178622007369995117e-01
-4.868824779987335205e-01
-5.588985234498977661e-02
-6.371384263038635254e-01
-1.793375909328460693e-01
-7.026689648628234863e-01
-2.825927734375000000e-01
-3.647260665893554688e-01
-5.355281382799148560e-02
2.979249060153961182e-01
6.298232674598693848e-01
-4.851220250129699707e-01
5.963968634605407715e-01
4.607511162757873535e-01
-5.015451312065124512e-01
-6.609439849853515625e-01
5.563586950302124023e-01
4.408860206604003906e-01
6.910616159439086914e-02
3.937469124794006348e-01
5.240999460220336914e-01
1.164997667074203491e-01
6.418502926826477051e-01
-5.925177931785583496e-01
3.785479068756103516e-01
-3.683705031871795654e-01
-3.512898087501525879e-02
-4.546964168548583984e-01
4.791536182165145874e-02
-4.825993478298187256e-01
6.367522478103637695e-01
-6.019856333732604980e-01
3.811952769756317139e-01
4.833218157291412354e-01
4.293572306632995605e-01
-7.365864515304565430e-01
-4.205854833126068115e-01
3.211933970451354980e-01
6.626977324485778809e-01
-1.015129834413528442e-01
-6.365091204643249512e-01
6.634017229080200195e-01
5.492081046104431152e-01
-3.749305903911590576e-01
3.608435392379760742e-01
6.965636014938354492e-01
-6.572642922401428223e-01
6.257721036672592163e-02
6.896686553955078125e-01
-3.357783555984497070e-01
6.627814173698425293e-01
4.804722666740417480e-01
2.297157794237136841e-02
6.611531376838684082e-01
6.534286141395568848e-01
-7.477696239948272705e-02
-4.629311859607696533e-01
1.933441162109375000e-01
-4.820010364055633545e-01
5.988104939460754395e-01
4.986452683806419373e-02
3.495225310325622559e-01
-2.902875542640686035e-01
-3.557507991790771484e-01
-3.868284225463867188e-01
-1.767801195383071899e-01
-4.745549559593200684e-01
1.728301346302032471e-01
7.429580092430114746e-01
-5.687623620033264160e-01
7.228521704673767090e-01
5.163566470146179199e-01
-1.980512589216232300e-02
5.289584994316101074e-01
-4.447080492973327637e-01
3.879838585853576660e-01
-2.475385218858718872e-01
-5.404894948005676270e-01
-5.874611735343933105e-01
-6.481313109397888184e-01
4.612180590629577637e-01
-2.391796857118606567e-01
-5.377834439277648926e-01
-5.497112274169921875e-01
-3.787204623222351074e-01
8.255189284682273865e-03
-3.837121427059173584e-01
4.337695240974426270e-01
1.898661553859710693e-01
-7.079028487205505371e-01
6.123763918876647949e-01
6.616594195365905762e-01
-4.697274565696716309e-01
-5.326473116874694824e-01
7.501450181007385254e-01
-2.521688938140869141e-01
-4.676942825317382812e-01
4.735925793647766113e-01
6.499924510717391968e-02
2.572918832302093506e-01
6.036040186882019043e-01
-5.548483729362487793e-01
-7.341241240501403809e-01
2.427632063627243042e-01
-3.850761651992797852e-01
7.147874832153320312e-01
4.041490852832794189e-01
-6.390613317489624023e-02
-3.920197486877441406e-01
-6.699617505073547363e-01
7.459475398063659668e-01
3.702890574932098389e-01
-2.094201743602752686e-02
3.664537966251373291e-01
-4.928557276725769043e-01
-6.064314842224121094e-01
-6.504222750663757324e-01
-6.459009051322937012e-01
7.337059974670410156e-01
3.635876178741455078e-01
-1.042990833520889282e-01
-7.359942793846130371e-01
5.685066580772399902e-01
3.472127914428710938e-01
-6.202874183654785156e-01
-3.410961329936981201e-01
-3.130548819899559021e-02
3.786475062370300293e-01
-4.481683969497680664e-01
4.171503484249114990e-01
5.857169032096862793e-01
-5.899142622947692871e-01
-7.111024260520935059e-01
-3.653259277343750000e-01
7.124651074409484863e-01
2.744905352592468262e-01
-6.999740004539489746e-01
3.786453008651733398e-01
3.109730184078216553e-01
-7.291526198387145996e-01
-2.020056247711181641e-01
7.386434823274612427e-02
3.777720034122467041e-01
4.430527389049530029e-01
-5.537289977073669434e-01
2.022498548030853271e-01
-5.983719825744628906e-01
-2.216089665889739990e-01
3.310632109642028809e-01
-5.380358099937438965e-01
-4.655495882034301758e-01
2.164365053176879883e-01
-4.265011250972747803e-01
6.170838475227355957e-01
6.907142996788024902e-01
-6.231957674026489258e-02
-1.830761432647705078e-01
3.488870859146118164e-01
6.651703119277954102e-01
-3.576846122741699219e-01
6.368128657341003418e-01
5.123881697654724121e-01
3.494348824024200439e-01
3.018575608730316162e-01
5.745373964309692383e-01
5.509007573127746582e-01
6.880109906196594238e-01
-6.394484043121337891e-01
5.439814329147338867e-01
2.087792567908763885e-02
-3.932164907455444336e-01
4.820176661014556885e-01
-4.113081693649291992e-01
7.060309052467346191e-01
4.180067181587219238e-01
-4.931721687316894531e-01
4.866449236869812012e-01
-4.898509979248046875e-01
-1.987359859049320221e-02
-2.541325986385345459e-01
-3.281384408473968506e-01
7.799579501152038574e-01
-4.504008293151855469e-01
7.769878506660461426e-01
-5.020740628242492676e-01
4.999980926513671875e-01
4.298558235168457031e-01
-5.312225222587585449e-01
6.696276068687438965e-01
-6.679445505142211914e-01
7.212856411933898926e-01
-4.190977215766906738e-01
-1.210154071450233459e-01
-7.271089404821395874e-02
7.639933228492736816e-01
2.256027460098266602e-01
3.113478720188140869e-01
-6.708691716194152832e-01
7.488331198692321777e-01
5.391154289245605469e-01
-6.774496436119079590e-01
6.822144389152526855e-01
-1.011309251189231873e-01
-3.056678175926208496e-01
6.643388867378234863e-01
3.826457262039184570e-01
6.554012894630432129e-01
3.270882368087768555e-01
-5.551096796989440918e-01
-3.877912759780883789e-01
-7.129914164543151855e-01
1.418833434581756592e-01
-4.467985033988952637e-01
9.738172590732574463e-02
7.214964032173156738e-01
2.189847528934478760e-01
7.797821164131164551e-01
-3.457945585250854492e-01
3.959491550922393799e-01
4.289605617523193359e-01
-6.946269273757934570e-01
-5.009337067604064941e-01
2.128065228462219238e-01
1.434376984834671021e-01
3.243753314018249512e-01
6.106203198432922363e-01
5.351150631904602051e-01
4.692394137382507324e-01
-1.645304635167121887e-02
6.263775825500488281e-01
5.460680127143859863e-01
-5.447335839271545410e-01
-4.473858475685119629e-01
-2.045312523841857910e-01
-4.032658338546752930e-01
-6.110494732856750488e-01
6.584886908531188965e-01
-3.749421238899230957e-01
9.087773412466049194e-02
-2.226257026195526123e-01
4.985549449920654297e-01
4.738429188728332520e-01
-4.755726456642150879e-01
-5.526919960975646973e-01
5.592409372329711914e-01
-7.489101290702819824e-01
1.735835224390029907e-01
1.990146934986114502e-01
3.193692564964294434e-01
-5.835822224617004395e-01
-5.550469756126403809e-01
-4.967151284217834473e-01
-2.732215076684951782e-02
5.775629878044128418e-01
-2.472711503505706787e-01
5.546397566795349121e-01
-4.467397034168243408e-01
3.863475322723388672e-01
3.801587820053100586e-01
4.633438885211944580e-01
-3.860909044742584229e-01
-5.749613642692565918e-01
6.776646375656127930e-01
-4.332771003246307373e-01
6.794117093086242676e-01
7.787417769432067871e-01
-5.118643641471862793e-01
7.585908770561218262e-01
-2.060531973838806152e-01
3.926509618759155273e-01
-2.004133760929107666e-01
-5.895742774009704590e-01
4.859409034252166748e-01
-6.937350034713745117e-01
-1.229507289826869965e-02
1.215590760111808777e-01
-7.154497504234313965e-01
6.764044165611267090e-01
-7.317318320274353027e-01
8.838433027267456055e-02
3.669594526290893555e-01
3.993583917617797852e-01
-3.527475595474243164e-01
-6.290674209594726562e-02
7.783818840980529785e-01
-6.834224462509155273e-01
6.543917059898376465e-01
3.549198508262634277e-01
2.655732631683349609e-01
2.067556530237197876e-01
3.863345384597778320e-01
8.160648494958877563e-02
-7.532222270965576172e-01
-5.092422366142272949e-01
7.636591792106628418e-01
1.384471356868743896e-01
6.662954688072204590e-01
5.414308905601501465e-01
4.433115720748901367e-01
5.845485329627990723e-01
-5.166513323783874512e-01
-4.843611121177673340e-01
-2.672591209411621094e-01
3.877934813499450684e-01
6.386082172393798828e-01
7.390710711479187012e-01
6.945127248764038086e-01
-7.460374236106872559e-01
-4.926115274429321289e-01
1.010772883892059326e-01
-1.600675582885742188e-01
-4.757707715034484863e-01
7.762829661369323730e-01
-8.514333516359329224e-02
-4.093238711357116699e-02
-5.256677865982055664e-01
-6.816303133964538574e-01
-3.882736563682556152e-01
-7.602189779281616211e-01
4.433180689811706543e-01
-6.354307532310485840e-01
3.298487365245819092e-01
-1.957567483186721802e-01
5.802349448204040527e-01
-7.622654438018798828e-01
6.285539269447326660e-01
-5.593356490135192871e-01
-3.230015933513641357e-01
4.346371293067932129e-01
5.988659858703613281e-01
4.879165291786193848e-01
-6.327194571495056152e-01
-7.565973401069641113e-01
5.572423338890075684e-01
3.840822577476501465e-01
7.793098092079162598e-01
-6.656301021575927734e-01
5.964899659156799316e-01
-6.526146531105041504e-01
5.565003156661987305e-01
-6.991483569145202637e-01
6.968550086021423340e-01
7.593542933464050293e-01
-7.329377532005310059e-01
7.105726599693298340e-01
7.617155313491821289e-01
-6.674773693084716797e-01
7.174963355064392090e-01
3.310044407844543457e-01
-5.753259062767028809e-01
6.114965081214904785e-01
-2.307246327400207520e-01
4.474139213562011719e-01
-6.212208867073059082e-01
-6.285431981086730957e-01
4.842314124107360840e-01
7.634746432304382324e-01
6.307842135429382324e-01
-3.571525961160659790e-02
2.188022732734680176e-01
-4.539540410041809082e-01
4.842942208051681519e-02
5.388534069061279297e-01
6.782309412956237793e-01
5.376912951469421387e-01
4.284023046493530273e-01
5.727996230125427246e-01
-2.345528155565261841e-01
6.178869605064392090e-01
2.270935773849487305e-01
3.134003281593322754e-01
-5.456512570381164551e-01
2.259888648986816406e-01
3.400142788887023926e-01
-3.596653342247009277e-01
4.836952984333038330e-01
-6.468952298164367676e-01
-8.636145293712615967e-02
6.673806309700012207e-01
-5.753063559532165527e-01
-2.661536335945129395e-01
1.340616494417190552e-02
-2.213326394557952881e-01
4.762346446514129639e-01
2.325978726148605347e-01
3.503781855106353760e-01
-1.416103392839431763e-01
-3.555475771427154541e-01
-1.102049052715301514e-01
6.811949014663696289e-01
-8.201783522963523865e-03
-1.181541681289672852e-01
-5.377433896064758301e-01
-3.918009698390960693e-01
-6.637415289878845215e-01
-4.683723449707031250e-01
-4.677539765834808350e-01
7.792379856109619141e-01
-2.110598981380462646e-01
7.811738848686218262e-01
-3.610691428184509277e-01
2.664721012115478516e-01
3.868286609649658203e-01
4.181430041790008545e-01
3.605505824089050293e-01
-4.824835658073425293e-01
7.069163918495178223e-01
-7.145678997039794922e-02
6.032581329345703125e-01
2.276995778083801270e-02
3.234831690788269043e-01
-3.475514054298400879e-01
-3.585678339004516602e-01
-5.805781483650207520e-01
-3.560153543949127197e-01
-6.286055445671081543e-01
-3.966915011405944824e-01
-2.668206095695495605e-01
6.154938787221908569e-02
-6.299138665199279785e-01
-7.131981849670410156e-01
7.391669154167175293e-01
-2.289589941501617432e-01
-4.514136612415313721e-01
-8.777923882007598877e-03
3.964190483093261719e-01
-9.411808848381042480e-02
-3.885200321674346924e-01
1.619445085525512695e-01
2.236883938312530518e-01
-7.009527087211608887e-01
4.261957406997680664e-01
7.337023615837097168e-01
-3.285417556762695312e-01
2.130756713449954987e-02
5.485003590583801270e-01
-7.344351410865783691e-01
7.235089689493179321e-02
-7.355418801307678223e-01
7.359884381294250488e-01
-3.177549242973327637e-01
-4.407482147216796875e-01
-7.190173268318176270e-01
4.479884505271911621e-01
-5.515687465667724609e-01
2.956340312957763672e-01
3.183386921882629395e-01
5.559046864509582520e-01
-3.234424889087677002e-01
-8.272011764347553253e-04
4.483523368835449219e-01
3.827447295188903809e-01
-7.154905050992965698e-02
2.887072861194610596e-01
4.936726391315460205e-01
-1.579326987266540527e-01
-3.616141080856323242e-01
5.030491948127746582e-01
-5.817566514015197754e-01
-1.734003424644470215e-01
-2.215114980936050415e-02
-4.179469943046569824e-01
7.027318477630615234e-01
5.652088522911071777e-01
6.773920059204101562e-01
-6.799850463867187500e-01
-6.616994738578796387e-01
-4.557646512985229492e-01
8.317155390977859497e-02
-5.043857693672180176e-01
-4.151043891906738281e-01
7.543310523033142090e-01
-5.444929003715515137e-01
-6.930866837501525879e-01
4.787437915802001953e-01
4.608469903469085693e-01
5.298382043838500977e-01
-6.053344011306762695e-01
-6.560341715812683105e-01
7.809823751449584961e-01
-2.971964478492736816e-01
-2.447360157966613770e-01
-2.635211646556854248e-01
4.230225458741188049e-02
-6.360010504722595215e-01
2.184567749500274658e-01
6.738817095756530762e-01
-4.706109464168548584e-01
3.090967237949371338e-01
6.943547129631042480e-01
-3.686320185661315918e-01
-6.375192999839782715e-01
-3.531135916709899902e-01
-2.417585998773574829e-01
5.765845775604248047e-01
-4.966456890106201172e-01
-6.303151249885559082e-01
-4.077720642089843750e-01
5.415970683097839355e-01
-5.812193751335144043e-01
1.014915760606527328e-03
6.819898486137390137e-01
-3.755547702312469482e-01
6.328507065773010254e-01
5.297157764434814453e-01
-1.575224995613098145e-01
5.891149044036865234e-01
7.269278764724731445e-01
-4.726162850856781006e-01
-1.349612921476364136e-01
-4.367180168628692627e-01
1.593832373619079590e-01
7.834094166755676270e-01
-3.852020502090454102e-01
-7.068459391593933105e-01
-3.960430026054382324e-01
4.217650294303894043e-01
-4.149551093578338623e-01
-5.250210165977478027e-01
-7.523002028465270996e-01
4.692230224609375000e-01
5.202794671058654785e-01
-5.584524869918823242e-01
1.471097618341445923e-01
-2.382813841104507446e-01
-3.556228876113891602e-01
4.742942750453948975e-01
2.026905268430709839e-01
-8.150435984134674072e-03
7.848375439643859863e-01
2.020641863346099854e-01
-4.510104060173034668e-01
-6.606900095939636230e-01
-6.249236464500427246e-01
-3.758006095886230469e-01
6.127548813819885254e-01
-1.993969231843948364e-01
-2.023415267467498779e-01
-6.867457032203674316e-01
-5.266134142875671387e-01
-3.683168888092041016e-01
7.057313323020935059e-01
6.162843108177185059e-01
6.320155858993530273e-01
4.590432643890380859e-01
2.087068371474742889e-02
-4.322062134742736816e-01
-6.436807513236999512e-01
-4.810515046119689941e-01
-5.020872950553894043e-01
-5.687977671623229980e-01
-4.437721073627471924e-01
3.716989755630493164e-01
6.609624624252319336e-01
5.483044981956481934e-01
-3.118271231651306152e-01
4.443517029285430908e-01
5.158569812774658203e-01
1.101454719901084900e-01
-4.085600376129150391e-01
4.677585959434509277e-01
7.425796389579772949e-01
-5.380846858024597168e-01
-4.806604087352752686e-01
7.536801695823669434e-01
5.779274106025695801e-01
-7.153268456459045410e-01
-3.221484422683715820e-01
-3.732980489730834961e-01
4.417736232280731201e-01
-3.508610725402832031e-01
5.694867372512817383e-01
-2.667353451251983643e-01
-6.003978252410888672e-01
-5.161257982254028320e-01
-3.533731997013092041e-01
-1.304305493831634521e-01
3.029740154743194580e-01
-2.782729566097259521e-01
-1.112539693713188171e-02
7.014150023460388184e-01
-6.756355166435241699e-01
6.024571657180786133e-01
5.032784342765808105e-01
-5.223268866539001465e-01
7.619439959526062012e-01
-5.056924223899841309e-01
4.979516565799713135e-01
-3.784691542387008667e-02
-2.157970070838928223e-01
-3.020474910736083984e-01
-9.779828041791915894e-02
-6.444755196571350098e-01
-6.560415029525756836e-01
7.580838799476623535e-01
6.866558194160461426e-01
-6.937709450721740723e-01
4.316157400608062744e-01
-4.970132410526275635e-01
4.444596171379089355e-01
-6.397058367729187012e-01
4.474655985832214355e-01
1.742902100086212158e-01
-7.049367427825927734e-01
-4.568501412868499756e-01
7.737526297569274902e-01
-6.786888241767883301e-01
2.983070909976959229e-01
1.729316711425781250e-01
6.567850708961486816e-01
-5.580494999885559082e-01
4.364556074142456055e-01
-2.938624024391174316e-01
-7.008551359176635742e-01
-3.600028455257415771e-01
5.240201950073242188e-02
7.814426422119140625e-01
3.208052217960357666e-01
-7.376697659492492676e-01
4.958353638648986816e-01
8.110953867435455322e-02
6.214138269424438477e-01
7.588059306144714355e-01
3.628133237361907959e-01
-6.809365153312683105e-01
5.390576720237731934e-01
-6.902359127998352051e-01
-6.022208333015441895e-01
1.223832368850708008e-01
-2.410592436790466309e-01
-4.478895664215087891e-01
2.427008301019668579e-01
6.042630076408386230e-01
-6.515368819236755371e-01
-2.793423831462860107e-01
7.616096735000610352e-01
-3.648059070110321045e-01
-7.443485856056213379e-01
4.963373243808746338e-01
3.692792356014251709e-01
-5.415056943893432617e-01
5.547299981117248535e-02
7.296035289764404297e-01
1.938126534223556519e-01
5.725436806678771973e-01
-7.456490993499755859e-01
-6.126816868782043457e-01
7.655695080757141113e-01
4.991872906684875488e-01
-3.989624977111816406e-01
1.000570207834243774e-01
2.460236251354217529e-01
-2.865363955497741699e-01
-3.320533782243728638e-02
6.681264638900756836e-01
3.319336771965026855e-01
4.465506374835968018e-01
-5.532941222190856934e-01
3.473656177520751953e-01
6.373011469841003418e-01
-5.210334658622741699e-01
-4.547541141510009766e-01
5.056210160255432129e-01
-1.073538139462471008e-01
6.587738990783691406e-01
7.323500514030456543e-01
-5.553211569786071777e-01
1.652176678180694580e-01
6.859011054039001465e-01
3.978304564952850342e-02
-7.068172693252563477e-01
-1.838223636150360107e-01
-6.481976509094238281e-01
-6.684115529060363770e-01
2.266122996807098389e-01
5.706573724746704102e-01
2.380172014236450195e-01
3.483905196189880371e-01
-1.981886625289916992e-01
-7.579900622367858887e-01
-9.500261396169662476e-03
-6.342334151268005371e-01
5.330463647842407227e-01
7.270471453666687012e-01
-6.841138005256652832e-01
4.343070387840270996e-01
3.640331625938415527e-01
-6.061089038848876953e-01
-4.126417040824890137e-01
1.120865046977996826e-01
-5.008359551429748535e-01
4.490546286106109619e-01
-2.996352314949035645e-01
-2.950355410575866699e-01
2.977917902171611786e-04
-1.558979451656341553e-01
6.936369538307189941e-01
-7.109177708625793457e-01
2.460662722587585449e-01
-7.105377912521362305e-01
4.325548708438873291e-01
-6.967430710792541504e-01
-6.837530732154846191e-01
-7.272527813911437988e-01
-4.934117794036865234e-01
7.841389775276184082e-01
5.262636542320251465e-01
-4.724614322185516357e-01
5.446142554283142090e-01
3.141652643680572510e-01
6.426174640655517578e-01
-2.999729514122009277e-01
-3.615681231021881104e-01
4.352841377258300781e-01
6.381495594978332520e-01
5.920807123184204102e-01
4.732338786125183105e-01
-6.267096400260925293e-01
6.580452919006347656e-01
4.779738783836364746e-01
-6.750009655952453613e-01
-7.067078948020935059e-01
-7.367803454399108887e-01
6.173050999641418457e-01
-3.187482953071594238e-01
-2.612703442573547363e-01
-7.340927720069885254e-01
-3.646909296512603760e-01
-1.871818900108337402e-01
6.613270640373229980e-01
-7.205667495727539062e-01
1.189748793840408325e-01
5.102755427360534668e-01
4.504614770412445068e-01
-3.187102675437927246e-01
7.557296156883239746e-01
-5.602796096354722977e-03
4.587693214416503906e-01
6.188411116600036621e-01
-4.954969882965087891e-01
-5.156415104866027832e-01
-7.546007633209228516e-01
9.213790297508239746e-02
-5.751805901527404785e-01
-1.239236295223236084e-01
-5.071118474006652832e-01
-6.150401234626770020e-01
6.434393525123596191e-01
6.270340830087661743e-02
-6.228498816490173340e-01
1.422224640846252441e-01
-3.363323584198951721e-02
6.070910096168518066e-01
4.384596049785614014e-01
4.480986297130584717e-02
5.977011322975158691e-01
-4.649937152862548828e-01
4.927646219730377197e-01
-5.730947852134704590e-01
-4.414193034172058105e-01
1.264425963163375854e-01
5.093276500701904297e-01
6.802165508270263672e-01
3.668016195297241211e-01
-4.121198356151580811e-01
-2.454551011323928833e-01
7.720279097557067871e-01
3.856235146522521973e-01
-4.727855920791625977e-01
-5.668736100196838379e-01
3.806437551975250244e-01
-1.774296909570693970e-01
-6.278565526008605957e-01
-7.149856686592102051e-01
-2.986288070678710938e-01
-3.744767308235168457e-01
1.748312264680862427e-01
-6.082915067672729492e-01
7.588453888893127441e-01
-4.403702020645141602e-01
4.644261896610260010e-01
-6.202033162117004395e-01
1.608708500862121582e-01
-4.727892279624938965e-01
-4.319534301757812500e-01
-3.977394104003906250e-01
-3.040610253810882568e-01
7.547371387481689453e-01
4.885550737380981445e-01
2.932943999767303467e-01
-3.754988312721252441e-01
7.329490035772323608e-02
-6.119020581245422363e-01
-9.787462651729583740e-03
-5.224574208259582520e-01
-4.819628894329071045e-01
-4.188577830791473389e-01
6.335670500993728638e-02
7.108117341995239258e-01
8.947886526584625244e-02
6.043854355812072754e-01
-1.386658549308776855e-01
1.853043586015701294e-01
3.482776880264282227e-01
-6.207839846611022949e-01
1.414774954319000244e-01
7.511000037193298340e-01
6.816721558570861816e-01
-7.583583146333694458e-02
-3.515952229499816895e-01
2.696133255958557129e-01
-3.164888620376586914e-01
4.503265023231506348e-01
6.816783547401428223e-01
6.411936134099960327e-02
7.491758465766906738e-01
-6.631037592887878418e-01
-7.414397597312927246e-02
-6.454520821571350098e-01
-6.967152655124664307e-02
7.491024732589721680e-01
5.876645445823669434e-01
5.852516889572143555e-01
-5.964760184288024902e-01
4.689362645149230957e-01
-4.810100048780441284e-02
5.598011016845703125e-01
-4.583703875541687012e-01
7.218607068061828613e-01
-1.064226031303405762e-01
-4.806877076625823975e-01
6.373387575149536133e-01
5.208414196968078613e-01
-4.707604646682739258e-01
-4.647230505943298340e-01
3.653822839260101318e-01
-2.613802850246429443e-01
5.919722914695739746e-01
-6.254340410232543945e-01
-4.495087862014770508e-01
-5.438590645790100098e-01
4.589122235774993896e-01
-5.975330471992492676e-01
-4.541011452674865723e-01
-4.511170089244842529e-01
5.391365289688110352e-01
5.208336710929870605e-01
6.379230618476867676e-01
-2.482437789440155029e-01
6.868248581886291504e-01
-6.756644845008850098e-01
5.973773449659347534e-02
2.379197180271148682e-01
4.939354956150054932e-01
-1.753392070531845093e-01
5.794387459754943848e-01
-5.335078239440917969e-01
4.761006832122802734e-01
7.416184544563293457e-01
-1.222465783357620239e-01
3.619494438171386719e-01
-3.776614665985107422e-01
-4.163035452365875244e-01
-6.591688990592956543e-01
-6.515627503395080566e-01
-1.768596768379211426e-01
-4.717607796192169189e-01
5.939335227012634277e-01
-2.805437445640563965e-01
-6.951394081115722656e-01
6.895927190780639648e-01
-6.719670891761779785e-01
-1.277532279491424561e-01
-6.619195342063903809e-01
-4.264181852340698242e-01
3.573654592037200928e-01
-4.457704424858093262e-01
-3.708248436450958252e-01
-3.346687257289886475e-01
-3.302422165870666504e-01
-6.794357895851135254e-01
-2.437455505132675171e-01
-4.272873401641845703e-01
7.768890261650085449e-01
7.162035703659057617e-01
4.621734321117401123e-01
6.860883235931396484e-01
6.374397873878479004e-01
1.079807430505752563e-01
3.147432114928960800e-03
6.066173315048217773e-01
2.767705917358398438e-01
-1.878948211669921875e-01
7.056131958961486816e-01
4.209364652633666992e-01
7.126750349998474121e-01
6.756307482719421387e-01
7.351354956626892090e-01
-7.266442775726318359e-01
-5.793908834457397461e-01
4.057542383670806885e-01
5.091382563114166260e-02
7.324861884117126465e-01
6.747916340827941895e-01
7.546725273132324219e-01
6.400982141494750977e-01
3.789932131767272949e-01
-2.279725391417741776e-03
4.486138820648193359e-01
-3.521981239318847656e-01
-5.390312075614929199e-01
-6.432121396064758301e-01
7.349466681480407715e-01
-2.935039401054382324e-01
6.412727236747741699e-01
-1.726853847503662109e-01
7.499286532402038574e-01
-6.623964905738830566e-01
6.811670064926147461e-01
1.391680240631103516e-01
5.350874662399291992e-01
6.064969301223754883e-01
6.402052044868469238e-01
-4.077843725681304932e-01
-3.725297152996063232e-01
6.225454211235046387e-01
4.613596200942993164e-01
-4.648793637752532959e-01
4.023583531379699707e-01
-6.542268395423889160e-01
-6.738063693046569824e-02
4.182302951812744141e-01
-6.872053742408752441e-01
-6.532521247863769531e-01
-3.806197941303253174e-01
-6.596601605415344238e-01
2.826179936528205872e-02
-8.431974798440933228e-02
-1.661522779613733292e-03
1.320089846849441528e-01
-5.325796008110046387e-01
3.058299124240875244e-01
3.941960632801055908e-01
-5.285311341285705566e-01
-4.047439098358154297e-01
-6.697649359703063965e-01
-6.686857342720031738e-01
6.982279419898986816e-01
7.395336031913757324e-01
-5.503566265106201172e-01
7.346521615982055664e-01
2.385573536157608032e-01
-5.226904749870300293e-01
1.791632771492004395e-01
-6.405602097511291504e-01
3.542116284370422363e-01
-4.145021438598632812e-01
-3.243025541305541992e-01
7.183979153633117676e-01
7.553768754005432129e-01
-6.682696938514709473e-01
-6.486899852752685547e-01
3.805423378944396973e-01
2.294313907623291016e-02
-2.339158803224563599e-01
2.027378082275390625e-01
5.959337353706359863e-01
6.384710669517517090e-01
4.625566899776458740e-01
-7.145476341247558594e-02
1.468800008296966553e-01
5.730149745941162109e-01
-4.650238156318664551e-01
-2.057676166296005249e-01
-4.194597899913787842e-01
6.417800784111022949e-01
7.258443236351013184e-01
2.312196344137191772e-01
-4.409024417400360107e-01
7.372597604990005493e-02
-5.185634493827819824e-01
-6.972914338111877441e-01
3.778337836265563965e-01
-6.814261674880981445e-01
-7.470654845237731934e-01
-5.167102813720703125e-01
-4.354327619075775146e-01
6.687227487564086914e-01
-6.129977703094482422e-01
-7.013798952102661133e-01
-4.347433447837829590e-01
6.998636722564697266e-01
-7.484947443008422852e-01
6.175326108932495117e-01
-5.065785050392150879e-01
-6.304446458816528320e-01
-5.441563129425048828e-01
8.851575106382369995e-02
2.791756987571716309e-01
2.637323141098022461e-01
-4.783198833465576172e-01
5.587206482887268066e-01
7.155988812446594238e-01
-4.500300288200378418e-01
5.830962061882019043e-01
6.515614390373229980e-01
5.819440633058547974e-02
-7.605416774749755859e-01
-6.182321906089782715e-01
-4.073259830474853516e-01
4.320029318332672119e-01
1.432375311851501465e-01
-6.720693111419677734e-01
-4.207027554512023926e-01
-3.783037066459655762e-01
3.203522861003875732e-01
-2.921435236930847168e-01
-6.777806878089904785e-01
-3.196460902690887451e-01
3.555458039045333862e-02
4.606733322143554688e-01
6.080574393272399902e-01
-6.054073572158813477e-01
-8.428956568241119385e-02
5.401037335395812988e-01
1.021668910980224609e-01
4.090089797973632812e-01
3.239699304103851318e-01
-3.255463838577270508e-01
-1.927857995033264160e-01
5.854548215866088867e-01
7.396753430366516113e-01
-6.235696673393249512e-01
6.573887467384338379e-01
4.027610421180725098e-01
7.443354725837707520e-01
-5.872427225112915039e-01
-6.818150877952575684e-01
-2.380583882331848145e-01
-4.439393579959869385e-01
2.876123189926147461e-01
6.489092707633972168e-01
7.356368899345397949e-01
-3.156999945640563965e-01
3.192081749439239502e-01
5.674622058868408203e-01
-2.284465581178665161e-01
-7.302755713462829590e-01
-6.405044794082641602e-01
4.538255929946899414e-01
5.995944738388061523e-01
-1.023603528738021851e-01
5.064133405685424805e-01
-6.168780922889709473e-01
-7.437627315521240234e-01
7.066561579704284668e-01
5.336220264434814453e-01
-6.605938076972961426e-01
-4.945205450057983398e-01
4.756122231483459473e-01
6.070287227630615234e-01
-5.726751685142517090e-02
-1.413518488407135010e-01
-6.272531747817993164e-01
-3.603057861328125000e-01
-6.658899188041687012e-01
5.148748755455017090e-01
6.855334043502807617e-01
-1.755822449922561646e-01
-2.396857887506484985e-01
4.464770108461380005e-02
-7.379379272460937500e-01
7.393558621406555176e-01
-2.039994597434997559e-01
6.416776776313781738e-01
-6.369237899780273438e-01
3.308961689472198486e-01
-6.238599419593811035e-01
7.241870760917663574e-01
-4.092172980308532715e-01
3.066607117652893066e-01
1.466038227081298828e-01
3.999314904212951660e-01
3.867093622684478760e-01
-4.898654222488403320e-01
7.636124491691589355e-01
-4.028758704662322998e-01
-7.285422682762145996e-01
4.452735483646392822e-01
4.912739992141723633e-01
7.300672531127929688e-01
2.102365493774414062e-01
5.409250259399414062e-01
6.202880740165710449e-01
-6.036145091056823730e-01
-4.227821230888366699e-01
7.062013745307922363e-01
-1.731306761503219604e-01
-2.826192378997802734e-01
-3.698627948760986328e-01
-6.223246455192565918e-01
4.482035636901855469e-01
-5.883927345275878906e-01
-5.291430279612541199e-02
7.210550904273986816e-01
6.809008121490478516e-01
-4.064847826957702637e-01
6.424954533576965332e-01
6.429743170738220215e-01
1.218543946743011475e-01
5.318239331245422363e-01
4.836357533931732178e-01
7.877062559127807617e-01
6.745955348014831543e-01
-3.083068132400512695e-01
-6.524670720100402832e-01
-6.356214880943298340e-01
6.208321452140808105e-01
4.676348567008972168e-01
5.798378586769104004e-01
-5.830165743827819824e-01
2.707431018352508545e-01
6.563972830772399902e-01
4.952432513236999512e-01
-7.415228486061096191e-01
5.582951903343200684e-01
1.211448162794113159e-01
3.976145982742309570e-01
-3.192657977342605591e-02
1.004141271114349365e-01
-7.290124297142028809e-01
7.076026201248168945e-01
-3.454645350575447083e-02
6.574065685272216797e-01
-5.408869385719299316e-01
6.147322654724121094e-01
4.142747521400451660e-01
-3.289752304553985596e-01
1.753513142466545105e-02
1.989488303661346436e-01
-6.865680217742919922e-01
-3.554186522960662842e-01
-7.294961810111999512e-01
-2.638540863990783691e-01
-7.040533423423767090e-01
2.137661874294281006e-01
1.543947011232376099e-01
-4.207948744297027588e-01
3.713149428367614746e-01
6.742812991142272949e-01
-1.965698003768920898e-01
-7.147136926651000977e-01
2.955476380884647369e-02
-6.778774857521057129e-01
-6.235893964767456055e-01
6.310037970542907715e-01
-3.673736453056335449e-01
-6.845040917396545410e-01
-5.756964087486267090e-01
7.807068228721618652e-01
-6.885265707969665527e-01
5.182134509086608887e-01
5.522067546844482422e-01
-4.634478986263275146e-01
3.472820818424224854e-01
-6.715737581253051758e-01
-2.252740785479545593e-02
-4.650761485099792480e-01
-4.277521371841430664e-01
-2.779912948608398438e-01
9.729265421628952026e-02
-6.062773466110229492e-01
1.164594292640686035e-01
-4.422389902174472809e-04
7.728155255317687988e-01
6.935448050498962402e-01
1.915928125381469727e-01
-4.108961671590805054e-02
7.731100916862487793e-01
7.434484958648681641e-01
-2.700160145759582520e-01
3.231882154941558838e-01
3.303116559982299805e-01
-4.796034190803766251e-03
-2.622271776199340820e-01
-4.689649641513824463e-01
-1.583173722028732300e-01
7.505106329917907715e-01
6.693146228790283203e-01
5.140401721000671387e-01
-4.833782911300659180e-01
-2.211895771324634552e-04
-6.789294630289077759e-02
-3.405118584632873535e-01
4.569897949695587158e-01
7.735065817832946777e-01
-5.509399175643920898e-01
-9.048055857419967651e-02
5.801643133163452148e-01
7.379373908042907715e-01
6.713360548019409180e-01
3.937583863735198975e-01
-3.766634166240692139e-01
-1.492816805839538574e-01
5.838902592658996582e-01
-6.023482680320739746e-01
6.180154681205749512e-01
3.407254219055175781e-01
-7.285690903663635254e-01
-4.594654142856597900e-01
-2.913302779197692871e-01
1.025527417659759521e-01
5.250179171562194824e-01
-9.886264801025390625e-02
-5.517667531967163086e-01
6.331028938293457031e-01
-4.126365780830383301e-01
4.358352124691009521e-01
3.341370522975921631e-01
6.594735980033874512e-01
-2.808425426483154297e-01
-1.476061344146728516e-02
6.627265810966491699e-01
5.863637328147888184e-01
1.749055087566375732e-01
-6.576246619224548340e-01
-2.888187170028686523e-01
7.469268441200256348e-01
-4.951754808425903320e-01
2.987933754920959473e-01
7.095359563827514648e-01
5.206709504127502441e-01
4.099814593791961670e-01
6.273798942565917969e-01
4.546261429786682129e-01
-7.474128901958465576e-02
-3.854010701179504395e-01
3.983181416988372803e-01
-5.438062548637390137e-01
-4.818761944770812988e-01
1.541991680860519409e-01
5.011698603630065918e-01
5.362057089805603027e-01
-6.229864358901977539e-01
6.316315531730651855e-01
-3.902210891246795654e-01
7.641118764877319336e-01
-5.870959162712097168e-01
9.728512912988662720e-02
3.239474296569824219e-01
4.739502668380737305e-01
-2.043862938880920410e-01
-1.205994039773941040e-01
6.640766263008117676e-01
-4.027023017406463623e-01
4.033849239349365234e-01
-7.556926608085632324e-01
-6.079221367835998535e-01
6.852814555168151855e-01
-7.028779387474060059e-01
5.321660637855529785e-01
3.234585523605346680e-01
-4.188512265682220459e-01
4.649431109428405762e-01
7.462877035140991211e-01
6.605731248855590820e-01
-1.714391857385635376e-01
-5.069314241409301758e-01
-7.471770644187927246e-01
-6.240211725234985352e-01
4.084073752164840698e-02
-6.002961993217468262e-01
-7.526814341545104980e-01
-4.991529583930969238e-01
2.347799986600875854e-01
-4.781667888164520264e-01
-8.164620399475097656e-02
5.696461796760559082e-01
-4.758906364440917969e-01
2.434077858924865723e-01
-2.055873423814773560e-01
2.714281678199768066e-01
-6.667928099632263184e-01
-2.015481591224670410e-01
-3.330842256546020508e-01
-4.337589070200920105e-02
-1.254483684897422791e-02
-1.135038956999778748e-01
2.767204046249389648e-01
1.504284739494323730e-01
-7.043925523757934570e-01
-7.090909481048583984e-01
6.868326067924499512e-01
1.220249757170677185e-01
-3.760055303573608398e-01
-3.327204585075378418e-01
-6.703720688819885254e-01
3.455706834793090820e-01
3.378579318523406982e-01
-1.547810882329940796e-01
2.708315551280975342e-01
-4.461147785186767578e-01
5.559226274490356445e-01
-1.312053948640823364e-01
-5.766841173171997070e-01
-4.753717184066772461e-01
4.021878242492675781e-01
-5.645015835762023926e-01
-7.988703995943069458e-02
6.022365018725395203e-02
6.564204692840576172e-01
5.560286641120910645e-01
-3.280755281448364258e-01
3.873445987701416016e-01
-2.676197588443756104e-01
-2.561153173446655273e-01
7.579887509346008301e-01
-6.242845058441162109e-01
5.894344449043273926e-01
-5.920140743255615234e-01
4.878525137901306152e-01
-4.890124201774597168e-01
-3.240103125572204590e-01
5.621241927146911621e-01
1.995453145354986191e-03
-1.056863367557525635e-01
5.053372383117675781e-01
1.076384335756301880e-01
-4.510608315467834473e-01
6.170666217803955078e-01
6.522637009620666504e-01
5.543593764305114746e-01
-9.401220828294754028e-02
6.051595807075500488e-01
4.182275831699371338e-01
-2.423543184995651245e-01
-6.555003523826599121e-01
1.856144666671752930e-01
1.881223618984222412e-01
-3.783829510211944580e-01
1.526088416576385498e-01
-6.867281198501586914e-01
4.990091919898986816e-01
7.806408405303955078e-01
5.947856903076171875e-01
-6.125379204750061035e-01
5.375538468360900879e-01
-1.965463459491729736e-01
-7.036728858947753906e-01
1.928506940603256226e-01
-7.621446251869201660e-01
-1.978038251399993896e-01
4.030435159802436829e-02
7.012453675270080566e-01
6.313502192497253418e-01
7.242355942726135254e-01
-2.422432452440261841e-01
-8.236766606569290161e-02
1.071739941835403442e-01
-1.445029079914093018e-01
-4.840319752693176270e-01
-5.228066444396972656e-01
-6.990243196487426758e-01
-3.785162866115570068e-01
6.161081790924072266e-01
7.381988763809204102e-01
2.105083875358104706e-02
3.935887515544891357e-01
-6.527642011642456055e-01
-7.341194748878479004e-01
6.603731513023376465e-01
5.576160550117492676e-01
-1.257706880569458008e-01
-6.776373982429504395e-01
-7.551468908786773682e-02
3.950608074665069580e-01
-7.222959399223327637e-01
-4.441851004958152771e-02
6.928811669349670410e-01
4.809011816978454590e-01
-5.171079635620117188e-01
1.240962743759155273e-01
3.488199710845947266e-01
-4.466920495033264160e-01
-5.175459980964660645e-01
5.182065814733505249e-02
-6.947620511054992676e-01
-6.903774142265319824e-01
4.391945600509643555e-01
-5.387085676193237305e-01
-4.603517651557922363e-01
-6.258147954940795898e-01
3.292673826217651367e-01
7.321506142616271973e-01
-3.168970942497253418e-01
7.757068276405334473e-01
2.463917583227157593e-01
-7.249941229820251465e-01
-7.497568428516387939e-02
-3.543479740619659424e-01
-6.039949059486389160e-01
-7.177064418792724609e-01
-5.712029337882995605e-01
-4.298249185085296631e-01
-5.089458227157592773e-01
2.981137335300445557e-01
-7.022554874420166016e-01
6.536951661109924316e-01
-6.883609890937805176e-01
4.099701046943664551e-01
-4.716899991035461426e-01
4.860322475433349609e-01
-3.305131196975708008e-01
-5.819190740585327148e-01
1.252621710300445557e-01
-6.272515654563903809e-01
3.066781461238861084e-01
6.022506356239318848e-01
-4.208050966262817383e-01
6.668636202812194824e-01
5.709451436996459961e-01
-1.976886689662933350e-01
4.887727554887533188e-03
-3.395556211471557617e-01
7.235155701637268066e-01
-5.159543156623840332e-01
-7.423874139785766602e-01
5.405418276786804199e-01
4.655553698539733887e-01
3.154460191726684570e-01
7.488847374916076660e-01
-6.712163090705871582e-01
3.089875578880310059e-01
-6.112278103828430176e-01
-5.102025866508483887e-01
-2.457196116447448730e-01
-2.329142540693283081e-01
-4.021541476249694824e-01
-1.671245694160461426e-01
-7.371569275856018066e-01
7.174629569053649902e-01
-5.231028199195861816e-01
6.341739296913146973e-01
-3.858477473258972168e-01
-5.871509909629821777e-01
-7.515420317649841309e-01
-4.127506017684936523e-01
1.140783131122589111e-01
-4.542587399482727051e-01
-3.803264796733856201e-01
5.004047155380249023e-01
7.361654639244079590e-01
-5.916090607643127441e-01
5.679199099540710449e-01
-4.968765676021575928e-01
-3.591016530990600586e-01
-4.054631888866424561e-01
-3.937071859836578369e-01
5.996834039688110352e-01
1.314267665147781372e-01
4.340862035751342773e-01
-3.024226427078247070e-01
-3.895971924066543579e-02
-1.340019404888153076e-01
6.442922353744506836e-01
5.799072384834289551e-01
1.192870289087295532e-01
7.638226151466369629e-01
-7.393811941146850586e-01
-1.712606847286224365e-02
4.648823142051696777e-01
-4.177231788635253906e-01
-6.123713850975036621e-01
-3.130358159542083740e-01
3.592753410339355469e-01
4.195772111415863037e-01
4.528691768646240234e-01
6.478430628776550293e-01
-7.571259140968322754e-01
4.286674559116363525e-01
2.171881645917892456e-01
5.341349244117736816e-01
-1.280204057693481445e-01
-1.272200345993041992e-01
-7.568505406379699707e-01
4.154229164123535156e-01
2.441730797290802002e-01
-3.419328331947326660e-01
-4.850119352340698242e-01
5.758759379386901855e-01
3.624121546745300293e-01
-6.767054200172424316e-01
-1.962943375110626221e-01
3.908017873764038086e-01
5.012001991271972656e-01
-5.378539562225341797e-01
7.173100113868713379e-01
5.636340975761413574e-01
3.437613844871520996e-01
3.523865342140197754e-02
-5.199209228157997131e-02
-4.767602086067199707e-01
-5.044527649879455566e-01
3.955659866333007812e-01
5.890213847160339355e-01
-4.241866469383239746e-01
-3.449677824974060059e-01
-9.726972877979278564e-02
7.284684777259826660e-01
-2.548137903213500977e-01
2.821344733238220215e-01
6.094766855239868164e-01
7.627785205841064453e-01
-3.802625536918640137e-01
-6.090897917747497559e-01
1.643598526716232300e-01
7.760760188102722168e-01
3.743898272514343262e-01
4.171520769596099854e-01
-2.007646411657333374e-01
-3.208341002464294434e-01
-5.265563726425170898e-01
-6.809536218643188477e-01
-5.681194663047790527e-01
7.647393345832824707e-01
3.622967600822448730e-01
7.500597238540649414e-01
7.127103805541992188e-01
6.792270541191101074e-01
3.003420829772949219e-01
7.495400309562683105e-01
3.189300894737243652e-01
-1.307244151830673218e-01
-7.620708346366882324e-01
-2.140190005302429199e-01
-6.905434727668762207e-01
-1.285333037376403809e-01
-1.413564980030059814e-01
-5.094673037528991699e-01
5.165937170386314392e-02
-4.496356844902038574e-01
1.569881476461887360e-02
-5.243894457817077637e-01
-4.269234240055084229e-01
4.187653064727783203e-01
-5.597013831138610840e-01
-4.504680633544921875e-01
6.943137645721435547e-01
6.191688179969787598e-01
1.513309776782989502e-01
-5.343068391084671021e-02
6.261438727378845215e-01
5.989707708358764648e-01
7.820535898208618164e-01
-7.630482316017150879e-01
-7.198213338851928711e-01
3.498148918151855469e-01
-3.341410160064697266e-01
3.539142608642578125e-01
6.788653731346130371e-01
-3.749065399169921875e-01
4.967712759971618652e-01
7.579464316368103027e-01
2.592285871505737305e-01
7.329481244087219238e-01
6.129541993141174316e-01
7.141772508621215820e-01
2.745395600795745850e-01
-2.159263342618942261e-01
6.133042573928833008e-01
1.064055114984512329e-01
-3.181899189949035645e-01
-6.826277375221252441e-01
-4.336547851562500000e-01
-4.774817824363708496e-01
5.988855957984924316e-01
6.773138642311096191e-01
-7.581449151039123535e-01
-6.790927052497863770e-01
4.140842556953430176e-01
3.897000849246978760e-01
-7.441975474357604980e-01
-7.068253159523010254e-01
-6.441094875335693359e-01
-5.874463915824890137e-01
4.516001641750335693e-01
5.530445277690887451e-02
-5.610854625701904297e-01
5.802336335182189941e-01
4.229633212089538574e-01
3.271512985229492188e-01
1.490986645221710205e-01
5.929421782493591309e-01
5.370980501174926758e-01
-3.506126701831817627e-01
5.758248567581176758e-01
-5.040282607078552246e-01
3.921521306037902832e-01
5.316891074180603027e-01
5.236477255821228027e-01
2.271620333194732666e-01
6.030010581016540527e-01
5.538770556449890137e-01
3.899017870426177979e-01
-4.800096619874238968e-03
4.571850597858428955e-01
8.733041584491729736e-02
-1.065940484404563904e-01
7.813947796821594238e-01
-5.936879515647888184e-01
4.834102988243103027e-01
5.741299390792846680e-01
5.234530568122863770e-01
-5.484872460365295410e-01
-7.468635439872741699e-01
-7.056578993797302246e-01
7.460061907768249512e-01
7.187331318855285645e-01
5.874187946319580078e-01
-3.135922551155090332e-01
3.956931829452514648e-01
-6.486551761627197266e-01
4.981978535652160645e-01
2.764907181262969971e-01
7.348539233207702637e-01
-4.172153472900390625e-01
-7.484157681465148926e-01
7.133142352104187012e-01
-3.250819146633148193e-01
3.574153780937194824e-01
-4.570634961128234863e-01
-5.887115597724914551e-01
2.114152163267135620e-01
7.742031216621398926e-01
-3.955072760581970215e-01
2.713611721992492676e-01
-4.934206008911132812e-01
3.511666953563690186e-01
-6.987180113792419434e-01
2.120496630668640137e-01
4.159474968910217285e-01
7.534058690071105957e-01
4.450400471687316895e-01
5.125248432159423828e-01
-6.869470477104187012e-01
-5.612294077873229980e-01
-5.360269546508789062e-01
1.940450072288513184e-01
2.320510149002075195e-02
5.823571085929870605e-01
4.838176369667053223e-01
-5.111692547798156738e-01
5.249766167253255844e-03
-4.645510911941528320e-01
7.059455513954162598e-01
4.450735747814178467e-01
2.700632214546203613e-01
6.161879897117614746e-01
4.086892604827880859e-01
-2.215045094490051270e-01
-2.485242784023284912e-01
-4.607148170471191406e-01
3.903881311416625977e-01
-6.999575495719909668e-01
-6.706892251968383789e-01
2.775986790657043457e-01
4.061094820499420166e-01
1.286168694496154785e-01
1.039320603013038635e-02
-4.546275138854980469e-01
-3.011327087879180908e-01
-4.870348572731018066e-01
-4.599243700504302979e-01
-7.156097292900085449e-01
-6.447759270668029785e-01
-4.543716311454772949e-01
-2.352681756019592285e-01
2.175133675336837769e-01
-5.576694607734680176e-01
-2.997856959700584412e-02
6.088402867317199707e-01
2.218654155731201172e-01
-1.026562601327896118e-01
-4.809167087078094482e-01
-3.678122162818908691e-01
5.591632723808288574e-01
-5.500982403755187988e-01
7.847329378128051758e-01
7.292689681053161621e-01
5.806458592414855957e-01
7.053934931755065918e-01
4.202055335044860840e-01
-1.895906329154968262e-01
-6.474092602729797363e-01
-7.525596022605895996e-01
-7.587267160415649414e-01
-5.747038722038269043e-01
6.145656108856201172e-01
7.599926590919494629e-01
-5.595752596855163574e-01
-3.344455361366271973e-01
-4.275835752487182617e-01
-1.510597169399261475e-01
-2.557058352977037430e-03
7.759573459625244141e-01
6.083459034562110901e-02
-6.163671612739562988e-01
4.727112948894500732e-01
-7.359727621078491211e-01
-4.500780105590820312e-01
-3.789941221475601196e-02
7.552024722099304199e-01
5.426137447357177734e-01
2.366435825824737549e-01
-7.253978848457336426e-01
5.509576797485351562e-01
1.209434866905212402e-01
-4.040207862854003906e-01
4.410488009452819824e-01
-5.626626610755920410e-01
-6.919879913330078125e-01
6.910799145698547363e-01
5.580087304115295410e-01
-6.476336717605590820e-02
3.245040774345397949e-01
5.424776077270507812e-01
3.960608243942260742e-01
3.476752638816833496e-01
6.750839948654174805e-01
5.061712861061096191e-01
-2.863748967647552490e-01
-4.664855301380157471e-01
2.790881097316741943e-01
7.582652568817138672e-01
-6.317244768142700195e-01
-1.244704872369766235e-01
4.877868592739105225e-01
6.404410004615783691e-01
-6.515682935714721680e-01
7.046261429786682129e-01
-7.203785330057144165e-02
5.263065099716186523e-01
1.478988230228424072e-01
2.612827718257904053e-01
-6.312054395675659180e-01
3.844187855720520020e-01
4.943316578865051270e-01
7.637687325477600098e-01
-3.765591382980346680e-01
-6.307365298271179199e-01
-3.450146913528442383e-01
-7.183281779289245605e-01
-6.384214758872985840e-01
-1.137136369943618774e-01
6.642791032791137695e-01
-4.870817959308624268e-01
2.934414446353912354e-01
5.902308821678161621e-01
5.979586839675903320e-01
6.043558120727539062e-01
7.762212157249450684e-01
-6.073308587074279785e-01
-6.559160351753234863e-01
4.591177999973297119e-01
1.542318146675825119e-03
4.989791512489318848e-01
3.569868206977844238e-01
-3.695141673088073730e-01
-6.518863886594772339e-02
-5.472739338874816895e-01
1.897387951612472534e-01
7.183474302291870117e-01
-3.939202427864074707e-01
3.337580263614654541e-01
-2.596318125724792480e-01
-4.406692385673522949e-01
3.491333127021789551e-01
-5.802873373031616211e-01
2.974636554718017578e-01
-7.412549853324890137e-01
7.573370933532714844e-01
7.416849732398986816e-01
4.410329163074493408e-01
-3.102568387985229492e-01
3.800294399261474609e-01
-5.857222080230712891e-01
2.291065603494644165e-01
-7.086023092269897461e-01
5.258517265319824219e-01
7.646846771240234375e-01
-5.976226329803466797e-01
-7.402204871177673340e-01
6.548945903778076172e-01
-4.946676492691040039e-01
-7.567546963691711426e-01
-5.617268681526184082e-01
-4.105927348136901855e-01
-6.275629997253417969e-01
-2.727912068367004395e-01
-3.845350146293640137e-01
6.272106170654296875e-01
2.682116813957691193e-02
-4.841499924659729004e-01
3.180635571479797363e-01
-4.222635030746459961e-01
-2.995932400226593018e-01
-1.910596042871475220e-01
-3.604615330696105957e-01
-1.252020895481109619e-01
6.482521295547485352e-01
7.102169394493103027e-01
-2.207620739936828613e-01
-2.630139589309692383e-01
6.005403399467468262e-01
3.913348913192749023e-01
4.511961340904235840e-01
6.790123581886291504e-01
-6.326058506965637207e-01
-4.821570515632629395e-01
1.753632873296737671e-01
4.972993135452270508e-01
-4.319604337215423584e-01
-5.805780291557312012e-01
5.502278208732604980e-01
-5.450400710105895996e-01
6.042841076850891113e-01
6.106035709381103516e-01
-1.099667325615882874e-01
3.142237961292266846e-01
-4.774943590164184570e-01
-5.064366459846496582e-01
-6.528337597846984863e-01
-2.290359884500503540e-01
6.583439707756042480e-01
-1.898275911808013916e-01
2.666006088256835938e-01
-6.797056198120117188e-01
-4.008762240409851074e-01
3.602028191089630127e-01
2.560865581035614014e-01
5.884641408920288086e-01
5.316433310508728027e-01
5.929545164108276367e-01
-7.119155526161193848e-01
-6.659334897994995117e-01
-4.156682640314102173e-02
6.904581189155578613e-01
6.486580371856689453e-01
6.996347904205322266e-01
-1.876569837331771851e-01
2.080744355916976929e-01
-5.717533826828002930e-01
4.583283364772796631e-01
-3.383497595787048340e-01
4.010586738586425781e-01
1.609500348567962646e-01
2.551231086254119873e-01
-7.339192628860473633e-01
7.766906619071960449e-01
5.447676777839660645e-01
-6.650529503822326660e-01
-6.962472796440124512e-01
5.834828019142150879e-01
1.705575138330459595e-01
3.538060188293457031e-01
6.799584627151489258e-01
7.252816557884216309e-01
2.552205920219421387e-01
-2.993173003196716309e-01
-6.669929623603820801e-01
-3.232345581054687500e-01
-3.370310068130493164e-01
4.413565099239349365e-01
-4.424405097961425781e-01
-6.314614415168762207e-01
-1.602434813976287842e-01
-5.057372450828552246e-01
-3.328562974929809570e-01
6.445780396461486816e-01
-5.541066527366638184e-01
-3.694044351577758789e-01
-7.131348252296447754e-01
2.811048030853271484e-01
-4.558570384979248047e-01
-7.226209640502929688e-01
1.377778500318527222e-02
7.745231986045837402e-01
-3.188075125217437744e-02
7.700448632240295410e-01
6.960361599922180176e-01
5.617273449897766113e-01
-2.368578016757965088e-01
-6.437053084373474121e-01
5.881825089454650879e-01
-4.682878255844116211e-01
4.058758020401000977e-01
1.069709211587905884e-01
6.807592511177062988e-01
2.491117268800735474e-02
5.446656346321105957e-01
-3.781225085258483887e-01
-6.199045777320861816e-01
2.461928408592939377e-03
-6.320524811744689941e-01
2.177587747573852539e-01
-6.975455880165100098e-01
4.562968611717224121e-01
5.330627560615539551e-01
-1.187569871544837952e-01
-6.788133084774017334e-02
7.444427609443664551e-01
-6.981969475746154785e-01
5.983287692070007324e-01
-4.069399535655975342e-01
-5.999107956886291504e-01
-3.508645892143249512e-01
-6.764682531356811523e-01
-6.947664022445678711e-01
-7.338487505912780762e-01
-1.067509949207305908e-01
6.766754984855651855e-01
4.065047204494476318e-01
-3.000093698501586914e-01
-5.043320059776306152e-01
-4.202015399932861328e-01
3.752669692039489746e-01
-4.727756381034851074e-01
3.313281536102294922e-01
-5.435945391654968262e-01
-5.689221024513244629e-01
7.383876442909240723e-01
6.688321232795715332e-01
-3.496007323265075684e-01
4.520536661148071289e-01
-1.209362074732780457e-01
-4.199360013008117676e-01
7.461465597152709961e-01
7.090767472982406616e-02
4.710782170295715332e-01
7.418095469474792480e-01
7.710369229316711426e-01
-6.282173395156860352e-01
3.340147137641906738e-01
5.888152122497558594e-01
5.538297295570373535e-01
4.402039051055908203e-01
7.734954953193664551e-01
-4.963799715042114258e-01
7.693960070610046387e-01
5.632050633430480957e-01
4.486100077629089355e-01
-4.083511233329772949e-01
-7.037805318832397461e-01
7.461547255516052246e-01
-3.902847319841384888e-02
-4.156963229179382324e-01
-6.051415205001831055e-01
2.525183260440826416e-01
-2.822961807250976562e-01
5.924063324928283691e-01
4.855404496192932129e-01
-6.519125401973724365e-02
-4.842722117900848389e-01
-3.485043942928314209e-01
5.764645934104919434e-01
-2.909227013587951660e-01
-6.272282004356384277e-01
-6.640148162841796875e-01
-3.584465384483337402e-02
-5.465003252029418945e-01
-3.894198536872863770e-01
-3.339641988277435303e-01
-6.411304473876953125e-01
-4.239465594291687012e-01
5.381268262863159180e-01
4.817326664924621582e-01
-5.452147722244262695e-01
6.694949269294738770e-01
7.557179927825927734e-01
-9.802021086215972900e-02
-6.787926554679870605e-01
-7.229338884353637695e-01
-9.035436809062957764e-02
-2.164347656071186066e-02
-6.882031559944152832e-01
1.506489664316177368e-01
7.431169748306274414e-01
-3.702668547630310059e-01
7.684926390647888184e-01
5.658211112022399902e-01
1.076776012778282166e-01
7.100889086723327637e-01
-6.184114813804626465e-01
-7.078483700752258301e-01
-2.563520669937133789e-01
5.339238643646240234e-01
3.466794490814208984e-01
2.354411333799362183e-01
5.323362946510314941e-01
-4.278197288513183594e-01
5.713333487510681152e-01
-5.408152937889099121e-01
-4.646373689174652100e-01
-7.155449986457824707e-01
3.802903890609741211e-01
-4.269346594810485840e-01
-4.018051326274871826e-01
-2.904693186283111572e-01
-6.534903049468994141e-01
-5.614212751388549805e-01
1.475559175014495850e-01
7.863377928733825684e-01
3.949149250984191895e-01
-9.170013666152954102e-02
-3.629423975944519043e-01
7.187089323997497559e-01
3.353898227214813232e-02
4.263495504856109619e-01
-2.313518524169921875e-01
5.943019390106201172e-01
7.852204442024230957e-01
-6.032737493515014648e-01
-2.739583328366279602e-02
-4.323537349700927734e-01
-1.892133355140686035e-01
-3.503503203392028809e-01
5.719623565673828125e-01
-4.816307872533798218e-02
-6.175615191459655762e-01
7.604302763938903809e-01
6.750611066818237305e-01
-4.251929521560668945e-01
2.167347371578216553e-01
5.787890553474426270e-01
4.953784644603729248e-01
-1.876372992992401123e-01
-3.205724954605102539e-01
9.275697916746139526e-02
-3.957883119583129883e-01
4.263919889926910400e-01
5.764116644859313965e-01
-2.702827006578445435e-02
3.398957252502441406e-01
2.119173705577850342e-01
-4.457403421401977539e-01
-9.590452164411544800e-02
-3.373686671257019043e-01
-3.080426752567291260e-01
-5.533435344696044922e-01
5.761987566947937012e-01
6.468950510025024414e-01
4.151899814605712891e-01
-1.570470333099365234e-01
1.743943542242050171e-01
4.341669082641601562e-01
4.767996966838836670e-01
1.791429817676544189e-01
5.963642001152038574e-01
-6.075870394706726074e-01
-6.379758119583129883e-01
-4.882300198078155518e-01
5.637375265359878540e-02
3.961075544357299805e-01
-7.042109370231628418e-01
-1.435510963201522827e-01
-2.943132519721984863e-01
3.851373195648193359e-01
-2.074405848979949951e-01
-3.612875938415527344e-01
-2.027842402458190918e-01
-7.299734950065612793e-01
4.733593165874481201e-01
7.765656113624572754e-01
-5.107731223106384277e-01
-6.238178610801696777e-01
-7.115595787763595581e-02
6.549162864685058594e-01
-1.104503273963928223e-01
-3.191163539886474609e-01
-5.980717539787292480e-01
-6.343334317207336426e-01
-3.564165830612182617e-01
7.363035082817077637e-01
-1.459989324212074280e-02
-4.394423067569732666e-01
4.695346653461456299e-01
-3.329611420631408691e-01
4.639863371849060059e-01
2.028886526823043823e-01
-3.214586377143859863e-01
6.192719936370849609e-01
3.246281445026397705e-01
-6.897180676460266113e-01
-5.575721263885498047e-01
7.337591052055358887e-01
7.377669215202331543e-01
-5.901241898536682129e-01
-2.216471433639526367e-01
-7.194214463233947754e-01
-5.127037763595581055e-01
2.670440971851348877e-01
-6.342862248420715332e-01
-5.718507766723632812e-01
-5.451273322105407715e-01
7.304834723472595215e-01
-4.915577471256256104e-01
-7.626428008079528809e-01
2.941613197326660156e-01
-3.333617001771926880e-02
7.751744985580444336e-01
7.694854140281677246e-01
7.513041496276855469e-01
-4.076554179191589355e-01
-6.808140873908996582e-01
-6.636238694190979004e-01
-1.601180434226989746e-02
-5.988716483116149902e-01
-4.671466052532196045e-01
3.380174040794372559e-01
-7.447153329849243164e-01
3.884494602680206299e-01
-5.076439380645751953e-01
5.616551041603088379e-01
-5.054148435592651367e-01
-8.445260673761367798e-02
-6.936971545219421387e-01
-4.950058758258819580e-01
-4.403367340564727783e-01
4.412677288055419922e-01
-6.676123738288879395e-01
4.085893034934997559e-01
3.787066042423248291e-01
-6.991512775421142578e-01
6.615493893623352051e-01
-5.979775637388229370e-02
-4.097480475902557373e-01
6.026584506034851074e-01
-4.416835308074951172e-01
-4.938209056854248047e-01
-2.477692216634750366e-01
-7.067966461181640625e-01
-5.703798532485961914e-01
-5.004961490631103516e-01
-6.073986887931823730e-01
-5.291193723678588867e-01
-9.827316552400588989e-02
-5.980310440063476562e-01
-9.952058643102645874e-02
-9.024412930011749268e-02
6.192646622657775879e-01
-5.975448489189147949e-01
-3.597173094749450684e-01
2.531852722167968750e-01
5.454468727111816406e-02
-4.135789275169372559e-01
9.875215590000152588e-02
5.530236959457397461e-01
7.452247738838195801e-01
-3.661262392997741699e-01
-1.979817599058151245e-01
-5.950268507003784180e-01
5.526805520057678223e-01
-1.670813653618097305e-03
2.894643247127532959e-01
7.185056805610656738e-01
7.807509303092956543e-01
2.997691035270690918e-01
-7.635714113712310791e-02
-3.479202985763549805e-01
-4.182733595371246338e-02
7.721249461174011230e-01
-9.107525646686553955e-02
-2.292429506778717041e-01
-1.513384878635406494e-01
-4.946964383125305176e-01
5.666645169258117676e-01
-1.208471506834030151e-01
-5.289243459701538086e-01
-5.324925780296325684e-01
3.016859292984008789e-01
5.462333559989929199e-01
2.020549029111862183e-02
-7.181164622306823730e-01
-5.702183842658996582e-01
6.620546579360961914e-01
6.578830629587173462e-02
7.472258210182189941e-01
-4.468504190444946289e-01
4.037383198738098145e-01
5.100035071372985840e-01
4.612182974815368652e-01
-2.745024263858795166e-01
6.191933155059814453e-01
-2.803899347782135010e-01
1.488918215036392212e-01
-2.527756392955780029e-01
6.750549674034118652e-01
-3.143074214458465576e-01
-6.911495923995971680e-01
3.152656834572553635e-03
2.339433431625366211e-01
-3.788782358169555664e-01
-3.691174685955047607e-01
5.939171910285949707e-01
7.500699162483215332e-01
2.230318635702133179e-02
-4.943277239799499512e-01
6.201027631759643555e-01
-6.912963986396789551e-01
-6.000069975852966309e-01
6.018286943435668945e-01
-9.683457762002944946e-02
6.322158575057983398e-01
2.743951082229614258e-01
-7.476898431777954102e-01
-6.679322123527526855e-01
7.256998419761657715e-01
6.125833392143249512e-01
4.347680807113647461e-01
7.265054583549499512e-01
-5.286014676094055176e-01
-3.974244594573974609e-01
-7.400262951850891113e-01
-3.102772533893585205e-01
-7.418627142906188965e-01
5.400887727737426758e-01
5.984874367713928223e-01
2.239338159561157227e-01
4.084820747375488281e-01
6.476350426673889160e-01
7.633351683616638184e-01
-1.097871586680412292e-01
-3.120068907737731934e-01
-4.492654800415039062e-01
-5.637899041175842285e-01
7.531082034111022949e-01
-5.205869078636169434e-01
7.190356403589248657e-02
7.049079239368438721e-02
-7.398778796195983887e-01
5.443937331438064575e-02
3.957574963569641113e-01
5.541681051254272461e-01
7.499536871910095215e-01
-2.476389855146408081e-01
-7.547163963317871094e-01
6.343138813972473145e-01
3.930162489414215088e-01
4.095337390899658203e-01
4.738991558551788330e-01
2.241537123918533325e-01
-8.313527703285217285e-02
-7.052217125892639160e-01
-7.206861376762390137e-01
-2.536051571369171143e-01
1.935608386993408203e-01
-9.227858483791351318e-02
-3.721618652343750000e-01
2.665936648845672607e-01
5.203249454498291016e-01
-8.564868569374084473e-02
-5.434021353721618652e-01
3.221235871315002441e-01
6.848029494285583496e-01
-3.584459424018859863e-01
6.947327256202697754e-01
3.875320851802825928e-01
4.855797290802001953e-01
4.139019846916198730e-01
2.530265748500823975e-01
-7.505083084106445312e-01
7.867523431777954102e-01
-1.896175444126129150e-01
-5.488982796669006348e-01
6.130783557891845703e-01
-3.261352702975273132e-02
-5.836307406425476074e-01
-6.161617636680603027e-01
-6.768513321876525879e-01
6.786429286003112793e-01
2.549453079700469971e-01
3.021727502346038818e-01
-5.476814508438110352e-01
-6.393132805824279785e-01
1.605714559555053711e-01
4.807657897472381592e-01
7.004860043525695801e-01
-3.989435434341430664e-01
2.233147472143173218e-01
6.933936476707458496e-01
-5.325312018394470215e-01
6.846278309822082520e-01
-3.470486998558044434e-01
-4.431111812591552734e-01
3.081753551959991455e-01
6.844089627265930176e-01
7.752626538276672363e-01
6.683698296546936035e-01
-5.720113515853881836e-01
-7.149533629417419434e-01
7.295754551887512207e-01
-4.869188964366912842e-01
1.764186471700668335e-01
7.711321115493774414e-01
-5.354247093200683594e-01
-5.781427621841430664e-01
6.468001008033752441e-01
-2.801503539085388184e-01
-3.492894172668457031e-01
7.724569439888000488e-01
4.537012577056884766e-01
-3.548221588134765625e-01
-1.274694949388504028e-01
-6.513904929161071777e-01
-1.938063204288482666e-01
1.640215963125228882e-01
-5.285283923149108887e-01
-5.860335230827331543e-01
-3.726108670234680176e-01
5.401886105537414551e-01
6.895016431808471680e-01
3.882538080215454102e-01
4.259647727012634277e-01
4.984456002712249756e-01
-7.079740166664123535e-01
-5.876117348670959473e-01
8.514161407947540283e-02
-7.318440079689025879e-01
-1.065128296613693237e-01
3.996094763278961182e-01
7.183121442794799805e-01
-4.346253871917724609e-01
8.736348152160644531e-02
4.308691620826721191e-01
-4.800241589546203613e-01
-5.909147206693887711e-03
4.505394697189331055e-01
-6.954060792922973633e-01
-4.524371922016143799e-01
5.816979408264160156e-01
-4.015132784843444824e-01
6.539376378059387207e-01
-2.780211567878723145e-01
-7.208583950996398926e-01
3.749890327453613281e-01
-4.433505535125732422e-01
6.143384575843811035e-01
6.979345679283142090e-01
6.715468168258666992e-01
6.282573938369750977e-01
5.622859001159667969e-01
4.627757072448730469e-01
6.091123819351196289e-01
3.548988997936248779e-01
-6.786177754402160645e-01
-3.633181154727935791e-01
-1.702934205532073975e-01
7.469846606254577637e-01
-4.708197116851806641e-01
1.891275644302368164e-01
-3.632009327411651611e-01
-1.113180145621299744e-01
-6.956722140312194824e-01
1.571604907512664795e-01
-2.387525588274002075e-01
-3.241266906261444092e-01
-3.368099927902221680e-01
7.833837866783142090e-01
6.747375726699829102e-01
-3.879364728927612305e-01
7.792506217956542969e-01
-5.944871902465820312e-01
7.501561045646667480e-01
-1.990824192762374878e-01
-7.509579062461853027e-01
-4.438167214393615723e-01
2.629094719886779785e-01
7.238832116127014160e-01
-5.606574416160583496e-01
6.539771556854248047e-01
-5.933339595794677734e-01
-5.395511984825134277e-01
2.685626968741416931e-02
5.098066329956054688e-01
2.971740365028381348e-01
-6.744757294654846191e-01
3.422072231769561768e-01
5.091028809547424316e-01
3.766474500298500061e-02
4.567375481128692627e-01
5.168181061744689941e-01
-6.686512380838394165e-02
2.915903627872467041e-01
4.150243699550628662e-01
-5.800286531448364258e-01
-5.653346180915832520e-01
6.654682755470275879e-01
7.039965391159057617e-01
-9.320138394832611084e-02
7.656896710395812988e-01
-3.091478049755096436e-01
2.771650850772857666e-01
2.868022322654724121e-01
-7.609919905662536621e-01
2.320527881383895874e-01
-4.051923751831054688e-01
4.267773032188415527e-01
5.507307648658752441e-01
-4.518482089042663574e-01
-6.906259655952453613e-01
7.454888820648193359e-01
5.166115164756774902e-01
-3.273819386959075928e-01
-4.704089760780334473e-01
7.527710199356079102e-01
2.027404010295867920e-01
-1.040968894958496094e-01
1.669959723949432373e-01
4.547852575778961182e-01
6.690556406974792480e-01
6.520445346832275391e-01
4.466486573219299316e-01
6.959949731826782227e-01
-2.037783861160278320e-01
-3.764625787734985352e-01
7.006202340126037598e-01
5.910102725028991699e-01
-6.837949156761169434e-01
-4.664528071880340576e-01
-3.604599237442016602e-01
7.080183029174804688e-01
-4.836895465850830078e-01
7.018550038337707520e-01
5.058124661445617676e-01
-3.481044992804527283e-02
-4.070293009281158447e-01
-5.813474059104919434e-01
-5.235564708709716797e-01
4.616774618625640869e-01
-2.415759563446044922e-01
-4.720483422279357910e-01
-4.606950879096984863e-01
-4.333660006523132324e-01
-1.990579254925251007e-02
-6.913771033287048340e-01
7.440504431724548340e-01
-5.613243579864501953e-01
3.497252464294433594e-01
7.719351649284362793e-01
3.557918071746826172e-01
-3.378275930881500244e-01
-4.514509737491607666e-01
6.381269097328186035e-01
-6.538776159286499023e-01
4.999164938926696777e-01
-4.585850238800048828e-01
6.244072318077087402e-01
6.354293227195739746e-01
5.514762401580810547e-01
2.958029210567474365e-01
-5.496007949113845825e-02
-6.338757872581481934e-01
-6.282173395156860352e-01
3.587880730628967285e-01
7.685782313346862793e-01
7.768447995185852051e-01
-5.850542783737182617e-01
-3.661581575870513916e-01
-7.988299429416656494e-02
6.189816594123840332e-01
1.321482360363006592e-01
-1.983373761177062988e-01
5.741653442382812500e-01
-7.269082069396972656e-01
-2.663084492087364197e-02
-7.474036812782287598e-01
-6.287216544151306152e-01
3.816369771957397461e-01
6.684795618057250977e-01
-7.525058984756469727e-01
-3.944992423057556152e-01
-7.405614852905273438e-01
-7.580205798149108887e-01
4.980611205101013184e-01
4.095252156257629395e-01
5.843209028244018555e-01
-7.500823140144348145e-01
3.443866372108459473e-01
-5.447518825531005859e-01
7.659190297126770020e-01
-7.334772348403930664e-01
4.267338514328002930e-01
5.252082943916320801e-01
-4.145695567131042480e-01
3.567084074020385742e-01
-1.913466453552246094e-01
7.193388938903808594e-01
-5.150015950202941895e-01
3.758418560028076172e-01
3.843327164649963379e-01
4.767901599407196045e-01
7.180089950561523438e-01
4.272294938564300537e-01
-4.170581698417663574e-01
-1.060425788164138794e-01
7.766414880752563477e-01
-7.123850584030151367e-01
-8.917859941720962524e-02
-7.309113144874572754e-01
4.426323175430297852e-01
-4.109246730804443359e-01
1.421902142465114594e-02
4.101272206753492355e-03
4.460509419441223145e-01
3.948734700679779053e-01
5.884785056114196777e-01
-5.370443463325500488e-01
4.868076145648956299e-01
-7.526914477348327637e-01
3.603705763816833496e-01
-6.634352207183837891e-01
8.331805467605590820e-02
-2.654451429843902588e-01
5.093673244118690491e-02
-5.757567882537841797e-01
7.193467617034912109e-01
-3.581670224666595459e-01
-6.578773856163024902e-01
-3.140336871147155762e-01
5.775362253189086914e-01
3.965571820735931396e-01
5.183129906654357910e-01
-4.043668508529663086e-01
7.072680592536926270e-01
-6.717169284820556641e-01
-7.500737905502319336e-01
2.882227115333080292e-02
6.581197977066040039e-01
-6.005873084068298340e-01
4.951187968254089355e-01
-3.474903702735900879e-01
6.067127585411071777e-01
2.804219350218772888e-02
-6.525954604148864746e-01
-6.321733593940734863e-01
-7.352963089942932129e-01
1.451109796762466431e-01
3.705090656876564026e-02
3.396689593791961670e-01
1.551971137523651123e-01
2.995220571756362915e-02
-5.202034115791320801e-01
6.714207530021667480e-01
3.596453666687011719e-01
-4.963057041168212891e-01
7.852509617805480957e-01
6.981830000877380371e-01
-5.325995087623596191e-01
-4.614226520061492920e-01
4.349474608898162842e-01
-4.306061863899230957e-01
4.258655607700347900e-01
2.190845608711242676e-01
-5.645825266838073730e-01
6.375681161880493164e-01
-3.687121272087097168e-01
-1.399440169334411621e-01
7.270772755146026611e-02
6.487685441970825195e-01
-1.803352236747741699e-01
2.864004969596862793e-01
1.472527682781219482e-01
3.574350476264953613e-01
5.203574299812316895e-01
9.575427323579788208e-02
3.829177916049957275e-01
-4.021200537681579590e-01
7.729541063308715820e-01
7.566666007041931152e-01
5.756772756576538086e-01
5.156275033950805664e-01
-7.401619553565979004e-01
-1.253456920385360718e-01
7.175571918487548828e-01
3.556346893310546875e-01
-1.630170941352844238e-01
6.007865071296691895e-01
5.742145180702209473e-01
-4.127159714698791504e-01
-5.488613247871398926e-01
-5.606700181961059570e-01
-1.289278268814086914e-01
4.379988908767700195e-01
-2.211026102304458618e-01
5.864307880401611328e-01
-6.381415575742721558e-02
4.439532756805419922e-01
-3.795759379863739014e-01
6.940991282463073730e-01
-6.971174478530883789e-01
1.375182569026947021e-01
7.422224879264831543e-01
-3.730387687683105469e-01
2.298738807439804077e-01
-7.347243428230285645e-01
-5.218152403831481934e-01
7.840430140495300293e-01
-3.566168248653411865e-01
-5.043869614601135254e-01
7.506095767021179199e-01
7.157621383666992188e-01
2.807613648474216461e-02
-6.813568472862243652e-01
-4.572709798812866211e-01
8.742352575063705444e-02
4.840545952320098877e-01
7.115274071693420410e-01
6.473620533943176270e-01
-4.586308002471923828e-01
1.800593882799148560e-01
3.948159217834472656e-01
6.317864060401916504e-01
-1.956606805324554443e-01
-5.886762142181396484e-01
-3.869749605655670166e-01
1.665068566799163818e-01
6.763344407081604004e-01
5.890966057777404785e-01
6.876417994499206543e-01
-5.079875588417053223e-01
-4.865157902240753174e-01
5.002014040946960449e-01
-4.847399592399597168e-01
5.771803259849548340e-01
4.262371361255645752e-01
-7.426987588405609131e-02
-7.037436366081237793e-01
5.510543659329414368e-02
7.608463168144226074e-01
-6.026800721883773804e-02
-5.132051110267639160e-01
1.912983655929565430e-01
-5.587130784988403320e-01
6.851174682378768921e-02
6.823731213808059692e-02
7.767760157585144043e-01
-1.045221686363220215e-01
1.771233081817626953e-01
5.901107192039489746e-01
-3.541818559169769287e-01
2.456383705139160156e-01
5.411850214004516602e-01
5.518409609794616699e-01
-2.231019437313079834e-01
-5.543338656425476074e-01
-2.124690115451812744e-01
2.532665133476257324e-01
6.576568633317947388e-02
-3.808876872062683105e-01
6.479271054267883301e-01
3.621470332145690918e-01
-6.762616634368896484e-01
-4.943544566631317139e-01
-2.727261483669281006e-01
4.093314409255981445e-01
6.427266597747802734e-01
-1.159418821334838867e-01
-4.363369941711425781e-01
7.696462422609329224e-02
-2.473315447568893433e-01
-6.182290911674499512e-01
6.892309784889221191e-01
-6.128181815147399902e-01
6.599380373954772949e-01
1.674838736653327942e-02
2.342302650213241577e-01
1.224867254495620728e-02
2.093404382467269897e-01
5.343648791313171387e-01
4.044462144374847412e-01
-3.307668566703796387e-01
-5.099584460258483887e-01
-6.064369082450866699e-01
1.530019491910934448e-01
-4.767050743103027344e-01
7.864076495170593262e-01
-4.981514215469360352e-01
2.880593240261077881e-01
-3.084036111831665039e-01
-3.406903147697448730e-01
-6.058695912361145020e-01
-4.281721115112304688e-01
4.975509643554687500e-01
5.242089629173278809e-01
3.801156878471374512e-01
-1.665803194046020508e-01
8.875566720962524414e-02
-2.542840540409088135e-01
6.603918671607971191e-01
-1.823122948408126831e-01
-6.964148879051208496e-01
5.560463666915893555e-01
-7.181345820426940918e-01
3.947931826114654541e-01
2.637155055999755859e-01
6.126399636268615723e-01
8.976316452026367188e-02
-5.669423937797546387e-01
4.841588139533996582e-01
-1.878444701433181763e-01
-3.352145552635192871e-01
-2.879185676574707031e-01
1.665608286857604980e-01
7.402930259704589844e-01
-3.946169614791870117e-01
4.642550945281982422e-01
1.647129207849502563e-01
-1.553111150860786438e-02
-3.218723237514495850e-01
6.678376793861389160e-01
6.822661161422729492e-01
1.569951325654983521e-01
-6.450543403625488281e-01
-4.009506404399871826e-01
7.526904344558715820e-01
-3.841266334056854248e-01
-6.193584799766540527e-01
-5.772376656532287598e-01
3.256964683532714844e-01
2.634704113006591797e-01
5.548768639564514160e-01
7.528231143951416016e-01
-5.439965128898620605e-01
-2.060205042362213135e-01
3.287580013275146484e-01
3.894505798816680908e-01
-3.727433085441589355e-01
-2.465005218982696533e-01
6.835815310478210449e-01
2.003084868192672729e-02
1.156549155712127686e-02
6.716734170913696289e-01
3.994230926036834717e-02
5.706432461738586426e-01
-6.682381629943847656e-01
7.004229426383972168e-01
-1.509140729904174805e-01
5.482402443885803223e-01
-4.389678239822387695e-01
-3.059238791465759277e-01
3.464185595512390137e-01
-7.606143355369567871e-01
-6.568219661712646484e-01
-6.382344663143157959e-02
6.131880879402160645e-01
4.005871415138244629e-01
5.910349488258361816e-01
-3.511031270027160645e-01
-7.570811510086059570e-01
6.369704604148864746e-01
-4.688555896282196045e-01
5.252090096473693848e-01
3.633810281753540039e-01
6.801699399948120117e-01
-3.850081861019134521e-01
-3.820635378360748291e-01
-6.254700422286987305e-01
4.280090928077697754e-01
-4.842764735221862793e-01
-2.291049659252166748e-01
-6.176953911781311035e-01
1.494981348514556885e-01
2.172421216964721680e-01
-4.603038132190704346e-01
7.465839982032775879e-01
-1.345139592885971069e-01
1.974713802337646484e-01
-2.326915562152862549e-01
-6.203567385673522949e-01
-3.397649526596069336e-01
-2.805314958095550537e-01
5.640310645103454590e-01
7.589064240455627441e-01
2.934637963771820068e-01
6.715868115425109863e-01
-7.849892973899841309e-02
4.974653720855712891e-01
-6.029093265533447266e-02
-1.195414215326309204e-01
7.085711359977722168e-01
7.758854031562805176e-01
6.697451323270797729e-02
4.331007599830627441e-01
-4.661948680877685547e-01
-5.177699923515319824e-01
7.190794348716735840e-01
4.700899124145507812e-01
5.499469637870788574e-01
4.879083335399627686e-01
-2.036950737237930298e-01
-4.042326286435127258e-02
1.316536217927932739e-01
-7.284100651741027832e-01
-6.290150880813598633e-01
2.111802399158477783e-01
-3.041431903839111328e-01
-2.212744951248168945e-01
2.936995029449462891e-01
-7.148126959800720215e-01
5.626054406166076660e-01
-3.765197396278381348e-01
-5.169436335563659668e-01
6.406560540199279785e-01
-1.699329018592834473e-01
-3.814203143119812012e-01
-6.159854531288146973e-01
1.349639296531677246e-01
-5.710560679435729980e-01
5.794846415519714355e-01
5.632547736167907715e-01
-2.751303091645240784e-02
-7.534816861152648926e-02
3.007690012454986572e-01
3.650929778814315796e-02
-5.796074271202087402e-01
-3.560739457607269287e-01
-4.169421792030334473e-01
5.734874010086059570e-01
-3.416034877300262451e-01
-3.203505873680114746e-01
5.899658203125000000e-01
5.510177016258239746e-01
-4.253343343734741211e-01
3.960235416889190674e-01
-6.055070757865905762e-01
-3.959250450134277344e-01
2.400861680507659912e-01
6.040391325950622559e-01
-4.529086053371429443e-01
-3.847381100058555603e-02
-5.306652188301086426e-01
-7.578112483024597168e-01
-7.417327761650085449e-01
-7.302609086036682129e-01
6.457077264785766602e-01
5.126836895942687988e-01
6.204883456230163574e-01
-6.522568464279174805e-01
-1.699751317501068115e-01
1.562495827674865723e-01
-5.772140026092529297e-01
-4.329564571380615234e-01
-4.265159070491790771e-01
-4.609905779361724854e-01
-9.176829457283020020e-02
-5.142841935157775879e-01
4.010556340217590332e-01
-5.746943354606628418e-01
2.001662924885749817e-02
5.087655186653137207e-01
-5.347516536712646484e-01
5.924598574638366699e-01
1.220603585243225098e-01
4.030230939388275146e-01
-2.348560467362403870e-02
3.594174981117248535e-01
4.121517837047576904e-01
4.656552895903587341e-02
-3.416725993156433105e-01
6.636045575141906738e-01
6.890330314636230469e-01
4.127707481384277344e-01
5.519319176673889160e-01
-5.576847195625305176e-01
7.216952443122863770e-01
4.505616426467895508e-01
6.958728432655334473e-01
-5.802354216575622559e-01
5.733020305633544922e-01
-3.821358978748321533e-01
-6.006668806076049805e-01
-5.211349129676818848e-01
2.314763516187667847e-01
6.239111423492431641e-01
-6.408051252365112305e-01
6.256840825080871582e-01
2.207508683204650879e-01
7.332760691642761230e-01
4.967568069696426392e-02
1.788296699523925781e-01
-3.610303699970245361e-01
7.510223984718322754e-01
1.297465264797210693e-01
-3.395289778709411621e-01
-6.854943633079528809e-01
2.357451766729354858e-01
-5.372295975685119629e-01
1.820030510425567627e-01
1.403246670961380005e-01
-3.287108242511749268e-01
1.731813699007034302e-02
-1.929935514926910400e-01
-5.363668799400329590e-01
-4.741919040679931641e-01
6.223027110099792480e-01
-2.725515663623809814e-01
6.679304242134094238e-01
7.566934227943420410e-01
-1.750654876232147217e-01
7.745459675788879395e-02
-4.179149866104125977e-01
5.597252249717712402e-01
7.506598234176635742e-01
6.506136655807495117e-01
-6.638288497924804688e-01
-5.052788853645324707e-01
7.442238926887512207e-01
-5.972864031791687012e-01
-7.436651587486267090e-01
-4.372308254241943359e-01
-4.508381783962249756e-01
-1.667449474334716797e-01
1.455240696668624878e-01
5.013229325413703918e-02
7.097851634025573730e-01
7.452304959297180176e-01
-5.549773573875427246e-01
-5.464739799499511719e-01
4.432283639907836914e-01
6.305589079856872559e-01
4.116897583007812500e-01
-4.465999603271484375e-01
2.382243275642395020e-01
4.512787163257598877e-01
-5.908614397048950195e-01
-7.250213027000427246e-01
6.540026664733886719e-01
6.422156095504760742e-01
4.522045850753784180e-01
3.819945156574249268e-01
-3.368750810623168945e-01
2.690341472625732422e-01
-3.428191244602203369e-01
6.413463950157165527e-01
6.814583539962768555e-01
-5.966631770133972168e-01
-2.284465581178665161e-01
-6.028365492820739746e-01
-4.097459912300109863e-01
-8.525879681110382080e-02
-5.103811025619506836e-01
4.981159567832946777e-01
-4.578960537910461426e-01
-5.628368258476257324e-01
1.729638502001762390e-02
5.621688961982727051e-01
6.812435388565063477e-01
-2.790842950344085693e-02
7.079305648803710938e-01
6.768874824047088623e-02
3.946810960769653320e-01
3.535560667514801025e-01
7.196646332740783691e-01
6.852452158927917480e-01
-2.523678243160247803e-01
-4.170405119657516479e-02
6.333607435226440430e-01
6.794801354408264160e-01
-5.265365242958068848e-01
-3.861657977104187012e-01
-4.906405806541442871e-01
3.928726911544799805e-02
-4.320849478244781494e-02
3.066657781600952148e-01
6.962347030639648438e-01
1.866022497415542603e-01
-2.991417646408081055e-01
-3.791769593954086304e-02
5.944799184799194336e-01
6.406937241554260254e-01
-3.343771025538444519e-02
-3.233339190483093262e-01
-2.065250277519226074e-02
5.221186876296997070e-01
-4.130918979644775391e-01
-9.127223491668701172e-02
-4.242376983165740967e-01
-5.691880583763122559e-01
5.147066712379455566e-01
-7.254197001457214355e-01
-2.095426172018051147e-01
-1.292237341403961182e-01
4.947203397750854492e-02
1.910224743187427521e-02
6.740713715553283691e-01
-7.055754661560058594e-01
3.918806016445159912e-01
5.642855763435363770e-01
7.748399376869201660e-01
-4.144499897956848145e-01
-3.176861107349395752e-01
-3.699340224266052246e-01
-4.523673057556152344e-01
7.200426459312438965e-01
-4.409014582633972168e-01
5.828701257705688477e-01
-4.978228211402893066e-01
-7.113332152366638184e-01
3.561919033527374268e-01
-1.608262062072753906e-01
2.176946699619293213e-01
-3.130738139152526855e-01
2.760054469108581543e-01
7.633826732635498047e-01
5.174851417541503906e-01
2.267237007617950439e-01
4.567059129476547241e-02
3.608533740043640137e-01
5.752925276756286621e-01
-3.385748714208602905e-02
-3.246339559555053711e-01
3.584267795085906982e-01
-4.032381772994995117e-01
6.477620005607604980e-01
3.791048526763916016e-01
-3.917992413043975830e-01
-1.060576587915420532e-01
-3.603097796440124512e-01
-3.787503838539123535e-01
-1.338780671358108521e-01
5.840649604797363281e-01
-3.464810848236083984e-01
7.713984251022338867e-01
4.963079690933227539e-01
-4.648990929126739502e-01
5.727168917655944824e-01
-4.139153659343719482e-01
-6.600669026374816895e-01
-3.576651215553283691e-01
4.009416699409484863e-01
7.840937972068786621e-01
-3.043646812438964844e-01
9.549087285995483398e-02
7.642765343189239502e-02
-3.465386927127838135e-01
-5.296419933438301086e-02
-4.438716918230056763e-02
-3.471577763557434082e-01
4.132298827171325684e-01
2.009864747524261475e-01
4.408461749553680420e-01
-4.492183625698089600e-01
-7.445060014724731445e-01
-5.869840979576110840e-01
6.156120896339416504e-01
-6.338750720024108887e-01
-3.505226969718933105e-01
1.993250101804733276e-02
-1.209315657615661621e-01
-6.430494189262390137e-01
-6.040741801261901855e-01
-3.829708099365234375e-01
-5.878796577453613281e-01
-3.256002068519592285e-01
6.799191832542419434e-01
-5.013738870620727539e-01
-7.594978213310241699e-01
7.566959261894226074e-01
7.773771882057189941e-01
4.397824704647064209e-01
-5.544959902763366699e-01
-3.405919671058654785e-01
2.599210441112518311e-01
-5.571102499961853027e-01
-5.989564061164855957e-01
-6.952635645866394043e-01
5.454660058021545410e-01
-6.002925336360931396e-02
7.604165673255920410e-01
-7.453839778900146484e-01
3.870867788791656494e-01
5.477389693260192871e-01
3.427383005619049072e-01
4.987768530845642090e-01
7.072454094886779785e-01
-5.165840387344360352e-01
-4.381334185600280762e-01
-3.253174126148223877e-01
-3.797367960214614868e-02
1.905650049448013306e-01
-1.452429443597793579e-01
-2.688198089599609375e-01
-7.125034928321838379e-01
-5.668780207633972168e-01
2.650433480739593506e-01
7.770430445671081543e-01
-5.984309315681457520e-01
5.998008251190185547e-01
2.152848392724990845e-01
-5.282638669013977051e-01
-4.109574258327484131e-01
7.353429198265075684e-01
4.171971082687377930e-01
-5.501959323883056641e-01
5.472269654273986816e-01
-2.851307094097137451e-01
7.756976485252380371e-01
-6.950675845146179199e-01
-1.100795790553092957e-01
-5.431943535804748535e-01
-7.286189198493957520e-01
2.499906532466411591e-02
-1.315656900405883789e-01
5.621683001518249512e-01
7.039281725883483887e-01
4.230038523674011230e-01
-2.950703799724578857e-01
-5.599968433380126953e-01
4.945841133594512939e-01
-6.871544718742370605e-01
-5.778787136077880859e-01
-3.634354472160339355e-01
-3.590963482856750488e-01
-5.367162227630615234e-01
6.076301336288452148e-01
2.629529833793640137e-01
7.706478238105773926e-01
3.413333892822265625e-01
-3.012955188751220703e-01
-3.028600811958312988e-01
4.283459391444921494e-03
-3.473644256591796875e-01
-6.701977849006652832e-01
4.298717677593231201e-01
4.005582332611083984e-01
-6.103079915046691895e-01
6.593599319458007812e-01
-7.602532505989074707e-01
-5.413503050804138184e-01
6.188127398490905762e-01
-7.541868090629577637e-01
3.205767571926116943e-01
-6.199423670768737793e-01
-6.908508539199829102e-01
6.657069921493530273e-01
-5.763931870460510254e-01
-4.216704070568084717e-01
-4.142217040061950684e-01
4.017815738916397095e-02
1.400696486234664917e-02
-3.323064148426055908e-01
4.659329056739807129e-01
-1.765587776899337769e-01
-6.743232607841491699e-01
6.668483614921569824e-01
4.927115142345428467e-01
-4.614868462085723877e-01
-1.118454113602638245e-01
3.893651366233825684e-01
-3.650177121162414551e-01
-3.103234171867370605e-01
-2.532078921794891357e-01
-6.803455948829650879e-01
-6.990160346031188965e-01
-6.139215826988220215e-01
5.147080123424530029e-02
4.883062839508056641e-02
-7.062264084815979004e-01
-7.372074127197265625e-01
-4.054981470108032227e-01
2.198828756809234619e-01
7.764422297477722168e-01
-5.582512021064758301e-01
4.482718706130981445e-01
2.766751646995544434e-01
7.664784044027328491e-02
-3.464853465557098389e-01
-7.316756844520568848e-01
-5.980664491653442383e-01
4.053472280502319336e-01
-3.249252736568450928e-01
-5.900480151176452637e-01
4.467030167579650879e-01
7.170793414115905762e-01
4.342694878578186035e-01
-3.956959247589111328e-01
-5.971429944038391113e-01
-4.563177824020385742e-01
-4.904326200485229492e-01
-4.458053708076477051e-01
-1.857267916202545166e-01
2.685033380985260010e-01
3.299698829650878906e-01
6.390169262886047363e-01
-9.246715158224105835e-02
4.664987921714782715e-01
6.095990911126136780e-02
-2.719630300998687744e-01
-5.626450181007385254e-01
-4.669942259788513184e-01
6.620141267776489258e-01
4.231984019279479980e-01
-5.222408771514892578e-01
-7.032238841056823730e-01
-7.062947154045104980e-01
2.406681329011917114e-01
-5.612047314643859863e-01
-2.388410121202468872e-01
6.921260356903076172e-01
-4.486128687858581543e-01
-6.914415955543518066e-01
5.735067725181579590e-01
-3.757441937923431396e-01
-3.748742938041687012e-01
2.663424611091613770e-01
-3.868265748023986816e-01
2.452809810638427734e-01
6.536266803741455078e-01
-3.869175016880035400e-01
-6.755821704864501953e-01
-7.042602896690368652e-01
-1.747637093067169189e-01
6.688746809959411621e-01
3.472829461097717285e-01
-7.583925127983093262e-01
7.079528570175170898e-01
-6.320829987525939941e-01
3.837576508522033691e-01
2.301856316626071930e-02
2.473134100437164307e-01
-3.658583164215087891e-01
-6.333351731300354004e-01
-3.510987460613250732e-01
1.151403710246086121e-01
5.335403084754943848e-01
2.588372528553009033e-01
-1.725968420505523682e-01
4.286485016345977783e-01
-4.810133576393127441e-01
6.408018469810485840e-01
-3.384449481964111328e-01
-1.091878190636634827e-01
5.227085947990417480e-01
6.042194366455078125e-01
-1.070715636014938354e-01
1.220296248793601990e-01
5.188689827919006348e-01
7.228209376335144043e-01
3.201074004173278809e-01
4.871000051498413086e-01
2.032631635665893555e-01
-5.745369195938110352e-01
-1.538524776697158813e-01
-6.515529006719589233e-02
-2.860924601554870605e-01
6.055245399475097656e-01
6.567886471748352051e-01
-2.061359435319900513e-01
5.497912764549255371e-01
3.976345658302307129e-01
7.391811013221740723e-01
2.641937732696533203e-01
3.634699881076812744e-01
1.997532844543457031e-01
-3.691641986370086670e-01
6.996887326240539551e-01
-4.506600089371204376e-04
-5.607435703277587891e-01
5.824759602546691895e-01
-4.272845387458801270e-01
-5.061847344040870667e-02
1.840705573558807373e-01
-4.466414451599121094e-01
-6.824527382850646973e-01
5.834561586380004883e-01
-3.851240277290344238e-01
3.078681603074073792e-02
-6.025536656379699707e-01
6.972687840461730957e-01
-9.835609234869480133e-04
5.477163195610046387e-01
-6.850972175598144531e-01
-3.195567522197961807e-03
-3.578240871429443359e-01
-3.845218718051910400e-01
-5.556684136390686035e-01
-6.287469267845153809e-01
-5.046777725219726562e-01
-6.230295300483703613e-01
-2.073945701122283936e-01
-2.478226423263549805e-01
-3.369455337524414062e-01
7.854678034782409668e-01
6.305221915245056152e-01
-5.963091850280761719e-01
-7.289386987686157227e-01
4.510799050331115723e-01
5.240141749382019043e-01
2.430840730667114258e-01
-6.882306933403015137e-01
5.283733606338500977e-01
6.037908196449279785e-01
4.348148107528686523e-01
-3.851413726806640625e-01
-2.170897573232650757e-01
2.875360548496246338e-01
3.470518290996551514e-01
4.683883786201477051e-01
1.542737334966659546e-01
-4.010332524776458740e-01
-1.133495718240737915e-01
-3.130407333374023438e-01
7.614060044288635254e-01
-6.181001663208007812e-01
-5.130153894424438477e-01
5.572221279144287109e-01
-6.375960707664489746e-01
-5.915357470512390137e-01
7.269779443740844727e-01
3.585548400878906250e-01
-4.009813368320465088e-01
2.540828287601470947e-01
3.195048570632934570e-01
3.698733448982238770e-01
-1.496068835258483887e-01
-4.463655352592468262e-01
-5.616833567619323730e-01
-3.332099914550781250e-01
1.324467509984970093e-01
-7.114204764366149902e-01
7.476456761360168457e-01
5.584076046943664551e-01
-6.620207428932189941e-01
7.391940951347351074e-01
-4.189007878303527832e-01
-3.945377171039581299e-01
7.714241147041320801e-01
5.107175111770629883e-01
4.647860229015350342e-01
-7.584548592567443848e-01
1.514449864625930786e-01
-2.750502824783325195e-01
4.310745000839233398e-01
6.191229224205017090e-01
4.925346672534942627e-01
-6.372416615486145020e-01
-2.662730216979980469e-01
-3.630097582936286926e-02
6.109207272529602051e-01
4.188775122165679932e-01
-2.821035683155059814e-01
-3.353039026260375977e-01
-3.749967813491821289e-01
-5.649812817573547363e-01
-6.217412352561950684e-01
5.593176484107971191e-01
-5.851643681526184082e-01
-5.139797180891036987e-02
6.986338496208190918e-01
6.371874213218688965e-01
-6.686701178550720215e-01
-3.181198239326477051e-01
5.735788941383361816e-01
4.584648609161376953e-01
-1.777991652488708496e-01
6.675674915313720703e-01
-3.943736553192138672e-01
4.579092264175415039e-01
-5.016198158264160156e-01
5.197016596794128418e-01
-6.542772650718688965e-01
2.893126010894775391e-01
-5.943485498428344727e-01
3.357211351394653320e-01
4.055061936378479004e-01
5.023044943809509277e-01
2.104114741086959839e-01
-3.809742331504821777e-01
-7.215103507041931152e-01
-5.941449999809265137e-01
-7.567188143730163574e-01
-6.680887341499328613e-01
5.555836558341979980e-01
4.869666099548339844e-01
4.931428730487823486e-01
-5.858122706413269043e-01
4.968959838151931763e-02
-6.986473202705383301e-01
-3.385508060455322266e-01
-5.970579385757446289e-01
6.980473399162292480e-01
-1.270363926887512207e-01
7.568123340606689453e-01
-6.854636669158935547e-01
-5.434522628784179688e-01
1.234931498765945435e-01
4.031911492347717285e-01
-3.241609632968902588e-01
4.417402744293212891e-01
3.818307816982269287e-01
-2.438912540674209595e-01
-5.253472924232482910e-01
-5.931747555732727051e-01
5.111714005470275879e-01
-5.566356331110000610e-02
-1.278031319379806519e-01
7.736518979072570801e-01
4.719541668891906738e-01
-1.497887820005416870e-01
-1.385605335235595703e-01
-2.191944122314453125e-01
5.474604964256286621e-01
4.904261231422424316e-01
2.019986212253570557e-01
6.466996669769287109e-01
-4.621079862117767334e-01
-6.739051938056945801e-01
-1.942383050918579102e-01
7.401580810546875000e-01
-3.021087348461151123e-01
-7.526282668113708496e-01
-2.729873657226562500e-01
-7.568815946578979492e-01
-4.696432352066040039e-01
-1.173543706536293030e-01
6.346333026885986328e-01
-5.431095361709594727e-01
-3.983538448810577393e-01
1.767673492431640625e-01
-1.883970946073532104e-01
-2.982968986034393311e-01
-4.332642257213592529e-01
-7.165892720222473145e-01
-6.037649512290954590e-01
7.744325995445251465e-01
7.280363440513610840e-01
5.655518770217895508e-01
-2.551005184650421143e-01
1.878830343484878540e-01
-5.141874551773071289e-01
-5.341896414756774902e-01
-7.075771689414978027e-01
-1.084590926766395569e-01
-7.525889873504638672e-01
4.161863327026367188e-01
6.892145872116088867e-01
-5.339637994766235352e-01
2.131006717681884766e-01
6.214373707771301270e-01
5.605280995368957520e-01
-3.240001499652862549e-01
7.573155760765075684e-01
2.738950848579406738e-01
6.267192959785461426e-01
5.239182114601135254e-01
4.318155348300933838e-02
2.583664059638977051e-01
4.909443855285644531e-01
-4.833872020244598389e-01
-7.394793629646301270e-01
-4.822969734668731689e-01
3.933907747268676758e-01
-4.980445504188537598e-01
6.842845082283020020e-01
5.218127965927124023e-01
-1.834227740764617920e-01
-1.688171923160552979e-01
-1.448225975036621094e-01
9.161749854683876038e-03
-4.415763616561889648e-01
-3.236491680145263672e-01
5.294706225395202637e-01
5.260789990425109863e-01
-2.468079626560211182e-01
-3.256268799304962158e-01
-3.067817389965057373e-01
-2.479300498962402344e-01
3.825799822807312012e-01
-4.162922799587249756e-01
4.883146584033966064e-01
5.016102790832519531e-01
-4.289579987525939941e-01
-6.967666745185852051e-01
-3.530737757682800293e-01
7.185233235359191895e-01
-6.361951828002929688e-01
2.559351027011871338e-01
4.658649861812591553e-01
5.038420557975769043e-01
-6.811768412590026855e-01
-9.796246141195297241e-02
-7.310822606086730957e-01
7.767822146415710449e-01
1.505401581525802612e-01
-5.735824108123779297e-01
3.091628551483154297e-01
7.205500602722167969e-01
-4.006682932376861572e-01
5.920937657356262207e-01
-5.699924826622009277e-01
2.716744542121887207e-01
-6.659301370382308960e-02
-7.051347494125366211e-01
-5.747625231742858887e-01
-4.756710231304168701e-01
3.901544809341430664e-01
6.108491420745849609e-01
5.997142195701599121e-01
5.397340655326843262e-01
7.662333846092224121e-01
6.760913133621215820e-01
3.935475945472717285e-01
-3.299140930175781250e-01
5.478920340538024902e-01
-1.149584427475929260e-01
6.012145876884460449e-01
4.381212871521711349e-03
-3.650297522544860840e-01
3.471432328224182129e-01
4.935274720191955566e-01
-3.084077239036560059e-01
6.912140846252441406e-01
6.101151108741760254e-01
-1.412761211395263672e-02
-3.872793540358543396e-02
1.501243934035301208e-02
6.468389183282852173e-02
-2.705086469650268555e-01
1.996720433235168457e-01
1.280633658170700073e-01
7.442792654037475586e-01
-3.358058929443359375e-01
-3.078647553920745850e-01
-6.555461287498474121e-01
-7.511460781097412109e-01
6.736403107643127441e-01
3.057165145874023438e-01
6.623556613922119141e-01
3.640472888946533203e-01
5.428801774978637695e-01
1.108300834894180298e-01
-1.631281971931457520e-01
6.791827678680419922e-01
2.960134446620941162e-01
-3.326556682586669922e-01
-5.997065454721450806e-02
1.950287520885467529e-01
-5.980328917503356934e-01
4.696116745471954346e-01
-7.203707098960876465e-01
-1.247666627168655396e-01
5.058519244194030762e-01
6.023952960968017578e-01
6.216207146644592285e-01
6.013913154602050781e-01
6.812838912010192871e-01
1.566110551357269287e-01
-7.125735282897949219e-01
1.386093050241470337e-01
7.716048955917358398e-01
4.920554161071777344e-01
6.065416932106018066e-01
5.876941084861755371e-01
-6.443716287612915039e-01
-5.409521460533142090e-01
-3.401685059070587158e-01
-4.779384136199951172e-01
6.242401003837585449e-01
1.912174373865127563e-01
-4.196895956993103027e-01
6.510873436927795410e-01
-6.242478489875793457e-01
-3.169883191585540771e-01
-7.439121603965759277e-01
-3.332951068878173828e-01
7.009917497634887695e-02
-4.116392135620117188e-01
-3.357116580009460449e-01
5.955826640129089355e-01
4.861176013946533203e-01
-5.427766442298889160e-01
-5.093663930892944336e-01
-5.319330096244812012e-01
6.130335927009582520e-01
9.546418488025665283e-02
-1.949804425239562988e-01
-5.359243154525756836e-01
-2.363785952329635620e-01
4.448629021644592285e-01
4.676286876201629639e-01
9.774173796176910400e-02
-1.589268743991851807e-01
4.527526199817657471e-01
-2.656410634517669678e-01
-1.516973376274108887e-01
4.445010423660278320e-01
-2.754884660243988037e-01
-7.600880265235900879e-01
7.812429666519165039e-01
6.336365342140197754e-01
4.232165515422821045e-01
-2.393534481525421143e-01
-4.461185932159423828e-01
-4.041059911251068115e-01
-7.239559292793273926e-01
7.105177044868469238e-01
4.551377892494201660e-01
2.871810793876647949e-01
3.884979486465454102e-01
5.149545520544052124e-02
-4.829479455947875977e-01
-5.072388052940368652e-01
-5.273619890213012695e-01
7.213054299354553223e-01
3.479212522506713867e-01
5.453841090202331543e-01
5.576568245887756348e-01
-1.301056295633316040e-01
-1.878994405269622803e-01
5.596374869346618652e-01
-6.254219412803649902e-01
-3.762006759643554688e-01
-6.090905666351318359e-01
7.216839790344238281e-01
3.481410145759582520e-01
4.624204635620117188e-01
1.245981454849243164e-01
6.409834027290344238e-01
-8.544972166419029236e-03
-1.884407997131347656e-01
8.906808495521545410e-02
3.801600635051727295e-01
6.338756680488586426e-01
-6.748135089874267578e-01
-2.074411511421203613e-01
-1.093465015292167664e-01
5.807608366012573242e-01
6.763257384300231934e-01
-5.612901449203491211e-01
6.839014887809753418e-01
7.378145456314086914e-01
5.135338902473449707e-01
7.101022601127624512e-01
-6.607856154441833496e-01
1.893866211175918579e-01
-4.325214624404907227e-01
3.998115062713623047e-01
5.724563002586364746e-01
6.658225059509277344e-01
5.286750793457031250e-01
-1.765136420726776123e-01
4.856512546539306641e-01
-4.338580369949340820e-01
5.091623663902282715e-01
-2.580417990684509277e-01
-6.037918329238891602e-01
3.058453798294067383e-01
-6.353138089179992676e-01
-5.062804743647575378e-02
-6.452229619026184082e-02
-9.778320044279098511e-02
2.291343957185745239e-01
5.121975541114807129e-01
-3.841763734817504883e-01
-5.111685395240783691e-01
3.784298002719879150e-01
4.754502177238464355e-01
3.544576168060302734e-01
4.752761125564575195e-01
-3.720874786376953125e-01
6.961736083030700684e-01
-6.785859465599060059e-01
-1.666674017906188965e-01
4.285670518875122070e-01
-5.101768374443054199e-01
6.386873126029968262e-02
4.171758294105529785e-01
-1.043449193239212036e-01
-5.703418254852294922e-01
-5.354681611061096191e-01
5.241185426712036133e-01
1.432317197322845459e-01
-4.759772121906280518e-01
-5.499685406684875488e-01
6.914110779762268066e-01
-6.970379948616027832e-01
5.930172801017761230e-01
-3.541358280926942825e-03
3.384240865707397461e-01
5.900973081588745117e-01
-4.605396687984466553e-01
4.180500507354736328e-01
4.374571740627288818e-01
-4.595159888267517090e-01
-1.093575283885002136e-01
-3.285876512527465820e-01
-6.057538986206054688e-01
-6.051139533519744873e-02
5.457394123077392578e-01
4.472166597843170166e-01
5.047215819358825684e-01
7.043350338935852051e-01
-6.312525868415832520e-01
2.226663827896118164e-01
9.929114580154418945e-02
-4.494655132293701172e-01
7.838168740272521973e-01
-3.595795035362243652e-01
-6.246315240859985352e-01
-5.187226533889770508e-01
5.909075140953063965e-01
-6.996762156486511230e-01
-7.610549330711364746e-01
-3.609190285205841064e-01
-3.861226439476013184e-01
5.742861628532409668e-01
-4.169582724571228027e-01
7.507635951042175293e-01
4.841845631599426270e-01
4.540898799896240234e-01
5.890065431594848633e-01
-4.149387478828430176e-01
-4.411868453025817871e-01
7.605788707733154297e-01
-4.303017556667327881e-01
-2.609822899103164673e-02
-4.430227577686309814e-01
4.698378443717956543e-01
7.303105592727661133e-01
-1.835787296295166016e-01
-7.622870802879333496e-01
-3.176917731761932373e-01
7.155964970588684082e-01
6.666187644004821777e-01
6.312811374664306641e-02
4.014019668102264404e-01
5.583803653717041016e-01
-5.237771868705749512e-01
-9.495047852396965027e-03
5.862454771995544434e-01
-6.863212585449218750e-01
5.569581389427185059e-01
6.787783503532409668e-01
5.835449099540710449e-01
3.624819219112396240e-01
5.276594161987304688e-01
3.785349726676940918e-01
-4.369685053825378418e-01
6.799705028533935547e-01
4.333302676677703857e-01
7.246883511543273926e-01
5.287441611289978027e-01
5.260767340660095215e-01
5.147656798362731934e-01
7.295284420251846313e-02
7.030951380729675293e-01
-5.892831683158874512e-01
6.077671051025390625e-01
-1.767008304595947266e-01
-5.493980646133422852e-01
7.515484690666198730e-01
-3.552591502666473389e-01
2.447851896286010742e-01
-8.665386587381362915e-02
-5.097563862800598145e-01
-7.290607690811157227e-01
-3.481884002685546875e-01
2.623180747032165527e-01
7.218970656394958496e-01
-3.329187035560607910e-01
4.272006154060363770e-01
-6.453138589859008789e-01
1.204883307218551636e-01
4.194501340389251709e-01
-4.520406723022460938e-01
6.355517506599426270e-01
1.036321669816970825e-01
-3.880720138549804688e-01
-7.476614117622375488e-01
-3.541443347930908203e-01
-1.309802830219268799e-01
4.331136941909790039e-01
2.941407635807991028e-02
-7.415186166763305664e-01
-7.090441584587097168e-01
6.376938223838806152e-01
-5.530838370323181152e-01
6.188914179801940918e-01
4.683536887168884277e-01
6.689826846122741699e-01
-7.425743937492370605e-01
-4.724903702735900879e-01
4.585054516792297363e-01
-6.835743784904479980e-01
-6.414675116539001465e-01
-4.425626099109649658e-01
6.545220613479614258e-01
-2.262210249900817871e-01
2.840209603309631348e-01
7.396104931831359863e-01
7.851536870002746582e-01
-6.493729948997497559e-01
-3.874050974845886230e-01
-4.821984469890594482e-01
-3.594720959663391113e-01
-2.426162511110305786e-01
7.613288760185241699e-01
4.858833253383636475e-01
2.994817495346069336e-01
1.421653181314468384e-01
-4.941332340240478516e-01
-7.612056732177734375e-01
4.613843858242034912e-01
6.957859396934509277e-01
-4.052555561065673828e-01
-7.192732393741607666e-02
-2.750546336174011230e-01
6.537373065948486328e-01
-4.003061056137084961e-01
5.031340718269348145e-01
-1.221520081162452698e-01
-2.136260569095611572e-01
-6.770959496498107910e-02
5.174469947814941406e-01
-4.966812133789062500e-01
6.438872218132019043e-01
-4.315200150012969971e-01
5.834187865257263184e-01
-4.903802871704101562e-01
-5.363825559616088867e-01
1.148462146520614624e-01
-5.228690505027770996e-01
5.544078350067138672e-01
-4.496978223323822021e-01
7.752259969711303711e-01
6.887906193733215332e-01
7.193213105201721191e-01
7.008572220802307129e-01
-3.634930551052093506e-01
-4.407930970191955566e-01
9.345375001430511475e-03
-6.285966038703918457e-01
6.413285732269287109e-01
6.271618604660034180e-01
-6.273252367973327637e-01
-5.279772877693176270e-01
-4.020449221134185791e-01
-3.397879600524902344e-01
-4.366035461425781250e-01
4.574125409126281738e-01
-6.995524764060974121e-01
-6.363611221313476562e-01
-5.548973679542541504e-01
5.760426521301269531e-01
-2.557027041912078857e-01
2.120893262326717377e-02
7.350175976753234863e-01
4.720329046249389648e-01
6.933582425117492676e-01
4.997673034667968750e-01
-5.354714989662170410e-01
5.561534166336059570e-01
-2.608830332756042480e-01
-6.162495017051696777e-01
-7.171831727027893066e-01
-4.783394932746887207e-01
4.603301584720611572e-01
-7.346028685569763184e-01
4.446282386779785156e-01
3.953902721405029297e-01
7.778387069702148438e-01
5.433403253555297852e-01
4.056074619293212891e-01
-2.308271229267120361e-01
-5.331965088844299316e-01
-8.973093330860137939e-02
7.138201594352722168e-01
-5.214294195175170898e-01
-8.979418873786926270e-02
7.496266067028045654e-02
-1.756233274936676025e-01
5.197848081588745117e-01
-3.083403110504150391e-01
7.243911623954772949e-01
-3.833559453487396240e-01
-1.620463579893112183e-01
-3.317977488040924072e-01
4.860123991966247559e-01
-5.216614603996276855e-01
-3.431430160999298096e-01
6.161887645721435547e-01
-7.853228598833084106e-02
4.693133831024169922e-01
6.070542931556701660e-01
5.680541396141052246e-01
-4.406028389930725098e-01
5.500448346138000488e-01
-4.533720016479492188e-01
4.794393181800842285e-01
2.109652757644653320e-01
6.978538036346435547e-01
-2.106444239616394043e-01
-3.063184618949890137e-01
1.660920381546020508e-01
-4.074999690055847168e-01
-1.665299683809280396e-01
-5.367684364318847656e-01
6.443012952804565430e-01
3.849407732486724854e-01
-1.316344439983367920e-01
3.352224230766296387e-01
-3.704879283905029297e-01
-3.116894364356994629e-01
-3.974853157997131348e-01
-2.412029802799224854e-01
4.526700675487518311e-01
-5.712450295686721802e-02
-5.326316356658935547e-01
-1.981805562973022461e-01
6.209179759025573730e-01
6.128402352333068848e-01
-1.366731673479080200e-01
7.060675621032714844e-01
-4.666199088096618652e-01
-4.710752964019775391e-01
-7.249800562858581543e-01
6.148672476410865784e-02
-2.860934734344482422e-01
4.264574348926544189e-01
5.512031912803649902e-01
-4.579511880874633789e-01
7.430714964866638184e-01
-5.995507836341857910e-01
7.307154536247253418e-01
3.256872892379760742e-01
-4.422007128596305847e-02
-6.768102645874023438e-01
-9.242884814739227295e-02
2.295167297124862671e-01
7.485957145690917969e-01
5.474602580070495605e-01
-7.046588063240051270e-01
-4.812189340591430664e-01
2.817670106887817383e-01
-3.986954092979431152e-01
6.184620857238769531e-01
4.415132105350494385e-01
-5.987878441810607910e-01
-5.355982184410095215e-01
-3.811135590076446533e-01
4.383397698402404785e-01
1.206655651330947876e-01
-7.132146954536437988e-01
-4.006769359111785889e-01
6.385129690170288086e-01
-5.779019594192504883e-01
1.260932981967926025e-01
-4.668496251106262207e-01
5.161716341972351074e-01
-1.995916664600372314e-01
3.918551206588745117e-01
-4.076232314109802246e-01
5.785171389579772949e-01
4.426038563251495361e-01
1.448098570108413696e-01
-4.962337911128997803e-01
-4.461537003517150879e-01
-6.360369324684143066e-01
-3.516493141651153564e-01
4.875290393829345703e-01
3.901079893112182617e-01
-7.161242961883544922e-01
7.035346627235412598e-01
1.650163531303405762e-01
3.668421879410743713e-02
-3.494706451892852783e-01
-6.575352549552917480e-01
6.885999441146850586e-01
1.429674476385116577e-01
-2.864796221256256104e-01
-6.326537132263183594e-01
4.064148068428039551e-01
3.672345578670501709e-01
-6.581231951713562012e-01
3.858238160610198975e-01
4.801680743694305420e-01
6.317728161811828613e-01
-6.633802503347396851e-02
-6.338663697242736816e-01
-7.046502232551574707e-01
7.134024500846862793e-01
-4.073220193386077881e-01
-3.367260098457336426e-01
3.435944318771362305e-01
-4.491714537143707275e-01
3.669613599777221680e-01
-5.159471631050109863e-01
-5.209788680076599121e-01
-3.817153871059417725e-01
1.825776882469654083e-02
-4.673138558864593506e-01
-3.077699840068817139e-01
-3.638162016868591309e-01
4.047270715236663818e-01
-6.312342286109924316e-01
6.108602881431579590e-01
-3.472641706466674805e-01
4.728621840476989746e-01
-2.584300041198730469e-01
3.882556557655334473e-01
5.887088775634765625e-01
-1.818692982196807861e-01
3.420826792716979980e-01
2.627868577837944031e-02
-6.838256120681762695e-01
6.817596554756164551e-01
5.205858349800109863e-01
3.474961519241333008e-01
2.849775254726409912e-01
4.494282603263854980e-01
7.282219529151916504e-01
-6.889941692352294922e-01
1.114474162459373474e-01
-7.607231736183166504e-01
5.503937005996704102e-01
2.310354262590408325e-01
5.239194035530090332e-01
-6.185010671615600586e-01
-7.162384986877441406e-01
-6.044549345970153809e-01
-1.318798772990703583e-02
7.869294285774230957e-01
-8.829583227634429932e-02
7.053520083427429199e-01
-4.811098575592041016e-01
5.852825045585632324e-01
-2.688892185688018799e-01
-6.712351441383361816e-01
-4.296057224273681641e-01
6.833494305610656738e-01
-4.973540902137756348e-01
-5.627846121788024902e-01
3.884586691856384277e-01
-6.182927489280700684e-01
-2.687539458274841309e-01
4.905357360839843750e-01
-4.524294435977935791e-01
4.988307952880859375e-01
5.448237657546997070e-01
4.392150044441223145e-01
5.086886286735534668e-01
-3.238846659660339355e-01
4.890839755535125732e-01
-7.278322577476501465e-01
6.264361739158630371e-01
4.884722232818603516e-01
6.629285812377929688e-01
-4.651745557785034180e-01
5.401023030281066895e-01
4.228365719318389893e-01
4.274624586105346680e-01
4.561447799205780029e-01
-3.428916335105895996e-01
-3.746812343597412109e-01
1.684299409389495850e-01
-4.990291595458984375e-01
6.466475129127502441e-02
-6.772142648696899414e-01
6.143633723258972168e-01
-6.033344268798828125e-01
6.478168964385986328e-01
-6.581163406372070312e-01
6.036837100982666016e-01
6.732755899429321289e-02
-2.316873371601104736e-01
5.104966759681701660e-01
6.058791279792785645e-01
8.827990293502807617e-02
1.455611176788806915e-02
-2.564785480499267578e-01
-1.343001574277877808e-01
-5.455722212791442871e-01
5.422247052192687988e-01
5.788533091545104980e-01
-6.054729819297790527e-01
8.094476908445358276e-02
6.525455713272094727e-01
-6.660460829734802246e-01
6.609643697738647461e-01
-1.142694726586341858e-01
3.989965617656707764e-01
7.441123723983764648e-01
4.353471696376800537e-01
-6.931247115135192871e-01
6.178999543190002441e-01
-1.529160439968109131e-01
-6.045207381248474121e-01
6.466533541679382324e-01
4.345982968807220459e-01
-7.593386769294738770e-01
-7.575060725212097168e-01
-4.864546656608581543e-01
-5.541763901710510254e-01
-1.642907559871673584e-01
-2.045089900493621826e-01
4.910712838172912598e-01
-7.442678213119506836e-01
1.317954808473587036e-01
5.574072003364562988e-01
-4.452104568481445312e-01
3.566521406173706055e-01
-4.088783860206604004e-01
-2.601155042648315430e-01
3.947317600250244141e-01
-7.239308953285217285e-01
2.405065298080444336e-01
-7.296814322471618652e-01
-6.498635411262512207e-01
5.546164512634277344e-01
6.646385192871093750e-01
6.637744903564453125e-01
-3.615362048149108887e-01
4.569329619407653809e-01
-6.652373075485229492e-01
3.880100846290588379e-01
3.848689049482345581e-02
7.646269798278808594e-01
-7.482150197029113770e-01
-4.175554513931274414e-01
7.364755868911743164e-01
-5.970433354377746582e-01
2.742022648453712463e-02
-5.793872475624084473e-01
-4.672727882862091064e-01
5.048969388008117676e-01
-5.846597552299499512e-01
2.704889699816703796e-02
6.989537477493286133e-01
-5.997100472450256348e-01
3.598687648773193359e-01
-2.019497752189636230e-01
1.064203083515167236e-01
-5.445927381515502930e-01
-1.057913526892662048e-01
5.208171606063842773e-01
6.406263113021850586e-01
-2.321882992982864380e-01
-5.329230800271034241e-02
3.874919414520263672e-01
7.665509581565856934e-01
6.169502139091491699e-01
1.121210306882858276e-01
-5.755814909934997559e-01
-3.974739015102386475e-01
-4.646303653717041016e-01
4.041369855403900146e-01
7.382805943489074707e-01
-2.459947168827056885e-01
4.038282632827758789e-01
-6.366412043571472168e-01
-4.629542827606201172e-01
-6.309115290641784668e-01
5.580691695213317871e-01
3.855626583099365234e-01
-7.002549171447753906e-01
-2.389352023601531982e-01
5.858638882637023926e-01
2.282307446002960205e-01
5.399324893951416016e-01
-3.132378458976745605e-01
5.387152433395385742e-01
5.853567123413085938e-01
-4.200991690158843994e-01
-7.255770564079284668e-01
1.529209129512310028e-02
-5.106832385063171387e-01
-3.946558833122253418e-01
-6.113943457603454590e-01
-2.077637612819671631e-01
4.682765603065490723e-01
-7.492094635963439941e-01
9.159803390502929688e-02
1.691595315933227539e-01
2.993267178535461426e-01
4.057411551475524902e-01
-6.553067564964294434e-01
4.504501223564147949e-01
-2.263106703758239746e-01
-7.728399336338043213e-02
-5.000713467597961426e-01
-7.154042720794677734e-01
-5.001909732818603516e-01
-7.408341765403747559e-01
4.032683968544006348e-01
5.122492909431457520e-01
7.814672589302062988e-01
-5.752291083335876465e-01
4.752604365348815918e-01
-2.204518914222717285e-01
4.257919788360595703e-01
5.616508126258850098e-01
7.094833254814147949e-01
-6.107643246650695801e-01
1.206301711499691010e-02
7.644295096397399902e-01
-6.191350817680358887e-01
4.840160608291625977e-01
6.850447654724121094e-01
-6.436104178428649902e-01
-5.382703542709350586e-01
1.257907301187515259e-01
-1.541782468557357788e-01
4.297349154949188232e-01
6.956390738487243652e-01
4.543366730213165283e-01
4.992997050285339355e-01
7.277473807334899902e-02
-7.567391991615295410e-01
7.843456268310546875e-01
-4.882620573043823242e-01
4.770815372467041016e-01
6.951254010200500488e-01
-1.736946403980255127e-02
7.552790045738220215e-01
5.437390208244323730e-01
6.367070674896240234e-01
-2.152698040008544922e-01
4.098054766654968262e-01
-7.403930425643920898e-01
5.047149658203125000e-01
1.121932640671730042e-01
2.763781547546386719e-01
-6.866845488548278809e-01
7.707425951957702637e-01
-5.173957347869873047e-01
1.806166395545005798e-02
-5.270153284072875977e-01
4.919810295104980469e-01
-9.895093739032745361e-03
7.545079588890075684e-01
-9.639681875705718994e-02
-4.334143996238708496e-01
-5.082245469093322754e-01
5.012852326035499573e-02
-3.376284241676330566e-01
-3.217452466487884521e-01
4.767262935638427734e-01
5.786672234535217285e-01
-2.487666606903076172e-01
-7.399196028709411621e-01
5.594362020492553711e-01
-4.652712345123291016e-01
-6.814898848533630371e-01
6.000617146492004395e-01
-2.115136086940765381e-01
7.588703036308288574e-01
-1.532775014638900757e-01
5.318128466606140137e-01
3.975890874862670898e-01
-5.932022333145141602e-01
3.048097491264343262e-01
4.539600908756256104e-01
6.226874589920043945e-01
-2.987920939922332764e-01
-6.552242636680603027e-01
4.739401936531066895e-01
-2.991024851799011230e-01
-4.093101322650909424e-01
5.493071079254150391e-01
5.690707564353942871e-01
-5.899661183357238770e-01
1.553360670804977417e-01
5.082650780677795410e-01
-3.745439648628234863e-01
-6.418704390525817871e-01
5.312797427177429199e-01
4.819194078445434570e-01
-1.013188958168029785e-01
-6.383505463600158691e-02
-4.237886369228363037e-01
4.140317142009735107e-01
-1.066793501377105713e-01
1.356253623962402344e-01
-7.368581891059875488e-01
-7.627002596855163574e-01
4.053381383419036865e-01
-4.557628184556961060e-02
5.380797386169433594e-01
-4.924632906913757324e-01
-3.246489763259887695e-01
7.649601697921752930e-01
1.198666319251060486e-01
-6.418084353208541870e-02
-6.001229882240295410e-01
4.301022887229919434e-01
7.622991204261779785e-01
5.019143223762512207e-01
3.999765515327453613e-01
-3.530071675777435303e-02
-5.751723647117614746e-01
-6.371343731880187988e-01
-5.996217131614685059e-01
-6.902655363082885742e-01
-1.665603518486022949e-01
-5.342954397201538086e-01
-1.688326150178909302e-02
-4.234602451324462891e-01
-7.126411199569702148e-01
2.311429381370544434e-02
-2.272177115082740784e-02
1.458022892475128174e-01
-2.799071669578552246e-01
6.320718526840209961e-01
2.496582716703414917e-01
4.662576317787170410e-01
-5.629289150238037109e-01
-7.041244208812713623e-02
2.828798890113830566e-01
2.085417956113815308e-01
4.389119744300842285e-01
-5.757622122764587402e-01
-6.228868365287780762e-01
5.476279854774475098e-01
6.645572185516357422e-01
3.746816515922546387e-01
7.756367325782775879e-02
5.762109160423278809e-01
4.892286062240600586e-01
2.999528646469116211e-01
-1.758993417024612427e-02
5.760803818702697754e-01
5.014495253562927246e-01
-1.560711413621902466e-01
-7.064414620399475098e-01
4.210993349552154541e-01
-7.072110474109649658e-02
7.194969058036804199e-02
5.426203608512878418e-01
6.857960820198059082e-01
-2.136793136596679688e-01
-4.410673975944519043e-01
4.226990044116973877e-01
5.186839699745178223e-01
-5.876072049140930176e-01
6.157199740409851074e-01
-2.551690340042114258e-01
-4.784634709358215332e-01
5.979257822036743164e-01
-5.124320983886718750e-01
-1.058603972196578979e-01
4.597334265708923340e-01
-3.937876224517822266e-01
7.280497550964355469e-01
6.143285632133483887e-01
6.409117579460144043e-01
5.998929142951965332e-01
-3.260598182678222656e-01
-6.582930684089660645e-01
1.750009357929229736e-01
5.455068945884704590e-01
-3.636846542358398438e-01
-3.842738866806030273e-01
7.710154652595520020e-01
-2.069116532802581787e-01
-2.492287456989288330e-01
-6.655772924423217773e-01
-6.926487088203430176e-01
-6.868822574615478516e-01
5.065540671348571777e-01
6.003481149673461914e-01
-1.509538143873214722e-01
5.412313342094421387e-01
-6.038627028465270996e-01
-2.928261160850524902e-01
-7.262656092643737793e-01
6.526881456375122070e-01
-2.367338538169860840e-01
-5.425108224153518677e-02
2.300609499216079712e-01
3.216134309768676758e-01
7.123000025749206543e-01
-4.517321586608886719e-01
-3.559861779212951660e-01
4.942887425422668457e-01
4.571026265621185303e-01
3.930547237396240234e-01
5.788058042526245117e-01
-1.030794978141784668e-01
5.953763127326965332e-01
-3.454779386520385742e-01
-4.875046610832214355e-01
3.659226000308990479e-02
5.621291995048522949e-01
7.722483873367309570e-01
-3.374341130256652832e-01
-2.182786613702774048e-01
2.412813901901245117e-01
7.033867835998535156e-01
6.275661587715148926e-01
-6.847705841064453125e-01
4.466037154197692871e-01
4.508748352527618408e-01
-2.478612661361694336e-01
-3.351789116859436035e-01
-3.405251204967498779e-01
5.895459651947021484e-01
7.216336727142333984e-01
-3.332723975181579590e-01
6.427868008613586426e-01
7.150540947914123535e-01
6.675593256950378418e-01
-5.921996235847473145e-01
-7.169430851936340332e-01
1.046953946352005005e-01
7.032851576805114746e-01
-3.583133518695831299e-01
-7.013217806816101074e-01
4.526231586933135986e-01
5.977641940116882324e-01
-3.862105011940002441e-01
-5.868552327156066895e-01
5.048670172691345215e-01
6.948075890541076660e-01
5.413621068000793457e-01
3.966725766658782959e-01
-5.693865418434143066e-01
7.513403426855802536e-03
-1.735147461295127869e-02
-5.906909108161926270e-01
7.093608379364013672e-01
5.602334141731262207e-01
-2.875723540782928467e-01
-2.304958365857601166e-02
5.491026043891906738e-01
9.176455438137054443e-02
3.180075585842132568e-01
7.251533865928649902e-01
-7.468309402465820312e-01
-5.997697114944458008e-01
8.156615495681762695e-02
4.019698500633239746e-01
3.549779951572418213e-01
-1.222459971904754639e-01
7.311111092567443848e-01
-4.184785187244415283e-01
4.394450783729553223e-02
3.732177428901195526e-04
7.147406935691833496e-01
2.860063128173351288e-02
3.477416932582855225e-01
2.410339117050170898e-01
-4.078310132026672363e-01
-6.328092217445373535e-01
5.994560718536376953e-01
3.805932402610778809e-01
7.291973233222961426e-01
2.629841119050979614e-02
-5.544480681419372559e-01
3.074036538600921631e-01
7.807546854019165039e-01
1.635531038045883179e-01
1.266418844461441040e-01
-3.540883660316467285e-01
-4.033164381980895996e-01
-6.395627260208129883e-01
1.778508722782135010e-01
4.809980094432830811e-01
7.165417075157165527e-01
-2.769633531570434570e-01
-5.350268483161926270e-01
-7.399295568466186523e-01
-8.371372520923614502e-02
-3.600008189678192139e-01
5.367189049720764160e-01
-7.215372323989868164e-01
5.870815515518188477e-01
-2.734923064708709717e-01
7.212788462638854980e-01
-1.126452013850212097e-01
-4.996281862258911133e-01
-2.494788467884063721e-01
6.276817321777343750e-01
-2.828266471624374390e-02
1.091942265629768372e-01
7.225691527128219604e-02
4.237467050552368164e-01
-3.382058739662170410e-01
-4.328681230545043945e-01
6.957247853279113770e-01
-4.855195879936218262e-01
7.303435206413269043e-01
-6.738403439521789551e-01
4.257227778434753418e-01
3.244020342826843262e-01
1.151101887226104736e-01
-7.184117287397384644e-02
-5.176963210105895996e-01
-2.903363704681396484e-01
-4.835502207279205322e-01
-3.555415868759155273e-01
-1.112075150012969971e-02
5.867375731468200684e-01
6.100546717643737793e-01
-4.941272437572479248e-01
-2.223982810974121094e-01
1.445064097642898560e-01
-6.523481011390686035e-01
3.936550915241241455e-01
4.482237100601196289e-01
5.080831050872802734e-01
7.357642054557800293e-01
7.434390187263488770e-01
-6.877493262290954590e-01
1.993001550436019897e-01
-6.296126544475555420e-02
-4.774659872055053711e-01
-6.880399584770202637e-01
6.289473176002502441e-01
-5.741130709648132324e-01
-2.616958022117614746e-01
6.652707457542419434e-01
-3.507056832313537598e-01
-3.781939744949340820e-01
1.800161600112915039e-01
-4.699966609477996826e-01
-4.454044699668884277e-01
-3.692006468772888184e-01
7.816577553749084473e-01
-4.164237380027770996e-01
-7.489833831787109375e-01
-5.249010324478149414e-01
-6.574625372886657715e-01
-7.041314244270324707e-01
5.929839611053466797e-01
5.155263543128967285e-01
-4.871331453323364258e-01
3.170255720615386963e-01
1.776399612426757812e-01
1.807312667369842529e-01
-3.247624635696411133e-01
-7.354633212089538574e-01
2.688470482826232910e-01
-3.113664388656616211e-01
3.925047814846038818e-01
3.389805555343627930e-01
-4.251649975776672363e-01
7.423023581504821777e-01
-3.813754320144653320e-01
-7.006193995475769043e-01
2.975081205368041992e-01
1.902644634246826172e-01
4.757172465324401855e-01
4.744866490364074707e-01
7.702264189720153809e-01
6.283528208732604980e-01
5.244553089141845703e-01
2.023609578609466553e-01
6.093448996543884277e-01
1.358687430620193481e-01
-2.014717757701873779e-01
-1.698926687240600586e-01
3.940232992172241211e-01
-2.151798307895660400e-01
-7.431765198707580566e-01
5.204519629478454590e-02
-7.605916857719421387e-01
-6.161593794822692871e-01
-6.856964230537414551e-01
4.648342430591583252e-01
-7.429507970809936523e-01
-2.514067292213439941e-01
5.365437269210815430e-02
7.238693833351135254e-01
4.920857846736907959e-01
2.728410363197326660e-01
-7.111926674842834473e-01
7.145702242851257324e-01
3.554163575172424316e-01
-2.553423643112182617e-01
3.511498570442199707e-01
-5.668668150901794434e-01
-4.026221930980682373e-01
-2.710854113101959229e-01
2.359856367111206055e-01
-3.975932300090789795e-01
7.577138543128967285e-01
-8.344075083732604980e-02
1.557668447494506836e-01
-1.578358113765716553e-01
-2.847941517829895020e-01
-7.629070878028869629e-01
-5.205462574958801270e-01
-7.514393925666809082e-01
4.352769255638122559e-01
4.116785526275634766e-01
-2.983675301074981689e-01
4.453840553760528564e-01
-5.590582489967346191e-01
-6.113398075103759766e-01
-4.111993908882141113e-01
-3.973520994186401367e-01
3.009586930274963379e-01
-4.089806973934173584e-01
1.306919455528259277e-01
5.223041176795959473e-01
6.133192181587219238e-01
4.258081316947937012e-01
7.525927424430847168e-01
-3.776604533195495605e-01
-4.797633588314056396e-01
-4.665384888648986816e-01
-4.659855067729949951e-01
5.104928016662597656e-01
4.939152300357818604e-01
-3.815321922302246094e-01
-5.126087069511413574e-01
4.187119007110595703e-01
4.094547331333160400e-01
2.824274301528930664e-01
4.876925945281982422e-01
1.121117398142814636e-01
-5.215004682540893555e-01
6.187343001365661621e-01
-6.703396141529083252e-02
-6.841544508934020996e-01
-3.531493544578552246e-01
6.841756701469421387e-01
-7.500717043876647949e-01
4.742915332317352295e-01
4.362061619758605957e-01
-5.867879986763000488e-01
-4.588118195533752441e-01
6.188012361526489258e-01
3.428815305233001709e-01
4.581605494022369385e-01
6.318519711494445801e-01
-7.586222141981124878e-02
7.202283740043640137e-01
7.193440794944763184e-01
-3.266127109527587891e-01
-5.969393849372863770e-01
6.203161478042602539e-01
1.780588626861572266e-01
-4.170483350753784180e-01
-7.274838089942932129e-01
2.969320416450500488e-01
6.311553120613098145e-01
-5.207626223564147949e-01
1.330411434173583984e-01
-4.898622334003448486e-01
6.821891665458679199e-01
-1.386249363422393799e-01
-5.891323685646057129e-01
-3.243484199047088623e-01
5.029482245445251465e-01
6.517569422721862793e-01
-3.602240681648254395e-01
2.249517738819122314e-01
5.620873570442199707e-01
-5.918283462524414062e-01
4.271945655345916748e-01
-3.913654088973999023e-01
4.110954105854034424e-01
4.393641948699951172e-01
-6.077594161033630371e-01
-3.453223109245300293e-01
-5.064849257469177246e-01
-2.924953699111938477e-01
7.078312635421752930e-01
-7.012110352516174316e-01
6.841840147972106934e-01
-1.773683428764343262e-01
-7.800605148077011108e-02
-3.772975802421569824e-01
-7.279618084430694580e-02
7.347927689552307129e-01
-7.169360518455505371e-01
-3.437947332859039307e-01
3.824127912521362305e-01
4.955641329288482666e-01
-2.550314664840698242e-01
5.954008102416992188e-01
-5.596609711647033691e-01
-4.677022397518157959e-01
6.372616291046142578e-01
1.588098891079425812e-02
-5.561679005622863770e-01
-6.969460844993591309e-01
-6.049976348876953125e-01
4.359248578548431396e-01
-1.129741743206977844e-01
5.195671916007995605e-01
7.536076903343200684e-01
3.338829874992370605e-01
-5.490722656250000000e-01
-4.350806772708892822e-01
-1.295469105243682861e-01
2.944260835647583008e-01
4.548156261444091797e-01
4.703217148780822754e-01
7.729375958442687988e-01
-4.022715985774993896e-02
-3.698253333568572998e-01
6.934857368469238281e-01
-3.383559882640838623e-01
-4.013860821723937988e-01
6.891140341758728027e-01
3.825947940349578857e-01
-4.393161535263061523e-01
-3.981466591358184814e-01
6.177943348884582520e-01
5.459465980529785156e-01
-9.923890978097915649e-02
-4.359106421470642090e-01
1.485828757286071777e-01
4.512263536453247070e-01
-4.920493364334106445e-01
-5.025668740272521973e-01
6.093376874923706055e-01
-3.817303180694580078e-01
1.876039505004882812e-01
1.873515844345092773e-01
4.316317439079284668e-01
3.292512521147727966e-02
-6.671466231346130371e-01
7.071201205253601074e-01
1.003305688500404358e-01
-6.004115939140319824e-01
-3.944732546806335449e-01
6.957286596298217773e-01
-1.897332668304443359e-01
3.614670634269714355e-01
-2.257087528705596924e-01
8.892797678709030151e-02
-6.835672259330749512e-01
-2.675162255764007568e-01
6.799055933952331543e-01
4.824114739894866943e-01
1.077556312084197998e-01
4.789568781852722168e-01
3.914855122566223145e-01
6.338303685188293457e-01
-6.660077571868896484e-01
7.396182417869567871e-01
6.992344856262207031e-01
-6.602402329444885254e-01
-7.288755476474761963e-02
-4.383214414119720459e-01
-3.861958980560302734e-01
5.024610757827758789e-01
-5.823777318000793457e-01
-3.669482171535491943e-01
-6.709788441658020020e-01
8.002516627311706543e-02
4.490697085857391357e-01
3.848630562424659729e-02
5.336896181106567383e-01
-2.325472682714462280e-01
-6.726906895637512207e-01
-3.470341563224792480e-01
7.425742596387863159e-02
5.315505862236022949e-01
-4.431071281433105469e-01
7.210228592157363892e-02
-2.697719931602478027e-01
6.510389447212219238e-01
-4.324676394462585449e-01
1.341281533241271973e-01
-6.737629771232604980e-01
3.726006150245666504e-01
4.261848330497741699e-01
-3.082894086837768555e-01
5.503961443901062012e-01
7.069038748741149902e-01
-6.672769188880920410e-01
-6.243384480476379395e-01
4.586215615272521973e-01
-6.163430809974670410e-01
5.784793496131896973e-01
5.183592438697814941e-01
7.759218215942382812e-01
3.293614834547042847e-02
-3.639811277389526367e-01
5.175380706787109375e-01
2.043800503015518188e-01
-4.015233516693115234e-01
-7.093518376350402832e-01
7.601016163825988770e-01
-4.047791659832000732e-01
-4.233834743499755859e-01
-4.826758503913879395e-01
-3.852337896823883057e-01
4.461599886417388916e-01
-2.675777077674865723e-01
-8.050437271595001221e-02
7.452366948127746582e-01
3.674513846635818481e-02
-6.151799559593200684e-01
2.200424522161483765e-01
2.760933339595794678e-01
-4.473261833190917969e-01
-4.314071536064147949e-01
-1.665256321430206299e-01
-1.823880821466445923e-01
2.004802525043487549e-01
4.465660452842712402e-01
5.539306998252868652e-01
7.158555388450622559e-01
-7.189478278160095215e-01
-1.939683258533477783e-01
4.008460044860839844e-01
4.049208760261535645e-01
-4.452965259552001953e-01
-1.200932636857032776e-02
-6.731235384941101074e-01
-3.726179003715515137e-01
-5.891980528831481934e-01
5.376668572425842285e-01
3.894341886043548584e-01
-5.904267430305480957e-01
5.026032328605651855e-01
-4.815756976604461670e-01
1.935173273086547852e-01
-6.845425367355346680e-01
-4.419084191322326660e-01
-5.318768620491027832e-01
-6.139100193977355957e-01
-7.522279620170593262e-01
5.613549947738647461e-01
4.505600631237030029e-01
-6.548325419425964355e-01
7.399157881736755371e-01
-6.372923851013183594e-01
3.636453151702880859e-01
5.070583224296569824e-01
4.114207029342651367e-01
-7.365043759346008301e-01
6.691381335258483887e-01
4.059935212135314941e-01
-6.108222007751464844e-01
-2.025826275348663330e-02
-4.078703224658966064e-01
-2.795164883136749268e-01
-5.836716294288635254e-01
6.469328999519348145e-01
-5.517316460609436035e-01
1.814892739057540894e-01
-6.751328110694885254e-01
-5.756737589836120605e-01
3.797962665557861328e-01
6.418685913085937500e-01
-6.685704588890075684e-01
2.575402259826660156e-01
6.372924447059631348e-01
6.190999150276184082e-01
-4.815284907817840576e-01
6.771163344383239746e-01
-6.485990285873413086e-01
7.040391564369201660e-01
7.817396521568298340e-01
4.666125774383544922e-01
-6.284098625183105469e-01
-7.324764132499694824e-01
6.986206769943237305e-01
5.988981127738952637e-01
-3.728087842464447021e-01
-1.695084422826766968e-01
-2.225846052169799805e-01
-5.173079967498779297e-01
5.599623918533325195e-01
6.956322789192199707e-01
-6.988504528999328613e-02
5.125898718833923340e-01
7.189616560935974121e-01
-1.168963685631752014e-02
5.103355050086975098e-01
5.401617884635925293e-01
-7.493438124656677246e-01
-1.428084373474121094e-01
-6.617955565452575684e-01
6.162101626396179199e-01
-4.061647132039070129e-02
-3.193976879119873047e-01
-5.886403918266296387e-01
2.885998412966728210e-02
6.157316565513610840e-01
-1.002322062849998474e-01
6.953853964805603027e-01
3.435978889465332031e-01
-6.185277104377746582e-01
-5.049279928207397461e-01
7.836863398551940918e-03
-1.460389792919158936e-01
-2.934060394763946533e-01
7.234953045845031738e-01
7.573087811470031738e-01
-4.170081615447998047e-01
-5.167855620384216309e-01
4.060539305210113525e-01
-3.717994689941406250e-01
-2.265539765357971191e-01
-6.158519387245178223e-01
6.519426703453063965e-01
-7.003863453865051270e-01
-5.848509073257446289e-01
6.089557409286499023e-01
3.175344765186309814e-01
7.319222092628479004e-01
-7.518623471260070801e-01
-2.068925499916076660e-01
-1.493032276630401611e-02
-7.290056347846984863e-01
7.532503008842468262e-01
-5.373139977455139160e-01
7.842735648155212402e-01
5.322141647338867188e-01
-7.367824912071228027e-01
-3.647711873054504395e-01
-2.335368841886520386e-01
-4.711713492870330811e-01
7.202765345573425293e-01
3.838457167148590088e-01
-5.298383235931396484e-01
-7.073597311973571777e-01
6.131482720375061035e-01
-6.681820154190063477e-01
4.862200319766998291e-01
5.516965389251708984e-01
7.800543904304504395e-01
7.386184334754943848e-01
6.864673495292663574e-01
5.036779046058654785e-01
1.303734183311462402e-01
1.927073597908020020e-01
5.064725875854492188e-01
-7.460774779319763184e-01
5.802789926528930664e-01
3.513247966766357422e-01
-6.490030288696289062e-01
-1.249819099903106689e-01
3.728132843971252441e-01
6.292782425880432129e-01
-3.893579840660095215e-01
3.465394973754882812e-01
3.677949309349060059e-01
6.681910157203674316e-01
-7.492983937263488770e-01
-7.128390669822692871e-01
-7.330213785171508789e-01
3.635670244693756104e-02
-5.521043539047241211e-01
-5.430266261100769043e-01
6.657882928848266602e-01
-3.531323671340942383e-01
-3.879782855510711670e-01
-2.299139499664306641e-01
-5.956487059593200684e-01
-6.282052397727966309e-01
3.040479123592376709e-01
-1.726139187812805176e-01
7.182046771049499512e-01
5.191974639892578125e-01
3.462418913841247559e-01
6.501430273056030273e-01
-1.626944839954376221e-01
-3.243257403373718262e-01
6.060761809349060059e-01
4.481024146080017090e-01
-3.928570747375488281e-01
-3.056040406227111816e-01
-8.094909042119979858e-02
3.919230699539184570e-01
3.740099668502807617e-01
-5.435029864311218262e-01
-1.287218481302261353e-01
6.745634675025939941e-01
-2.488630414009094238e-01
4.676597714424133301e-01
5.387421846389770508e-01
3.748443126678466797e-01
-7.524242997169494629e-01
2.281117886304855347e-01
-3.833141326904296875e-01
-5.283730626106262207e-01
-5.875771641731262207e-01
3.779893815517425537e-01
7.373686432838439941e-01
-2.625445723533630371e-01
-4.437274932861328125e-01
7.308579087257385254e-01
-2.952301800251007080e-01
6.376248002052307129e-01
-7.025632262229919434e-01
-2.923566699028015137e-01
1.970655173063278198e-01
-4.281453490257263184e-01
3.592483401298522949e-01
-7.066766023635864258e-01
-4.851141273975372314e-01
-3.257405459880828857e-01
-6.687412858009338379e-01
7.684143781661987305e-01
7.606912255287170410e-01
5.606279969215393066e-01
3.780604600906372070e-01
3.559290766716003418e-01
7.379660606384277344e-01
-6.253656744956970215e-01
6.565355658531188965e-01
6.681687831878662109e-01
3.982742503285408020e-02
7.645493149757385254e-01
6.116533875465393066e-01
-6.918159127235412598e-01
5.805369615554809570e-01
5.011779069900512695e-02
7.165267467498779297e-01
6.756707429885864258e-01
2.802627980709075928e-01
3.536155521869659424e-01
5.002665519714355469e-01
7.784357070922851562e-01
-2.253521680831909180e-01
-4.704755246639251709e-01
6.608416438102722168e-01
7.873137593269348145e-01
5.981598496437072754e-01
2.730748057365417480e-01
-4.495028257369995117e-01
3.506270051002502441e-01
-6.492579579353332520e-01
-2.433402091264724731e-01
-6.895815730094909668e-01
3.766815066337585449e-01
-2.731690704822540283e-01
7.062288522720336914e-01
-7.556595206260681152e-01
-2.957048416137695312e-01
5.814291834831237793e-01
7.784401774406433105e-01
3.368931412696838379e-01
6.171607971191406250e-01
-3.609912395477294922e-01
7.289692759513854980e-01
-6.860265731811523438e-01
-3.001255691051483154e-01
-6.718934178352355957e-01
-1.758140027523040771e-01
-4.124583601951599121e-01
1.858848333358764648e-01
3.732829689979553223e-01
-3.895723223686218262e-01
-7.042409777641296387e-01
6.033542752265930176e-01
4.816789627075195312e-01
-4.888406097888946533e-01
-1.759714186191558838e-01
-1.275637894868850708e-01
4.008225500583648682e-01
-5.856829285621643066e-01
5.498846173286437988e-01
-5.836408957839012146e-02
7.090812921524047852e-01
7.439810037612915039e-01
1.328360736370086670e-01
-3.916332721710205078e-01
-5.923810601234436035e-01
-4.964548945426940918e-01
-6.182143092155456543e-01
-6.862321496009826660e-01
3.721392750740051270e-01
-5.707278251647949219e-01
6.264355778694152832e-01
-3.714765906333923340e-01
5.091977119445800781e-01
-6.268641352653503418e-01
-5.011525154113769531e-01
-5.802786722779273987e-02
3.049777448177337646e-01
-1.872740685939788818e-02
-5.309492945671081543e-01
6.925522089004516602e-01
6.163833141326904297e-01
4.854899644851684570e-01
5.621100664138793945e-01
-4.429462552070617676e-02
6.278721094131469727e-01
-7.503520846366882324e-01
3.921283781528472900e-01
-6.147206425666809082e-01
-7.579935789108276367e-01
6.697188019752502441e-01
-2.394687980413436890e-01
-7.115123867988586426e-01
-6.267692446708679199e-01
-4.111621081829071045e-01
5.582494735717773438e-01
-5.533832907676696777e-01
-3.845870792865753174e-01
4.709353446960449219e-01
7.603259086608886719e-01
-3.515090942382812500e-01
6.611595749855041504e-01
-3.192543089389801025e-01
-3.943869769573211670e-01
-5.459836125373840332e-01
2.662948966026306152e-01
-4.552571177482604980e-01
-5.199138522148132324e-01
-3.052163124084472656e-01
5.733814835548400879e-01
1.264240294694900513e-01
-3.905875086784362793e-01
5.885464549064636230e-01
-7.375863790512084961e-01
8.648825436830520630e-02
6.287698745727539062e-01
-4.842914342880249023e-01
-4.536463916301727295e-01
1.019704937934875488e-01
-3.684289455413818359e-01
4.915626645088195801e-01
1.346836984157562256e-01
-7.238547205924987793e-01
-7.532112598419189453e-01
-5.505368113517761230e-01
-6.072574257850646973e-01
-4.823896586894989014e-01
-1.760240644216537476e-01
-4.404750466346740723e-01
-4.004310965538024902e-01
-4.788699746131896973e-01
5.683823227882385254e-01
-2.910073846578598022e-02
5.372864007949829102e-01
6.612895131111145020e-01
-4.333325326442718506e-01
-7.033987641334533691e-01
-7.123715877532958984e-01
-3.727608919143676758e-01
7.334976792335510254e-01
-7.293933033943176270e-01
-7.391128540039062500e-01
6.388171315193176270e-01
7.600019574165344238e-01
-1.431359648704528809e-01
-6.256338357925415039e-01
7.606046795845031738e-01
-3.927531242370605469e-01
6.646629571914672852e-01
4.071746170520782471e-01
-1.144475862383842468e-01
-1.172119230031967163e-01
-4.551631212234497070e-01
-2.583825588226318359e-01
4.419166445732116699e-01
-3.050855100154876709e-01
5.591728091239929199e-01
-2.190543711185455322e-01
6.390656232833862305e-01
3.858853578567504883e-01
-1.110923066735267639e-01
5.017750263214111328e-01
3.192411065101623535e-01
7.240514159202575684e-01
-6.184917092323303223e-01
2.967004179954528809e-01
6.040388345718383789e-01
-3.797470331192016602e-01
-7.446657121181488037e-02
-4.721390008926391602e-01
6.405032873153686523e-01
7.664725184440612793e-01
3.323683142662048340e-01
-4.844209551811218262e-01
2.106534093618392944e-01
4.426838755607604980e-01
-3.806006312370300293e-01
6.787981390953063965e-01
-3.837979435920715332e-01
-7.180613279342651367e-01
-6.195120215415954590e-01
-1.732883602380752563e-01
5.563145279884338379e-01
-9.985362738370895386e-02
-2.208847403526306152e-01
6.785155534744262695e-01
2.049416750669479370e-01
-6.148257851600646973e-01
1.520043015480041504e-01
2.752664387226104736e-01
-4.829643368721008301e-01
-2.653134465217590332e-01
3.587393462657928467e-01
-1.339317262172698975e-01
-5.736206173896789551e-01
-6.261367201805114746e-01
6.525174975395202637e-01
7.124466896057128906e-01
-4.594353958964347839e-02
-3.388851135969161987e-02
7.755790352821350098e-01
-6.235501263290643692e-03
-6.484832167625427246e-01
-5.869131088256835938e-01
6.843246221542358398e-01
5.894462466239929199e-01
-3.181644082069396973e-01
-6.918076872825622559e-01
-3.936548531055450439e-01
-4.130025506019592285e-01
4.630080461502075195e-01
4.126415252685546875e-01
5.468074679374694824e-01
-6.047413945198059082e-01
5.106339454650878906e-01
-5.036064386367797852e-01
-4.716689586639404297e-01
-6.643117666244506836e-01
4.980499148368835449e-01
-6.744109988212585449e-01
-3.666322231292724609e-01
5.346897244453430176e-01
-5.764512419700622559e-01
-5.521104931831359863e-01
-5.794177651405334473e-01
-1.027966737747192383e-01
4.400894939899444580e-01
1.511708348989486694e-01
3.418030738830566406e-01
5.208361744880676270e-01
-4.563461542129516602e-01
-6.752535104751586914e-01
4.114120900630950928e-01
4.349241554737091064e-01
5.168563723564147949e-01
-5.328641533851623535e-01
3.919011950492858887e-01
6.984060406684875488e-01
4.251928925514221191e-01
-7.431309819221496582e-01
3.970131278038024902e-01
5.273898243904113770e-01
6.585405468940734863e-01
5.022532939910888672e-01
-2.230797708034515381e-01
-3.518961071968078613e-01
6.490613222122192383e-01
6.999000906944274902e-01
-3.620247244834899902e-01
5.733531117439270020e-01
4.635629709810018539e-03
-6.354461312294006348e-01
-4.072651565074920654e-01
4.059901833534240723e-01
-5.360481142997741699e-01
4.570595920085906982e-01
5.761065483093261719e-01
2.677721381187438965e-01
-3.938490450382232666e-01
6.568427681922912598e-01
4.087348878383636475e-01
-8.695006370544433594e-02
7.086978554725646973e-01
5.045138001441955566e-01
-3.276332020759582520e-01
-6.197243332862854004e-01
-6.295818090438842773e-01
-6.199193596839904785e-01
-1.265557110309600830e-01
2.943151593208312988e-01
2.833925560116767883e-02
3.840877115726470947e-01
-6.690136790275573730e-01
-2.407309114933013916e-01
-3.232374489307403564e-01
-5.934057831764221191e-01
5.385271906852722168e-01
-3.731621503829956055e-01
-5.254222750663757324e-01
5.519102215766906738e-01
-2.975672483444213867e-01
-7.175195813179016113e-01
-6.716682016849517822e-02
3.134031295776367188e-01
4.867542684078216553e-01
-2.285419106483459473e-01
-5.279575586318969727e-01
2.065386772155761719e-01
5.014422535896301270e-01
-4.578423798084259033e-01
-4.515976309776306152e-01
-7.057159543037414551e-01
4.386446475982666016e-01
4.053595662117004395e-01
-1.958186626434326172e-01
-6.236357688903808594e-01
4.232517778873443604e-01
-5.507016777992248535e-01
7.451875805854797363e-01
-4.550120830535888672e-01
7.720945775508880615e-02
6.481377482414245605e-01
-2.942000627517700195e-01
4.961033761501312256e-01
3.085839748382568359e-01
6.735435128211975098e-01
-5.228458046913146973e-01
-6.451098918914794922e-01
-4.661493897438049316e-01
-6.575754284858703613e-01
-5.069521069526672363e-01
8.296732604503631592e-02
7.694752812385559082e-01
-5.651872754096984863e-01
4.345142245292663574e-01
-1.727027297019958496e-01
-2.380036562681198120e-02
-6.007658839225769043e-01
-5.711173415184020996e-01
-6.867582201957702637e-01
4.173749983310699463e-01
3.990392684936523438e-01
-4.313024580478668213e-01
-3.506470620632171631e-01
2.581261992454528809e-01
-3.786258399486541748e-01
4.680106639862060547e-01
6.357049345970153809e-01
4.735452234745025635e-01
7.675316333770751953e-01
-6.302956342697143555e-01
7.648001909255981445e-01
6.195620894432067871e-01
-2.536395788192749023e-01
-3.041404187679290771e-01
-3.532703518867492676e-01
-6.432260274887084961e-01
-8.798020333051681519e-02
6.613197326660156250e-01
-4.518204629421234131e-01
6.739085316658020020e-01
-5.988274216651916504e-01
-4.098822474479675293e-01
-4.416608810424804688e-01
3.961099982261657715e-01
-7.409148812294006348e-01
-6.178604960441589355e-01
-6.703755259513854980e-01
4.201020896434783936e-01
5.715470910072326660e-01
-6.727145910263061523e-01
2.234417945146560669e-01
5.576202869415283203e-01
5.402677655220031738e-01
3.919796347618103027e-01
5.175542235374450684e-01
7.518813610076904297e-01
-3.798759728670120239e-02
4.137738943099975586e-01
6.968918442726135254e-01
-6.710926890373229980e-01
5.875514745712280273e-01
4.072968065738677979e-01
-4.286168813705444336e-01
-5.486058592796325684e-01
6.792083382606506348e-01
7.672915458679199219e-01
-5.511412024497985840e-02
-7.224728465080261230e-01
8.242166042327880859e-02
2.744855880737304688e-01
-5.183113217353820801e-01
2.837547063827514648e-01
-4.362995624542236328e-01
2.450422048568725586e-01
7.171731591224670410e-01
5.113689303398132324e-01
2.722058296203613281e-01
4.113129377365112305e-01
6.150303483009338379e-01
4.932438731193542480e-01
-6.929029822349548340e-01
-3.369198739528656006e-01
6.086103916168212891e-01
-5.616390109062194824e-01
7.050507664680480957e-01
5.839436650276184082e-01
6.984005570411682129e-01
3.917420506477355957e-01
-5.301380753517150879e-01
6.593606472015380859e-01
-1.891971230506896973e-01
-3.292359113693237305e-01
5.934801697731018066e-01
4.064936339855194092e-01
-2.467172294855117798e-01
-2.247277945280075073e-01
6.902462244033813477e-01
7.727085947990417480e-01
3.858090937137603760e-01
-7.566277384757995605e-01
-2.113718241453170776e-01
5.128659307956695557e-02
6.129992008209228516e-01
-2.984397411346435547e-01
-5.229831337928771973e-01
-6.443119645118713379e-01
6.696839928627014160e-01
7.626771330833435059e-01
3.877128064632415771e-01
-4.089685678482055664e-01
-4.267538189888000488e-01
-3.212314546108245850e-01
5.704951882362365723e-01
-6.672579050064086914e-01
-4.732064008712768555e-01
6.147459149360656738e-01
-2.374145984649658203e-01
7.081978917121887207e-01
-7.218381166458129883e-01
5.768952369689941406e-01
7.304918169975280762e-01
-7.419825196266174316e-01
4.679026305675506592e-01
6.124458909034729004e-01
-5.318530201911926270e-01
-5.691444873809814453e-01
4.504164755344390869e-01
6.190021634101867676e-01
7.505627274513244629e-01
7.416856884956359863e-01
3.141368329524993896e-01
1.162842288613319397e-01
3.720456361770629883e-01
-1.851151287555694580e-01
5.645546317100524902e-01
-3.910136222839355469e-01
4.724704623222351074e-01
1.585169732570648193e-01
3.015494048595428467e-01
-7.272801399230957031e-01
3.284552991390228271e-01
5.033203363418579102e-01
-4.658183753490447998e-01
5.459382534027099609e-01
3.039941787719726562e-01
6.739497780799865723e-01
3.313525319099426270e-01
-5.437328815460205078e-01
-6.385287642478942871e-01
-7.074263691902160645e-01
-6.363521218299865723e-01
-1.426230669021606445e-01
-2.806489765644073486e-01
2.470403909683227539e-02
7.489215731620788574e-01
4.129408001899719238e-01
3.724671900272369385e-02
6.266430020332336426e-01
6.158404350280761719e-01
-2.406132817268371582e-01
1.634274721145629883e-01
-5.693791508674621582e-01
-7.554387450218200684e-01
1.384291499853134155e-01
-4.359949827194213867e-01
1.212390959262847900e-01
1.493983268737792969e-01
4.159423112869262695e-01
2.180333808064460754e-02
2.537802457809448242e-01
1.829452663660049438e-01
-2.746256589889526367e-01
1.170875057578086853e-01
-6.686024833470582962e-03
4.878745079040527344e-01
5.375847816467285156e-01
-6.544453501701354980e-01
-2.830222845077514648e-01
-5.479310154914855957e-01
-3.921319842338562012e-01
7.089359164237976074e-01
-6.788726449012756348e-01
4.536675810813903809e-01
5.867817401885986328e-01
-5.416526794433593750e-01
7.056193947792053223e-01
-6.724511981010437012e-01
7.493250966072082520e-01
4.867470264434814453e-01
-7.100366055965423584e-02
-1.508621573448181152e-01
3.586238026618957520e-01
6.687163710594177246e-01
-2.963906526565551758e-01
-4.872421920299530029e-01
-3.919163346290588379e-01
6.046354174613952637e-01
3.808893859386444092e-01
-3.186915814876556396e-01
-6.962358355522155762e-01
5.210414528846740723e-01
-7.279616594314575195e-01
5.897862315177917480e-01
3.932821750640869141e-01
1.466722786426544189e-02
7.249072194099426270e-01
-6.030687689781188965e-01
-4.176380336284637451e-01
-5.337483286857604980e-01
-5.092422366142272949e-01
-7.420328259468078613e-01
-5.284473896026611328e-01
5.673842430114746094e-01
-5.212644934654235840e-01
-2.332806885242462158e-01
-5.692381262779235840e-01
-4.716711044311523438e-01
-6.212114691734313965e-01
5.649556517601013184e-01
-1.206310242414474487e-01
5.096028447151184082e-01
-4.420765638351440430e-01
3.845917284488677979e-01
-3.503434062004089355e-01
5.081685185432434082e-01
-4.914015829563140869e-01
7.786390185356140137e-01
3.183721303939819336e-01
-3.962779939174652100e-01
5.167354941368103027e-01
5.536834001541137695e-01
6.586443781852722168e-01
-7.349584698677062988e-01
-4.940289855003356934e-01
-6.737709641456604004e-01
3.416017889976501465e-01
4.784489870071411133e-01
-3.499227762222290039e-01
-4.952212572097778320e-01
5.906734466552734375e-01
-1.970744132995605469e-01
-4.041764736175537109e-01
7.469704747200012207e-01
3.432271778583526611e-01
-4.019517898559570312e-01
4.191759228706359863e-02
-3.569065928459167480e-01
-7.438173890113830566e-01
-2.230026945471763611e-02
-7.008895277976989746e-01
7.393922209739685059e-01
4.957938101142644882e-03
-3.891522884368896484e-01
4.542822539806365967e-01
4.815938472747802734e-01
4.733101129531860352e-01
2.641615867614746094e-01
-7.076787948608398438e-01
-4.061758518218994141e-01
4.234106242656707764e-01
-2.961513698101043701e-01
-5.344633460044860840e-01
2.295805662870407104e-01
-4.432043433189392090e-01
-4.476562142372131348e-01
-1.766435503959655762e-01
3.237749636173248291e-01
3.852842450141906738e-01
-6.373943686485290527e-01
2.951408326625823975e-01
5.858755707740783691e-01
-5.046098027378320694e-03
6.923185586929321289e-01
4.256598949432373047e-01
-2.036372125148773193e-01
1.061763316392898560e-01
7.062482088804244995e-02
-4.381269514560699463e-01
7.019103169441223145e-01
-7.712241262197494507e-02
1.492979526519775391e-01
4.595337808132171631e-01
2.903698384761810303e-01
-7.560608983039855957e-01
3.970653712749481201e-01
2.594902515411376953e-01
-5.549384951591491699e-01
-5.120798945426940918e-01
-1.954830288887023926e-01
6.921288967132568359e-01
-4.255726635456085205e-01
-8.480276167392730713e-02
4.208564460277557373e-01
4.733643829822540283e-01
-2.535150945186614990e-02
5.736131072044372559e-01
4.916060566902160645e-01
-6.430229544639587402e-01
2.363012731075286865e-01
4.715549349784851074e-01
5.179026722908020020e-01
4.676642417907714844e-01
5.347480997443199158e-02
8.986556529998779297e-02
2.271333038806915283e-01
-1.397426873445510864e-01
-1.573487520217895508e-01
4.322811961174011230e-01
-2.068575620651245117e-01
7.259305119514465332e-01
-5.749102234840393066e-01
-4.399739503860473633e-01
7.231419682502746582e-01
7.338865399360656738e-01
-7.036518454551696777e-01
7.129743695259094238e-01
-5.382144451141357422e-02
-1.923112869262695312e-01
-1.687587499618530273e-01
-3.883727788925170898e-01
-4.267635941505432129e-01
-5.856704711914062500e-01
1.590443849563598633e-01
-3.489359021186828613e-01
2.127363085746765137e-01
-4.421232342720031738e-01
-6.560015082359313965e-01
6.442226767539978027e-01
4.368859827518463135e-01
4.825852811336517334e-01
4.710218608379364014e-01
-5.009426474571228027e-01
-5.937413573265075684e-01
7.821124196052551270e-01
-6.555462479591369629e-01
-2.283575385808944702e-01
7.392502427101135254e-01
3.422894477844238281e-01
-5.918052792549133301e-01
5.205767154693603516e-01
1.251353695988655090e-02
-6.883726716041564941e-01
5.218742489814758301e-01
-3.637622892856597900e-01
4.496725797653198242e-01
4.265061020851135254e-01
2.208959162235260010e-01
7.478095889091491699e-01
-3.437654972076416016e-01
4.231473207473754883e-01
3.774487972259521484e-01
-2.075430154800415039e-01
-6.636890769004821777e-01
-6.942091584205627441e-01
-6.466526389122009277e-01
1.505111604928970337e-01
5.516517758369445801e-01
6.327629089355468750e-01
-5.017537474632263184e-01
2.530297636985778809e-01
-6.230826675891876221e-02
7.636469602584838867e-02
-1.854684054851531982e-01
9.743162244558334351e-02
-4.559006392955780029e-01
4.037669301033020020e-01
1.995525211095809937e-01
-7.421053647994995117e-01
-4.125080704689025879e-01
-7.561944127082824707e-01
6.828508973121643066e-01
4.792970418930053711e-01
4.391345381736755371e-01
-5.237489938735961914e-01
-6.100209355354309082e-01
3.526031076908111572e-01
-1.122350096702575684e-01
4.850719869136810303e-01
7.805771380662918091e-02
3.821061849594116211e-01
4.374705851078033447e-01
-2.491958141326904297e-01
4.533678591251373291e-01
-4.569880664348602295e-01
-6.292188763618469238e-01
-6.215798258781433105e-01
3.811770081520080566e-01
-6.658454537391662598e-01
1.369815766811370850e-01
5.418434143066406250e-01
3.767262697219848633e-01
-5.403519272804260254e-01
-5.608795285224914551e-01
-1.991081535816192627e-01
7.420216202735900879e-01
7.275329232215881348e-01
5.736024975776672363e-01
-6.708422303199768066e-01
-7.473506331443786621e-01
-7.280691266059875488e-01
-5.698018670082092285e-01
1.832246035337448120e-02
-4.331088066101074219e-01
7.287963032722473145e-01
-3.611515164375305176e-01
-5.456967353820800781e-01
-5.749717354774475098e-01
-1.288683563470840454e-01
9.213647246360778809e-02
-6.769766211509704590e-01
-1.788538098335266113e-01
-6.162831187248229980e-01
7.103878855705261230e-01
3.694714903831481934e-01
-5.785150527954101562e-01
-3.671500682830810547e-01
-5.079887509346008301e-01
4.991480708122253418e-01
7.652683854103088379e-01
-6.021100282669067383e-01
4.032570123672485352e-01
5.929946303367614746e-01
-6.587684154510498047e-01
-2.440604269504547119e-01
-2.881722748279571533e-01
2.384958565235137939e-01
-5.240487456321716309e-01
6.608493924140930176e-01
-7.473326325416564941e-01
-4.203451275825500488e-01
7.411316037178039551e-01
6.290879100561141968e-02
4.225822091102600098e-01
-3.254107832908630371e-01
6.307424902915954590e-01
6.247714161872863770e-01
2.630063295364379883e-01
6.217017173767089844e-01
1.820430755615234375e-01
-7.026161551475524902e-01
-7.049630880355834961e-01
-1.286220550537109375e-01
6.984503567218780518e-02
7.613478302955627441e-01
5.016237031668424606e-03
-4.280966520309448242e-01
7.621674239635467529e-02
6.373948454856872559e-01
5.708730816841125488e-01
2.410945743322372437e-01
5.714449286460876465e-01
1.664447933435440063e-01
-5.501216650009155273e-01
-7.465940713882446289e-01
-4.438380599021911621e-01
-7.346330881118774414e-01
4.655827581882476807e-02
5.109746456146240234e-01
-3.347310051321983337e-02
7.847221493721008301e-01
7.014952898025512695e-01
-3.306526541709899902e-01
2.187338173389434814e-01
7.521424889564514160e-01
6.646198630332946777e-01
4.187281727790832520e-01
6.985893249511718750e-01
1.286600530147552490e-02
-5.318846106529235840e-01
6.673503518104553223e-01
-5.053429603576660156e-01
7.522876858711242676e-01
5.061468482017517090e-01
5.049945116043090820e-01
5.223304629325866699e-01
-5.035319924354553223e-01
4.197649657726287842e-01
-3.549661636352539062e-01
6.551564335823059082e-01
-5.340255498886108398e-01
5.792490020394325256e-02
-5.053746104240417480e-01
3.022614121437072754e-01
3.547281324863433838e-01
5.342959761619567871e-01
7.543148398399353027e-01
3.858368992805480957e-01
6.800801157951354980e-01
4.728698730468750000e-01
-4.990367889404296875e-01
6.395836174488067627e-02
1.450103074312210083e-01
-4.166171848773956299e-01
7.344668507575988770e-01
7.942581176757812500e-02
7.540783286094665527e-01
6.996357440948486328e-01
7.333546411246061325e-03
6.451832056045532227e-01
4.081012010574340820e-01
3.232183158397674561e-01
7.904113829135894775e-02
-5.743551850318908691e-01
4.460358023643493652e-01
7.457213997840881348e-01
-6.805163025856018066e-01
6.226452589035034180e-01
5.983023047447204590e-01
3.196887373924255371e-01
-4.345888197422027588e-01
6.799492239952087402e-01
-4.482266008853912354e-01
-1.613716185092926025e-01
2.874722480773925781e-01
-6.762272715568542480e-01
-6.135420203208923340e-01
-4.052484035491943359e-01
4.402320683002471924e-01
5.034348368644714355e-02
-3.948729932308197021e-01
2.554299868643283844e-02
3.725338727235794067e-02
-6.394694447517395020e-01
-1.677732616662979126e-01
-2.395712733268737793e-01
2.577430009841918945e-01
5.388030409812927246e-01
-2.088137716054916382e-01
-4.049129486083984375e-01
-1.346337646245956421e-01
4.843068420886993408e-01
-4.098314046859741211e-01
6.864575743675231934e-01
-4.623344540596008301e-01
4.599803984165191650e-01
-4.441341161727905273e-01
3.093587458133697510e-01
-7.037762999534606934e-01
-5.633319020271301270e-01
5.637535452842712402e-01
7.824871540069580078e-01
2.360683232545852661e-01
-1.446334421634674072e-01
-5.915948748588562012e-01
-7.171653509140014648e-01
-5.896487236022949219e-01
1.900593340396881104e-01
-1.445339992642402649e-02
1.765610873699188232e-01
-3.644480109214782715e-01
6.808281540870666504e-01
-7.015975117683410645e-01
-3.728048205375671387e-01
7.777140140533447266e-01
-3.190880417823791504e-01
-3.873223662376403809e-01
-3.924294114112854004e-01
-1.065221130847930908e-01
4.935761094093322754e-01
3.445168733596801758e-01
4.754352569580078125e-01
-5.164219141006469727e-01
2.090462744235992432e-01
3.868390321731567383e-01
5.545346140861511230e-01
6.439952850341796875e-01
7.829104065895080566e-01
7.026504874229431152e-01
1.254141926765441895e-01
-4.905020594596862793e-01
7.375832200050354004e-01
-7.280835509300231934e-02
-4.971860945224761963e-01
-5.111977458000183105e-01
-3.735579252243041992e-01
2.154841423034667969e-01
3.885865807533264160e-01
5.157008767127990723e-01
5.053022503852844238e-01
-3.793212771415710449e-01
5.706567764282226562e-01
5.717377662658691406e-01
-5.247630476951599121e-01
-6.189121007919311523e-01
-6.172432899475097656e-01
4.246621131896972656e-01
5.271077752113342285e-01
1.882697343826293945e-01
-5.205395221710205078e-01
4.537177681922912598e-01
-2.325069159269332886e-01
-3.831636607646942139e-01
-3.942365050315856934e-01
-4.930627942085266113e-01
7.855667471885681152e-01
-2.524732649326324463e-01
-6.480535268783569336e-01
-2.673839926719665527e-01
4.011163413524627686e-01
7.561978101730346680e-01
4.158062338829040527e-01
-7.084517478942871094e-01
3.408166468143463135e-01
3.715436458587646484e-01
6.611235737800598145e-01
-4.288182258605957031e-01
3.754515945911407471e-01
-3.065280020236968994e-01
2.345241308212280273e-01
6.911961436271667480e-01
5.060544610023498535e-01
-5.252267718315124512e-01
7.111511826515197754e-01
-3.295753598213195801e-01
6.540044397115707397e-02
6.042329072952270508e-01
-5.846649780869483948e-02
2.092029154300689697e-02
4.082674384117126465e-01
-7.184914946556091309e-01
-2.737567722797393799e-01
-5.563965439796447754e-01
-6.936720609664916992e-01
3.127285838127136230e-01
6.734847426414489746e-01
7.178350090980529785e-01
-3.800245523452758789e-01
-7.542185187339782715e-01
4.543354809284210205e-01
-3.428043797612190247e-02
6.105707883834838867e-01
-1.077660471200942993e-01
7.764258235692977905e-02
5.572755336761474609e-01
6.948718428611755371e-01
2.990128993988037109e-01
-5.891768932342529297e-01
6.734827160835266113e-01
3.728761896491050720e-02
2.699912786483764648e-01
7.151752114295959473e-01
4.385386109352111816e-01
1.569768488407135010e-01
4.498754441738128662e-01
6.849188804626464844e-01
-5.618409514427185059e-01
-2.942979335784912109e-01
1.363012567162513733e-02
-5.339792966842651367e-01
-3.746529519557952881e-01
-4.762023985385894775e-01
5.927767157554626465e-01
1.727695167064666748e-01
4.008010029792785645e-02
-5.893007516860961914e-01
-6.721497178077697754e-01
6.145707964897155762e-01
6.635404229164123535e-01
3.770413994789123535e-01
7.128232121467590332e-01
9.377928078174591064e-02
-4.845977127552032471e-01
-7.607558965682983398e-01
1.015866920351982117e-01
-6.094802636653184891e-03
5.011988878250122070e-01
-4.709765911102294922e-01
-5.015570521354675293e-01
-5.791559219360351562e-01
-7.585170269012451172e-01
-4.789859056472778320e-01
7.018873691558837891e-01
4.110299348831176758e-01
3.161416947841644287e-02
-2.559334635734558105e-01
-5.620589256286621094e-01
3.825896382331848145e-01
5.424413681030273438e-01
5.023908615112304688e-01
4.397670626640319824e-01
-7.237727195024490356e-02
1.025872454047203064e-01
1.482509970664978027e-01
-4.078823328018188477e-01
3.943015635013580322e-01
-2.551033496856689453e-01
-7.277753949165344238e-01
-4.613668024539947510e-01
-5.547446012496948242e-01
7.705120444297790527e-01
9.884955361485481262e-03
7.510898709297180176e-01
2.851533293724060059e-01
2.733088731765747070e-01
-5.291356444358825684e-01
-4.072768092155456543e-01
1.133191287517547607e-01
7.474930286407470703e-01
-3.330072760581970215e-01
-7.193141579627990723e-01
3.250209689140319824e-01
4.924663156270980835e-02
-6.141663193702697754e-01
6.076030135154724121e-01
-4.123597741127014160e-01
-5.161960124969482422e-01
-4.642124772071838379e-01
7.474653124809265137e-01
-3.422404825687408447e-01
7.060096859931945801e-01
-6.766007542610168457e-01
5.110476016998291016e-01
-4.008688926696777344e-01
-5.651781558990478516e-01
1.448893398046493530e-01
-6.911928653717041016e-01
3.995172381401062012e-01
4.720802009105682373e-01
-5.032634735107421875e-01
4.140675663948059082e-01
-3.696566820144653320e-01
7.079656124114990234e-01
-5.208876729011535645e-01
-3.112810850143432617e-01
-3.336152434349060059e-01
-5.939485430717468262e-01
3.306262940168380737e-02
2.919787466526031494e-01
6.023976206779479980e-01
-6.833986639976501465e-01
7.388585209846496582e-01
-5.832539200782775879e-01
-2.899205982685089111e-01
-3.699964284896850586e-01
-3.982109725475311279e-01
7.131713032722473145e-01
7.501018643379211426e-01
-4.243251383304595947e-01
4.432176351547241211e-01
3.027350604534149170e-01
-4.784758985042572021e-01
-7.196002602577209473e-01
3.871815800666809082e-01
5.328655242919921875e-01
-7.038542628288269043e-01
-4.335695505142211914e-01
-9.302093088626861572e-02
-6.996010541915893555e-01
-4.579365551471710205e-01
7.393146753311157227e-01
6.690478920936584473e-01
2.983036637306213379e-02
-6.361116766929626465e-01
-4.277338683605194092e-01
4.084261059761047363e-01
7.483734488487243652e-01
1.770461201667785645e-01
2.758929133415222168e-01
-7.450282573699951172e-01
-6.335107088088989258e-01
-1.026089638471603394e-01
6.379988789558410645e-01
4.364297091960906982e-01
7.648498415946960449e-01
6.668651103973388672e-01
-5.635798573493957520e-01
-4.209080338478088379e-01
-6.269765496253967285e-01
3.598716557025909424e-01
-5.673576891422271729e-02
5.939722061157226562e-01
-6.048868298530578613e-01
-1.013441532850265503e-01
6.494523882865905762e-01
5.521336197853088379e-02
-3.302559256553649902e-01
-4.418791830539703369e-01
-2.369600087404251099e-01
-3.005377054214477539e-01
5.312734246253967285e-01
5.459323525428771973e-01
5.278697609901428223e-01
7.841145396232604980e-01
4.860783368349075317e-02
2.706418633460998535e-01
8.305408060550689697e-02
-7.585682272911071777e-01
-6.331149935722351074e-01
-6.520482897758483887e-01
4.857725203037261963e-01
-5.214592218399047852e-01
2.986121475696563721e-01
5.518509149551391602e-01
5.754919052124023438e-01
-5.639472007751464844e-01
-3.792078495025634766e-01
-3.912607133388519287e-01
5.918896794319152832e-01
-3.642621338367462158e-01
-6.538939476013183594e-02
-5.920614600181579590e-01
5.716087222099304199e-01
6.745899319648742676e-01
4.792340993881225586e-01
-7.081083655357360840e-01
2.961577773094177246e-01
4.568746984004974365e-01
-3.172438591718673706e-02
4.707414209842681885e-01
5.378078222274780273e-01
-6.450038552284240723e-01
-1.550833582878112793e-01
-2.193622291088104248e-01
6.073314547538757324e-01
3.339562416076660156e-01
-3.256283402442932129e-01
-7.270881533622741699e-01
4.429235160350799561e-01
-5.181501507759094238e-01
3.075435459613800049e-01
1.231572255492210388e-01
6.396506428718566895e-01
3.268197178840637207e-01
4.312357604503631592e-01
2.215297818183898926e-01
-7.376726269721984863e-01
5.962885022163391113e-01
-2.542266845703125000e-01
7.293952256441116333e-02
-3.866620361804962158e-01
-2.896796166896820068e-01
-5.541788935661315918e-01
-5.675789117813110352e-01
7.347144484519958496e-01
7.460957765579223633e-01
-3.803156614303588867e-01
1.981587707996368408e-02
5.315263867378234863e-01
7.008859515190124512e-01
6.026688218116760254e-01
4.833983778953552246e-01
6.304671168327331543e-01
2.180424928665161133e-01
5.262609124183654785e-01
6.758527755737304688e-01
3.727737069129943848e-01
5.857996344566345215e-01
-4.147440195083618164e-01
-6.871995329856872559e-01
-7.452484369277954102e-01
-1.096447184681892395e-01
3.084173500537872314e-01
7.373036742210388184e-01
5.794752836227416992e-01
-6.549981236457824707e-01
-6.150604486465454102e-01
1.530115008354187012e-01
3.478722870349884033e-01
-1.847818195819854736e-01
6.112061738967895508e-01
4.311141967773437500e-01
-5.771140456199645996e-01
-7.449124455451965332e-01
1.412152498960494995e-01
-4.755657911300659180e-01
-5.282626748085021973e-01
-4.606048464775085449e-01
-6.568003296852111816e-01
3.461664617061614990e-01
-1.833050101995468140e-01
-5.274776816368103027e-01
-6.315298676490783691e-01
1.205347254872322083e-01
-4.834000468254089355e-01
-6.499856114387512207e-01
-4.110328853130340576e-01
7.085716724395751953e-01
-4.735854268074035645e-01
-4.287301898002624512e-01
6.852016597986221313e-02
6.400018930435180664e-01
5.584223866462707520e-01
-6.629714369773864746e-01
-6.022451519966125488e-01
-4.037462770938873291e-01
-4.836160242557525635e-01
-4.967487454414367676e-01
6.770643591880798340e-01
-4.141210913658142090e-01
7.241932749748229980e-01
-2.738379240036010742e-01
8.790247142314910889e-02
-5.659847259521484375e-01
7.278655767440795898e-01
-6.582387089729309082e-01
3.402695655822753906e-01
-6.587830185890197754e-01
6.557876467704772949e-01
4.099423289299011230e-01
4.375767707824707031e-02
-7.162050008773803711e-01
-7.548545598983764648e-01
5.589047074317932129e-01
4.196189343929290771e-01
-1.111709326505661011e-01
-8.364820852875709534e-03
-6.098369956016540527e-01
4.787124097347259521e-01
-5.798596739768981934e-01
6.636850237846374512e-01
-2.513805925846099854e-01
2.256668657064437866e-01
2.740641534328460693e-01
-7.453241944313049316e-01
1.580017805099487305e-01
4.122598171234130859e-01
-7.272530794143676758e-01
6.311797499656677246e-01
-9.587870538234710693e-02
-7.183657884597778320e-01
-4.118743538856506348e-01
5.226240158081054688e-01
7.535073757171630859e-01
-5.508963465690612793e-01
-2.024514973163604736e-01
-4.995096325874328613e-01
3.532235026359558105e-01
-4.957309365272521973e-01
7.656126618385314941e-01
-7.426897883415222168e-01
-4.330573379993438721e-01
4.718388915061950684e-01
-6.826441287994384766e-01
1.728356331586837769e-01
7.087801098823547363e-01
-1.270349323749542236e-01
-5.675522685050964355e-01
-6.693661212921142578e-01
-7.225182056427001953e-01
-7.504189610481262207e-01
-1.298451274633407593e-01
-5.733067393302917480e-01
2.364808619022369385e-01
-4.123717844486236572e-01
-5.781977772712707520e-01
6.855829954147338867e-01
6.491375565528869629e-01
3.428801149129867554e-02
-7.631375193595886230e-01
-7.209458947181701660e-01
5.052534937858581543e-01
7.585056424140930176e-01
-3.709714710712432861e-01
4.788026511669158936e-01
4.556961655616760254e-01
5.372794866561889648e-01
-4.721692800521850586e-01
2.678388357162475586e-01
5.942261815071105957e-01
2.160524278879165649e-01
6.458196043968200684e-01
5.916516780853271484e-01
7.593217492103576660e-01
3.965389132499694824e-01
6.400342583656311035e-01
4.259825348854064941e-01
6.236397624015808105e-01
-6.078870296478271484e-01
3.301683068275451660e-01
1.643749475479125977e-01
-5.554750561714172363e-01
-4.695690870285034180e-01
-3.160753250122070312e-01
-5.225244164466857910e-01
4.451428949832916260e-01
-7.335664629936218262e-01
-3.746539950370788574e-01
-5.707687735557556152e-01
6.291062831878662109e-01
-6.226455569267272949e-01
-4.789293408393859863e-01
-7.020199298858642578e-01
5.489823222160339355e-01
-4.706267416477203369e-01
2.691182494163513184e-01
-5.809279084205627441e-01
-7.625889182090759277e-01
6.496395468711853027e-01
-3.694822490215301514e-01
6.736726164817810059e-01
-5.811534523963928223e-01
-3.370921015739440918e-01
-2.317712306976318359e-01
-6.006729006767272949e-01
-2.088916152715682983e-01
4.744135439395904541e-01
-7.094778418540954590e-01
-7.476424574851989746e-01
4.246928989887237549e-01
6.474856734275817871e-01
-2.320282906293869019e-01
2.521867454051971436e-01
4.064769148826599121e-01
5.242647528648376465e-01
-6.512616276741027832e-01
-1.908570826053619385e-01
-4.035679399967193604e-01
3.808931112289428711e-01
-5.056103467941284180e-01
4.364787936210632324e-01
-6.232991814613342285e-01
3.669337034225463867e-01
-6.197986006736755371e-01
5.204946994781494141e-01
-4.496892094612121582e-01
8.457767218351364136e-02
-6.667182445526123047e-01
7.822813391685485840e-01
-1.694005131721496582e-01
6.712598204612731934e-01
-4.233176708221435547e-01
-5.629583001136779785e-01
5.754718184471130371e-01
-7.403117418289184570e-01
-6.026858687400817871e-01
-5.510610938072204590e-01
-7.519732117652893066e-01
1.411586701869964600e-01
-5.186820030212402344e-01
6.541280150413513184e-01
-9.662279486656188965e-02
-5.016577243804931641e-01
7.352820634841918945e-01
-4.801449775695800781e-01
-7.535665631294250488e-01
2.702558040618896484e-01
7.537122964859008789e-01
5.470838546752929688e-01
4.516894817352294922e-01
4.399099349975585938e-01
4.154601693153381348e-01
-6.393994092941284180e-01
-5.937218666076660156e-01
6.758405566215515137e-01
-2.939779311418533325e-02
5.142088532447814941e-01
7.395761013031005859e-01
-7.370692491531372070e-01
-3.360210657119750977e-01
3.872319459915161133e-01
-4.746845066547393799e-01
1.345731765031814575e-01
-4.814864993095397949e-01
5.285809636116027832e-01
-6.579895615577697754e-01
7.014538645744323730e-01
-4.479537606239318848e-01
-1.474108397960662842e-01
5.346974134445190430e-01
-7.025229930877685547e-02
3.716026246547698975e-01
-5.225362777709960938e-01
7.107799649238586426e-01
-1.710312217473983765e-01
6.146299242973327637e-01
1.143423095345497131e-01
-4.231780767440795898e-01
4.846057891845703125e-01
-5.962895750999450684e-01
-6.897075772285461426e-01
-6.169692873954772949e-01
-3.353521525859832764e-01
2.944229245185852051e-01
-5.405480265617370605e-01
-6.239174008369445801e-01
-6.493943333625793457e-01
-3.948222398757934570e-01
-5.206359028816223145e-01
-6.577242612838745117e-01
-4.559774696826934814e-02
7.914992421865463257e-02
-3.669475913047790527e-01
5.035505294799804688e-01
-2.830272912979125977e-01
6.430577635765075684e-01
3.604734539985656738e-01
4.407647252082824707e-01
-4.563214778900146484e-01
-4.522269368171691895e-01
4.336872100830078125e-01
-6.684630513191223145e-01
7.870855927467346191e-01
5.534393787384033203e-01
4.740632176399230957e-01
-5.058134794235229492e-01
-5.076044797897338867e-01
-7.425867319107055664e-01
-2.068630456924438477e-01
3.048269152641296387e-01
-3.553874492645263672e-01
-2.132710516452789307e-01
6.782348752021789551e-01
-1.980734914541244507e-01
6.763339042663574219e-01
-3.600345253944396973e-01
5.111828446388244629e-01
-5.921018123626708984e-01
2.844313979148864746e-01
-4.780145883560180664e-01
7.465102076530456543e-01
-5.752162337303161621e-01
4.763280451297760010e-01
-4.668895304203033447e-01
5.753248333930969238e-01
3.137636184692382812e-01
2.384717911481857300e-01
1.961450278759002686e-01
-5.583431720733642578e-01
3.812273144721984863e-01
6.626951098442077637e-01
4.305294454097747803e-01
3.889047205448150635e-01
-6.750095486640930176e-01
1.318452879786491394e-02
1.923757791519165039e-01
4.574339687824249268e-01
4.993621408939361572e-01
1.846089959144592285e-01
-4.713291525840759277e-01
1.431676149368286133e-01
5.083467960357666016e-01
-5.256135463714599609e-01
-5.335388183593750000e-01
4.298936128616333008e-01
3.303701579570770264e-01
-6.835879683494567871e-01
6.687774062156677246e-01
-4.233513176441192627e-01
-3.748708367347717285e-01
1.589126884937286377e-01
-7.236135005950927734e-01
-6.459825038909912109e-01
5.703199505805969238e-01
-6.858486533164978027e-01
3.703690767288208008e-01
3.604270517826080322e-01
-6.075605750083923340e-01
-1.194683164358139038e-01
-3.251263201236724854e-01
-4.923444390296936035e-01
-7.883660495281219482e-02
-3.244295716285705566e-02
6.987608075141906738e-01
6.397484540939331055e-01
-2.349913716316223145e-01
3.059740066528320312e-01
7.520741820335388184e-01
-4.957955479621887207e-01
-6.004700660705566406e-01
-3.334268629550933838e-01
-5.951838567852973938e-02
3.264020085334777832e-01
-6.070916056632995605e-01
-4.935501217842102051e-01
3.595942556858062744e-01
4.574647545814514160e-01
7.811613678932189941e-01
6.420069336891174316e-01
3.760716915130615234e-01
3.714901208877563477e-01
7.645128965377807617e-01


==> AAAI20-Learning Policies through Quantile Regression_arxiv/data/rock_paper_scissors/pg_actions_small.csv <==
0.107409596443176
0.507903099060059
-0.343244403600693
-0.633643865585327
-1.13195872306824
-1.24384748935699
-0.645890712738037
-0.062561139464378
0.15202921628952
0.37549552321434
0.543103396892548
-0.006753690540791
-0.085618615150452
-0.860188961029053
0.213817566633224
0.041977096349001
-0.333276718854904
-0.320676892995834
-0.165391936898232
0.333171129226685
0.674342215061188
-1.05408298969269
0.954665780067444
-0.66813200712204
-0.042891100049019
-0.094816237688065
0.162736356258392
-0.178697571158409
-0.035708159208298
0.051306739449501
-0.002519464120269
-0.165063500404358
-0.334323048591614
0.243731930851936
-0.162605151534081
0.005658751353621
-0.562323987483978
0.534313857555389
0.457797795534134
0.283990114927292
0.56590348482132
0.116891071200371
0.624186456203461
0.287550210952759
0.392760872840881
-0.806978940963745
-0.000236183404922
0.617699205875397
0.235190838575363
0.305296361446381
0.212771564722061
0.03639541938901
-0.641660213470459
-1.0742689371109
0.188557803630829
0.621551990509033
-0.471516638994217
-0.692183196544647
1.23504996299744
0.164665997028351
-0.434646368026733
0.236281394958496
0.282688409090042
-0.32801827788353
-0.69344162940979
-0.819548010826111
0.103352680802345
0.715256631374359
0.073613107204437
0.2259621322155
0.007781185209751
-0.645611345767975
0.781038403511047
-0.275983691215515
-0.301765114068985
0.503395676612854
-0.221956118941307
-0.593350052833557
-0.394347816705704
0.77075320482254
-0.252475410699844
0.483586549758911
-0.310655385255814
-0.905130624771118
-0.379251420497894
-0.251934498548508
-0.258937627077103
-0.216660246253014
-0.878561437129974
0.243548810482025
-0.309063911437988
0.317319929599762
-0.315516352653503
0.321144014596939
0.019624503329396
-0.527358770370483
-0.477494060993195
-0.232680112123489
0.130359679460526
-1.13044989109039
-1.86189079284668
0.1739122569561
0.084762439131737
-0.108688116073608
-0.014225501567125
-0.122019179165363
-0.129273250699043
-0.018466208130121
-0.272417426109314
0.039687842130661
-0.165398210287094
0.27229180932045
-0.162078335881233
0.786224067211151
0.914421319961548
-0.354443669319153
-0.425231873989105
-0.414023786783218
0.782857298851013
-0.119809329509735
-0.065469369292259
-0.964961528778076
-0.397321879863739
-0.140261307358742
0.076909422874451
1.00540339946747
-0.79569000005722
0.078291237354279
0.178294509649277
-0.678314626216888
-1.48959314823151
-1.27129733562469
-0.439291834831238
-0.689770340919495
-0.212739855051041
0.165935441851616
0.545164585113525
0.326332360506058
0.67153400182724
0.121031112968922
0.23710972070694
-0.080992579460144
-0.140866130590439
0.040896009653807
0.079885452985764
0.131166338920593
-0.053190983831883
0.341007053852081
-0.292902320623398
0.45524337887764
-0.123209409415722
-0.079397574067116
1.24407422542572
-0.236221835017204
-0.013585694134235
-0.467610687017441
-0.45493745803833
-0.911316812038422
0.724739670753479
0.247875854372978
0.280106604099274
0.043673403561115
0.57938289642334
-0.320825457572937
0.127982348203659
0.013597725890577
-0.720337808132172
-0.093416415154934
0.224501088261604
0.262184083461761
0.934467256069183
0.085009150207043
0.555257260799408
-0.413220286369324
-0.445111155509949
-0.494184255599976
-0.78726190328598
0.923576653003693
-0.732883155345917
-0.348850011825562
-0.046732991933823
0.138759151101112
0.499458134174347
0.926232278347015
-0.14371183514595
-0.037970080971718
-0.83100837469101
-0.890953540802002
-1.08420026302338
0.338946312665939
-0.146929547190666
-0.045231945812702
-0.328261077404022
-1.08037340641022
-0.098304226994515
-0.441343516111374
-0.661992192268372
-0.398695319890976
-1.31827545166016
0.14047235250473
-0.547213971614838
0.639945268630981
-0.672114610671997
0.269044935703278
-0.063368670642376
-0.350929766893387
-0.622642457485199
-0.042693067342043
1.27182531356812
0.590672791004181
0.178942829370499
-0.51068526506424
-0.09106358140707
-0.518049299716949
1.120854139328
0.139034330844879
0.666995167732239
-0.281644582748413
0.350324243307114
0.278601109981537
-0.382436186075211
-0.155349135398865
-0.252029776573181
0.250762134790421
0.125773653388023
0.322917520999908
-0.241366386413574
-0.600986421108246
0.442119121551514
0.481558054685593
-0.310631513595581
0.579186260700226
0.689496219158173
0.057347159832716
0.115649595856667
0.621920585632324
-0.270802170038223
0.36469179391861
-0.0280447229743
-0.562195837497711
0.03076995909214
-0.211700364947319
0.72203266620636
-0.448146849870682
-0.140820726752281
0.953919053077698
0.129754021763802
-0.268404483795166
0.938453495502472
-0.076363049447537
0.582376897335053
1.26371443271637
0.552640616893768
-0.317085593938828
-1.12841367721558
-0.550744831562042
0.364745706319809
-0.28072851896286
-0.265670418739319
-0.011232517659664
1.07090306282043
-0.90994656085968
-0.446937829256058
-0.173555612564087
0.384089469909668
-0.005492385476828
-0.222376450896263
0.097014978528023
0.487074077129364
-0.577381372451782
0.525153815746307
0.244960784912109
-0.774487018585205
-0.158516794443131
-0.22224235534668
0.230863824486732
0.075271539390087
1.15142571926117
-0.395704805850983
0.728448867797852
-0.387100696563721
0.268505841493607
-0.98797345161438
-0.236584484577179
-0.288651257753372
0.895103216171265
0.267383635044098
-0.545735120773315
-0.090120375156403
0.287399739027023
-0.287066459655762
0.802981197834015
0.61975485086441
0.682240605354309
0.207887351512909
0.272271424531937
-0.178853094577789
-0.287974536418915
-0.203529044985771
0.561753034591675
0.339886873960495
0.226855739951134
0.026123568415642
-0.700879335403442
-0.264143049716949
-0.873884618282318
-0.244745701551437
1.40663647651672
0.471416711807251
-0.100555062294006
-0.089970976114273
-0.612976968288422
-0.33349734544754
-0.548008859157562
0.414227575063705
0.487644284963608
-0.218577086925507
-0.227706223726273
-1.00184011459351
-0.894749879837036
-1.2942236661911
2
-0.038767263293266
0.304914683103561
-0.030944742262364
-0.556646466255188
-0.388417303562164
-0.277147352695465
-0.218693777918816
-0.060125835239887
-0.274222254753113
-0.820851266384125
0.163380160927773
0.565715193748474
-0.288935363292694
-0.143158346414566
-0.5875643491745
-1.07089340686798
-0.898758411407471
-0.811150074005127
-0.660484552383423
0.370188772678375
-0.037287104874849
-0.763109982013702
0.023251846432686
-0.336304575204849
-0.193255722522736
-0.610059440135956
0.098875343799591
-0.148951917886734
-0.41169461607933
0.920408129692078
-0.705776989459991
-0.214621365070343
-0.725952625274658
-0.187889963388443
0.021575849503279
-0.396225929260254
0.094018399715424
-0.918330609798431
1.30354273319244
-0.168577685952187
0.657133758068085
0.148794174194336
-1.09793674945831
0.476216197013855
-0.209209471940994
-0.013243801891804
0.027889754623175
0.570720672607422
-0.500316441059113
1.06151497364044
0.052271023392677
0.429472774267197
0.27102068066597
-0.015042129904032
-0.606606841087341
-0.315071076154709
0.337238162755966
-0.231668099761009
0.079805999994278
-0.042736154049635
0.273656278848648
0.482576429843903
-0.101689472794533
0.331480741500854
-0.633718073368073
0.170161724090576
-0.200522109866142
0.567510485649109
0.123663827776909
-0.2399812489748
-0.535315275192261
-0.384785503149033
-0.010200120508671
-0.144762068986893
-0.245188683271408
0.041911706328392
-0.302202582359314
0.038907509297133
0.694536924362183
-0.367032140493393
-0.140848249197006
0.802072107791901
-1.35512518882751
0.205383911728859
-0.025506943464279
0.092593058943749
0.23000693321228
0.233445882797241
-0.609079778194428
-0.998378992080689
-0.632071375846863
0.124138690531254
0.307092249393463
-0.697313785552979
-1.37987697124481
-1.30114364624023
0.346362113952637
0.179523423314095
-0.318582773208618
-0.864667117595673
0.165151655673981
0.011336833238602
-0.166749864816666
-0.340479046106338
-1.00717830657959
0.495546519756317
0.649576008319855
0.098573721945286
0.618776977062225
0.488239645957947
0.007711231708527
0.101524703204632
0.304376661777496
0.187214270234108
0.282966196537018
-0.43177056312561
0.725457906723022
0.08360543102026
-0.073824711143971
0.170373409986496
-0.241360574960709
-0.503539681434631
1.30562829971313
-0.731533944606781
-0.753115177154541
-1.53216314315796
-0.048969581723213
0.515193998813629
-0.228750303387642
0.410466641187668
-0.442282944917679
0.157445937395096
-0.407089054584503
-0.302255898714066
-0.206633538007736
-0.029585838317871
-0.205820560455322
0.56814056634903
-0.025587441399694
0.493320822715759
-0.106354556977749
-0.4848393201828
0.394110500812531
0.16616415977478
0.456261724233627
0.535879135131836
0.449476569890976
0.82958596944809
0.658246338367462
0.596388339996338
0.176588818430901
0.440885037183762
0.369681268930435
0.444204837083817
-0.464375853538513
0.936147570610046
-0.114466190338135
-0.102265432476997
-0.020721236243844
0.898904621601105
0.095704451203346
-0.421908497810364
0.798595190048218
0.075882971286774
-0.195086419582367
0.0750402957201
1.03247678279877
-0.310099989175796
0.748270452022553
0.236628577113152
0.288742065429687
-0.233682483434677
-1.22738814353943
-0.815386712551117
0.447039604187012
0.121196568012238
-0.553017973899841
-0.682653307914734
0.127315104007721
-0.458354532718658
-0.777496993541718
-0.943718254566193
0.498175382614136
0.691435217857361
-0.675969958305359
-0.419851660728455
-0.201222524046898
-0.479923248291016
-0.493129730224609
0.288256734609604
0.368375986814499
0.280208855867386
0.24636846780777
0.512862503528595
0.481257081031799
0.685433685779572
0.536349833011627
0.838354408740997
1.01834106445313
-0.279986798763275
-0.039738647639752
0.128988325595856
-0.028904784470797
0.120369359850883
-0.23308277130127
0.293511539697647
0.122370846569538
-0.269218325614929
1.0664210319519
-0.767879545688629
-0.942066073417664
-0.456001222133637
-0.375955939292908
0.939185261726379
0.043836884200573
-0.635753571987152
-0.410326600074768
-0.283515810966492
-0.300713866949081
-0.12528184056282
0.151457771658897
0.109701029956341
0.26447781920433
0.405405104160309
-0.781884133815765
-0.513679981231689
0.361854195594788
0.063055105507374
0.069145366549492
1.11138236522675
-0.215197935700417
-1.00475299358368
0.089465722441673
0.124127209186554
0.569724798202515
0.449681431055069
-0.396056324243546
0.45582988858223
0.796648383140564
-0.49674317240715
-1.11969709396362
-0.400539815425873
-0.05392487719655
0.309664130210876
0.454062402248383
-0.231477111577988
-0.517199754714966
0.441525429487228
-0.69790244102478
-0.072628632187843
-0.446463227272034
0.293130487203598
0.471287310123444
0.150094717741013
0.862791299819946
0.375610113143921
0.062672264873982
0.208708539605141
1.23729133605957
0.08968897163868
-0.071082621812821
-0.475176692008972
-0.970963001251221
-0.528891086578369
-0.626703381538391
-0.870673298835754
-0.456134021282196
0.833644211292267
-0.220530062913895
-0.071849621832371
0.081586912274361
0.656509876251221
-0.13386033475399
-0.241895645856857
-0.116512715816498
-0.24668475985527
-0.074480772018433
0.587643325328827
0.557989418506622
-0.058834493160248
-1.30800831317902
0.196667656302452
-0.452460438013077
0.328037768602371
0.81318324804306
-0.711038768291473
0.553699612617493
0.466438621282578
0.722696781158447
-0.399224430322647
-0.940355539321899
0.29173332452774
-0.080012127757073
-0.27043205499649
-0.015620537102223
-0.081671267747879
0.027146879583597
0.22600807249546
0.866717457771301
0.776531040668488
0.271069079637527
-0.022630656138063
-0.150521516799927
-0.523453235626221
0.556595325469971
-0.445561021566391
-0.092903800308704
-0.087016068398953
-0.244188696146011
0.70651763677597
0.539373934268951
-0.378914326429367
-0.229145333170891
-0.142561465501785
-0.150799751281738
0.329582273960114
-0.633359491825104
0.156764686107636
-0.102925255894661
-0.36070641875267
-0.281406432390213
0.12336678057909
-0.255689173936844
-0.518154621124268
-0.253884494304657
0.637135028839111
-0.51570862531662
0.513578355312347
-0.18907618522644
0.514885246753693
0.525458216667175
0.074679359793663
-0.26810085773468
-0.622273623943329
-0.186197638511658
-0.482176899909973
-0.066641017794609
0.410986602306366
0.479147702455521
0.680607378482819
0.064359903335571
0.065601743757725
-0.184047624468803
1.27884340286255
-0.154487937688828
0.23607149720192
-0.48779433965683
-0.072844162583351
0.296293437480927
0.593769013881683
0.158669337630272
-0.212416782975197
0.560775816440582
0.368413031101227
-0.16814512014389
0.008181229233742
-0.994214236736298
0.060998633503914
0.105074509978294
-1.00125026702881
0.140341192483902
0.496016591787338
0.096606507897377
0.304552167654037
0.257763504981995
0.408192187547684
-0.282229244709015
-0.669167041778564
0.471004694700241
-0.043149884790182
0.552805900573731
0.126045987010002
-0.105669155716896
0.798307716846466
0.229884579777718
0.528484642505646
0.298076987266541
-0.179929241538048
-0.201528295874596
0.498681932687759
-0.45952108502388
0.22568866610527
0.480469882488251
0.242986619472504
0.525618672370911
0.184181213378906
-0.107415460050106
-0.185735762119293
0.392926275730133
0.71199768781662
-0.175939098000526
-0.068017140030861
0.58850884437561
0.178047969937325
0.059863898903132
-0.436727404594421
0.715541005134583
0.686848342418671
-1.1127655506134
-0.662670075893402
-0.984309017658234
-0.763757586479187
-0.005909994244576
0.44020226597786
-0.273209661245346
0.755551934242249
0.367493480443954
0.34129723906517
-0.479748755693436
0.943407118320465
0.429337531328201
0.233785226941109
-0.296300798654556
-0.106312893331051
0.85571700334549
0.163335174322128
0.626639544963837
-0.392015844583511
-0.16284753382206
-0.171025365591049
0.168481647968292
-0.252812683582306
-0.688883423805237
-0.952485918998718
-1.13560771942139
-0.556289196014404
-1.34310066699982
0.969022870063782
0.646538197994232
-0.832224547863007
-0.444669663906097
-0.844967842102051
-0.401204347610474
0.58758270740509
-1.28671097755432
-0.630995392799377
0.758540511131287
0.57748281955719
-0.069615289568901
0.261623114347458
-0.47951540350914
-0.518056750297546
0.087055146694183
0.004069272428751
-0.541699826717377
-0.148548632860184
-0.59310519695282
0.055196307599545
-0.869534015655518
0.453079789876938
-0.433976948261261
-0.825550138950348
-0.549302697181702
-0.170440554618835
0.122788146138191
-0.578910946846008
-0.55021458864212
0.454804450273514
0.608626365661621
0.915798127651215
0.652738034725189
-0.291285783052444
-0.282640904188156
0.425912648439407
0.370274007320404
-0.077574491500855
0.486109644174576
0.358147323131561
0.55334085226059
0.437846630811691
-0.207844913005829
-0.389125257730484
-0.602624773979187
-0.039489198476076
0.317112773656845
0.211962774395943
0.054668471217156
-0.017369095236063
0.131979987025261
-0.178024142980576
0.243422791361809
0.59521609544754
0.008051044307649
-0.280557662248611
-0.459936201572418
1.13205599784851
0.160237804055214
-0.742715418338776
-0.81357342004776
-0.685609579086304
-0.689478635787964
1.24918067455292
0.012233704328537
-0.347822070121765
0.022423479706049
0.055381216108799
0.220685020089149
-0.519279003143311
0.605165660381317
-0.203377142548561
-0.36132949590683
0.481500327587128
0.064069584012032
1.01573669910431
0.630205869674683
0.489266067743301
-0.121795773506165
0.070439174771309
0.275520831346512
0.177930027246475
0.552930057048798
-0.026549186557531
0.45114853978157
-0.071173720061779
-0.626473784446716
0.097535870969296
-0.699784994125366
-0.592130184173584
0.051074512302876
-0.267233222723007
-0.058934144675732
0.485748469829559
0.376600325107574
0.648846030235291
-0.316662073135376
0.053841646760702
-0.543459832668304
-0.060639806091786
0.452168017625809
0.402118384838104
0.305424511432648
-0.053104050457478
-1.54728221893311
-0.480209589004517
-0.779214322566986
0.431944221258163
-0.243010297417641
0.546547770500183
0.085682719945908
-0.938818037509918
-1.5843677520752
-0.024783968925476
-0.733812510967255
-0.831430912017822
0.052739202976227
-0.451076507568359
-0.325876206159592
-0.374274104833603
-0.295972168445587
-0.185631707310677
-0.64028936624527
-0.051406256854534
-0.327571988105774
-0.447274208068848
-0.870588600635529
0.090027317404747
1.02749633789063
0.094707518815994
0.202767446637154
-0.48955711722374
0.322829335927963
0.497988402843475
0.794525444507599
-0.053943976759911
-0.114357925951481
0.120473399758339
0.518763720989227
0.524090349674225
-0.087232619524002
-0.911630928516388
-0.192662701010704
-0.220939040184021
-1.3266384601593
-1.47511088848114
0.853391885757446
-0.335497885942459
0.395236134529114
0.798959076404572
-0.581674337387085
-0.665821075439453
0.441571235656738
0.152820438146591
-0.683818638324738
-0.987478315830231
0.301074981689453
-0.298743426799774
-0.772790312767029
0.418102949857712
0.262173444032669
-0.398964434862137
0.636082947254181
-0.419783800840378
0.359087586402893
-0.057620882987976
-1.19770574569702
0.199595734477043
0.459632128477097
-0.775071620941162
-0.378649592399597
0.02258126437664
0.092088557779789
0.117029085755348
0.223257124423981
-0.442729324102402
-0.069048143923283
0.645597875118256
-0.00718729943037
-0.240221753716469
-0.598244786262512
0.358540534973145
0.224494978785515
0.789229273796082
0.036099538207054
-0.191382363438606
-0.012314796447754
-0.009491476230323
-0.326034814119339
-0.742638468742371
-0.495012372732163
-1.26105511188507
-0.376228272914886
-0.399706155061722
-0.061801224946976
-0.527752578258514
-0.742827415466309
0.272490829229355
-0.266154289245605
-0.842184543609619
-0.362828969955444
-0.042940769344568
-0.425007253885269
-0.084181785583496
-0.561865508556366
-0.3422791659832
-0.194208726286888
0.283241957426071
-0.926927864551544
-0.100529171526432
-0.813178718090057
0.146362721920013
-1.20598006248474
-0.640467464923859
0.541236937046051
-0.369665890932083
0.144901096820831
-0.067531265318394
0.28542572259903
-0.711282670497894
0.09792809933424
-0.37383246421814
-0.018175315111876
0.157549649477005
0.70680296421051
-0.444499224424362
-0.738766252994537
-0.655317187309265
-0.56451541185379
0.03066548705101
0.173439204692841
0.715096235275269
0.561522722244263
-0.258980751037598
0.679050087928772
-0.471433788537979
0.603504478931427
-0.842854082584381
0.469199448823929
-0.223010614514351
-0.240679815411568
0.003005936741829
-0.225565016269684
-0.085132263600826
0.290004909038544
-0.128861337900162
-0.467603415250778
0.396311372518539
0.220311731100082
0.028635131195188
-0.028463969007135
-0.026862621307373
-0.243717879056931
0.308696687221527
0.021175455302
0.20297959446907
-0.809839010238647
0.221221178770065
0.22883714735508
0.961117327213287
1.15104615688324
-0.305242091417313
0.945341050624847
0.086754709482193
-0.635631740093231
0.018547497689724
0.345412939786911
-0.081124491989613
-0.441606432199478
-0.373666107654572
0.113810881972313
-0.15828637778759
0.604459702968597
-0.253354758024216
0.464657127857208
0.208215445280075
-0.348406881093979
-0.373686969280243
0.319453448057175
-0.77834963798523
-0.071396581828594
-1.18612349033356
-1.84859728813171
1.02042305469513
0.379298746585846
0.185703739523888
-0.172395378351212
0.50010871887207
-0.408381789922714
0.554969847202301
-0.436879873275757
-0.444534063339233
0.446173131465912
0.087539628148079
0.482408165931702
0.745018064975739
-0.98921799659729
-1.16349565982819
0.19286347925663
0.263072788715363
-0.600228905677795
0.484463781118393
0.257808327674866
-0.431859016418457
-0.188455566763878
0.481929093599319
-0.251501202583313
-0.515185117721558
0.170207440853119
0.041823368519545
-0.257522583007812
0.335832238197327
-0.268127799034119
-0.319754064083099
-0.671008706092835
0.255366653203964
-0.078674077987671
-0.311908751726151
-0.397311419248581
0.436547517776489
-0.91951334476471
0.635056972503662
0.47314128279686
0.567819476127625
-0.4854476749897
0.316425979137421
0.083743952214718
0.204238414764404
-0.650432407855988
-0.657719135284424
0.570000886917114
0.041409201920033
-0.031575191766024
0.054134599864483
0.49635660648346
-0.047458294779062
-0.218164965510368
-0.033930838108063
0.262834191322327
-0.712102174758911
-0.865695297718048
0.575511455535889
-1.60073745250702
-0.167755588889122
0.729212582111359
-0.230528995394707
-0.403032124042511
-0.239457860589027
0.236667782068253
-0.436752766370773
-0.499991148710251
-0.015674341470003
-0.096296191215515
-0.131566151976585
-0.352928459644318
-0.159302800893784
0.231058955192566
0.090684920549393
0.088353529572487
0.16083151102066
-0.06265127658844
-0.593352437019348
-0.024331107735634
-0.835343182086945
-0.322943180799484
0.908966898918152
0.467881441116333
-0.060905188322067
0.086929008364678
0.071986451745033
-0.284227520227432
0.367043107748032
1.34054815769196
0.257245302200317
0.145201787352562
-0.054666105657816
0.011372024193406
0.590447068214417
0.313918441534042
-0.640796899795532
-0.220995157957077
1.02355635166168
0.099208168685436
-0.650219619274139
-0.55741286277771
-0.357410281896591
-0.572977006435394
0.235372126102447
0.146321535110474
-0.519356966018677
-0.178316012024879
-0.197823911905289
-0.172246143221855
0.045907109975815
0.347730427980423
0.195243388414383
0.531927347183228
-0.044675171375275
0.046989552676678
-0.252058565616608
-0.737453818321228
-0.784521460533142
-0.534108638763428
0.498542249202728
0.253416925668716
0.119836315512657
0.205949783325195
0.930372893810272
0.402260422706604
-0.270967394113541
-0.412460148334503
0.789276421070099
-0.167680233716965
-0.065180942416191
0.074471108615398
-0.141734957695007
0.0458153039217
0.519071280956268
0.011404594406486
-0.30257523059845
-0.686542630195618
0.013593785464764
-0.120414711534977
-0.378571301698685
-0.260360836982727
0.891455590724945
-0.035898990929127
0.394221723079681
-0.380247950553894
-0.372940599918365
0.244186237454414
-0.507617175579071
0.41590678691864
-0.689130425453186
-0.604139566421509
0.468631714582443
0.585640370845795
-0.378376990556717
0.450212478637695
-0.544305145740509
-0.395144820213318
-0.358543038368225
0.44122052192688
0.117333337664604
0.352509200572968
-0.565202295780182
0.077313087880612
-0.509163975715637
0.501373708248138
0.19167160987854
-0.583386778831482
-0.483585089445114
-0.480001956224442
0.010056354105473
-0.331600368022919
0.083750635385513
-0.220665454864502
0.626939177513123
0.033349335193634
-0.66260153055191
-0.322708308696747
0.813913285732269
-0.86747944355011
0.554015874862671
0.37673357129097
-0.642918705940247
0.052509911358357
-0.091114409267902
-0.307592570781708
0.503482222557068
0.212758228182793
0.324945688247681
0.256760716438293
-0.064457334578037
0.185341209173203
0.137372896075249
0.074556261301041
-0.187396183609962
-0.551444888114929
0.308048874139786
0.189792647957802
-0.028113912791014
0.30713814496994
0.38979098200798
0.177140519022942
0.265932887792587
0.523776888847351
-0.206170916557312
0.264858067035675
0.091642804443836
-0.106692790985107
-0.200289845466614
-0.147146821022034
-0.543064594268799
-0.00235228985548
0.171266674995422
0.090447492897511
-0.096052795648575
-0.910318493843079
0.369192123413086
0.774048209190369
0.296630412340164
0.429431170225143
0.301928967237473
0.27957358956337
1.49137723445892
0.549245655536652
0.267798990011215
-0.297887563705444
0.250696152448654
-0.8797287940979
-0.485965430736542
-0.533835709095001
0.001867488026619
-0.716444194316864
0.513925969600678
-0.07028528302908
0.373555898666382
-0.165184438228607
-0.834362328052521
0.275150060653687
-0.326084315776825
-0.278130561113358
0.192446559667587
0.345343381166458
-0.390583783388138
0.780946135520935
-0.186140045523644
-0.386769771575928
0.55234831571579
0.626694560050964
-0.448543548583984
-0.1519475877285
0.092470929026604
0.128400981426239
0.402019083499908
-0.405809372663498
0.403909415006638
-0.300730645656586
1.02614760398865
-0.39875003695488
0.491894066333771
0.572855174541473
-0.054530695080757
0.571240425109863
0.144144207239151
0.146219819784164
0.551572680473328
-0.342411041259766
-0.502725005149841
1.03003704547882
-1.00382125377655
0.005484938621521
-0.060177095234394
-0.241673588752747
0.285912930965424
1.05480623245239
-0.370789408683777
-0.989841818809509
0.02334476262331
0.130408972501755
-0.105170786380768
0.259430110454559
0.732934474945068
-0.343992292881012
-0.486536741256714
-0.903566658496857
-0.475028395652771
-0.069823727011681
-1.00201499462128
0.562680959701538
-0.091039456427097
0.678674459457397
0.239586770534515
0.214638844132423
-0.118875369429588
-0.092498011887074
0.967274904251099
-0.23307092487812
0.635840952396393
0.194235175848007
0.638499677181244
-0.120744727551937
0.171007335186005
-0.116838917136192
-0.92057728767395
-0.609347224235535
0.30446520447731
0.124378852546215
0.218833535909653
0.429383903741837
0.613367259502411
-0.083686739206314
-0.223877668380737
-0.631363391876221
-0.481825828552246
-0.349903702735901
-0.17623296380043
-0.113300576806068
-0.31495076417923
0.788272798061371
-0.505173683166504
0.224543005228043
1.25070977210999
0.32867693901062
-0.040530547499657
-0.191398024559021
0.081654421985149
0.140597194433212
0.244303196668625
0.104308620095253
-0.274956911802292
0.749396324157715
-0.437320619821548
-0.5567906498909
-0.67857551574707
0.562748432159424
-0.590498983860016
-0.574936866760254
-0.312545031309128
0.150535777211189
0.247202008962631
-0.104336775839329
0.629843711853027
-0.060160171240568
0.242635861039162
0.627637267112732
0.273965656757355
-0.044948004186153
0.518878698348999
-0.494638353586197
0.503249406814575
-0.22956420481205
-0.370307564735413
0.539619982242584
-1.11965131759644
-0.639164566993713
-1.20707225799561
0.065256208181381
0.411554396152496
0.169773548841476
-1.05565166473389
-0.445560336112976
-0.590592622756958
-0.188290223479271
0.058457430452108
-0.082000441849232
0.70400595664978
-0.335501879453659
-0.691735565662384
0.628089725971222
0.453667908906937
-0.536961436271668
0.610593199729919
-0.190071642398834
0.333656281232834
0.063118278980255
-0.323194414377213
-0.387978792190552
-0.725770771503449
-0.064584195613861
0.782398998737335
-0.195024311542511
0.071339674293995
0.487541526556015
-0.401732921600342
0.055321201682091
-0.531837522983551
-0.715439081192017
-0.832168221473694
-0.517220973968506
-0.710793793201447
-1.75539267063141
0.759170234203339
-0.563227891921997
0.543007612228394
0.200917199254036
0.212891831994057
-0.563045144081116
-0.450668036937714
-0.361725568771362
-0.864991426467896
-0.238246619701385
-0.307569175958633
-0.192487046122551
-0.216893151402473
0.033174358308315
0.111568085849285
0.123687915503979
0.141398876905441
0.340005487203598
0.110065534710884
-0.907819092273712
-0.332612752914429
-0.719180703163147
-0.186927556991577
-0.202831238508224
-0.023066494613886
0.346278816461563
0.316262125968933
0.291828393936157
-0.209421545267105
0.366365641355515
0.451568096876144
0.464148491621017
0.039147101342678
0.456005692481995
-0.465671062469482
-0.263974070549011
0.078901387751103
-0.542903304100037
-1.13853812217712
0.12015001475811
0.249950483441353
-0.330022245645523
0.377921938896179
-0.169146299362183
0.342871874570847
0.457821488380432
0.072095178067684
-0.200397402048111
0.151302859187126
0.350368499755859
0.38911372423172
-0.495399296283722
-0.994751930236816
-1.0801088809967
0.933749556541443
-0.132420927286148
-0.169613137841225
-0.374417126178741
0.38896170258522
-0.338681697845459
0.4249686896801
-0.069476217031479
-0.241002112627029
0.735583961009979
0.148621007800102
-0.250327080488205
1.25361835956573
-0.601209282875061
-0.640494644641876
0.387496173381805
0.350961565971375
-0.488166123628616
0.102797523140907
-0.570839524269104
0.278652340173721
0.089012317359448
0.74735689163208
-0.123908646404743
-0.624503433704376
-0.074387140572071
0.592876970767975
-0.193534359335899
-0.189042374491692
0.208429634571075
-0.200741022825241
-0.602288365364075
0.50714236497879
-0.809420585632324
-1.11273229122162
-0.331439912319183
1.13018715381622
0.436114490032196
0.507657825946808
0.459112048149109
-0.348551779985428
0.783130764961243
-0.201724365353584
-0.888049602508545
-0.443146467208862
-0.651307225227356
0.097537003457546
0.392664283514023
0.624048829078674
0.164261788129807
0.316959619522095
-0.611654341220856
-0.95226514339447
-0.511534512042999
0.942199349403381
-0.170358180999756
-0.396237075328827
0.644809007644653
0.108337320387363
-0.507769048213959
0.080216273665428
-0.270036488771439
-0.492498397827148
0.202733740210533
1.0404771566391
0.353754967451096
0.25797626376152
-0.052641123533249
0.167815893888474
0.405925393104553
0.122779175639153
0.531208455562592
0.454882144927979
-0.359602004289627
-0.868524432182312
0.313947468996048
0.658621191978455
-0.281575798988342
0.29360419511795
0.028549786657095
-0.185868084430695
-0.22241735458374
0.212651759386063
0.333625763654709
-0.377487808465958
-0.916585445404053
-0.88339763879776
0.911376714706421
-0.488806575536728
1.13756489753723
0.058960683643818
0.666503846645355
0.37270376086235
0.490178912878037
-0.049010872840881
-0.790033638477325
-0.917270421981812
0.787328720092773
-0.066685557365418
0.681118905544281
-0.05824514105916
0.149331629276276
0.646335005760193
0.482678115367889
0.077498659491539
0.821277499198914
-0.151286363601685
-0.316897869110107
0.021653428673744
-0.129170596599579
-0.029432401061058
0.346904695034027
0.442710787057877
0.559078335762024
-0.276619762182236
0.156583935022354
0.264232218265533
0.528817176818848
0.054249525070191
0.475833028554916
0.314162492752075
-0.856786966323853
-0.118000775575638
-0.189279675483704
0.229457885026932
-0.132927179336548
-0.263471245765686
-0.151749581098557
0.440369933843613
0.789573907852173
-0.53242164850235
-0.044221859425306
0.275221228599548
0.197155117988586
-0.523930490016937
-0.161972999572754
-0.087291844189167
-0.644450962543488
-0.592779874801636
-0.07096865773201
0.608435928821564
0.246502786874771
-0.202657714486122
0.113746881484985
0.283128798007965
-0.230361118912697
0.742716014385223
0.072610974311829
0.419731050729752
-1.06068873405457
0.006270989775658
-0.729867517948151
0.734268486499786
0.100047811865807
-0.374177992343903
-0.122249752283096
-0.291449993848801
0.471927672624588
-0.585145056247711
-0.050231218338013
1.50036418437958
-0.183447420597076
-0.421597003936768
-0.766063511371613
0.24187932908535
0.056063018739224
0.833171665668488
-0.104460760951042
-0.266286194324493
-0.274757772684097
-0.080446526408196
0.194303765892982
-0.23934468626976
-0.445714950561523
-0.147373497486115
0.691614389419556
-0.570719182491303
1.11597990989685
-0.340516686439514
1.07457447052002
0.084716901183128
0.046051882207394
-0.597786128520966
0.541844248771668
-0.488975018262863
0.255776107311249
0.44834178686142
0.632773816585541
-0.83792632818222
-0.297854334115982
1.1094536781311
-0.042106192559004
0.517142713069916
-0.10412085801363
-0.347121894359589
-0.062427461147308
-0.216259747743607
0.412773013114929
0.282436370849609
0.555051267147064
0.202624022960663
0.016393272206187
0.17811693251133
-0.474641352891922
-0.703433752059937
-1.41078448295593
-0.489799916744232
0.030542224645615
0.052429091185331
-0.665350556373596
-0.265698224306107
-0.477516353130341
-0.40378811955452
-0.130500763654709
0.113189354538918
0.396041005849838
0.701368808746338
0.705749273300171
0.699062168598175
0.19489511847496
0.280020326375961
0.249833583831787
-0.017470303922892
0.410586953163147
0.47910276055336
0.127367347478867
0.355687201023102
-0.638151705265045
-0.810348391532898
-1.31040155887604
-0.776020646095276
-0.354539126157761
-0.73457270860672
-0.679161369800568
-0.350141763687134
-0.473651200532913
-0.269104838371277
-0.748033404350281
-1.29837763309479
-0.777570843696594
-0.73979264497757
-0.048344094306231
-0.108390137553215
0.208984822034836
0.480589002370834
0.406311005353928
-0.142607226967812
-0.144073441624641
-0.362411797046661
0.048723734915257
-0.591542661190033
0.670111179351807
0.293606340885162
0.136309877038002
-0.589654386043549
0.779349088668823
0.247619956731796
0.034873679280281
0.248432278633118
0.35254830121994
0.042090483009815
0.33566802740097
-0.524613261222839
-0.441203773021698
-0.534424841403961
0.309864521026611
-0.117693103849888
0.535955727100372
0.057777743786573
-0.888294041156769
0.650781989097595
0.122539930045605
-0.126508489251137
0.299290031194687
-0.206154868006706
0.703668713569641
-0.361525356769562
-0.3817018866539
-0.179567441344261
-0.275054275989532
0.610904097557068
-0.257889419794083
0.452674061059952
-0.253048092126846
0.861772000789642
0.18126168847084
0.021484801545739
0.308835685253143
-0.155599176883698
0.186426788568497
0.44948735833168
2
0.432720363140106
-0.007594821974635
-0.363808125257492
-0.387368142604828
-0.467063248157501
0.434884071350098
0.145793572068214
-0.261236518621445
-0.006248325109482
-0.077068708837032
-0.09796816110611
0.456005930900574
-0.896522700786591
-0.37379664182663
-0.289815098047256
0.313186347484589
0.52620804309845
-0.444148778915405
-0.908014118671417
-0.915860056877136
-0.699901700019836
0.156497314572334
0.643455028533936
-0.420945256948471
-0.428440719842911
-0.002901919186115
-0.241647303104401
-0.519356429576874
-0.32184499502182
0.109436228871346
-0.494970083236694
-0.330862641334534
-0.22475591301918
0.340792596340179
-0.538305044174194
-0.619420886039734
0.279628366231918
0.409890115261078
-0.539457499980927
-0.688914895057678
0.370792031288147
0.134397611021996
-0.234074905514717
-0.795791029930115
0.791360676288605
0.023700883612037
-0.441371887922287
-0.196587786078453
1.32676589488983
0.277746111154556
-0.679305970668793
-0.011682666838169
-0.128069624304771
0.235101297497749
-0.087112307548523
0.194938227534294
0.4516980946064
-0.626792132854462
0.113640978932381
0.152627944946289
-0.659819900989533
0.161551505327225
0.059108234941959
0.191194862127304
0.523416757583618
-0.058309197425842
0.423398226499558
-0.161047607660294
-0.743924081325531
-1.40687489509583
0.176338762044907
0.131498500704765
0.150830447673798
0.346269071102142
0.469563066959381
-0.168960884213448
0.691129863262177
0.65029501914978
-0.053035706281662
1.00188207626343
-0.634335696697235
-0.340034484863281
0.056935291737318
0.015411213040352
1.14430201053619
-0.671825885772705
1.1976934671402
0.052869431674481
-0.219621852040291
0.225668042898178
-0.709298074245453
0.326783299446106
-0.228099167346954
-0.654440104961395
-0.428265273571014
0.289228349924088
-0.327211558818817
-0.364831984043121
-0.167638123035431
0.515524327754974
0.017248502001166
0.255299985408783
-0.220052659511566
-0.26763641834259
-0.769637167453766
-0.702155470848084
-0.040481202304363
0.100892499089241
-0.067726269364357
0.200209081172943
0.432556599378586
-0.45614829659462
0.029031582176685
-0.543847560882568
1.2854597568512
0.441817939281464
0.306393504142761
0.507764756679535
-0.254452347755432
0.262630790472031
0.175883263349533
0.903495371341705
-0.84469598531723
-0.159535095095634
0.157121524214745
0.173458680510521
-0.007804196327925
-0.48975020647049
-0.316238671541214
-0.597655057907105
-0.914841651916504
-0.974719345569611
-0.226942777633667
0.142547592520714
-0.212991833686829
0.510776042938232
0.370179742574692
-0.125879943370819
0.340525567531586
0.203046932816505
-0.386318683624268
-0.211709767580032
-0.364426583051682
-0.45587694644928
0.216905951499939
0.434793770313263
-0.256196975708008
0.569026947021484
-0.564891397953033
-1.5427074432373
-0.807163000106812
0.324558079242706
-0.091555029153824
0.415139973163605
0.038220025599003
-0.469686716794968
-0.289756745100021
-0.03378751501441
-0.441918134689331
0.187412187457085
-0.015823561698198
0.041339747607708
-1.22297251224518
-0.467609405517578
-0.218125462532043
0.007594212889671
-0.027036493644118
0.180211618542671
0.195766910910606
-0.382604032754898
-0.29116427898407
-0.195418357849121
0.265761494636536
-0.883310317993164
0.453543305397034
-0.203221753239632
-0.565678954124451
0.24397999048233
-1.08195328712463
-0.991061747074127
-0.140416547656059
-0.131634101271629
-0.741358876228333
0.916478514671326
0.401526361703873
-0.131299078464508
0.209265902638435
-0.145431146025658
-0.618732452392578
1.30252134799957
0.130440264940262
-0.554566323757172
-0.068932324647904
-0.682457268238068
-0.275985300540924
0.161056220531464
-0.367544949054718
-0.900949537754059
0.318866610527039
0.65959107875824
0.407955348491669
-0.860938429832459
-0.501237571239471
-0.081404194235802
-0.048087507486343
0.342078179121017
-0.407798320055008
-0.72891503572464
-0.11617286503315
0.22189861536026
-0.470729976892471
-0.638129711151123
0.383023738861084
0.740870416164398
0.622695028781891
-0.058505810797215
-0.828766405582428
0.012134030461311
0.201074719429016
0.780249893665314
0.112951792776585
0.366395652294159
0.269400894641876
0.074167467653751
-0.29803067445755
0.976825892925262
0.123922631144524
-0.526982188224793
-0.747492730617523
0.540803134441376
-0.543030738830566
1.67054307460785
-0.117596231400967
0.704229474067688
0.235749736428261
-0.284754514694214
0.715270757675171
0.327089190483093
-0.438612341880798
0.316918075084686
-0.917973756790161
0.079174995422363
-0.233255505561829
-0.138680472970009
-0.511780798435211
0.005545787513256
0.274852573871613
0.507083296775818
0.260186821222305
-0.14231376349926
-0.138316288590431
-0.573349714279175
-0.204909175634384
-0.410472542047501
0.937622427940369
-0.500281751155853
0.978483438491821
0.426101207733154
0.131327539682388
1.3021696805954
-1.6278247833252
-0.935998797416687
-1.01935291290283
-0.151326075196266
-0.181647107005119
-0.082118302583695
-0.170405343174934
0.198323011398315
-0.280159533023834
-0.294761300086975
-0.519280195236206
-0.773836255073547
0.776181280612946
0.389336168766022
-0.591918647289276
-1.19574129581451
0.423755347728729
-0.041313484311104
0.821460366249085
-0.824320554733276
-0.619581580162048
-0.797851145267487
0.662525773048401
0.447867542505264
0.144516319036484
-0.964825570583344
-0.733833432197571
0.425432145595551
-0.899405121803284
0.079270161688328
0.320357352495193
0.319487512111664
0.042333915829659
0.713226079940796
-0.74665629863739
-0.683423578739166
0.046222627162933
-0.284307301044464
-0.183858424425125
-0.253084033727646
-0.043418720364571
-0.107953667640686
-0.552817463874817
-0.587139487266541
-0.541877925395966
0.143996715545654
0.635993897914887
-0.14922060072422
0.030097909271717
0.063665166497231
0.703108131885529
0.147901728749275
0.107250556349754
-0.516089558601379
-0.470497161149979
0.325117945671082
0.122398853302002
0.439521491527557
0.483141392469406
0.473696231842041
0.336400002241135
-0.887273192405701
-0.235254749655724
0.779805898666382
0.025510787963867
0.5533167719841
0.377712219953537
-1.16172647476196
0.370042264461517
-0.529497921466827
0.462772130966187
-0.447583973407745
-0.183007091283798
0.295833796262741
0.138028204441071
0.321566253900528
-0.234778389334679
-0.386001706123352
0.296685934066772
-0.492444962263107
0.862359464168549
-0.428411334753037
-0.362645328044891
-0.539875626564026
-0.360540121793747
0.126763045787811
-0.449066996574402
0.133750602602959
-0.032253436744213
0.047567959874868
0.472440540790558
0.98685884475708
0.045353770256043
0.421955496072769
-0.29040914773941
0.386657357215881
0.003827079432085
0.223678007721901
0.071649208664894
0.349838703870773
-0.10150083899498
-0.426979839801788
0.753719329833984
-0.517286241054535
-0.111272871494293
0.164446875452995
-0.245777308940887
0.236919954419136
-0.290462225675583
-0.395626187324524
0.66274094581604
-0.149715438485146
0.155119687318802
-0.171638369560242
0.132682144641876
0.741710901260376
-0.073901183903217
0.547026216983795
0.264208823442459
-0.345483720302582
0.573773145675659
0.250911027193069
0.092128857970238
0.039750389754772
0.552779078483582
-0.681065022945404
0.173849046230316
-0.655471444129944
-0.223568558692932
0.379445314407349
-0.226324960589409
-0.616531848907471
0.144967347383499
-0.18584942817688
-0.926979541778564
-0.255813777446747
0.275349795818329
-0.137649118900299
-0.076262041926384
-0.006051205098629
0.238954082131386
-0.456057041883469
0.127823859453201
0.271385073661804
0.254441767930984
-0.046942122280598
0.491302251815796
0.268895119428635
-0.453829109668732
-0.721229553222656
1.62819027900696
0.171540409326553
0.552518010139465
-0.137297198176384
0.617352783679962
-0.259119927883148
0.249365985393524
0.156041696667671
-1.12243318557739
-0.082906685769558
0.107475750148296
-0.049184657633305
0.07131952047348
0.584209382534027
0.397810637950897
0.417528867721558
-0.128519490361214
0.58588969707489
-0.104093879461288
-0.039412815123797
0.168366268277168
0.146658331155777
-0.381428778171539
-0.046375595033169
0.015127945691347
-0.563643336296082
0.021584942936897
-0.380555659532547
1.04066014289856
-0.201384797692299
-0.859846472740173
0.604789018630981
0.024019710719586
-0.645240187644959
-0.545154690742493
0.144450649619102
0.210214614868164
-0.081808879971504
0.451647847890854
0.234586387872696
-0.490211457014084
0.235266089439392
-0.43769896030426
0.213562175631523
0.18553215265274
0.052215568721294
-0.761868059635162
-0.083988338708878
0.503233373165131
-0.358445346355438
-0.755728125572205
-0.823056757450104
0.128966644406319
-0.041066154837608
-0.278090536594391
0.384823560714722
-0.25548979640007
-0.421114325523376
-0.341457277536392
1.09810984134674
-0.739304661750793
0.61882346868515
-0.485998153686523
0.293245911598206
-1.02252197265625
-1.0077440738678
-0.229792386293411
1.15371477603912
-0.790555775165558
-0.172953262925148
0.824456632137299
0.027301935479045
0.027633668854833
-0.904236793518066
0.165837958455086
1.32275295257568
-0.135525494813919
0.356772065162659
-0.172213047742844
0.101724594831467
0.059474568814039
-0.432272046804428
-0.773775398731232
-0.095261782407761
0.010929778218269
-0.275304287672043
0.17384347319603
0.008810704573989
0.080643109977245
-0.795029699802399
-0.394443154335022
-0.322386205196381
0.086428068578243
-0.096899390220642
-0.642206251621246
0.556009829044342
-0.787523150444031
-0.365173399448395
-0.329792410135269
-0.259362041950226
0.161360487341881
0.868420660495758
-0.921230852603912
-1.2996768951416
0.543558239936829
0.17557866871357
-0.085091806948185
0.11028003692627
-0.245827659964561
0.625502169132233
0.024568200111389
0.205005392432213
0.072906076908112
-0.279760390520096
-0.048463080078364
0.203505903482437
0.201124832034111
-0.438651531934738
-0.380549073219299
-0.731820285320282
0.433813869953156
0.143241852521896
-0.249486312270164
0.089329600334168
0.32208389043808
-0.040344931185246
0.37167364358902
0.198547199368477
0.120282933115959
0.543591618537903
-1.1076740026474
-1.52052044868469
-0.42297887802124
-0.021415650844574
-0.258388757705688
0.193862229585648
0.453469127416611
-0.20198792219162
0.117138043045998
-0.309091329574585
-0.31743797659874
-0.067811481654644
0.116747304797173
-0.244555205106735
0.656423926353455
-0.432773649692535
-0.758546471595764
1.79412031173706
-0.135678261518478
0.424190640449524
-0.746945440769196
-0.269151777029037
-0.4268898665905
-0.935052633285522
0.367485046386719
-0.382716327905655
0.245602115988731
-0.148525342345238
-0.006638215854764
0.627224385738373
-0.255130797624588
0.303457170724869
-0.414440482854843
-0.71074515581131
0.291298717260361
-0.400631725788116
-0.406866937875748
-0.364876002073288
-1.34163630008698
-1.66212165355682
0.250542342662811
0.451807737350464
-0.329723209142685
0.423548191785812
0.318903475999832
1.3466237783432
0.170219302177429
0.732806384563446
-0.248915627598763
1.00412654876709
-0.467182964086533
-0.136106073856354
-0.258461117744446
-0.034974236041308
0.318064749240875
-0.236213535070419
-0.458354413509369
-0.385037809610367
-0.224102810025215
-0.147179454565048
-0.443755626678467
-0.376836508512497
-1.12420856952667
-0.280966132879257
-0.452098727226257
-0.333972811698914
-0.108615934848785
0.28619921207428
-0.419727981090546
0.384266257286072
-0.789833247661591
0.261903941631317
0.19029413163662
0.032402366399765
-0.120275124907494
0.25532278418541
0.392055958509445
0.025037471204996
-0.933811664581299
-0.086361214518547
-0.679355978965759
0.465106964111328
0.00674132630229
-0.655663371086121
0.129570096731186
-0.076759621500969
0.136041015386581
0.324816256761551
0.111884213984013
-0.32574725151062
-0.363676488399506
0.686869382858276
-0.17510125041008
0.811449646949768
-0.113515406847
-0.475970804691315
-0.078450284898281
0.384904474020004
-0.599007725715637
0.018276102840901
0.277457296848297
-0.538153648376465
0.871189117431641
0.20419242978096
-0.585054337978363
-0.692998588085175
-0.652957141399384
-1.2141340970993
0.837405622005463
0.463621199131012
0.567788660526276
0.099945418536663
-0.026668645441532
-0.060348227620125
0.04848088696599
-0.196136727929115
-1.10608947277069
-0.194557547569275
0.088521480560303
0.014530644752085
-0.085415303707123
-0.726411104202271
-0.6009241938591
0.066012188792229
-0.258092373609543
0.166517108678818
0.083834983408451
0.763941526412964
0.753518760204315
-0.587518692016602
0.04478569328785
-0.210446283221245
-0.262614399194717
-0.07536057382822
0.477213650941849
0.17601266503334
-0.840601682662964
-0.689036726951599
-0.568789899349213
0.540049612522125
-0.069272860884667
-0.953533709049225
-0.640398263931274
0.094434067606926
-0.721601366996765
-1.10858762264252
-0.79424375295639
0.581973612308502
0.465392887592316
0.388062238693237
-0.570344209671021
-0.636481463909149
-1.32643342018127
0.021658092737198
-0.188712581992149
-0.950140476226807
-0.368395447731018
-0.010071843862534
-0.929277420043945
0.207799702882767
0.254367500543594
0.207261636853218
-0.472390234470367
-1.00815987586975
-0.83278900384903
-0.711865127086639
-0.100166112184525
-0.664570093154907
0.084555983543396
0.566431045532227
-0.094430610537529
0.389185309410095
0.773138046264648
0.142159461975098
-0.206251680850983
-0.268339574337006
0.427312850952148
-0.35282826423645
-0.597356140613556
0.325881153345108
-0.188769236207008
-0.315682113170624
0.601268112659454
0.256098061800003
-0.435846030712128
0.256653904914856
0.238370954990387
0.304966628551483
-0.686573624610901
1.3301385641098
0.66349059343338
0.126960873603821
0.262176752090454
-0.070448972284794
0.229230597615242
-0.066856540739536
-0.372419953346252
0.851892292499542
0.190126091241837
0.102749012410641
0.429410815238953
-0.305414646863937
1.31607174873352
-0.58645761013031
-0.347857058048248
0.465247958898544
0.23098611831665
0.049572214484215
-0.120600551366806
-0.825550496578217
-0.130734637379646
-0.431749910116196
0.712020576000214
0.245743632316589
-0.550663650035858
0.533697724342346
0.426208555698395
-0.030658401548863
-0.178182363510132
-0.448713332414627
-0.105661451816559
0.488601207733154
0.665177702903748
-0.328915953636169
-0.605399966239929
0.429674565792084
0.445126086473465
-0.410136371850967
-0.84538859128952
0.39801287651062
-0.24298769235611
-1.33529531955719
-0.004843324422836
0.137903213500977
-0.222190648317337
-0.184174761176109
-0.931939125061035
0.793266892433167
0.605305910110474
-0.680736064910889
0.277377963066101
-0.928573369979858
-0.569626092910767
-0.070491947233677
0.147589057683945
-0.071953065693379
-0.049892120063305
-1.19978976249695
1.00136005878448
0.33321475982666
-0.136214792728424
-0.826268911361694
0.19745260477066
0.315210729837418
0.482145845890045
-1.01561915874481
0.15812212228775
-0.259579181671143
-0.581216216087341
0.303245782852173
0.317638695240021
-0.00803217664361
0.578800320625305
-0.171987161040306
-0.570055842399597
0.395731449127197
0.550501346588135
0.025746826082468
-0.043249201029539
-0.668790936470032
-1.21918118000031
-0.068843677639961
-0.107796937227249
-0.436608374118805
-0.122065886855125
0.215244233608246
-0.350286096334457
-0.391103863716125
0.273839354515076
0.459638118743897
1.07145369052887
0.035542041063309
-0.188542053103447
0.443709224462509
-0.342272043228149
-0.386001646518707
0.066188953816891
0.308374673128128
-0.945531010627747
-0.44057697057724
0.289506316184998
-0.280411601066589
-0.661822617053986
-0.455639243125916
0.246729582548141
0.044228136539459
0.013647891581059
0.087480433285236
-0.210782110691071
-1.32552313804626
0.595253229141235
0.268312096595764
-0.282714515924454
-0.810220539569855
0.653460383415222
-0.567990303039551
0.105732634663582
-0.311577349901199
-0.201233983039856
0.009673932567239
0.333048582077026
-0.106290683150291
-0.630239307880402
-0.904294967651367
-0.045397944748402
0.270775258541107
0.152293831110001
0.140286237001419
0.243087917566299
0.368730098009109
-0.244328483939171
0.174905985593796
0.434825956821442
-0.299851804971695
-0.360158860683441
0.22297415137291
-0.008453789167106
-0.208502843976021
0.222148016095161
-0.164097741246223
-0.251316696405411
0.020952645689249
-0.400084584951401
0.283301562070847
0.50441700220108
0.267053753137588
0.505068004131317
-0.313581436872482
-0.173196479678154
-0.158492684364319
0.216261863708496
0.035712540149689
0.036691810935736
-0.326276570558548
0.147509008646011
1.20748853683472
0.480082750320435
0.154735088348389
0.173612669110298
-0.004708539694548
-0.0257029812783
-0.090809814631939
-0.126873567700386
0.063973769545555
0.111324444413185
-0.6645228266716
0.476104944944382
-0.38928359746933
0.056416366249323
0.430151015520096
-0.043920464813709
0.002135180402547
-0.376314699649811
0.742642283439636
-0.271798521280289
0.076232366263867
0.185767263174057
0.234298631548882
-0.074477642774582
0.707928121089935
-0.367671310901642
0.289849191904068
-0.425339430570602
-0.334901422262192
0.030424233525992
0.166874215006828
0.258000373840332
-0.258471637964249
0.070905044674873
-0.584498286247253
-1.27940082550049
0.568624794483185
0.212626203894615
0.39843687415123
-0.246766284108162
0.260276257991791
0.103364571928978
-0.131713509559631
0.356730759143829
-0.278903752565384
0.158606439828873
0.04522118717432
-1.44351077079773
-0.633119583129883
-0.697329878807068
-0.44039449095726
0.412080466747284
-0.538464903831482
0.348136901855469
-0.234380334615707
0.077770441770554
0.10204291343689
-1.24504244327545
-0.934351325035095
-0.09871543943882
0.195892855525017
0.141856014728546
0.157241061329842
1.0773059129715
0.448326110839844
-0.579634428024292
-0.643958210945129
0.513721346855164
0.170243665575981
-0.103626854717731
0.840182542800903
-0.439231276512146
0.740807294845581
-0.222891345620155
0.157105892896652
-0.927751779556274
0.413911521434784
-0.103634662926197
-0.499221861362457
-1.62850856781006
-0.22725185751915
0.131939351558685
-0.013023154810071
-0.805811643600464
0.287991166114807
-0.074351489543915
0.14576955139637
0.650615930557251
-0.352686643600464
-0.001323118805885
-0.004979567602277
0.918264865875244
0.100883588194847
0.508770346641541
0.332901835441589
-0.490841180086136
-0.453979879617691
-0.417901277542114
-0.171411469578743
-0.985957264900208
0.286244183778763
-0.305129706859589
0.150075361132622
-0.248150512576103
-0.524182379245758
0.201659873127937
0.671037137508392
-0.130747690796852
-0.230808407068253
-0.673893332481384
0.259845495223999
-0.118863597512245
0.0391302742064
1.01599431037903
1.05713593959808
-0.54683244228363
0.43047159910202
0.245345622301102
-0.400483846664429
0.212784469127655
0.139651104807854
-0.381025671958923
-0.169526353478432
-0.399049133062363
0.864185452461243
-0.034492895007134
-0.741209805011749
0.104646749794483
0.29568937420845
-0.017422735691071
0.009969901293516
0.855464577674866
0.083581276237965
-0.729061782360077
0.409300118684769
0.146738827228546
-0.069996640086174
0.44458794593811
-0.80519026517868
-0.166560471057892
0.40892505645752
0.3932985663414
-0.230524405837059
-0.436003804206848
0.37913316488266
0.047919973731041
-0.500767827033997
-0.361565411090851
-0.110205188393593
0.353169590234756
-0.290317952632904
-0.190393909811974
-0.173336490988731
-0.17315337061882
-0.752970635890961
-0.952364504337311
-0.058035738766193
-0.620875298976898
0.31945875287056
-0.153375655412674
-0.347332000732422
-0.396437346935272
-0.313648819923401
-0.525751054286957
1.09530758857727
-0.188536942005157
-0.164296209812164
-0.256674081087112
-0.172631442546844
-0.491599768400192
-0.432500869035721
-0.145984798669815
0.165672659873962
0.684656918048859
-0.130475357174873
-0.086709745228291
-0.297803848981857
-0.250951588153839
-0.202092662453651
-0.923623621463776
0.372404158115387
0.142460882663727
-0.039025910198689
-0.34623572230339
0.535109162330627
0.446680575609207
-0.72694456577301
-0.157814860343933
-0.793785989284515
0.276757299900055
-0.083643116056919
0.470059186220169
0.723229706287384
0.363161891698837
-1.03665626049042
0.983131170272827
0.323200434446335
0.126056015491486
-0.613884329795837
-0.837767064571381
-0.837691128253937
-0.203008204698563
0.486762821674347
-0.350236356258392
-0.02253152243793
-0.697419762611389
-0.375345289707184
-0.305905014276505
-0.29656708240509
-0.978738367557526
-0.776657581329346
-0.167105928063393
0.57020229101181
-0.119209229946136
0.808856666088104
-0.681965529918671
0.691796541213989
0.190349474549294
-0.734047830104828
-0.054745424538851
-0.434531301259995
2
0.290217310190201
0.11087603867054
0.302018135786057
0.478715032339096
-0.814380764961243
0.144072130322456
0.193153604865074
-0.57207202911377
-0.157759934663773
0.496430963277817
0.083144776523113
0.099019467830658
-0.224449932575226
0.526139259338379
0.398400962352753
-0.415393799543381
-0.77911239862442
-0.041091807186604
-0.305739015340805
-0.466187417507172
-0.054811354726553
0.730325639247894
0.093998000025749
-0.683659732341766
-0.636749446392059
-0.253712773323059
-0.009805902838707
-0.172856241464615
-0.333508968353271
0.541120588779449
0.31701985001564
-0.099573731422424
-0.973229587078095
-0.248926818370819
-0.591488003730774
-0.02293136715889
-0.900279104709625
-0.313145041465759
-0.223189204931259
0.167476713657379
-0.914861083030701
-0.31556099653244
-0.056399378925562
0.229637965559959
-0.184387400746346
-0.094253733754158
-0.463450103998184
0.332789689302444
0.242973923683166
-0.413294166326523
-0.412197023630142
0.667839467525482
0.929385721683502
-0.984580159187317
0.423446476459503
-1.34135246276855
0.246856167912483
0.700995087623596
0.178085803985596
-0.514478921890259
-0.188341677188873
0.20505765080452
-0.096037246286869
-0.648766696453095
-0.44376939535141
1.19126057624817
1.10962414741516
-0.873872339725494
0.932395398616791
-0.482958048582077
0.588192939758301
0.172771900892258
-0.401662707328796
0.317489713430405
-0.318686366081238
0.778197646141052
0.227743670344353
-0.978784680366516
-0.400529861450195
0.263108760118484
-0.802069067955017
0.08301991969347
-0.275695085525513
0.380256831645966
0.217489048838615
0.533026039600372
-0.793174624443054
0.581761837005615
0.262105107307434
0.015807833522558
-0.383953720331192
-0.442675113677979
0.320668160915375
-0.253569781780243
0.233543813228607
-0.61741179227829
0.074030049145222
-0.239716082811356
0.274014949798584
0.21079209446907
-0.288881003856659
-0.190450489521027
-0.458923816680908
-0.065447598695755
0.030737839639187
-0.027775682508946
-0.23649200797081
-0.383900672197342
0.376485735177994
0.276020795106888
0.315987020730972
-0.679020345211029
-0.198162838816643
0.001560434699059
-0.250692248344421
-0.104429617524147
-0.222791224718094
-0.141943722963333
-0.365803182125092
-0.495889931917191
0.161350309848785
0.208874315023422
-0.107133954763412
-0.467582225799561
-0.805198192596436
-0.207857131958008
-0.109096512198448
-0.679723858833313
-0.095522597432137
-0.478912502527237
-0.431693255901337
0.368954479694366
0.36475396156311
0.180853202939034
0.012389875948429
-0.326227009296417
-0.35108956694603
0.458295732736588
-0.453114777803421
-0.290182173252106
-0.131964311003685
0.781489491462708
0.327710390090942
-0.424776345491409
-0.990760624408722
-0.139040797948837
0.700181186199188
0.13914892077446
-0.324948519468307
-0.03877816721797
-0.121170289814472
0.075173005461693
0.599589288234711
-0.692500233650208
-0.471556752920151
0.464339882135391
-0.347266882658005
0.554111421108246
-0.288285672664642
-0.578649580478668
-0.553536593914032
0.283908396959305
0.641642034053803
-0.505744278430939
0.653322339057922
-0.101102091372013
-1.05823886394501
0.027527585625649
-0.253326147794723
1.14670431613922
0.309839189052582
-0.127170711755753
0.909894824028015
0.267947793006897
-0.164660945534706
-0.430531114339829
-0.03527420386672
0.422837406396866
0.28612157702446
-0.052867617458105
0.638487637042999
-0.371941566467285
-0.516883850097656
0.129754245281219
-0.090899147093296
0.178905487060547
-0.372002363204956
-0.22829382121563
-0.342147558927536
0.166679605841637
1.16467499732971
-0.005135668441653
0.506341218948364
-0.108848452568054
0.214082688093185
-0.201354488730431
0.633644342422485
0.165692940354347
-0.224093556404114
0.295499593019485
-0.384115964174271
0.12352991104126
0.200691640377045
-0.46493923664093
0.182171836495399
-0.085692070424557
-0.93193781375885
-0.639519393444061
-1.02560830116272
-0.179180964827538
-0.330524682998657
-0.735867381095886
-1.80776476860046
0.020103722810745
0.582256317138672
-0.637056469917297
-0.19160458445549
-0.073709234595299
-0.126905292272568
-0.316257327795029
0.493195712566376
-0.60647976398468
-0.185900956392288
0.049353331327438
0.467858731746674
0.006666257977486
0.089373737573624
-0.429861336946487
-0.098789647221565
-0.730663776397705
-1.15680265426636
-0.092390172183514
0.159548670053482
-0.459749430418015
-0.106408581137657
0.478337287902832
-0.15249314904213
0.539925098419189
0.327595710754395
0.564352512359619
0.216752231121063
1.06896269321442
0.187349319458008
0.063603468239307
-0.184924870729446
0.682200193405151
0.49516087770462
-0.40871661901474
0.024264093488455
-0.093025989830494
0.509061992168427
0.194072797894478
-0.185448825359344
0.261714965105057
0.1946981549263
-0.033944550901651
0.013880223035812
-0.761774361133575
0.485754132270813
0.401798576116562
-0.131601452827454
-0.495250880718231
-0.238642081618309
0.070341095328331
-0.046397343277931
-0.384731858968735
-0.09983366727829
0.292639583349228
0.10306978225708
-0.243638589978218
0.570042252540588
-0.561387956142426
-0.336022764444351
0.697425663471222
0.289795935153961
0.19814769923687
0.100995928049088
0.280752867460251
-0.233127921819687
0.236334756016731
0.53370201587677
-0.068475715816021
0.383042454719543
0.626832008361816
0.514373421669006
0.477972835302353
-0.524498045444489
-0.37243577837944
0.438959896564484
-0.192891657352448
-0.030387572944164
-0.339681684970856
0.257519692182541
0.425112366676331
-0.410888135433197
-0.921236932277679
-0.65222442150116
0.282680571079254
-0.127518758177757
-0.121610701084137
0.331809043884277
0.379618525505066
-0.207973212003708
0.059122793376446
0.092131182551384
-0.099187046289444
0.131992697715759
-0.793061971664429
-0.338659316301346
-0.087461084127426
-0.30385547876358
-0.070899575948715
-0.072435773909092
0.146177366375923
-0.087525591254234
-0.338328838348389
0.873418509960175
-0.746720910072327
1.61950290203094
-0.207876577973366
0.180851399898529
0.221258670091629
0.141484081745148
0.031319215893746
0.262562066316605
0.155609667301178
-0.293291717767715
0.077175244688988
0.22878472507
-0.907557904720306
0.558779835700989
0.211030125617981
0.736904144287109
-0.071152694523335
-0.137028247117996
-0.441340744495392
-0.318922728300095
-0.94169545173645
0.174677029252052
-0.178384348750114
-0.347176790237427
0.771571278572083
0.089594021439552
0.001623237505555
-0.699073731899262
-0.58686363697052
-0.214696079492569
-0.379211157560348
-0.271157205104828
-1.44574677944183
-0.243197292089462
0.155403554439545
0.336200952529907
0.138976484537125
-0.274480104446411
0.331136465072632
-0.100529193878174
-0.694054663181305
-0.066011264920235
0.051715601235628
-0.118943378329277
0.524026811122894
-0.58628922700882
0.534884452819824
0.224755361676216
1.14816308021545
-0.076207026839256
-0.109288036823273
-0.204389363527298
-0.223494350910187
-0.319846093654633
0.02498821169138
0.829045653343201
0.254224002361298
0.340606570243835
0.600176453590393
-0.241687670350075
-0.202612668275833
0.338252305984497
-0.199232116341591
-0.385828495025635
0.149633347988129
1.34171664714813
0.896410703659058
0.228815749287605
0.938616335391998
0.53267514705658
0.256025820970535
0.438618540763855
-0.736436307430267
0.055013529956341
-0.110510021448135
-0.325351506471634
-0.591870963573456
-0.360090613365173
-0.599371552467346
-1.3303656578064
-0.021439030766487
-0.132583856582642
0.187596872448921
-0.667228221893311
-0.197409331798553
-0.565073788166046
-0.284314811229706
0.110174506902695
-0.015279855579138
0.253090173006058
0.503781974315643
-1.23321461677551
1.36514437198639
-0.401695728302002
-1.15613400936127
-0.796885192394257
-0.061517726629973
-0.863919794559479
-0.060856573283672
-0.819560527801514
0.180256336927414
-0.437449306249619
0.179982334375381
0.33106255531311
-0.036475837230682
0.772561371326447
-0.655559599399567
-0.396582096815109
0.722364783287048
0.386032372713089
-0.57233190536499
0.468907058238983
0.452505707740784
-0.260087698698044
0.025820419192314
-0.485037952661514
0.10260421782732
0.6372150182724
0.494857102632523
-0.302851676940918
-0.175028935074806
-0.399446785449982
0.160169780254364
-0.253187209367752
-0.041267849504948
-0.538133144378662
-0.364090621471405
0.200591191649437
-0.145067006349564
0.166514337062836
0.644153356552124
-0.051178552210331
0.35216349363327
0.148823872208595
-0.232783734798431
0.026456855237484
-0.185294300317764
-0.332997590303421
-0.191127568483353
0.61238694190979
0.652129232883453
-0.218415006995201
0.260003685951233
-0.321223527193069
0.697417855262756
0.284389674663544
0.441980212926865
0.751025199890137
-0.334003776311874
-0.507035911083221
-0.303423285484314
-0.902529358863831
0.180312544107437
-0.548311293125153
-0.012645114213228
-0.480959415435791
-0.258243352174759
-0.409756720066071
0.656377136707306
0.655141592025757
0.531652748584747
0.496676385402679
0.654558420181274
-0.219494044780731
0.137989744544029
-0.403524190187454
0.057769369333983
-0.149460703134537
-0.731824576854706
0.15031710267067
0.059973604977131
0.071541607379913
0.537870943546295
0.623100757598877
-0.146452888846397
-0.446943193674088
-0.516703128814697
0.148132041096687
0.377244681119919
0.295295387506485
0.030418453738093
0.674651861190796
-0.243361219763756
0.054270759224892
-0.449173510074616
0.22767448425293
0.315805673599243
0.355986565351486
-0.406975388526917
-0.100532248616219
0.575571894645691
0.456878542900085
0.241919726133347
-0.358339607715607
-0.158302649855614
0.058522291481495
0.679581522941589
-0.531864047050476
0.051357515156269
-0.056142572313547
-0.692851305007935
0.552305221557617
0.436967849731445
-0.379213958978653
-0.528281092643738
0.175087317824364
-0.395902365446091
-0.664198815822601
-0.233338743448257
-0.469748616218567
-0.352568298578262
-0.549213528633118
0.879937946796417
0.116600446403027
-0.520390391349793
-1.1190493106842
-1.27684676647186
0.044957146048546
0.475142806768417
-0.361449629068375
-0.853886604309082
0.808680713176727
0.42314213514328
0.207846641540527
0.195746496319771
-0.390409111976624
-0.177453681826592
-0.997978687286377
-2
0.062131881713867
-0.505053341388702
-1.06831538677216
-0.757379591464996
-0.043226629495621
-0.086659111082554
-0.258258551359177
-0.741224765777588
0.007725164294243
0.288701117038727
0.323730498552322
0.051767498254776
0.992467224597931
-0.006261635571718
0.616461575031281
0.109552919864655
0.042933747172356
0.56533694267273
-0.256172835826874
-0.756086349487305
0.238203465938568
0.171197146177292
0.307054758071899
-0.06510279327631
0.382680743932724
-0.219228833913803
0.582346022129059
0.538684666156769
0.537472665309906
0.169887319207191
0.112142503261566
2
-0.115226857364178
-0.825981914997101
-0.248231261968613
-0.492736667394638
-0.492942810058594
0.246212214231491
-0.417976140975952
0.482651263475418
0.556739985942841
-0.500595033168793
0.112738817930222
-0.620501279830933
0.066529281437397
0.577434241771698
-0.026409199461341
-0.983591616153717
-0.319548636674881
-0.218897745013237
-0.100891456007957
-0.34539520740509
-0.771351099014282
-1.49224305152893
0.580312490463257
-0.308240234851837
0.14731428027153
-0.62041050195694
-0.314813733100891
0.105248875916004
-0.061373472213745
-0.074297271668911
-0.417910277843475
0.390788614749908
-0.027017338201404
-0.046027630567551
0.290368974208832
-0.874620199203491
-0.62899661064148
-0.34258633852005
-0.42783322930336
-0.411794722080231
-0.244745284318924
-0.522386133670807
0.066163472831249
0.456941694021225
0.607768952846527
-0.027418684214354
0.517013370990753
0.694422483444214
-0.635095953941345
-0.671089708805084
-0.310262799263
0.034389175474644
-1.10534000396729
-0.826889514923096
-1.04931783676147
-0.538297951221466
-0.598007321357727
0.009964063763618
-0.158996388316154
0.18760521709919
-0.43691098690033
-0.334634989500046
-0.924424171447754
0.890550553798676
-0.024191487580538
-1.17557001113892
-1.21503508090973
-0.251819640398026
0.002280287444592
0.283304244279861
-0.401593536138535
-1.03077864646912
-0.446343302726746
-0.072811134159565
0.89265650510788
0.570523023605347
0.073621019721031
-0.439180701971054
0.843272089958191
0.623679518699646
-0.295977979898453
-0.174443975090981
0.390321254730225
-0.247446224093437
-0.096138209104538
0.6563600897789
0.32092821598053
-0.375468820333481
0.676373064517975
0.328353762626648
-0.371810466051102
-0.677037596702576
-0.002740785479546
0.485334753990173
0.487759798765183
0.091405011713505
-0.125162422657013
0.815092027187347
0.206316158175468
-0.616724789142609
-1.09401845932007
0.331070512533188
-0.397433876991272
0.330433070659637
-0.919545531272888
0.520733118057251
0.699707329273224
0.398831725120544
0.944269776344299
0.442494094371796
0.50651741027832
-0.546010196208954
-0.549762785434723
-0.131270065903664
-0.238706946372986
0.814422309398651
-0.279809683561325
0.321437060832977
1.08031845092773
0.057019591331482
0.373622566461563
-0.092789597809315
0.136137008666992
-0.082301624119282
-0.400736689567566
0.612726211547852
0.69774067401886
-0.652500152587891
-0.401328414678574
-0.41914638876915
0.677029252052307
0.385624587535858
0.409237086772919
-0.089576005935669
-0.54016637802124
-0.148352608084679
-0.199896022677422
-0.390296369791031
0.679290652275085
-0.467637866735458
-0.426725924015045
0.407107770442963
0.680706143379211
0.766721487045288
0.501696586608887
-1.32911670207977
1.00205874443054
-0.748313665390015
-0.060128439217806
-0.447482705116272
0.074300952255726
0.555924355983734
-0.508828401565552
0.526245594024658
0.069070689380169
-0.742265343666077
0.116059899330139
1.16076159477234
-0.027671650052071
-0.612401306629181
0.043730966746807
0.323787331581116
0.037495501339436
0.459048748016357
-0.080344244837761
0.409460693597794
-0.187300011515617
0.742306470870972
-0.104512259364128
0.591638445854187
0.061625763773918
0.286756247282028
-0.8924640417099
-0.314360976219177
-0.805582165718079
-0.825728237628937
-1.03462100028992
0.395765066146851
-0.268678307533264
-0.557167828083038
-2
0.464871674776077
0.084307752549648
0.272529602050781
-0.757788717746735
0.236994817852974
-0.027251522988081
0.518351852893829
-0.044933523982763
-0.317839562892914
0.086937144398689
-0.100418142974377
0.236504077911377
-0.308348596096039
-0.258807092905045
-0.050800930708647
-0.066431410610676
-0.463161587715149
-0.629444062709808
-0.609137415885925
-1.24175155162811
-0.646958708763123
-0.309837520122528
0.737485229969025
0.458065062761307
-0.021912669762969
-0.304193735122681
-0.137027859687805
-0.39487686753273
-1.04322242736816
0.056577295064926
-0.614306509494782
-0.498989522457123
-0.201854646205902
-0.636292278766632
-0.358379453420639
-0.451062738895416
0.041092805564404
-0.637112498283386
0.622591316699982
-0.220061495900154
0.027720564976335
-0.747162938117981
-0.01204252243042
-0.342500925064087
-1.19646871089935
0.374673128128052
0.183782503008842
-0.200478851795197
0.556900262832642
-0.367778152227402
-0.522219836711884
-0.923667788505554
0.04607267677784
0.242225140333176
-0.142379611730576
-0.347123563289642
0.212698206305504
-0.153542816638947
0.261713832616806
0.4139264523983
-0.510098278522491
-0.043976433575153
-0.489231586456299
0.278418332338333
0.098648503422737
0.157700672745705
-0.39633584022522
-0.632079541683197
0.698686301708221
-0.545811235904694
0.093729496002197
-0.364068776369095
0.044999659061432
-1.05953562259674
-0.352105319499969
-0.910954594612122
0.659570276737213
-0.250614613294601
-0.147347122430801
-1.26274394989014
0.304920554161072
-0.366024851799011
-0.848857402801514
-0.326682299375534
-0.282125234603882
-0.814261317253113
-0.225498408079147
1.15995001792908
-0.504181444644928
-0.768343031406403
-0.006875306367874
-0.494297027587891
-0.20929417014122
-0.720475196838379
-0.734226107597351
-1.3142329454422
-0.326592683792114
0.247674226760864
-0.523317277431488
0.070804312825203
-0.298275262117386
-0.012893415987492
-0.86128032207489
-0.768791496753693
-0.800459802150726
0.798625290393829
0.468272209167481
-0.425487875938416
0.402293145656586
-0.152581319212914
-0.181522741913795
-0.083672717213631
-0.194559469819069
-0.123285248875618
-0.149725407361984
1.31035876274109
-0.316390931606293
0.035602107644081
-0.074911817908287
-0.745712161064148
-1.42476761341095
0.552556157112122
-0.13061985373497
0.457213252782822
-0.180955529212952
-1.05491411685944
-0.688209235668182
-0.324105560779572
-0.495821416378021
0.136018916964531
0.003834617324173
0.498199105262756
0.443972021341324
0.333709359169006
0.648309350013733
0.427822530269623
0.383850187063217
0.133395656943321
-0.09699272364378
-0.166257739067078
-0.031250219792128
-0.714488387107849
-0.080546841025353
0.656688630580902
0.025645308196545
0.385095864534378
-0.068996600806713
0.107522651553154
-0.546347916126251
1.04189026355743
0.293703526258469
-0.693417429924011
-1.69027888774872
-1.0318386554718
-1.02273690700531
0.482250779867172
-0.264574140310287
-1.00944554805756
-0.23727884888649
0.191673576831818
-0.126811102032661
0.584242701530457
-0.146640032529831
0.085152015089989
0.124691940844059
-0.65511566400528
0.87162971496582
-0.313235104084015
0.004431009292603
-0.333236157894135
-0.843531966209412
0.938896059989929
-0.025201920419932
-0.255405962467194
-0.044212527573109
-0.252885341644287
0.270158380270004
0.468948841094971
-0.208703085780144
-0.509015917778015
-0.517080545425415
-0.181385859847069
0.18854720890522
-0.203602075576782
-0.822599232196808
0.710769593715668
0.614321708679199
0.070128530263901
0.802881598472595
1.06470119953156
0.137537106871605
-0.31738218665123
-0.542143046855927
-0.457144379615784
0.271852672100067
-0.475591480731964
-0.360039561986923
0.38679164648056
-0.190218910574913
-0.332955598831177
-0.534281730651856
-0.75618314743042
0.446919083595276
-0.161472395062447
0.287576168775558
-0.871301531791687
0.804666101932526
-0.177914023399353
-0.720169305801392
-0.516208112239838
0.183003067970276
0.04281884431839
-0.437532335519791
0.632725596427918
-0.891741275787354
1.57356119155884
-0.106756240129471
-0.51572060585022
1.34928286075592
0.159262120723724
-0.476918578147888
-0.078390739858151
0.223642006516457
0.067272007465363
-0.325926899909973
0.656613528728485
-0.235492989420891
-0.044737249612808
0.060381177812815
0.743705153465271
-0.643430411815643
-0.213306277990341
1.00432348251343
-0.215788900852203
0.143389403820038
-0.010551793500781
0.217417001724243
-0.384072542190552
-0.121704801917076
0.62550300359726
0.021003134548664
-1.07235443592072
-0.018839634954929
-0.834814310073853
-0.44036191701889
1.25913190841675
-0.046238526701927
0.515934646129608
0.353040248155594
0.450560450553894
0.499323219060898
-0.603363513946533
-0.115763910114765
-0.595689594745636
0.033832423388958
-0.305049985647202
-0.282733947038651
-0.50160539150238
-0.21955206990242
-0.150390774011612
-0.418500125408173
-0.184338092803955
0.273039847612381
-0.719471096992493
-0.22295880317688
-0.514979720115662
0.087210081517696
-0.719631016254425
0.047956980764866
0.392614424228668
0.263090878725052
-0.581369400024414
0.565452933311462
0.392565488815308
-0.147387325763702
-0.318815022706985
0.761848211288452
0.228245168924332
0.693827092647553
-0.663960874080658
0.963724136352539
0.271056830883026
0.359073430299759
-0.221850797533989
0.30875501036644
-0.112096510827541
0.311917543411255
-0.304116636514664
1.06931054592133
-0.17015914618969
-0.372271239757538
0.745513617992401
-0.360907971858978
0.006242111325264
-0.247100964188576
-0.385072767734528
0.027630962431431
0.402436375617981
0.309287428855896
0.373838186264038
0.017818529158831
0.078232198953629
0.025036854669452
-0.201361805200577
0.035033255815506
-0.133523553609848
-0.566224277019501
0.1365886926651
-0.399136573076248
0.610600352287293
0.147916525602341
-0.324082255363464
0.587964832782745
-1.38591074943542
-0.240053206682205
0.531250894069672
0.015329230576754
0.74197918176651
-0.759419977664948
0.671830594539642
0.163742914795876
0.020432617515326
-0.063700333237648
-0.926034390926361
-1.10963714122772
-0.523211896419525
-1.10935151576996
-0.129961356520653
-0.073972687125206
-0.568217754364014
-0.035853773355484
-0.182202979922295
0.22968228161335
-0.183445751667023
-0.333350002765656
-0.246606141328812
0.847989082336426
0.232366800308228
0.007226810324937
0.774202525615692
-0.488674283027649
-0.595618665218353
-0.355445146560669
-0.423653662204742
0.878494024276733
0.307931423187256
-0.303984016180038
0.101004958152771
-0.560351669788361
0.050867073237896
-0.219101890921593
0.379995316267014
0.234443962574005
-1.11124289035797
-1.32958948612213
0.63047069311142
-0.022771541029215
-0.106387302279472
0.501083910465241
-0.275868207216263
0.160146176815033
0.819480538368225
0.052621901035309
-0.7945876121521
-0.394768416881561
-0.29502746462822
-0.726760566234589
-0.212057858705521
-0.331008762121201
0.795011460781097
-0.177785560488701
0.79215008020401
-0.098784565925598
-0.677197635173798
-0.594251036643982
-0.873475015163422
0.097870670258999
-0.095504313707352
0.751823484897614
-1.20314025878906
-0.254642397165298
-0.095450557768345
-0.074425205588341
0.691172182559967
0.141279175877571
-0.888680160045624
0.412366539239883
0.244911536574364
-0.547520637512207
-0.457678437232971
0.224574208259583
0.109595313668251
-0.471703499555588
0.067713774740696
0.304476201534271
0.712189555168152
-0.110683433711529
-0.794381856918335
-1.43739378452301
-0.066683024168015
-0.097321547567844
-0.177861884236336
0.430725604295731
-0.347984313964844
-0.135132357478142
-0.234362006187439
0.188121199607849
0.282432019710541
-0.252410233020782
-0.451912730932236
-0.092484198510647
0.956262707710266
0.60282039642334
0.304611891508102
-0.142514780163765
0.031459841877222
-0.09733958542347
0.485545039176941
-0.120549410581589
0.669796347618103
0.145714804530144
-0.263467609882355
-0.885080099105835
-0.937885344028473
-0.363213121891022
-0.546274304389954
-0.158640459179878
0.204178929328918
-0.11513339728117
0.041677162051201
0.230097830295563
0.02789443358779
0.003489263355732
-0.656403839588165
-0.165668696165085
0.061966691166163
-0.002014581579715
0.123656332492828
0.060955591499806
-0.525845646858215
0.354057103395462
0.02343474701047
0.70237934589386
0.416181713342667
-0.54583340883255
0.346659421920776
0.532724380493164
-0.239394694566727
-1.05596303939819
-0.161774352192879
-0.005482599139214
0.719814419746399
1.02210867404938
-0.116637215018272
0.257742762565613
-0.438847631216049
-0.116340190172195
-0.087282590568066
0.033477332442999
1.37696695327759
-0.281738787889481
0.603299081325531
-0.181336119771004
-1.0256484746933
-0.517565906047821
0.438736736774445
-0.119190514087677
0.276934891939163
0.721057176589966
-0.155213609337807
-0.713021874427795
0.432033628225327
0.61589241027832
0.518902063369751
-0.043788962066174
-0.138585835695267
0.594181418418884
0.091929040849209
0.358449697494507
0.478191822767258
-0.059079758822918
-0.887112200260162
-0.575311660766602
-1.00407660007477
0.94502329826355
1.01262319087982
-0.537474393844605
-0.697338342666626
-0.466560304164887
-0.893380403518677
0.092360600829125
-0.804526686668396
-0.033416211605072
0.221593365073204
0.524260342121124
-0.21521283686161
0.131107419729233
0.305320233106613
-0.257802605628967
-0.332249313592911
-0.480743795633316
-0.302057385444641
-0.306923776865005
-0.228525847196579
-0.382921636104584
-0.038321651518345
0.468425780534744
0.384182572364807
-0.360778331756592
-0.374034136533737
0.198383256793022
-0.813770174980164
-0.024934090673924
-0.546039462089539
-0.718646049499512
-0.658836543560028
0.369681060314178
-0.314964443445206
0.930936992168427
0.360281467437744
-0.629609823226929
-0.307142823934555
-0.124265849590302
0.286434054374695
0.448326021432877
0.389449864625931
0.235030025243759
0.216625198721886
0.167390868067741
-0.832331120967865
-0.640157580375671
-0.370096117258072
-0.47868949174881
1.05746495723724
0.6360142827034
0.467926919460297
-0.021131873130798
-0.090670041739941
0.41335529088974
-0.096148081123829
0.511585354804993
-0.226901590824127
0.076439566910267
-0.208552911877632
0.207416698336601
0.506640791893005
0.120612792670727
-0.112599298357964
0.27889084815979
-0.551825225353241
0.408803462982178
-0.915669620037079
-1.24143993854523
-0.236802220344543
0.076531872153282
-0.732894480228424
0.416452676057816
0.621271669864655
0.553433358669281
-0.355618476867676
0.58360743522644
0.033404070883989
0.032176554203034
0.102531120181084
-0.046263970434666
-0.694142639636993
0.057780794799328
-0.00998276937753
-0.306532680988312
-0.352712512016296
0.729548573493958
0.804871559143066
0.068052671849728
0.842201054096222
-0.226332202553749
-0.678213119506836
0.037236988544464
0.331287324428558
-0.393220275640488
-0.18068528175354
0.326293796300888
-0.519581258296967
-0.234268337488174
0.050439868122339
-0.085075974464417
-0.667256534099579
0.227725759148598
0.232020348310471
-0.317283272743225
-0.23964062333107
0.501484096050262
0.243303015828133
0.104911960661411
0.717770755290985
0.421507060527802
-0.377165287733078
-0.591420233249664
-0.245647549629211
-0.146937549114227
0.545635938644409
-0.722397565841675
1.68804442882538
0.539622604846954
0.20326691865921
0.822269439697266
-0.319044083356857
-0.118832118809223
-0.171021282672882
-0.226403415203094
0.327937006950378
0.520947575569153
-0.365186095237732
-0.014835510402918
-0.101039938628674
-0.458280146121979
-0.548191666603088
0.239363729953766
0.041377183049917
-0.24588443338871
-1.04359936714172
0.443863302469254
-0.489909440279007
-0.830380082130432
-0.534518957138062
0.668290793895721
0.179901883006096
0.397310018539429
0.072417750954628
-0.01635468006134
0.248518154025078
-0.592697858810425
-0.328617006540298
-0.405978858470917
0.440248996019363
0.022481840103865
-0.166412070393562
0.398511171340942
0.877975940704346
-0.234170019626617
0.418620198965073
0.38159853219986
0.123681053519249
-0.045600775629282
-0.228571131825447
0.253812998533249
-0.032439172267914
0.769417107105255
-1.34343993663788
-0.287795126438141
0.202427357435226
-0.209000751376152
-0.70581316947937
0.253219544887543
-0.520993769168854
-0.404494285583496
0.635004758834839
-0.782132744789124
-1.06999754905701
0.886329710483551
-0.573299586772919
0.876143157482147
-0.095685392618179
-0.315440505743027
0.145845130085945
-0.361753225326538
0.074369937181473
0.421292036771774
-0.488173633813858
0.056128215044737
0.907826542854309
0.52947998046875
-0.530706107616425
0.191618651151657
-0.47133868932724
0.872345089912415
-0.155836850404739
-0.108973704278469
-0.481010854244232
1.16115665435791
-0.677567660808563
-0.977582931518555
0.653962671756744
-0.15841817855835
-0.59393310546875
0.426061868667603
0.325146108865738
-0.945239067077637
-0.671748161315918
-0.364083409309387
-0.617353081703186
1.06358957290649
0.039933424443007
0.207835644483566
-0.398492455482483
-0.41590416431427
-0.875282764434814
-0.93276572227478
0.421978533267975
-0.542389452457428
0.868183791637421
0.596867799758911
0.6952805519104
0.381094574928284
-0.020416529849172
0.077710404992104
-0.326211988925934
-0.589975237846375
-0.641220808029175
0.432179868221283
-0.646768569946289
-0.063124105334282
0.493080615997314
0.687355637550354
-0.785422146320343
-0.542433738708496
-0.074008740484715
0.052917093038559
0.036807931959629
0.481904447078705
0.0321174710989
0.579882502555847
0.338282853364944
0.537748456001282
-0.031712602823973
0.169909298419952
0.192156299948692
0.630542159080505
-0.798851609230042
-1.54916405677795
-0.375307530164719
-0.221621260046959
-0.404624283313751
0.258481025695801
-0.689554929733276
-0.253441721200943
-0.113319754600525
-0.360437095165253
1.05298101902008
-0.212002754211426
0.378398865461349
-0.672033965587616
-0.194789916276932
-1.21099174022675
-0.598758161067963
-0.463176608085632
-0.79153299331665
0.864228844642639
-0.315991878509521
0.613640487194061
0.026975747197867
-0.156626760959625
0.703625023365021
-0.815753638744354
-0.160114035010338
-0.269970655441284
-0.317179083824158
0.326761186122894
0.302951335906982
-0.027089398354292
-0.1719029545784
-0.131997957825661
-0.822202742099762
-0.634506344795227
0.074507653713226
0.545500993728638
0.384927690029144
1.35629153251648
-0.130496993660927
0.316517919301987
0.508450865745544
-0.412947058677673
0.879767894744873
0.817090213298798
0.451091200113297
-0.199578374624252
0.468971431255341
0.014837883412838
-0.387735396623611
-0.291227132081985
1.75282847881317
0.51503998041153
-0.340096414089203
0.152616322040558
0.256860643625259
0.596568405628204
0.501668393611908
-0.281950354576111
-0.892356216907501
-0.144092112779617
-0.598973870277405
0.203891575336456
0.732620000839233
-0.089011445641518
-0.469923496246338
-0.291662275791168
-0.155614376068115
-1.28503859043121
-0.426171511411667
0.063804656267166
-0.070946089923382
0.475720643997192
-0.341472178697586
-0.40650138258934
-0.498498737812042
-0.191123306751251
0.282266020774841
-0.132493272423744
-0.544815003871918
-0.738400220870972
-0.337388157844543
-0.182996794581413
-0.020727783441544
-0.354024231433868
-0.801782488822937
-0.737832725048065
0.268151879310608
-0.007415859028697
-0.791747331619263
-0.159126907587051
0.327520698308945
-0.199140623211861
0.702340543270111
0.406352370977402
0.691523969173431
0.249387890100479
-0.420439839363098
-0.317094355821609
-0.247173458337784
-0.806173086166382
0.268793016672134
-0.328434020280838
0.152773305773735
0.346119940280914
0.338201075792313
-0.333183914422989
0.344534873962402
-0.727591216564178
-0.479409068822861
0.575815916061401
-0.202517688274384
-0.054532360285521
-0.06763768196106
-0.195191204547882
0.004795491695404
-0.929541826248169
0.044116884469986
0.213853910565376
-0.230128437280655
-0.569591581821442
-0.188424408435822
-0.214368432760239
0.20151349902153
-0.455429613590241
0.266941279172897
0.445354074239731
-0.249268054962158
0.282455682754517
-0.10586641728878
-1.25387346744537
-0.296062141656876
-0.405230700969696
-0.84238612651825
-0.425319850444794
0.572664558887482
0.268014848232269
-0.536642551422119
-0.762284755706787
-0.4067003428936
-0.291651099920273
0.081362828612328
0.241751879453659
-0.35396733880043
-0.193387046456337
0.571548104286194
-0.18352684378624
-0.405318051576614
0.316283941268921
0.259580701589584
0.165982216596603
-0.643509149551392
-0.013729281723499
-0.206770732998848
-0.038407027721405
-0.590353786945343
-0.513982832431793
0.565251410007477
0.260219037532806
-0.27970090508461
-0.275724619626999
0.773006916046143
0.117478556931019
-0.167023360729218
0.716503858566284
-0.052542772144079
-0.934515297412872
-0.353444159030914
0.90467494726181
0.220454573631287
-0.601075232028961
0.464282214641571
-0.416873037815094
-0.541102647781372
-0.285038590431213
0.668322920799255
0.46000349521637
0.202883869409561
0.298925668001175
-0.025731224566698
0.152116551995277
-1.09986090660095
1.10317957401276
-0.047470215708017
0.409531891345978
-0.175605177879334
-0.229369938373566
-0.291744500398636
-0.446939587593079
-0.024921126663685
-0.840823948383331
0.21368744969368
0.326874405145645
-0.388900399208069
-0.19592809677124
-0.160220503807068
-0.560282707214356
0.062068782746792
-0.457980424165726
0.351675599813461
-0.131143480539322
-1.01708054542542
-0.115630865097046
-0.305759370326996
0.162027388811111
-0.727407395839691
-0.58475786447525
0.684853911399841
0.155713185667992
-0.354516088962555
-0.231048822402954
0.305947512388229
0.111320964992046
-0.134098172187805
0.026652492582798
0.34932804107666
0.357931226491928
-0.684176921844482
-0.30389940738678
-0.105148866772652
-0.30643567442894
-0.999448120594025
-0.601662635803223
-0.78033584356308
0.521663725376129
0.360543042421341
0.337455868721008
0.057156749069691
0.81621640920639
-0.417449474334717
-0.55863493680954
-0.047247111797333
0.313700169324875
0.308258563280106
0.498735725879669
0.228495195508003
-0.055270943790674
1.13173449039459
-0.148641124367714
0.445419698953629
-0.618777751922607
-0.011574067175388
0.144944339990616
0.453752040863037
-0.647818326950073
0.117725484073162
0.417311012744904
-0.403676688671112
-0.295547068119049
0.234587550163269
0.037985295057297
0.412316381931305
0.194219917058945
0.4732865691185
0.106507077813149
0.240588694810867
-0.204624906182289
-0.500688254833221
-0.269570797681808
0.224235594272614
-0.665885090827942
0.109975978732109
0.076312020421028
-0.108012408018112
0.4350605905056
0.629828572273254
0.433340668678284
-0.722468793392181
0.37606680393219
0.510535359382629
-0.032719131559134
0.502729594707489
0.583516597747803
0.219473868608475
-0.001015484333038
-0.028715036809445
0.142889156937599
0.648881137371063
-0.705614447593689
-0.131851032376289
0.055466137826443
0.34765237569809
-0.554129242897034
-0.687175273895264
-0.443237960338593
0.537588715553284
0.099865309894085
0.54607367515564
-0.059622660279274
-0.22170028090477
0.268593460321426
0.119957163929939
0.3795525431633
-0.588755667209625
-1.14129149913788
-0.581533968448639
0.447831928730011
0.400105327367783
-0.528854668140411
-0.629829227924347
-0.281938105821609
0.10616859793663
-0.458889603614807
0.306510210037231
-0.571763277053833
-0.380144268274307
0.13902348279953
-0.718704879283905
-0.631121575832367
-0.048046313226223
-0.146762281656265
-0.308575004339218
0.014418732374907
-0.0114612178877
0.011623118072748
0.785493075847626
-0.098048686981201
0.399497359991074
-0.034169584512711
0.172109007835388
0.304581969976425
-0.088867992162705
-0.285997152328491
0.561579525470734
-0.159113109111786
-0.69715940952301
0.505484342575073
0.153979808092117
-0.67359471321106
-0.237742155790329
-1.21695923805237
-0.66748708486557
0.105009511113167
0.163622677326202
-0.053745876997709
-0.242351084947586
0.764247596263886
-0.482895404100418
0.351086616516113
0.447582989931107
-0.227358132600784
-0.369463473558426
0.681490004062653
0.272740542888641
0.442537873983383
0.126983091235161
0.131616368889809
-0.371031314134598
0.375354737043381
0.581586599349976
-0.409475743770599
0.372920393943787
-0.218066498637199
-0.754542469978333
-1.00703716278076
-0.974864065647125
0.140441790223122
0.744423151016235
-0.831851363182068
-0.170666545629501
-0.203338339924812
0.042926989495754
0.162870809435844
0.002063546329737
-0.086902067065239
-0.286931335926056
0.078533917665482
0.139952212572098
-0.372761189937592
0.110078349709511
0.72361695766449
-0.424660861492157
0.056162804365158
0.200469568371773
0.585832953453064
0.19667162001133
-0.202732667326927
0.704193651676178
0.3720882833004
0.364786982536316
0.63669341802597
-0.173614695668221
-0.128227040171623
0.219581589102745
-0.116312801837921
0.094642862677574
-0.098378732800484
-0.304187119007111
-0.128688544034958
0.279651015996933
-0.088783845305443
-1.00150454044342
1.62375199794769
-1.12319684028625
-1.00111770629883
0.19986666738987
-0.601592004299164
0.998135328292847
0.304796993732452
-0.484292805194855
-0.077593348920345
0.524439632892609
0.003640454262495
0.24245274066925
-0.641119658946991
-0.066906876862049
0.544325590133667
-0.169673308730125
-0.031655494123697
0.509060442447662
0.426766902208328
0.291786223649979
-0.042716834694147
-1.05554854869843
-1.11486148834229
-0.662025094032288
-0.710772335529327
-0.532502472400665
-0.59614759683609
-0.248120725154877
0.482680350542069
0.055653210729361
0.049284119158983
0.732241153717041
0.234333783388138
-0.249324470758438
-0.483332514762878
-0.336368352174759
1.07321870326996
-0.088982239365578
-0.301695674657822
-0.080828338861466
-0.053748108446598
0.285445064306259
-0.15779048204422
0.240714967250824
0.162147790193558
-0.073350757360458
0.488694489002228
-0.458923429250717
-0.827861785888672
-0.338255107402802
-0.196798399090767
0.134214803576469
-0.546912550926209
-0.341211676597595
0.295937895774841
-0.740559160709381
-0.583515763282776
0.140367925167084
0.505552291870117
-0.307497262954712
-0.567378759384155
-0.692625403404236
-0.682508945465088
0.086419738829136
-0.181039959192276
-0.113312587141991
0.723973393440247
-0.021770905703306
-0.703463852405548
1.11702620983124
-0.748681724071503
0.470921576023102
-0.775811553001404
-0.466219127178192
-0.166154846549034
-0.545422315597534
-0.134334892034531
1.55417704582214
-0.289842844009399
0.371999353170395
0.138441681861877
0.039551731199026
0.820615828037262
-0.525283455848694
-0.296297460794449
-0.452613681554794
-0.003916576504707
0.543591558933258
-0.393574416637421
-0.834549248218536
0.379500091075897
0.60687518119812
0.082160852849484
-0.016341807320714
0.599570155143738
0.280487328767776
-1.1899710893631
-0.279311656951904
0.024524353444576
-0.281340688467026
-0.168948158621788
-0.362710863351822
0.657491505146027
-0.138567984104157
-0.317163497209549
-0.135318845510483
0.864446640014648
-0.271132498979568
-0.247204571962357
0.114663705229759
-0.523482441902161
0.424141556024551
-0.449666410684586
0.560817778110504
-0.481308072805405
0.178267896175385
-0.110152088105679
0.067808538675308
0.316954702138901
-0.355067908763885
-0.109350770711899
-0.19145105779171
0.232606381177902
-0.557744145393372
-0.923881590366364
-0.02157349139452
1.2041574716568
0.707930386066437
0.171204090118408
0.177591875195503
0.260841459035873
-0.248176008462906
0.003117937594652
-1.02128124237061
0.547329127788544
-0.079479426145554
0.041270829737187
0.799212336540222
0.271099835634232
-0.140823513269424
0.577229201793671
0.235057055950165
-0.056435208767653
0.440883696079254
-0.749417901039124
-0.526504278182983
0.767673671245575
0.010149465873838
-0.070324070751667
0.045563347637653
0.256143569946289
-0.022381216287613
0.102905228734016
0.065043225884438
-0.449279606342316
-1.10232782363892
-0.233060866594315
0.254208326339722
0.29835906624794
0.340816169977188
0.022341545671225
0.64384251832962
0.123688697814941
0.65707266330719
-0.515706479549408
-0.531598031520844
-1.05958592891693
-0.059216640889645
0.022573534399271
0.372744143009186
0.118538379669189
0.786332905292511
0.012485779821873
-0.543079376220703
1.00971353054047
-0.110934272408485
0.326148301362991
0.699014544487
0.018257370218635
-0.054885052144528
-0.150874197483063
0.394700825214386
0.197677731513977
-0.097890555858612
-0.351596146821976
0.833549499511719
0.302412867546082
-0.588780164718628
-0.535966694355011
-0.446812689304352
-0.37648794054985
-0.398483246564865
-0.118079274892807
-0.351275503635406
-0.002516210079193
-0.052175998687744
-0.721175909042358
-0.754797577857971
0.108029499650002
-0.017104517668486
0.214194104075432
0.301717340946197
-0.759325206279755
0.345039933919907
-0.148640722036362
0.659804582595825
0.498239189386368
0.864300668239594
0.299548894166946
-0.200667142868042
0.007211158052087
0.093283779919148
-0.968922972679138
0.196871876716614
0.036829836666584
-0.302756905555725
0.608287453651428
0.022424925118685
-0.43995726108551
0.799282014369965
-0.728062510490418
-1.04501903057098
-0.216801583766937
0.446331739425659
-0.165769040584564
0.816735744476318
-0.490348368883133
-0.572926938533783
0.956518769264221
-0.425993293523788
-0.147601038217545
0.0742092654109
0.279472202062607
0.564474821090698
-0.336811721324921
-0.045898575335741
-0.830995976924896
-0.191775843501091
0.53824108839035
0.437353640794754
-0.511987388134003
0.37179434299469
-0.527928531169891
0.089217782020569
0.081920228898525
-0.666779041290283
-0.646191358566284
0.265067845582962
0.146144732832909
-0.331345736980438
0.115331150591373
1.28037917613983
-0.320196539163589
0.561468899250031
0.408801376819611
0.648244023323059
0.056353479623795
0.33146995306015
-0.457533299922943
0.080000065267086
0.337241291999817
-0.264237612485886
-0.192546546459198
0.326354086399078
0.963914632797241
0.590963840484619
-0.523909568786621
-0.862800240516663
0.143441766500473
0.568869888782501
-0.154522553086281
-0.271657109260559
0.457537353038788
0.849394261837006
-0.773245692253113
-0.697873294353485
-0.746668517589569
0.41747397184372
0.018564827740193
0.029231177642942
0.333764106035233
0.061900611966848
0.240971013903618
-0.040616057813168
-0.134815067052841
-0.122817531228066
-0.444180607795715
0.016255840659142
0.137301325798035
-0.505117774009705
-0.435389250516892
-0.611869394779205
-0.242754548788071
0.202057331800461
-0.325173109769821
0.963423013687134
0.200749009847641
0.411054253578186
0.129251375794411
-0.291360765695572
0.742264211177826
-0.478761106729507
0.578777730464935
0.84649783372879
0.572451114654541
1.34759116172791
-0.35447433590889
-1.12011897563934
0.750319004058838
0.392826914787292
-0.102104127407074
-0.626314520835876
0.1987284719944
0.825612127780914
-0.823081314563751
1.02160251140594
-0.18583083152771
-0.078380845487118
0.796109616756439
-0.610172390937805
-0.380581647157669
0.383702903985977
-0.681815803050995
-0.613471388816834
0.422625720500946
-0.306300133466721
-0.216283574700356
-0.020605325698853
0.855736255645752
-0.115131929516792
-1.01511526107788
-0.548230886459351
-0.924213767051697
-0.193729311227798
-0.159078240394592
0.791670620441437
0.332529515028
0.603453278541565
1.46787428855896
-0.313770830631256
0.938703835010529
0.724851369857788
0.32084196805954
-0.096162542700768
0.260254144668579
-1.28081965446472
-0.651175498962402
-0.55698561668396
-0.465110242366791
0.156904488801956
-0.272412151098251
0.432231843471527
0.138768553733826
-0.617745578289032
0.778120875358582
-1.18740725517273
0.304299056529999
-0.173770546913147
-0.256284058094025
0.688499510288239
-0.749167442321777
-0.765756547451019
-0.270582795143127
-0.381872594356537
0.416275203227997
0.62322211265564
-0.208939060568809
0.719376087188721
0.635403096675873
-0.460018545389175
0.936496436595917
-0.04654747992754
0.524759650230408
-0.264632225036621
-0.166752398014069
-0.876412570476532
-0.031861431896687
0.387864917516708
0.476667135953903
-0.230550438165665
-1.10203576087952
-0.032032728195191
-0.124778427183628
0.003557147458196
-0.201024889945984
-0.113194264471531
0.424738436937332
-0.337336301803589
0.095429956912994
-0.195835456252098
0.498457789421082
-0.22739365696907
-0.267124056816101
-0.059253588318825
0.833201289176941
0.839409708976746
0.213380068540573
0.34722176194191
3.18028032779694E-05
-0.178697407245636
-0.370882660150528
0.905627250671387
1.05727303028107
-0.471156150102615
-0.584238231182098
-0.200327932834625
-1.18040156364441
-0.646177053451538
0.20594722032547
-0.005815261974931
-0.263518542051315
-0.211196929216385
0.440590441226959
-0.43954673409462
0.191088557243347
-0.343496412038803
0.578395247459412
0.383180052042007
-0.565819323062897
0.214107275009155
0.583544492721558
0.402505040168762
0.016343183815479
-0.355855613946915
0.650348782539368
-0.518299162387848
-0.102845631539822
-0.634040415287018
-0.315944850444794
0.271844953298569
-0.559086918830872
-0.142656773328781
-0.209753572940826
-0.143426224589348
-0.307460397481918
-0.477754980325699
-0.167759239673615
-0.704620599746704
-0.783042192459106
-0.380150258541107
0.356759130954742
0.393177032470703
0.308929085731506
-0.593229055404663
-0.179922521114349
0.080167874693871
0.129470407962799
-0.853713810443878
-0.183921068906784
-0.204839527606964
0.245292946696281
0.207433834671974
0.154143452644348
-0.507125377655029
0.123693495988846
-0.531220138072968
-0.464146196842194
-0.01637127622962
0.104980632662773
-0.544428408145905
-0.097769811749458
-0.34210392832756
0.044457755982876
-0.101778164505959
-0.614560723304749
-0.53916472196579
-0.444718569517136
-0.798257887363434
-1.03386294841766
-0.268996506929398
-0.37434783577919
0.451634526252747
0.711630403995514
0.108638770878315
0.324565291404724
0.022042874246836
0.349504917860031
-0.453066527843475
-0.033220171928406
0.559939026832581
-0.694322407245636
-0.492136210203171
0.77273416519165
-0.384421467781067
-0.368111550807953
0.074685901403427
0.55131870508194
0.581752777099609
-0.736819267272949
-0.799397885799408
-0.405522674322128
0.538987994194031
1.24632751941681
0.340227961540222
-0.438618242740631
0.195820271968842
-1.11317241191864
-1.0051611661911
0.603943169116974
0.147463455796242
0.119653798639774
-0.408645659685135
0.357265204191208
0.341209590435028
0.068190462887287
0.038295067846775
-0.703674674034119
-0.06821109354496
-0.063332706689835
0.050182145088911
-0.641375601291657
0.133709222078323
0.656723260879517
-0.161681264638901
0.619722843170166
0.801948070526123
-0.177253007888794
0.037373676896095
0.274976283311844
-0.158876776695251
0.256009340286255
-0.077453665435314
-0.142488062381744
0.006966043263674
-1.01124036312103
-0.485149711370468
-0.011808793991804
-0.978342473506928
-0.537747859954834
-0.540852904319763
0.51338517665863
-0.47901651263237
0.175919070839882
0.276992201805115
0.46094822883606
0.079656861722469
0.015029551461339
0.792276620864868
-0.150113314390183
-0.531732559204102
-0.050940278917551
0.20432160794735
-0.040703147649765
0.111363656818867
0.095104798674584
0.378846138715744
-0.112418338656425
-0.550018310546875
-0.185202017426491
0.69216376543045
-0.648189187049866
-0.180364519357681
0.079884067177773
0.254406332969666
0.854935109615326
0.266413122415543
0.198673069477081
0.125789999961853
-0.37612384557724
-0.076617762446404
-0.923054933547974
0.308217436075211
-0.091653496026993
0.469920009374619
-0.182415902614594
0.58643102645874
0.280830860137939
0.300379276275635
-0.09296528249979
-0.459667474031448
0.642737448215485
0.022191509604454
0.875454843044281
-0.116078920662403
0.393588811159134
-0.273360967636108
-0.938788533210754
-0.172918617725372
-0.354849815368652
-0.486741960048676
-0.006665877997875
-0.522101640701294
-0.104539938271046
0.208632975816727
-0.147207453846931
-0.467986166477203
0.586918890476227
-0.390497982501984
0.156443327665329
-0.625019252300262
-0.314449667930603
-0.56138551235199
0.136044383049011
-0.93731552362442
0.559239268302918
-0.291002929210663
-0.053697217255831
0.027670197188854
0.425230175256729
-0.064299926161766
0.315362602472305
0.268820464611053
0.210217133164406
-0.898206174373627
-0.209120631217957
-0.779135048389435
-0.252995043992996
0.224531710147858
-0.674878478050232
-0.200517892837524
-1.11543774604797
-0.304490029811859
0.493488729000092
0.593878448009491
-0.233365625143051
-0.063824094831944
-0.309046119451523
-0.604984223842621
0.114122718572617
0.645810127258301
0.783832013607025
-0.251275539398193
-0.386507302522659
-0.234582215547562
0.14523646235466
-0.563979148864746
-0.01610379293561
-0.347168356180191
0.067827299237251
-0.362038433551788
-0.337315261363983
0.824105024337769
1.09974884986877
-0.378925174474716
0.124691739678383
-0.302090704441071
0.034750074148178
-0.782317757606506
0.057990230619907
0.441794127225876
-0.11591862142086
0.14268009364605
0.313765287399292
0.16714882850647
0.18860998749733
0.088257141411305
-0.027097271755338
0.718158841133118
0.22746430337429
0.306606888771057
-0.243459075689316
-0.603471994400024
0.478313982486725
-0.136373728513718
-0.048586018383503
-0.329120069742203
-0.547798752784729
-0.028167817741633
0.096993193030357
0.555436313152313
0.764445185661316
0.577776253223419
-0.15645731985569
-0.138780802488327
-0.372329652309418
0.21301993727684
-1.05041897296906
0.3584925532341
-0.0749566629529
-0.300389587879181
-0.127195701003075
0.427599847316742
0.072165802121163
-0.74422037601471
-0.296260297298431
-0.003282032907009
-0.261873066425323
-1.02860426902771
-0.002588540315628
0.41883447766304
0.477922648191452
0.529690086841583
-0.105303511023521
0.470534682273865
0.456839352846146
-0.044997110962868
-0.223888456821442
0.559062004089356
0.003886876162142
0.229196235537529
-0.606880784034729
-0.136475414037704
-0.06125058233738
0.325940549373627
-0.085252597928047
0.028198836371303
-0.241047486662865
-0.169175505638123
-0.844637870788574
-0.597738087177277
-0.729657709598541
0.035691253840923
-0.9762242436409
-0.009053997695446
0.135025262832642
-0.145733863115311
-0.65768963098526
-1.04686093330383
0.610986590385437
-0.873705387115479
0.344132870435715
-0.334426313638687
0.300724357366562
0.603280603885651
0.77221292257309
0.03282955288887
0.226878449320793
-0.50143837928772
-0.819980144500732
-0.655349373817444
-0.247267603874207
0.246961787343025
0.045214861631394
-0.20621146261692
0.499991804361343
-0.027056690305472
-0.075951538980007
-0.057422582060099
0.171417638659477
-0.250462919473648
0.37845054268837
-0.047753624618054
-0.946154356002808
-0.931423485279083
0.175298869609833
-0.134125888347626
-0.129984334111214
-0.381845235824585
0.389938056468964
0.003369797021151
0.040521271526814
-0.681310296058655
0.299476265907288
0.239267602562904
0.164436921477318
-0.041539181023836
0.212925106287003
-0.627582013607025
1.09806048870087
0.601080298423767
0.508976757526398
0.401928901672363
-0.481571346521378
-0.54928195476532
0.005623422563076
-0.536438941955566
-0.900284707546234
0.185423389077187
0.545884132385254
0.54749321937561
0.172592267394066
-0.112584069371223
-0.466902047395706
0.06493516266346
0.427606195211411
0.633554637432098
-0.035565692931414
-0.308582603931427
0.178799569606781
0.364417761564255
0.100646413862705
0.412000238895416
-0.329401761293411
0.585202991962433
-0.285661190748215
1.25376105308533
0.544056236743927
-0.037060741335154
-0.301590919494629
0.320203959941864
-1.12935388088226
0.458798974752426
-0.85176008939743
1.70990526676178
-0.514383435249329
-0.680299580097199
-0.533241212368012
-0.412480622529984
-1.01589798927307
-1.34061288833618
-1.08422350883484
-0.315707862377167
0.307495296001434
-0.287229478359222
0.357003688812256
-0.481424272060394
0.109094083309174
-0.355939954519272
0.228853985667229
0.583257377147675
-0.940236270427704
0.708739638328552
-0.639912188053131
0.14014732837677
0.999300599098206
-0.461315929889679
-1.12173116207123
0.326946377754211
-0.005752102471888
-0.195747345685959
-0.128008499741554
-0.16159100830555
0.209840819239616
-0.186944827437401
0.404966354370117
0.010526785627008
-0.290495008230209
-0.449239432811737
-0.24469555914402
0.458012282848358
0.014753501862288
-0.651602327823639
-0.98961752653122
-0.313736498355865
-0.724273860454559
-0.159086316823959
0.688046455383301
-0.408909559249878
-0.639509975910187
-0.592477560043335
0.053148001432419
0.117054313421249
-0.093379639089108
0.214296251535416
-0.914514422416687
0.170290932059288
-0.318698763847351
-0.19696581363678
-1.0293470621109
0.020576968789101
0.167001724243164
0.312152355909348
-0.533836841583252
-0.273472487926483
-0.23599436879158
0.566254615783691
0.197348415851593
-0.792687356472015
-0.082788273692131
0.731081128120422
-0.079892210662365
0.773631930351257
0.378486067056656
0.671028912067413
-0.393497318029404
-0.409736692905426
-0.224095329642296
-0.282156050205231
-0.499679923057556
-0.214911758899689
-0.487296164035797
-0.375050634145737
-0.007138524204493
-1.13378596305847
0.661073088645935
0.332285463809967
-0.5251424908638
-0.719770431518555
-0.4285848736763
0.690348863601685
-0.004723832011223
-0.126879185438156
-0.198594957590103
-0.232635080814362
-1.00767302513123
-0.344997197389603
-0.655058562755585
0.044106766581535
-0.248829543590546
0.342171967029572
-0.343346059322357
-0.419675767421722
-0.687318384647369
-0.901721835136414
-0.672566473484039
-0.640336275100708
1.70544064044952
0.128571555018425
-0.312750071287155
0.4637650847435
-0.353710740804672
0.155061691999435
0.166652768850327
-0.063423901796341
0.461980223655701
0.085169330239296
-0.731649935245514
-0.488911271095276
-1.06836557388306
-0.462316602468491
0.336282074451447
0.445395827293396
-0.122009880840778
-0.799391269683838
-0.443970769643784
0.306848913431168
-0.999676167964935
-0.080426946282387
0.398932754993439
-0.295041412115097
0.012226067483425
-0.838775455951691
0.21387967467308
0.81457531452179
0.734589219093323
-0.690114498138428
0.009873978793621
0.052919156849384
0.370149075984955
0.188546121120453
-0.400491833686829
0.944465637207031
-0.579413056373596
0.165026485919952
-0.310610383749008
0.127246230840683
-0.160481154918671
0.061448615044355
0.703808844089508
0.997294247150421
-0.039470169693232
0.22672501206398
-0.299517631530762
0.441168129444122
-0.785431325435638
0.228046059608459
0.184543862938881
-0.261276066303253
0.111706346273422
0.035166464745998
-0.357093185186386
0.17681485414505
-0.428184390068054
0.806391000747681
-0.55795431137085
-1.29008209705353
0.1435467004776
0.012324817478657
0.56762421131134
0.587454676628113
-0.040331818163395
0.074938550591469
-0.662481546401978
0.054781220853329
0.095473274588585
-0.182655692100525
-0.671798765659332
-0.508978724479675
-0.37011730670929
-0.521919131278992
-0.127908334136009
0.413438349962235
0.344996988773346
-0.054525814950466
0.137327745556831
0.369692504405975
0.325939685106277
-0.564197778701782
0.274102091789246
-1.07804787158966
0.6169673204422
-1.03235840797424
-0.002052456140518
-0.022075356915593
-0.074277698993683
0.677532196044922
0.78656017780304
-0.393503218889236
0.466028451919556
0.052711699157953
0.020937282592058
-0.282643258571625
0.296132147312164
-0.072899892926216
0.681646227836609
1.07497537136078
0.001560352742672
0.882134020328522
-0.864151418209076
-0.120541885495186
-0.215855196118355
-0.174104481935501
-0.834642827510834
0.759296476840973
-0.16305173933506
0.17026075720787
-0.695147454738617
0.710856735706329
-0.651051998138428
-0.193310096859932
-0.146377682685852
-0.681393206119537
0.190006762742996
0.10192021727562
0.11986992508173
0.324397355318069
0.22794534265995
-0.239794328808784
-0.225522249937057
-0.21948130428791
-0.290217638015747
-0.295565187931061
0.098880343139172
-0.895724654197693
1.1334947347641
-0.053167246282101
-0.709340870380402
-0.018132343888283
-0.529834508895874
-0.033094152808189
-0.218039438128471
-1.03797769546509
-0.188259482383728
-0.17750795185566
0.445822536945343
-0.59205949306488
-0.890460729598999
-0.054429806768894
-0.008537627756596
0.05505258962512
0.046952687203884
0.153353974223137
0.375972658395767
-1.0888295173645
-0.090746700763702
-0.377397149801254
0.339034467935562
0.778676569461823
0.604446053504944
-0.119782395660877
-0.199085593223572
-0.431733965873718
-0.105556473135948
0.139223158359528
0.360803723335266
-0.694544315338135
-0.480968415737152
-0.801044583320618
-0.201204478740692
-0.406156748533249
0.336209535598755
0.073111295700073
-0.076532855629921
-0.54109513759613
-0.487137019634247
0.123226225376129
0.255886495113373
0.392634451389313
0.073139280080795
-0.111877299845219
0.473996579647064
0.270299762487411
0.300367832183838
-0.68693745136261
0.00985873490572
0.225268393754959
-0.197994440793991
-0.16760316491127
0.731849491596222
-0.054828148335219
-0.245001763105392
0.173398032784462
0.303255468606949
0.344251155853271
0.484830141067505
0.250032335519791
-0.386286646127701
0.035857751965523
0.004471139982343
-0.16737125813961
0.322329193353653
0.029714792966843
0.188434034585953
0.25628325343132
-0.706140756607056
-0.497595489025116
-0.446965575218201
0.740627944469452
0.448282092809677
-0.303726434707642
-0.384777247905731
-0.877088129520416
-0.464818209409714
-0.225355371832848
0.751432538032532
-0.43003648519516
-0.113580949604511
-1.11741280555725
0.196477547287941
-0.155024647712708
-0.045727469027042
-0.255793184041977
-0.525549829006195
0.15298330783844
-0.456543505191803
0.073908470571041
0.038836374878883
0.47384238243103
-0.343260824680328
-0.300462007522583
0.161703661084175
0.301938593387604
-0.218054801225662
0.054363369941712
0.061185516417027
-0.68661504983902
0.602237939834595
-0.264783024787903
0.131354495882988
0.297178626060486
0.338812112808228
0.599407315254211
-0.130718588829041
0.178979218006134
-0.074339710175991
-0.276733160018921
0.085761293768883
0.709445476531982
0.058192029595375
-0.055800996720791
0.079285278916359
-0.001476898789406
0.612554669380188
0.136464715003967
-0.010377340018749
-0.584750413894653
0.368307948112488
0.13437394797802
0.114894732832909
-0.794489145278931
0.072428248822689
0.660346508026123
-0.422896027565002
-0.171820402145386
0.252879589796066
0.226428583264351
0.054717052727938
0.968683779239655
-0.633820056915283
0.425701290369034
-0.443969309329987
-1.04531979560852
-0.206322461366653
-0.295111238956451
-0.188063755631447
-1.48050510883331
-0.298704624176025
-0.459947377443314
-0.117830187082291
0.237415075302124
0.333688378334045
-0.999598801136017
-0.003189474344254
-0.435580104589462
-0.066562041640282
1.10028433799744
0.659529507160187
-0.590491533279419
0.710993528366089
-0.436806857585907
0.621930301189423
0.554714322090149
0.015438316389918
-0.099525213241577
0.882081508636475
-0.464861780405045
-0.529626965522766
-0.065706677734852
0.0028922772035
-0.377581000328064
0.748876512050629
-0.254877775907516
-0.109644711017609
-0.016818469390273
0.607120633125305
0.155764549970627
0.120447307825089
0.131468132138252
0.196162790060043
-1.50275707244873
0.252017289400101
0.184126809239388
0.307974606752396
0.084794536232948
0.528153240680695
0.57458221912384
-0.257614612579346
-0.238279402256012
-0.624985754489899
0.340935170650482
-0.107563726603985
-0.545796811580658
-0.978711605072022
0.749613344669342
0.176911905407906
-0.659581124782562
0.184258833527565
-0.073856197297573
-0.447644472122192
-0.788003444671631
-1.12310206890106
0.696089386940002
0.512554168701172
0.201367110013962
0.883698761463165
0.393692463636398
-0.066937938332558
-0.884186685085297
-0.074517615139484
0.589540481567383
-0.11915011703968
0.138761192560196
0.037771955132485
-0.209236189723015
0.061328489333391
-0.172313988208771
0.001952368766069
0.957801997661591
-0.085841774940491
0.71486908197403
-0.373966306447983
-0.288888067007065
-0.702270209789276
-0.816296875476837
-0.310321450233459
-0.795312643051147
0.793214857578278
0.612846434116364
0.343388080596924
-0.112359188497067
-0.193523228168488
0.648802578449249
-0.393418401479721
-0.339712083339691
0.440372169017792
0.232999071478844
-0.153808295726776
-0.914846122264862
-0.582278490066528
-0.51086151599884
-0.188179701566696
0.512392997741699
-0.402187138795853
0.625253319740295
-0.193755730986595
-0.14599771797657
-0.005749607458711
-0.038925334811211
-0.369526296854019
-0.339426666498184
-0.731748461723328
-1.44351196289063
0.537561893463135
-0.455522000789642
-0.026367951184511
1.00413346290588
-0.436955511569977
0.440252900123596
-0.133717849850655
-0.116477459669113
-0.50827556848526
-0.322129905223846
-0.025790497660637
0.177332490682602
-0.065794512629509
0.25496780872345
0.248078063130379
0.384108126163483
0.294780194759369
-0.13629025220871
-0.315798044204712
0.105084121227264
-0.301502496004105
-0.225687548518181
0.082596458494663
0.24768790602684
0.410531669855118
-0.357616484165192
-0.546136260032654
-1.51416790485382
-0.338696986436844
-1.16752481460571
-0.725793778896332
0.617574453353882
0.291958183050156
0.209341391921043
-0.043848760426045
0.143521398305893
-0.28267776966095
0.06800477206707
0.015501394867897
-0.611979007720947
-0.801208972930908
0.173500657081604
0.693816900253296
-0.248410135507584
-0.060090653598309
0.271917700767517
0.205086350440979
-0.120315372943878
0.286727845668793
0.120261296629906
-0.069461353123188
-0.223407536745071
1.14055216312408
-0.474202632904053
-0.607936441898346
-0.408393085002899
0.319108903408051
-0.157013580203056
0.12251053750515
0.36459892988205
0.785300552845001
-0.796124815940857
0.367948651313782
-0.305818647146225
-0.140796482563019
0.054183259606361
-0.317189276218414
-0.012315975502133
0.811959207057953
0.079078361392021
-0.253071367740631
-0.191610515117645
0.314256519079208
0.469512760639191
-0.829409778118134
-1.21342611312866
-0.593889653682709
0.119828194379807
-0.987858653068543
0.915027678012848
-0.21833661198616
0.793210864067078
0.197816222906113
-0.126132845878601
-1.42249882221222
0.135249108076096
-0.199508547782898
0.45029553771019
-0.516055107116699
-0.015351675450802
0.379603356122971
0.03747546300292
-0.571886360645294
-0.239960610866547
-0.168193623423576
0.173920795321465
-0.353704750537872
0.310834586620331
0.273852288722992
-0.010196260176599
0.93398380279541
0.3748859167099
0.725352048873901
-0.169103845953941
-0.381888687610626
-0.256190240383148
-0.328494817018509
-0.45108562707901
-0.028861165046692
-0.886105477809906
-1.01695394515991
-1.39072597026825
-0.307642370462418
-0.776314616203308
-0.248747125267982
-0.0357501283288
-0.061009593307972
0.320732921361923
-0.500010073184967
0.000739321112633
-0.187344029545784
-0.498985797166824
0.539772510528564
0.039349943399429
-0.163454577326775
-0.884811222553253
0.201055303215981
0.007403227500618
-0.466320961713791
0.021840982139111
-0.256744712591171
-1.07906877994537
-1.46161162853241
-1.17785716056824
-0.225326836109161
-0.318643748760223
1.02848470211029
-0.666639089584351
0.863502383232117
-0.994220733642578
0.376272141933441
0.007100626360625
0.136452183127403
0.601098835468292
0.397619217634201
-0.58572655916214
0.153630092740059
0.301567524671555
0.008911923505366
0.198368743062019
-0.01498959120363
-1.17133867740631
0.130623191595078
0.240407779812813
0.160125523805618
1.00102758407593
0.027835302054882
-0.138763278722763
0.25675493478775
-1.07232081890106
-0.960040271282196
-0.763622999191284
-0.446196705102921
-0.697828948497772
0.161256700754166
-0.894099771976471
-0.086288079619408
-0.268372088670731
-0.361722677946091
-0.046178184449673
-0.098054222762585
0.443795472383499
-0.066242396831513
0.049014426767826
0.122516319155693
0.540602803230286
0.279569715261459
0.432039111852646
-0.428862929344177
0.930554568767548
-0.34786668419838
0.76819908618927
0.575421094894409
0.502211272716522
0.089219391345978
0.652832925319672
-0.632163882255554
-0.709520578384399
-1.00091207027435
-0.161450922489166
-0.929501891136169
-0.722776710987091
0.174373105168343
0.332849323749542
0.443448185920715
0.222136065363884
0.319491565227509
0.50765722990036
0.247127667069435
-0.863626718521118
0.324500381946564
0.149582520127296
-0.616649627685547
-1.05967712402344
-0.73391330242157
0.071512289345265
-0.040001276880503
-0.72684246301651
-0.064638830721378
0.707853853702545
-0.070811435580254
0.294640064239502
0.128491476178169
1.18257892131805
-0.244431957602501
-0.267346948385239
-0.357312053442001
-0.781839966773987
0.908838033676147
0.264834403991699
-0.365505993366241
-0.159681066870689
-0.512730956077576
0.012816369533539
-0.500972986221314
-0.367465198040009
-0.15028440952301
-0.054354146122933
-0.592982113361359
-0.852946758270264
-0.345019638538361
-0.192179515957832
0.005822978913784
0.026217419654131
0.28180456161499
-0.281616628170013
-0.781658113002777
0.833142399787903
0.120267905294895
-0.08753427863121
-0.940281689167023
0.130126506090164
-0.011001832783222
-0.480948030948639
-0.741117298603058
-0.619173228740692
0.075985670089722
0.025998819619417
-0.245020642876625
0.009027116000652
0.20109686255455
0.416130363941193
0.584274411201477
-0.953832924365997
0.040897831320763
-0.167036265134811
-0.712615966796875
-0.729645133018494
0.073063246905804
-0.172835946083069
-0.806604504585266
-0.273667931556702
0.93580573797226
-0.353133976459503
0.612493932247162
-0.299846321344376
-0.083271414041519
-0.45318928360939
-0.355792909860611
-0.563909471035004
0.384916067123413
-0.15977568924427
-0.147615924477577
-0.178572922945023
-0.186267703771591
-0.444652855396271
0.481209427118301
0.389868080615997
0.326017260551453
-0.551623523235321
0.181211352348328
0.888066828250885
0.432939440011978
0.147148296236992
0.017798548564315
-0.217506647109985
1.0287389755249
0.746745944023132
0.190553858876228
-0.092702187597752
0.299135088920593
-0.304674804210663
0.588101208209991
-0.129850074648857
0.562235414981842
-0.165035679936409
0.450494408607483
-0.467634350061417
-0.103338427841663
-0.956182360649109
-0.652222037315369
0.787875890731812
-0.160014793276787
-1.1481602191925
-0.690407752990723
-0.524959683418274
0.730038404464722
-0.291754335165024
0.325997948646545
-0.502382457256317
-0.298776865005493
-0.194691777229309
0.311260938644409
-0.370156079530716
0.072571620345116
0.545305013656616
0.466583877801895
-0.262299746274948
-0.618152260780335
-0.470598220825195
0.750463008880615
-0.227998301386833
0.095697641372681
-0.09855343401432
-0.713388979434967
0.134792178869247
0.048193082213402
-0.343930065631866
0.275085061788559
-0.567714929580689
-0.019879907369614
-0.638310968875885
0.637935698032379
0.202061146497726
-0.062757752835751
-0.692149221897125
-0.556355237960815
-0.631630003452301
-0.707591652870178
-0.014120452105999
-0.216645807027817
-0.352413415908813
-0.98429012298584
-0.847556173801422
-0.526016891002655
0.850934863090515
0.147465690970421
-0.108140870928764
-0.907051384449005
-0.652890682220459
-0.067625217139721
-0.539833188056946
0.056156240403652
-0.59774774312973
-0.455420672893524
0.627655506134033
0.002818102017045
0.568124115467072
-0.067591205239296
-0.658569931983948
-0.6687131524086
0.033251501619816
0.385396420955658
-0.497335165739059
0.02729931101203
-0.37771275639534
-0.101352691650391
0.865593075752258
0.26870009303093
-0.209784626960754
0.900733947753906
-0.29558464884758
-0.093471720814705
0.049378510564566
0.700034022331238
0.374647110700607
-0.296591848134995
-0.426197826862335
1.28680801391602
0.063736245036125
-0.440866768360138
-0.504084706306458
-0.028658650815487
-0.138882502913475
-0.009117603302002
1.30803263187408
0.468874275684357
0.382000029087067
0.120536647737026
0.374183833599091
-0.689741373062134
0.363693118095398
0.327408313751221
-0.667612969875336
-0.294675052165985
0.609176278114319
0.162290692329407
-0.040531404316425
0.136295437812805
0.074444368481636
-0.207432568073273
0.235860854387283
-0.073694914579392
-0.36519056558609
0.082893967628479
-0.001723244786263
0.097217813134194
0.075142778456211
-0.523666501045227
-0.42819756269455
1.11949563026428
0.014095343649387
1.36615252494812
-0.441922008991241
-0.029170878231526
-0.163568243384361
-0.109696537256241
0.335688084363937
0.477743059396744
0.448792010545731
0.396905392408371
0.342455595731735
0.556020796298981
1.03267848491669
-0.969371259212494
-0.600988030433655
-0.60355418920517
-0.792320787906647
0.137997925281525
-0.024303965270519
-0.069912426173687
-0.208132341504097
-0.383142083883286
0.752473115921021
0.295266568660736
0.253333479166031
0.203972339630127
-1.08757162094116
0.03464075922966
0.104346856474876
-0.526206970214844
0.078284569084644
-0.0789994597435
0.032074470072985
-0.248486787080765
-0.044822365045548
-0.76407653093338
0.139813303947449
0.390749514102936
-0.17230412364006
0.083133913576603
0.171145856380463
0.351527124643326
-0.19763371348381
-0.006290771067142
0.300508826971054
0.005260235164315
0.228603094816208
-0.291847318410873
0.040457643568516
-0.05411097407341
-0.01343234628439
-0.427175849676132
-0.584582030773163
-0.144058853387833
0.511075079441071
0.170132979750633
-0.396229565143585
-0.616117477416992
-0.058757331222296
0.622093796730042
-0.489416360855103
-0.714527070522308
0.03408632427454
0.297798573970795
-0.390737920999527
0.017877325415611
-0.262704730033875
0.184952914714813
-0.051797073334456
0.211022853851318
0.034328028559685
0.544918060302734
0.095092326402664
-0.246762901544571
0.856197118759155
0.141771018505096
-0.1796585470438
-0.002272218465805
0.063511416316032
-0.264928549528122
-1.33883237838745
-0.219743430614471
-0.948800027370453
-0.336548149585724
-0.37372213602066
0.314956068992615
-0.454616546630859
0.233098745346069
-0.457283675670624
0.313654512166977
0.400051802396774
0.610756814479828
-0.167316228151321
0.453192621469498
0.347452878952026
-0.694706320762634
-0.743079960346222
0.192722588777542
-0.157432660460472
0.293600648641586
-0.715768337249756
0.424945324659348
0.147361427545548
-0.095408007502556
-0.21416699886322
0.408305376768112
0.421543329954147
-0.373670965433121
0.58941924571991
-0.251181781291962
0.007241062819958
0.284029573202133
-0.406452864408493
0.051748678088188
-0.230607807636261
0.188223451375961
0.610015869140625
0.5218865275383
-0.294268935918808
0.171255946159363
-0.337422430515289
-0.045567408204079
0.226676359772682
0.172371417284012
-0.505894780158997
-0.098278105258942
-0.539201676845551
0.351125925779343
-0.335285156965256
-0.180610358715057
-0.801706731319428
-0.658823370933533
-1.56132173538208
-0.433543622493744
-0.016553968191147
-0.206569358706474
0.233770847320557
-0.350105762481689
0.225871086120605
-0.924969732761383
0.669777870178223
0.045411888509989
0.20024374127388
0.190099328756332
0.007251687347889
-0.297227293252945
-0.360048711299896
0.293630063533783
0.016523666679859
-0.377980470657349
0.137814745306969
0.764425873756409
-0.951777160167694
0.430641204118729
0.814179539680481
-0.068788602948189
-0.360723346471786
-0.096561804413796
0.474988281726837
-0.072856970131397
-0.777156293392181
-0.040366120636463
0.164487436413765
-0.794653117656708
-0.197167605161667
-0.055000938475132
-0.271124243736267
0.423563450574875
-0.633488476276398
-0.570143580436707
-0.888192713260651
0.770474433898926
-0.640754282474518
-0.363520383834839
-0.480037003755569
0.190342962741852
-0.192816555500031
-0.156362622976303
-0.338162839412689
0.216824159026146
0.244353175163269
-0.150834292173386
-1.03266203403473
-0.964396595954895
-1.46145308017731
-0.776229918003082
-0.242900341749191
-0.444750517606735
0.9494269490242
0.012131216004491
-0.125499665737152
-0.125167667865753
-0.220746397972107
0.24581204354763
0.276883572340012
-0.53407096862793
0.221956014633179
-0.420350790023804
-0.9968341588974
0.631807148456574
0.254534512758255
-0.216211676597595
-0.288370758295059
-0.507188439369202
0.168383687734604
0.187378078699112
0.474668115377426
-0.363732099533081
-0.501981258392334
-0.104169830679894
0.593332707881928
-0.775025248527527
0.797502458095551
-0.116947069764137
0.38204750418663
0.400357693433762
0.187206923961639
-0.222798258066177
-0.748077154159546
0.868789076805115
-0.413612902164459
0.075825445353985
-0.268028348684311
-0.012731628492475
-0.104265592992306
0.156615898013115
0.577479124069214
-0.748106360435486
0.556076467037201
0.282858639955521
-0.051465548574925
0.097243577241898
0.279941231012344
0.087069302797318
-0.479195684194565
0.387034565210342
-0.794868171215057
-0.612258613109589
-0.504279553890228
-1.0712161064148
-0.503896832466126
-0.197509795427322
0.904266715049744
-0.233272984623909
0.215922951698303
-0.178662374615669
-0.737713813781738
-0.342261135578156
0.584596276283264
-0.614751219749451
-0.928606152534485
-0.669624805450439
-0.490357428789139
0.061611481010914
0.551860332489014
-0.038304820656777
-0.714667201042175
-0.336312353610992
0.032217383384705
0.577030718326569
0.394060254096985
0.455754965543747
0.105455584824085
-0.219543501734734
0.486667424440384
0.100611172616482
0.303409844636917
0.272869378328323
-0.446854114532471
-0.310822784900665
0.592581212520599
0.192904591560364
-0.620657444000244
-0.613468050956726
-0.233199179172516
0.797211885452271
-0.231490597128868
-0.028185158967972
-0.603216767311096
-0.173996537923813
-0.21156932413578
0.125536009669304
0.745666861534119
-0.038482263684273
-0.75643515586853
0.38109216094017
0.123674236238003
0.10708399862051
0.060465879738331
-0.153582632541657
-0.291467577219009
0.622298061847687
0.014131966978312
0.058774583041668
-0.062692940235138
0.001054905354977
-0.332825094461441
1.14936327934265
0.521130979061127
-0.14157623052597
0.321874678134918
-1.13396549224854
0.19591423869133
0.153514698147774
-0.176832213997841
-0.443581193685532
-0.175702691078186
0.316957890987396
0.050840817391872
-0.007048651576042
-0.076037593185902
1.13082194328308
-0.252858340740204
0.180686384439468
-0.166129693388939
0.052093785256147
-0.31777036190033
-0.563997983932495
-0.815569400787354
-0.12146469950676
-0.012966256588698
0.172041922807693
0.366369694471359
-0.748391568660736
0.564816534519196
0.292405039072037
-0.045660849660635
-0.708199918270111
-0.121812075376511
-0.36205717921257
0.445726901292801
-0.123017475008965
0.160370469093323
0.305339395999908
0.402535796165466
-1.16519558429718
0.417576432228088
-0.127916067838669
-0.543463826179504
-0.794430255889893
-0.088089898228645
-0.351314336061478
-0.906001687049866
0.022522807121277
0.444201707839966
-0.316317915916443
-0.182298839092255
0.529331147670746
0.989051520824432
-0.18786159157753
0.488672345876694
0.378128707408905
-0.43366801738739
0.701064944267273
1.08582282066345
0.549837589263916
0.452303886413574
0.175380751490593
-0.537709176540375
0.866448998451233
-0.548008978366852
0.088448129594326
-0.561072826385498
-0.648340344429016
0.033332370221615
0.216630816459656
0.023691775277257
-0.101713806390762
0.384083688259125
-0.411815792322159
-1.10406422615051
-0.78181791305542
0.008474595844746
0.150125458836555
0.006943993270397
-0.478914529085159
0.461276352405548
-0.395685464143753
-0.31766214966774
0.257795631885529
-0.097958192229271
-0.410419136285782
-0.420168668031693
-0.03916796296835
0.186012119054794
-0.10842376947403
-0.056100219488144
0.346491724252701
-0.212758094072342
-0.499859720468521
-0.628235161304474
-0.539213299751282
-0.458094000816345
0.489995449781418
0.374227225780487
0.178469181060791
-0.60168844461441
0.234981864690781
0.466291964054108
0.094843544065952
0.395342797040939
-0.380106002092361
-0.219093024730682
1.14732909202576
-0.840146899223328
-0.094081550836563
0.1603182554245
0.629981517791748
-0.075613871216774
-0.706212282180786
0.040568858385086
-0.049776699393988
-0.761998772621155
-1.05455434322357
0.10594168305397
1.22321152687073
-0.418415635824204
0.1997991502285
-0.146163418889046
-0.537231683731079
-0.710081219673157
0.454276978969574
-0.362329125404358
0.811106026172638
0.321764886379242
0.184764549136162
-0.175886631011963
-0.25471019744873
-1.27284121513367
-0.506478250026703
0.774204313755035
-0.01189573481679
0.019631639122963
-0.162132188677788
-0.582752525806427
0.110253162682056
0.714549481868744
-0.629848837852478
-0.209357365965843
-0.143481820821762
-0.077034495770931
0.393629491329193
-0.170985147356987
-0.35816279053688
-0.738494634628296
0.095953844487667
-0.282682925462723
-0.936491370201111
-0.022550269961357
0.012977413833141
-0.588751673698425
-0.864216327667236
-0.910384237766266
-0.216292262077332
-0.163816004991531
0.304007798433304
-0.025869024917483
0.700749635696411
-0.454158812761307
-0.267056196928024
0.552455842494965
0.005541538819671
-0.421407639980316
-0.584878087043762
-0.562296032905579
-0.02796445414424
0.166749745607376
-0.696727752685547
-0.041067957878113
-0.133807256817818
0.300311148166656
-0.663271367549896
-0.414668798446655
-0.513334572315216
0.065587408840656
-0.342521697282791
0.088071636855602
0.455839782953262
0.628562927246094
-0.016410849988461
-0.05748200416565
0.652124047279358
-0.231467604637146
-0.083795882761479
-0.178913220763206
0.227873042225838
0.521689653396606
-0.034530472010374
-0.371443688869476
0.337763905525208
0.230529561638832
-0.326875507831573
-0.268050342798233
-0.321731299161911
-0.342127799987793
-0.254859030246735
0.970603227615356
-0.939565479755402
-0.519201099872589
-0.884138524532318
-0.006345488131046
-0.927038848400116
-0.86283004283905
-0.385710418224335
0.178349018096924
-0.164501920342445
0.18002949655056
-0.691157042980194
0.27112740278244
0.570575952529907
-0.01113061979413
-0.254333436489105
-0.037635385990143
0.451529026031494
-0.028068754822016
0.186838313937187
-0.497792184352875
-0.534389138221741
-0.139648139476776
-0.170805916190147
0.224271491169929
0.289708703756332
-0.693384528160095
-0.222461402416229
0.057184740900993
0.299935430288315
-0.577833473682404
-0.062299698591232
-0.315171092748642
-0.454258054494858
0.196863204240799
0.338508903980255
0.883414626121521
-0.171168446540833
-0.293276160955429
0.005599696189165
-0.327173918485641
0.379597961902618
-0.721774816513062
-0.534447014331818
0.303879976272583
0.447769075632095
0.026840291917324
-0.135914012789726
-0.056252017617226
0.007294083014131
0.09098144620657
0.394800990819931
0.629482448101044
-0.629414916038513
0.208482295274734
0.00950479414314
-0.008093822747469
0.07121779024601
0.981442153453827
-0.853433310985565
-0.650502741336823
-0.395007699728012
-0.987864494323731
-0.234029144048691
0.069449163973332
0.021290631964803
0.643965244293213
0.274442106485367
-0.202193588018417
-0.025536976754665
-0.025489490479231
0.644257307052612
0.163245588541031
0.156851649284363
0.097857519984245
-0.894425094127655
0.294767916202545
-0.054942522197962
0.359847277402878
0.504790246486664
-0.297446548938751
-0.544844090938568
-0.126335456967354
0.6485995054245
0.229603946208954
-0.25919508934021
0.886132299900055
0.008926793001592
-0.843853235244751
0.297184705734253
0.044457647949457
0.425928264856339
-0.719356954097748
-1.8421813249588
-0.417122274637222
0.133808344602585
-0.472365528345108
0.132505267858505
-0.839879870414734
-0.204984903335571
0.101634733378887
-0.292388409376144
-0.250460088253021
-0.249219924211502
-1.12559676170349
0.878523766994476
-0.300572782754898
0.000936508178711
-0.148986637592316
-0.379187524318695
0.13506805896759
0.062712833285332
0.711536407470703
0.024048307910562
-0.49322372674942
-0.108030200004578
-0.423346966505051
0.359044313430786
0.136495530605316
-0.229570120573044
-0.050541877746582
-0.346599757671356
-0.682918608188629
-0.559230804443359
0.275735139846802
-0.045360956341028
-0.786230862140656
0.281103014945984
-0.421028256416321
0.945206344127655
0.105901554226875
0.193265378475189
-0.578943371772766
-0.163625627756119
1.92928123474121
-0.209597229957581
-0.115753769874573
-0.684335827827454
-0.995129764080048
-0.25336167216301
0.110243171453476
0.058964639902115
-0.384400725364685
0.368954986333847
0.987962126731873
-0.075269237160683
-0.130455136299133
-0.032223496586084
0.212689891457558
0.387897580862045
0.107073701918125
-0.21287202835083
-0.328061193227768
0.33826556801796
-0.045546598732472
-0.011112049221993
-0.741912424564362
-0.344171166419983
0.187554866075516
0.247083961963654
0.110102005302906
0.042461548000574
0.036867566406727
-0.4986891746521
0.004762649536133
0.571651816368103
0.627902567386627
-0.205951184034348
1.18453800678253
-0.004671096801758
0.391206324100494
-0.121751986443996
-0.69075334072113
0.51500928401947
0.702376842498779
-0.255086541175842
-0.213083505630493
-0.308320760726929
-0.172841459512711
-0.008013971149921
-0.390277326107025
-0.461579501628876
-0.212700322270393
-1.31431782245636
0.657837152481079
-0.67729651927948
-0.29658317565918
0.172828286886215
0.400306165218353
0.097643829882145
0.084911063313484
0.262664616107941
-0.364111006259918
-0.700647592544556
-0.148354098200798
-0.751973807811737
-0.208729296922684
0.688042879104614
0.067356757819653
0.200858294963837
-0.493589580059052
-1.58782291412354
-0.326214492321014
-0.228445902466774
-0.186926320195198
0.035165600478649
-0.02073086425662
0.601695895195007
0.459109395742416
0.275154501199722
-0.11936941742897
-0.038417916744948
-0.150186911225319
0.440241873264313
0.378997683525085
0.266750752925873
0.440515488386154
-0.72960764169693
-0.194489240646362
-0.108975015580654
0.060977458953858
0.187845975160599
0.216295570135117
-0.262578636407852
-0.095467463135719
0.412066966295242
-0.197461575269699
0.269369006156921
-0.730909287929535
-0.593954205513001
0.25862443447113
-1.1654326915741
-0.149647757411003
-1.05452835559845
0.33406674861908
-0.48390120267868
-0.138535737991333
-0.230851456522942
0.691667973995209
0.329308897256851
0.114037126302719
-0.531065285205841
0.884612143039703
0.062899395823479
0.750239133834839
-0.042769599705935
-0.044681843370199
-0.249726191163063
-0.558776557445526
-0.77187192440033
0.426547348499298
-0.528569459915161
-0.296269297599792
-0.170508623123169
0.110859096050262
-0.748019516468048
-0.580141186714172
0.733092784881592
-0.118065230548382
0.014442527666688
-0.252945244312286
0.351256102323532
-0.590308010578156
0.114341855049133
-0.316510796546936
0.152939200401306
-0.897820353507996
0.377897500991821
-0.895308375358582
-0.168589264154434
0.537848472595215
-0.125666216015816
-0.442729592323303
-0.436515659093857
-0.011723447591066
0.277978837490082
-0.113931089639664
-0.408334165811539
0.266216099262238
-0.190069526433945
-0.186106413602829
-0.069522559642792
0.105320021510124
0.402203351259232
-1.25718486309052
0.225753709673882
-0.685097754001617
-0.153215169906616
-0.313033103942871
0.353739678859711
0.535387337207794
-0.655906200408936
-0.239802241325378
-0.165589183568954
-0.515362858772278
0.0765375867486
0.402920484542847
0.795873403549194
-1.00278973579407
-0.812180161476135
-0.201646000146866
0.766792714595795
-0.47968715429306
-0.280694484710693
-0.391659379005432
-0.824817299842835
-0.057902202010155
0.336962014436722
0.946779727935791
0.792742908000946
-0.001342267729342
-0.626501619815826
-0.016558595001698
0.563968539237976
0.255639672279358
-0.571729004383087
-0.38272351026535
-0.059101343154907
0.26629438996315
-0.243914484977722
-0.530596077442169
0.227923318743706
0.717320680618286
-0.032442204654217
0.351448625326157
0.127358824014664
0.162357121706009
0.478431105613709
-0.103208638727665
0.573128402233124
0.302275687456131
-0.074011839926243
-0.061071716248989
-0.643095374107361
-0.394466936588287
-1.21582114696503
-0.728665471076965
0.241915166378021
0.04389313980937
-0.802022457122803
0.745748937129974
-0.958832740783691
-0.412705093622208
-0.365891098976135
-0.413244843482971
-0.496827095746994
-0.409758806228638
-0.440058171749115
-0.147187650203705
-0.269623577594757
0.517901301383972
-0.761104345321655
-1.61001205444336
0.452083319425583
1.03155827522278
0.294595897197723
0.389200180768967
0.068681702017784
-0.296482384204864
-0.378573924303055
0.318250775337219
0.802082121372223
0.685380637645721
0.233661532402039
0.568168938159943
-0.848972976207733
0.53460705280304
0.144788175821304
-0.401605695486069
-0.040005322545767
0.407772064208984
-0.345380455255508
0.206983134150505
-0.097680687904358
-0.054345995187759
-0.412470549345017
0.108792915940285
-0.055292166769505
0.408408522605896
1.33681213855743
0.460433959960938
-0.729655146598816
-0.286141216754913
-0.612888276576996
0.283531010150909
0.108395807445049
-0.441126465797424
-0.156711965799332
-1.07837855815887
0.430073529481888
-0.374024271965027
0.102855734527111
-0.018828835338354
-0.143068015575409
-0.14950230717659
0.008614733815193
0.157449141144753
-0.922573685646057
0.036972671747208
0.05542941018939
-0.092170394957066
-0.260348707437515
0.26229453086853
-0.129565238952637
0.468817740678787
-0.118303336203098
-0.468739956617355
0.545893669128418
-0.199164196848869
0.329593867063522
-0.017500177025795
-0.448485374450684
0.004881486296654
0.103272408246994
-0.477383941411972
0.145495146512985
-0.052581183612347
-0.446517497301102
-0.532796442508698
1.14951813220978
0.442929953336716
-0.145097345113754
-0.238042533397675
0.421820312738419
-0.596574246883392
-0.021848402917385
0.923782169818878
0.17788527905941
0.039203993976116
0.440139025449753
0.120542280375957
0.122874163091183
-0.422506242990494
-0.096906214952469
0.127194628119469
1.19623470306396
0.031536623835564
0.201844334602356
-0.090690985321999
0.337429642677307
0.29729562997818
-0.422584533691406
-0.084673844277859
-0.310731440782547
0.365044981241226
-0.632794618606567
-0.294062703847885
0.544709742069244
-0.744334995746613
-0.11366318911314
1.10439431667328
-0.139917701482773
-1.1342442035675
-0.437338709831238
-0.211112096905708
0.169502854347229
0.431846976280212
0.38381215929985
-0.146366342902184
0.607343196868897
0.497134417295456
0.275259613990784
-0.388658553361893
-0.460403501987457
-0.875349283218384
-0.120864413678646
-0.715713202953339
-0.740355432033539
0.472705483436585
-0.575591504573822
0.020470261573792
0.413510113954544
-0.391676783561707
0.442481398582459
-1.09773337841034
-0.946781098842621
-0.341510117053986
0.199780955910683
0.329935878515244
0.108010739088058
0.48975995182991
-0.092456549406052
-0.136361807584763
0.434469491243362
0.406187802553177
-0.467078626155853
-0.72550094127655
-0.517193019390106
-0.037884708493948
-0.233399569988251
-0.413532286882401
-0.700544118881226
0.393440783023834
-0.086554355919361
-0.583343088626862
-0.51689088344574
-0.164654463529587
0.397017359733582
-0.121963977813721
0.424655348062515
-0.380517393350601
-0.413887947797775
-0.163867175579071
-0.193041399121285
-0.925049066543579
-0.027399644255638
0.311124205589294
-0.040658928453922
-0.795302271842957
0.410871982574463
0.221639722585678
0.365689933300018
-0.542178153991699
0.068425692617893
0.262722015380859
0.668551683425903
0.107013076543808
-0.777345538139343
0.047202996909618
-1.01041698455811
-0.227041184902191
-1.13011419773102
-1.06250691413879
-0.169390916824341
0.543237149715424
0.615925014019012
-0.465233534574509
-0.178220152854919
-0.319456666707993
0.651618659496307
-0.875942289829254
-0.458010375499725
0.480132341384888
0.413089156150818
-0.277752608060837
-0.64958119392395
1.28821909427643
-0.389875739812851
0.076234087347984
-0.979759454727173
0.25456902384758
-0.369741827249527
0.531226575374603
-0.492342621088028
0.067639537155628
-0.194560334086418
-0.581352293491364
1.72347962856293
-0.323629409074783
0.489828020334244
0.447855055332184
0.258491486310959
-0.317894011735916
-0.275873601436615
-0.747249901294708
-1.44160485267639
-1.67597758769989
-0.445907890796661
-0.254169344902039
-0.50956255197525
-0.557738363742828
1.03882431983948
0.369199424982071
-0.042279679328203
0.090093091130257
-0.134594991803169
0.389788299798965
0.209154576063156
-0.73563140630722
0.223005533218384
0.078003905713558
-0.798735916614533
-2
-0.371614843606949
-0.507282257080078
-0.386211842298508
-0.063481852412224
-0.021031364798546
-1.03458416461945
-1.07857179641724
-0.226531401276588
0.436058849096298
-0.010672427713871
0.7339026927948
0.2933469414711
-0.005561810452491
0.253795892000198
-0.191985204815865
0.315973281860352
0.253433287143707
-0.170158460736275
-0.495650768280029
0.056001462042332
-0.182831332087517
-0.066535100340843
-0.246692895889282
-0.043359499424696
-0.624472558498383
-0.007853001356125
0.048241544514895
0.308022916316986
0.175992637872696
-0.337287127971649
0.397091776132584
0.314913928508759
0.063995830714703
-0.03968707472086
0.291975557804108
0.150503367185593
0.30976539850235
0.227538123726845
0.648522794246674
-0.419198244810104
0.072606079280377
0.389994323253632
-0.369220525026321
-0.239043563604355
-0.926946103572845
0.611261010169983
-0.350277304649353
-0.317546159029007
-0.302831381559372
0.432603657245636
0.156981140375137
-0.305193185806274
-0.603971302509308
1.41175091266632
0.380882650613785
-0.04059636220336
-0.296636879444122
-0.227157399058342
0.270496726036072
-0.434214293956757
-0.243311733007431
-0.060896560549736
-0.871643126010895
-0.285804927349091
-0.022491212934256
-0.597139060497284
-0.862572312355042
0.087428711354733
1.1530259847641
-0.426212966442108
0.323618918657303
0.069756425917149
-2
-0.082992911338806
-0.53329861164093
-0.450616300106049
0.293744087219238
0.001130297780037
-0.284444808959961
0.766276597976685
0.146430656313896
-0.095307633280754
-0.391486823558807
0.310432553291321
-0.234612584114075
0.258992165327072
0.26140096783638
0.632896840572357
0.183269515633583
0.302211225032806
0.620982050895691
0.106521189212799
0.213845998048782
0.774595499038696
-1.27243459224701
-0.482754796743393
-0.398268431425095
-0.185510292649269
0.178873270750046
-0.437540113925934
-0.323425441980362
-0.095989361405373
0.005904369056225
0.213745027780533
-0.318160086870193
0.717633903026581
0.707463264465332
-0.262186676263809
0.642665088176727
0.618433475494385
-0.561821043491364
-0.536193430423737
0.654452562332153
0.219527333974838
-0.105149768292904
0.104724556207657
-0.411543220281601
-0.085276201367378
0.26560190320015
0.301544666290283
0.090923130512238
0.066881000995636
-0.463446944952011
0.197719246149063
-0.575375497341156
-0.682240545749664
1.32433950901032
-0.475565016269684
-0.419404804706574
0.647139668464661
-0.174352273344994
-0.071439981460571
-0.38423952460289
-0.566479086875916
0.078681319952011
-0.641964375972748
0.570195138454437
-0.013197925873101
0.754007458686829
-0.031335100531578
-0.391327261924744
0.624351024627686
-0.220649614930153
0.459379136562347
-0.459633648395538
0.997627198696137
0.318939000368118
0.033939771354199
-0.152379870414734
-0.232705190777779
-0.788340508937836
0.250687181949615
-0.524439036846161
-0.122805908322334
-0.588974475860596
-0.27595591545105
0.177933663129807
0.209996655583382
-0.184372544288635
-0.802381277084351
0.084231227636337
-0.122162878513336
-0.23819774389267
-0.402103751897812
-0.719561636447907
0.274168372154236
0.290387690067291
0.201630011200905
-0.684125244617462
0.370621889829636
-0.081408843398094
-0.200975626707077
-0.483054280281067
-0.636968374252319
-0.329099535942078
-0.167877167463303
-0.118839547038078
-0.73353636264801
-0.073786690831184
0.023059077560902
-0.036706600338221
0.192008376121521
-0.574373066425324
-0.119941353797913
-0.133476138114929
-0.321055352687836
-0.141831174492836
0.264944732189178
-1.25789797306061
-0.461880028247833
-1.21585273742676
-0.078676030039787
0.922828137874603
-0.023259498178959
0.139260470867157
-0.782651960849762
-0.462115526199341
0.291235625743866
-0.398609459400177
0.153182521462441
-0.071392834186554
-0.176663264632225
0.004219986498356
0.15854623913765
0.293648898601532
0.15023797750473
0.200165152549744
-0.1581050157547
-0.794540882110596
1.16731786727905
0.547474920749664
-0.180419370532036
-0.650367677211762
-0.685160756111145
-0.414600670337677
0.068836390972138
-0.592044055461884
0.252324849367142
-0.17090205848217
0.72646951675415
0.060836378484964
-0.34542527794838
-0.812979996204376
-0.220902532339096
0.411027997732163
-0.351127296686172
-0.089237526059151
-0.201238825917244
0.254863291978836
0.038844645023346
0.26836884021759
-0.32989776134491
0.029992174357176
-0.119768500328064
1.2293221950531
-0.155073955655098
-0.395552098751068
-0.693018674850464
-0.498115599155426
-0.803468346595764
-0.738888442516327
-0.545648992061615
-0.148779466748238
0.117103695869446
-0.236244350671768
0.041294425725937
0.278877466917038
-0.290274083614349
0.240642309188843
-0.375435054302216
0.315519452095032
0.934590518474579
-0.0311478972435
-0.992400109767914
0.24516250193119
-0.656207740306854
-0.577313899993897
0.078970544040203
-0.246928542852402
-0.707798719406128
-0.519985139369965
0.363069474697113
-0.063642993569374
-0.164178788661957
-0.17292919754982
-0.763245642185211
0.528777301311493
-0.424381703138351
0.348073929548264
-0.227588981389999
-0.039662595838308
-0.406101584434509
0.252449601888657
-0.032091327011585
0.250698536634445
0.423060476779938
1.03500211238861
0.375664710998535
0.16318953037262
0.643422186374664
0.535102427005768
0.194819986820221
-0.204233959317207
0.298905849456787
-0.346007496118546
0.875952363014221
0.048217754811049
-0.651498794555664
-0.207374781370163
-0.999762296676636
0.46142452955246
-0.763554751873016
0.541752994060516
0.248009890317917
0.053343679755926
0.660476565361023
0.025806063786149
-0.378487944602966
-0.256924867630005
-0.311312735080719
0.002645812928677
0.063009604811668
-0.06121776625514
0.034419521689415
-0.066431425511837
-0.084250003099442
-0.374827772378921
-0.582307159900665
-0.141367882490158
0.222387999296188
-0.426179051399231
-0.490501135587692
0.349124610424042
0.635543942451477
0.58509749174118
-0.445587456226349
-1.22270774841309
0.31831306219101
0.348359882831573
-0.102368287742138
-0.217069804668427
0.096271954476833
1.21917772293091
0.423526167869568
0.016105331480503
-0.03518558293581
-0.35425466299057
1.04136085510254
-0.327718615531921
-0.988303601741791
-0.377906620502472
0.694047331809998
-0.77173525094986
-0.746513903141022
0.44454699754715
0.271524906158447
-0.624444246292114
-0.386482506990433
0.384172737598419
-0.139871910214424
0.220699578523636
1.11376285552979
1.09205043315887
-0.093888804316521
-0.160314232110977
0.431043773889542
0.410515606403351
0.121338032186031
-0.680518269538879
0.11447374522686
-0.030816476792097
-0.455911129713059
-0.778682470321655
-0.252672135829926
0.358108162879944
1.03248727321625
0.382444143295288
0.350146651268005
-0.122679427266121
1.07325911521912
-0.449796915054321
-0.775514543056488
-0.188892930746079
0.47185492515564
-0.131293594837189
0.275924265384674
0.454608082771301
0.166462540626526
-0.207388877868652
0.538084447383881
-0.079472750425339
0.041695810854435
0.201684176921844
-0.665849149227142
-0.174099057912827
-0.11381807923317
0.617780029773712
0.203614562749863
-0.142762303352356
-0.506952822208405
-0.689079344272614
-0.093279294669628
-0.032122530043125
-0.458568572998047
-0.088308908045292
-0.720031142234802
-0.897994041442871
0.129160404205322
-0.416234940290451
0.774513781070709
0.059846300631762
-0.131745547056198
-0.011489694938064
-0.610555469989777
-0.281322658061981
-0.467463076114655
0.02162066847086
0.534749448299408
-0.448164224624634
-0.776581287384033
0.572918951511383
-0.061472292989493
0.898638844490051
-0.08366023004055
0.01633033156395
0.506364941596985
-0.766460239887238
0.442283600568771
-0.241097956895828
-0.414586067199707
0.158208057284355
0.117556743323803
0.949316322803497
-0.203358426690102
-0.065292231738567
0.198037952184677
0.074352949857712
0.267851620912552
-0.106105290353298
-0.583790719509125
0.437988996505737
-0.511963367462158
0.58140230178833
0.328877329826355
-0.188555404543877
0.289033830165863
-1.32650125026703
0.131310686469078
0.066406853497028
-0.191342949867249
-0.271771103143692
-0.134600698947907
0.620029211044312
-0.252918303012848
0.138215452432632
-0.556022107601166
0.467150568962097
-0.350034594535828
-0.792929649353027
-0.456529170274735
-0.638763010501862
0.429200679063797
-0.12060558795929
-0.544816911220551
-0.281408190727234
1.28704583644867
-0.492576003074646
-0.324430376291275
0.383106112480164
0.174050480127335
0.440472841262817
0.180221050977707
0.884641230106354
0.617633283138275
-0.574246227741241
0.144222050905228
-0.254766821861267
-0.208990067243576
0.306797295808792
0.168173402547836
-0.0552092269063
-0.142520293593407
0.172719702124596
-0.006149445194751
0.274072378873825
0.172367423772812
0.237042188644409
-0.134243354201317
0.336989998817444
-0.22751721739769
0.283634454011917
-1.351353764534
0.800864100456238
-0.129261553287506
-0.12321463227272
-0.27727073431015
0.479590386152267
0.517408549785614
-0.175248071551323
0.464644461870194
-0.348774969577789
-1.74804413318634
-0.075868770480156
0.507302701473236
-0.676468729972839
-0.031629480421543
-0.24950410425663
0.014840705320239
0.083217330276966
-0.387196958065033
-0.18397231400013
1.1087818145752
-0.425358712673187
-0.53230631351471
0.731159508228302
-0.20009833574295
0.264167696237564
0.651769638061523
-0.266916871070862
-0.226360201835632
0.027064919471741
-0.055688988417387
0.075138002634049
0.202631890773773
-0.55640172958374
-0.864449620246887
-0.703936517238617
-0.112336397171021
0.047888908535242
-0.045502495020628
0.320322632789612
0.073554076254368
0.000954523682594
0.247607797384262
0.288846760988235
-0.456732511520386
-0.011453170329332
-0.011858236044645
0.253456950187683
0.109727248549461
-0.268643319606781
-0.533179700374603
-0.294570863246918
0.51711916923523
-0.62439501285553
-0.54659765958786
-0.251896381378174
0.435050249099731
0.287883907556534
-0.171429976820946
0.724488198757172
0.581398665904999
-0.091439984738827
-0.621072113513947
-0.47062823176384
0.133461371064186
0.290394157171249
-0.24986669421196
0.238612815737724
0.231654420495033
-0.35419362783432
-0.293177723884583
0.198051512241364
-0.166598975658417
0.114634983241558
0.506045818328857
0.087533436715603
-0.66782557964325
0.031346492469311
1.50538599491119
0.536523580551147
0.060201015323401
-0.816158950328827
-0.349545568227768
0.437834709882736
0.495178580284119
0.03975273668766
-0.400223016738892
-0.114617258310318
-0.307928383350372
-0.773493409156799
-0.200543105602264
0.585790455341339
0.755065560340881
-0.860195338726044
-0.060831479728222
0.168138742446899
0.343731015920639
-0.343741029500961
-0.824860513210297
-0.766561508178711
-0.24013489484787
0.195873618125916
0.253568142652512
0.786295294761658
-0.238468185067177
-0.452041119337082
-0.433857142925262
0.149809062480927
-1.04409611225128
0.168760076165199
0.655687570571899
-0.377795040607452
-0.525743246078491
-0.283840954303741
-0.277297109365463
-0.298368155956268
0.226286649703979
0.393487215042114
-0.50131094455719
-0.473935902118683
0.096594549715519
-0.492412000894547
-0.80314302444458
-0.308865547180176
-0.27912762761116
-0.100091174244881
0.282656759023666
-0.075588554143906
-0.837312877178192
0.083528302609921
-0.987305164337158
0.218521356582642
-0.036766517907381
0.94645631313324
-0.058422174304724
-0.462805032730103
-0.798571884632111
0.507164239883423
0.205750226974487
-0.858972787857056
0.0615154504776
-0.94778174161911
-0.224331542849541
1.10274863243103
0.561809003353119
0.190757319331169
0.769426167011261
0.552855253219605
-0.521664321422577
0.77849817276001
-0.101687386631966
0.494345515966415
0.342383831739426
-0.731375217437744
0.147634208202362
0.411071181297302
0.430793195962906
-0.262099593877792
-0.176261991262436
-0.505114436149597
0.817673683166504
0.157797455787659
-0.364106595516205
0.461375027894974
0.015494890511036
0.319322437047958
-0.270671516656876
0.835943818092346
0.545760035514832
-0.153003737330437
-0.109784543514252
0.198746591806412
-0.052175104618073
0.071247726678848
-0.834503173828125
0.053843468427658
0.304725736379623
0.099793694913387
-0.414630949497223
0.159275650978088
0.381176561117172
0.548944354057312
0.066541470587254
0.176145166158676
0.178741618990898
0.34508341550827
0.369283974170685
0.849980175495148
0.146951913833618
0.128168731927872
0.120338387787342
0.32329848408699
-0.104328781366348
0.000253602862358
-0.368975609540939
-0.560212314128876
-0.378655761480331
1.20271611213684
0.394381046295166
-0.019539944827557
-1.13249528408051
0.349558472633362
-0.946515202522278
-0.446889460086823
0.668819546699524
-0.804834365844727
-0.463531851768494
0.129384770989418
0.220213204622269
-0.000966720283031
0.531305193901062
-0.008634891360998
-0.107202939689159
-0.281470149755478
0.49870565533638
-0.040712054818869
0.886872351169586
0.765627086162567
0.171309351921082
0.300983160734177
-0.043894253671169
-0.482423186302185
1.05937886238098
0.24822561442852
-0.581707417964935
0.444502234458923
-0.490745812654495
-0.600250780582428
0.796931505203247
-0.097086302936077
0.754028618335724
-0.105027824640274
0.076662644743919
-1.05580246448517
1.26480650901794
0.550577342510223
0.054759364575148
-0.071662284433842
-0.585211455821991
0.165130540728569
0.326859503984451
0.62205696105957
-0.746104598045349
-0.398181706666946
0.168054908514023
0.238921970129013
0.408916920423508
0.785626113414764
-0.47350400686264
0.382424265146255
-0.584079205989838
0.059488914906979
0.259693503379822
-0.085439614951611
-0.127403318881989
-0.19943118095398
0.127756714820862
0.003675227053463
-0.362032771110535
-0.049182269722223
0.377585113048553
-0.368284165859222
0.058469656854868
-0.135375186800957
0.351389646530151
0.087238341569901
-0.089272029697895
0.034016542136669
-0.303807020187378
-0.535223245620728
-0.137797191739082
0.310297966003418
0.464706361293793
-0.068963274359703
0.270826488733292
-0.402287214994431
0.091303996741772
-0.520386874675751
-0.267408728599548
-0.656119585037231
0.080550603568554
-0.05599669739604
-0.357961505651474
-0.593465149402618
0.229298233985901
0.323897808790207
-0.644091784954071
-0.861848115921021
-0.103409208357334
-0.345462083816528
-0.83027583360672
1.01363968849182
-0.374393820762634
0.901075482368469
-0.209578424692154
-0.689350068569183
0.43879646062851
-0.27279144525528
-0.039634328335524
-0.559982836246491
-0.673492729663849
-0.699752271175385
-0.157941520214081
-0.312846422195435
-0.344155639410019
0.166518911719322
-0.131265223026276
-0.428761661052704
-0.014787074178457
0.301502853631973
0.158785969018936
0.060775216668844
-0.499364793300629
0.612275063991547
0.457498818635941
-0.085774570703507
-0.387367844581604
0.224054217338562
0.178666695952415
-0.490658670663834
-1.13441681861877
-0.183353662490845
0.026631744578481
0.487832337617874
-0.635136723518372
-0.351368129253387
-0.329058229923248
-0.503731310367584
-0.311825692653656
-0.819575250148773
0.906180739402771
-0.097437888383865
-0.27468553185463
-0.675157010555267
-0.704450905323029
0.23483070731163
0.125644952058792
0.223614692687988
0.364779651165009
0.053158089518547
0.815327405929565
0.037974279373884
0.487633556127548
0.487359315156937
0.369518280029297
0.285718262195587
0.433303624391556
-0.213365241885185
-0.264320075511932
0.91218900680542
0.708333909511566
-0.219895303249359
-0.52614563703537
-0.120115004479885
-1.13271808624268
-0.294216096401215
0.918891727924347
-1.40487289428711
-0.843524396419525
-1.22765386104584
0.465629100799561
-0.126434773206711
-0.308164834976196
0.09988184273243
-0.099296383559704
-0.138807564973831
0.63092976808548
-0.204274207353592
0.243756532669067
-0.350269973278046
0.004923526197672
-0.157810062170029
-0.681302011013031
0.256599873304367
-0.546187043190002
-0.785356998443604
-0.081503167748451
-0.335762113332748
-0.07317965477705
0.14844623208046
0.020708419382572
0.901907503604889
0.475984364748001
0.37481752038002
0.219387590885162
0.789297878742218
-0.21103148162365
0.540092587471008
0.081481322646141
0.347818493843079
0.081275455653668
0.508571803569794
-0.316294521093369
-0.49228298664093
-0.631030082702637
0.837692677974701
-0.30051377415657
0.238832265138626
0.02983108907938
0.461436122655869
-0.174541145563126
0.097072869539261
0.173440486192703
0.135235175490379
-0.295230954885483
0.265134781599045
-0.349323451519012
1.02360057830811
0.465346932411194
-0.183396458625793
0.324738949537277
0.257045149803162
0.263691842556
0.637710273265839
0.225036174058914
0.236289516091347
-0.852364838123322
-0.42953285574913
-0.511508584022522
0.208291724324226
-0.017139466479421
0.420770794153214
0.196440309286118
-0.244647055864334
0.12090241163969
0.644134879112244
0.549720764160156
0.137489274144173
0.437999904155731
-0.558390140533447
0.591936349868774
0.040578931570053
0.291471213102341
0.214362785220146
0.265676409006119
-0.403859704732895
-0.019480898976326
0.576837301254272
-0.748354434967041
0.736373722553253
-0.667228698730469
-0.258269280195236
0.184637770056725
-0.059616036713123
0.049767382442951
-0.325711011886597
-0.021194692701101
-0.57664167881012
0.385672688484192
-0.570865154266357
-0.336701899766922
0.075022839009762
0.094453118741512
0.006259452551603
0.655386388301849
0.449467837810516
-0.102687396109104
-0.04221822321415
0.38664311170578
0.10922896116972
0.189725533127785
-0.266973614692688
-0.450835168361664
0.382666528224945
0.447992950677872
0.111140258610249
-0.176972225308418
0.384957700967789
0.554508209228516
0.261779487133026
-0.908609926700592
0.305255472660065
0.063080742955208
-0.628299236297607
0.199595391750336
0.179052948951721
0.373539566993713
0.080252110958099
-0.403239965438843
-0.966580331325531
-0.518822371959686
1.23465728759766
0.131922215223312
0.004034719895571
0.057552825659514
-0.002817118307576
-0.307976275682449
-0.207643181085587
0.604850888252258
0.687122225761414
-0.331002920866013
0.199679240584373
-0.052618458867073
0.34650644659996
-0.4161776304245
-0.9013312458992
-0.241273880004883
-0.576230704784393
-0.424321413040161
-0.408289909362793
-0.313877165317535
1.5448454618454
-0.397969782352448
-0.449054569005966
0.576602578163147
-0.321346014738083
0.436761438846588
-0.542974531650543
-1.02428030967712
-0.317984014749527
0.107642941176891
0.256354510784149
-0.075575709342957
0.177750140428543
0.54493123292923
0.085155382752419
0.217527866363525
0.191925600171089
0.692402482032776
0.082280062139034
-0.283060252666473
0.782340884208679
-0.897260904312134
-0.511501848697662
-0.095414087176323
-1.19580936431885
-0.708896577358246
-0.743923187255859
-0.298224419355392
0.084470063447952
-0.140651002526283
0.278985977172852
-0.448159247636795
0.707781970500946
-0.198055967688561
0.11553655564785
-0.148893311619759
0.142538264393806
-0.142579108476639
-0.547958374023438
0.30355304479599
0.214182734489441
-0.336442619562149
-0.400183498859406
-0.454178243875504
-0.766726195812225
-0.02591796964407
0.522432744503021
0.55625319480896
-0.103191256523132
0.984909772872925
-0.408212929964066
-0.035227552056313
0.425046443939209
0.124534949660301
-0.47521698474884
-0.648356318473816
0.664196848869324
-0.209589421749115
0.103763498365879
-0.511422276496887
0.538542866706848
0.053040038794279
-1.04262983798981
0.234475925564766
0.018891559913755
0.418188095092773
0.759706377983093
-0.152522563934326
0.000662012025714
-0.439975887537003
0.106437891721725
-0.631751477718353
-0.122195824980736
-0.097555473446846
-0.578035175800324
-0.657399117946625
0.020478993654251
0.698356330394745
-0.206076070666313
-0.042627584189177
-0.334585458040237
0.405869483947754
-0.282684355974197
0.269846141338348
0.510918200016022
0.657987296581268
-0.523959219455719
-0.72336882352829
0.505267560482025
0.334994941949844
0.288323789834976
-0.319812774658203
0.325420290231705
0.040469817817211
-0.195962816476822
-0.041057907044888
-0.151823282241821
0.752585172653198
-0.247826159000397
0.009381014853716
-0.365664720535278
-1.22299551963806
-0.668153285980225
-0.825910151004791
-0.839946329593658
0.197885155677795
0.474406063556671
-0.272502064704895
0.084745705127716
0.311483263969421
0.199410289525986
-1.05175375938416
-0.495389074087143
-0.176154226064682
0.504639446735382
0.446374744176865
0.041240096092224
1.18599629402161
0.151551902294159
-0.128612250089645
-0.199899613857269
-0.438632339239121
-0.817036032676697
1.045858502388
-0.343391418457031
0.302909791469574
0.426469445228577
0.288323521614075
0.340561926364899
0.137652471661568
-0.6555535197258
-0.30558118224144
-0.204462483525276
-0.175151661038399
0.038462057709694
-0.026113448664546
0.11086518317461
0.725709080696106
0.860770046710968
0.296424895524979
-0.207987785339355
-0.392165005207062
0.219011217355728
0.661894142627716
0.34544312953949
-0.089672416448593
0.513768374919891
0.520833432674408
0.102554231882095
0.919137477874756
0.38857427239418
0.225119084119797
0.257546216249466
0.461494565010071
-0.073000833392143
-0.729710638523102
0.186029851436615
-1.23665452003479
0.404660165309906
0.049253605306149
-0.089698068797588
-0.454360038042069
-0.539541602134705
-1.32669746875763
-0.334794282913208
-0.404275178909302
0.512295186519623
-0.472445517778397
-0.031685709953308
-0.47558981180191
-0.671627521514893
-0.67845606803894
0.357471913099289
0.172110855579376
-0.140922397375107
0.021844334900379
0.397249847650528
-0.164495423436165
-0.259556591510773
0.175277858972549
-0.692567825317383
-0.303722977638245
-0.897642374038696
0.141045391559601
-0.078967250883579
0.755153775215149
0.980465114116669
-0.231986254453659
0.511816442012787
-0.085340648889542
-0.896270096302033
-0.696715891361237
-0.002740912139416
0.859047949314117
0.666652321815491
-0.070217207074165
0.027853734791279
-0.284369230270386
0.246826842427254
-0.843155384063721
0.20631892979145
0.097228154540062
0.932484865188599
-0.150269776582718
0.361568182706833
0.824595212936401
0.062265735119581
-0.009386077523232
-0.545827209949493
-0.535831451416016
0.361469328403473
-0.171682968735695
0.210825845599174
-1.22668886184692
-0.707662999629974
1.30739104747772
-0.180857092142105
-0.566101014614105
-0.375500619411468
0.545739233493805
0.088012054562569
0.140769600868225
-1.09304106235504
-0.403411746025085
0.062686428427696
-0.858056247234345
-0.266705214977264
0.450605630874634
-0.53437340259552
-0.878657639026642
0.801649570465088
-0.091708913445473
-0.377778977155685
-0.847273230552673
0.165879487991333
-0.070481777191162
0.119365096092224
0.821274101734161
-0.743818879127502
0.455430775880814
0.052201218903065
0.59666508436203
-0.097187787294388
0.161987096071243
0.227897778153419
0.236037477850914
0.692707598209381
0.33039453625679
-0.867340445518494
0.616047024726868
-0.89974981546402
-1.01505196094513
0.507462382316589
-0.841677069664001
0.635586023330689
-0.431378364562988
-0.345090001821518
0.011079415678978
0.989096581935883
0.302337884902954
0.219640001654625
-0.794323861598969
-0.45403003692627
-0.784967303276062
-0.273235768079758
0.145773380994797
0.235972747206688
-0.785385191440582
-0.28484570980072
-0.442970991134644
0.58981329202652
-0.30718594789505
-0.889843046665192
-0.437640607357025
-0.062578096985817
-0.368973016738892
-0.955603837966919
-0.035832606256008
-0.678732872009277
0.067817881703377
-0.319898366928101
-0.167894423007965
-0.42790749669075
0.263668954372406
-0.473877191543579
0.463670015335083
0.200235694646835
0.235993012785912
0.391627967357635
0.440146714448929
0.655838310718536
0.139168307185173
0.092480175197125
0.385992377996445
-0.14728544652462
0.628464579582214
-0.026945255696774
0.233023837208748
0.031110003590584
-0.826910614967346
0.164200752973557
-0.174885272979736
-0.120333895087242
-0.273863464593887
-0.045848947018385
0.672502875328064
-1.10131978988647
-0.446159243583679
-0.205510556697845
-0.420719772577286
0.194033145904541
-0.331333518028259
0.074437975883484
-0.462396055459976
0.397256165742874
-0.10859315097332
-0.739978492259979
-0.217378258705139
0.177647933363915
-0.214061543345451
0.161700055003166
0.572607159614563
0.25919696688652
-0.549916625022888
0.953350245952606
-0.625263154506683
0.919725298881531
0.051147840917111
0.000666227191687
0.895169615745544
0.177195698022842
-0.692246377468109
0.077662229537964
0.24015836417675
-0.541587948799133
-0.200397565960884
-0.029699768871069
0.044308792799711
-0.9232217669487
-0.323543846607208
0.798690319061279
0.143576771020889
0.241104811429977
0.125333189964294
0.247685298323631
-0.151438608765602
0.487961441278458
-0.415979295969009
-0.103717423975468
-0.363979130983353
0.363471567630768
-0.62444019317627
0.381314396858215
-0.236297219991684
-0.14280192553997
-0.93348628282547
-1.06721484661102
-1.30009281635284
-0.394857227802277
0.578728437423706
-0.191414505243301
0.123193360865116
-0.887666404247284
0.51912260055542
0.339744240045547
-0.068900160491467
-0.084147751331329
0.097775459289551
0.647129714488983
-0.41688346862793
-0.17097744345665
-0.538293182849884
-0.489051222801209
-0.667025625705719
-0.310534417629242
-0.364129990339279
-0.091622017323971
-0.968875050544739
-0.293781518936157
-0.679722487926483
1.16036641597748
0.156591728329659
-0.605592370033264
0.086942203342915
0.187244415283203
0.602479696273804
0.296085327863693
-0.111839130520821
0.041276533156633
-0.114688500761986
-0.006958413869143
0.42236602306366
0.816812634468079
0.145706534385681
0.416375011205673
0.426034390926361
0.042423132807016
0.114635474979877
0.213474601507187
-0.017620004713535
-0.325051635503769
-0.175854727625847
-0.646366357803345
0.075214199721813
-0.072450749576092
0.162893235683441
-0.895551860332489
0.242855563759804
-0.250605553388596
-0.041156731545925
-0.0497872158885
-1.09892511367798
-0.321584790945053
0.094745323061943
0.316602468490601
-0.826948881149292
0.516750514507294
-0.536109328269959
-0.293258935213089
-0.925101518630981
0.228530988097191
0.414656102657318
0.078321762382984
-0.634222447872162
-1.06300592422485
0.079474464058876
0.157467186450958
-0.064838856458664
0.232505574822426
-0.051864515990019
-0.484147936105728
-0.021794252097607
0.009291626513004
-0.382330983877182
-0.070502877235413
-0.241517633199692
0.359382331371307
0.764453887939453
0.367155075073242
-0.531712830066681
0.234423205256462
-0.004130780696869
0.41631805896759
0.371615290641785
0.510756075382233
0.376826673746109
-0.143419727683067
0.202661037445068
-0.545217156410217
0.005693167448044
-0.586697459220886
1.62886130809784
-0.413958728313446
0.58232319355011
0.40137654542923
0.184240743517876
-0.12493871152401
0.052207678556442
0.13538222014904
0.096295177936554
0.40288183093071
0.04205159842968
-0.108481302857399
0.109063163399696
0.004197496920824
-1.02600347995758
0.083336845040321
0.895613014698029
0.163621738553047
-0.225844949483871
-0.146218836307526
-0.061047486960888
-0.677335381507874
-0.551066815853119
0.091264739632607
-0.096279084682465
-0.026931617408991
-0.615894079208374
-0.041664551943541
-0.092328630387783
-0.721358954906464
-0.006111443042755
0.238691985607147
0.047865476459265
-0.081321142613888
-0.230768695473671
1.54125034809113
1.00012648105621
-0.152953743934631
-0.345988154411316
0.421893328428268
0.345367521047592
-0.677522480487824
0.7463698387146
0.228929296135902
-0.107741191983223
0.018689826130867
-0.182226300239563
-0.931101739406586
-0.421630024909973
0.017808601260185
0.207544416189194
0.021631805226207
-0.203940346837044
0.283731609582901
0.815637707710266
-0.113473773002625
0.452036052942276
0.27192559838295
-0.772716522216797
0.939267218112946
-0.221560686826706
0.844082117080689
0.080052711069584
-0.068588465452194
-0.187105655670166
0.471357673406601
0.253707051277161
-0.324726849794388
-0.066896110773087
0.281308352947235
0.252745002508163
0.562793254852295
0.404164493083954
-0.292045623064041
-0.41168025135994
-0.464247196912766
0.20021864771843
0.162885665893555
-0.072208300232887
-0.471717238426209
0.780225455760956
-0.567118167877197
0.002616405487061
-0.424176573753357
0.453455090522766
-0.305303066968918
0.128925979137421
0.794323861598969
0.555669903755188
0.064962401986122
0.137719854712486
-0.658490300178528
0.84989607334137
-0.280854344367981
-0.502350807189941
-0.250282943248749
0.317736387252808
0.218727305531502
0.086916640400887
-0.871999740600586
0.378904163837433
-1.14184927940369
0.894944190979004
-0.717982947826386
-0.103902228176594
0.074745453894138
0.176161348819733
-0.069828718900681
-0.553674757480621
0.254321753978729
-0.166261330246925
-0.022868771106005
-0.146486535668373
0.593627154827118
0.393318057060242
0.58233654499054
0.381113201379776
-0.484775304794312
0.050530724227429
0.842553853988647
0.793565213680267
0.487103998661041
0.088777013123036
0.614772260189056
-0.531607151031494
-1.13504374027252
0.88540107011795
-0.222723335027695
0.458441615104675
-0.256894052028656
0.802603304386139
0.120931252837181
-0.051852811127901
-0.379595577716827
-0.647535920143127
0.043948218226433
-0.719118893146515
-0.29028582572937
0.506496071815491
0.384754776954651
-0.527399659156799
0.446680665016174
-0.430316954851151
0.593765020370483
-0.253610283136368
0.380046308040619
-0.893494307994843
-0.089445799589157
-0.68615734577179
0.559672057628632
0.025760322809219
-0.620443820953369
0.744352638721466
-0.291564464569092
-0.423478662967682
-0.135425508022308
-0.180744975805283
-0.129721701145172
0.950527608394623
0.375478982925415
-0.387155681848526
-0.95344078540802
-0.283164978027344
0.258601903915405
-0.227975368499756
0.188409388065338
-0.011297828517854
-0.352472245693207
-1.19078266620636
-0.961788892745972
-0.075972944498062
0.535454213619232
-0.239935234189033
0.237540408968925
-0.198968350887299
-0.214703589677811
-1.47330391407013
-0.645482420921326
0.157928809523582
-0.068339802324772
-0.478805273771286
-0.397889971733093
0.77448832988739
0.641917645931244
-0.08856862038374
-0.144494637846947
0.05662190169096
-0.147478342056274
0.34399950504303
-0.009406972676516
0.949410259723663
-0.150081768631935
-0.24170084297657
-0.07027942687273
0.574087798595428
-0.24503917992115
-0.455391138792038
-0.326122403144836
0.02961266413331
-1.15096247196198
-0.480635344982147
-0.002048678696156
0.084219209849835
-0.211374312639236
0.272010743618011
-0.362996935844421
0.145131155848503
-0.435420483350754
0.193280577659607
0.471313953399658
0.044123310595751
-0.006543353199959
-0.288207322359085
0.397288233041763
-0.86743837594986
-0.741017401218414
1.24135100841522
0.137027218937874
-0.587800741195679
0.636351704597473
-0.673583567142487
0.631165862083435
-0.204561606049538
-0.034608729183674
0.775320172309876
-0.051717899739742
-0.140383675694466
0.331496357917786
-0.545536756515503
-0.457590758800507
-0.137213006615639
-1.31824827194214
-0.755648195743561
0.044438146054745
0.132775157690048
0.393304467201233
0.02859228849411
0.25505542755127
-0.653666615486145
-1.33818900585175
-0.123086854815483
0.297269821166992
-0.375848591327667
0.581702530384064
-0.306459873914719
-0.256777465343475
-0.41463714838028
-0.229351431131363
-0.374899744987488
0.61581289768219
-0.241950765252113
-0.430269420146942
-0.456011086702347
0.422055900096893
0.12122967094183
0.457790523767471
0.187143385410309
0.452713847160339
-0.011907089501619
-0.086601331830025
-0.558404922485352
0.156295090913773
-0.518516480922699
0.099542021751404
-0.105487398803234
0.262025356292725
-0.646327257156372
0.791773974895477
-0.367978155612946
-0.151690423488617
0.236285969614983
-0.100852228701115
-0.139056503772736
0.541915059089661
-0.207461044192314
-0.12533888220787
0.233008325099945
-0.508237600326538
-0.392536878585815
-0.135498076677322
-0.159894555807114
0.076731137931347
0.725312769412994
-0.26177790760994
-0.406839489936829
-1.07084167003632
0.444911360740662
-0.304575949907303
0.986816883087158
-0.18720369040966
0.044529464095831
-0.140443712472916
-0.435902863740921
-0.693383753299713
-0.17277392745018
-0.032320618629456
0.719776570796967
0.581265866756439
-0.927710950374603
-0.007458001375198
1.30921983718872
0.414404302835465
0.03899946808815
-0.208257615566254
-0.640209436416626
0.442063212394714
0.684613406658173
0.099477663636208
0.185072094202042
0.532625138759613
0.071695432066918
-0.629193842411041
1.27146863937378
0.558372795581818
-0.147714972496033
0.557983219623566
0.015565313398838
0.21633192896843
0.463602244853973
0.266034960746765
-0.592356681823731
0.536929547786713
-0.078448578715324
-0.271467447280884
-0.298493385314941
-0.132306277751923
0.3319973051548
-0.405815303325653
-0.941728830337524
-0.451891660690308
-0.77072674036026
-0.342436671257019
0.05867113173008
0.67293393611908
-1.90320360660553
0.757614135742188
0.540501356124878
-0.054093267768622
-0.264839887619019
-0.056967593729496
-0.226232677698135
0.321753054857254
-0.193922877311707
-0.302473068237305
-0.305341243743896
-0.65065723657608
-0.581025660037994
-0.485941469669342
-0.701730012893677
0.573883354663849
0.536602973937988
0.09716022759676
-0.085770413279533
-0.024811737239361
-0.297545552253723
0.50734931230545
0.025891603901982
-0.38644215464592
-0.011266097426415
-0.455020099878311
-1.20421671867371
0.330765247344971
-0.189449235796928
-0.749381422996521
-0.206927210092545
0.390951097011566
-0.047948066145182
0.621149182319641
1.00392115116119
0.107623279094696
-0.507525146007538
-0.02251173555851
-0.222098007798195
0.417649954557419
-0.719663083553314
-0.489956259727478
-0.360244631767273
0.093138165771961
-0.189917102456093
-0.544930040836334
0.046309538185597
-0.262602090835571
0.225706458091736
0.638611614704132
-0.418324708938599
-0.189345717430115
0.294150412082672
0.462612092494965
-0.101290486752987
-0.816202521324158
0.049599632620812
-0.737289547920227
-0.766823291778564
0.03548875451088
0.421771049499512
0.621931910514832
-0.229865863919258
0.747947216033936
0.38001748919487
0.303426414728165
-0.327458083629608
0.710619211196899
-0.057190965861082
0.624390065670013
0.300084263086319
-0.080133378505707
0.367098182439804
1.0460741519928
-0.362524449825287
-0.509710490703583
-0.315074980258942
0.560086250305176
0.608563005924225
-0.517565548419952
-0.094723075628281
-0.517353117465973
-1.00592994689941
-0.562203228473663
-0.061799190938473
-0.547967731952667
0.652681946754456
0.644369900226593
0.102643266320229
-0.442207783460617
-0.148618400096893
-0.02314723841846
-0.554791867733002
0.086391285061836
-0.453150987625122
0.024575173854828
-0.692635595798492
-0.129409775137901
-0.165156438946724
-0.141050010919571
0.125973880290985
0.163406789302826
-0.715901613235474
0.47137850522995
-0.676357686519623
-0.273234665393829
0.006018199026585
-0.212065175175667
-0.06125096231699
-0.057627901434898
0.447415739297867
0.033165160566568
-0.16327303647995
-1.07762122154236
0.925436079502106
0.901428043842316
-0.688755393028259
-0.179693564772606
0.094924367964268
-0.511430442333221
0.682196080684662
0.191358536481857
0.094520568847656
-0.632432818412781
-0.047243788838387
-0.072878256440163
0.407509326934814
-1.44552302360535
-0.743199467658997
-0.816571891307831
-0.656869530677795
-1.55253970623016
0.047728464007378
-0.730962872505188
-0.587257385253906
-0.126270651817322
0.519842922687531
-0.284963458776474
-0.287467330694199
-0.405566155910492
-0.349421441555023
-0.216808587312698
-0.06719508767128
0.102976590394974
-0.052576657384634
-0.8189976811409
-0.31915283203125
0.064234063029289
-0.315314471721649
-0.338371396064758
-0.837880551815033
-2
1.73872351646423
0.04772149771452
-1.11789393424988
0.050083950161934
-0.425739973783493
-0.022973358631134
0.289018601179123
0.105985730886459
0.223669975996017
-0.391951352357864
0.376374453306198
0.0580846183002
0.293283611536026
-0.615426898002625
-1.16331398487091
-1.54324889183044
0.916615962982178
-0.158003300428391
-0.361054956912994
-0.398523986339569
0.502485632896423
-0.440269649028778
-0.323614865541458
0.262589186429977
0.076200447976589
-0.16119572520256
-0.489125549793243
-0.265098035335541
-0.243812680244446
-0.051606379449368
0.699550688266754
0.015570457093418
-0.189766615629196
-0.125244781374931
-0.064597137272358
-0.575322926044464
-0.865035891532898
0.502625644207001
-0.380889177322388
0.318376272916794
-0.053145542740822
-0.215183436870575
-0.819425642490387
-0.736772179603577
-0.511045932769775
-0.353191405534744
0.565655827522278
0.152651846408844
-0.484512865543366
0.324754595756531
-0.184498369693756
-0.482329964637756
-0.836877942085266
-0.041443653404713
0.737690329551697
0.31368163228035
-0.015945576131344
-0.331538587808609
1.09803140163422
-0.067311547696591
0.31585481762886
-0.565817534923553
-0.587011635303497
0.25917312502861
-0.555058002471924
-0.206663578748703
-1.11600708961487
-0.199187159538269
0.234686762094498
-0.154724165797234
0.950589776039124
0.572197914123535
0.324970632791519
-0.020531253889203
-0.040535338222981
0.075551643967629
-1.28642344474792
0.180626288056374
-0.356949001550674
-0.809152126312256
0.352614611387253
0.156173184514046
0.041781328618527
1.09254455566406
0.014422714710236
0.802100479602814
-0.577760457992554
-0.551662564277649
0.431868344545364
0.343666702508926
-0.398780584335327
0.712201952934265
-0.313924163579941
-0.298397928476334
0.295955419540405
0.160293012857437
0.859531700611115
-0.508711576461792
-0.301197707653046
0.579849898815155
-0.074774459004402
-0.056552451103926
-0.356227397918701
0.070403546094894
0.565240442752838
-0.607885181903839
-0.687304079532623
-0.629542827606201
0.228182956576347
-0.335913062095642
-0.504299223423004
-0.407812774181366
0.337270557880402
-0.292464524507523
0.019055344164372
0.640940487384796
-0.351296246051788
-0.716630220413208
0.743012726306915
-0.211081013083458
-0.080496668815613
0.587434828281403
0.403830230236053
0.575154602527618
-0.492251843214035
0.555035412311554
-0.403554260730743
0.709131240844727
-0.359136462211609
-0.669800758361816
0.589110672473908
-0.070268154144287
-0.14199310541153
0.071792386472225
-0.698122024536133
-0.457144379615784
-0.229981392621994
-0.394537925720215
-0.619618117809296
-0.375719517469406
-0.095605380833149
-0.59149831533432
-0.311242341995239
0.430849343538284
-0.152761071920395
-0.625748991966248
-0.502650499343872
-0.864612460136414
0.268800139427185
0.711556315422058
-0.372438967227936
-0.607186436653137
0.115459986031055
0.726025819778442
0.270877510309219
-0.310391277074814
-1.32863366603851
1.0705064535141
0.026492737233639
0.071656078100205
-0.491598069667816
0.331739246845245
0.390919744968414
-0.625330567359924
-0.691221714019775
-0.836548566818237
-0.343668878078461
0.546935439109802
-0.015599202364683
0.218812599778175
-0.323134422302246
0.002460584044456
-0.52913773059845
1.03412759304047
-0.036248281598091
0.625237941741943
1.07423174381256
0.010369513183832
-0.603105306625366
0.27410364151001
0.193520560860634
-0.484235286712647
0.39611029624939
0.484141021966934
-0.197688400745392
0.72424852848053
0.257272273302078
0.549121677875519
0.084509119391441
0.313211023807526
-0.329157203435898
-0.475561797618866
0.025156155228615
0.391311049461365
0.216203689575195
0.009101195260882
-0.538921117782593
-0.883017420768738
-0.493404150009155
-0.536196231842041
0.043420068919659
0.794236063957214
-0.224884733557701
0.047116864472628
0.014221608638764
0.333168089389801
0.178709477186203
-0.272860050201416
0.033767014741898
-0.173171877861023
-0.125090450048447
0.215892016887665
0.037758756428957
-0.537594676017761
0.900098085403442
0.069738641381264
-0.072247751057148
0.356494516134262
0.198766320943832
0.174994170665741
0.642321646213532
0.143239051103592
-0.515366137027741
0.267727971076965
0.013636872172356
-0.317122399806976
0.946766972541809
-0.536625981330872
-0.239322811365128
-0.272153675556183
-0.474188387393951
-0.383152693510056
-1.14932668209076
0.877086639404297
-0.510530471801758
-0.530154466629028
-0.227329164743423
0.32984870672226
-0.242613166570663
0.445804834365845
0.554556965827942
-0.285407930612564
-0.813141286373138
-0.742157280445099
-1.09855449199677
0.973364174365997
-0.855250060558319
-0.113942839205265
-0.07351603358984
0.354542523622513
-0.580705940723419
-0.25455105304718
0.195759326219559
0.0898811891675
-0.037541657686234
0.541606843471527
-0.455640196800232
-0.823056280612946
-0.109765872359276
0.013337902724743
0.265785872936249
-0.001610077917576
0.44796958565712
-0.19213317334652
-0.634449183940887
0.079250954091549
0.274148136377335
-0.01963503099978
0.024326618760824
0.165580451488495
0.502018630504608
0.066435821354389
-1.11875998973846
-0.981777429580689
0.700532197952271
-0.52797657251358
0.952309429645538
0.031793914735317
0.017888434231281
0.402474462985992
1.07493340969086
-0.402629196643829
-0.748118162155151
-0.774712979793549
0.964246213436127
0.162837237119675
-0.58092999458313
0.989470660686493
-0.283049672842026
0.456214368343353
0.298280090093613
0.305354952812195
-0.466003268957138
0.604615092277527
0.402910470962524
1.09053766727448
0.055913336575031
0.041185207664967
-0.307752192020416
0.006575182080269
-0.475001156330109
-0.341330975294113
0.297238200902939
-0.212584540247917
-0.285306721925735
0.167462155222893
-0.347893863916397
0.188040971755981
-0.245422020554543
1.02679932117462
0.861287415027618
-0.927986621856689
0.904376983642578
-0.17354641854763
-0.551491260528564
-0.422414302825928
-1.48839259147644
-0.012225463986397
-0.168108195066452
0.768203020095825
-0.197494462132454
0.56423145532608
0.155489638447762
0.112096756696701
-0.310639977455139
-0.554532706737518
-1.66264033317566
-0.754495322704315
-0.123038716614246
0.131008952856064
-0.132872238755226
0.083196453750134
-0.748557209968567
-0.12844081223011
-0.197012022137642
0.041246429085732
0.534563601016998
-0.466336846351624
-0.166197419166565
1.53767096996307
-0.236981689929962
-0.072049878537655
-0.214670836925507
0.351335555315018
0.136910289525986
0.323113560676575
-0.647812485694885
-1.35380244255066
-0.494475066661835
-0.278908342123032
-0.342578202486038
0.504158914089203
0.127609357237816
-0.078837253153324
0.812529563903809
-0.585097670555115
0.32302263379097
0.067630961537361
0.051046833395958
-0.046799033880234
-0.32159760594368
1.29651927947998
-0.722137212753296
0.644367098808289
0.130841493606567
0.482406049966812
-0.68921685218811
0.170442134141922
0.102507397532463
-0.070985078811646
-0.06308351457119
-0.42717906832695
-0.226492062211037
-0.398604452610016
-0.249726980924606
-0.211166560649872
0.62030291557312
-0.249082282185554
0.143280595541
-0.31141522526741
0.03109272569418
-0.00830462295562
-0.633209943771362
-0.144309982657433
0.388306498527527
0.093510992825031
0.27724888920784
-0.510751008987427
0.51896208524704
0.167602032423019
0.613307535648346
-0.814952492713928
0.149103239178658
0.383201777935028
-0.418312191963196
-0.048701845109463
0.619137704372406
0.10981622338295
0.230979919433594
-0.818427264690399
0.415903836488724
-0.548384308815002
0.414740145206451
0.216921091079712
0.251805871725082
-0.462994456291199
-0.022007875144482
0.514334321022034
-0.120230726897717
-0.595801711082459
0.368918865919113
-0.585104405879974
-0.480081856250763
-0.837039530277252
-1.07939946651459
0.718060195446014
-0.067520350217819
0.05547184497118
0.309912085533142
0.127533480525017
0.844885766506195
-0.242622524499893
0.33804640173912
-0.241839393973351
0.222561001777649
0.217394456267357
0.303232192993164
-0.107314020395279
0.461142510175705
0.754696428775787
-0.330612272024155
0.433936774730682
0.152121350169182
0.095110677182674
0.058716520667076
-0.159527570009232
0.608619868755341
0.517999827861786
0.820145010948181
0.62075138092041
0.161663621664047
-0.34550154209137
0.410970449447632
0.041739623993635
-0.11337311565876
0.169302716851234
0.319196581840515
0.110081277787685
-0.380452811717987
0.047825884073973
-0.736371755599976
-1.09426617622375
-0.44940459728241
0.275860100984573
0.608267724514008
-0.059295143932104
0.13111512362957
-0.160633608698845
-0.603578627109528
-0.573778510093689
0.72241073846817
-0.37396702170372
0.045116014778614
0.491483330726624
-0.028572000563145
0.718701362609863
0.030309904366732
-0.164747074246407
-0.264986425638199
-0.262167245149612
-0.13960300385952
0.049994178116322
0.220381051301956
0.040350295603275
-0.451898604631424
-0.903383731842041
-0.317030668258667
0.88988071680069
-0.626797318458557
0.333407640457153
-0.207133144140244
0.496039569377899
0.105417743325233
-0.281567484140396
0.649444341659546
-0.815872728824616
-0.378419160842895
0.345303446054459
0.22862645983696
-0.361985296010971
-0.159770384430885
-0.146027937531471
-0.067638792097569
0.208777472376823
0.221737146377563
-0.527608752250671
-0.207916438579559
0.746370375156403
0.080291524529457
-0.868241846561432
0.329711943864822
0.389027833938599
0.579697906970978
-0.038180768489838
-0.35410138964653
-0.707595825195313
-0.330712527036667
0.129417821764946
0.006921898573637
-0.007875759154558
0.054099440574646
0.746788561344147
-0.351521253585815
0.225891023874283
-0.479940861463547
1.4065318107605
0.453632533550262
0.421932011842728
-0.314057379961014
-0.129828110337257
-0.398421138525009
-0.380662381649017
-0.80750697851181
-0.110880568623543
-0.263735234737396
0.60519540309906
0.175333678722382
0.394518822431564
-0.199552088975906
-0.366098970174789
-0.962444424629211
1.18085038661957
0.70548403263092
-0.12358845025301
0.045631229877472
-0.607808768749237
0.008811593055725
-0.436308711767197
0.004520267248154
0.551191449165344
0.382574498653412
0.764614701271057
0.144023954868317
0.562542617321014
0.066989839076996
-1.1008129119873
-0.79417872428894
0.307065784931183
-0.261694252490997
-0.193168923258781
-0.35151594877243
-0.876607894897461
1.01150631904602
-0.294551700353622
-0.019259728491306
-0.3813097178936
-0.106711953878403
0.480735003948212
0.308865070343018
-0.769045889377594
1.22041082382202
-0.200671583414078
-0.335425764322281
-0.580533683300018
0.297638595104218
-0.220671206712723
-0.448358654975891
-0.189419090747833
0.141376376152039
0.642845094203949
0.012515786103904
-0.643933594226837
0.414370089769363
0.431037098169327
-0.700717985630035
0.638130605220795
0.90765106678009
0.374131321907043
0.076231330633164
0.482974141836166
0.559301972389221
-0.211975872516632
-0.451374441385269
-1.64559650421143
0.610456466674805
0.876441836357117
0.02388584241271
0.059422038495541
-0.488711208105087
0.182635992765427
-0.190821886062622
-1.33562874794006
-0.154014110565186
0.991735756397247
-0.62504506111145
-0.308594226837158
-0.500786364078522
-0.862876117229462
-0.57572066783905
-0.357589542865753
0.466576427221298
0.075751505792141
0.633477449417114
-0.115755960345268
0.339164644479752
-0.112335398793221
-0.184683486819267
1.01855063438416
0.192063570022583
-0.075340047478676
0.133768066763878
0.641840279102325
0.157663941383362
-0.188323080539703
0.417378604412079
-0.267369508743286
0.093027152121067
0.417184978723526
0.596213817596436
0.916515350341797
-0.368304848670959
0.698809742927551
-0.721206963062286
-0.032368883490563
9.6488744020462E-05
-0.36957573890686
-0.315187364816666
-0.371248960494995
0.816823244094849
-0.153406128287315
-0.1032410338521
0.177640199661255
1.64557802677155
-0.147120580077171
0.098771214485169
0.36946228146553
0.305231899023056
0.107080966234207
0.27577131986618
-0.190897136926651
-0.453165352344513
-0.366609483957291
-0.174486055970192
0.833762764930725
0.388071775436401
-0.142280757427216
-0.258315145969391
-0.58510559797287
0.213259100914001
-0.036725930869579
0.368445843458176
0.961327910423279
-0.133903354406357
-0.52596116065979
0.454396694898605
0.763347268104553
-0.300963312387466
-0.216963067650795
0.681564390659332
0.303897172212601
0.428295701742172
-0.607978641986847
-0.624930620193481
-0.177008360624313
-0.785425424575806
0.841264724731445
0.366659134626389
0.016563393175602
-0.036172699183226
-0.187755718827248
1.27235591411591
-0.222018271684647
0.748780786991119
-0.574937283992767
-0.123726956546307
-0.66680645942688
-0.122647196054459
0.430837064981461
-0.330807745456696
0.069157890975475
0.100436434149742
0.213487774133682
-0.563646554946899
0.252212285995483
-0.367788791656494
1.17400979995728
-0.366284310817718
-0.596826374530792
-0.276148855686188
-0.084522619843483
0.711894989013672
-0.935957372188568
0.319671392440796
0.882638514041901
-0.296182513237
1.13561403751373
-0.093684561550617
-1.10331678390503
-0.893166184425354
0.275193780660629
-1.12791204452515
0.514588475227356
-0.477339446544647
-0.134161829948425
-0.109909035265446
-0.39026552438736
-0.517023146152496
-0.494962602853775
-0.461657375097275
0.106666818261147
-0.633502304553986
-0.095902860164642
0.096754267811775
0.134242311120033
0.4215287566185
-0.303624182939529
-0.117486983537674
0.131024777889252
0.736073911190033
0.292224496603012
0.446163654327393
-0.627560496330261
-0.107162356376648
-0.235148027539253
-0.383983731269836
-0.493605524301529
-0.564389586448669
-0.677947044372559
0.293118178844452
-0.053690969944
0.658038079738617
0.223348647356033
-0.574456095695496
-0.586644530296326
-0.146125748753548
-0.477547317743301
0.440877825021744
-0.35874804854393
0.247712254524231
0.921994745731354
-0.276602119207382
-0.000631101429462
-0.759761691093445
-0.492119163274765
0.622943878173828
0.2829829454422
-0.085049718618393
-0.086243905127049
0.455577403306961
-0.369297802448273
0.057232972234488
-0.105018816888332
0.29332971572876
-0.051613278687
-0.138772621750832
0.928137063980103
-0.398876339197159
-0.593119740486145
0.562192440032959
-0.009929775260389
-0.387055218219757
0.151234596967697
-0.620233476161957
-1.79431569576263
-0.756729245185852
0.392798662185669
1.23586511611938
-0.245491102337837
0.423978239297867
-0.198018223047256
0.019807253032923
0.186321392655373
-0.854010224342346
-0.821204304695129
0.376147836446762
-0.517875790596008
-0.589455902576447
-0.087858155369759
-0.358864992856979
1.30708992481232
-0.407577782869339
0.767693161964417
-0.013950951397419
-0.010379219427705
0.192068427801132
-0.135080307722092
-0.279639571905136
-0.562468349933624
-0.181994512677193
0.275351822376251
0.25270077586174
-0.800719976425171
-0.377021133899689
0.884512484073639
-0.02329371124506
-1.02755987644196
0.224146693944931
-0.957162618637085
0.507806420326233
-0.546323180198669
0.067639738321304
0.357950866222382
0.36638069152832
-0.311203181743622
0.652303755283356
-0.28571754693985
0.03490374982357
-0.577170133590698
-0.052585184574127
-0.987869322299957
-0.174689918756485
-0.065767891705036
-0.68689751625061
0.586805939674377
0.561306715011597
-0.331460624933243
0.4313984811306
0.190887466073036
-0.726079404354095
0.835964143276215
-0.205060735344887
-0.088007017970085
-0.389678865671158
0.383477538824081
0.224704444408417
-0.574608504772186
-0.0675138682127
-0.351037830114365
-0.394819676876068
-0.84724622964859
1.10619568824768
0.190291494131088
-0.271656095981598
-0.007351990789175
-0.051889605820179
0.066690683364868
0.313436955213547
-0.421298950910568
0.348683893680572
-0.188080549240112
0.162196651101112
0.341006010770798
-0.549885153770447
0.669705867767334
-0.62830662727356
-0.105045601725578
0.604108333587647
-0.972880244255066
0.002402126789093
-0.636357069015503
-0.271179288625717
0.245810732245445
0.638996303081512
-0.517763793468475
-0.816280126571655
-0.103073842823505
-0.001387739554048
-0.484109312295914
0.413860678672791
-0.938085973262787
0.183833107352257
-0.286388516426086
0.270967543125153
0.014068402349949
-1.13370501995087
0.367002427577972
-0.485505282878876
0.271010011434555
-0.848043739795685
-1.38129723072052
0.502218842506409
0.450136750936508
-0.029522841796279
0.465544313192368
0.044788170605898
-0.396175414323807
-0.233215987682343
0.064227029681206
1.18786728382111
0.094674810767174
0.460173577070236
-0.168437957763672
-0.509691953659058
1.05026865005493
0.269472301006317
0.600619792938232
-0.272838950157166
0.019041445106268
0.535139322280884
-1.26066982746124
0.440627008676529
0.21434397995472
0.873120188713074
-0.148919507861137
0.132532685995102
-0.440557777881622
0.41613832116127
-0.162752866744995
0.27611380815506
-0.36222705245018
0.224069312214851
0.309160739183426
0.915989339351654
0.25279301404953
-0.663446605205536
0.346586585044861
0.175840854644775
-0.63669228553772
0.340378522872925
-0.362471520900726
-0.683214783668518
-0.934281170368195
-0.424809634685516
-0.47458690404892
-0.422706454992294
-0.373935461044312
-0.842460691928864
-0.538803637027741
0.854511618614197
0.256199449300766
-0.00648994743824
-0.724204480648041
0.854655683040619
0.070469006896019
-0.533286869525909
-1.47064709663391
-0.158273309469223
0.034456357359886
0.121025741100311
-0.464873731136322
-0.465833425521851
-0.451332926750183
1.03064000606537
-0.199695572257042
-0.004755087196827
-0.454962551593781
0.641113817691803
-1.22280728816986
-0.464081019163132
-0.990777134895325
0.611206233501434
-0.022073037922382
0.700696229934692
0.189481347799301
-0.202611416578293
-0.087842203676701
-0.922268390655518
-0.082871183753014
-0.140552222728729
0.848889231681824
-0.853056967258453
-0.51139622926712
-0.311203241348267
0.018965277820826
0.525605261325836
-1.03102648258209
1.11636555194855
-0.080716922879219
-0.117085143923759
-1.19315958023071
-0.75973516702652
-0.712866485118866
-1.40667247772217
0.357388198375702
0.017919588834047
0.105695247650146
-0.646159112453461
-0.145932108163834
-0.681323945522308
-1.21229124069214
-0.011909529566765
-0.212524428963661
-0.41817981004715
0.132512420415878
-0.44381782412529
-0.64442241191864
0.766838908195496
-0.172090649604797
-0.541792988777161
-0.057799134403467
-0.258320868015289
-0.201719895005226
-0.004362184554338
0.186264172196388
-0.232132315635681
-0.060119517147541
-0.029348388314247
0.579081952571869
0.164379224181175
0.032984636723995
-0.037856962531805
0.584293603897095
-0.227497220039368
0.385783821344376
-0.10684659332037
-0.03151735663414
-0.705480337142944
-0.490575104951859
0.668629169464111
0.164424151182175
-0.492949604988098
-0.320339173078537
0.339557439088821
0.208051726222038
-0.123801849782467
-0.386299520730972
-0.144597798585892
0.039661779999733
0.369298219680786
-0.181867748498917
0.460808843374252
0.410176992416382
0.698894381523132
-0.201565235853195
0.979653835296631
0.196418434381485
-0.323021829128265
0.47200208902359
0.734567642211914
0.036297909915447
-0.662045955657959
-0.057815853506327
0.294875711202621
0.7029909491539
-0.158436566591263
0.091744422912598
0.016605410724878
0.205467090010643
0.021635241806507
-0.349968999624252
0.745535969734192
-0.243317618966103
-0.551825284957886
0.768032968044281
-0.646230697631836
-0.16262012720108
-0.245812311768532
-0.574927449226379
-1.14557158946991
0.711650192737579
0.208932012319565
-0.235818415880203
-0.99086993932724
-0.232434958219528
-0.880300045013428
-0.745199680328369
0.269390374422073
0.151023328304291
0.75841361284256
-0.457920432090759
-0.695558428764343
-0.135089218616486
-0.234788477420807
0.926057577133179
-0.167884945869446
-0.093360677361488
0.324549555778503
0.60278981924057
-0.148865416646004
-0.483765959739685
0.930519700050354
0.517266571521759
-0.38250857591629
-0.096896551549435
0.583447635173798
0.440998107194901
-0.824529469013214
-1.07970023155212
0.787209093570709
-0.317798018455505
0.266395896673203
0.463654398918152
-0.815798044204712
-1.11600196361542
-0.826409339904785
1.07961940765381
-0.208079963922501
0.009037336334586
-0.54131031036377
-0.356240540742874
-0.005286298692226
0.318635582923889
0.006040699779987
-0.008388496935368
-0.525493323802948
-0.700154304504395
0.257589221000671
-0.721932768821716
0.92003870010376
0.043134570121765
0.452959209680557
0.351797133684158
-0.076875060796738
-0.721092939376831
-0.460403382778168
-0.433366417884827
-0.932532668113709
0.049552142620087
-0.269595801830292
-0.304191708564758
0.634006559848785
-0.36625662446022
-0.303735256195068
-0.199320122599602
0.271216958761215
-0.626901745796204
-0.858930230140686
1.10830867290497
-0.288408160209656
-1.18939077854157
-0.047246441245079
0.102871835231781
0.237184971570969
0.322251409292221
-0.363190174102783
0.104058682918549
0.347027689218521
0.343804210424423
0.42540118098259
-0.721719980239868
-0.689849019050598
-1.11435103416443
1.3432183265686
0.40553480386734
-0.296066343784332
0.608366310596466
-0.137250676751137
-0.464923352003098
-1.4293360710144
-0.719471275806427
-0.695192217826843
0.786737143993378
-1.21046268939972
-0.822996139526367
0.102086901664734
0.418748646974564
-0.019309233874083
0.19590562582016
0.473422199487686
0.219784200191498
-0.067935332655907
0.420598119497299
-0.422785818576813
0.058683268725872
-0.056424863636494
-0.914870917797089
-0.246098786592484
-0.7210693359375
-0.208599120378494
-0.033854443579912
-0.601644515991211
-0.66071492433548
0.412118017673492
0.21235728263855
0.087349057197571
0.653403401374817
-0.028825996443629
-0.042039513587952
-0.145013302564621
0.462107509374619
-0.148864567279816
-0.556087076663971
0.21202577650547
0.525931298732758
-0.107543721795082
-0.102833330631256
0.851154029369354
0.037729285657406
-0.697970867156982
-0.023003965616226
0.008946433663368
0.110673166811466
-0.201514363288879
0.698895812034607
-0.102197788655758
0.573186635971069
0.410913437604904
0.399169325828552
-0.344492971897125
-0.199824333190918
-0.700786590576172
-0.431503862142563
0.025839570909739
-0.306821763515472
0.742326855659485
-0.490930706262589
0.277522921562195
1.13236844539642
-0.675456166267395
-0.469830334186554
0.44574773311615
0.275707364082336
-0.595789611339569
0.41824996471405
0.02011338621378
0.372730433940887
-0.413195997476578
0.026012942194939
-0.684508383274078
-0.844893991947174
0.614589154720306
1.09166705608368
-0.079534433782101
-0.069531083106995
0.244821846485138
0.081223055720329
-0.226579383015633
-0.297322452068329
0.394278854131699
-0.646995306015015
-0.540697872638702
-0.894260406494141
0.508370041847229
-0.150005966424942
-0.120412804186344
0.023229241371155
-0.154460206627846
0.069114729762077
0.136233851313591
-0.079147346317768
0.29929307103157
-0.012478126212955
0.326642721891403
-1.01273858547211
-0.200422570109367
-0.133079379796982
-0.313383162021637
1.24157202243805
-0.190501272678375
0.099975317716599
-0.413657188415527
-0.218737244606018
0.685834407806397
-0.16311240196228
0.524399816989899
-0.553061246871948
0.056742414832115
-0.115279898047447
-0.213878974318504
-0.644532024860382
0.231823414564133
-0.697195649147034
0.567768573760986
0.163468047976494
-0.484663128852844
0.139749079942703
-0.319505900144577
-0.357931464910507
-0.050693191587925
0.204646393656731
0.144194036722183
0.068275645375252
0.142665907740593
-0.234523385763168
-0.105126813054085
0.157199770212173
-0.503298461437225
-0.445498377084732
0.260811567306519
0.645804762840271
-1.07523274421692
-0.872345864772797
0.122042998671532
0.235691800713539
0.810778915882111
0.248742908239365
-0.351594537496567
-0.584536075592041
0.687175810337067
-0.228789091110229
-0.55040967464447
-0.436817049980164
-0.216183081269264
0.358877837657928
-0.615386068820953
-1.91940939426422
-0.66803765296936
0.248658359050751
0.079449571669102
-0.057547111064196
-0.402574211359024
0.043730184435845
-0.25840175151825
0.613362669944763
-0.343210965394974
1.11964654922485
-0.036594763398171
0.36320298910141
0.608129620552063
-0.108782015740871
-0.804612278938293
0.033041544258595
-0.325218975543976
0.272513180971146
0.902083098888397
-0.009120441973209
-0.71370804309845
-0.192962542176247
-0.231347993016243
-0.5037841796875
0.538205683231354
0.125621438026428
-0.708659529685974
-0.703985989093781
0.842431843280792
-0.030775222927332
-0.188060104846954
0.836894989013672
-0.009171179495752
-0.420110821723938
-0.533291101455689
0.648864388465881
0.721162259578705
-0.025546103715897
-0.325570553541183
0.060070555657148
-0.881993651390076
0.139262706041336
-0.230332806706429
0.779349207878113
-0.231308147311211
-0.313317775726318
-0.405683010816574
0.444766938686371
-1.06501233577728
-0.083448134362698
-0.769480645656586
0.352543413639069
-0.127298161387444
0.153566852211952
0.228298023343086
0.383567988872528
-0.017558705061674
-0.580898761749268
0.523316264152527
-0.048752944916487
0.68918776512146
0.078421838581562
-0.116983398795128
0.307954996824265
0.186335131525993
0.262443780899048
-0.207429319620132
-0.043335042893887
0.211140766739845
-0.743412375450134
-0.312414944171906
0.263325542211533
-0.940482914447784
0.443390548229218
0.123292900621891
0.74281245470047
-0.521966397762299
-0.797685086727142
-0.128207758069038
0.307480782270432
0.199554204940796
-0.425952106714249
0.211145341396332
0.938446283340454
0.359863221645355
0.400882542133331
-0.281338512897491
-0.338213175535202
-0.095165595412254
-0.912204265594482
0.078704416751862
-0.014671843498945
0.465609103441238
0.334112703800201
0.489889472723007
0.588790774345398
0.27054101228714
1.13380694389343
0.935240566730499
-0.015331529080868
-0.208027809858322
0.397378444671631
0.528996825218201
0.388296514749527
-0.319827228784561
0.816915273666382
-0.357363194227219
-0.222023695707321
0.393670707941055
0.779344737529755
0.554520905017853
0.25127175450325
0.367613911628723
-0.408549726009369
-0.686753690242767
-0.98359489440918
-1.12464201450348
0.455378651618958
0.419039726257324
-0.270482897758484
-0.185648128390312
-0.555232524871826
-0.46111723780632
-0.258058667182922
-0.085982292890549
-0.423568099737167
0.53149676322937
0.390155762434006
0.572587132453918
0.860176563262939
-0.049961734563112
-0.408514797687531
0.00540304929018
1.18548309803009
0.029208589345217
0.361904382705688
-0.785779774188995
-0.111254222691059
-0.459235012531281
-0.089990839362145
-0.20686274766922
0.769108355045319
0.542517066001892
-0.080609649419785
0.412503093481064
-0.185238763689995
-0.669458568096161
0.449263274669647
0.124013997614384
-0.309632450342178
0.60401177406311
0.361971497535706
0.126535996794701
-0.023671589791775
0.086763173341751
-0.433996379375458
0.827391028404236
-0.011143889278174
0.724447309970856
-0.114784255623817
0.012512717396021
0.452474713325501
-0.202241748571396
-0.361763834953308
0.100810885429382
0.228825747966766
0.401897370815277
0.838091433048248
-0.186101943254471
-0.117550984025002
0.178886502981186
-0.49908658862114
-0.053757172077894
0.190184503793716
-0.511745393276215
-0.18172313272953
-0.412633419036865
0.385732591152191
0.115825273096561
-0.011444944888353
0.68297678232193
0.011280739679933
-0.035652738064528
0.806702315807343
0.69226747751236
-0.696491718292236
-0.157533586025238
0.885756254196167
0.048231966793537
0.630696415901184
0.228353708982468
0.536587417125702
0.540537714958191
0.337400555610657
-1.19747626781464
0.62416422367096
0.787298262119293
0.095247551798821
-0.806272685527802
-0.107263050973415
0.619835138320923
-0.16623392701149
0.083586901426315
0.607008576393127
0.31341290473938
-0.112015545368195
0.850437641143799
-0.777831435203552
0.118455171585083
-0.28738009929657
-0.17407737672329
-0.399685591459274
-0.631168603897095
0.379446625709534
-0.001010918989778
-0.300382614135742
0.661616861820221
-0.261489570140839
-0.228226199746132
-0.418863534927368
0.56312882900238
0.607776463031769
-0.853504240512848
0.051652327179909
0.19632425904274
-0.501491069793701
-0.46824049949646
0.194743186235428
0.075996965169907
-0.454023689031601
-0.176175832748413
0.008065802976489
-0.536501049995422
-0.338640362024307
-0.786113083362579
-0.259534358978271
-0.85358202457428
-0.896295428276062
0.403219103813171
0.091662012040615
0.10073733329773
0.139601781964302
-0.023113746196032
0.024788547307253
-0.519876003265381
-0.11320498585701
0.449194580316544
-0.180685251951218
-0.135858237743378
0.033731523901224
0.428263008594513
0.020140953361988
-0.191513299942017
-0.378342837095261
-0.420020550489426
0.851521849632263
0.453800439834595
0.332509398460388
0.793357729911804
0.278567016124725
-0.759907007217407
0.000640884041786
-0.673243880271912
0.861147701740265
0.289716422557831
0.681366741657257
-0.092551842331886
-0.007578395307064
0.182155251502991
-0.115994781255722
0.049081694334745
-0.11082324385643
-0.250698328018188
0.067918352782726
-0.507456421852112
-0.193643301725388
-0.837412595748901
0.788529992103577
-0.065885290503502
0.383207410573959
0.093717850744724
-0.2439144551754
0.271238952875137
-0.031835965812206
0.051700789481402
-0.242929935455322
-0.436489194631577
-0.304802924394608
-0.285947740077972
0.393331527709961
0.324765741825104
0.443267911672592
0.152373939752579
-0.251153409481049
-0.238001391291618
1.19634282588959
0.612740457057953
0.197072431445122
-0.315916895866394
0.034620296210051
-0.053391560912132
-0.626806914806366
-0.422518759965897
0.138363301753998
-0.102908238768578
-0.477913200855255
-0.29586797952652
-0.215772837400436
0.892367839813232
-0.062935017049313
0.261784642934799
0.020913103595376
0.469998985528946
0.826573967933655
-0.709577441215515
-0.133562624454498
-0.024321772158146
-0.019077315926552
-0.126611232757568
-0.377671718597412
-1.54386150836945
-1.27684211730957
0.718324363231659
-0.295671612024307
-0.202488601207733
-1.10566031932831
-0.312789171934128
-0.362793624401093
0.083393558859825
0.679938018321991
0.205353990197182
-0.015205041505396
0.285479515790939
-0.287304490804672
-0.182491004467011
0.672369241714478
-0.48229330778122
0.148676425218582
0.035395249724388
0.489799112081528
-0.094469517469406
-0.66140204668045
0.171133458614349
0.054448790848255
-0.442171603441238
-0.724318206310272
0.010834842920303
-0.294012129306793
0.423822462558746
-0.554298162460327
0.734376788139343
-0.006508097052574
-0.17284782230854
1.03675210475922
0.001128721982241
0.051399778574705
-0.244377017021179
0.695484697818756
-0.062365278601647
-1.24051797389984
-0.375738918781281
-0.204465344548225
0.239601716399193
-0.329781830310822
-0.142871379852295
0.8568314909935
-0.779097199440002
-0.859014868736267
0.102980852127075
-0.418772429227829
-0.671120822429657
-0.511431157588959
0.846421778202057
0.216783732175827
0.109378457069397
0.348507046699524
-0.174177333712578
-0.412611186504364
-0.522111415863037
0.279239326715469
0.14594766497612
0.218575820326805
-0.439568489789963
0.094293266534805
-0.010668138042092
-0.331214159727097
-0.136595383286476
-0.10514597594738
0.250480651855469
-0.419606506824493
-0.61709475517273
0.625010192394257
-0.744407296180725
-0.478227555751801
0.318855375051498
-0.697559952735901
0.291314482688904
-0.018841821700335
-0.345353454351425
-0.436356216669083
0.409012526273727
-0.855056047439575
0.085782513022423
0.191531643271446
0.193841025233269
0.124518156051636
-0.652217149734497
-1.13923168182373
-0.873965620994568
-1.57658541202545
-0.156707555055618
-0.434592425823212
0.701890230178833
-0.506456017494202
-0.53805422782898
0.012499295175076
-0.408776104450226
-0.684398293495178
-1.12055778503418
-0.468682795763016
-0.180388495326042
-0.959339201450348
-0.098349958658218
-0.634670197963715
-0.254894435405731
-0.500011026859283
0.270349264144897
-0.420693010091782
0.397449523210526
-0.320723086595535
0.458665102720261
0.358108550310135
-0.277833849191666
0.438774079084396
0.184186980128288
-0.3422831594944
0.785990059375763
-0.172340020537376
0.085088759660721
-0.295840620994568
-0.333037048578262
0.329903364181519
-0.579459547996521
-0.286339819431305
0.994034111499786
-0.163365840911865
-0.322860479354858
1.20900523662567
-0.739590346813202
0.171455770730972
0.16824109852314
0.614292740821838
-0.58854216337204
0.14149421453476
0.115048751235008
0.320748299360275
0.550611078739166
-0.528692543506622
0.742594718933106
0.519120752811432
0.319910496473312
-0.171532928943634
-0.205163896083832
0.839157581329346
0.185416251420975
-0.656201720237732
0.541169106960297
0.444378316402435
-0.054899148643017
1.01713800430298
0.203121870756149
0.635936260223389
0.33946880698204
0.06404672563076
-0.357937872409821
0.019600819796324
0.026391617953777
0.068737775087357
-0.030931973829866
-0.818667888641357
-0.515597641468048
-0.602203965187073
-0.562158644199371
-0.388370484113693
-0.561820149421692
0.066250927746296
-0.105669811367989
-0.035582583397627
0.655362188816071
0.412483334541321
0.248704180121422
0.006129388697445
0.041815053671599
0.009172603487968
0.1878502368927
0.374897480010986
-0.094086408615112
0.257059395313263
0.202990829944611
-0.173189267516136
-0.048071309924126
0.3591588139534
-0.140111893415451
-0.605048000812531
-0.861511886119843
0.229141026735306
0.351399600505829
0.34774899482727
0.074955649673939
-0.004488509148359
-0.241542369127274
-0.172685533761978
0.077057600021362
-0.590954303741455
0.204788640141487
-0.032817784696817
0.825898289680481
0.351557075977325
0.943946421146393
-0.053049921989441
-0.131162196397781
-0.394569873809814
0.0185217410326
-0.129316106438637
0.539334833621979
-0.141317754983902
-0.032870288938284
1.21984875202179
-0.226636424660683
0.055261194705963
-0.576972961425781
-0.984537899494171
0.14294621348381
-0.674993216991425
0.093558639287949
0.14516407251358
-0.294128865003586
-0.051727320998907
-0.702327966690064
0.672850728034973
-0.224918901920319
-0.079813025891781
-0.166135400533676
0.502384543418884
0.469347476959229
-0.913347005844116
-0.12171409279108
-0.170459985733032
0.428979635238647
0.269631952047348
-0.045475956052542
-0.380665510892868
0.799480557441711
0.16106404364109
-0.307964205741882
-0.31480073928833
0.587438344955444
0.078520648181439
-0.061356604099274
0.205292969942093
0.17106294631958
0.707286596298218
-0.340641051530838
0.379429340362549
-0.050340175628662
0.759377539157867
0.283947139978409
-0.432202219963074
-0.398632228374481
-1.3195641040802
0.052464857697487
-0.799927353858948
-0.484465450048447
-0.254740357398987
-0.324941277503967
0.24847424030304
0.15277211368084
-0.189337521791458
0.115493454039097
0.697191596031189
0.317515134811401
-0.778092503547668
0.423921078443527
-0.197874188423157
-0.718094706535339
0.107550330460072
0.37299120426178
-0.150335818529129
0.463490933179855
0.416384845972061
0.241959244012833
-0.031002165749669
-0.205132469534874
-0.659316599369049
0.369769871234894
0.013495899736881
0.177015796303749
-0.698554694652557
-0.267279237508774
-0.125566422939301
0.303749322891235
-0.044346515089274
-0.257553100585937
0.258140593767166
-0.406190007925034
-0.572112500667572
-0.622410595417023
0.21757510304451
0.152863293886185
0.348148852586746
-0.738517463207245
0.574892342090607
0.059241749346256
0.908113837242126
-0.184222489595413
-1.2182993888855
0.240990236401558
0.977038204669952
-0.55259096622467
-0.228510081768036
-0.424559831619263
0.549567937850952
1.05649697780609
-0.457935005426407
0.53598153591156
-0.015618804842234
-0.566262423992157
-0.320851355791092
0.106938317418098
-0.337164431810379
0.23271444439888
0.511379301548004
-0.052269820123911
0.332263439893723
-0.32926344871521
-0.240089803934097
-0.286823868751526
-0.613046050071716
0.246610850095749
0.235385775566101
-0.02740521542728
0.349239081144333
-1.44415080547333
0.815531849861145
0.408233284950256
0.614450097084045
-0.124746344983578
0.129933193325996
0.111461773514748
0.144038274884224
0.622944951057434
-0.643196523189545
-0.175449311733246
0.820092976093292
0.167728632688522
0.288692086935043
0.645548462867737
0.130327448248863
0.571449935436249
0.892213404178619
0.190799564123154
0.008683409541845
-0.28930401802063
0.068220183253288
0.087971605360508
-0.736456692218781
0.197910487651825
0.25986909866333
-0.188170477747917
-0.424802929162979
0.112557739019394
-0.102748699486256
-0.74094694852829
-0.145815044641495
-0.623430073261261
0.703414499759674
-0.230069890618324
0.276537746191025
0.093041613698006
0.373854994773865
0.217686831951141
-0.684581637382507
-0.479404330253601
-0.520969152450562
-0.471680819988251
-1.17552518844605
0.841759324073792
0.227837651968002
-0.848096311092377
-0.408651322126389
-0.075855508446694
0.259224325418472
0.820309937000275
0.278919219970703
-0.803288221359253
-0.084777198731899
0.198866695165634
0.169562637805939
-0.284203886985779
0.077584870159626
0.31245681643486
0.280193775892258
-0.305426031351089
-0.49950098991394
-0.218235686421394
-0.272487163543701
-1.18019318580627
-1.37723875045776
0.444334656000137
-0.433135837316513
0.514240264892578
-0.541085422039032
-0.78728175163269
0.745463848114014
0.633697688579559
-0.209639936685562
-0.364548414945602
-0.368603557348251
-0.028751967474818
-0.086520008742809
1.22331261634827
-0.326799780130386
-0.561786711215973
-0.474162131547928
-1.32833290100098
-0.336474061012268
-0.21787703037262
0.695208787918091
0.325921505689621
0.913433909416199
0.221166878938675
-0.305817902088165
0.644614517688751
-0.665016233921051
0.402745842933655
-0.084637776017189
0.548112094402313
0.164544016122818
0.16086333990097
0.209300845861435
0.093743085861206
0.084608137607575
-0.303793370723724
0.242075964808464
-0.537477314472199
-0.666722774505615
0.234003335237503
-0.247461676597595
0.16714608669281
-0.114659309387207
0.496621757745743
0.081545174121857
0.26421120762825
-0.297031968832016
-0.35648101568222
0.676604807376862
-0.081088691949844
-0.24299544095993
0.557852029800415
-0.011065609753132
0.351099193096161
-0.343767195940018
1.12798523902893
0.001695593819022
-0.026025867089629
-0.579087853431702
0.301548004150391
-0.253776222467422
-0.234088972210884
0.471844077110291
0.624186992645264
0.326151132583618
-0.188880383968353
-0.323022335767746
0.045351888984442
-0.496681600809097
0.415027976036072
-0.024961672723293
0.155043184757233
-0.241756081581116
0.548234939575195
-0.456332594156265
0.176696062088013
-0.696797609329224
-0.334885030984879
-0.161113932728767
-0.257957696914673
-0.712893843650818
-0.511184632778168
-0.538365662097931
0.197198703885078
0.358992338180542
0.246111750602722
0.414690136909485
0.077121987938881
0.033219411969185
0.024209851399064
-0.385084837675095
-1.02461171150208
0.065963059663773
0.835619390010834
-0.044238328933716
-0.007968489080668
-0.222008973360062
0.347817689180374
-0.641530394554138
0.170014753937721
-0.260874509811401
-0.368886560201645
0.474243968725205
0.983273446559906
-0.245136812329292
-0.171766400337219
-0.14752060174942
-1.06470799446106
-0.412287294864655
-0.976724803447723
-1.59739720821381
-1.61356842517853
-0.20096156001091
0.057484805583954
-0.341172784566879
0.048722919076681
0.003308837302029
-0.550655722618103
0.013160474598408
-0.033882949501276
0.169942870736122
0.139324322342873
0.113946907222271
-0.298287630081177
0.359705418348312
0.557610213756561
0.988321781158447
-0.139142468571663
0.348156303167343
0.885262906551361
-0.753714978694916
-0.328657656908035
1.08851373195648
-0.699610948562622
-0.075732499361038
0.425299614667892
-0.650728583335876
0.356407314538956
-0.109988190233707
0.114972822368145
-0.426178842782974
-0.345849603414536
-0.294413477182388
-0.25429567694664
-0.142358243465424
0.312537521123886
-0.378028005361557
0.023306414484978
-0.109541743993759
0.04970184341073
0.486352741718292
-0.547350168228149
-0.110924623906612
0.1679547727108
0.492044627666473
0.181941837072372
-0.379137516021729
0.604944884777069
0.080809712409973
-1.04653918743134
0.422055214643478
-0.530767738819122
0.823300361633301
-0.388394922018051
0.097492352128029
-0.14598973095417
-0.455211937427521
-0.129061624407768
0.297333359718323
0.673709273338318
0.225100815296173
0.646661460399628
-0.339720904827118
0.30683833360672
-0.66067361831665
-0.221193701028824
0.007644098252058
0.328172117471695
0.295293211936951
0.300002098083496
0.463360846042633
-0.041280586272478
0.072973817586899
-0.790163815021515
0.495190620422363
-1.03505182266235
-0.021697029471397
-0.266474306583405
-0.065064460039139
0.021752312779427
1.56468987464905
-0.836666643619537
0.637636065483093
0.045739647001028
-0.11003115773201
-0.226548910140991
0.427981376647949
0.14350762963295
-0.266776204109192
-0.434477895498276
0.411684542894363
-0.977526545524597
-0.985408961772919
-0.692956626415253
-0.811533451080322
0.461487293243408
0.096476189792156
0.038289066404104
-0.28951507806778
-0.375835597515106
-0.118243366479874
-0.226053342223167
0.600803375244141
0.193589359521866
-0.183924421668053
0.331456184387207
-0.790008366107941
0.18865330517292
-0.159752398729324
-0.29597795009613
0.409058332443237
-0.015227004885674
-0.461341589689255
0.602406620979309
0.84417200088501
0.334209889173508
1.03620588779449
-0.719884395599365
0.062542945146561
0.257348835468292
-0.776862025260925
0.183331549167633
-0.6487135887146
-1.2527197599411
-0.600788950920105
0.628999650478363
-0.365882366895676
-0.347838431596756
-1.35628962516785
-0.613111972808838
0.220257490873337
-0.650472939014435
0.002151787281036
-0.651528894901276
-0.134737685322762
0.422258973121643
0.009140708483756
0.061061523854733
-0.032119642943144
0.30188512802124
0.092118583619595
0.431753218173981
0.209977895021439
-0.121041476726532
0.352314919233322
0.280524015426636
0.50648832321167
0.621833562850952
0.368007659912109
0.844135940074921
-0.445629805326462
-0.14524719119072
-0.882090985774994
-0.653189361095428
-1.17132377624512
-0.216259986162186
0.624728381633759
0.437748998403549
-0.341790229082108
-0.10187604278326
-0.176896080374718
0.151881292462349
-0.442863017320633
-1.06002807617188
0.548874855041504
0.610833406448364
-0.803065001964569
-0.329431116580963
1.09417343139648
-0.152260780334473
-0.655897200107574
0.135478913784027
-0.280005574226379
-1.19898724555969
-0.167340725660324
-0.552573442459106
-0.226495772600174
0.314544796943665
-1.23004174232483
0.073941856622696
-0.89411848783493
-0.288885593414307
-0.425291508436203
-0.150374442338943
-0.066929325461388
-0.081775218248367
0.196974247694016
0.742853701114655
-0.032988108694553
0.483437776565552
-0.345983892679214
-0.019028712064028
-0.074041560292244
0.660484373569489
0.578614771366119
-0.14911375939846
-1.07300662994385
0.728492975234985
-0.243572771549225
0.500102519989014
-0.268853843212128
0.318825751543045
-0.240395545959473
0.203264623880386
0.28956738114357
-0.205857485532761
0.467310190200806
0.228835105895996
0.256973564624786
0.373174101114273
-0.321294128894806
0.351842641830444
-0.255228906869888
-0.266090244054794
-0.735789358615875
-0.427342593669891
-1.13242614269257
-0.217825308442116
0.489054143428803
0.231745630502701
0.267777383327484
0.090242609381676
0.770944833755493
-0.732823312282562
-0.732402265071869
-0.008197084069252
1.11015462875366
0.561627984046936
-0.752673387527466
-0.160526365041733
0.281128525733948
-0.466912537813187
0.183235213160515
-0.894210994243622
-0.211077809333801
1.02897238731384
-0.041029237210751
-0.372868418693542
0.782437980175018
-0.575157821178436
-0.585062026977539
-0.790128111839294
-0.622188091278076
-0.298244535923004
-0.189519852399826
0.045655600726605
0.084561370313168
-0.922827243804932
-0.411494463682175
0.029924798756838
0.026220932602882
-0.11377514898777
0.05806565657258
0.867526471614838
-0.912318587303162
-0.16049137711525
-0.271869003772736
-0.469365686178207
0.45683890581131
-0.764521062374115
0.659462928771973
-0.933086037635803
0.029729008674622
-0.155841544270515
0.299013257026672
0.500681042671204
0.3087198138237
-0.914430677890778
-0.30125480890274
-0.513358056545258
0.223161458969116
-0.513228595256805
-1.03834474086761
-0.05209643393755
-0.598009645938873
0.005662471055985
-0.398496747016907
0.517324507236481
-0.354588001966476
-0.051538180559874
-1.20684361457825
0.06600832939148
-0.278926879167557
-0.844721972942352
-1.89513874053955
0.274748116731644
0.542797148227692
-0.455659002065659
-0.749653577804565
1.01251327991486
-0.081979505717754
0.004439458250999
0.857641458511353
0.46595686674118
0.91010057926178
-0.64433479309082
0.326130956411362
-0.104261495172977
-0.02650504373014
-0.652176678180695
-0.298261344432831
1.0055171251297
-0.123187661170959
-0.211882010102272
0.137662589550018
0.107912428677082
-0.482751488685608
0.526817679405212
-0.144977539777756
-0.050549820065498
-0.173423916101456
-0.05547746643424
1.18414747714996
0.505187451839447
-0.147655010223389
-0.295606315135956
0.045764684677124
-0.594018340110779
0.765553712844849
0.149373233318329
0.30605086684227
-0.004816181957722
0.230145871639252
-0.249407172203064
0.583649814128876
0.270454972982407
-0.066997334361076
0.205724149942398
-0.065149582922459
0.177497699856758
0.022260440513492
-0.265481114387512
-0.306789696216583
0.244830548763275
-0.321864783763885
1.02628779411316
-0.395960330963135
-0.466147869825363
-0.424184203147888
0.221466243267059
0.922896325588226
0.270152270793915
0.631216108798981
-0.65949958562851
0.912358224391937
-0.215776696801186
0.527112007141113
0.136107116937637
-0.160298645496368
0.528439700603485
-0.436237812042236
0.837565302848816
-0.177760794758797
-0.061205416917801
0.670361816883087
-0.380863875150681
0.072332113981247
-0.605361044406891
0.055962316691876
-0.23116372525692
0.428215742111206
0.197439074516296
-0.041262738406658
-0.213183626532555
-0.007902108132839
0.097522258758545
0.793916642665863
0.204647243022919
-0.721865713596344
-0.450381845235825
0.005159787833691
-0.087628945708275
-0.129968136548996
0.021210245788097
-0.03318988904357
0.623648405075073
-0.444269478321075
-0.604187667369843
0.735460162162781
0.566725432872772
0.083076030015946
-0.350398600101471
0.133252754807472
-0.323355108499527
0.039201479405165
0.345248848199844
-0.463420391082764
0.450846314430237
-0.170876815915108
-0.869653105735779
-0.341792464256287
-0.531228959560394
0.062236547470093
0.166238337755203
-0.420530110597611
0.398852407932281
0.033097885549069
-0.370094358921051
-1.21711242198944
-0.282199949026108
-0.255829513072968
1.17625784873962
-0.348317891359329
-0.151886165142059
0.121980011463165
-0.211617842316627
0.426539063453674
-0.114810682833195
-0.711914658546448
0.448246359825134
0.420154750347137
-0.843009471893311
0.155979871749878
0.008359925821424
0.340749472379684
0.129370599985123
0.181909084320068
-0.300155222415924
-0.491231232881546
-0.911786317825317
-0.849887192249298
-1.33096122741699
0.552075326442719
-0.098824225366116
-0.940020024776459
0.415910124778748
0.136261597275734
0.086651161313057
-0.556184053421021
0.009619154036045
0.362788051366806
-0.243681579828262
0.566754460334778
0.402437180280685
-0.566855490207672
0.265657097101212
0.441920131444931
0.274911224842072
0.303149789571762
-0.315645694732666
-0.614819943904877
-0.646892428398132
-0.383269101381302
-0.513315975666046
-0.75363290309906
-0.40602308511734
-0.106781803071499
0.390413671731949
-0.0620595254004
1.07315170764923
0.323040962219238
-0.063430808484554
-0.62377941608429
0.130566239356995
-0.257569134235382
-0.188408061861992
-0.339361935853958
-0.747629821300507
0.020383082330227
0.632248342037201
0.499511212110519
0.059846837073565
0.274394422769546
0.010467273183167
-0.412656426429749
0.284151375293732
0.176662966609001
-0.944076418876648
0.888277769088745
-0.413801968097687
-0.534796833992004
0.931770741939545
-0.126821368932724
0.463857471942902
0.194297030568123
-0.590023696422577
-0.519369602203369
-0.400444567203522
-0.391128182411194
0.004148483276367
-0.252086013555527
-0.30363541841507
0.099116444587708
-0.116921156644821
-1.33532965183258
0.131612598896027
-0.559001922607422
-0.640196561813355
-0.217671826481819
-0.498682618141174
0.535351812839508
0.584657371044159
-1.01721239089966
-1.35568237304688
-0.644070625305176
-0.20660611987114
0.238224804401398
0.156831130385399
0.616266310214996
0.441136389970779
-0.161685198545456
-0.06466668844223
-0.208551675081253
0.123317539691925
0.664381682872772
0.307013660669327
-0.817539751529694
0.294277548789978
-0.311211138963699
-0.169092401862144
0.184435367584229
0.277819067239761
0.408209383487701
-0.010601177811623
-0.140469342470169
0.063970193266869
0.523929595947266
0.106534630060196
0.331535667181015
0.447410583496094
-0.029915321618319
0.090673536062241
-0.609484076499939
0.712902307510376
-0.213311493396759
-0.583838641643524
-0.388549149036407
-0.580914378166199
-0.40245121717453
-0.132774963974953
-0.33478856086731
1.51386499404907
0.448985993862152
0.153789788484573
0.330887049436569
0.05988647043705
0.680383384227753
-0.077317014336586
-0.500630497932434
0.793507993221283
-0.287972956895828
0.667184352874756
-0.13512234389782
0.604231536388397
0.383740127086639
0.193847477436066
-0.371917754411697
0.565150558948517
0.661260485649109
-0.312818348407745
1.53094744682312
0.015531659126282
-0.210252940654755
-0.497922301292419
-1.6886705160141
0.530498623847961
0.19304932653904
0.091374561190605
0.328000247478485
-0.962385892868042
-0.509325504302979
0.264931827783585
0.8788782954216
-0.478839725255966
-0.911962807178497
0.030329987406731
-0.427417308092117
0.045360319316387
0.685286045074463
0.047223202884197
-0.045969463884831
1.06970679759979
-0.428570657968521
0.189969509840012
-0.228204339742661
0.194829538464546
0.689134418964386
-0.392118543386459
-1.98019552230835
-0.761252880096436
-0.091384872794151
-0.229012578725815
0.107535727322102
0.180105820298195
0.076268464326859
0.120621301233768
0.10369523614645
-0.38921457529068
-0.477831721305847
0.236510962247848
0.540692746639252
-0.884168744087219
-0.526370227336884
-0.472660273313522
-0.926946520805359
-0.682929337024689
0.219370663166046
0.482288002967835
-0.017779856920242
-0.193152830004692
0.47019100189209
-0.060111243277788
0.436378389596939
-0.703998744487762
-0.21330788731575
0.506982088088989
-0.100254587829113
0.061484817415476
-0.342435330152512
-1.04792284965515
0.319936692714691
-0.331744432449341
-0.299508601427078
-0.288554459810257
-0.183102399110794
0.494979530572891
0.271889865398407
-0.079947471618652
-1.14373290538788
-0.143390655517578
-1.07079386711121
-0.624905526638031
-1.21996116638184
-1.7033417224884
0.506973505020142
1.11389362812042
0.385515004396439
-0.240140631794929
-0.568279325962067
0.508825659751892
0.345844119787216
0.079761028289795
-0.453136384487152
0.670451700687408
0.234457790851593
-0.630376756191254
0.106560818850994
-0.003676122054458
0.299530863761902
-0.009163342416286
-0.589444041252136
0.063240647315979
-0.102056324481964
-0.262675821781158
-0.22134156525135
-0.016801312565804
0.450243562459946
0.284357845783234
0.391406714916229
-0.621393978595734
-0.881740033626556
-0.736600697040558
-0.872649252414703
-0.34511986374855
0.283532559871674
0.297210663557053
0.457390695810318
-0.365544617176056
-0.217424392700195
0.133615091443062
-0.573620796203613
0.387376129627228
-0.246206551790237
-0.148402899503708
0.725300133228302
0.123109072446823
0.755054473876953
0.193608537316322
-0.150028228759766
0.143327176570892
0.484806388616562
0.20909158885479
0.133719116449356
-0.61285537481308
-1.33691740036011
0.797845721244812
-0.035124100744724
0.128864318132401
-0.357530951499939
-0.438710033893585
-0.319323658943176
0.38653153181076
-0.549179375171661
-0.02916668727994
-0.231323599815369
1.14404034614563
-0.033396523445845
0.319975912570953
-0.332128643989563
0.744893252849579
-0.064264446496964
0.041151821613312
-0.448010355234146
-0.487503111362457
0.409530729055405
-0.063018992543221
0.625039100646973
0.055016338825226
0.210626900196075
0.045349724590778
0.790640234947205
0.713154494762421
0.053980052471161
0.415722548961639
0.792801022529602
0.379386276006699
-0.521531760692596
-0.310731887817383
-0.429055154323578
-0.39079886674881
-0.006764765828848
0.246511399745941
0.181166991591454
0.460997223854065
-1.70601141452789
-0.452739477157593
0.492199957370758
0.23697917163372
0.657761037349701
0.997432470321655
0.02951579540968
-0.164682522416115
-0.148582115769386
0.124307446181774
0.904178977012634
-0.15378138422966
0.345104485750198
-0.025477202609181
-0.027162205427885
-0.478068649768829
1.23966920375824
0.056583162397146
0.544992685317993
0.679720640182495
-0.83805912733078
-0.700669348239899
0.403482973575592
0.8794065117836
-0.084176875650883
0.23336623609066
-0.662251174449921
-0.715453147888184
0.252541661262512
1.20537614822388
0.59877997636795
0.214098870754242
0.464123696088791
-0.607628047466278
0.210578009486198
0.126609370112419
-0.485088229179382
-0.062160685658455
0.309648096561432
0.194917932152748
0.493505328893662
0.555294096469879
0.175799801945686
0.204454690217972
-0.517467319965363
0.044444404542446
-0.125038400292397
0.715347230434418
-0.37562358379364
0.318597078323364
0.705265641212463
0.521885991096497
0.491775959730148
-1.01149928569794
0.176745861768723
0.134286493062973
-0.541039884090424
-0.135804995894432
-0.809369385242462
0.420909970998764
-0.59962785243988
-0.710833549499512
-0.25746551156044
-1.2732982635498
-0.169347241520882
-0.034658499062061
-0.895102798938751
0.117783650755882
-0.422401577234268
0.113234877586365
-0.657602250576019
-0.383696675300598
-0.413993149995804
-1.03892886638641
-0.119386449456215
-0.51433253288269
0.406413972377777
0.000522827729583
-0.563579201698303
-0.520163178443909
0.458798468112946
-0.216266363859177
0.191990360617638
0.001980997622013
0.071685440838337
0.286244839429855
-0.454593449831009
-0.692472517490387
-0.866512417793274
0.411805003881455
-0.065946944057942
0.35440132021904
0.576738595962524
0.016468269750476
-0.014146374538541
-0.02139949426055
-0.151640936732292
0.513449966907501
-0.25948041677475
-0.683732867240906
-1.13497769832611
0.116625592112541
-0.397581607103348
-0.311213433742523
-0.009687751531601
-0.106813438236713
0.051886506378651
-0.12257094681263
0.309344977140427
0.768089115619659
-0.482144892215729
-0.236396253108978
-1.00914716720581
0.477163016796112
0.175362139940262
0.030308833345771
0.558354318141937
-0.108178146183491
0.369949698448181
0.323687463998795
-0.412207305431366
0.01762630790472
-0.579034268856049
-0.486699998378754
-0.281989485025406
0.203529983758926
0.264608919620514
0.286139726638794
-0.254900068044662
-0.073837861418724
-0.555521428585053
0.270544320344925
0.20185849070549
-0.431023895740509
-0.328812330961227
0.615556061267853
0.580925047397614
-0.125275179743767
-0.475227236747742
0.20676976442337
-0.229387104511261
-0.122084863483906
-0.14006732404232
-0.15082836151123
-0.487785935401917
-0.008796956390142
0.025182787328959
0.249181747436523
0.148405075073242
-0.510447502136231
-0.344721555709839
1.06470143795013
-0.257123082876205
-0.789035320281982
-0.235598236322403
-0.3815957903862
-0.778883814811707
-0.618551731109619
0.177438750863075
0.76438844203949
0.219991505146027
-0.420805186033249
0.318218320608139
-0.747977435588837
-0.104457452893257
0.181520000100136
-0.368487507104874
-0.693224430084229
-0.230742543935776
-0.569907665252686
-0.644779682159424
0.073809213936329
-0.097251690924168
-0.240053072571754
0.361186027526855
0.282700628042221
-0.248821064829826
-0.041969813406468
0.306618273258209
0.461475640535355
0.100989550352097
0.117610909044743
-0.577532291412354
0.864207208156586
-0.009869638830423
0.133068680763245
0.04873675853014
-0.520324885845184
0.168750405311584
-0.034684147685766
0.350481986999512
0.382815808057785
0.772144794464111
-0.314513564109802
0.12750780582428
1.56039106845856
-0.421308010816574
0.572354853153229
0.617976665496826
0.390094667673111
0.487902581691742
-0.40393802523613
-0.303510099649429
0.573036432266235
0.199608966708183
-0.261570602655411
-0.032800495624542
-0.476454883813858
-0.241901755332947
-0.751987040042877
-0.487560749053955
-0.457243323326111
0.255445182323456
0.261456429958343
-0.737985730171204
0.005478143692017
0.456804841756821
-0.267384111881256
-0.747954845428467
-1.00639665126801
-0.448149055242538
0.672521829605103
-0.371876835823059
-0.088102236390114
-0.038388285785914
-0.554245293140411
0.662555754184723
-0.346562951803207
-0.046487741172314
0.181824281811714
-0.051614984869957
-0.18059915304184
0.265314161777496
-0.305996805429459
-0.749749481678009
0.454564571380615
0.592637121677399
-0.210627794265747
-0.890567004680634
-0.55412083864212
-0.775091946125031
-0.194860517978668
0.213151663541794
0.335409730672836
0.239367470145226
0.611731708049774
-0.445939034223557
-0.14788556098938
-0.719265282154083
0.166656836867332
0.138162150979042
0.746144592761993
-0.378003180027008
-0.733115077018738
0.309298276901245
-0.31685596704483
-0.243462175130844
-0.770139575004578
-0.143748164176941
0.23291876912117
-0.286626428365707
0.097934439778328
0.509054064750671
0.019132822751999
0.295459985733032
0.254051178693771
-0.709475100040436
-0.106022246181965
0.466252535581589
0.069155715405941
0.120783127844334
-0.57935243844986
-0.33806636929512
0.065132215619087
-0.043455373495817
-0.638243794441223
0.309458613395691
-0.805913329124451
-0.015069335699082
0.119852319359779
-0.24650251865387
-0.078342102468014
-0.788454711437225
0.558497190475464
0.241368740797043
0.068290665745735
-0.249684557318687
0.342240422964096
-0.190762549638748
0.227689981460571
-0.347032755613327
-0.344045728445053
0.804326951503754
0.018502879887819
0.075003683567047
-0.489852637052536
-0.135947555303574
-0.637319624423981
-0.681425094604492
-0.330211490392685
0.139542385935783
-0.22298489511013
-0.15735849738121
-0.420083582401276
-0.397552460432053
0.504870533943176
0.882114410400391
0.550880014896393
-0.781809628009796
-0.101643718779087
-0.285163789987564
-1.27070379257202
-0.366196483373642
-0.21904231607914
0.291997700929642
-0.434128969907761
0.234709709882736
-0.109130494296551
-0.35451066493988
0.211003571748734
-0.498310804367065
-0.05420795083046
0.749308705329895
-0.902600347995758
-0.794020533561707
0.002088472247124
0.523364245891571
0.406965911388397
-0.861760973930359
-1.58317673206329
-0.235942661762238
-0.051747620105743
0.041527062654495
0.302490442991257
-0.109762161970139
0.112607955932617
0.12465113401413
0.327357679605484
0.307051092386246
0.222429469227791
-0.581422924995422
1.28517532348633
0.289780467748642
-0.203267782926559
-1.06503486633301
-0.306201279163361
-0.224214941263199
-0.20416122674942
-0.321809858083725
0.019547823816538
-0.36311149597168
-0.006973963230848
-0.869874238967896
0.435591608285904
0.10555736720562
-0.826280176639557
1.38005149364471
-0.202470257878304
1.02208304405212
0.02971475571394
-0.026007499545813
0.04449213668704
0.224728405475616
-0.208552360534668
0.207575976848602
-0.455727130174637
0.133893638849258
-0.021077118813992
0.656618714332581
0.301218330860138
-0.491338014602661
-0.539950609207153
-0.091050542891026
-0.427851855754852
-0.268815219402313
-0.34644091129303
0.182321727275848
0.050965923815966
-0.162235915660858
0.51924729347229
-0.248691990971565
0.015910476446152
-0.755133509635925
0.057405762374401
-0.262125253677368
0.239283531904221
-0.595608174800873
-0.216651648283005
0.327858716249466
-0.234469965100288
-0.060026451945305
0.019078297540546
-0.652195990085602
0.326498329639435
0.189534232020378
-0.11396486312151
0.317447572946548
0.229920238256454
-0.870588839054108
-0.159279078245163
-0.336900651454926
0.006696581840515
0.740411281585693
0.073413737118244
0.005312848836184
0.035546652972698
-0.795206308364868
-0.405017793178558
0.380253911018372
-0.202971324324608
0.304742485284805
0.041049517691135
0.086341261863709
-0.226129457354546
0.060605511069298
-0.11024272441864
0.776779532432556
-0.354874551296234
0.4320188164711
0.394881069660187
0.331707149744034
-0.056845840066671
-0.828156471252441
-0.490410655736923
-0.389247298240662
-0.400309532880783
-0.069352127611637
-0.810770452022553
-0.054594725370407
0.351719468832016
-0.616992652416229
-0.174510106444359
-0.568672955036163
-0.757257521152496
0.062602870166302
0.043572578579187
-0.06056459248066
-0.157234966754913
0.452254116535187
0.26126304268837
0.390026539564133
-0.51891016960144
-0.423146605491638
-0.317930042743683
0.026322461664677
0.595818221569061
-0.632862269878387
-0.784391462802887
0.053144693374634
1.18935871124268
0.423810452222824
-0.045513562858105
0.375607341527939
0.395683228969574
0.101891182363033
0.328633427619934
0.743680059909821
-0.179268926382065
-0.282247364521027
1.06480813026428
-0.199070319533348
-0.01545512676239
-0.44519430398941
-0.593396365642548
-1.63396465778351
-0.674697399139404
-1.22753489017487
-0.049415275454521
0.259615123271942
0.360227018594742
-0.256975293159485
-0.311899900436401
-0.426914930343628
0.213718742132187
-0.217539295554161
-0.095196515321732
0.088826164603233
0.796148359775543
-0.451077610254288
0.097797155380249
-0.472923368215561
-0.559763312339783
0.232976585626602
0.195445239543915
-0.36530265212059
0.431419909000397
-0.351447373628616
-0.462300717830658
-0.618863165378571
0.225856989622116
-0.614446580410004
-1.14714968204498
-0.581826090812683
0.115538612008095
0.554757237434387
-0.450346887111664
0.069645158946514
-0.324262976646423
1.48464465141296
-0.12529981136322
-0.413261264562607
0.373486310243607
0.296288669109344
-0.365157842636108
-0.286895990371704
0.801168501377106
-0.589097857475281
0.040255755186081
-0.021424712613225
0.117753051221371
-0.082668885588646
0.396138370037079
-0.372851222753525
-0.508653044700623
-0.189089685678482
0.075505070388317
-0.060409367084503
0.136565744876862
-0.06177368760109
-0.629263043403626
0.033669821918011
0.373631626367569
0.603719711303711
0.605783998966217
0.470266222953796
0.232509925961494
0.129661947488785
0.529154479503632
0.7064049243927
0.170470952987671
0.423150837421417
-0.026499252766371
-0.25109875202179
0.590348958969116
-0.1277786642313
0.363672256469727
-0.553431928157806
0.644314289093018
-0.124785378575325
0.396652609109879
0.27334389090538
0.476308524608612
0.064990550279617
0.366841226816177
-0.310675531625748
-0.358362704515457
-0.399135917425156
-0.298014134168625
-0.249856173992157
-0.686685144901276
-1.2733907699585
0.219082310795784
0.584154009819031
-0.491081535816193
-1.50339388847351
-0.117486499249935
0.216654732823372
-0.74606591463089
0.052366726100445
0.079127870500088
-0.047039121389389
0.442511826753616
-0.900966942310333
-0.368277698755264
0.891433715820313
0.41953906416893
-0.499726355075836
-0.182557940483093
0.788696050643921
0.059655785560608
-0.361837148666382
-0.167254060506821
-0.440851092338562
-0.311817348003387
0.588747620582581
-0.161179006099701
-0.225485950708389
-0.138782739639282
0.553159475326538
0.748123347759247
-0.335806012153625
-0.191026240587235
0.480113714933395
-0.156515285372734
0.439339965581894
-1.72021281719208
0.100191444158554
-0.196053326129913
0.116527765989304
0.071315377950668
0.769735455513001
-0.026329515501857
0.156137391924858
-0.160005331039429
0.484371811151505
0.474387496709824
-0.654826104640961
-0.198885425925255
-0.229849815368652
-0.111949056386948
-0.027352925390005
-0.721747696399689
0.507023096084595
-0.902545213699341
-0.746551871299744
-0.919009149074554
-0.746242761611939
0.227510452270508
1.12740921974182
0.404402315616608
-0.136287987232208
0.494796544313431
0.080516070127487
0.390072643756866
-0.768364310264587
0.306269407272339
-0.283396273851395
0.58733195066452
-0.696033596992493
0.408280700445175
1.13354909420013
-0.149239674210548
-0.692896068096161
0.305530220270157
1.59389138221741
-0.180423647165298
-0.724434852600098
0.448371261358261
0.209891811013222
-0.188371390104294
-0.036118291318417
0.431935846805573
-0.167628437280655
-0.169546559453011
-0.233725488185883
0.259831756353378
-0.139377623796463
0.201227143406868
-0.108181461691856
0.644867360591888
-0.036133490502834
-0.02806157246232
-0.308344632387161
0.33686962723732
0.106128185987473
0.354033380746841
-0.502060890197754
0.296295881271362
0.82613730430603
-0.512502372264862
-0.443472445011139
-0.716180622577667
0.013549782335758
-0.509005665779114
-0.074085913598538
0.033346612006426
0.244721412658691
0.633826494216919
-0.117835655808449
0.727123618125916
0.010140746831894
-0.473306477069855
-0.192209661006928
0.129834741353989
-1.3564840555191
0.34905993938446
-0.172036051750183
0.489182054996491
-0.221566095948219
-0.269633263349533
0.241389960050583
-0.155730962753296
-0.839590728282928
0.540091276168823
-0.648746728897095
-0.235856488347054
0.173056676983833
1.43643033504486
-0.517570734024048
0.503602564334869
-0.002936008386314
0.212590664625168
0.200046733021736
0.416360586881638
-0.415484458208084
0.135326474905014
-0.733322381973267
0.479127913713455
0.423243343830109
-0.035837393254042
0.25078547000885
0.020357625558972
-0.487534523010254
-0.17123955488205
0.480453938245773
-0.129627078771591
-0.179196298122406
-0.344480693340302
-0.096491374075413
-0.363375574350357
0.113282196223736
0.306903123855591
0.093766301870346
-0.255654513835907
-0.199979916214943
0.385091334581375
-0.184843480587006
-0.396881908178329
0.748215436935425
-0.327253073453903
-0.095126211643219
-0.308996289968491
-0.491121560335159
-1.1869238615036
0.04295639693737
-0.033553123474121
0.345023542642593
0.567536354064941
-0.279116719961166
-0.322331249713898
0.665106058120728
0.196943014860153
0.010339949280024
-0.691048502922058
-0.529874861240387
-0.28450071811676
0.320974320173264
-0.200604468584061
0.331906646490097
-0.582963526248932
0.029845997691155
0.27698341012001
-0.39224699139595
-0.26169365644455
0.451293736696243
0.139350771903992
0.198597699403763
-0.628424882888794
-0.382701307535172
-0.584713220596314
0.181747511029243
-0.478850454092026
-0.951726675033569
1.17406368255615
0.310611724853516
0.555604159832001
-0.24651238322258
-0.0399549305439
0.294583469629288
-0.278829574584961
0.22080060839653
-0.085699394345284
-0.399773389101028
-0.005155019462109
-0.010438645258546
-0.034096762537956
0.657146155834198
-0.597813427448273
-0.753557860851288
-0.433479487895966
-0.165986835956574
-0.066014036536217
0.828089535236359
0.169793844223022
0.258887320756912
0.232445329427719
-0.061372235417366
-0.372371554374695
0.337909698486328
-0.736968517303467
-0.129605576395988
-0.152805179357529
0.04060422629118
0.599594831466675
0.098726309835911
-0.600873708724976
-0.138503819704056
0.365619838237762
-0.311844378709793
0.833889544010162
0.029164250940085
0.571406066417694
0.027347516268492
-0.601261794567108
-1.51754450798035
0.46705037355423
-0.264066159725189
0.414233416318893
-0.236197397112846
-0.605515420436859
-0.05328681319952
0.953690946102142
-0.05908489599824
-0.793015003204346
1.06709349155426
-0.141772910952568
0.783176779747009
0.217597901821136
1.06173622608185
-0.599920094013214
0.621753096580505
0.26865217089653
0.717899262905121
0.078085407614708
0.428128123283386
0.429960906505585
0.167550176382065
0.085007265210152
-0.003830596804619
0.373762428760529
-0.698832213878632
-0.076052963733673
-0.463299095630646
0.313027739524841
-0.511317670345306
-0.179403454065323
0.089906297624111
-0.220589324831963
0.14659970998764
0.463806718587875
0.19168995320797
-0.21703764796257
0.218295037746429
-0.736904501914978
-0.166823446750641
0.015545472502709
0.150221675634384
1.23763883113861
-0.517116487026215
-0.497105240821838
-0.273706614971161
0.453064113855362
0.252491474151611
0.636541247367859
1.1953136920929
-0.434571415185928
0.552948534488678
-0.961880028247833
-0.061071179807186
-1.42390120029449
-1.88624715805054
-1.40892744064331
-0.091965213418007
0.560676753520966
0.060058504343033
-0.324417889118195
0.283183157444
0.099314957857132
0.454915195703507
-0.358475089073181
-0.267464488744736
-0.155265659093857
0.003037290647626
-0.299077063798904
0.730444729328156
0.096360065042973
0.272269278764725
0.031099267303944
0.127746149897575
-0.088295713067055
0.01476938277483
0.268541038036346
-0.388871639966965
0.47346094250679
-0.003693029284477
0.679664194583893
0.035314247012138
-0.141483008861542
0.327950447797775
-0.722641408443451
-1.72484040260315
0.363795340061188
0.301819115877151
0.252113431692123
-0.360073000192642
0.560959994792938
-0.041591688990593
0.769908785820007
-0.613472580909729
-1.23361337184906
-0.100160859525204
0.147729873657227
-0.561696290969849
-0.155831634998322
0.308826923370361
0.336246192455292
-0.385488599538803
0.777472972869873
-0.136353179812431
-0.476741224527359
-0.363447070121765
0.215383425354958
0.753190040588379
-0.136999130249023
0.200653225183487
-0.054118424654007
-0.765368402004242
-0.410971194505692
0.428244709968567
0.287002772092819
0.128638982772827
-0.467265516519547
-0.200237348675728
1.06653690338135
-0.393609881401062
-0.366561591625214
-0.013291783630848
-0.116372749209404
0.535685956478119
0.908420145511627
0.474716991186142
-0.080023422837257
0.663023412227631
-0.413308352231979
1.32268846035004
-0.821487009525299
-0.566598474979401
0.316542029380798
-0.488598227500916
0.193657785654068
0.719013214111328
0.684020459651947
-0.705209136009216
-0.119205854833126
0.141394689679146
0.650498270988464
-0.404378414154053
-0.353207767009735
-0.044768314808607
-0.225953727960587
0.267844021320343
0.177396446466446
0.068655475974083
0.03872487321496
0.049065556377173
-0.095449425280094
0.087657548487187
-0.434358239173889
-0.48231914639473
-0.140612304210663
0.054157689213753
-0.810085594654083
0.200633779168129
0.100046440958977
0.060774710029364
0.026185486465693
0.487055599689484
-0.331870257854462
-0.995103120803833
0.623994410037994
-0.069821923971176
-0.026499254629016
-0.530893325805664
0.146104380488396
0.602840542793274
0.305454224348068
-0.218251094222069
0.348046720027924
-0.334057241678238
-0.275713920593262
0.596291840076447
-0.171992301940918
0.886789500713348
-0.432498544454575
-0.057723335921764
-0.473241448402405
-0.948685169219971
-0.747764408588409
0.386859565973282
0.453522443771362
-0.282532721757889
0.008662633597851
0.666122078895569
0.223093718290329
0.279239267110825
0.453260660171509
0.211663022637367
-0.639195680618286
0.446506977081299
-0.648134052753449
0.615080118179321
-0.080870687961578
0.377415686845779
0.149623095989227
-0.252979099750519
0.076955296099186
0.811416506767273
0.504851341247559
0.406294167041779
0.220034822821617
-0.128440856933594
0.806672275066376
0.289634704589844
0.033920474350453
0.277972042560577
0.395511358976364
-0.773939549922943
-0.179403126239777
0.399782121181488
0.316285222768784
-0.495215058326721
-0.370648860931396
-0.649344325065613
-0.902900099754334
-1.70980632305145
-0.211441218852997
0.095643326640129
-0.399507433176041
0.60087913274765
0.676553606987
0.334337204694748
0.368701457977295
-0.420665472745895
0.94637405872345
0.028802841901779
-0.206497892737389
0.170945569872856
0.413446813821793
0.620775461196899
0.821577370166779
0.554639518260956
0.02652557939291
0.158088266849518
-0.29433798789978
-0.370653867721558
0.465884417295456
-0.508221805095673
1.18544137477875
-1.20010364055634
-0.680721819400787
-0.162043228745461
0.743115365505219
-0.334931492805481
0.071315795183182
-0.106306053698063
0.255809009075165
0.359875380992889
0.45668238401413
-0.414860486984253
0.231416523456573
0.984811365604401
-0.409262597560883
-0.263601273298264
-0.758276402950287
-0.354717612266541
0.447064816951752
-0.078890360891819
-0.802599787712097
-0.32364895939827
-0.480353474617004
-0.804686665534973
-0.859757661819458
-0.501775741577148
0.123339436948299
0.648280918598175
-0.291036516427994
0.368394404649734
0.42946058511734
-0.217054605484009
-0.286473721265793
0.539837300777435
-0.215785697102547
0.026533989235759
0.042133361101151
-0.573546469211578
0.325298428535461
0.761436760425568
-0.093050137162209
-0.752506256103516
0.421330511569977
-0.50787615776062
-0.487003296613693
-0.591219544410706
0.157777965068817
0.174671649932861
0.545619308948517
0.782701075077057
-0.365251988172531
-0.683707416057587
1.26850724220276
-0.442985385656357
0.265720635652542
-0.073074951767922
0.440916895866394
-0.145417883992195
0.731582820415497
0.961981534957886
-0.424011945724487
-0.551486253738403
0.017562106251717
0.093272551894188
0.059335269033909
0.93324601650238
-0.238144025206566
0.726732015609741
0.596898078918457
0.221739083528519
-1.34063506126404
0.37698432803154
-0.941937565803528
-0.141998559236527
-0.988461494445801
0.570500195026398
-0.311221301555634
1.15782058238983
1.25154066085815
-0.14387933909893
0.156487435102463
0.288970530033112
-0.178011223673821
0.060186080634594
0.175798296928406
-0.685899436473846
-0.579224526882172
-1.0473769903183
-0.207957848906517
-0.591323673725128
0.495953053236008
-0.621150076389313
-0.586316823959351
-0.240173980593681
0.22012996673584
0.180339306592941
0.198098212480545
-0.73653370141983
1.19136416912079
-0.040701564401388
0.56742936372757
-0.180489674210548
-0.993910491466522
-0.018179923295975
-0.645395398139954
-0.408565580844879
-0.197694182395935
-0.664862990379334
0.429489552974701
-0.259828805923462
0.193489044904709
-0.247073978185654
0.462327599525452
-0.348621040582657
-0.379257172346115
0.011332668364048
-0.889145910739899
0.162597939372063
0.833553016185761
-0.309525698423386
0.814765751361847
-0.096252031624317
-0.132407426834106
-1.22280728816986
0.175732254981995
0.873282492160797
0.549869358539581
-0.164376780390739
-0.26817661523819
0.000479221343994
-0.770740807056427
0.078848965466023
0.289539188146591
0.29766458272934
0.328428447246552
-0.726895332336426
0.434620678424835
-0.136516630649567
-0.311884582042694
-0.260839909315109
-0.802673876285553
-0.157194256782532
-0.158927500247955
-0.037452064454556
0.124686427414417
0.392731755971909
-0.107686668634415
-0.067491963505745
0.15135483443737
-0.430014163255692
0.053812835365534
0.201899662613869
-0.800200700759888
-0.901875138282776
-0.876047134399414
0.603196382522583
-0.125665381550789
-0.207544773817062
-1.00870096683502
0.864708125591278
-0.416957795619965
0.072377376258373
-0.036421656608582
0.155676946043968
-0.736969232559204
0.13084089756012
0.211324766278267
0.549582839012146
-0.625811815261841
-0.78895229101181
-0.215366303920746
-0.402188807725906
-0.79752779006958
0.885230123996735
-0.2575404047966
-0.858577430248261
-0.617651581764221
-0.430322378873825
-0.557966589927673
-0.46667891740799
-0.411986023187637
-0.429291725158691
-0.825180053710938
-0.165121555328369
-0.783860802650452
-0.241242676973343
-0.361665189266205
0.000442139804363
-0.665461122989655
-0.274895489215851
-0.411398321390152
-0.159811526536942
0.73534619808197
0.342878103256226
-0.516217827796936
-0.002302400767803
0.521040737628937
0.090085707604885
0.532190084457397
0.659324645996094
0.617026031017303
-0.301952064037323
0.644718587398529
-0.167922049760818
-0.617183685302734
-0.453441083431244
0.352185696363449
0.016974780708551
-0.014978639781475
0.519420206546783
-0.136029243469238
0.278764367103577
-1.2017240524292
-0.055125370621681
0.860397875308991
0.022845301777124
-0.600330591201782
-1.15050959587097
-0.809165894985199
-0.686598598957062
-0.381461262702942
-0.249761044979095
0.517180502414703
0.591632783412933
-0.571159720420837
-0.324678361415863
-0.930682122707367
-0.335707157850265
0.236297994852066
-0.319520831108093
-0.057744946330786
0.297605395317078
-0.022057346999645
0.371110647916794
-0.064264163374901
0.322613000869751
-0.194186866283417
0.082113958895207
0.786346852779388
7.7858567237854E-07
-1.26784372329712
0.111886188387871
-0.370742738246918
0.2869613468647
-0.468702077865601
0.528752326965332
0.430857062339783
-0.313394039869308
0.325882464647293
-0.53069281578064
-0.200501784682274
0.679403185844421
-0.078916259109974
-0.164673179388046
-0.089926816523075
-0.284345179796219
-0.015273154713214
0.16058923304081
-0.058007169514895
-0.06012449786067
0.648117184638977
0.00856376439333
0.275489807128906
0.172127828001976
-0.158765435218811
-0.112124860286713
-0.887269020080566
-0.473464250564575
0.343715250492096
0.021106731146574
-0.4120272397995
-0.551245927810669
-0.495346039533615
-0.565327703952789
0.268935829401016
-0.04929979890585
0.881650805473328
-0.457817822694778
-0.498054832220078
0.037370473146439
-0.380804777145386
-1.07587218284607
0.521172165870667
0.162714302539825
0.834865808486939
0.476305454969406
-0.471634417772293
0.158597528934479
-0.202888324856758
0.387339740991592
0.111694999039173
-0.129843562841415
-0.049890093505383
0.655622839927673
-0.530637562274933
-0.191355481743813
-0.579486548900604
0.178902238607407
-1.33223819732666
-0.851657748222351
0.77882194519043
-0.566144347190857
0.032945513725281
-0.303799569606781
-0.215691551566124
-0.831655025482178
0.083005532622337
-0.116461388766766
0.851257741451263
-0.174796998500824
1.22467839717865
0.0451376773417
-0.194385409355164
-0.340750366449356
0.019396632909775
0.462106972932816
-0.454410254955292
1.16204023361206
-0.075991183519363
0.213733017444611
0.112004943192005
-0.328261524438858
-0.203311488032341
0.604318380355835
0.157417505979538
-0.098847605288029
0.365006059408188
0.994843542575836
-0.013399983756244
0.766914427280426
-0.199459210038185
-0.081609800457954
-0.46127650141716
0.597278714179993
-0.666024267673492
-0.457669615745544
0.27461451292038
-0.747046589851379
0.028023898601532
-0.35128653049469
-0.512123823165894
-0.276179820299149
1.16347849369049
-0.40026530623436
0.287874191999435
-0.508997857570648
-0.183217436075211
-0.047683089971542
-1.02190971374512
0.377282679080963
-0.164095297455788
0.671829104423523
-0.759722411632538
-0.759683430194855
0.120264425873756
0.634953439235687
0.456853717565537
-0.392709672451019
1.09918689727783
0.058957479894161
1.14365243911743
0.040018901228905
0.258286714553833
-0.744281888008118
0.626782655715942
0.143227055668831
-1.07249689102173
-0.251174718141556
0.723469376564026
-0.316431969404221
0.150744780898094
0.172634243965149
0.804247558116913
-0.675897717475891
0.041999213397503
-0.697972238063812
-0.464039027690887
-0.742595255374908
0.610817849636078
-0.2319106310606
-0.224814474582672
-0.6706303358078
-0.074585974216461
-0.050995618104935
-0.658952951431274
-0.004634909331799
-0.263362765312195
-0.572705030441284
-0.025265339761973
-0.318237274885178
-0.559101998806
0.301912903785706
0.14115697145462
-1.08414781093597
0.752465605735779
1.32267475128174
-0.512439012527466
0.369439572095871
-0.171926811337471
-0.394852459430695
0.894882440567017
0.025761440396309
0.703835010528564
-1.05581247806549
-0.994365215301514
0.149393692612648
0.571268200874329
-0.49926096200943
-0.260626435279846
0.458182603120804
0.134154975414276
-0.319052159786224
-0.080419734120369
-0.920034945011139
-0.247689038515091
-0.984535217285156
0.844851434230804
-0.082272455096245
-0.627165853977203
0.18838968873024
-0.424928516149521
0.030932731926441
-0.268162846565247
-0.00730924680829
0.438992291688919
0.047449968755245
-0.448273688554764
0.829594075679779
-0.15186819434166
0.156922623515129
-0.010692200623453
-0.086452871561051
0.098343774676323
-0.161891654133797
-0.159909754991531
0.352374613285065
0.432879567146301
0.319624483585358
-0.203752845525742
-0.40674763917923
0.229816108942032
0.378000915050507
0.461922734975815
0.132414817810059
0.097477346658707
0.170090079307556
0.403470724821091
-0.069076709449291
0.1759282797575
-0.77424955368042
1.15146040916443
-0.306694537401199
0.248673126101494
0.126496702432632
0.731677651405335
0.250238686800003
-1.00648474693298
-0.761733710765839
-0.290508091449738
0.171940311789513
-0.208987265825272
0.125363036990166
-0.641698181629181
-0.027899071574211
0.383041501045227
0.119600981473923
0.199010461568832
-0.028445322066546
0.375859946012497
0.192492440342903
-0.368738949298859
-0.425961196422577
0.729560613632202
0.708985030651093
-0.125646308064461
0.04843470826745
0.422861665487289
-0.100883767008781
0.127238094806671
0.524343132972717
0.122670605778694
-0.324477106332779
0.873221635818481
0.290377199649811
0.081461198627949
-0.062812872231007
0.475715637207031
0.314513504505157
-0.465484499931335
0.069515764713287
0.735033273696899
0.157739043235779
-0.177051648497581
0.65578418970108
-0.094580926001072
-0.541218519210815
-0.932652354240418
-0.496866673231125
0.114701993763447
-0.689949512481689
0.430879473686218
0.180323004722595
0.282612472772598
0.211441174149513
-0.168891534209251
0.167349010705948
-0.411666691303253
-0.438593477010727
-0.26940929889679
0.412029206752777
-0.163054525852203
0.041136108338833
0.260535031557083
-0.347756683826447
-0.909492075443268
-0.176409438252449
0.056428194046021
0.331532299518585
0.304069846868515
-0.174964413046837
0.597747802734375
-0.976772427558899
0.00979495048523
-0.30224421620369
-0.592572331428528
0.421858996152878
-0.985462427139282
-1.47631239891052
-0.370903789997101
-0.392212271690369
0.877749502658844
0.361575096845627
0.747009336948395
-0.350394159555435
-0.268526315689087
-0.594059348106384
0.764537870883942
-0.191879421472549
-0.083063766360283
0.409448027610779
0.537842869758606
-0.276498973369598
-0.1962810754776
0.499338924884796
-0.030180489644408
0.464484632015228
0.340799510478973
-0.405879199504852
0.137442484498024
-0.085427567362785
0.416215240955353
0.030922446399927
-0.147116839885712
-0.003938848152757
-0.017547938972712
0.503609180450439
-0.09076389670372
0.531558930873871
0.306163340806961
-0.864255905151367
0.068482182919979
-0.556962788105011
0.615687608718872
0.288873493671417
0.146382138133049
-0.199039399623871
0.588060259819031
-0.114048704504967
0.285451412200928
0.266595959663391
-0.13587512075901
0.033665493130684
0.285778224468231
-0.917091846466064
-0.372564613819122
-0.085009336471558
-0.994489848613739
-0.148171365261078
-0.243654415011406
-0.396265715360641
0.795978426933289
0.090341567993164
-1.18603622913361
0.618691682815552
0.003427769988775
0.92806088924408
-0.180363059043884
0.531400680541992
0.539283692836762
0.18436473608017
-0.404769003391266
0.04743254929781
0.105533264577389
-0.410480290651321
-0.569024503231049
-1.02080452442169
0.122300073504448
-0.082304537296295
-0.369645655155182
-0.110999070107937
0.321386009454727
0.251671522855759
0.348831802606583
-0.296549707651138
0.673031330108643
0.22215074300766
0.499300211668015
0.18063896894455
-0.463685393333435
-0.637981176376343
0.419212251901627
-0.569679200649262
0.375634104013443
0.694292724132538
-0.202733024954796
0.442653179168701
0.450927495956421
-0.276811808347702
0.942653596401215
-0.087636753916741
-0.151584923267365
-0.195038393139839
-0.105775222182274
-0.136516094207764
-0.187554448843002
0.276232987642288
0.137401252985001
0.143873885273933
0.1837537586689
1.00768995285034
0.081125840544701
0.296419531106949
0.010998761281371
-0.03590726479888
0.063327804207802
0.110708579421043
-0.759188115596771
0.844385087490082
-0.888100504875183
-0.110352411866188
0.112477168440819
0.93414831161499
-0.320404976606369
0.433837950229645
-0.58327704668045
0.335575997829437
0.075405687093735
-0.353849828243256
0.406044989824295
-0.209492221474648
-0.662535965442658
0.144588053226471
-0.420447498559952
-0.642836689949036
-0.474282562732697
0.293888837099075
0.251929312944412
-0.408173561096191
0.022183507680893
0.600887060165405
0.345297455787659
-0.048609901219606
0.166979148983955
0.164311930537224
-0.186177015304565
-1.39662957191467
-0.454193532466888
-0.071977943181992
-0.123232953250408
0.72632223367691
-0.23628805577755
0.094321265816689
-0.020196299999952
-0.103694826364517
-0.919497668743134
0.703502058982849
-0.042733870446682
-0.092605508863926
0.455886900424957
-0.005032615736127
-0.990406394004822
0.255947351455688
0.131179451942444
0.215765222907066
0.425941944122314
0.163586467504501
0.716641247272491
-0.502275407314301
0.331378132104874
-0.372238725423813
0.870253324508667
0.320329636335373
0.094621382653713
-0.096584588289261
-0.035485919564962
-0.551506400108337
-0.101933412253857
-0.211725473403931
0.669015288352966
-0.051587022840977
0.765241980552673
-0.222469806671143
0.409600079059601
-0.207132697105408
-0.405085533857346
-0.24848473072052
0.20384156703949
0.869006931781769
0.167007341980934
-0.03695435449481
-1.09178674221039
-0.367868930101395
-0.257782816886902
0.015605829656124
-0.865162014961243
0.670960307121277
-0.362842112779617
0.057209953665733
-0.645917356014252
-0.124311804771423
-0.514807522296906
-0.574954032897949
-0.518472075462341
0.668770134449005
-0.203382849693298
-0.33909472823143
0.157237857580185
0.098257675766945
0.214632704854012
0.425531268119812
0.83192652463913
0.127598494291306
0.193118497729301
0.110603608191013
-0.02537789195776
-0.139077991247177
-0.570989668369293
0.347517251968384
-0.54442036151886
0.706144988536835
-0.465527355670929
0.989843666553497
0.601014316082001
-0.907188832759857
0.222103834152222
-0.39700374007225
-0.321525067090988
1.09304451942444
-0.083452954888344
-0.086633622646332
0.144874885678291
-0.654653251171112
-0.526799857616425
0.178931817412376
0.361770212650299
0.569808185100555
0.179122135043144
0.027342924848199
-0.020813796669245
0.355596482753754
0.847309231758118
-0.308003813028336
-0.111590720713139
0.595911085605621
0.439796656370163
-0.085364729166031
-0.080596514046192
-0.414966136217117
0.148125052452087
-0.272880077362061
0.538573861122131
-0.403410315513611
0.034430496394634
-0.479221850633621
-0.721737742424011
-0.898877441883087
0.48443016409874
-0.398056864738464
0.21722300350666
0.015218393877149
0.961709797382355
-0.349939435720444
-0.120533064007759
-0.444511592388153
0.68097710609436
0.217497989535332
0.609639644622803
0.147775918245316
-0.222188889980316
-0.629895865917206
-0.35038149356842
-0.772307872772217
0.299610078334808
0.201234877109528
-0.733526885509491
-1.49933981895447
0.142612919211388
-0.108006536960602
-0.076718926429749
-0.847090482711792
1.05232656002045
-0.95225203037262
0.138744071125984
-0.26849290728569
-0.055206328630447
0.130722135305405
-0.190867900848389
0.586868226528168
-0.123888075351715
0.868946850299835
0.057246409356594
0.012386813759804
0.773618340492249
-0.865606844425201
-0.319805026054382
0.623629689216614
0.235244363546371
-0.266080439090729
0.210983872413635
-0.286523222923279
0.741946995258331
0.056612454354763
-0.583292245864868
1.26992404460907
-0.835233092308044
-0.310867309570312
0.298676937818527
0.331837564706802
0.073988914489746
0.309704542160034
0.609589874744415
-0.146399229764938
0.326505750417709
-0.013983529061079
-0.008241087198257
-0.465175896883011
0.199526280164719
-0.229323923587799
0.036224767565727
0.747801840305328
-0.596627593040466
0.546732783317566
-0.46289274096489
-0.009913764894009
0.103686153888702
0.920355498790741
-0.627225518226624
0.64433366060257
0.192399919033051
-0.222966030240059
0.103613436222076
-0.193020939826965
0.53030925989151
-0.162212789058685
-0.081915862858296
-0.431039839982986
-0.518648326396942
0.792450487613678
0.033265706151724
-0.500439703464508
-0.130777508020401
-0.087808191776276
0.222624853253365
-0.335974395275116
0.005651328712702
0.077093377709389
0.002030019648373
0.035051092505455
0.877810478210449
0.080008648335934
0.141531676054001
-0.441315859556198
0.164393275976181
-0.227808371186256
0.714125514030457
-0.15524086356163
-0.649690687656403
-0.528334140777588
0.406399369239807
0.30103874206543
0.096302703022957
-0.037098459899426
-0.261131823062897
0.747347712516785
0.844468474388123
-1.59341859817505
-1.36381602287292
-1.11712527275085
0.137220099568367
0.545405924320221
-0.704021573066711
0.656137704849243
-0.325488924980164
0.43552303314209
-0.123900033533573
-1.09470558166504
-0.19232688844204
-0.138374835252762
0.589767217636108
-0.574030339717865
0.2684066593647
0.109258353710175
-0.31559830904007
-0.361884713172913
-0.675301313400269
0.240951761603355
-0.654439091682434
-0.847731947898865
1.05667948722839
0.199727773666382
0.178371384739876
0.756398022174835
-0.1670331209898
0.785205781459808
0.055822491645813
-0.307317286729813
-0.372090101242065
0.312918692827225
-0.606127202510834
-1.0924152135849
-0.561623811721802
-0.145269572734833
-0.770780801773071
-0.19573849439621
-1.06064605712891
0.035083189606667
0.275856375694275
-0.092265404760838
-0.964430093765259
-0.416077613830566
0.2368383705616
-0.834543466567993
0.47135853767395
-0.527107775211334
-0.236569657921791
-0.221914947032928
0.169996529817581
-0.60481184720993
-0.20533812046051
0.374269157648087
0.046629309654236
0.11433657258749
1.37159419059753
-0.357308149337769
-0.742877304553986
-0.648760974407196
0.780941545963287
0.062818802893162
0.236374944448471
0.267795383930206
0.52529788017273
-0.215680822730064
0.064063742756844
0.014088246971369
-0.103552721440792
-0.080866433680058
-0.054741512984037
0.284627139568329
0.053958728909493
-0.297896504402161
0.434563934803009
-0.221185103058815
0.013031367212534
-1.17796003818512
-0.415674179792404
-0.791965186595917
0.104718588292599
-0.467298269271851
0.155762493610382
0.064638614654541
-0.110323995351791
0.815469682216644
-0.319301933050156
-0.059958025813103
-0.069923534989357
-0.424184441566467
-0.160253182053566
0.463245272636414
-0.024216499179602
-0.120728760957718
0.34645539522171
-0.480870574712753
0.344220161437988
0.150291904807091
0.04135387390852
-0.371882021427155
-1.06419599056244
0.303757876157761
-0.633280575275421
-0.351987272500992
-0.593068659305573
-0.1746666431427
-0.266454756259918
0.031572800129652
-0.150976732373238
0.281637728214264
-0.438653767108917
0.139522299170494
0.235821649432182
0.441648691892624
0.536012053489685
0.672435104846954
-0.464287221431732
0.079674504697323
0.770478963851929
0.153423666954041
-0.129935309290886
0.216222256422043
-0.268909156322479
-0.345895349979401
0.215631619095802
0.735403537750244
0.056819275021553
-1.00680208206177
0.38636839389801
0.004454219713807
0.234783336520195
0.089740723371506
-0.868601679801941
-0.267584085464478
0.064046397805214
-0.20019206404686
0.448822766542435
-0.231004968285561
1.12568163871765
-1.03053498268127
-0.545883595943451
-0.769841074943543
-0.153569653630257
0.569549918174744
-0.569834768772125
0.173226863145828
-0.111931808292866
-0.17946857213974
-0.34615957736969
-0.269066363573074
0.14528951048851
-0.168391883373261
0.082954287528992
-0.312074363231659
0.561422109603882
0.545895636081696
0.191195264458656
1.09101665019989
0.356950253248215
-0.268107622861862
0.557287514209747
0.688795447349548
0.044544048607349
-0.460086464881897
-0.176360547542572
-0.300275802612305
0.186139911413193
0.514290571212769
-0.137436181306839
0.75601851940155
-0.724909901618958
-0.771198213100433
-0.397068560123444
-0.2337566614151
-0.374519675970078
-0.366097152233124
-0.065107390284538
-0.063287019729614
-0.423544049263001
-0.532561957836151
-1.26910257339478
0.283208519220352
0.383471846580505
-0.009754898957908
-0.162145018577576
-0.709746539592743
0.781136393547058
-0.03013869561255
-1.24876856803894
-0.058737576007843
0.376635313034058
0.706457257270813
0.387621700763702
0.450491458177567
-0.758152067661285
0.442235052585602
0.36036890745163
0.205423280596733
-0.060632891952992
-0.306642949581146
-0.202597633004189
0.214817151427269
0.000742758158594
0.103178188204765
-0.453391283750534
0.188773185014725
0.210338026285171
-0.474972993135452
-0.417555749416351
-0.166139960289001
0.247399017214775
-0.367802023887634
-1.31780982017517
-0.183532282710075
-0.380969822406769
-0.425752699375153
-0.167891398072243
0.668372392654419
0.057439375668764
0.583298921585083
0.439030647277832
-0.324648678302765
-0.071602940559387
-0.565228283405304
-0.212200462818146
0.793220400810242
-0.348156332969666
-0.415179163217545
0.064973697066307
0.201461598277092
-0.19287034869194
-0.609814822673798
0.609621286392212
-0.247475117444992
0.108482792973518
-0.904394567012787
1.17871582508087
-0.608311533927918
-0.246468886733055
0.185056835412979
-0.318132281303406
-1.268878698349
-0.745780229568481
0.645891606807709
-0.020629324018955
-0.371465563774109
-0.343555241823196
0.105256900191307
0.840163350105286
0.665716946125031
0.696799695491791
0.458429098129272
0.252337068319321
0.566549360752106
-0.020628148689866
-0.769820630550385
0.190466269850731
0.368164271116257
-0.326795816421509
-0.371756672859192
0.495073437690735
0.368757158517838
0.458337634801865
0.078849129378796
0.35978177189827
0.756736159324646
-0.360059946775436
0.393674373626709
0.019204266369343
0.004050863906741
0.581234276294708
-0.513137876987457
-0.061424981802702
-0.825073421001434
0.026108674705029
-0.581491649150848
-0.035293612629175
0.210773885250092
0.060160234570503
-0.667260050773621
0.194429516792297
0.631743311882019
-0.426520377397537
-0.016683772206307
-0.321235954761505
0.576987504959106
0.601728558540344
-0.267965048551559
-0.246956050395966
-0.322077512741089
-0.313201129436493
0.713415086269379
-0.1213723346591
-0.558026313781738
-0.152228593826294
-0.266250789165497
-0.256237149238586
-0.099012523889542
-0.686374723911285
-0.308461785316467
-0.554359793663025
-1.35074687004089
0.823512077331543
-0.446618407964706
-0.474379450082779
0.620696902275085
-0.827073097229004
-0.05619689822197
-0.062380529940128
-0.539673209190369
0.516284286975861
-0.472632020711899
0.523820817470551
1.07132744789124
-0.043262951076031
-0.036670103669167
0.254670739173889
1.08898746967316
-0.117999576032162
-0.546421349048615
0.130553618073463
0.430713266134262
-0.368595212697983
-0.25379204750061
0.050757303833962
0.660477340221405
0.443562775850296
0.610717713832855
0.187629014253616
0.250840932130814
0.217890784144402
-0.078623622655869
0.297876566648483
0.404534220695496
-0.194758787751198
-0.580460846424103
0.964179992675781
0.001839138567448
0.230640083551407
-0.134136542677879
-0.459047794342041
-0.008010819554329
-0.052861716598272
-0.212022989988327
-0.109723418951035
-0.45142936706543
1.17526400089264
0.086077220737934
0.348902612924576
-0.805394411087036
-0.851647555828095
0.6477952003479
-0.370155423879623
0.260157823562622
-0.680901408195496
-0.254549950361252
-0.275810718536377
-0.076494142413139
0.233048334717751
0.383251130580902
0.019592175260186
-0.291153371334076
-0.067912712693215
0.323953092098236
0.469731479883194
-0.045058473944664
-0.336072415113449
-0.247453391551971
-0.170472025871277
0.228593289852142
1.48401212692261
0.593970596790314
0.389129757881165
0.134838193655014
0.308686375617981
0.459183931350708
0.176081895828247
-0.137801289558411
0.126086205244064
-0.963262319564819
-0.108503215014935
0.384212821722031
0.034378990530968
-0.388308048248291
-0.633105218410492
-0.263769537210464
-0.962456107139587
0.461592257022858
0.884006381034851
-0.328914135694504
-0.800639927387238
0.652529060840607
0.395109862089157
0.173115283250809
-0.547244250774384
-0.254075407981873
0.306526213884354
-0.908138692378998
-0.659009873867035
-0.803700387477875
0.813788175582886
0.240315094590187
0.060820356011391
-0.181285530328751
-0.623302280902863
-1.25418615341187
-1.90500402450562
-0.953571259975433
-0.373537182807922
0.097487978637219
0.061188116669655
-0.626434862613678
1.16202509403229
0.060307122766972
-0.074526891112328
-0.31440407037735
-0.015749651938677
0.358122169971466
0.265921294689178
-0.215040996670723
-0.306157261133194
-0.528774857521057
0.072634473443031
0.610726356506348
0.550745487213135
0.134158134460449
-0.315149277448654
-0.421507626771927
-0.416462540626526
-0.465711832046509
0.886023879051209
-0.324436664581299
0.034681901335716
0.839302062988281
0.193467736244202
0.584821045398712
0.06459204852581
0.07367404550314
-0.622783720493317
-0.447382062673569
-0.423966467380524
0.648139715194702
-0.714777946472168
-0.311403632164001
-0.258207440376282
-0.933916807174683
-0.059602662920952
0.424109756946564
-0.174434021115303
0.066912367939949
-0.184775158762932
0.271182894706726
0.043900743126869
-0.489143669605255
0.080157734453678
0.24505540728569
-0.074594013392925
0.29635614156723
0.419722884893417
0.097099646925926
-0.231420770287514
-0.000477686524391
-0.262319922447205
-0.123901888728142
-0.618105292320251
-0.418082118034363
0.206377387046814
0.328643262386322
-0.266682982444763
0.004036515951157
-0.482562988996506
0.988620042800903
-0.117957323789597
0.441602617502213
-0.195229262113571
-0.05701482668519
0.805841088294983
0.096227556467056
-1.43371689319611
0.295868337154388
-0.362817853689194
-0.756392776966095
-0.410169959068298
0.268510818481445
0.661119103431702
-0.284127235412598
0.688807129859924
0.626637399196625
0.321953862905502
0.530931055545807
-0.676732361316681
-0.602615475654602
0.023327127099037
0.653729200363159
-0.805767834186554
-0.28494530916214
-0.099134288728237
-0.476783692836762
-0.578280329704285
-0.054589666426182
-0.480648517608643
0.107789911329746
0.372133553028107
0.429087907075882
0.495902061462402
-0.891030848026276
-0.521844863891602
0.200453668832779
0.475212633609772
0.031322732567787
-0.512555122375488
0.112850785255432
0.026668090373278
-0.146165817975998
0.057816155254841
-0.727376103401184
-0.333103567361832
0.157688677310944
-0.370963245630264
-0.057400390505791
0.113887630403042
-0.177605450153351
0.581837832927704
-0.030786048620939
-0.496766835451126
0.070197224617004
-0.123713180422783
-0.119367048144341
0.423568964004517
-0.45467421412468
-0.678169250488281
-0.764263212680817
-0.559267699718475
1.20977091789246
0.133022531867027
-0.400870144367218
0.501919806003571
-0.472484648227692
-0.047442190349102
-0.814867973327637
0.03650988638401
-0.440303027629852
-0.161294892430305
0.111279457807541
-0.050105229020119
-0.197677969932556
-1.19675660133362
-0.535013675689697
0.441688448190689
0.437634408473969
0.099764913320541
-0.396233856678009
0.391887545585632
-0.167044743895531
-0.348448246717453
0.048014242202044
1.15306186676025
-0.512428104877472
0.047284938395023
0.261783331632614
-0.127503514289856
0.285283267498016
0.315042823553085
0.581486403942108
0.121941931545734
-0.071108445525169
0.779455482959747
0.203995585441589
-0.825553297996521
1.04330861568451
0.352650105953217
-0.419983595609665
0.03430487215519
-0.54122531414032
0.050251260399819
0.100589409470558
0.460764914751053
-1.10365235805511
-1.66805958747864
-1.12679016590118
-0.147523999214172
-0.138561889529228
-1.05682575702667
1.03490626811981
0.701532423496246
-0.087192639708519
-0.22376574575901
-0.227793350815773
0.353258371353149
0.050337068736553
-0.107465259730816
0.169307827949524
0.154123947024345
-0.408793210983276
-1.00172185897827
-0.146945461630821
-0.682662129402161
-0.798203766345978
-0.665621161460876
-0.971154630184174
-1.21219897270203
1.73992812633514
0.10815118253231
-0.693934440612793
0.638877511024475
-0.338502824306488
-1.03284025192261
-0.120126605033875
-0.386660397052765
-0.610821604728699
0.207279294729233
-0.088120989501476
0.019019272178412
-0.083388775587082
-0.483869731426239
0.162838399410248
0.481144905090332
-0.190075665712357
-0.15149649977684
0.33184289932251
0.583426594734192
0.09993588924408
-0.747370064258575
-0.791121602058411
-0.250138640403748
-0.290949374437332
0.046549845486879
-0.315017968416214
-0.362812608480453
-0.382610648870468
0.511247038841248
-0.364852577447891
0.34136176109314
0.052478466182947
0.275065153837204
-0.265326827764511
0.710039258003235
0.07088515162468
0.070643022656441
0.256950736045837
-0.338896095752716
0.317833304405212
1.1319934129715
-0.191430002450943
-0.027590913698077
0.937283098697662
0.389089524745941
0.247483864426613
0.004830792546272
0.590054452419281
-0.447410941123962
-0.03560234233737
-0.007986515760422
0.777331113815308
0.53340345621109
-0.732633054256439
0.007997997105122
-1.15070223808289
0.841684818267822
-0.041735589504242
0.095597058534622
0.227449625730515
0.115997470915318
0.126925021409988
0.352473586797714
1.02989315986633
0.721801996231079
0.083765283226967
-1.21985793113709
-1.22649896144867
-0.034163773059845
-0.585541903972626
-0.056856222450733
-0.205290585756302
0.818283379077911
0.243151962757111
-0.331692963838577
0.22667720913887
0.107203856110573
-0.253229826688766
-0.029055206105113
-0.508000671863556
-0.821363389492035
-0.868168950080872
-0.266733944416046
-0.354801774024963
-0.156621694564819
0.14267635345459
0.10699337720871
-0.007430054247379
-0.264158844947815
-0.169491171836853
1.20879590511322
-1.07949030399323
-1.50585508346558
-0.810086309909821
0.508657038211823
0.416405647993088
-0.448437541723251
-0.789093255996704
-0.856242716312408
0.446037411689758
0.493727385997772
0.172633960843086
0.432657450437546
0.269210517406464
0.408443957567215
-0.181806743144989
-0.309752076864243
-0.174245372414589
-0.61678558588028
-0.971620440483093
0.460296809673309
0.149526983499527
-0.542029023170471
0.450191408395767
1.0084388256073
0.472223252058029
-0.31384003162384
0.212195247411728
0.122736603021622
-0.171746611595154
0.3389493227005
-0.452898949384689
-0.250366061925888
-0.539893925189972
0.109526053071022
0.297181844711304
0.124709598720074
-0.374028235673904
0.150461792945862
0.868566691875458
-0.281736135482788
0.503714978694916
-0.391442388296127
-0.445800304412842
1.07158398628235
0.496992528438568
-0.616757452487946
0.045069240033627
0.432904005050659
0.364265948534012
1.2780499458313
0.097036376595497
0.271699488162994
-0.205248817801476
-0.518013775348663
-0.646473109722137
-0.938873767852783
-0.137381613254547
-0.405381113290787
-0.034818328917027
-0.593994796276093
-0.085408076643944
-0.056417133659124
1.09471011161804
-0.370735973119736
-0.442001163959503
1.12835609912872
0.939788043498993
0.231206938624382
-0.213064759969711
0.157217159867287
-0.246748208999634
0.161783799529076
0.533747792243958
0.151406183838844
-0.274456590414047
-0.906732022762299
0.462069272994995
-0.945768535137177
-0.713858723640442
0.803327262401581
-0.368378639221191
0.246665716171265
0.373646587133408
0.372618049383163
0.138588935136795
0.658391535282135
-0.637527704238892
0.553833067417145
0.247584134340286
0.142626270651817
-0.864692270755768
-0.622941315174103
0.243920013308525
-0.477553427219391
0.138353586196899
0.121909365057945
-0.54218590259552
0.096710503101349
0.151514649391174
-0.956120252609253
-0.974155247211456
-1.65010988712311
-0.891589879989624
-0.142710760235786
0.315741300582886
-1.01743030548096
-0.52757865190506
-0.888871490955353
-0.927910089492798
0.544819891452789
-0.48619619011879
0.164690986275673
-0.101261541247368
0.621842801570892
-0.690229177474976
0.881142020225525
0.223973512649536
0.234386041760445
-0.060120180249214
0.330938160419464
-0.486981928348541
-0.194808274507523
0.554378569126129
0.310860395431519
0.157936051487923
-0.653795540332794
0.116295233368874
0.086723610758782
-0.581379175186157
-0.61998587846756
0.429735541343689
-0.494958072900772
0.083817772567272
-0.179239496588707
-1.44233322143555
0.102008983492851
0.17431204020977
0.610971987247467
0.339709877967834
0.284148722887039
0.567616701126099
-0.571736037731171
0.653931736946106
0.169947758316994
-0.285588681697845
-0.226080000400543
-0.178165704011917
-1.26276361942291
-0.153931677341461
-0.159588634967804
-0.352106064558029
0.000590085983276
0.387439340353012
-0.562146544456482
-0.391226708889008
0.688346087932587
-0.505231440067291
-0.537001073360443
-0.420122504234314
0.778312861919403
0.303126633167267
-0.407852202653885
-1.0103485584259
1.09229612350464
-0.418119758367538
0.949798941612244
-0.288838654756546
-0.338509559631348
-0.743927180767059
-0.156266123056412
0.924109995365143
0.593193173408508
0.825215578079224
-0.331757187843323
0.055165275931358
-0.538079261779785
-0.352508127689362
-0.191339135169983
0.685586214065552
-0.10451702773571
-0.693544447422028
0.475506603717804
-0.126790121197701
0.684159576892853
0.013390637934208
0.159741148352623
0.024098087102175
-0.891429901123047
-0.225325420498848
-0.212074756622314
0.112516671419144
0.209598630666733
0.144348040223122
0.80829381942749
-0.243461340665817
0.088594287633896
-0.322484880685806
-0.064809881150723
0.170492261648178
-0.062395513057709
-0.013185448944569
-0.176183313131332
1.04238975048065
-0.930214822292328
0.646552324295044
0.703983068466187
0.060413502156735
0.742335259914398
-0.026682838797569
0.158069297671318
-0.337939918041229
-0.386187553405762
0.174171924591064
-0.160788804292679
-0.02299027889967
1.05136024951935
0.094466663897038
-0.322742998600006
0.232680827379227
0.349083960056305
0.385552942752838
0.745054304599762
0.206948965787888
-0.176518663764
0.529268145561218
0.421975404024124
-0.093031719326973
-0.89136004447937
-0.35215300321579
-0.618896067142487
-0.232061251997948
-0.738052546977997
0.067648708820343
-0.041266940534115
-0.482398390769959
0.045251611620188
0.624623656272888
0.168469280004501
0.426630288362503
-0.456966042518616
-0.899817943572998
-0.570334255695343
0.415797680616379
1.15464162826538
0.007453322410584
0.428188234567642
0.255927383899689
0.037048552185297
-0.064370296895504
-0.094532564282417
0.730110466480255
-0.33658030629158
-0.669904112815857
0.394674032926559
0.638890385627747
-0.314656615257263
0.291650533676147
-0.052844621241093
0.130107492208481
0.723652005195618
-1.02982747554779
0.328472197055817
-0.360772311687469
-0.294097065925598
-0.331319481134415
0.389285981655121
0.227529481053352
-0.553158581256866
0.029958419501782
0.042045533657074
-0.359565556049347
-0.503803670406342
-0.347921967506409
-0.186869442462921
-0.215805500745773
-0.158499151468277
0.007512181997299
0.7581946849823
0.409272819757462
-1.11958467960358
-0.290175467729568
-0.020009264349938
0.174286544322968
0.092561483383179
0.475473523139954
0.28528019785881
-0.487350672483444
-0.408261984586716
0.205095201730728
-0.169380933046341
-0.16255059838295
-0.157725974917412
-0.460379064083099
0.350344389677048
0.470870167016983
0.794748306274414
-0.848277866840363
-0.426445007324219
-0.246806234121323
1.03836107254028
-0.019791923463345
0.643411576747894
-0.105178080499172
-0.049230698496103
0.059859909117222
-0.440805941820145
-0.001469627022743
0.331437051296234
-0.405322313308716
-0.156657859683037
-0.836763501167297
0.321028411388397
-0.760676264762878
-1.14142167568207
0.042032390832901
0.94393664598465
0.260311454534531
-0.018726592883468
0.065623089671135
0.732703804969788
-0.64399790763855
-0.24256157875061
0.957928955554962
0.080723568797112
-0.076582856476307
-0.125942096114159
0.544586718082428
-0.268272787332535
0.220686823129654
0.263979941606522
0.11407395452261
0.211942598223686
-0.569404542446137
-0.222443610429764
-0.367884457111359
0.029664684087038
0.09133043140173
-0.002965288236737
0.411936461925507
0.276831448078156
0.343516498804092
-0.545712172985077
-0.924191951751709
-0.027962058782578
0.328470945358276
-0.256553083658218
0.261853992938995
0.006099137477577
0.143331214785576
0.313767671585083
0.181998744606972
0.199024453759193
0.213087379932404
-0.151616349816322
-0.27082571387291
-1.54949390888214
-1.10370123386383
0.59049665927887
-0.060105882585049
-0.224229007959366
-0.866211771965027
-0.101420350372791
-0.411544352769852
0.716181576251984
-0.522524535655975
-0.514072954654694
0.290829062461853
0.225327581167221
-0.004329673945904
0.354711711406708
1.25427615642548
0.665257334709168
0.37920805811882
-0.427991330623627
0.559714376926422
-0.397663325071335
-0.341588139533997
1.01321959495544
0.611275851726532
0.060572497546673
-0.346982449293137
0.287243694067001
0.525223851203918
0.043403878808022
0.637537956237793
0.75048816204071
0.338225305080414
0.13220202922821
0.493365347385407
0.04873301833868
-0.018229572102428
0.158228263258934
0.127683311700821
-0.065382197499275
-0.308858782052994
-1.05921244621277
-1.4432327747345
1.08313429355621
-0.10796520113945
-0.024316348135471
-0.496549308300018
-0.188742011785507
0.303553491830826
0.195812940597534
0.463301211595535
0.586192429065704
0.368803232908249
0.695193350315094
0.45452231168747
0.745824933052063
0.013263128697872
0.988165616989136
0.892054855823517
-0.180422008037567
-0.429174244403839
-0.7504962682724
-0.882302582263947
-0.678063571453095
-0.051466062664986
0.502067923545837
0.628945827484131
0.127013698220253
-0.721096575260162
0.026388943195343
1.12016534805298
0.204056486487389
0.051400426775217
-0.847004294395447
-0.403701394796371
0.427042037248611
-0.16927781701088
-0.219226986169815
0.671865224838257
0.320180863142014
-0.39869886636734
-0.202655017375946
-0.684902369976044
-0.451257854700089
1.36192607879639
0.117666900157928
-0.48910054564476
0.482444584369659
-0.907021641731262
-0.698546171188355
0.614146709442139
-0.167753905057907
0.149743720889092
-0.131181180477142
-0.21660989522934
-0.107913106679916
0.227995082736015
-0.717004954814911
-0.902181506156921
-0.57785040140152
0.438116580247879
0.275566279888153
0.100682519376278
-0.032215546816588
-0.469995081424713
0.258965939283371
0.082929164171219
0.193308815360069
0.157168075442314
0.719928205013275
0.162431433796883
-0.079445026814938
0.844096422195435
-0.262969970703125
-0.566909372806549
0.268640458583832
-0.241434961557388
0.185911133885384
0.143599659204483
0.238189905881882
0.003321742638946
0.001823427155614
0.560933291912079
-0.019059292972088
-0.102667070925236
-0.277810841798782
-0.392129093408585
-0.173614397644997
-0.475618213415146
0.950347602367401
-0.261675387620926
1.55253541469574
-0.832195699214935
-0.787686824798584
-1.33315455913544
-0.696945130825043
0.300173401832581
0.12043559551239
0.799572885036469
0.003190211951733
-0.290239214897156
0.042932592332363
0.656268417835236
0.001396901905537
-0.00086522102356
-0.051083374768496
0.568236827850342
-0.275428593158722
-0.652236700057983
0.425344944000244
-0.190956726670265
-0.151380240917206
-0.419021666049957
-0.671701371669769
0.160809218883514
0.105966292321682
-0.178702488541603
0.156115144491196
0.105193801224232
-0.577215671539307
0.011983871459961
0.346823960542679
-0.010714843869209
-0.522476673126221
-0.525487184524536
0.719517588615418
0.272662758827209
0.363444298505783
0.016321059316397
0.461914271116257
-0.422687321901321
0.2952019572258
0.158732801675797
-0.044049710035324
0.166014149785042
0.405924737453461
0.122697547078133
-0.912902235984802
0.527396440505981
0.812468886375427
0.019878625869751
0.733802378177643
0.197962298989296
0.494154274463654
-0.697936236858368
-0.238786846399307
-0.31761446595192
0.858153700828552
-0.381779015064239
0.430621922016144
0.282689094543457
-0.341660141944885
-1.03998804092407
-0.549327373504639
0.35484367609024
0.204397097229958
-0.269723922014236
-0.138555109500885
0.661470055580139
0.413728326559067
0.606254398822784
-0.614035785198212
-0.541556715965271
-1.52547085285187
0.058465957641602
0.348579466342926
-0.072014354169369
-0.240143567323685
0.933800637722015
0.60848993062973
-0.235357537865639
0.073986776173115
0.771715521812439
0.167981773614883
0.490974009037018
0.710468828678131
-0.282261818647385
-0.44187730550766
0.646877408027649
0.387211591005325
0.716765701770783
-0.046095374971628
-0.100044697523117
-0.351651459932327
-0.34636190533638
-0.154811576008797
-0.223140597343445
-0.472489476203918
0.839196920394897
0.397227227687836
-0.125340327620506
0.751216948032379
0.384057223796844
-0.709272682666779
-0.100402466952801
0.61511242389679
-0.346072852611542
-0.59721827507019
-0.053461894392967
-0.027541000396013
0.384655475616455
0.511257350444794
-0.185403108596802
-0.968994140625
-0.947539389133453
0.057910718023777
0.241116926074028
-0.718694269657135
0.15483658015728
0.10934416949749
0.32040598988533
0.16580006480217
0.149083122611046
0.027878375723958
0.025865545496345
0.795694947242737
-0.087608352303505
-0.637618184089661
0.021432369947434
-0.251131951808929
-0.707746684551239
-0.734175324440002
0.904510617256165
-0.127096965909004
-0.675158202648163
-0.161849364638329
0.204145759344101
0.393581569194794
-0.286678999662399
0.587212979793549
0.327912241220474
0.050240125507116
0.311123192310333
0.627453207969666
-0.08259304612875
0.403086006641388
-0.145648717880249
-0.103363528847694
0.135457575321198
-0.629743814468384
0.691404700279236
-0.11832944303751
0.389966785907745
0.029793540015817
0.058071941137314
0.044910617172718
-0.155033260583878
-0.820912957191467
0.519267141819
0.853290677070618
0.350373685359955
0.014763131737709
-1.48931908607483
1.29292869567871
-0.822165310382843
0.474202781915665
0.60255891084671
0.891499161720276
-0.340272724628448
0.056905619800091
-0.434698104858398
-0.169220834970474
-0.827242791652679
0.034109145402908
0.083771742880344
0.651671528816223
0.36868816614151
0.133295431733131
0.123825147747993
0.451320350170136
0.010273717343807
0.677823781967163
0.078307501971722
0.440645277500153
0.239054143428802
0.588953614234924
1.17070293426514
1.06288969516754
-0.591290771961212
-0.087790861725807
0.19049908220768
-0.124015487730503
-1.07034409046173
-0.564205050468445
0.609753489494324
-0.788066864013672
0.285403519868851
0.084184721112251
-0.354606866836548
0.461572825908661
-0.891234397888184
-0.307726562023163
-0.330456227064133
0.355171948671341
0.49054342508316
-0.291913121938705
0.570722818374634
0.142309248447418
-0.266257226467133
0.415854036808014
1.03093123435974
0.127485692501068
-0.680657267570496
0.096187725663185
-0.906000435352325
0.562133431434631
0.825623691082001
0.748412668704987
0.793345928192139
-0.112686052918434
0.071380093693733
0.751578509807587
-0.123738154768944
0.477394670248032
0.253241062164307
0.06607885658741
-0.766440510749817
-0.726359724998474
1.09193754196167
-0.379192978143692
0.222403526306152
-0.28591400384903
-0.850711345672607
-0.476336747407913
-0.747339010238647
-0.171135604381561
0.209151148796082
-0.408645659685135
-0.112623080611229
-0.511885344982147
0.952728152275085
0.597817897796631
-0.434845805168152
1.24641335010529
0.049514189362526
0.02744072675705
-0.0430070720613
0.410776257514954
0.594616830348969
-0.995092928409576
0.763293743133545
-0.241423666477203
0.204775661230087
0.43373966217041
-0.382259577512741
0.069751717150211
0.552761435508728
-0.448912531137466
-0.034485332667828
0.035615723580122
0.461704105138779
-0.146624878048897
-0.242801025509834
-0.388710141181946
-0.583202481269836
1.6484706401825
-0.368094593286514
0.058775536715984
-0.37135848402977
-0.64045250415802
0.267323553562164
0.425814658403397
0.416480392217636
0.325275599956512
0.473638594150543
-0.514340400695801
1.05160915851593
0.180092513561249
-0.528075277805328
0.337614446878433
0.103695690631866
-0.899929881095886
-0.020613268017769
0.061712581664324
-0.008047036826611
-0.255125373601913
-0.114921860396862
-0.683728635311127
-0.72113835811615
-0.21700182557106
-0.102970167994499
0.193682909011841
-0.345927119255066
0.415247201919556
-0.089596927165985
-0.532308161258698
-0.521138370037079
-0.276321172714233
0.78897887468338
-0.032589223235846
0.647890388965607
0.157770663499832
0.216040968894958
-0.13907852768898
-1.04261183738709
-0.049255453050137
-0.058199279010296
-1.01034569740295
1.08822989463806
0.101851083338261
0.416240274906158
0.026085173711181
0.258761674165726
-0.411411106586456
0.017629377543926
0.358823001384735
-0.106918454170227
-0.552861034870148
0.396883338689804
0.11594308167696
-0.191319063305855
0.303463876247406
0.21894359588623
0.053699340671301
0.011710368096829
0.108108632266521
-0.019231949001551
-0.187136694788933
-0.855564177036285
-0.784124732017517
-0.193350210785866
0.246684655547142
-0.542005121707916
0.355196982622147
0.464883089065552
-0.451019704341888
-0.263667494058609
0.644609928131104
-0.703717768192291
-0.216876268386841
0.166534781455994
-0.385103851556778
0.506416440010071
0.130729332566261
-0.80945086479187
-0.37657755613327
0.295399159193039
-0.574906647205353
-0.497773826122284
0.674340486526489
-0.062901854515076
-0.118990071117878
-0.160242259502411
0.70746636390686
0.138261169195175
0.25086909532547
0.591320633888245
-0.776422142982483
-0.647685050964356
0.577863574028015
-0.45874610543251
0.994979560375214
-0.066753849387169
-0.057481870055199
0.087307184934616
-0.709826588630676
-0.97069662809372
0.352634578943253
0.61154693365097
0.018316354602575
-0.358433961868286
-0.178357094526291
-0.400201439857483
0.233052670955658
-0.493796944618225
-1.4634884595871
-0.145427823066711
-0.555149555206299
-0.386376053094864
0.485553473234177
-0.106500752270222
-0.065764382481575
0.265743345022202
-0.321772366762161
-0.120759055018425
0.073731228709221
-0.80948007106781
0.232636243104935
0.162834793329239
0.356625080108643
0.494957029819489
0.914515018463135
-0.468813300132751
-1.27191746234894
0.143487676978111
0.88916003704071
-0.345944881439209
0.847911477088928
-0.585742354393005
0.288005381822586
-0.373201221227646
-0.235163822770119
0.319506257772446
-0.209754288196564
0.106371760368347
0.033732477575541
0.49504554271698
0.010189164429903
-0.166962429881096
0.042667984962463
-0.33063617348671
-0.969825744628906
0.294626533985138
0.260979413986206
0.151664391160011
0.001409662887454
0.093702130019665
0.494536370038986
-0.834442377090454
0.032318644225597
-0.525067508220673
-0.166476368904114
0.089436531066895
-0.253899604082108
0.415334939956665
0.206718221306801
-0.284661650657654
-0.126686707139015
-0.213681221008301
0.363536417484283
-0.132801055908203
-0.352810949087143
0.162158444523811
-0.180013611912727
-0.233745440840721
-0.363854110240936
-0.362856388092041
-0.057925134897232
-0.603231072425842
0.05758722871542
0.607330918312073
-0.515543758869171
-0.695452570915222
0.521092176437378
1.04330611228943
0.499997973442078
0.271759420633316
-0.889548480510712
-0.58152437210083
0.415756225585938
0.877508461475372
0.24218213558197
0.138872548937798
-0.040711041539908
-0.256717145442963
-0.177528023719788
-0.025267664343119
-0.278852552175522
0.126649752259254
0.68905383348465
0.406043618917465
-0.025021567940712
0.109226301312447
0.003578728996217
0.480186283588409
-0.652709364891052
0.15885791182518
-0.404935896396637
0.166047155857086
0.079485148191452
0.350521475076675
0.184434026479721
-0.236222207546234
-0.319579482078552
-0.059476356953383
-0.416895717382431
-0.394851624965668
0.486144959926605
0.107012614607811
-0.91769403219223
0.612519204616547
-0.738250374794006
-0.140063017606735
0.17746889591217
0.071002408862114
-0.608091056346893
-0.426091343164444
0.171493858098984
-0.774246037006378
0.295338541269302
-1.09743285179138
0.183762699365616
0.908177196979523
-0.708066642284393
-0.42060786485672
-0.471342921257019
-0.564701914787293
-0.373463988304138
0.740104675292969
-0.351698249578476
-0.123312637209892
0.898545026779175
0.052276872098446
-0.190867215394974
-0.570465981960297
-0.067614078521729
0.096891313791275
0.77789032459259
-0.500122666358948
0.581886470317841
-0.208203062415123
0.448666095733643
0.998724043369293
-0.283155798912048
0.245235860347748
0.066152408719063
0.213338285684586
0.798223495483398
0.23855322599411
-0.231342658400536
-0.235107436776161
-0.150679126381874
0.207189679145813
0.204956769943237
0.266626626253128
0.318292200565338
0.499314099550247
0.493544399738312
-0.355907499790192
0.029983751475811
0.032229471951723
0.005684554576874
-0.261135369539261
-0.621117889881134
-0.11164715141058
0.147862106561661
-0.719618260860443
-0.89203417301178
0.519898653030396
0.969425320625305
-0.159610018134117
-0.04130220413208
0.734827280044556
-0.613095045089722
0.45671483874321
0.324286907911301
-0.135338425636292
-0.649016797542572
-0.676782369613647
-0.606084108352661
0.154148891568184
0.148168817162514
0.125570312142372
-0.003825725056231
-0.352187663316727
-0.969013929367065
-0.699464797973633
0.875489473342896
-0.008682459592819
0.051475517451763
-0.01024660281837
-0.389333516359329
-0.65156501531601
0.475525051355362
-0.695002436637878
-0.002995401620865
-0.245605394244194
-0.429352670907974
-0.672916173934937
0.372571587562561
0.347894489765167
0.061253681778908
0.116584300994873
0.399528115987778
0.539607405662537
-0.506804168224335
0.880239367485046
0.00615368783474
0.32363548874855
-0.028461853042245
0.09773688018322
-0.421135097742081
0.527883648872376
-0.444222629070282
0.082458436489105
-0.71832013130188
-0.302933633327484
0.667854726314545
0.049886498600245
-0.163769483566284
-0.143728107213974
0.307789266109467
0.033494211733341
-0.266104996204376
-0.089228741824627
-0.017731953412294
-0.16969145834446
0.30824601650238
0.78130567073822
-0.847679078578949
-0.726494431495667
-0.409198492765427
-0.488014578819275
-0.240892946720123
-0.045141942799091
0.936281442642212
-0.815443992614746
-0.544593095779419
-0.575996398925781
0.173837125301361
-0.219008550047874
0.461142808198929
0.58083963394165
-0.746631562709808
0.750670433044434
0.03127983212471
0.442509800195694
0.182713761925697
-0.249147817492485
-0.009548610076308
-0.256267756223679
0.731305241584778
0.143920466303825
0.372338443994522
0.270813405513763
-0.318503171205521
1.14812350273132
0.963474690914154
0.001551982015371
0.457622617483139
0.694158494472504
0.330963134765625
-0.302711993455887
-0.44171079993248
0.651473164558411
0.49323770403862
-0.327408581972122
-0.535467386245728
-0.562588036060333
-0.927912354469299
-1.14446496963501
0.273899167776108
0.910386383533478
0.12332060188055
-0.382339060306549
0.536864876747131
0.919443368911743
-0.28149539232254
-0.350261241197586
-0.23437125980854
0.589285552501678
-0.249829515814781
0.529579639434814
0.422959744930267
-0.844385385513306
-0.123312249779701
0.46840226650238
-0.452435195446014
0.015566930174828
0.275053411722183
-0.35213828086853
0.288294851779938
0.422744125127792
-0.080607369542122
-0.212564393877983
0.973518252372742
-0.646900236606598
-0.566955983638763
0.051773443818092
0.209554612636566
0.36770623922348
0.002100622281432
0.168950542807579
-0.326569080352783
0.291806489229202
-0.216473132371902
0.558890700340271
0.727836549282074
-0.272447943687439
0.48186206817627
-0.025865331292152
1.14162087440491
-0.311361789703369
-0.224721848964691
0.220657080411911
0.645456373691559
-0.190949037671089
0.2966388463974
-0.186757266521454
-0.02101668715477
-0.129334941506386
-0.946106433868408
0.093769051134586
-0.381065517663956
0.521448075771332
-0.057701915502548
-0.552558779716492
0.369062900543213
0.322097420692444
-0.263854205608368
0.0182129368186
0.431501656770706
-0.430398344993591
-1.00192832946777
-0.465851783752441
-0.346212387084961
-0.755381107330322
-0.047081384807825
-0.106002934277058
-0.245918989181519
0.058439631015062
0.445526599884033
-0.325039207935333
-0.369829595088959
-0.532283127307892
0.038294896483421
-0.320150792598724
0.473570972681046
0.578125655651093
0.047301325947046
-0.804870307445526
0.24534609913826
-0.214408665895462
-0.43327733874321
-0.8963583111763
0.065763145685196
-0.062371455132961
0.238204523921013
0.61110782623291
0.115465052425861
0.126293748617172
-0.206098794937134
0.100966826081276
-0.631107985973358
0.073106974363327
-0.663594901561737
-0.878526628017426
0.365842163562775
-0.43399378657341
0.041886746883392
-0.406454145908356
-0.813176095485687
1.68373930454254
-0.286694556474686
0.195851027965546
-0.42157045006752
-0.789747416973114
0.768072485923767
0.258960545063019
0.395099461078644
-0.290003418922424
0.186968296766281
0.046857200562954
0.279262006282806
0.198697507381439
-0.408681035041809
-0.39389580488205
-0.478723883628845
-0.418894648551941
0.405953317880631
-0.233162343502045
-0.253838807344437
0.149362772703171
-0.399163901805878
0.293859839439392
-0.810585141181946
-0.110956259071827
-0.605082392692566
0.214738309383392
-0.385343760251999
-0.298932105302811
-0.428288191556931
-0.175818726420403
-1.12517476081848
0.38028022646904
0.172462940216064
-0.056545365601778
0.331293851137161
0.003423176705837
1.19353091716766
0.220055863261223
0.391577959060669
-0.781776666641235
0.42404893040657
0.417936146259308
-0.554843246936798
0.000828370451927
-0.619876682758331
-0.442362666130066
-0.244306489825249
-0.208700463175774
0.051054805517197
0.057205304503441
-0.389222174882889
0.858680844306946
-0.423927992582321
0.332596570253372
-0.398021727800369
-0.070131756365299
-0.099282562732697
-0.167802080512047
-0.672700762748718
0.813363254070282
0.875317096710205
0.229278072714806
-0.551326036453247
0.762142062187195
0.382208585739136
0.532635748386383
-0.056227061897516
0.549282670021057
-0.595940887928009
-0.960324645042419
-0.491374492645264
0.344513237476349
0.51263153553009
0.0735102891922
0.966090738773346
0.028375972062349
0.766910314559937
-0.347423523664474
-0.765209197998047
-0.024024285376072
0.502798557281494
0.531302511692047
-0.584663033485413
-0.090483814477921
0.479179382324219
-0.105364456772804
-0.170640170574188
-0.362692803144455
-0.696865499019623
0.648368179798126
-0.592221856117249
0.196497350931168
-0.758280038833618
-0.261752724647522
0.424545079469681
0.404246836900711
0.324733436107635
0.514951884746552
0.314561098814011
0.502519845962524
-0.355902284383774
1.08136546611786
0.080368496477604
-0.454993396997452
1.11470341682434
0.356507122516632
0.107507064938545
-0.312766522169113
-0.27093517780304
-0.391690820455551
0.392114251852036
0.715232491493225
-0.055766262114048
-0.583086252212524
0.497316420078278
-1.0597437620163
0.87938916683197
-0.202751636505127
-0.443316966295242
-0.199023500084877
-0.084406740963459
0.311969339847565
-0.351512163877487
-0.362717866897583
-0.286434292793274
0.728614866733551
0.433329105377197
0.062054231762886
-0.318237751722336
-0.244069904088974
-0.635168135166168
-1.03206586837769
-0.01566082239151
-0.324114114046097
-0.213399603962898
0.178806036710739
-0.299513101577759
0.951528310775757
-0.001265924423933
0.155788317322731
0.150870084762573
-0.178207457065582
0.819398045539856
-0.066704154014587
-0.58147531747818
0.058965481817722
0.001475790049881
-0.355910360813141
-0.730798780918121
0.494051247835159
-0.438370794057846
-1.04462456703186
0.152151942253113
-0.315049380064011
-0.015508523210883
0.169035315513611
-0.086250796914101
-0.982577979564667
-0.360324144363403
-0.038031682372093
-0.280731678009033
-0.449899435043335
-0.364417850971222
0.307822674512863
-0.639638960361481
-0.116147428750992
-0.388344705104828
0.523367345333099
0.526699125766754
-0.145555034279823
0.349004238843918
0.898630201816559
0.028875138610602
-0.312222093343735
0.216683328151703
0.232705295085907
0.606114983558655
-0.385760307312012
-0.030579311773181
-0.376794278621674
0.144378200173378
-0.410525768995285
0.425058722496033
-0.436991482973099
0.118627354502678
0.116400077939034
0.001610770821571
-0.003772012889385
0.152458965778351
0.217659205198288
0.00935051869601
0.136905446648598
0.652323961257935
0.06582360714674
0.453439801931381
-0.162809133529663
-0.789713025093079
-0.451204299926758
0.642341554164887
-0.398313969373703
-0.051472004503012
0.442270904779434
0.153748616576195
1.1572722196579
0.427901029586792
-0.609379053115845
0.07997390627861
0.343001812696457
-0.460248321294785
-0.299051016569138
-0.143484577536583
-0.674117028713226
-0.535094380378723
-0.715032935142517
0.054889678955078
0.101756021380425
-0.155175536870956
0.532069146633148
-0.00239535421133
0.255331069231033
0.622928500175476
0.265006989240646
0.33762863278389
0.019779361784458
-0.089100629091263
0.324711203575134
-0.492071717977524
-0.315028965473175
0.03396600484848
-1.01960456371307
-1.1319934129715
0.130401089787483
0.461312830448151
0.256131857633591
0.2265565097332
0.389386296272278
-0.106831036508083
0.111216604709625
-0.030769154429436
0.004268059507012
-0.531796634197235
0.029223456978798
0.760320544242859
-0.95722496509552
0.177855834364891
0.291680783033371
-0.375070691108704
0.848349392414093
-0.458834230899811
-0.806746006011963
-1.29226684570313
0.232930570840836
-0.405314654111862
-0.409838289022446
-0.080837056040764
0.295927405357361
-0.000804474228062
-0.127894088625908
-0.153752848505974
-0.273622632026672
0.15208101272583
0.309739053249359
-0.063392356038094
0.082040444016457
-0.135560557246208
-0.156998500227928
0.629850387573242
-0.215593665838242
-0.000124795362353
0.502534568309784
0.285963475704193
0.5131556391716
-0.103424310684204
-0.050600990653038
0.021680159494281
-0.427638530731201
-0.153797537088394
-0.225618317723274
-0.826936066150665
-0.036349326372147
0.424892336130142
0.265265345573425
0.425322830677033
0.551635682582855
0.594654083251953
-0.532889604568481
-0.094600133597851
-0.538789510726929
-0.643818616867065
-0.337595403194427
-0.455338537693024
-0.247201919555664
-0.194482356309891
-0.303009659051895
0.241250455379486
-0.139357104897499
-0.030978953465819
-0.044062621891499
-0.202422022819519
-0.050452183932066
0.356230229139328
0.301384419202805
-0.292291045188904
0.03897363319993
0.765007615089417
0.179868936538696
0.242815524339676
-0.170965164899826
-0.282375007867813
-0.339625626802444
-1.03049755096436
1.4153425693512
0.428945004940033
-0.383363664150238
1.0158451795578
-0.561743676662445
0.371279776096344
-0.39437934756279
-0.888682901859283
-0.116967864334583
-0.973221898078918
-0.155166685581207
0.060921583324671
-0.399140924215317
0.496185302734375
0.019286226481199
0.999038338661194
0.115964606404305
0.138976126909256
-0.399591535329819
-0.243070662021637
0.717544615268707
0.423393964767456
-0.143762990832329
0.900468587875366
0.477961659431458
6.81816600263119E-05
0.006167300976813
-0.182829052209854
-0.007581055164337
-0.604565680027008
-1.19509780406952
0.46589320898056
0.19435478746891
-0.350297272205353
0.008501533418894
0.276594012975693
0.316213935613632
0.051861423999071
-0.158844262361527
-0.809174358844757
0.334183871746063
0.074648603796959
-0.105626247823238
-0.285366177558899
-0.884763538837433
-1.54401314258575
0.400490641593933
-0.043352007865906
0.862329840660095
-0.506708145141602
-0.624566197395325
0.097868859767914
-0.838447451591492
0.098882794380188
-0.152981400489807
0.066088423132897
-0.552514493465424
1.48387253284454
0.794071078300476
-0.330682694911957
-0.533268928527832
-0.356554836034775
0.049799356609583
0.201534479856491
-0.073601953685284
-0.659384369850159
-0.390197277069092
0.200223416090012
-0.113813936710358
-0.440839827060699
0.431506156921387
0.040303122252226
0.039161212742329
-1.25052464008331
0.811078190803528
0.661870241165161
0.087854363024235
-0.682016670703888
-0.309617102146149
0.629105925559998
0.951858282089233
-0.097217306494713
-1.48736000061035
-1.26864612102509
0.042001575231552
0.066068068146706
-0.259904205799103
-1.01389789581299
0.077727198600769
0.040269482880831
0.159039422869682
-0.231314152479172
0.289735287427902
-0.292421877384186
-0.113289088010788
0.87870717048645
0.440405428409576
-0.69257265329361
0.590598225593567
-0.553031384944916
-0.248259410262108
0.315554887056351
0.118291720747948
-0.394765704870224
0.253178715705872
-0.232283622026443
0.599830865859985
-0.84389865398407
-0.84686541557312
0.072152405977249
-0.385900318622589
0.278554379940033
-0.058805964887142
0.342770934104919
0.020975703373551
0.302484005689621
0.231614604592323
-0.278156280517578
0.321557760238647
0.279983580112457
0.292337268590927
0.408181577920914
0.092081241309643
-0.196791172027588
0.117906883358955
0.0336485914886
-0.386861324310303
0.107043229043484
-0.735656440258026
-0.2704858481884
0.423534005880356
-0.311274617910385
0.014248855412006
0.251244515180588
0.194722950458527
0.389798760414124
-0.411810725927353
-0.126869052648544
0.006390292197466
-0.557098209857941
-0.630681216716766
0.528078138828278
0.261273294687271
0.301853597164154
-0.202470153570175
-1.42576885223389
0.152332857251167
-1.06827259063721
-0.61161744594574
0.293572068214417
-0.686806797981262
-0.566707968711853
-0.588030457496643
-0.337686866521835
-0.416888207197189
0.40267539024353
-0.573406457901001
-0.064902722835541
-0.944367408752441
-0.689706206321716
0.389140218496323
0.505479216575623
-0.499586671590805
0.426254540681839
-0.539540827274323
0.06392739713192
-0.396704882383347
0.111368007957935
-0.24471278488636
0.663669586181641
0.291944921016693
-0.199777156114578
0.683862030506134
0.589079797267914
-0.050655294209719
-0.600161969661713
0.701848745346069
0.056477785110474
0.127314925193787
0.458729535341263
0.459613889455795
0.617280125617981
-0.346411168575287
1.11348605155945
0.279966831207275
-0.356945395469666
-0.206401780247688
-0.19504451751709
-0.349079668521881
0.699039578437805
0.22146263718605
0.347630053758621
-0.066220447421074
0.229845643043518
-0.20931114256382
-0.006781741976738
-0.312829494476318
-0.484543085098267
0.170755118131638
-0.626991093158722
0.29729500412941
0.08058413118124
-1.14022898674011
0.328333616256714
0.661377549171448
-0.150504171848297
0.913975298404694
0.436342000961304
0.091412849724293
-0.151247531175613
-0.559154331684113
0.293655008077621
-0.556318640708923
-1.20507705211639
-0.454813897609711
-0.870047152042389
-0.768811345100403
-0.321708619594574
-0.909406065940857
-0.523921549320221
-0.598479926586151
-0.245997250080109
-0.098858796060085
0.190018504858017
-0.084491536021233
-0.254506766796112
0.51787543296814
0.790144979953766
-0.296629846096039
-0.055825006216765
0.357895404100418
-0.284033417701721
-0.688146471977234
0.357169270515442
0.537902295589447
0.46391624212265
-0.902297914028168
-0.06934030354023
-0.661694467067719
0.078992791473866
0.366542935371399
-0.581726372241974
-0.670099079608917
0.588182806968689
0.207495763897896
0.383902341127396
-0.301892757415771
0.332328766584396
0.988849461078644
0.534775376319885
-0.738771200180054
-0.466763973236084
0.270377278327942
0.457243412733078
0.866857409477234
-0.652667045593262
-0.326340019702911
0.394803166389465
1.10851502418518
0.277466237545013
-0.152494996786118
-0.134511649608612
-0.154060751199722
-0.277430146932602
-0.148520573973656
0.668972909450531
-0.28928217291832
0.319530159235001
0.277942568063736
-0.475980550050736
0.146302491426468
-0.58819442987442
0.376389980316162
0.119697384536266
-0.32200613617897
0.239993065595627
0.464987874031067
-0.412881404161453
-1.03909397125244
-0.543760597705841
-0.311782538890839
-0.845980107784271
-0.543481409549713
0.425064712762833
-0.548312842845917
0.454397857189178
0.289037853479385
0.184254541993141
0.097982987761498
0.039878234267235
-0.033731326460838
0.353550493717194
-0.13071021437645
0.115122005343437
-0.108940050005913
-0.147158771753311
-0.479682922363281
0.149363279342651
0.877770364284515
0.050064485520125
0.212498784065247
-0.639913022518158
0.142956286668777
-1.11595261096954
0.348801493644714
-0.224933296442032
-0.521128952503204
-0.329693377017975
-0.932822585105896
-0.122581660747528
-0.737899899482727
0.177206113934517
0.399645924568176
-0.849493741989136
-0.301362365484238
0.368448704481125
0.445302605628967
0.093735113739967
-0.053508162498474
0.304293692111969
0.39570340514183
0.214765548706055
-0.889242112636566
-0.287163108587265
-0.93034702539444
-0.518283486366272
0.848580539226532
0.439947724342346
-0.060130659490824
0.173065781593323
-0.592812240123749
-0.336255609989166
-0.276882976293564
0.122486241161823
0.248114556074142
-0.076843000948429
0.62596070766449
-0.559433400630951
-0.725378274917603
0.101705320179462
-0.106040470302105
0.393604606389999
-0.386260956525803
0.35705304145813
-0.100290551781654
-0.007437832653523
0.480981767177582
-0.340489625930786
0.416427254676819
0.151439115405083
0.311752021312714
0.279253602027893
0.294089257717133
-0.098137356340885
-0.818822503089905
-0.743908643722534
-0.48023921251297
-0.035936381667852
0.362270444631577
0.396178543567657
-0.406596064567566
0.177982077002525
-0.767807245254517
-0.183466374874115
-0.12719938158989
0.294739365577698
0.000244051218033
0.354886829853058
-0.136591508984566
0.442104905843735
-0.883566379547119
0.224351078271866
0.355947613716125
0.214814007282257
0.126992344856262
-0.411598771810532
-0.289679616689682
-0.379245042800903
-0.058170035481453
0.053965527564287
-0.913991272449493
0.615113317966461
0.502237617969513
-0.441753804683685
-0.350469529628754
0.257146000862122
0.169173955917358
-0.402943730354309
-1.05749130249023
0.425265610218048
0.721999824047089
1.00230181217194
-0.177525535225868
-0.067773386836052
0.699893414974213
0.418968617916107
0.042929813265801
0.931908965110779
-0.498072773218155
-0.418816536664963
-0.019757606089115
0.126019284129143
-0.426407724618912
0.086673028767109
0.216783821582794
-0.164106875658035
0.384947299957275
-0.092793643474579
0.231005072593689
0.498534113168716
0.293403089046478
-0.010982414707542
-0.215407848358154
0.193744719028473
-0.584188103675842
0.213272377848625
-0.353815704584122
0.243693709373474
-0.585065901279449
0.142847716808319
-0.20240144431591
-0.942331552505493
-0.867548704147339
-0.402157366275787
-0.282857775688171
-0.372158646583557
-0.405279755592346
0.321147233247757
0.267959713935852
-0.482708007097244
-1.59754705429077
-1.17013025283813
-0.02783428132534
-0.218514710664749
0.464869946241379
0.401703268289566
0.023808054625988
-0.192687124013901
-0.079475872218609
0.150144338607788
0.385576128959656
0.141381710767746
-0.923964083194733
-0.607312798500061
-0.100898906588554
0.114234924316406
-0.123442135751247
-0.37471079826355
-0.616669833660126
0.003538094460964
-0.054096519947052
-0.472990661859512
-0.833932816982269
-0.56308776140213
-0.15084770321846
-0.219371154904366
0.015039345249534
-0.333528399467468
-1.05744659900665
-0.662481427192688
0.623937845230103
0.858276188373566
0.841269016265869
0.112431228160858
0.237039983272552
-0.170269086956978
-0.190841302275658
-0.003437092527747
0.696249663829803
0.43676820397377
-0.251226752996445
-0.263883769512177
0.151661574840546
-0.435253947973251
-0.571633875370026
-0.033008769154549
-0.481808453798294
-0.317295551300049
0.09576478600502
-0.921439468860626
-0.012996889650822
0.383168369531631
-0.033091552555561
0.541040301322937
-0.235091537237167
0.335709154605865
-0.254568725824356
-0.656026244163513
0.044789999723435
0.196530595421791
-0.517559885978699
0.432179033756256
-0.17795991897583
-0.235858634114265
-0.34644678235054
0.002207241952419
-0.16104382276535
-0.057077147066593
-0.122412323951721
-0.638777852058411
-0.60803234577179
0.159178704023361
0.667947173118591
0.274855196475983
-0.30558779835701
1.14935708045959
-0.138496845960617
-1.35771429538727
-1.47147572040558
-1.39542639255524
0.056412160396576
0.289830923080444
-0.142565980553627
0.705130457878113
1.03468370437622
0.576821386814117
-0.431318551301956
0.623846888542175
0.636688053607941
0.305355072021484
-0.478288441896439
-0.202892690896988
-0.250937700271606
-0.394625127315521
-0.842386603355408
-0.313119649887085
-0.236921325325966
-1.01224076747894
-0.044516712427139
0.039797469973564
-0.468521982431412
-0.474623590707779
0.279537409543991
-0.34796804189682
0.534177303314209
0.149497017264366
0.765654504299164
0.315011918544769
-0.68855208158493
0.348320454359055
-0.321051031351089
-0.830772578716278
-0.626400947570801
0.290753275156021
-0.537801444530487
0.440225601196289
-1.06729364395142
-0.629037737846375
-0.679430603981018
0.334174573421478
0.010673698037863
-0.746184885501862
-0.912384569644928
-0.48036390542984
-0.546684563159943
0.443746209144592
-0.089630208909512
-0.055297255516052
-0.15798382461071
1.14362192153931
0.595546007156372
-0.171599760651588
-0.93845134973526
0.466811507940292
1.20220756530762
-0.065593250095844
0.174048453569412
0.214833572506905
0.524421632289887
0.41635337471962
0.449733465909958
-0.344624131917953
-1.11321306228638
-1.17152082920074
0.225211173295975
-0.506771862506866
-0.583372235298157
0.0901013687253
0.520517230033875
-0.153539180755615
-0.289903223514557
-0.100516512989998
-0.301922172307968
0.052968062460423
0.37039452791214
-0.059477590024471
-0.558688700199127
-0.72243070602417
0.137128561735153
0.389370650053024
0.457358688116074
0.054909352213144
-0.305763781070709
0.362718492746353
1.16475713253021
-0.18419486284256
-0.715567409992218
0.29816797375679
-0.535227537155151
0.018051229417324
-0.085771828889847
0.421204835176468
0.615316450595856
-0.209425956010818
-0.80959290266037
1.28372466564178
0.302290171384811
-0.463397443294525
-0.050927024334669
0.684330582618713
0.153538271784782
0.163358718156815
-0.102088779211044
0.560959875583649
0.469169527292252
0.108354397118092
0.239724054932594
0.34087610244751
-0.457891136407852
-0.964246153831482
0.901946663856506
0.139702796936035
-0.098048977553845
-0.025594636797905
0.727676868438721
0.053012974560261
-0.223580285906792
0.196223735809326
0.522374212741852
-0.276940047740936
-0.497561097145081
-0.648713946342468
0.014788895845413
0.397015273571014
-0.30841338634491
0.499358415603638
-0.023461896926165
-0.524147868156433
-0.623000860214233
0.387703001499176
-0.270446300506592
0.144960016012192
-0.305896013975143
0.207515239715576
0.78088116645813
-0.254163950681686
-0.042043153196573
0.097951278090477
0.325650006532669
-0.05499429628253
0.038610123097897
0.304500013589859
0.290083467960358
0.14680215716362
0.255840599536896
0.263811260461807
-0.010733792558313
0.371383011341095
-0.609622001647949
-0.149571523070335
-0.889822483062744
1.04562246799469
-0.024357680231333
-0.343149304389954
-0.706904351711273
-0.249540135264397
-0.440737128257751
-0.427545189857483
0.818261504173279
-0.469555586576462
0.908137559890747
0.36336687207222
-0.345130026340485
0.977919697761536
0.073817357420921
0.713981151580811
-0.039926938712597
0.844481945037842
-0.107163742184639
-0.673461079597473
0.675378024578095
-0.746726393699646
0.01830829679966
0.025334868580103
-0.146897047758102
-0.05057742446661
0.807469010353088
-0.400172203779221
0.890437006950378
0.7151118516922
0.205417156219482
0.489163398742676
0.25509986281395
-0.176353231072426
-0.195090845227242
-1.13188898563385
-1.81363368034363
0.337685137987137
0.472423166036606
-0.104412958025932
-0.179290592670441
-0.522728025913239
-0.305431336164474
-0.427783221006393
0.046285893768072
0.350653976202011
0.636496245861053
-0.689230501651764
0.72508692741394
-0.25053733587265
0.293663710355759
0.172245740890503
-0.261242091655731
-0.179917559027672
-0.472924441099167
-0.118000537157059
-0.150144651532173
0.075141027569771
0.311609715223312
-0.491625010967255
-0.599567294120789
-1.297478556633
-0.49696809053421
0.32288721203804
-0.361400425434113
0.672863781452179
-0.075218617916107
-0.901701629161835
0.356196284294128
0.400663286447525
-0.090971440076828
-0.380955785512924
-0.531905710697174
0.405646920204163
-0.290086805820465
-0.515007615089417
-0.78617650270462
0.329846918582916
0.507882237434387
-0.079842045903206
0.436908096075058
-0.001462493091822
-0.266106188297272
-0.169762134552002
-0.515793025493622
-0.517253398895264
-0.057595245540142
-0.216496884822845
0.649755835533142
-0.365349173545837
-0.53334105014801
-0.896771550178528
0.111936256289482
-0.262806057929993
0.742585420608521
-0.40383243560791
-0.469275772571564
-0.386160612106323
0.354420363903046
0.205853581428528
0.46075826883316
-0.143554553389549
0.492638021707535
0.010392840020359
-0.270087420940399
0.770058155059814
-0.25246250629425
0.808229506015778
0.076396867632866
0.080277398228645
0.484990000724793
-0.12608876824379
0.876737952232361
0.094561643898487
0.123341530561447
0.084806278347969
0.340443640947342
-0.627676367759705
-0.888549089431763
-0.653006017208099
-0.81104189157486
-0.494347751140595
-0.106622412800789
-1.28537058830261
-0.736538648605347
-0.212954670190811
0.02803311124444
-0.249422982335091
0.169982254505157
-0.419711828231812
-0.35034167766571
-0.597077608108521
1.03274548053741
0.358465999364853
-0.606246113777161
-0.205767959356308
-0.382557362318039
1.3136922121048
-0.34565669298172
-0.571389973163605
-0.354337334632874
0.397539168596268
0.474639743566513
-0.085463635623455
0.630937516689301
-0.147437930107117
0.158358290791512
0.938603281974793
-0.330766558647156
-0.065124273300171
-0.529792785644531
-0.413744688034058
-0.22608345746994
0.178313344717026
0.405797809362412
0.813725531101227
0.393161654472351
-0.016805516555905
0.446328550577164
0.358591884374619
-0.064308494329453
-0.947574138641357
-0.126361712813377
-0.385777860879898
0.450216829776764
0.136050507426262
-0.532768547534943
-0.103783994913101
-0.007759620435536
-0.589139640331268
0.249842211604118
0.299270063638687
-0.263427436351776
-0.426322281360626
-0.172833561897278
-1.49275195598602
0.852368950843811
0.295420140028
1.01113677024841
-0.333661675453186
-0.461249262094498
-0.544368445873261
-0.753027260303497
0.327929824590683
-0.142486184835434
-0.4904625415802
-0.469109684228897
-0.721319437026978
-1.04385125637054
0.316939353942871
-0.809060275554657
-0.571559429168701
-0.477191239595413
0.481675863265991
-0.589988350868225
-0.036531921476126
0.682542681694031
0.01576604321599
0.795500099658966
0.200733125209808
0.215220034122467
0.241964295506477
-0.273071706295013
-0.468677878379822
0.031430326402187
-0.11609997600317
0.468946903944016
0.225099548697472
-0.597948551177979
-0.711097478866577
-0.315061151981354
-0.114899650216103
1.19277191162109
0.467621892690659
-0.625761032104492
0.493376910686493
0.112592287361622
1.18605422973633
-0.059232618659735
0.511439085006714
0.311805576086044
-0.078215852379799
-0.020860321819782
0.400942355394363
-0.317041248083115
0.000265102833509
0.830840051174164
-0.690121233463287
0.037972666323185
-0.031089117750526
0.023945638909936
-0.161673411726952
-0.348667293787003
0.076740324497223
0.356103479862213
-0.122233144938946
-0.22441092133522
0.040707513689995
0.300819545984268
-0.465252429246902
0.531890273094177
-0.369213134050369
-0.203047320246696
-0.623146116733551
0.118578970432282
0.060344703495503
0.486780554056168
0.181341707706451
0.470781922340393
-0.11652384698391
-1.13058316707611
0.782959282398224
-0.324637413024902
-0.129987344145775
0.104521319270134
-0.608559489250183
-0.697750568389893
-0.004279524087906
-0.290191978216171
0.629558145999908
-0.323832988739014
-0.621097922325134
-0.969324946403503
1.19578576087952
-0.247236430644989
0.229534193873405
-0.251717239618301
0.753092288970947
0.653711557388306
1.03481292724609
0.086633458733559
-0.506517231464386
0.185787662863731
-1.28889036178589
-1.37082850933075
0.592128753662109
-0.196579366922379
0.485227137804031
0.184840098023415
-0.777996718883514
-0.770702481269836
-1.27031552791595
-0.922385692596436
-0.639950692653656
-0.748837053775787
0.70191103219986
0.284988850355148
-0.410665035247803
0.717356324195862
0.672196209430695
0.346902549266815
-0.299606382846832
0.421393930912018
0.53081750869751
0.928016722202301
0.064431995153427
0.137079074978828
-0.003409520722926
0.786708950996399
0.496861010789871
-1.02604877948761
1.14636480808258
-0.150917440652847
0.768904149532318
-0.448092669248581
-0.787854492664337
0.88397878408432
0.077842518687248
-0.174403369426727
0.80239337682724
0.341556459665298
0.27690914273262
-0.24980790913105
-0.229180932044983
-0.091048300266266
-0.013430814258754
-0.067619659006596
-0.569751918315887
0.021669149398804
0.042331092059612
0.277767568826675
0.241244673728943
0.981573283672333
0.343747973442078
0.252004504203796
-0.261909514665604
-0.655711352825165
0.564552366733551
-0.536133825778961
-0.624578475952148
-0.609038949012756
-0.096739791333675
0.314855664968491
-0.430630683898926
0.239134639501572
-0.610968351364136
-0.144488275051117
0.547886967658997
0.453155666589737
0.223969087004662
0.063597142696381
0.069566369056702
0.900637984275818
-0.018247827887535
0.478954523801804
-0.596014499664307
-0.841889262199402
-0.270718932151794
-0.011676404625177
0.57741779088974
0.036644861102104
-0.176777884364128
0.1880993694067
-0.375294744968414
0.697770357131958
-0.297507911920547
-1.05698525905609
-0.847536146640778
-0.029310241341591
0.117544360458851
-0.246734231710434
-0.510489463806152
-0.52346396446228
0.25560200214386
-0.014094406738877
0.135197222232819
-0.456843286752701
-0.01518427208066
0.767274916172028
0.391247361898422
-0.659218490123749
-0.215304613113403
-0.111826293170452
-1.78561925888062
0.269690155982971
0.008196335285902
0.472632259130478
-0.655925095081329
-0.734061300754547
-0.144832924008369
0.713910579681397
-0.64152318239212
-0.002398736774921
0.123091638088226
-0.307287454605103
-0.156972959637642
-0.972378194332123
-0.00435347110033
-0.404370695352554
-0.768910706043243
0.599272131919861
0.035839259624481
0.867291748523712
-0.511566877365112
0.789835870265961
-0.01583993807435
-0.685014486312866
-0.031216748058796
0.60091495513916
0.588128566741943
-0.204721435904503
-0.022159691900015
-0.087949104607105
0.088430300354958
0.334036201238632
-0.145912677049637
0.763902366161346
0.130309581756592
0.112691968679428
0.069710351526737
0.092157244682312
0.133833453059196
0.405378520488739
-0.608249545097351
0.791558980941772
-0.337041765451431
0.170197278261185
0.303595215082169
-0.152588948607445
-1.04580307006836
0.056775078177452
-0.292255043983459
-0.799195468425751
-0.08685951679945
1.18421399593353
-0.087077736854553
-0.318099796772003
-0.164640218019485
0.082728639245033
0.693687915802002
0.399891525506973
-0.496367812156677
0.360169470310211
-0.090140581130982
-0.041969381272793
-0.843332588672638
-0.767474889755249
-0.177556529641151
-0.155305057764053
-0.869710087776184
0.186718747019768
-0.041418865323067
-0.142496407032013
0.571366667747498
-0.582599520683289
-0.48199200630188
-0.554957985877991
-0.038528375327587
0.591974198818207
0.004957526922226
-0.451904237270355
0.117279507219791
0.088336706161499
0.359365880489349
0.11964625865221
0.696463108062744
-0.030471658334136
0.001043625175953
0.443822383880615
-0.709666430950165
0.20606130361557
0.272751778364182
0.358416169881821
0.557855606079102
-0.325436413288116
-0.302457571029663
0.934058427810669
0.190087854862213
0.951646625995636
0.133848905563355
-0.810710608959198
-0.409142971038818
-0.017079032957554
-0.937582612037659
0.09573245048523
0.138629525899887
0.008459346368909
0.632080614566803
0.036791369318962
0.031081285327673
0.756251394748688
-0.185284793376923
-0.030142039060593
0.048000447452068
0.452584207057953
0.298208504915237
-0.046340819448233
0.0229910928756
-0.09849014878273
-0.030185462906957
0.053115580230951
0.260316520929337
0.341306447982788
0.352078825235367
-0.349590629339218
0.43031233549118
0.524054706096649
0.799161195755005
-0.333339899778366
-0.751066207885742
-0.674027562141418
-0.580810785293579
0.419636785984039
0.002023996319622
0.400207936763763
0.430301278829575
-0.573131263256073
-0.558645009994507
-0.349140405654907
-1.00069963932037
-0.081195823848248
0.140348553657532
0.416993588209152
0.357035368680954
0.286102086305618
0.768295586109161
0.04178786277771
-0.222331076860428
-0.055209904909134
0.423187911510468
0.085234493017197
-0.546285092830658
-0.315242052078247
1.07040655612946
-0.384589970111847
-0.272015661001205
-0.409821927547455
0.097152009606361
-0.512092649936676
-0.410220921039581
0.448473215103149
0.177317157387733
0.130533158779144
0.564040720462799
-1.03615045547485
0.025557309389114
-0.213717818260193
0.769613742828369
-0.584148645401001
0.127334505319595
1.32052552700043
-0.078590519726276
-0.36920565366745
0.021478198468685
-0.400663316249847
-0.836890161037445
-0.508719682693481
-0.262187600135803
-1.38581800460815
-0.892764568328857
0.495321899652481
-0.115834966301918
-0.589610695838928
-0.160193994641304
-1.02384185791016
-0.753987371921539
-0.10602879524231
-0.983929336071014
-0.499991655349731
-0.399729758501053
0.254562228918076
0.478905737400055
0.052687160670757
-0.267802774906158
-0.789620697498322
-0.246345147490501
0.009883355349302
-0.124420344829559
-0.200385838747025
0.849929332733154
0.27391454577446
0.089528426527977
-0.333339750766754
-0.411129891872406
-0.423322409391403
0.321105718612671
-0.10090409219265
0.118914254009724
0.452214479446411
-0.423646479845047
0.872664868831635
-0.613719761371613
0.740529537200928
0.184210628271103
0.471364408731461
0.361438751220703
-0.194724962115288
0.651225686073303
0.074024617671967
-0.118343479931355
-0.661947429180145
-0.494954943656921
-0.246220901608467
-0.734146177768707
0.400902569293976
-1.03452515602112
-1.4119188785553
-0.266681313514709
0.38062110543251
-0.785513579845428
0.051187962293625
-0.861172199249268
0.934147000312805
0.555421352386475
-0.712133526802063
0.406103193759918
-0.324066042900085
0.616262197494507
0.08691218495369
0.638247013092041
-0.544988095760345
-0.777756750583649
-0.07303299754858
-0.108563721179962
-0.308641821146011
0.047954577952623
-0.346257865428925
-0.219870239496231
-0.632039546966553
0.037716805934906
0.193081647157669
-0.309348434209824
0.319927394390106
0.967232942581177
-0.124472893774509
-0.948666095733643
-0.527234375476837
-0.274469971656799
1.81117272377014
0.15545067191124
-0.18828147649765
-0.335559964179993
0.724559307098389
0.001374391606078
-0.076659686863422
0.480945229530335
-0.109740898013115
0.19408643245697
-0.260028868913651
0.443549275398254
-0.297929704189301
-0.630076289176941
0.468185722827911
-0.468916893005371
-0.225423380732536
-0.304943799972534
0.536380469799042
-0.010453244671226
-0.352744966745377
-0.371493428945541
-0.939245998859406
0.267334759235382
0.31015756726265
0.198848828673363
0.382099896669388
-0.064736232161522
-0.165070071816444
0.144244745373726
0.011237863451243
0.161793187260628
0.376160651445389
-0.19598999619484
-0.243302971124649
-0.123658798635006
-1.29229021072388
-0.700971186161041
0.158472076058388
0.490978986024857
-0.631089806556702
-0.510104596614838
0.511165678501129
-0.078320346772671
-0.008675485849381
-0.320316612720489
-0.099068865180016
-0.527791142463684
1.50176477432251
0.593744158744812
-0.172308787703514
0.244709357619286
0.379430860280991
-0.193551123142242
0.47139248251915
-0.192401692271233
-0.326758742332458
0.014889113605023
-0.309386789798737
0.006874457001686
0.681827306747437
0.282489031553268
0.522739589214325
0.014205200597644
0.527257084846497
0.867989838123322
0.165955513715744
-0.04102686047554
-0.599373877048492
0.224931880831718
-0.174045965075493
0.00311841443181
-0.420431613922119
-1.00963687896729
0.293029695749283
-0.183096498250961
0.679510354995728
0.083770953118801
-0.583954989910126
-0.461407631635666
-0.192394480109215
0.563366532325745
0.36942920088768
0.434591978788376
0.761445105075836
-0.504263818264008
-0.794563114643097
0.304413437843323
0.790606021881104
0.324606716632843
0.00755559746176
-0.942576289176941
0.086973398923874
-0.443775624036789
0.002545539289713
0.953963577747345
0.462489902973175
-0.645591676235199
-0.620517134666443
-0.939154207706451
0.00955505669117
-0.194018751382828
0.22848142683506
-0.003726311028004
-1.4127858877182
-0.983198285102844
0.668407261371613
-0.451952457427979
0.419888854026794
0.239530026912689
0.580965995788574
-1.33937776088715
0.804668307304382
0.275034517049789
0.373236775398254
-0.153263837099075
0.541774570941925
0.363205313682556
0.280588865280151
-0.167662054300308
0.300490200519562
-0.155267059803009
-0.232350677251816
-1.01499700546265
0.728770911693573
0.562212228775024
0.246327668428421
0.231732994318008
0.208101198077202
-0.422168552875519
-0.080885194242001
-0.592941343784332
-0.178482979536057
1.09186661243439
0.439544349908829
-0.290505260229111
0.496152311563492
-0.461865723133087
0.502206861972809
0.695872128009796
-0.943142056465149
-0.541269958019257
-0.859856367111206
-0.505374431610107
-0.17488332092762
0.3051378428936
-0.365283966064453
0.435152977705002
1.45293486118317
-0.9605872631073
-0.062312260270119
-0.531848013401032
-0.946502864360809
0.498624444007874
0.022896878421307
0.02394500374794
-0.541048228740692
0.364824712276459
-0.147659614682198
-0.273631542921066
0.299140483140945
-0.320749074220657
0.809996843338013
0.008832510560751
0.053599022328854
-0.481044441461563
0.769911587238312
-0.18894062936306
-0.939918279647827
-0.391866207122803
0.867921888828278
-0.339328080415726
-0.626031517982483
0.613538861274719
-1.2158282995224
0.802908539772034
-0.144527360796928
-0.290254682302475
0.278569221496582
-0.694585502147675
1.27782130241394
-0.133959636092186
0.419920116662979
-0.810594320297241
-0.100381717085838
-0.004856642335653
0.663951873779297
0.288117945194244
-0.242700010538101
-0.082061633467674
-0.810675501823425
1.02914214134216
0.378060579299927
0.101452931761742
-0.36064213514328
-0.348490685224533
-0.308462232351303
-0.842772305011749
-0.369601666927338
0.511367797851563
0.867838799953461
-0.204880461096764
0.671003997325897
-0.457936018705368
0.364021629095078
-0.32481050491333
-0.057552792131901
-0.440680474042892
-0.530376374721527
0.530475378036499
0.301684767007828
-0.131639301776886
0.468701064586639
-0.756263494491577
-0.329858660697937
0.123446770012379
0.345923095941544
0.193182930350304
0.202154561877251
0.33982053399086
-0.16301392018795
-0.365594625473022
-0.040859140455723
0.496340572834015
-0.221902519464493
0.279447197914124
0.401210784912109
0.11846885830164
-0.039905894547701
0.033337116241455
-0.32052218914032
-0.244883984327316
-0.617071688175201
-0.576754212379456
0.436346858739853
0.459828346967697
0.101613789796829
-0.476784259080887
-0.718730568885803
0.251623094081879
-0.031919799745083
-0.860728681087494
-0.237297222018242
0.621567726135254
-0.071967013180256
0.248549938201904
0.065173864364624
0.040447536855936
1.12349796295166
-0.088396556675434
-0.090351492166519
-1.05441725254059
-0.284193158149719
-0.136955827474594
0.059621762484312
0.109923347830772
-0.18151618540287
-0.188699305057526
-0.671644687652588
0.17213100194931
-0.446143448352814
-0.438382029533386
-0.421761453151703
0.510168790817261
-0.15368914604187
-1.45106887817383
-0.859610140323639
0.777725875377655
0.2788325548172
0.741503715515137
0.244250267744064
0.645671486854553
-0.339597076177597
-0.363310933113098
-0.079813599586487
-0.212670147418976
-0.584641814231873
-0.075777374207974
-0.996868193149567
-1.11949360370636
0.597813308238983
0.66803765296936
-0.501318871974945
-0.935830116271973
-1.1839040517807
0.74629020690918
-1.14384770393372
-0.341987788677216
0.509243309497833
0.409565091133118
-0.635885417461395
0.444705277681351
-0.267307072877884
-0.257409304380417
-0.981628656387329
0.583194851875305
-0.414264291524887
0.244236901402473
-0.11374793946743
-0.128664910793304
0.36908620595932
-0.162223264575005
-0.555749893188477
0.354350924491882
0.514439463615418
-0.292947977781296
-0.520853877067566
-1.58377063274384
-0.142383217811584
0.468939930200577
-0.517603635787964
0.10265089571476
0.660740435123444
-0.832470655441284
-0.524351716041565
0.207937687635422
-0.078846208751202
-0.058426029980183
0.099697537720203
-0.668146729469299
-1.42185592651367
-0.658958256244659
0.116661258041859
0.01993946544826
-0.011350870132446
-0.02481666021049
-0.066647052764893
0.185694247484207
-0.559981286525726
-1.24396812915802
-0.942039728164673
-0.870048224925995
-0.075017757713795
-0.286181539297104
0.489720553159714
-0.40577906370163
1.36505496501923
0.012739583849907
-0.497743248939514
0.405190378427506
0.596903204917908
-0.654711723327637
0.283104836940765
0.147967606782913
0.550514698028564
-0.10114860534668
-0.136924773454666
-0.054370619356632
0.03096142038703
0.61701238155365
0.139263555407524
0.364096492528915
0.567088007926941
0.904921114444733
-0.014265867881477
-0.025349488481879
-0.038727462291718
-0.855204105377197
1.01034283638
0.26584181189537
-0.162105470895767
0.132890984416008
-0.283336788415909
-0.634671628475189
-0.355954259634018
-0.535130977630615
-0.450875699520111
-0.435671627521515
0.165212407708168
0.266862213611603
0.321498334407806
0.154380932450295
-0.825238347053528
0.856469511985779
-0.952641189098358
-0.066742971539497
-0.520975172519684
0.222352981567383
-0.695193111896515
-0.586275041103363
0.744064092636108
-0.319167792797089
-0.499200016260147
-0.105010703206062
0.539904296398163
-0.74211859703064
-0.328057140111923
0.170632243156433
-0.90798419713974
-1.05221569538116
-0.365437477827072
0.873338758945465
-0.259793370962143
-0.457401931285858
0.275561422109604
-0.937956869602203
-0.680007517337799
-0.933448314666748
-0.429285943508148
-0.200570032000542
0.810157775878906
-0.247646808624268
-0.50156432390213
-0.07499011605978
0.569938004016876
-0.240335643291473
0.780836999416351
-0.004640210419893
-0.048337247222662
-0.471144080162048
0.113524936139584
0.308751046657562
0.344302117824554
0.018784495070577
0.296250194311142
0.156623855233192
-0.042066693305969
-0.143987327814102
-0.162908613681793
0.310273110866547
0.368456363677979
-0.546010851860046
-0.018328167498112
0.281490325927734
0.384718775749207
1.57955646514893
-0.233628585934639
-0.293444991111755
0.986729741096497
-0.667944192886353
0.209436118602753
0.612790644168854
0.234016492962837
-0.330400794744492
-0.261788874864578
0.71036171913147
0.343246787786484
-0.301984757184982
0.498635411262512
-0.819073140621185
-0.428669512271881
-0.216034710407257
-0.365015625953674
0.42649918794632
0.185209184885025
0.651658952236176
0.255793809890747
0.313676238059998
-0.271442085504532
-0.099263355135918
0.144400581717491
0.418883711099625
-0.212573885917664
0.222565919160843
-0.007814493961632
-0.474420011043549
0.460336625576019
-0.91223007440567
0.15767727792263
0.841137588024139
-0.409443408250809
-1.15595364570618
-1.10492920875549
-0.439603090286255
0.230081349611282
0.345954805612564
-0.438416540622711
-0.19379349052906
-0.143201053142548
-0.40886652469635
-0.537651181221008
-0.265620201826096
-0.762900114059448
-0.59813791513443
-0.229059129953384
-0.417858481407166
-0.025615440681577
-0.058407463133335
0.068168304860592
-0.077441200613976
0.690358579158783
0.975385844707489
0.011320987716317
-0.576120376586914
-0.854734897613525
0.335169434547424
0.22332176566124
-0.028404578566551
-0.312108963727951
0.936845541000366
-0.317945033311844
-0.661433517932892
0.163607269525528
-0.157684206962585
0.599268555641174
-0.283449798822403
-0.583461105823517
-0.270549058914185
-0.318606525659561
-0.412311494350433
-0.941828846931458
0.210457265377045
0.119319692254066
-0.140517070889473
0.484806716442108
0.045726150274277
0.287605911493301
0.141849637031555
0.317131876945496
-0.090183235704899
-0.593777358531952
-0.367031157016754
-0.238458856940269
1.15778529644012
-1.32974600791931
-0.1290492862463
0.387982606887817
-0.330002158880234
-0.790617644786835
0.141304522752762
0.107538014650345
0.435120433568955
-0.139061227440834
0.189476042985916
-0.386356085538864
0.286890387535095
0.208556458353996
-0.238293081521988
0.411411076784134
-0.700863897800446
0.114583037793636
0.146290227770805
-0.36142960190773
0.454488039016724
-0.384274661540985
-0.550536751747131
0.354642033576965
-0.192809760570526
0.214107573032379
0.181489080190659
-0.480234354734421
0.194067269563675
0.139583960175514
-0.22771292924881
0.288607060909271
-0.642984807491303
0.645286560058594
-0.20968097448349
0.065476678311825
-0.744927227497101
0.01724798977375
0.157992005348206
0.314399063587189
0.095919616520405
-0.861485421657562
0.250651091337204
-0.261650621891022
-0.116702035069466
-0.597762286663055
-0.811703741550446
-0.110930800437927
-0.531790018081665
-0.033483579754829
-0.263338565826416
0.257977902889252
-0.566328167915344
-0.247947975993156
0.767558634281158
-0.421889036893845
-0.640554785728455
0.305580914020538
0.059777058660984
-0.269804775714874
-0.444304525852203
-0.635755598545074
-0.721656143665314
-1.12368202209473
0.347106397151947
-0.401666730642319
0.18672639131546
-0.432385891675949
0.445915997028351
-0.02828042767942
0.832032024860382
-0.007502968423069
-0.477105855941772
-0.776743888854981
0.105758056044579
0.141744673252106
0.009279657155275
-1.17239022254944
-0.372519612312317
0.776363611221314
-0.756066560745239
0.196816653013229
-0.444358736276627
-0.747872710227966
-0.593486070632935
0.082586459815502
-0.576090335845947
-0.074727848172188
0.121725246310234
-0.928760528564453
-1.17505192756653
0.302458971738815
-0.542145013809204
0.127059504389763
0.571704208850861
-0.180308669805527
0.670072138309479
-0.784604966640472
-1.23184061050415
0.019912257790566
-0.175459414720535
-0.43195715546608
0.044069841504097
-0.549515664577484
-1.5223993062973
0.513416230678558
0.212713181972504
0.20656506717205
-0.340133726596832
-0.672745704650879
0.470071375370026
-0.127883270382881
0.022628501057625
-0.29011932015419
-0.467007756233215
-0.233624175190926
-0.221128508448601
0.210063219070435
0.324295461177826
1.06496179103851
0.991010069847107
-0.977571129798889
0.407881647348404
-0.058687727898359
-0.591532349586487
-1.46317839622498
-0.906926155090332
-0.325051963329315
-0.093928128480911
-0.518841505050659
-1.2466893196106
-0.508670806884766
0.320566594600677
-0.048671826720238
-0.160842597484589
0.209157571196556
-0.005998495966196
-0.307558000087738
-0.69251149892807
-0.707156300544739
-0.97559916973114
0.391359806060791
0.218510702252388
-0.430670589208603
-0.138810008764267
0.227017685770988
1.17200589179993
0.192086577415466
-0.183765530586243
-0.486083030700684
0.016283452510834
-0.57137131690979
-0.255592375993729
0.220067352056503
0.200194180011749
-0.108478166162968
-0.097718246281147
0.188020467758179
-0.267635256052017
-0.138867199420929
0.65733802318573
-0.477737724781036
-0.073052659630776
-0.579583048820496
-0.455195307731628
-0.429309964179993
-0.666987359523773
-1.37256693840027
0.129540488123894
-0.372569471597671
1.00911581516266
-0.005475647747517
0.201780885457993
-0.420939266681671
-0.348016500473022
0.428595840930939
-0.350275963544846
-0.892331838607788
-0.2875617146492
0.500897884368897
-0.289154350757599
-0.584746539592743
-0.734590232372284
-0.147569537162781
0.314136415719986
-1.34881198406219
0.63569974899292
0.217067718505859
0.851437747478485
0.462454944849014
-0.290522456169128
0.632814109325409
0.550054907798767
-0.188076213002205
-0.273820161819458
0.809109508991241
0.004878226201981
0.006220020353794
0.30816462635994
0.661589562892914
-0.205295354127884
0.56663054227829
1.0093047618866
-0.67574405670166
0.798851430416107
0.091571263968945
0.734941184520721
0.298075169324875
-0.164757296442986
0.239454939961433
-0.116875536739826
1.0855964422226
-0.945909857749939
0.12603123486042
-0.579452812671661
0.73092383146286
0.532212674617767
0.184014439582825
-0.048708196729422
0.202597990632057
0.739512920379639
0.763590097427368
0.123504288494587
-0.956994771957397
-0.777450144290924
0.199825972318649
0.580278873443604
-0.388284295797348
0.074713423848152
0.725585758686066
-0.009673893451691
0.236280366778374
-0.484802812337875
-0.833644211292267
-0.77881383895874
0.131586462259293
0.603602886199951
-0.623777449131012
0.609079718589783
-0.27485066652298
-0.333398461341858
-0.153015524148941
0.216733798384666
0.067354187369347
-0.226272121071815
0.216416463255882
0.593514144420624
1.04931557178497
0.503583550453186
-0.113260641694069
-0.51168966293335
-1.42093944549561
-0.009059935808182
0.005596216768026
0.132714688777924
0.382594019174576
0.214331105351448
-0.342911213636398
0.000281743705273
-0.162318736314774
0.395316541194916
0.699054539203644
-0.742518723011017
0.522768437862396
0.285911023616791
0.698361575603485
0.301741749048233
0.209797471761703
0.518121361732483
0.187519058585167
-0.395793706178665
0.093036517500877
0.616558790206909
-0.089278809726238
-0.248782724142075
0.18879146873951
0.483816683292389
-0.110079973936081
1.13799405097961
-0.21033401787281
0.153705224394798
-0.050925973802805
-0.620481967926025
-0.625103771686554
0.317353665828705
0.061892252415419
0.30471670627594
0.453673273324966
0.835808277130127
0.235957354307175
0.381350159645081
-0.529657959938049
-0.455852091312408
0.4717837870121
-0.389229595661163
0.537000715732574
0.209591597318649
0.885853230953217
0.597854793071747
0.401786684989929
0.145204678177834
-0.571993887424469
-1.03662407398224
0.534267842769623
-0.29709067940712
-0.044934537261725
0.241433799266815
0.757293045520783
-0.977548003196716
0.257559895515442
-0.245100289583206
-0.404027074575424
-0.06052815541625
0.611800491809845
0.181260377168655
0.119387149810791
-0.044491704553366
0.324055016040802
-0.083832263946533
-0.62210088968277
0.035494312644005
-0.282509446144104
0.171278432011604
-0.372657090425491
-1.36816799640656
0.290425539016724
-0.114691466093063
0.55864691734314
-0.365268230438232
-0.132901772856712
0.209635198116302
-0.430338382720947
0.41445654630661
0.427287995815277
-0.225649803876877
-0.638602197170258
-0.19463974237442
-0.324840158224106
-0.518756031990051
-0.165014415979385
-0.201463088393211
0.256707817316055
-0.606598019599915
0.270562082529068
-0.094442278146744
1.29043698310852
0.615451276302338
0.604307115077972
0.065613172948361
0.049232710152865
-0.331258416175842
-0.573132634162903
-0.345783323049545
-1.07611298561096
1.06980323791504
-0.223612725734711
-0.718021512031555
-0.795258283615112
0.344201475381851
0.444037884473801
0.013643842190504
-0.033328089863062
0.057487595826387
0.72416478395462
-0.491857826709747
0.157961636781693
0.654660403728485
-0.227603614330292
-0.328102916479111
-0.509668827056885
-0.061000637710095
0.374015003442764
-0.290702998638153
-0.365628004074097
0.828927040100098
-0.14873181283474
0.072646543383598
-0.650924861431122
0.212453991174698
0.397949188947678
-0.065805397927761
-0.515472292900085
0.363336533308029
-0.684378981590271
0.040514208376408
-0.539710879325867
-0.145040184259415
0.15227784216404
0.001058038324118
0.460695147514343
-0.110419653356075
0.014156542718411
-0.283523589372635
0.044147256761789
-0.317813575267792
-0.087446339428425
-0.077833868563175
-0.667653739452362
0.234836667776108
-0.52600109577179
0.124055288732052
-0.050578091293573
-0.330015331506729
-0.245804160833359
-0.232617020606995
0.326449424028397
-0.285488963127136
0.066155642271042
0.250729769468307
-0.259034901857376
0.472508609294891
0.292709052562714
-0.475312680006027
0.651912748813629
0.550559341907501
-0.295405030250549
-0.351897954940796
0.08984087407589
-0.459120780229569
-0.380461812019348
0.411347478628159
-0.194674655795097
0.164615705609322
0.128224045038223
-0.991603553295136
0.348788857460022
0.105005964636803
0.114978037774563
0.137771710753441
-0.17729277908802
-0.764809787273407
-0.589745938777924
-0.063631117343903
-0.07947188615799
-1.0170304775238
-1.21276998519897
-1.06018793582916
-0.4440016746521
-0.892525672912598
-0.249937057495117
0.261957943439484
0.348777174949646
-0.049765091389418
0.069760382175446
-0.2383813560009
-0.320793032646179
-0.969583511352539
0.867482423782349
0.176662862300873
-1.15189397335053
-0.111879974603653
-0.412983626127243
-0.408939182758331
-0.322987675666809
0.042321383953095
0.432598769664764
-0.43867227435112
0.699793219566345
-0.103937044739723
-0.555275976657867
-0.686172604560852
0.709983944892883
0.730219900608063
0.151484698057175
0.085867993533611
-0.600234091281891
0.48188179731369
0.11342154443264
0.359515458345413
-0.24666003882885
0.595384061336517
-0.921484529972076
-0.667970597743988
0.773621380329132
-0.326116263866425
-0.120620310306549
0.273495942354202
0.637219488620758
0.353703856468201
0.071497216820717
-0.09827134013176
-0.833115994930267
-0.386941015720367
-0.376736283302307
-0.68532931804657
1.20227909088135
0.085434183478355
-0.127899676561356
0.649243235588074
0.291377782821655
-0.046403013169766
-0.379620879888535
1.17132604122162
0.116829104721546
-0.20038528740406
0.011890545487404
0.039084780961275
0.269191026687622
0.432801127433777
0.492977529764175
-0.260063529014587
-0.163977652788162
-0.455121636390686
1.20593905448914
-0.781354188919067
-0.719307839870453
-0.710118114948273
0.090964339673519
-0.088353052735329
-0.514252245426178
-0.826685011386871
-0.613488554954529
0.153812944889069
0.99273145198822
-0.784634590148926
0.600100696086884
-0.559314966201782
0.469104468822479
0.374901413917541
0.621869564056397
-0.035129755735397
0.025812769308686
-0.522649466991425
1.28809583187103
-0.004048354923725
-0.206061512231827
-0.284915238618851
-0.423760116100311
-0.456957638263702
-0.063423201441765
-0.088686905801296
-0.623957216739655
0.279697239398956
0.360849857330322
0.314159840345383
0.049554940313101
0.393179297447205
-0.035288438200951
0.29977548122406
-0.404155969619751
0.286886483430862
0.728640377521515
0.263779431581497
0.501641750335693
-0.481597810983658
-0.441506028175354
0.043944284319878
0.442845493555069
0.213063716888428
0.58783358335495
0.12667278945446
1.05949878692627
0.088719181716442
0.285731434822083
-0.177804037928581
0.193835079669952
0.710998296737671
0.384795665740967
-0.513914108276367
0.222489669919014
0.70266979932785
0.724151730537415
0.239982381463051
0.131160706281662
0.082038551568985
-0.442012757062912
-0.594875752925873
-0.146212786436081
-0.235937058925629
0.259999930858612
0.67629885673523
-0.840343058109283
-0.800699830055237
0.075981125235558
-0.231784924864769
0.019627690315247
0.072336927056313
0.723091065883637
0.016673468053341
-0.182849809527397
-0.308543354272842
-0.525207102298737
-0.716555595397949
-0.075570486485958
0.676720798015595
-0.025133788585663
-0.68747740983963
-1.31430804729462
-0.407697081565857
-0.13343933224678
0.187901079654694
-0.285987198352814
-0.183094292879105
-0.701764643192291
-0.054775577038527
-0.254666179418564
0.150148868560791
-0.217549219727516
-0.50356936454773
-0.47558456659317
0.693216681480408
0.201745644211769
-0.641137421131134
-0.087909363210201
0.086584031581879
-0.296817719936371
-0.327741146087646
0.705809116363525
0.704399108886719
-0.107480645179749
-0.981451511383057
-0.093031078577042
0.643590986728668
-0.126944154500961
-0.18913334608078
0.553282558917999
0.643041372299194
0.223431706428528
0.253334671258926
-0.217825457453728
0.077950298786163
-0.049640186131001
-0.729044735431671
0.69070315361023
-0.124119989573956
-0.466730684041977
-0.276533871889114
0.190673500299454
-0.36759489774704
-0.430851966142654
0.774980485439301
-0.214087307453156
-0.053290542215109
0.454916298389435
-0.094877347350121
-0.2353425770998
0.621550142765045
0.402804255485535
0.05121622979641
0.63160640001297
0.243022471666336
-0.14694932103157
0.840112447738647
0.728529572486877
-0.385723531246185
-0.177875459194183
0.261767566204071
-0.722244679927826
-0.56488311290741
-0.624190151691437
0.108279801905155
-0.747513353824616
-0.440744936466217
-0.250123292207718
-0.455211073160172
-0.831335842609406
-1.36086905002594
-0.053907625377178
-0.281204730272293
-0.458637714385986
0.207445427775383
0.538779139518738
-0.240767076611519
-0.051330432295799
-0.28635048866272
0.315335184335709
-0.620099425315857
0.63799661397934
0.420006692409515
-0.106886744499207
0.110441222786903
0.559626698493958
0.33957976102829
-0.150554195046425
1.23549282550812
-0.014365738257766
-0.081510439515114
0.246297031641006
-0.822636783123016
-0.383498430252075
-0.357929915189743
-0.324470102787018
-0.263108372688293
0.545455634593964
0.759473621845245
0.055823169648647
0.597656011581421
0.303247421979904
0.843482136726379
0.382064372301102
1.04615664482117
-0.423148989677429
-0.692943572998047
-0.192238032817841
-0.83555394411087
-0.172320902347565
-0.311545491218567
0.762756288051605
0.007321743294597
-0.189386054873467
0.383739858865738
-0.557896614074707
-0.5058473944664
-0.314940124750137
0.590941071510315
0.229143008589745
-0.500901520252228
0.441976487636566
0.021747540682554
-0.439769744873047
0.429571747779846
-0.003267322666943
-0.448221325874329
-0.50084125995636
-0.816186189651489
-0.028194293379784
-0.575280904769897
-0.173269510269165
-0.624270975589752
-0.456016600131989
0.331262558698654
0.157322123646736
0.333735585212708
0.487951189279556
-0.184251353144646
-0.30678728222847
-0.0488351136446
-0.679139792919159
-0.278747022151947
-0.191598013043404
-0.349948674440384
0.464427173137665
-0.605051457881928
-0.163751110434532
-0.066337376832962
0.71856415271759
-0.135936543345451
-0.220568612217903
0.113510072231293
0.525603532791138
0.74580729007721
0.1903907507658
0.030386796221137
-0.225334137678146
-0.815912902355194
0.492913454771042
0.472549647092819
0.285805642604828
0.044237937778235
0.395810574293137
0.268680065870285
-0.520597040653229
-0.023037999868393
-0.069881074130535
0.532642662525177
-0.051665280014277
-0.944810390472412
-0.024612285196781
-0.819128572940826
-0.044196955859661
-0.670018017292023
-0.386570006608963
-0.158880233764648
0.088996961712837
0.451945781707764
0.465655088424683
0.400393396615982
-0.751781702041626
0.221059501171112
0.022339805960655
-0.231156244874001
0.580588936805725
-0.31281915307045
0.155997455120087
-0.271641284227371
-0.169389441609383
0.141586884856224
-0.225393742322922
-0.691330432891846
-0.443269312381744
1.6911119222641
-0.202611982822418
-0.588974475860596
-0.875511825084686
0.294713258743286
-0.218963503837585
0.09566006064415
-1.00027287006378
-0.161433786153793
-0.615806102752686
-0.009435743093491
0.383093327283859
-1.14316380023956
-0.551031589508057
-0.889058232307434
-0.674213588237762
0.054511345922947
-0.287703454494476
-0.049394205212593
-0.463629603385925
0.275326669216156
0.162819549441338
0.14178578555584
0.539812862873077
-0.063009396195412
0.007661310955882
-0.74297970533371
-0.373777151107788
0.69505512714386
-0.167225867509842
-0.157872259616852
-0.913996517658234
-0.55976003408432
-0.619061172008514
0.211526826024055
0.320700436830521
0.296046912670135
-1.41046440601349
0.373451471328735
0.108685076236725
-0.849790751934052
-0.44501918554306
0.437740504741669
-0.033389158546925
-0.361881077289581
0.139904022216797
0.019767140969634
0.127925723791122
0.117063194513321
-0.331074744462967
-0.398416996002197
1.19110178947449
0.241347998380661
0.930010735988617
-0.069595851004124
0.038016099482775
-0.068145424127579
-0.497791886329651
-0.236940756440163
-0.064148813486099
-1.1349880695343
0.232869565486908
-0.078751020133495
0.043563656508923
0.372698247432709
-0.473579585552216
0.789402067661285
0.286013305187225
0.050701543688774
0.408703833818436
0.178044989705086
-0.983041942119598
0.453521877527237
-0.255462199449539
-0.564334273338318
-0.160714328289032
0.197269767522812
-0.929182708263397
-0.498652815818787
-0.090456150472164
-0.330882877111435
-0.271401762962341
0.262952208518982
-0.618524074554443
-1.04084312915802
-0.644576668739319
-0.369822651147842
-0.531531572341919
1.04256474971771
0.163167953491211
-0.034524787217379
0.872495830059052
-1.00374758243561
0.382283478975296
-0.389218419790268
-0.707870602607727
-0.638059675693512
-0.188937649130821
-0.434287279844284
-0.398058086633682
0.67753142118454
0.141927808523178
0.702962636947632
-0.813982903957367
-0.451240569353104
-0.580309331417084
-0.52774041891098
-0.430241197347641
0.472989320755005
-1.35669052600861
-0.778508365154266
-0.376644253730774
-0.651446580886841
0.972483038902283
0.522065103054047
0.095699489116669
-0.167958453297615
-0.65813285112381
0.396192222833633
0.179073289036751
-0.758254945278168
-0.106170542538166
0.104954585433006
0.105926632881165
-0.531332969665527
0.529324114322662
-0.056348949670792
-0.238303184509277
0.842765331268311
-0.307007342576981
0.200724199414253
0.330806523561478
0.554841816425324
0.571302175521851
-0.59210216999054
-0.270094364881515
0.352288335561752
-0.52782154083252
-0.433369547128677
-0.95320326089859
0.448886215686798
-0.50548642873764
0.297822654247284
-0.460666358470917
1.02838206291199
0.638762831687927
-0.182258009910584
0.137109771370888
-0.05829081684351
0.441014140844345
0.488160759210587
0.452080070972443
-0.094427295029163
0.263717532157898
-0.0349908657372
0.612428545951843
-0.285317063331604
-0.568415522575378
-0.346410632133484
0.515229344367981
-0.109023027122021
-0.107076987624168
-0.583966672420502
0.146383911371231
-0.540717244148254
0.016284789890051
0.137018740177155
-0.276748269796371
0.320551186800003
0.318188220262527
0.379194408655167
0.127403229475021
-0.319059759378433
-0.789574146270752
0.027378596365452
0.614253103733063
0.39088174700737
0.275474727153778
-0.30449116230011
0.231321752071381
1.14945924282074
-0.260189473628998
1.24980211257935
0.317395329475403
0.45387327671051
0.306157767772675
0.095191016793251
-0.472000598907471
-0.491575300693512
-0.693255424499512
1.0579526424408
-0.273026049137115
-0.25965604186058
-0.395664304494858
-0.322273790836334
0.558946251869202
1.1181892156601
0.392648160457611
0.039121769368649
-0.138014048337936
0.076384656131268
-0.365569472312927
0.32874059677124
-0.185970902442932
0.24052095413208
-0.986507296562195
-0.871410667896271
-0.137709438800812
-0.162578403949738
0.07012689858675
-1.04780220985413
-0.509168207645416
-0.240216612815857
-0.16776217520237
-0.095323875546455
0.507956564426422
0.159112468361855
-0.872783303260803
-0.132313415408134
0.355461031198502
-0.77837085723877
-0.611400842666626
-0.237584501504898
0.014937460422516
0.147299244999886
0.681095361709595
0.275847107172012
0.638257443904877
0.709520041942596
-0.159645467996597
-0.625686466693878
0.438989102840424
-0.042704317718744
-0.437393665313721
-0.706250667572022
0.18403223156929
-0.029242273420096
-0.169694483280182
0.386974304914474
-0.094028346240521
-0.267863571643829
-0.835555255413055
-0.267161965370178
0.085827685892582
-0.208992958068848
-0.626718521118164
0.483468770980835
0.853403091430664
0.016652189195156
0.132455617189407
-0.348941117525101
-0.576153874397278
1.06916856765747
0.730276942253113
0.102101892232895
-0.659731388092041
0.060202211141586
-0.851652562618256
0.616055130958557
0.165069729089737
0.15444378554821
0.546830117702484
-0.250754117965698
0.483852118253708
0.115851163864136
0.628210246562958
0.219613686203957
-0.033904518932104
0.295196801424026
-0.274360865354538
-0.582036554813385
0.455177545547485
0.251292109489441
-0.003074924461544
-0.597330451011658
-0.006702467799187
-0.448379218578339
-0.234183639287949
-0.296090096235275
-0.185203045606613
-0.320355504751205
0.003207895904779
1.0769077539444
-0.423122674226761
0.42994749546051
-0.032695293426514
0.29935747385025
-0.194482773542404
0.718356370925903
-0.184606686234474
0.03368279337883
-0.018752109259367
-0.594732224941254
-0.690464854240418
-0.55265611410141
-0.033935643732548
0.503596186637878
-0.100986503064632
0.308459997177124
0.143310695886612
0.554956316947937
0.524691224098206
-0.188403129577637
-0.420495122671127
0.190405428409576
-0.673543870449066
-0.234616905450821
-0.257216155529022
-0.305283606052399
1.00312197208405
-0.448804378509522
0.323530435562134
0.806054055690765
-0.498317658901215
-0.727193653583527
-0.82074511051178
-0.668891072273254
-0.837725341320038
-0.511446297168732
-0.78220009803772
-0.056928984820843
-0.49885231256485
0.157368332147598
0.529789566993713
-0.122608073055744
0.114055171608925
-0.12732507288456
-0.325685858726501
0.314981698989868
0.056717406958342
0.065118551254273
-0.42015677690506
0.593185365200043
0.007989006116986
-0.781903266906738
1.00761699676514
0.378937721252441
0.255769848823547
-0.535627603530884
-1.23119509220123
-0.6776362657547
-0.792293846607208
-0.505776464939117
-0.323239266872406
0.427510321140289
-0.042159333825111
-0.145011395215988
0.869578838348389
0.264208257198334
0.187185227870941
-0.221798211336136
-0.283666491508484
-0.417567193508148
-0.816229581832886
-1.07450020313263
1.20488810539246
0.158217296004295
-0.267744243144989
-0.099083758890629
-0.197502791881561
0.098129466176033
0.54409784078598
0.456680536270142
-0.096953801810742
-0.471912771463394
0.344884842634201
0.863058269023895
-0.411538451910019
-0.417685866355896
0.239198803901672
-0.071156606078148
-0.706957757472992
-1.29343497753143
0.009341284632683
0.094938859343529
0.697366714477539
0.301163971424103
0.246657192707062
-0.333740055561066
-0.029292672872543
-0.278353601694107
0.690815508365631
0.530222296714783
0.408122152090073
-0.024084631353617
0.668256938457489
-0.405766904354095
0.371841192245483
0.630077719688416
0.256637454032898
0.711240410804749
0.095201477408409
-0.46040204167366
-0.472742140293121
0.121904581785202
1.02624595165253
-0.615366280078888
0.125493079423904
0.111750215291977
-0.101466804742813
-0.122339949011803
-0.005989443510771
0.042738623917103
0.400884479284287
1.0521057844162
-0.431022793054581
0.02190699800849
-0.153871983289719
-0.065940596163273
-0.273697644472122
0.581071436405182
0.488126873970032
-0.31820484995842
0.400823086500168
0.142837673425674
-0.768809020519257
0.007931426167488
0.439466267824173
-0.516191482543945
0.024026587605476
-0.176600217819214
0.236242920160294
0.947988927364349
0.092492312192917
-0.816629648208618
0.314182937145233
-0.208592385053635
-0.667111039161682
-0.66240006685257
-0.565126776695251
0.442368090152741
-0.146653711795807
-0.302233695983887
0.903997421264648
-0.374687075614929
0.628831684589386
0.397924810647964
0.360560566186905
-0.187849059700966
-0.368158310651779
-0.132401436567307
-0.07828114181757
0.552800059318543
-0.216820225119591
-0.659378051757813
-0.79431027173996
-0.130772635340691
-0.770965456962585
0.788083910942078
-0.296180635690689
0.205650418996811
0.498503893613815
-0.206982299685478
-0.203743323683739
-0.04692904278636
-0.257394522428513
-0.433334857225418
0.311975687742233
0.498630225658417
-0.226682111620903
-0.613017618656158
0.20306396484375
-0.40378811955452
0.358796656131744
-0.557765185832977
0.614919781684876
0.251789778470993
-0.090802572667599
-1.01119041442871
-0.559960961341858
0.130564659833908
-0.018292646855116
0.253509670495987
0.883981466293335
0.391720324754715
0.140251740813255
0.034497566521168
-0.160042986273766
0.449621617794037
-0.091132380068302
-0.25303453207016
-0.489706456661224
-0.574665307998657
0.487509161233902
-0.12134262919426
0.105665057897568
-0.59567666053772
0.148566514253616
-0.801479458808899
-0.1539715975523
0.366012245416641
0.305302888154984
-0.359734684228897
-0.138827204704285
0.798226594924927
0.28211122751236
-0.556350767612457
-0.069543071091175
-1.64538073539734
-2
1.47919452190399
0.81615424156189
-0.608319342136383
-0.410843223333359
0.158444970846176
-0.040406197309494
-0.049734517931938
0.730166256427765
0.026375068351626
0.47287929058075
0.377181559801102
0.605086863040924
-0.202632203698158
-0.407954722642899
0.251426517963409
-0.294576048851013
0.0041384100914
-0.113667637109756
-0.941116988658905
1.01110434532166
0.037321377545595
0.034384313970804
-0.261739879846573
0.677250981330872
0.258790850639343
0.526625275611877
-0.401165813207626
0.176353558897972
-0.364160895347595
0.619655132293701
-0.397193610668182
0.11455425620079
-0.792035579681397
-0.39346569776535
0.305144399404526
-0.149161860346794
0.493471145629883
0.19364008307457
-0.243437722325325
-1.05085933208466
-0.306236356496811
-0.037652224302292
-0.318662017583847
-0.89978563785553
0.688612699508667
-0.438430815935135
-0.60081160068512
0.791313886642456
-0.440184980630875
-0.313122868537903
0.431843161582947
-0.193780928850174
-0.319121688604355
-0.453865319490433
0.485813558101654
0.652677774429321
-0.674767136573792
0.319752246141434
0.397932469844818
-0.047281716018915
0.008996680378914
-0.149483516812325
0.644666075706482
-0.113062247633934
-0.113117977976799
-0.182531505823135
0.455082088708878
0.293681204319
0.503531575202942
0.138352170586586
-0.111522518098354
0.876589417457581
0.268891036510468
-1.02088069915771
0.427341341972351
0.78835129737854
0.055582396686077
0.049398768693209
-0.896957814693451
-0.694544076919556
0.46759358048439
-0.664715111255646
-0.081965446472168
0.076442867517471
0.721438407897949
-0.079786218702793
-0.108666390180588
-0.286854833364487
-0.175608545541763
-0.769737422466278
0.15898385643959
-0.048924278467894
-1.14205014705658
0.354627102613449
0.056953370571137
0.487500756978989
-0.009068571031094
1.25388062000275
-0.279733538627625
-0.247753143310547
0.153087139129639
0.060328099876642
-0.105444729328156
0.962840139865875
-0.846983075141907
-1.86401271820068
0.608797788619995
0.411282747983933
-0.085509568452835
-0.497332632541657
0.454937338829041
0.02188671566546
-0.542117476463318
0.220137059688568
-0.015068523585796
0.645947098731995
0.42818284034729
-0.078675746917725
0.308240234851837
-0.138577282428741
0.970791935920715
-0.504558026790619
0.26228791475296
0.14114648103714
-0.58262974023819
-1.06291842460632
-0.758197665214539
-0.112145811319351
-0.87740957736969
-0.222651079297066
0.16566276550293
0.232123523950577
-0.922132313251495
-0.595795512199402
-0.596373498439789
-0.058806158602238
-0.616787135601044
-0.537321627140045
0.667733073234558
-0.253445029258728
-0.884864747524262
-0.366949915885925
0.730895578861237
-0.706250607967377
-0.455624938011169
0.713444471359253
-0.407292544841766
0.181555867195129
-0.332203090190887
-0.375920385122299
-0.539037525653839
-0.561230063438416
-0.284962356090546
0.151712939143181
0.534327507019043
-0.224538594484329
-0.354422628879547
-0.56231826543808
0.386197328567505
-0.777808964252472
-0.13429306447506
0.496989756822586
-0.049428284168243
-0.962772786617279
1.23855292797089
1.14347338676453
-0.309706032276154
-0.093929506838322
-0.487673610448837
-0.10220967233181
-0.296065419912338
0.502785980701447
0.080168046057224
-0.27899181842804
0.579486310482025
0.951410412788391
-0.152627006173134
0.536710202693939
-0.09546060115099
0.185860455036163
-0.493275463581085
0.911718487739563
-0.749823987483978
1.05055320262909
0.1025031208992
0.285353720188141
0.0178447291255
0.338374555110931
-0.142944782972336
0.508205592632294
-0.907927751541138
0.275092482566833
0.060606736689806
-0.377024114131927
0.249337658286095
0.067138567566872
-0.655229330062866
-0.628532528877258
0.185049831867218
0.221193581819534
0.188044354319572
-0.552137494087219
-0.753786742687225
-0.03548826277256
-0.710268557071686
0.195461735129356
-0.075315028429031
0.139451786875725
0.132548376917839
0.191756457090378
-0.483221530914307
-0.615141689777374
0.049927391111851
0.625013172626495
0.434229850769043
0.265088886022568
-0.220071688294411
0.00669701397419
-0.14969776570797
-0.504180908203125
-0.22763966023922
0.870977342128754
-0.848536431789398
0.54150116443634
-0.444354325532913
0.074167221784592
-0.948557198047638
0.528308987617493
0.112181790173054
1.00677788257599
0.099101819097996
0.425277799367905
-0.219625353813171
-0.468070209026337
-0.004226118326187
-0.00374745298177
-0.970115482807159
-0.7778559923172
0.281432926654816
-0.198853597044945
0.724337160587311
0.122257500886917
-0.483509123325348
0.059411652386189
-0.282000243663788
0.945098519325256
-0.333656311035156
-0.139245122671127
-0.066093251109123
-0.62822026014328
0.039329819381237
-0.714014530181885
0.500592410564423
0.147792398929596
0.26211616396904
-0.105150036513805
0.133902445435524
-0.14755667746067
-0.248895734548569
0.4231918156147
-0.115503311157227
-0.342703133821487
-0.95976847410202
0.215761736035347
0.236464187502861
-0.013376355171204
-0.148020297288895
-0.289512693881989
-0.765389502048492
-0.437350451946259
0.304367005825043
-0.115632861852646
-0.315824776887894
-0.737926006317139
-0.29479131102562
0.540939807891846
-0.17538358271122
0.826553165912628
0.222335368394852
-0.76513659954071
1.24328553676605
-0.322856605052948
-0.447450041770935
0.433870792388916
-0.187775641679764
0.162645936012268
0.745591282844543
-0.933035135269165
-0.027298323810101
-0.862505257129669
0.017176792025566
-0.598949074745178
-0.142463445663452
-0.12522266805172
-0.053229417651892
-0.18739977478981
0.029240841045976
-0.042781576514244
-0.745392799377441
-1.2134040594101
0.493228733539581
-0.103303954005241
0.413919657468796
-0.330101370811462
-0.710810959339142
-1.04879403114319
0.166892692446709
-0.945031881332397
0.446101725101471
-0.058357741683722
-0.00722595769912
-0.377470433712006
0.030290111899376
-0.394886821508408
-0.105533108115196
0.65718138217926
-0.567817628383637
-0.405256330966949
0.097173772752285
-0.721668481826782
-1.06842148303986
0.239502668380737
0.125735148787498
-0.635794878005981
-0.80822616815567
-0.781353533267975
-0.202293425798416
0.295494943857193
-0.420810371637344
0.353673905134201
-0.160628825426102
-0.224032744765282
0.016640463843942
-0.056441023945808
0.575535118579865
0.305545598268509
0.129726931452751
0.049480356276035
0.188936606049538
-0.612326800823212
0.828301310539246
-0.217152133584023
0.086890667676926
-0.729739725589752
-0.833519637584686
-0.620743870735168
-0.23402264714241
-0.014460779726505
-0.27311983704567
0.27051055431366
-0.5713210105896
-0.48841980099678
-0.614420175552368
-0.158659040927887
-0.050868406891823
-0.468981623649597
-0.150030180811882
0.129749327898026
0.188130140304565
0.682893335819244
0.490086853504181
0.292235404253006
0.031103562563658
-0.360092580318451
-0.393966645002365
0.150525093078613
-0.458801031112671
0.972408175468445
1.00674867630005
-0.346384286880493
0.305049180984497
-0.065554790198803
0.464882075786591
0.370199292898178
-0.284540444612503
0.121595740318298
-0.337592840194702
1.04277491569519
-0.851978719234467
-0.481968820095062
0.136001706123352
-0.751332104206085
0.619273841381073
0.577674150466919
-0.001082771574147
-0.185274809598923
0.549332797527313
0.233417004346848
-0.186766713857651
-0.126537904143333
0.35250648856163
-0.180200755596161
0.200958728790283
-0.106703072786331
-0.10969453305006
0.015541195869446
-0.476853668689728
-0.984615921974182
-0.2238450050354
0.273521244525909
-1.09898066520691
-1.01822447776794
-1.00145423412323
-0.568415284156799
-0.073392882943153
-0.225680589675903
0.000785674899817
0.571405529975891
-0.179507672786713
0.237350970506668
0.480241298675537
0.569558203220367
-0.531062304973602
-0.177405416965485
-0.454846173524857
-1.12088251113892
0.544388711452484
0.283547580242157
-0.406654417514801
-0.247574359178543
0.172648057341576
0.800234198570251
-0.171128824353218
0.396900117397308
-0.068666249513626
-0.571275472640991
-0.007281266152859
0.339022934436798
-0.203256621956825
-0.963745951652527
0.24191926419735
1.000608086586
-0.141917273402214
-0.231303423643112
0.277048408985138
0.241265639662743
-0.703753769397736
-1.28411388397217
0.044197335839272
-0.188215374946594
0.671939134597778
-0.511078536510468
0.259487450122833
-0.173237800598145
-0.438125431537628
-0.467588514089584
0.007953874766827
-0.049205254763365
0.028202340006828
-0.078020825982094
-0.550922572612762
1.02880167961121
-0.263410568237305
0.376516431570053
-0.072550259530544
-0.466844767332077
0.531310021877289
-0.15193173289299
-0.051230929791927
-0.605783998966217
0.420834332704544
-0.633536875247955
-0.301240861415863
0.127514824271202
-0.583864033222199
-0.582273960113525
-0.487355291843414
-1.55374920368195
-0.264616727828979
0.124815717339516
0.091112397611141
-0.245663911104202
-0.054117176681757
-0.598692953586578
0.862929463386536
-0.308752655982971
0.299714684486389
0.305028855800629
-0.100808039307594
0.814367175102234
-0.081965550780296
0.394835352897644
-0.035691987723112
-0.581567347049713
-0.290035605430603
-0.005081657320261
0.256355613470078
0.030089113861322
-0.054788030683994
0.092589281499386
-0.318360954523087
0.168261811137199
-0.487433910369873
-0.091309994459152
0.002760730683804
0.044761884957552
0.024921305477619
-0.17924103140831
0.446584016084671
0.476074129343033
-0.783890247344971
-0.719679594039917
0.970791101455689
-0.509835779666901
0.746644794940949
-0.003112755715847
0.670696973800659
-0.082704998552799
0.372838348150253
-0.107128597795963
-0.014887228608131
0.272398948669434
-0.073159135878086
0.382356584072113
0.468476206064224
0.305866807699203
-0.841153979301453
0.359032362699509
0.153961852192879
-0.25493597984314
0.202053040266037
0.113674610853195
0.873062491416931
0.255804836750031
-0.349905699491501
0.515300273895264
-0.178081020712852
-0.816817402839661
-0.187828719615936
0.248057529330254
0.280323266983032
0.110687904059887
0.589758336544037
-0.198906391859055
-0.053778916597366
-0.094742022454739
-0.535817086696625
0.093931175768375
-0.005088871810585
0.211055085062981
-1.03452432155609
0.286677598953247
-0.163192436099052
-0.393294423818588
-0.343605995178223
-1.2458735704422
-0.014993473887444
-0.721576452255249
-0.539936006069183
-0.456822991371155
0.071465641260147
-0.860044121742249
-0.017233461141586
0.522325456142426
0.21954020857811
-0.056257046759129
0.495239019393921
-0.07436840236187
-0.412724047899246
0.004673287272453
0.805304706096649
-0.196171045303345
-1.00038075447083
0.246146693825722
0.207024991512299
-0.982750773429871
0.840625047683716
0.035546470433474
-0.532346129417419
1.17051458358765
-0.680127561092377
-0.091456703841686
-0.323763579130173
0.332831501960754
0.168435230851173
-0.234536319971085
-0.158166319131851
0.177734375
-0.459708631038666
-0.59770667552948
-0.503922045230866
-0.334469497203827
0.519637405872345
0.637079060077667
-0.194289118051529
0.041795492172241
0.267961412668228
-0.176626235246658
0.14016717672348
0.40266740322113
0.112272515892982
1.08974778652191
-0.918233156204224
0.288751780986786
-0.496123701334
0.846225202083588
0.372160881757736
-0.176854431629181
0.241535902023315
-0.111870892345905
-0.162924394011498
-0.373105436563492
-0.073524989187718
0.175078272819519
-0.807975590229034
0.449836492538452
-0.508419275283814
0.048451729118824
0.729881107807159
0.233291506767273
-0.203409463167191
0.770029962062836
-0.666467249393463
-0.058440148830414
-0.274789988994598
0.726717114448547
-0.432669401168823
-0.795118451118469
0.180863589048386
0.284627884626389
-0.572075247764587
0.536552786827087
0.065752074122429
-0.260902732610703
0.234932601451874
-0.933307528495789
-0.537783026695251
-0.702193140983582
0.35722428560257
0.2714464366436
-0.093367211520672
0.479454398155212
-0.554113745689392
1.3410701751709
0.827564656734467
0.075940772891045
-0.504022181034088
-0.745534598827362
-0.392489731311798
-0.040261182934046
0.012672603130341
-0.356345921754837
-0.816273927688599
0.660646557807922
0.202523738145828
-0.836784958839417
0.141908958554268
-0.132582366466522
-0.018208390101791
0.085310697555542
0.428527534008026
-0.466891348361969
-0.750172734260559
-0.639593839645386
-0.294679880142212
-0.622192621231079
0.098479151725769
-0.715092837810516
-0.846629500389099
-0.131055727601051
0.024971652776003
0.484905898571014
-0.101872146129608
0.141327053308487
0.452116578817368
-0.055729005485773
-0.454902529716492
-0.723442494869232
0.762656569480896
0.680189788341522
0.521329760551453
0.483554929494858
0.152887687087059
0.009718462824821
0.377168983221054
-0.381775945425034
-0.831885159015656
-0.093475297093392
0.034310393035412
1.0888454914093
0.121146738529205
-0.233535096049309
0.487149059772491
-0.839296281337738
0.253213584423065
1.10610771179199
-0.80082094669342
1.57657551765442
0.00537683069706
0.384620755910873
-0.159724518656731
0.562158167362213
-0.060642268508673
0.465346187353134
-0.359167337417603
-0.148199856281281
-0.177046343684196
0.42693430185318
0.070533990859985
0.895122289657593
-0.223399594426155
0.058987155556679
-0.200137957930565
0.405064404010773
0.458445638418198
0.408380329608917
0.133151143789291
0.273521661758423
-0.537709593772888
0.200182840228081
0.089495353400707
0.03716242313385
-0.504722535610199
0.516262292861939
0.062305971980095
0.494309633970261
-0.312758058309555
1.00523042678833
-0.022315844893456
0.516124427318573
0.697162806987762
0.517859935760498
0.086041860282421
0.502622842788696
-0.603526413440704
0.494497299194336
-0.391463190317154
-0.186379000544548
0.316995143890381
-0.346598029136658
-0.146409541368485
0.117946550250053
-0.54240757226944
0.256280481815338
-0.190595343708992
-0.895634233951569
-0.52059531211853
-0.705891668796539
-0.766857028007507
-0.707192599773407
-0.335366308689117
-0.306844234466553
0.041190475225449
-0.602143883705139
0.149641677737236
0.190375149250031
0.47393074631691
-0.062940746545792
-0.23768113553524
0.457888156175613
-0.116493865847588
0.213906928896904
-0.70652163028717
0.354094952344894
-0.375252246856689
0.740096271038055
-1.05044436454773
-0.643278002738953
0.04471991956234
-0.406534641981125
-0.38444972038269
-0.119264088571072
-0.314975470304489
-0.10515433549881
-0.188679933547974
-0.819476664066315
-0.219470024108887
-1.02264368534088
-0.605334937572479
0.509481370449066
-1.1151350736618
0.065464317798615
-0.073807410895825
-0.970023453235626
-0.291516780853271
-0.440846860408783
-0.358641862869263
0.215646550059319
-0.465306788682938
-0.561952531337738
-0.49902680516243
-0.495335817337036
-0.237996786832809
-0.719468951225281
-0.161824434995651
1.15522074699402
-0.56542694568634
-0.514445841312408
-0.276149451732635
0.786606967449188
0.121216759085655
-0.258636713027954
-0.06712182611227
-0.300996690988541
0.158619537949562
-0.172386810183525
0.321882367134094
-0.211104229092598
-0.616361737251282
-2
-1.45285677909851
0.165874674916267
0.72339940071106
-0.501084804534912
-0.701346278190613
-0.016442283987999
0.058692127466202
1.05968296527863
0.115471981465817
0.497359812259674
0.388670742511749
0.504149198532105
-0.07890772074461
-0.546008586883545
-0.112467996776104
-1.05206751823425
0.511927247047424
-0.397174388170242
0.947577357292175
-0.493094593286514
0.768549263477325
-0.164722830057144
-0.726994335651398
-0.325406551361084
-0.146643623709679
0.171833276748657
-0.13463331758976
-0.877173006534576
0.468469977378845
0.12897215783596
0.559868276119232
-0.169288158416748
1.0226126909256
-0.252560436725616
-0.153727993369102
0.2223731726408
0.47452187538147
0.109403342008591
-0.734966099262238
0.228142887353897
0.739900648593903
-0.101687848567963
-0.283860445022583
0.467260897159576
-0.656098365783691
-0.734396994113922
-0.976396024227142
0.638561129570007
0.33172070980072
0.350109457969666
-0.635587990283966
-0.594813942909241
0.258405685424805
0.038228999823332
-0.783173084259033
-0.016201078891754
0.597535789012909
-0.479913949966431
-0.188606083393097
-0.039221100509167
-0.475105494260788
-1.13999223709106
-1.26695501804352
1.00028228759766
0.431771486997604
0.233585491776466
-0.582378506660461
0.321120321750641
-0.283191025257111
0.898618221282959
-0.187276318669319
-0.895013868808746
-0.573301553726196
0.341794669628143
-0.615735054016113
-0.024274230003357
0.817315816879272
0.499523848295212
-0.040793616324663
0.249583527445793
-0.639859795570374
-0.176555871963501
0.118081793189049
0.20524188876152
-0.708705306053162
0.369916945695877
-0.256317853927612
-0.938728332519531
0.893150746822357
0.010687828063965
-0.217284470796585
0.522506415843964
0.366977989673614
-0.569105923175812
-0.112652681767941
-0.162405014038086
-0.309653401374817
-0.249471664428711
0.540813267230988
-0.517506122589111
-0.23479075729847
0.412329792976379
-0.629851877689362
0.008856631815434
-0.073406964540482
-1.25329875946045
-0.620964586734772
-0.791477799415588
0.46425586938858
0.360945105552673
-0.047761637717486
-0.085229076445103
-0.214045882225037
-0.08334394544363
-0.857057332992554
0.092153742909432
0.33621671795845
-0.270208597183228
-0.028837163001299
1.37023496627808
-0.19466196000576
0.59246701002121
0.778742790222168
-0.050212919712067
0.201478645205498
0.708858072757721
0.248643934726715
0.60839569568634
-0.305311560630798
0.560390114784241
-0.199823573231697
-0.009940147399902
-0.239275902509689
0.83456289768219
0.140148758888245
-0.390271335840225
-0.751571953296661
-0.307167947292328
-0.591062963008881
0.129405528306961
0.56353235244751
0.175329223275185
0.68373429775238
-0.001693143509328
0.612987458705902
0.983904480934143
-0.098363600671291
0.185338839888573
0.037185113877058
-0.869530320167542
-0.433915287256241
-0.085634954273701
-0.338539212942123
0.840746521949768
0.064699165523052
-0.448947608470917
0.375195980072021
-0.357270896434784
-1.16847193241119
1.18700122833252
-0.426654160022736
-0.83631956577301
-0.43463808298111
-0.705203294754028
0.532773315906525
0.749685943126678
0.199442625045776
0.836006224155426
-0.025525121018291
0.412031024694443
0.692139744758606
-0.924361944198608
0.252341151237488
0.244219988584518
0.174678459763527
-0.06980437785387
0.247390389442444
0.258450746536255
0.572091579437256
0.543340802192688
-0.270050704479218
0.69557785987854
0.292568266391754
-0.013861455954611
0.382131934165955
0.135086476802826
0.554156243801117
0.278760850429535
-0.913058996200562
-0.526822447776794
0.265475630760193
-0.971405208110809
0.685073494911194
-0.409162670373917
0.328849732875824
-0.355477511882782
-0.136259615421295
0.576895773410797
0.333960950374603
-0.127488449215889
-0.161879345774651
-0.120631985366344
-0.121950149536133
-0.416252851486206
-0.825621247291565
-0.050443455576897
-0.026004960760474
0.150512635707855
-0.231943964958191
0.20101635158062
-0.259518682956696
-0.808487772941589
0.192807555198669
-0.082366973161697
0.757046341896057
0.260415822267532
-0.657079339027405
-0.254869967699051
0.134788259863853
0.486059904098511
-0.405319571495056
0.205237105488777
-0.314234763383865
-0.734786152839661
-0.955441236495972
0.807417869567871
0.424108415842056
-0.183113574981689
0.116608247160912
0.875346958637238
0.256338566541672
0.203273802995682
-0.003610495477915
0.187749564647675
-0.445352137088776
-0.070419922471047
-0.62735515832901
0.095372900366783
0.030457187443972
0.420105636119843
-0.161044955253601
0.411038160324097
-0.061540462076664
-0.075818113982678
-0.044652543962002
0.126650705933571
-0.345067709684372
-0.69068968296051
-0.213288247585297
0.844806909561157
0.045901510864496
-0.397460579872131
0.364708513021469
0.365349352359772
-0.911913752555847
-0.360003143548965
-0.548630356788635
0.085186369717121
-0.070165172219277
-0.740923941135407
-1.24765408039093
-1.16020274162292
0.241346329450607
0.400508970022202
0.065139636397362
0.100803092122078
-0.33886981010437
-0.046329163014889
0.064964257180691
0.339524835348129
-0.85785448551178
-0.991495966911316
-1.12888157367706
-1.03437256813049
-0.591526329517365
0.520486772060394
-0.240519225597382
-0.347505569458008
0.646971583366394
0.002960242331028
-0.541953265666962
0.288269251585007
0.088723115622997
-0.488105148077011
-0.911445736885071
-0.014196291565895
-0.349916905164719
-0.271756529808044
-0.541827261447907
-0.263972222805023
0.227000907063484
0.640896201133728
-0.342738479375839
-0.100765600800514
-0.105618275702
-0.010994244366884
-0.061747923493385
0.986723303794861
-0.501261591911316
0.65452367067337
0.300804138183594
-0.279946655035019
0.417001783847809
-0.028406266123057
-0.971634984016418
-0.558632016181946
0.659925401210785
-0.755993366241455
-0.863501787185669
0.930537104606628
-0.154649704694748
0.003172405064106
-0.151616916060448
0.238658487796783
0.713543593883514
1.03184187412262
0.319153815507889
0.209163099527359
0.15577220916748
0.012331194244325
0.763154566287994
0.264208853244781
-0.332858741283417
0.188436090946198
-0.700580358505249
-0.460057526826859
0.844001531600952
0.395521700382233
0.308273106813431
0.580557227134705
-0.348573982715607
0.158773183822632
-0.61381733417511
0.503433585166931
0.774199545383453
-0.636753082275391
-0.236538454890251
-0.514718413352966
-0.848651051521301
-0.59148907661438
0.057380467653275
0.12395428866148
-0.260252326726913
-0.418672025203705
0.481175720691681
-0.323741286993027
0.744972586631775
0.491824150085449
0.269393056631088
-0.109422199428082
0.218127518892288
0.112246192991734
-0.222402930259705
-0.030946299433708
-1.4186190366745
1.08808493614197
-0.104349955916405
0.052913766354323
-0.095331028103829
0.653294384479523
0.192823767662048
0.920636594295502
0.121544994413853
-0.168484032154083
-0.581129193305969
-0.112768188118935
0.057154014706612
-0.609616279602051
-0.690772533416748
0.253159999847412
-0.534429013729095
-0.436800181865692
0.664085030555725
0.266621828079224
-1.26401174068451
0.8384969830513
0.212873294949532
-0.282171368598938
-1.0463387966156
-0.124267339706421
-0.092746421694756
-0.543607831001282
0.700551092624664
0.965315222740173
0.759193778038025
-0.115886464715004
0.122883170843124
0.701295733451843
0.451646864414215
0.475211709737778
-0.66599714756012
-0.035881660878658
0.227401867508888
-0.347423583269119
0.081611312925816
0.529885232448578
0.72438645362854
-0.450888633728027
-0.454859524965286
0.672647476196289
0.086150303483009
0.503725051879883
-0.055333398282528
-0.603510081768036
0.024976849555969
-0.300968676805496
0.70387876033783
-0.383475542068481
-1.05568063259125
-1.06264567375183
-0.640751361846924
0.517851769924164
-0.740957975387573
0.006359405815601
-0.535181045532227
-0.868182420730591
-0.159685105085373
0.197301998734474
0.517978549003601
0.002490777522326
-0.176482349634171
-0.728490471839905
0.721346020698547
0.068649291992188
0.1374172270298
0.297223538160324
-0.157660603523254
-0.883003056049347
-0.169581294059753
0.558287501335144
-1.09045457839966
0.486838132143021
0.30218431353569
-0.098640650510788
-0.224512904882431
0.879634380340576
-0.080536849796772
-0.456938058137894
-0.179916709661484
-0.186080202460289
0.33367919921875
-0.332967638969421
0.167851179838181
0.569059252738953
-0.698709487915039
0.942293405532837
-0.556629300117493
-0.248754590749741
-0.736661911010742
-0.182452321052551
-0.163071289658546
-0.056430149823427
0.320783466100693
0.064590968191624
0.232216566801071
-0.196765437722206
-0.227495610713959
0.01169291511178
0.35558757185936
-0.179295673966408
-0.796452522277832
-0.023274641484022
0.830892860889435
-0.380646705627441
0.661012351512909
0.488776832818985
0.131016612052917
0.45127809047699
-0.128353074193001
-0.226871028542519
-0.224565476179123
0.023326978087425
0.438510924577713
0.671544671058655
0.333062171936035
0.152553051710129
-1.09295499324799
-0.000699028372765
-0.484728008508682
-0.918636798858643
-0.016597121953964
-0.207071021199226
0.562127828598022
-0.723028302192688
-0.244039133191109
-0.850609242916107
-0.281392574310303
0.052468106150627
0.194271966814995
-0.385928392410278
-0.373721718788147
-0.996642172336578
-0.24759629368782
0.053905665874481
-0.153484225273132
0.121246308088303
-0.201436445116997
-0.447156637907028
0.449717193841934
0.192083194851875
-0.715749800205231
-0.3355752825737
-1.41967046260834
-0.260651439428329
0.048717342317104
-0.040762435644865
-0.449627161026001
0.981191694736481
-0.070362471044064
-0.908761560916901
0.552922308444977
0.274357140064239
0.134379208087921
-0.166741818189621
-0.001429609954357
0.258798837661743
-0.354720115661621
0.884094476699829
-0.009275542572141
0.339430242776871
1.16100490093231
-0.640451669692993
-0.396942347288132
-0.378844797611237
-0.005218017846346
-0.292867630720139
0.163116067647934
-0.863518059253693
0.015251345932484
0.505609393119812
-0.513220012187958
0.160620927810669
-0.944459736347199
-0.160611420869827
-0.120372071862221
0.512764871120453
-0.650854051113129
1.11367928981781
-0.345282793045044
1.01549291610718
-0.008528610691428
0.090430654585362
-0.536186933517456
-0.018003091216087
-0.651270568370819
-0.892753601074219
-0.336824208498001
0.678556561470032
-0.346021413803101
0.473057419061661
0.19736285507679
-0.697238326072693
-0.718325436115265
-0.251630961894989
0.298771232366562
0.67536336183548
0.109694585204124
0.771320700645447
0.415348321199417
0.322942793369293
0.404219686985016
0.09985563158989
-0.612194955348969
-0.442802906036377
-0.373527884483337
-0.081164956092835
0.583239197731018
0.543048322200775
-0.341349720954895
-0.076216638088226
-0.698784053325653
-0.498987406492233
-0.097230434417725
-0.051994491368532
0.011984173208475
-0.110352016985416
-0.09967777132988
-0.639660179615021
-0.341638565063477
0.342678397893906
-0.195614039897919
0.031348496675491
-1.1161812543869
-0.277964442968369
-0.2770174741745
-0.075497090816498
-0.177583143115044
0.347135305404663
0.186579808592796
0.263230562210083
-0.51845794916153
0.400813788175583
-0.417628556489944
0.854250490665436
0.337245434522629
-0.690778017044067
-0.127954304218292
-0.733830749988556
0.17664946615696
-0.266028702259064
1.08285677433014
0.517886817455292
-0.595798134803772
-0.748199105262756
0.226347073912621
0.31969678401947
0.333456784486771
0.371386379003525
-0.260877579450607
-0.272290229797363
0.121134661138058
-0.232669845223427
-0.067602954804897
-0.631120085716248
0.025836989283562
-0.425943195819855
0.566224932670593
0.027411498129368
0.15207576751709
0.210994094610214
-0.659851312637329
-0.709960639476776
-0.546874105930328
-0.451377689838409
0.091740198433399
0.326199322938919
0.296734064817429
-0.312500149011612
0.315410554409027
0.036265671253204
0.524531364440918
0.122099056839943
0.172960728406906
-0.359861314296722
-0.935107469558716
-0.538205802440643
0.745782732963562
0.380430847406387
-0.402419626712799
-0.16683042049408
-0.157561123371124
0.737567067146301
-0.099335499107838
-0.245415478944778
-0.246586620807648
-0.06578716635704
0.062365464866161
0.7938232421875
0.146905183792114
0.110038824379444
0.279730021953583
-0.408784091472626
-1.41559326648712
-0.28912216424942
-0.98644345998764
0.477379381656647
-0.216692328453064
-0.322078287601471
0.218148201704025
-0.767729878425598
0.237384900450706
0.63416850566864
-0.662623703479767
0.19787585735321
-0.563881099224091
0.216479450464249
0.267828047275543
0.394690185785294
-0.472247064113617
-0.990497827529907
0.152996301651001
-0.54871666431427
0.726482212543488
0.745467960834503
0.199212282896042
-0.100708357989788
-0.532160341739655
-0.252934187650681
0.51968514919281
-0.11398857831955
0.04632018506527
0.727346897125244
0.069588571786881
-0.666593015193939
0.315040022134781
0.019975956529379
-0.598052740097046
0.248893767595291
-0.036357004195452
0.125316232442856
-0.134381502866745
0.312963902950287
-0.396918952465057
-0.518723487854004
-1.22408163547516
-0.314278483390808
0.050821956247091
-0.175950109958649
0.537053823471069
0.244271457195282
-0.039515346288681
0.277155607938766
-0.578285932540894
0.205832064151764
0.364962995052338
0.018597386777401
-0.454308539628983
-0.150467753410339
-0.04071581736207
0.271119564771652
0.254701614379883
0.161320567131042
-0.024291813373566
0.195682853460312
0.629283487796783
0.386533379554749
1.14908289909363
0.008014798164368
0.452503770589829
0.626765727996826
0.538113176822662
0.258132249116898
0.595824420452118
0.824223220348358
0.279161781072617
0.249461710453033
0.940651178359985
-0.163860648870468
0.673254489898682
-0.440937340259552
0.183617442846298
-0.469570606946945
0.956107914447784
0.169987380504608
0.447075128555298
-0.951192021369934
0.371646851301193
-0.262674748897552
0.176206558942795
-0.119914010167122
-0.411342471837997
-0.269217938184738
-0.176201641559601
-0.042762808501721
-0.555700123310089
0.225316643714905
-0.596651136875153
0.186708316206932
0.129382595419884
-0.215563550591469
1.12161302566528
-0.465130418539047
-0.753302335739136
-0.679212808609009
-0.333384811878204
-0.078680537641049
-0.099270731210709
0.425935924053192
-0.124521031975746
-0.557624399662018
0.647637069225311
0.177181661128998
-0.253421694040298
0.529420375823975
0.920224964618683
-0.369600862264633
-1.23325550556183
-0.617142081260681
-0.603734850883484
0.916377663612366
-0.401492655277252
0.574962854385376
-0.065186493098736
-0.32480126619339
0.29866436123848
0.466059684753418
-0.633163273334503
-0.275964856147766
-0.462650060653687
-0.124180659651756
1.18887114524841
-0.217564523220062
1.50774383544922
0.273944437503815
-1.10902845859528
0.049127489328384
-0.408512711524963
-0.508459866046906
-0.003598362207413
-0.5261150598526
0.133864760398865
0.224393516778946
0.123876869678497
0.210233449935913
0.859492123126984
0.90765118598938
0.572201013565064
0.335291117429733
0.32185161113739
-0.78341156244278
0.218017399311066
-0.0475799664855
0.071719035506249
0.099524490535259
0.310879021883011
-0.383639514446259
0.453882098197937
-0.262680917978287
-0.061901453882456
-1.03262364864349
-0.728059649467468
0.497703343629837
-0.024227693676949
-0.155742540955544
0.053358893841505
0.009142708033323
-0.502386212348938
-0.025510985404253
-0.583770215511322
0.619254648685455
-0.090157225728035
-0.118817999958992
0.399178773164749
1.04130291938782
-0.078924059867859
0.239430487155914
-0.241611361503601
-0.330996513366699
-0.407543838024139
0.498368948698044
0.09129386395216
-0.222191512584686
0.970230937004089
0.350666075944901
-0.220235168933868
-0.464741587638855
0.222430542111397
0.041229907423258
0.254021674394608
0.517082691192627
-0.659399032592773
0.20161572098732
-0.541071891784668
-0.902717292308807
-1.46445596218109
1.18286490440369
0.244645178318024
0.277976542711258
-0.1048464179039
-1.02746987342834
0.160560309886932
-0.772309958934784
1.00032091140747
-0.467316865921021
-0.315084010362625
-0.336486339569092
0.804267644882202
-0.202529147267342
0.340051352977753
-0.173936769366264
0.092584252357483
-0.143381178379059
-0.17404867708683
0.858569800853729
0.268733650445938
-0.034370679408312
-0.098534815013409
0.175981014966965
0.935632050037384
0.206904828548431
0.131925836205482
0.701072514057159
0.113139688968658
-0.033152677118778
-0.180601984262466
-0.151887953281403
0.572420001029968
0.700071752071381
-1.11515390872955
-0.681090891361237
0.606289148330689
0.031276166439056
-0.580437421798706
0.529504239559174
-0.236465841531754
-0.68492579460144
-0.777010679244995
-0.111086033284664
-0.383264422416687
0.47638076543808
-0.310365736484528
0.333103895187378
0.222051709890366
-0.301801592111588
-0.102540448307991
-0.007396657019854
-0.302996873855591
-0.208511382341385
0.724567234516144
0.478114575147629
-0.466715216636658
0.011895149946213
0.565138816833496
-0.096340037882328
-0.462752521038055
0.579133331775665
0.191413417458534
-0.462667316198349
-0.976978659629822
0.364674746990204
-0.427259534597397
-0.973565816879272
0.202968582510948
-0.415584713220596
-0.470855712890625
0.674670219421387
0.378853380680084
-0.143339306116104
-0.294923961162567
0.766072809696198
-0.06392914056778
0.33672621846199
0.721223592758179
0.959206163883209
-0.011779963970184
0.615649819374085
-0.094489857554436
-0.818808436393738
0.773460328578949
0.335377246141434
-0.1793622225523
-0.136233419179916
0.233996778726578
-0.582571387290955
-0.122636780142784
-0.00648470595479
-0.039950259029865
0.628728806972504
-0.648963809013367
-0.121237441897392
-0.375089406967163
0.275069922208786
0.071398794651032
-0.374930441379547
0.002661723643541
-0.746027708053589
0.962379157543182
-0.267298221588135
-0.37377005815506
0.221947818994522
-0.735275626182556
-0.7170450091362
0.038674764335156
0.334943354129791
0.358576357364655
0.383886247873306
0.140157356858253
0.301757156848907
-0.214600786566734
-0.518664062023163
0.124105326831341
0.159491434693337
0.081906743347645
0.714305400848389
-0.092705741524696
0.227658361196518
0.168833434581757
0.231971487402916
0.352819114923477
0.32607227563858
1.19341504573822
-0.480488866567612
0.907017469406128
-0.478647589683533
-0.523841142654419
0.140458106994629
0.011940911412239
-0.131315335631371
0.474481284618378
0.014554768800736
-0.091107323765755
-0.677370250225067
1.19538199901581
0.231674283742905
-0.995162904262543
-0.750912666320801
0.154825091362
-0.348683744668961
-0.668680310249329
-0.763711869716644
0.130356907844543
-0.118467137217522
-1.46500253677368
0.074418216943741
0.051463060081005
-0.608097791671753
-1.01503646373749
1.23123621940613
0.240428775548935
0.330584734678268
0.493391305208206
1.0273642539978
0.157108992338181
0.18800787627697
-0.687102138996124
0.123495236039162
1.0730185508728
0.750176548957825
0.275991350412369
0.480114966630936
0.726893901824951
-0.539161503314972
1.27350890636444
-0.311191856861114
-1.00183439254761
1.62459897994995
0.144271686673164
-0.207931458950043
0.206530138850212
-0.627199172973633
0.328494161367416
0.339449524879456
0.34206223487854
0.063072688877583
0.087322726845741
0.020461993291974
0.016853561624885
0.760149538516998
-0.456792443990707
0.226231679320335
-0.579144895076752
0.251771748065948
0.212322399020195
0.373915523290634
-0.493453770875931
-0.218027248978615
-0.067410305142403
-0.075344562530518
-0.31159120798111
0.093558020889759
0.385114669799805
0.728372991085053
0.134478867053986
0.069820709526539
-0.356821596622467
-0.005870632827282
-0.082694672048092
-0.237699672579765
-1.18674337863922
-0.123616963624954
0.749200105667114
0.027916342020035
0.987897157669067
0.323015928268433
0.378994107246399
-0.10276710242033
-0.297032177448273
-0.980777144432068
-0.017550632357597
-0.292751044034958
-0.620668590068817
0.756075799465179
-0.133060097694397
-0.467205911874771
-0.481198370456696
-0.732446551322937
-0.483372002840042
-0.762428641319275
0.225980281829834
-0.420055419206619
-0.016240447759628
0.01407415419817
0.575480759143829
-0.555121660232544
0.47213077545166
-0.514210939407349
0.659342050552368
-0.320822447538376
0.471427351236343
-0.497782945632935
0.294799089431763
0.692698538303375
-0.291137754917145
0.073966860771179
0.103430867195129
0.73338907957077
0.458754509687424
0.117504358291626
0.652434945106506
-0.181153208017349
-0.504064679145813
0.673315525054932
0.881132185459137
-0.528871536254883
-0.373349279165268
0.137164086103439
0.513946831226349
-0.327743917703629
-0.306559205055237
-0.176764011383057
0.778189361095428
-0.084453493356705
0.588988304138184
-0.487637132406235
-0.721709251403809
-0.27936065196991
-0.489961594343185
0.103876158595085
0.751592755317688
-0.538468480110168
0.1882314234972
-0.58482301235199
0.140241235494614
0.252363830804825
0.287979304790497
-0.48873445391655
-0.134741961956024
0.207944393157959
0.327207773923874
0.682458400726318
-0.400890409946442
-0.236404895782471
-0.448001205921173
0.062958337366581
-0.258830457925796
-0.723047733306885
-0.287968814373016
-0.304474949836731
-0.182486832141876
0.582962810993195
0.131088599562645
-0.229951217770576
-0.1412672996521
0.661634385585785
0.003699887543917
0.002282348461449
-0.375213235616684
-0.555908262729645
-0.75783509016037
0.138672083616257
-0.373189657926559
-0.437480956315994
-0.886307060718536
0.357873678207397
0.395560771226883
-0.209353417158127
-0.20828852057457
-0.01917077600956
-0.610652565956116
0.077351026237011
-0.279805243015289
0.350036859512329
-0.834836959838867
-0.53885692358017
-1.0982666015625
-0.435216218233109
-1.24903833866119
-0.404206335544586
0.097985506057739
0.383997768163681
0.244289562106132
0.27925968170166
-1.02436053752899
0.532837569713593
-0.762318015098572
0.082434691488743
-0.46127262711525
-0.013164110481739
0.223649084568024
-0.05164885148406
-0.247879058122635
0.253639817237854
-0.307579755783081
-0.058995224535465
0.118958935141563
-0.421909689903259
-0.870897889137268
-0.642439365386963
0.39906907081604
0.446236819028854
-0.41542848944664
0.864462733268738
0.74027019739151
0.213662967085838
0.233896672725677
-0.15304009616375
-0.32092547416687
0.406348586082459
-0.35457181930542
0.393110573291779
0.193360030651093
-0.154353827238083
-0.667671144008637
-0.625075340270996
0.954493761062622
0.353341490030289
-0.388189107179642
-0.15008257329464
0.015066403895617
-0.57548052072525
-1.02669715881348
-0.495590150356293
0.204368650913239
0.465691208839417
0.264080047607422
0.512432456016541
-1.09615612030029
-0.178310066461563
0.232710480690002
0.077388517558575
-0.381783485412598
-0.367489188909531
0.371587187051773
0.189135283231735
0.77294135093689
-0.331633985042572
0.255218625068665
0.460682809352875
-0.444300353527069
0.274570643901825
-0.451624602079392
-0.123025104403496
-0.17681123316288
-0.234507337212563
-0.960144400596619
-0.604957044124603
0.183128491044045
-0.306614696979523
0.354890882968903
0.029242962598801
0.236460655927658
-0.582879960536957
-0.019667625427246
0.314755797386169
0.964151501655579
0.401565551757813
-0.122652225196362
-0.136927023530006
-0.919106841087341
0.56848931312561
-0.403649747371674
-0.807990372180939
0.50139594078064
0.249562963843346
-0.551784455776215
0.224093079566956
-0.219111740589142
-0.562241554260254
-0.82532125711441
-0.131681829690933
-0.682818830013275
0.567018985748291
-0.18064147233963
-0.840265035629272
-0.317427814006805
-0.217261046171188
0.524280488491058
-0.19509045779705
0.857577383518219
-0.066492661833763
-0.045352015644312
-0.642735183238983
-0.321036785840988
-0.945284605026245
0.239907652139664
0.04874374717474
0.358656078577042
-0.233098447322845
0.476699829101563
0.585016965866089
0.136473596096039
0.17133167386055
-0.681457817554474
-0.638031125068665
0.414925754070282
-0.14897321164608
0.06210832297802
0.525357246398926
-0.259821087121963
-0.042132519185543
0.735415756702423
-0.357121497392654
-0.234354004263878
0.006236679852009
0.253231793642044
-0.074966341257095
0.163430109620094
0.262976199388504
-0.092819161713123
-0.116771072149277
0.774616658687592
-0.940434575080872
-0.712084352970123
-0.292476296424866
-0.078906983137131
0.076651193201542
-0.358972042798996
-0.611504256725311
-0.083405323326588
-0.306987375020981
-0.306020468473434
0.448455065488815
-0.228318586945534
-0.2837735414505
0.168849557638168
0.103055357933044
0.714365243911743
-0.328348517417908
-0.275442749261856
0.372486054897308
0.923489630222321
0.39589136838913
-0.043852657079697
-0.361632466316223
-0.344884306192398
0.457502394914627
0.488213658332825
0.181318268179894
-0.798801124095917
0.739744424819946
-0.368721604347229
-0.748588025569916
-0.230645656585693
0.380630224943161
-0.051780126988888
0.235529527068138
0.223110273480415
-0.526959717273712
-0.28930926322937
1.12896525859833
-0.437319129705429
0.024668272584677
-0.068909183144569
-0.277384400367737
-0.41551747918129
0.347212046384811
0.511590659618378
0.612656772136688
0.256653487682343
0.141702383756638
0.677497863769531
0.613390147686005
-0.088541820645332
0.660543620586395
0.565096437931061
-0.091338008642197
0.092610634863377
0.40623739361763
0.769745647907257
0.089235790073872
0.296127796173096
4.58383001387119E-05
-0.492642849683762
-0.140943437814713
-0.050117194652557
-0.537499248981476
0.093504585325718
0.005710955709219
-0.290578335523605
0.061614088714123
-0.394657969474792
0.538433432579041
0.469627499580383
-0.705568075180054
-0.205544143915176
0.343552201986313
-0.92877209186554
-0.848063051700592
0.182466804981232
0.15038238465786
-0.30209156870842
-0.659737586975098
0.213969528675079
-0.447611600160599
-0.658328175544739
-0.03032623976469
0.173822313547134
0.293444275856018
-0.259388983249664
-1.43883347511292
-0.359553694725037
0.147229209542274
0.368580520153046
0.513834178447723
-0.067916877567768
0.123683407902718
0.2807457447052
-0.341310918331146
-0.611526250839233
0.223253577947617
-0.820655524730682
0.451360523700714
-0.691202044487
0.167956322431564
-0.192863285541534
-0.489735126495361
-0.028597634285688
-0.049016911536455
0.321084767580032
0.007422402501106
0.503415048122406
-0.001666182652116
-0.385678052902222
-0.274592071771622
-0.156138926744461
-0.264121413230896
-0.735503077507019
-0.289906650781631
0.087353013455868
-0.053246926516295
-0.059854339808226
-0.539982318878174
-0.508864283561707
-0.069792330265045
-0.856968224048615
-0.022093757987022
-0.051468938589096
0.769996464252472
-0.292041480541229
0.118577681481838
-0.051209714263678
-0.280891060829163
0.920916438102722
0.935398280620575
-0.487448006868362
-0.087718233466148
0.21514567732811
0.342563360929489
-0.372199416160583
0.819732189178467
-0.006212398409843
-0.577760398387909
-0.733746111392975
0.95042359828949
-0.155448839068413
-0.689295887947083
0.024923615157604
0.286181479692459
-0.881489276885986
0.851616859436035
-0.146690100431442
-0.060200400650501
-0.207756102085114
0.273824989795685
-0.153629213571548
-0.249999672174454
-0.478019893169403
-0.915320694446564
-0.89095413684845
-0.159821718931198
0.013599816709757
-0.105883583426476
-0.519972383975983
-0.567114353179932
-0.903402924537659
-0.14232611656189
-0.630936861038208
-0.836988508701324
-1.31920206546783
-0.458754003047943
0.0661391466856
0.500149011611939
-0.048861961811781
-0.392031967639923
0.114176705479622
-0.84397679567337
-0.893619656562805
-0.021915547549725
-0.706174790859222
-0.001686349511147
-0.369181960821152
0.236835598945618
-0.271420061588287
0.234908729791641
0.033886075019837
0.378531038761139
-0.123978294432163
0.185530915856361
-0.387847244739532
0.10586753487587
-0.426443457603455
-0.382637977600098
-0.143329828977585
0.279421329498291
-0.54493260383606
-0.337400645017624
-0.435273468494415
0.554799139499664
0.370013147592545
-0.385802149772644
-0.047829207032919
-0.995223701000214
-0.640097618103027
-0.315689474344254
-0.558953285217285
-0.346772789955139
0.643554866313934
0.445078760385513
0.257243663072586
1.01627600193024
0.169067293405533
0.737968385219574
-0.138253018260002
-0.31138950586319
0.561873018741608
-0.174965783953667
0.063540682196617
-0.340234130620956
-0.043359622359276
-0.850779712200165
-0.646301448345184
-1.28790140151978
0.167696505784988
-0.182692617177963
-0.058916874229908
-0.460992634296417
0.137518182396889
0.93977826833725
0.04373486712575
-0.327491104602814
0.862899243831635
-0.83331161737442
0.903949201107025
-1.07208406925201
-1.0576080083847
-0.754558682441711
0.245453715324402
-0.143044948577881
0.303023874759674
-0.216649577021599
0.158443093299866
0.565270185470581
-0.786625981330872
0.358367204666138
-0.395767420530319
-0.686201333999634
-1.14249169826508
-0.686166048049927
0.864440023899078
-0.41845315694809
0.112827144563198
0.099213972687721
-0.026782233268023
-0.122329689562321
-1.47241520881653
-0.599485337734222
0.173661440610886
0.068920575082302
-0.159842789173126
0.079565785825253
0.62378865480423
-0.002389997243881
0.075329184532166
0.256706446409225
0.523840487003326
-0.244360536336899
0.434458732604981
-0.568819224834442
-0.09302868694067
-0.650606989860535
-0.512091517448425
0.409036040306091
-0.592394709587097
-0.359421342611313
0.164724707603455
0.002097815275192
-0.007627066224813
0.63635927438736
0.351758807897568
0.488567352294922
0.577762424945831
0.783477604389191
0.417523711919785
-0.35175758600235
-0.776110291481018
0.843863070011139
-0.789977788925171
-0.720720827579498
0.52442067861557
-0.436706304550171
-0.240986943244934
-0.24813836812973
-0.62385219335556
-0.411855131387711
-0.515126347541809
0.275517910718918
0.087104417383671
-1.18699395656586
0.559682667255402
0.116593413054943
0.108868986368179
0.088629499077797
0.097956329584122
-0.004839936736971
-0.186717286705971
-0.107989192008972
0.308392614126205
0.139093428850174
0.134289622306824
-0.180272564291954
-0.41332483291626
-0.535053431987762
0.32031238079071
-0.263297945261002
0.322223335504532
0.10442128777504
0.123511672019959
0.026104958727956
-0.202952668070793
0.160365670919418
-0.500770807266235
-0.594317078590393
-0.153548151254654
0.000552270561457
0.31635570526123
-0.073462404310703
0.39593169093132
-0.351978302001953
-0.025555403903127
0.094969779253006
0.302661657333374
-0.215455397963524
0.430841088294983
-0.090838521718979
-0.48611980676651
0.168998181819916
0.182249367237091
0.069995872676373
0.021088635548949
0.556422293186188
0.167672753334045
-0.339802503585815
-0.935909807682037
-0.894899010658264
0.446057677268982
-0.491202741861343
0.408705234527588
0.0621218085289
0.060356721282005
0.845992565155029
0.380595475435257
-0.781316876411438
-0.207240700721741
0.752727091312408
-0.641624271869659
0.421628892421722
0.214757263660431
-0.338075995445251
-0.125456362962723
0.026959570124745
-0.693623065948486
0.314293533563614
-0.157869309186935
0.144182294607162
0.357055127620697
-0.087764881551266
0.592987298965454
0.348149806261063
0.313576757907867
0.190178766846657
0.461998760700226
0.707062184810638
-0.343537628650665
0.983514726161957
-0.160083428025246
-0.675805151462555
-0.042255997657776
0.252089649438858
-0.398757010698318
-0.413364589214325
0.174925819039345
0.849777519702911
-0.115545064210892
0.418403714895248
0.145038813352585
0.586971461772919
-0.257996469736099
0.156917154788971
0.632105529308319
-0.561515271663666
-0.712203919887543
-0.406883746385574
-0.015994392335415
-0.085663177073002
0.302091598510742
0.136634796857834
-0.334270119667053
0.856688797473908
-0.177554786205292
0.347116976976395
-0.12656569480896
0.473633140325546
0.127409100532532
-0.825072586536408
-0.141691580414772
0.450410962104797
-0.1159558147192
-0.005744975060225
-0.388939201831818
-0.371162503957748
0.131038874387741
0.236992448568344
-0.298963576555252
0.06025680527091
-0.570170223712921
0.379775404930115
0.030085967853665
-0.533064246177673
-0.067817017436028
0.423379480838776
-0.957873344421387
-0.606089890003204
-0.586200833320618
-0.022845916450024
0.601324915885925
-0.060200668871403
-1.00982999801636
0.230686038732529
-0.129221588373184
0.567728519439697
0.374801844358444
-0.071881406009197
-1.32114744186401
0.556477189064026
-0.002101875841618
0.137362435460091
0.644895374774933
0.629199087619782
0.290933191776276
0.572302520275116
0.339907109737396
0.552390575408936
-0.542002081871033
0.678818345069885
0.398024201393127
0.148574337363243
0.112008139491081
0.274389714002609
-0.634689688682556
0.686371862888336
0.69280618429184
0.433451622724533
-0.492095291614533
0.224637225270271
0.223060578107834
0.648014426231384
0.292189717292786
0.293050199747086
0.048014901578426
-0.412932693958283
0.820601582527161
0.254678964614868
0.329863995313644
0.063899330794811
0.749838769435883
-0.625154137611389
-0.854213654994965
0.393191576004028
-0.027297290042043
-0.277854800224304
0.583768665790558
0.130277946591377
0.380622655153275
-0.11478129774332
0.27035990357399
-0.430699110031128
-0.326351553201675
-1.00329160690308
-0.255375266075134
0.772680938243866
0.19626060128212
-0.26381316781044
0.574895143508911
-1.06445205211639
-0.51917040348053
-0.013179905712605
-0.260838478803635
0.542008876800537
-0.002797907683998
0.768468916416168
0.172465324401855
-0.108084827661514
-0.065835297107697
0.29629185795784
-0.283090233802795
0.329968482255936
1.28915297985077
-0.559776961803436
-1.09895575046539
-0.286571443080902
0.277125716209412
0.537552416324616
1.04482614994049
0.261793583631515
0.19963550567627
-0.029427515342832
0.670367538928986
-0.192185521125793
-0.024161636829376
0.049063514918089
0.040874667465687
-0.265069127082825
0.41934061050415
0.589458227157593
0.839094460010529
0.3985755443573
0.07316542416811
0.423538982868195
0.542854726314545
0.174262747168541
-0.400297105312347
0.333007782697678
-0.134616896510124
-1.33674538135529
0.510436832904816
-0.186351522803307
-0.43465867638588
-0.565861701965332
0.281936943531036
-0.617603540420532
-0.989826321601868
0.063776805996895
-0.262279838323593
-0.492199391126633
0.257885277271271
0.276312261819839
0.000915911048651
-0.468570739030838
0.503908038139343
-0.053210735321045
-0.993082940578461
0.105668999254704
-0.238789260387421
-0.233478859066963
0.075053058564663
-0.538388073444366
0.123255744576454
0.630393505096436
-0.384856998920441
0.098714753985405
-0.08739461004734
-0.190694436430931
-0.130341142416
0.714319348335266
0.045697517693043
-0.463664084672928
0.32160496711731
0.147644460201263
0.311922967433929
-0.850539326667786
-0.447152376174927
-0.043242812156677
-0.089624419808388
0.282051742076874
0.370318382978439
0.03544769063592
-0.319041728973389
-0.964727401733398
0.095364049077034
-0.661573469638824
-0.528149127960205
-1.02107644081116
-0.177189782261848
-0.153670102357864
-0.093371480703354
-0.381107002496719
-0.524909377098084
0.076935552060604
-1.16702914237976
0.044679522514343
0.387863993644714
-0.148294553160667
-0.114889979362488
0.040790475904942
-0.584256708621979
-0.866844773292542
-1.05618512630463
-1.00842261314392
0.178397819399834
0.071264065802097
0.453581929206848
-0.427116632461548
-0.327585250139236
2
-0.007909432053566
-0.188857063651085
0.584551215171814
0.523313641548157
0.997441589832306
0.188583210110664
0.001817546784878
-0.330109983682632
0.584405362606049
-0.064302355051041
0.585768342018127
0.280018925666809
-0.649393618106842
0.649584591388702
-0.432329654693604
0.276840150356293
-0.040351398289204
-0.283139735460281
0.569396197795868
0.453955590724945
-0.580245137214661
0.041221268475056
-0.433864384889603
-0.628446221351624
0.034208461642265
-0.318917661905289
0.1248829215765
-1.25889599323273
-0.886459231376648
-0.329436600208282
-0.877503097057343
-0.234885513782501
0.242838054895401
-0.936909019947052
-0.215725928544998
-0.308153659105301
0.204989805817604
-0.167579293251038
0.278382480144501
-0.644037425518036
0.780463099479675
0.037401661276817
0.216865509748459
-0.815784811973572
-0.340098202228546
0.697480916976929
-0.159451320767403
-0.593598246574402
0.548375189304352
-0.337009310722351
0.241275429725647
1.31627488136292
0.012309634126723
-0.056457377970219
-0.303923636674881
0.109956912696362
0.205878645181656
-0.530694961547852
-0.434914946556091
0.81165611743927
0.185886293649673
0.414222627878189
0.229643851518631
-1.00869500637054
-0.496324419975281
-0.576282203197479
-0.411964625120163
0.745787024497986
-0.121793530881405
0.627251505851746
-0.201081946492195
1.11661922931671
-0.339408010244369
1.1800948381424
-0.034180816262961
0.461225956678391
0.129551857709885
0.135747715830803
0.780516266822815
0.971309781074524
0.050543636083603
0.016292952001095
-0.397113502025604
0.295240938663483
0.044228900223971
0.051792923361063
-0.179495260119438
0.500335574150085
0.066640213131905
-0.207726165652275
-0.050734080374241
0.28420501947403
-0.511656403541565
0.126992434263229
0.056843124330044
0.030812727287412
0.00931940600276
0.071662209928036
0.063135899603367
-0.05930408090353
-0.308883011341095
-0.164520844817162
-0.092478267848492
0.215422287583351
-0.522611916065216
-0.917499899864197
-0.495901465415955
0.232957139611244
-0.316930562257767
-0.053902745246887
0.325236946344376
0.230723842978477
0.307751178741455
-0.402998477220535
-0.086604073643684
-0.33937481045723
-0.310136824846268
-0.245579063892364
0.619539797306061
0.324207544326782
-0.626081824302673
0.312415540218353
0.2977334856987
-0.19201871752739
-0.25158229470253
-0.921840906143189
0.635690450668335
0.13333010673523
0.550079703330994
0.202739477157593
0.506818115711212
0.897695004940033
-0.516111850738525
-0.279931157827377
-0.348153650760651
-0.445333540439606
0.294538557529449
-0.243131160736084
0.69838011264801
-0.145676240324974
1.35750544071198
-0.257650524377823
-0.240452229976654
0.311090558767319
-0.131333857774735
0.31458654999733
0.195154026150703
-1.04361999034882
0.088575720787048
0.736549019813538
0.058213479816914
0.425121515989304
-0.602642476558685
-0.962975919246674
-1.03407680988312
0.133770912885666
-0.746304750442505
0.890303611755371
0.025542184710503
0.45329424738884
0.377549588680267
0.242034822702408
0.092774465680122
0.106622077524662
0.097258038818836
-0.31149685382843
-0.2203688621521
0.040092840790749
-0.190652877092361
-0.860437512397766
-0.949689507484436
-0.153168052434921
-0.142250031232834
0.125260919332504
0.284879833459854
-0.455858290195465
0.187705129384995
-0.41169461607933
-0.195207223296165
-1.24348306655884
0.319181114435196
-0.339926570653915
0.094200141727924
-0.973290145397186
-0.459493279457092
-0.616655230522156
0.226243108510971
-0.548071384429932
0.083108328282833
-0.225523084402084
0.199709802865982
0.260197669267654
0.661155045032501
-0.669581115245819
-0.277395725250244
-0.626818060874939
-0.134374067187309
-0.053638752549887
-0.271278828382492
-0.223707720637321
-0.561176776885986
-0.423938184976578
-0.621769905090332
-0.713841617107391
-0.110457174479961
0.406449854373932
-0.29147207736969
-0.791885793209076
0.412017643451691
-0.374684810638428
0.008535273373127
0.271505832672119
-0.08605332672596
0.472174316644669
-0.107560992240906
-0.67806875705719
-0.459868669509888
-0.145613968372345
-0.164889097213745
-0.196650639176369
-0.057517468929291
-0.254936784505844
0.019016578793526
-0.163286536931992
0.500493705272675
0.572988331317902
0.171265572309494
0.084185674786568
0.767315983772278
1.00210356712341
0.03833495080471
-0.728336751461029
-0.420193433761597
1.01666831970215
0.518641352653503
-0.029131267219782
-0.182057365775108
-0.225243702530861
-0.361901551485062
-0.988720536231995
0.573254704475403
0.102790594100952
-0.742293119430542
0.750862896442413
-0.161846324801445
-0.080708429217339
0.047688774764538
0.313279718160629
0.473733603954315
-0.788264572620392
-1.6379326581955
0.71615868806839
0.65704071521759
-0.485502660274506
-0.485296487808228
-0.233765408396721
-0.061621315777302
-0.411128908395767
-0.45137220621109
0.650356113910675
-0.214206129312515
0.239585757255554
-0.143227115273476
0.865496814250946
0.940162301063538
0.149307459592819
0.099507845938206
-0.798277497291565
-0.38019859790802
-1.54016041755676
0.097301080822945
-0.894872069358826
0.577163815498352
-0.503623306751251
0.004149533808231
0.136892825365067
0.053541019558907
0.547334253787994
0.42676967382431
-0.261237174272537
-0.054288018494845
-0.100737541913986
0.273933202028275
0.263647973537445
-0.39788031578064
0.350502341985703
-0.645901381969452
-0.313115000724792
-0.067331336438656
-0.45083224773407
-0.451396137475967
-0.61687308549881
-0.633336067199707
0.927711963653564
-0.434853494167328
-0.313053667545319
0.005484029650688
0.068388007581234
0.074903599917889
-0.577623784542084
-0.264716506004333
0.114265590906143
-0.526309430599213
-0.911595404148102
-0.636820256710053
-0.85184633731842
0.133265316486359
-0.744083404541016
0.150665998458862
-0.432105958461762
0.156055435538292
-0.063299007713795
0.319541811943054
-0.25284743309021
-0.084235817193985
0.25876647233963
0.012046840041876
-1.18655931949615
0.927070617675781
-0.263044774532318
-0.514030456542969
0.319824934005737
-0.404234230518341
-0.004815794527531
0.526268243789673
-0.008056055754423
0.0924037322402
-0.214042112231255
-0.271638721227646
0.652095258235931
-0.053591720759869
-0.555786788463593
-0.327147960662842
-0.190517708659172
0.884904325008392
0.42075902223587
-0.613036572933197
0.325876861810684
0.136957615613937
0.068319976329804
1.11000609397888
-0.085270181298256
0.220509707927704
0.182819098234177
1.07578682899475
0.395109534263611
-0.223379760980606
0.432798981666565
-0.07750403881073
-0.345933139324188
0.558057427406311
0.067325249314308
0.266166806221008
-0.038281824439764
-0.21744093298912
1.16085028648376
-0.082466900348663
0.008897688239813
-0.0447146743536
-0.303148835897446
0.1592787951231
0.144385173916817
0.249930530786514
-0.544894754886627
-0.612412691116333
0.475941866636276
0.233381658792496
-0.759887397289276
-0.429340988397598
0.507173478603363
0.000249072909355
-0.129507705569267
0.204892113804817
-0.716028094291687
-1.01999795436859
-0.67387056350708
-0.32765531539917
0.581223547458649
0.212760895490646
0.423621326684952
-0.676358878612518
0.424899220466614
0.42961198091507
-0.7612144947052
-0.119038745760918
-0.305479884147644
-0.369893699884415
0.150702863931656
0.308023542165756
-0.55693131685257
0.701778531074524
-0.298729181289673
0.497290164232254
-0.378920346498489
-0.564992487430573
-0.324597299098968
-0.493363916873932
-0.410032212734222
0.383289039134979
-0.195499241352081
-0.355978697538376
-0.291361033916473
0.427447438240051
-0.139224261045456
0.187383145093918
0.023427400738001
0.545880675315857
-0.060045599937439
0.415289163589478
1.23042690753937
-0.476767539978027
-0.163848489522934
-0.20151050388813
0.078948333859444
0.707181394100189
0.043831862509251
0.137217417359352
-0.881208419799805
-0.269669234752655
0.427549719810486
-0.413718670606613
-0.325521886348724
-0.269714295864105
0.236102715134621
-0.058514110744
0.177282646298409
0.124512284994125
0.802639245986939
-0.165463224053383
0.793825924396515
-0.144306719303131
-0.492198914289475
-0.108276903629303
0.314292550086975
-0.182157590985298
-0.587393283843994
-0.278890430927277
-0.383828461170197
1.26523888111115
0.321324467658997
-0.812146604061127
-0.280981957912445
-0.3079554438591
0.272431135177612
-0.79339861869812
0.192009463906288
-0.749960660934448
-0.220593094825745
-0.242369309067726
-0.311970114707947
0.04334532469511
-0.204780578613281
0.191554218530655
0.067749984562397
-0.060313545167446
-0.307906746864319
0.479496479034424
0.007259815465659
0.269161939620972
0.20502769947052
-0.154114037752152
0.414312034845352
0.176303714513779
0.277047246694565
-0.077616050839424
0.074269562959671
0.61222904920578
0.728208839893341
0.160161301493645
-0.662189304828644
-0.216116040945053
-0.324908375740051
1.42262709140778
-0.079175397753716
-0.803181409835815
0.152726873755455
-0.205690249800682
-0.276696622371674
0.642069876194
0.743128418922424
-0.259705662727356
-0.375012159347534
-0.290713042020798
-0.327794879674911
0.027912575751543
-0.274122953414917
0.064887128770351
0.240907207131386
-0.416549921035767
0.028725203126669
-0.643371641635895
-0.648664951324463
0.132872685790062
-0.022521607577801
0.171404659748077
0.398935198783875
-0.062667571008206
-1.22347736358643
-1.26712870597839
0.258169293403625
-0.036229886114597
0.178038239479065
-0.152065724134445
-0.050338938832283
-0.607205867767334
-0.818811297416687
-0.292692005634308
0.490976989269257
0.144917950034142
-0.898625254631043
1.3535019159317
-0.159252494573593
0.684917747974396
-1.01534807682037
0.211801797151566
0.224646061658859
0.585479378700256
-0.132524430751801
-0.225013375282288
0.704154670238495
-0.200177758932114
0.119721382856369
0.148069113492966
0.96008574962616
0.036773726344109
-0.516590535640717
0.06796856969595
1.25523996353149
-0.284089714288712
-0.075487107038498
0.138336449861527
-0.666530549526215
-0.326174110174179
-0.077630966901779
-0.291132777929306
-0.18682587146759
-0.082545004785061
0.505996346473694
0.101224757730961
-0.158784344792366
0.168818682432175
0.141410514712334
-0.012287124991417
0.553088486194611
0.179052770137787
-0.024871738627553
0.495200634002686
-0.757936358451843
0.572834491729736
-0.296201467514038
0.381899833679199
-0.004929583519697
0.155762478709221
-0.08583764731884
0.730694770812988
-0.087817393243313
-0.978421628475189
-0.245267540216446
-0.994361579418182
-0.567552506923676
-1.12977349758148
-0.589238345623016
0.10941269993782
-0.221411228179932
0.546443045139313
0.867717385292053
-0.500142753124237
-1.00867855548859
-0.975747644901276
-0.468432486057282
-0.727412164211273
-0.254951059818268
1.03529703617096
0.13940954208374
-0.023123553022742
-0.548725366592407
-0.438447833061218
-0.156744807958603
0.007417032495141
0.035382062196732
0.175847366452217
0.49702200293541
0.256729900836945
-0.177671775221825
0.008709175512195
0.68042516708374
0.053931456059218
-0.621414422988892
-0.323551148176193
-0.564653337001801
0.023330144584179
0.336948335170746
0.373215705156326
-0.550239503383637
-0.358093947172165
-0.847110033035278
-0.153692379593849
-0.361648410558701
0.169731512665749
0.50995659828186
-0.226222008466721
-0.164255052804947
-0.196892440319061
-0.324684977531433
-0.113438948988915
-0.092065557837486
0.112904593348503
-0.528840482234955
-0.654137790203095
-0.010328195989132
-1.45299386978149
0.091105848550797
-0.965490341186523
-0.408675402402878
0.674843966960907
0.065874621272087
-0.383847773075104
0.223418161273003
0.091447420418263
0.010572328232229
0.245207577943802
-0.049990449100733
0.417669475078583
-0.416515827178955
0.054485142230988
0.39979499578476
-0.423000276088715
-0.1693165153265
-0.362074136734009
0.254581451416016
0.23757740855217
0.138528391718864
-0.383053153753281
-0.126141011714935
0.467173159122467
-0.101366005837917
-0.328209608793259
-0.655028164386749
-0.514869213104248
0.587836086750031
0.006320769898593
-0.186277806758881
0.887164831161499
0.915514171123505
-0.051376596093178
-0.789391994476318
0.514358580112457
0.271764039993286
-0.318387866020203
0.259681850671768
0.310867667198181
-0.065124459564686
0.178083628416061
0.311305075883865
0.544448673725128
-0.379630982875824
-0.500697255134583
-0.015672698616982
0.266872495412827
0.036874998360872
0.192833825945854
-0.596142709255219
0.629571497440338
0.030124163255096
0.037064880132675
1.07127344608307
0.321739822626114
1.03641104698181
0.4167240858078
-0.408008188009262
-0.897378385066986
-0.399026155471802
-0.157831192016602
0.03552982956171
-0.329419255256653
0.979867339134216
-0.115461230278015
-0.615670502185822
-0.229304999113083
-0.101496234536171
0.185530006885529
0.175862088799477
0.551847338676453
-0.38618391752243
-0.438174992799759
0.150056779384613
0.249479532241821
0.286170452833176
-0.983650743961334
-0.292275786399841
0.494624137878418
0.231156021356583
-0.136259466409683
0.190829381346703
0.359646677970886
0.220688924193382
-0.255897462368011
0.14464408159256
0.381240248680115
0.01718095317483
-0.020149357616901
-0.237155571579933
0.009150411933661
-0.661788403987885
-0.388694047927856
0.35050243139267
0.074347391724587
-0.232047915458679
-0.118609145283699
0.047301981598139
0.230003833770752
-0.023850627243519
0.096891947090626
-0.030911184847355
0.283986181020737
0.260494649410248
0.067543655633926
-0.749319970607758
-0.381655097007751
0.20506826043129
-0.259976267814636
0.117129378020763
-0.126069813966751
0.369279623031616
-0.048986542969942
0.194610372185707
-0.046683788299561
-0.196027502417564
-0.119255572557449
-0.355165749788284
-0.709680676460266
-0.168728560209274
0.048639386892319
0.638518691062927
-0.357129395008087
0.015624418854714
0.157763823866844
-0.910485208034515
0.776024460792542
0.214256227016449
-0.550188064575195
0.035904094576836
0.396352857351303
-0.432183265686035
0.089153364300728
0.837168753147125
0.363365739583969
0.720958173274994
-0.121128812432289
-0.034510545432568
0.326964497566223
0.287113398313522
-0.050317045301199
0.02404910326004
0.033214010298252
-0.369346469640732
-0.845846891403198
-0.530881285667419
-0.509868681430817
-0.794763803482056
0.209129080176353
-0.19950595498085
0.281751662492752
0.367316871881485
-0.387277811765671
-0.581543803215027
0.932808816432953
-0.294945567846298
-0.19902166724205
0.166260331869125
-0.15168996155262
-0.690460503101349
-0.110528908669949
0.235432609915733
-0.344924539327621
-0.354582995176315
-0.321228712797165
0.067142218351364
0.147946357727051
0.623682200908661
-0.213696986436844
-0.199026793241501
-0.243409126996994
-0.093635089695454
0.413669109344482
-0.088586658239365
0.250200629234314
-0.032185658812523
0.429010093212128
-0.248079717159271
0.087502136826515
0.681154012680054
0.794138073921204
-0.391422659158707
0.851572990417481
0.136593446135521
-0.43889120221138
0.334561139345169
0.058297660201788
0.586116671562195
-0.355828136205673
0.821812450885773
-0.256872117519379
1.04808568954468
0.359970271587372
0.200411051511765
-0.352965414524078
-0.166631668806076
-0.210941910743713
0.029778048396111
-0.155682414770126
0.54672384262085
-0.573410928249359
-0.466276943683624
0.016294732689858
-0.117788821458817
0.652958810329437
0.379834860563278
-0.768182635307312
0.190219610929489
0.127119898796082
-0.574815511703491
-0.553491055965424
-0.374809145927429
-1.2707861661911
-0.276240974664688
-0.180760338902473
-0.407371878623962
-0.144009232521057
-0.019602416083217
-0.472402036190033
-0.59159392118454
-0.203193128108978
-0.053790830075741
-0.263081908226013
-0.60723477602005
0.260607928037643
-0.115866482257843
0.222141802310944
0.814937114715576
0.208055436611176
-1.52931296825409
0.256778538227081
-0.112865701317787
0.691431164741516
-0.343968987464905
-0.442786276340485
0.390299201011658
-0.04838577657938
-0.322161078453064
0.231176763772964
0.304525941610336
0.173610329627991
0.210792452096939
-0.034068532288075
0.723950386047363
-0.078647203743458
0.259521991014481
-0.294802308082581
0.145724311470985
0.546797156333923
-0.052717085927725
0.122921161353588
0.430488020181656
-0.376522660255432
-0.538117706775665
-0.361696600914001
0.569053292274475
-0.289875477552414
-0.669322848320007
-0.117838025093079
0.09866201877594
-0.450183719396591
-0.228484630584717
-0.393683016300201
0.040169008076191
0.001591376960278
0.373478174209595
0.052264489233494
-0.932247042655945
0.448637872934341
0.599659025669098
0.104565531015396
-0.282243132591248
-0.167010217905045
0.485510528087616
-0.163044989109039
-0.181534603238106
-0.343788325786591
-0.505701780319214
-1.35917687416077
-0.062579825520516
0.104242689907551
0.215068221092224
-0.110376052558422
0.755003333091736
-0.058400198817253
0.17562597990036
0.051766727119684
0.212923988699913
-0.360864341259003
-0.32665491104126
1.61589825153351
-0.817706167697907
1.56929588317871
-0.175152704119682
0.219517022371292
-0.596993923187256
-0.136723101139069
-0.222390964627266
-0.279639095067978
-0.302980214357376
-0.146861582994461
0.124236889183521
0.294000148773193
0.158041477203369
0.840792834758759
0.427329629659653
-0.939768075942993
-0.634438276290894
-0.385823994874954
-0.167528614401817
0.090151786804199
-1.0638507604599
0.644562125205994
0.723977446556091
-0.684926867485046
-0.509164035320282
-0.135198533535004
0.343933999538422
-0.115531675517559
0.907634735107422
-0.095557391643524
0.312065482139587
0.856970548629761
0.111088044941425
-0.318613559007645
0.2249985486269
-0.473207145929337
0.93906432390213
0.00969934463501
-0.306023925542831
0.171123325824738
0.630899488925934
-0.742485880851746
0.075648136436939
-0.448622137308121
-0.95860880613327
0.104276821017265
0.319005906581879
0.137660652399063
0.177674412727356
-0.465811878442764
-0.765294790267944
0.357312202453613
0.304391473531723
-0.250446259975433
-0.2747563123703
0.267315417528152
-0.295862942934036
0.457011550664902
-0.017283353954554
-0.106936313211918
0.655986726284027
-0.806223928928375
0.451252400875092
-0.040050398558378
-0.063187122344971
-0.419848084449768
-0.062959589064121
0.189821660518646
-0.555355608463287
-0.915378332138062
0.529507994651794
-0.905992329120636
-0.232429891824722
0.692840397357941
0.081701301038265
-0.545976340770721
0.093475602567196
-1.84739279747009
0.028534114360809
0.339634537696838
-0.017718149349094
-0.600697934627533
-0.050376299768686
-0.292511492967606
0.931429922580719
-0.11165677011013
-0.619747281074524
1.37636423110962
0.011506319046021
-0.648102819919586
-0.542461276054382
-0.857473373413086
-0.935608267784119
-0.366253077983856
-0.107035167515278
-0.492502510547638
-0.080919861793518
0.109592728316784
-0.01937023550272
-0.340695232152939
0.207721754908562
0.073447622358799
-0.665720880031586
-0.524581849575043
-1.30802917480469
0.852723479270935
-0.060440748929978
0.608535587787628
0.12989829480648
-0.153741553425789
0.723929524421692
-0.383616894483566
-0.255102157592773
1.17136704921722
0.144386798143387
-0.182699412107468
-0.132500022649765
0.094196066260338
0.08389475941658
0.251601785421371
0.150239422917366
0.565704524517059
-0.209190011024475
-0.00428181886673
0.238636910915375
0.375160396099091
-0.11542135477066
0.158046320080757
-0.366988897323608
-0.0865393653512
-0.281164079904556
-0.032172065228224
-0.151579782366753
-0.210344880819321
0.123862609267235
0.341650307178497
0.17197422683239
0.348969429731369
-0.092994749546051
-0.297183692455292
-0.389871299266815
0.917019248008728
-0.295688599348068
0.384595066308975
-0.091233909130097
0.451358437538147
0.332274079322815
0.406357049942017
-0.542474806308746
-0.301978379487991
-0.014573216438294
-1.15812742710114
-0.01062585413456
-0.051987089216709
-0.372687011957169
0.77624899148941
-0.526797950267792
-0.409379154443741
0.642346203327179
0.308525860309601
-0.773721873760223
0.4537034034729
-0.159433260560036
-0.339522749185562
-0.543637096881866
-0.832318484783173
-0.347497880458832
-0.823843538761139
-0.225077956914902
0.355311334133148
-0.255857646465302
-0.225843131542206
-0.512074410915375
-0.285801947116852
-0.10648150742054
1.23410165309906
-0.037347257137299
-0.491859018802643
0.600634157657623
0.283927500247955
0.348328024148941
1.37786293029785
-0.173115134239197
0.408198922872543
0.373366832733154
-0.260199159383774
-0.419615119695663
-0.443917870521545
-1.03600347042084
0.192734971642494
0.246861025691032
0.200762987136841
-0.171816140413284
0.644348680973053
-0.378660827875137
0.054856859147549
0.194594919681549
-0.312207698822021
-0.667287290096283
-0.754431545734406
-0.882311880588532
-0.458926975727081
-0.247865542769432
0.229320123791695
0.179668411612511
0.031498625874519
-0.113151758909225
0.037392821162939
-0.773656964302063
-0.798079490661621
-0.234192311763763
-0.706579566001892
-0.160498425364494
-0.68985790014267
-1.3210334777832
0.024079561233521
0.093505412340164
-0.635552942752838
0.435973465442658
0.8819699883461
-1.01922452449799
-0.731681168079376
-0.042726136744022
0.018572818487883
-0.789441227912903
-0.393193781375885
0.36724865436554
0.219101503491402
0.053463205695152
-0.633292078971863
0.416827499866486
0.29005765914917
0.523455798625946
-0.151637315750122
0.485557228326798
0.092373766005039
0.19732278585434
0.003877967596054
-0.252630293369293
0.639006674289703
0.02686407417059
-0.024030551314354
-0.553132832050324
0.201434046030045
0.912948787212372
-0.490163505077362
-0.148393839597702
0.231784403324127
-0.195881932973862
0.682653844356537
-0.322395205497742
0.633856117725372
-0.024693552404642
0.095969878137112
-0.338259249925613
1.11814081668854
-0.282091349363327
-0.025683932006359
0.233394369482994
0.259077817201614
0.68388569355011
-0.231721743941307
0.146075293421745
-0.292341947555542
-0.609106481075287
0.658841609954834
0.358427137136459
0.47753581404686
0.347959905862808
-0.319553256034851
-0.237110465764999
0.161812260746956
-0.046780478209257
0.466337472200394
0.284226536750793
-0.122388198971748
-0.321500480175018
0.245375037193298
0.383460909128189
-0.217988848686218
-0.498212814331055
-0.599902153015137
-1.56824350357056
0.124337524175644
-0.4737209379673
0.219816014170647
-0.101459443569183
0.007868049666286
0.035392545163632
0.326656997203827
-0.096260517835617
0.311367690563202
-0.335367262363434
-0.128445193171501
0.631068468093872
-0.157686397433281
0.75532865524292
-0.634988307952881
-0.545820474624634
-0.045268189162016
0.863718807697296
-0.566717207431793
0.220809787511826
0.035958282649517
-0.609263718128204
-0.816732406616211
0.497258394956589
-0.316285192966461
0.198139607906342
-0.356743514537811
-0.253670275211334
-0.248226627707481
-0.670482635498047
0.209416449069977
-0.056241784244776
-0.322880864143372
0.547570049762726
-0.097398906946182
0.751692950725555
0.188967540860176
0.264555305242538
0.011422876268625
0.198099359869957
0.262090802192688
0.085469610989094
0.029082078486681
0.816011369228363
0.08915214240551
0.532197952270508
-0.198383405804634
-0.263581663370132
0.719058752059937
0.766516923904419
0.832272887229919
0.22604513168335
0.061789210885763
-0.616614699363709
1.04665791988373
-0.063554309308529
-0.313491612672806
-0.72043639421463
0.580283403396606
0.220471248030663
0.197645992040634
-0.19382207095623
-0.448594152927399
0.279032319784164
0.004420989658684
0.541483759880066
1.13724708557129
-0.198754876852036
-1.44855189323425
0.510993242263794
0.446635603904724
0.375147193670273
-0.155668884515762
0.631795585155487
0.360867291688919
0.554561614990234
-0.194415047764778
-0.651816487312317
0.573383331298828
0.107070177793503
0.522200524806976
0.231972351670265
-0.545032441616058
-0.190310806035996
0.838809132575989
0.495275169610977
-0.319352805614471
0.025184325873852
-0.738822937011719
-0.713773369789124
0.071581497788429
-0.614934206008911
-0.47576254606247
0.377066433429718
-0.054283604025841
-0.231485411524773
0.197837978601456
0.386053562164307
0.620839834213257
0.022756893187761
0.184934675693512
0.274485677480698
-0.438840627670288
0.044621556997299
0.034504365175963
-0.100959554314613
0.064483769237995
-0.241022869944572
-0.027367491275072
-0.181766986846924
-0.815252840518951
-0.262045532464981
0.663930058479309
-0.033874716609717
-0.556296527385712
0.642683923244476
0.16193787753582
0.714489221572876
0.130449414253235
0.331541508436203
-0.31647589802742
0.725187420845032
-0.015293561853469
-0.146294221282005
-0.888421833515167
-0.653165698051453
0.512905180454254
0.047378767281771
0.2763312458992
-0.540917277336121
-0.002993814647198
-0.020281141623855
-0.682269334793091
0.959060668945313
0.187539219856262
0.076765492558479
0.07335638999939
-0.726495206356049
0.702031910419464
0.098710760474205
-0.06661157310009
0.136257857084274
0.292749464511871
0.064432501792908
-0.582793951034546
-0.881615698337555
0.240749359130859
-0.027228869497776
0.293239951133728
-0.508827209472656
0.607474803924561
0.171429291367531
-0.751520335674286
-0.643424272537231
-0.445729851722717
0.184408217668533
-0.623897910118103
0.602818608283997
-0.045895747840405
-0.539919018745422
-0.616436779499054
-0.366649180650711
0.06961702555418
-0.379420220851898
0.913837313652039
0.151841044425964
-0.228555232286453
-0.102721095085144
-0.732723414897919
0.433593541383743
-0.128537178039551
0.32700902223587
-0.405318200588226
0.033888082951307
0.008852533996105
-0.106626354157925
-0.458432912826538
-0.729660987854004
0.926026105880737
0.903102874755859
-0.19730432331562
-0.667971014976501
-1.01578629016876
0.248303443193436
0.087312176823616
0.286480158567429
0.387850344181061
-0.09037159383297
0.913371562957764
0.589459598064423
-0.115860499441624
-0.976616561412811
-0.338643699884415
0.645358324050903
-0.412238627672195
-0.311576873064041
0.460584461688995
-0.277206629514694
-0.242916792631149
-0.450854599475861
-0.779432833194733
0.316289901733398
0.093436345458031
-0.030450668185949
0.864282965660095
-0.334266126155853
0.462769269943237
0.546236932277679
-0.118447840213776
0.104666277766228
0.247295171022415
-0.139770731329918
0.355525612831116
-1.16680455207825
-0.203041404485703
0.107314556837082
0.237770646810532
0.557926058769226
-0.091072954237461
-0.484591424465179
-1.2207236289978
0.047601476311684
0.452068269252777
0.272534132003784
-0.395746111869812
-0.587730407714844
-0.944048941135407
0.552214026451111
1.2772821187973
0.45187771320343
0.513395309448242
-0.266747653484344
-0.747285902500153
0.057881891727448
1.07659506797791
-0.117663159966469
0.157545402646065
-0.547753155231476
-0.041860271245241
0.141667306423187
0.193348467350006
0.149326518177986
-0.180245593190193
0.044816620647907
-0.89165461063385
0.249153286218643
-0.425590217113495
0.372359573841095
0.361414909362793
0.348458409309387
0.091189578175545
0.044469296932221
-0.300638973712921
-0.799663066864014
-0.374756395816803
0.7335125207901
-0.297911077737808
0.118315704166889
0.334131836891174
-0.688753306865692
0.587894022464752
0.335634499788284
0.276921778917313
0.334338903427124
0.143475726246834
0.182088315486908
0.543633103370667
-0.223858252167702
0.589573800563812
0.547369122505188
-1.0028680562973
-0.662832975387573
-0.325499475002289
-0.248945221304893
-1.00483703613281
-0.605734527111053
-0.723069667816162
-0.974424660205841
0.119305580854416
0.488135516643524
-0.413397431373596
0.073577262461186
-0.14261856675148
0.093774758279324
-0.448373109102249
-0.197490990161896
0.467488348484039
-0.541543066501617
0.07904577255249
-0.218857869505882
-0.028643550351262
-0.531974911689758
0.192831933498383
-0.169112250208855
-0.334947049617767
1.10580992698669
-0.224189907312393
-0.007244240492582
0.147613406181335
0.005481667816639
0.313207358121872
0.645170450210571
-0.107779234647751
0.368596225976944
-0.136558681726456
-0.42472767829895
0.152377858757973
-0.730970799922943
-0.756626725196838
0.133369773626328
0.542572498321533
0.837187886238098
0.224552363157272
-0.737479269504547
-0.429315835237503
0.405777543783188
0.039406623691321
-0.041557777673006
-0.310639202594757
0.304606854915619
0.386774480342865
-0.622232377529144
-0.252802133560181
-0.005998130887747
-0.26674547791481
0.09148108959198
0.247925907373428
0.294304251670837
0.402344942092896
-0.59044224023819
0.183865934610367
-0.315069288015366
-0.762416660785675
0.652419090270996
-0.081171035766602
0.037059854716063
-0.853046476840973
0.261908531188965
-0.744766235351563
-0.665432512760162
-0.88399463891983
0.519859433174133
0.767969369888306
-0.041755355894566
-0.495473623275757
-1.00951766967773
0.779324412345886
0.194552570581436
0.061809975653887
-0.544695854187012
-0.344985842704773
-0.93693733215332
-0.20016273856163
-0.209090054035187
-0.419355899095535
-0.094887882471085
-0.438162118196487
0.720400869846344
-0.311210811138153
0.082308486104012
-0.978726744651794
-0.574540674686432
-0.247675627470016
-0.448897510766983
-0.310186952352524
0.296302676200867
0.147850349545479
0.163058325648308
0.02598256058991
0.4994797706604
-0.555597007274628
-0.542491734027863
-0.136279404163361
0.492947280406952
-0.214598461985588
-0.087053894996643
-0.097817376255989
0.056793354451656
0.043800123035908
-0.491451412439346
0.49428978562355
0.045243714004755
0.100569024682045
-0.232442557811737
0.128297165036201
0.299927651882172
0.418980926275253
0.305489212274551
0.747616708278656
0.421140313148499
-0.370092511177063
-0.270338356494904
-1.171351313591
0.106386885046959
0.175824761390686
-0.127793610095978
0.56734424829483
-0.66652262210846
-0.77004736661911
0.262657552957535
-0.885215580463409
0.511458814144135
0.004910038784146
-0.524023056030273
-0.080922044813633
-0.096769921481609
0.670817196369171
0.136013031005859
-0.111509509384632
-0.126342698931694
-0.204860359430313
0.473078280687332
0.710958659648895
0.594602227210999
-0.371214717626572
-0.114573284983635
0.867887854576111
0.047509647905827
0.533026933670044
-0.385774791240692
-0.295308381319046
-0.12684839963913
0.793260097503662
0.348952442407608
-0.160759299993515
0.738040030002594
-0.009588155895472
0.076447255909443
0.166685312986374
0.039972990751267
0.188210442662239
-1.03306484222412
-0.246763825416565
0.435505479574204
0.476462453603745
-0.247280731797218
-0.684909403324127
0.711076498031616
-0.281742811203003
0.453392833471298
-0.212657511234283
0.728348016738892
-0.351440072059631
-0.666573524475098
-0.232586115598679
-0.200886592268944
0.690459370613098
0.017113542184234
-0.597973644733429
-0.586329758167267
-0.035852488130331
-0.709516704082489
0.216443628072739
0.200342208147049
0.474779814481735
-0.116272047162056
0.81664115190506
0.497271031141281
-0.588945150375366
0.825409531593323
0.074816338717938
0.509757578372955
0.089782305061817
-0.265542030334473
-0.234493345022202
0.365719258785248
-0.121882036328316
-1.00679767131805
0.078991308808327
-0.011479342356324
0.440468341112137
-0.439059197902679
-0.052823133766651
0.881270825862885
0.424618780612946
0.313574522733688
-0.225882738828659
0.319437354803085
-0.738777220249176
0.000394143164158
0.277952283620834
-0.374213516712189
0.231820553541183
0.047494672238827
-1.52931189537048
-0.770446240901947
-0.832398116588593
-0.122926346957684
0.64122599363327
0.513848304748535
-0.292491763830185
-0.702422380447388
-0.069821044802666
-0.361112803220749
-0.446615129709244
-0.355483412742615
0.154033720493317
0.876208245754242
-0.019991995766759
-0.044738605618477
0.089763537049294
-0.106339856982231
0.438029646873474
-0.510869920253754
0.545361876487732
-0.067748442292214
-0.450266033411026
-0.734048783779144
-1.06347346305847
-0.056431360542774
0.192149847745895
-0.106669493019581
0.016585309058428
-0.101877950131893
-0.987200319766998
1.0139844417572
-0.53723406791687
-0.277205586433411
-1.47898292541504
1.0960568189621
0.001004561781883
0.317446947097778
-0.193581283092499
0.104304805397987
-1.26242578029633
-1.00107228755951
0.880458176136017
-0.392066419124603
0.188796132802963
0.146626576781273
-0.295139491558075
0.605193018913269
-0.000780234113336
-0.906258881092072
0.311846345663071
0.087642595171928
-1.24296915531158
-0.338174164295197
-0.258686929941177
0.264076203107834
-0.2394178211689
0.06222914904356
0.911469876766205
0.222285196185112
-0.120020218193531
0.468687534332275
-0.861914217472076
-0.297717452049255
-0.136688977479935
-0.043773330748081
-0.906716108322144
-0.35668271780014
-0.272053331136703
0.186067923903465
-0.536810100078583
-0.55076539516449
0.705317556858063
0.104767858982086
0.247132658958435
0.1924017816782
0.928963422775269
-0.25888592004776
0.259890496730804
-0.520517110824585
0.451256960630417
-0.119971066713333
0.610477685928345
0.116167470812798
-0.460040986537933
0.423853486776352
-0.161623865365982
0.687672793865204
0.093501202762127
-0.083694986999035
-0.849301278591156
-0.421711027622223
0.234692692756653
0.720087707042694
0.830408930778503
0.56809663772583
-0.085240699350834
0.268143147230148
0.118786849081516
-0.352405726909637
0.736789643764496
0.142622724175453
0.179668143391609
-0.381245255470276
-0.602939665317535
-0.778484165668488
-0.126354366540909
-0.206872001290321
-0.626695990562439
0.374027937650681
-0.200060695409775
-0.016318205744028
1.07027018070221
-0.433409571647644
0.445656895637512
-0.57172304391861
0.417118340730667
-0.114300601184368
0.801523923873901
0.28643473982811
0.269032180309296
-0.477823287248611
-0.258454233407974
-0.651004672050476
0.101922407746315
0.37531504034996
-0.199385792016983
0.502081453800201
-0.098110467195511
-0.492839694023132
-0.263344317674637
-0.363100677728653
-0.567074358463287
-0.147076860070229
-0.043210856616497
1.17935562133789
-0.153259173035622
0.340244144201279
-0.568173587322235
-0.166124358773232
0.30255115032196
0.23355396091938
0.049730774015188
-0.281191736459732
-0.500321924686432
-0.063238695263863
0.681201338768005
-0.602577388286591
-0.444246292114258
-0.226614758372307
-0.344651162624359
-0.017557283863425
0.801971912384033
-0.81248277425766
-0.891434192657471
0.012282893061638
0.412148147821426
-0.31656277179718
-0.198217839002609
-0.103619553148747
0.365162312984467
-0.003439992666245
0.352615177631378
0.01709008961916
0.698352873325348
-0.848328948020935
0.367341905832291
-0.262343943119049
-0.038979329168797
-0.070776075124741
0.364943027496338
-0.038086615502834
-0.198339968919754
0.203818738460541
0.515312075614929
-0.901260256767273
-1.02404630184174
-0.229754090309143
0.050334554165602
0.359500139951706
0.448013782501221
0.162378787994385
-0.301341980695724
0.34433588385582
0.15368027985096
0.030441593378782
0.899073839187622
-0.233458340167999
0.729833424091339
-0.89418226480484
-0.466734886169434
0.002411499619484
0.335370391607285
-0.262360721826553
-0.368506580591202
0.22211292386055
-0.316237688064575
-0.532976388931274
0.657463371753693
-0.27823930978775
0.50729900598526
-0.415602594614029
0.174917370080948
0.248134195804596
-0.151495099067688
1.21185052394867
0.055149868130684
-0.506100296974182
0.44960355758667
-0.771197021007538
-0.047583870589733
-0.240389674901962
-0.525473237037659
0.205017119646072
0.053919263184071
0.177587896585464
0.262799829244614
-0.298283010721207
-0.143324092030525
0.425760447978973
-0.481413036584854
0.060393821448088
0.016866683959961
-0.360163658857346
-0.404903322458267
-0.161184832453728
-0.341742336750031
0.407853424549103
0.322702795267105
-0.459327757358551
-0.555833458900452
0.333407610654831
0.399159401655197
-0.582318603992462
0.640023350715637
-0.589797616004944
-0.704689383506775
-0.537708699703217
-0.181184023618698
1.03451430797577
0.020423514768481
-0.87144547700882
-0.291175425052643
-0.437651485204697
-0.337153553962708
-0.206266701221466
-1.15152561664581
-0.059355966746807
-0.150389075279236
0.400754272937775
0.32715231180191
-0.112890653312206
-0.513218283653259
-0.021619476377964
0.428313285112381
0.286609023809433
-0.213458970189095
-0.006736651062965
-0.504697918891907
-0.018770180642605
0.174165099859238
0.023852277547121
-0.05414404720068
-0.954850137233734
-0.596919655799866
-0.589665949344635
-0.092332229018211
-0.322951972484589
0.235319927334785
-0.182104781270027
0.551300823688507
0.235590681433678
-0.146234333515167
0.275999218225479
-0.360104143619537
-0.287927776575088
0.301578223705292
0.56957358121872
0.772672533988953
0.277184069156647
-0.641745686531067
0.39052426815033
0.106276549398899
-0.435905307531357
0.195795252919197
0.319821119308472
-0.159998640418053
-0.236723065376282
-0.73453414440155
-0.734174072742462
-0.726227641105652
-1.0982950925827
0.04521581530571
0.382169425487518
-0.233391240239143
0.632772862911224
0.118296876549721
-0.58952784538269
0.055192157626152
-0.31976979970932
-0.816846013069153
-0.667190670967102
-1.11521744728088
-0.526516258716583
-0.081098832190037
0.415826410055161
-0.032858621329069
-0.656361818313599
0.134433329105377
0.300702005624771
0.209874302148819
-0.048113033175469
0.119762405753136
-0.081983990967274
0.043941404670477
-0.469810158014298
-0.445147663354874
0.549063801765442
-0.712809324264526
-0.843936383724213
0.813824653625488
0.083218470215798
-0.439649939537048
-0.199654936790466
0.849167764186859
0.078932940959931
-0.646532416343689
-0.844342947006226
-0.946915864944458
0.701452493667603
-0.417613476514816
-0.154896423220634
0.304270178079605
0.099164620041847
-0.903818070888519
-0.369005441665649
-0.596061229705811
-0.529727935791016
-0.076647944748402
0.113492384552956
0.058820568025112
0.278855562210083
-0.432718068361282
-0.11602545529604
-0.112084478139877
-0.354105114936829
-0.289818465709686
0.128744691610336
-0.130766838788986
-0.205148681998253
-0.464039444923401
0.323990911245346
0.06988612562418
-0.110360741615295
-0.389726847410202
0.156862646341324
-0.109126470983028
-0.573098659515381
0.192601308226585
0.28471839427948
-1.09658586978912
0.024770185351372
0.940462589263916
0.265189409255981
-0.040334232151508
0.004644948989153
-0.693252980709076
-0.825707316398621
-0.480272114276886
0.196859687566757
0.004478964954615
-0.712650895118713
0.065435640513897
-0.093370273709297
0.137045502662659
-0.419441610574722
0.533479332923889
-0.386927157640457
-0.168579235672951
-0.336273461580276
0.529063522815704
0.047230891883373
-0.226180762052536
-0.808630704879761
-0.557322323322296
0.398724645376205
-0.266003310680389
0.378404945135117
-0.265456289052963
0.711059510707855
-0.396054714918137
-0.462260961532593
0.641022145748138
-0.216264575719833
-0.005086354911327
0.127560302615166
0.583140730857849
-0.085775285959244
0.135652035474777
0.142375975847244
0.017163008451462
0.285280138254166
0.333691418170929
-0.708550095558167
-1.08916234970093
-0.035246208310127
0.32865983247757
-0.511934041976929
-0.391535222530365
-0.003564994782209
0.063726112246513
0.361218303442001
0.375707536935806
0.274507969617844
-0.464163094758987
-0.149487793445587
-0.459136754274368
0.300989717245102
-0.259823024272919
-0.500497043132782
0.557252824306488
0.063833065330982
0.193932503461838
-0.128942400217056
0.690966606140137
-0.99267715215683
-0.620077967643738
0.035525664687157
-0.239298850297928
-0.219423413276672
-0.123919263482094
-0.021405406296253
-1.2080899477005
-0.465839236974716
-0.475606322288513
-0.36749404668808
-0.692106068134308
0.879099667072296
-0.135748744010925
-0.395196318626404
0.742161929607391
-0.009998076595366
0.179056853055954
0.340451747179031
0.481535762548447
1.06492185592651
0.181992501020432
0.15188966691494
0.040396213531494
0.014566142112017
-0.442909300327301
0.308938384056091
0.215177252888679
-0.667368829250336
-0.915639281272888
0.914599180221558
0.056333310902119
-0.042002640664578
-0.323909044265747
-0.760030925273895
-0.306090176105499
-0.036060482263565
0.549846768379211
-0.258754700422287
-0.178551554679871
-0.326322644948959
-0.185001373291016
-0.271071344614029
0.133274555206299
-0.21820892393589
-0.158739969134331
0.729306101799011
-0.561866044998169
0.599714756011963
-0.642250657081604
-0.282620221376419
0.328926771879196
0.233946740627289
-0.301315903663635
0.257434487342834
-0.32497376203537
-0.13279002904892
-0.025964008644223
0.260855138301849
-0.146855100989342
-0.151069045066834
-0.179328978061676
0.228435009717941
0.240851804614067
0.049851235002279
0.141017317771912
-0.224715113639832
0.3437859416008
-0.101262286305428
-0.249839588999748
-0.427522480487824
0.635801196098328
0.167078271508217
-0.098957784473896
-0.061905346810818
-0.307303845882416
0.360940545797348
-0.145932480692863
0.043289586901665
-0.652219295501709
0.502525091171265
-0.344829022884369
-0.349411725997925
-0.048372324556112
0.757989883422852
0.522548973560333
-0.264564692974091
-0.278145164251328
-0.418058693408966
-0.158999234437943
-0.076210714876652
0.766375064849854
0.458515226840973
0.24432697892189
0.368676871061325
-0.392217606306076
-0.040283497422934
-0.012141209095717
0.973833024501801
0.353886544704437
-0.285121619701385
0.001237772405148
0.326462060213089
-0.430783480405808
0.34114596247673
-0.491893976926804
-0.45861279964447
-0.82701301574707
0.207375958561897
-0.671342194080353
0.22695580124855
0.574381530284882
-0.76025801897049
-0.051083661615849
0.549274325370789
0.428895115852356
0.769919753074646
-0.02011139690876
-1.0349133014679
-0.299348711967468
-0.107659161090851
0.205438122153282
0.260824203491211
0.11575610935688
0.050508968532086
0.002837736159563
-0.240843683481216
0.405269771814346
0.141771167516708
-0.51822555065155
0.971463918685913
0.140289604663849
0.364379316568375
0.066135279834271
-0.566691219806671
-0.420455902814865
0.011681821197271
-0.404872894287109
0.553844690322876
0.094812616705895
0.930508196353912
0.193849802017212
-0.387294411659241
0.808682858943939
0.092971861362457
-0.04844406247139
-0.280049711465836
0.00163421407342
-0.07399382442236
0.120890736579895
-0.849300026893616
-0.857341766357422
-0.386205971240997
-0.004353828728199
-0.597655236721039
-1.43292832374573
0.23845848441124
0.013407098129392
0.688010513782501
0.31867590546608
0.052243411540985
-0.001877950504422
0.051293220371008
0.444933027029038
0.087971158325672
0.556368291378021
0.019819090142846
0.180160492658615
0.926827251911163
-0.791427671909332
-0.830365359783173
-0.508590579032898
0.423759013414383
-0.177412465214729
0.212824493646622
0.11465660482645
-0.196284115314484
0.005284413695335
-0.145627692341805
0.054776631295681
0.119705438613892
-0.523726284503937
-0.788639485836029
-0.691918849945068
-0.487523436546326
-0.23246131837368
-0.488600552082062
0.37104207277298
1.08987534046173
-0.404363691806793
0.508433341979981
-0.390799462795258
0.770744144916534
-0.221536815166473
-0.387084126472473
-0.98032557964325
0.875435709953308
0.713843107223511
0.141653269529343
0.107799664139748
-0.054233334958553
1.14632844924927
0.081546999514103
-0.285286396741867
0.963922619819641
-0.573121130466461
0.066810816526413
-0.243065252900124
-0.694352149963379
-0.939984917640686
0.564146876335144
-0.314335435628891
-0.261559516191483
-0.271189242601395
0.05165733024478
0.099818460643292
-0.921537637710571
-0.05456705391407
0.428448081016541
-0.26674610376358
0.199212417006493
0.006264995317906
-0.169571682810783
-0.106898970901966
-0.113717064261436
-0.042478624731302
0.046192727982998
0.639560282230377
0.144626379013062
-0.930122494697571
-1.17093944549561
0.599460780620575
-0.349155843257904
-0.096670791506767
-0.393366456031799
-0.354069530963898
-0.359452188014984
-0.360781937837601
0.919985473155975
0.680668115615845
-0.102269060909748
0.093883827328682
-0.1250279545784
-0.551068246364594
0.021849453449249
0.641275584697723
0.002924307249486
-0.241289079189301
-0.628430604934692
0.376511931419373
0.003233287017792
-0.101458817720413
-0.421269536018372
0.538893163204193
0.004032351076603
-0.546195030212402
0.020368032157421
-0.617243051528931
-1.12154304981232
-0.610474050045013
0.038799673318863
-0.957749485969543
0.062897428870201
0.145410090684891
-0.141485095024109
-0.089373409748077
-0.188948348164558
-1.12844526767731
-1.38664734363556
1.09217286109924
0.659699559211731
-0.010472908616066
-0.617573082447052
-0.643218159675598
-0.318400859832764
-0.901528239250183
0.328124046325684
-0.146625727415085
-0.214982345700264
0.240092620253563
-0.71632307767868
-1.10434508323669
-1.22913694381714
-0.582009434700012
0.484461307525635
-0.027223197743297
-0.065510906279087
0.229411840438843
-0.676801145076752
-0.441975146532059
-0.524215936660767
-0.066626340150833
-0.242592245340347
0.15010641515255
0.041746381670237
0.445157647132874
-0.496743470430374
-1.46849286556244
0.156325682997704
-0.217560797929764
0.30670964717865
-0.308537513017654
-0.105636529624462
0.548647582530975
0.246316954493523
-0.327242076396942
0.296432167291641
-0.839648902416229
0.57434493303299
-0.599845826625824
0.006187081336975
0.499409377574921
0.422799557447434
0.259659856557846
-0.495937347412109
-0.496458917856216
0.193669065833092
1.19039130210876
0.699608623981476
-0.272499024868011
0.063934803009033
0.152220174670219
-1.22668409347534
-0.672387540340424
0.418991267681122
-0.223476409912109
-0.509505152702332
0.000738274306059
0.007335495203733
-0.15938463807106
-0.641034185886383
-0.598558008670807
-0.074880637228489
0.939846932888031
-0.071851871907711
-0.052424058318138
0.006375130265951
-0.059163473546505
0.176702201366425
0.544091939926147
0.230112016201019
0.341813623905182
-0.297616690397263
0.719575703144074
0.181681483983994
0.853809833526611
-0.047703322023153
-0.299254953861237
-0.35510641336441
0.192361176013947
0.777471482753754
-0.304348766803741
0.548579514026642
0.631521046161652
0.29972916841507
0.23477029800415
-0.380455255508423
-0.02345983684063
-0.429349184036255
-0.203865319490433
0.013772964477539
-0.474503457546234
0.085396237671375
-0.713276565074921
-0.647450625896454
0.091509841382504
-0.17992202937603
0.36520504951477
-0.616999566555023
-0.376127690076828
0.588075816631317
0.409895926713944
0.242997646331787
0.82005912065506
-0.862692832946777
-1.50020933151245
0.219397217035294
-0.327468991279602
-0.879615068435669
-0.317241251468658
-0.013426769524813
-0.092380061745644
-0.803451836109161
-0.121192902326584
0.171716630458832
0.278239101171494
1.04962050914764
0.287159442901611
-0.177515283226967
-0.434890151023865
0.016990832984448
0.933622717857361
0.649664700031281
1.00635063648224
0.258583694696426
0.567514181137085
0.238352566957474
0.375554084777832
0.564117133617401
-0.806507587432861
-0.18798103928566
0.013334702700377
0.028540905565024
0.231611967086792
-0.019803196191788
0.22228629887104
1.01571476459503
-0.443772375583649
-0.278801053762436
0.090974032878876
-0.007239691913128
0.05094513297081
-0.279750883579254
0.617570400238037
0.247049689292908
0.17223784327507
-0.010645205155015
-0.278270244598389
-0.818755447864533
0.398395210504532
1.00358033180237
0.132609099149704
0.121299885213375
1.00053036212921
0.582396388053894
-0.42307385802269
-0.210077062249184
0.763985753059387
0.42248946428299
-0.010621199384332
-0.173753514885902
-0.143873333930969
-0.332475543022156
-0.462294787168503
-0.180311501026154
0.356117814779282
-0.10655876994133
1.14215707778931
-0.055832996964455
-0.971143066883087
-0.752584636211395
-0.830726206302643
0.390586614608765
-0.720696866512299
-0.09044024348259
0.823402106761932
-0.062486298382282
0.324596643447876
0.00388933904469
0.629316568374634
-0.677858769893646
0.322873264551163
-0.413547277450562
0.086680002510548
-0.091582924127579
-0.019138470292091
-0.249033823609352
-0.165476486086845
-0.245038360357285
-0.491556495428085
0.613506734371185
0.128767803311348
-0.119399070739746
-0.289334684610367
0.115794703364372
0.229347944259644
-0.069067999720574
-0.603727579116821
1.3356785774231
-0.413883924484253
-0.752068758010864
-0.468274921178818
-0.291476130485535
-0.295905649662018
0.081009425222874
-0.569626569747925
-0.256491363048553
-0.013524376787245
-1.03928303718567
0.476494044065475
-0.631881475448608
-0.127935171127319
-0.535302460193634
-0.716683983802795
0.003256946802139
-0.745799064636231
-0.197082042694092
0.044111125171185
0.640502572059631
-0.251924216747284
-0.641818106174469
0.430912047624588
-1.08297824859619
-0.650943219661713
-0.570466816425324
-0.831313014030457
0.082436352968216
-0.229709967970848
0.395348489284515
0.26813679933548
0.5482337474823
-0.297536313533783
0.365436106920242
-0.428848952054977
0.65531986951828
-0.089067921042442
-0.38506343960762
-0.311453700065613
0.009444389492273
-0.05119514092803
0.096607737243176
0.031304437667132
0.359331339597702
1.32082569599152
0.124354504048824
-0.665056467056274
0.891862154006958
-0.208674535155296
-0.135798215866089
-0.157532662153244
-0.751678347587585
-0.257193326950073
-0.128469884395599
1.03625106811523
0.178545594215393
0.188541084527969
-0.034760888665915
1.46461534500122
-0.176547974348068
0.503147661685944
-0.113982155919075
0.346705675125122
0.146463721990585
-0.647500157356262
0.767721652984619
-0.32870078086853
-0.133013993501663
0.130684807896614
-0.293605595827103
0.008425591513515
-0.05491728708148
-0.503370583057404
-0.316647708415985
-0.832671761512756
-0.499874353408814
-0.109819069504738
-0.808443307876587
-0.343863636255264
0.390671640634537
0.167277082800865
0.408902078866959
0.026112124323845
0.256610721349716
-0.679994523525238
0.230534791946411
-0.138003796339035
-0.102557964622974
-0.456349730491638
-0.023233499377966
-1.19371891021729
-0.067127078771591
0.565641641616821
0.388557374477386
0.157091319561005
0.5706787109375
0.282576501369476
0.279362112283707
0.220692008733749
0.685890853404999
-0.147699654102325
-0.193201810121536
-0.026224158704281
-0.155793473124504
-0.984240829944611
-0.567782998085022
0.592573046684265
-0.0708317309618
0.313096791505814
0.09005917608738
-0.075494900345802
-0.774689078330994
0.322726964950562
-0.39818811416626
-0.029696024954319
-0.591199159622192
-0.045638389885426
-0.613547801971436
0.228254735469818
-0.135102063417435
1.11824560165405
-1.30064356327057
1.71992516517639
0.451137483119965
-0.721173226833344
0.219067007303238
-0.778345942497253
0.092002280056477
0.112853616476059
0.804926156997681
-0.491096615791321
-0.460835099220276
-0.769987225532532
0.096698544919491
-0.340600252151489
0.381672471761703
-0.111748903989792
-0.87504243850708
-0.281204700469971
-0.11859817802906
-0.759968340396881
-0.736302137374878
-0.188312441110611
-0.426532089710236
0.350369602441788
-0.191601261496544
-0.810027360916138
-0.579443633556366
-0.127548962831497
-0.077974259853363
-0.087164625525475
-0.313922017812729
0.506938457489014
0.07054328918457
-0.264565229415894
0.56351512670517
0.012483466416597
-0.166111469268799
0.238027930259705
-0.700680375099182
-0.087200984358788
-0.403963357210159
-0.53125
0.703095734119415
-0.496775418519974
-0.189116105437279
0.320550531148911
0.161077201366425
0.000438967719674
0.142271608114243
0.288807839155197
0.181068763136864
-0.649356007575989
0.284744113683701
-0.000418931245804
-0.285760968923569
0.505027294158936
0.274297654628754
-0.181924715638161
-0.361449480056763
-0.218954294919968
-0.417656004428864
-0.719523906707764
-0.485261082649231
-0.433304041624069
-0.050840813666582
0.000920496881008
0.222348019480705
-1.10863399505615
0.308003306388855
-0.228429511189461
0.010655838996172
-0.375219106674194
-0.492913156747818
0.137809425592422
-0.316625624895096
0.075393401086331
-0.330270290374756
-0.26266747713089
0.273616909980774
-0.672553181648254
-0.039687659591436
-1.00018703937531
1.04051387310028
0.26170426607132
-0.292088747024536
-0.695983111858368
-0.027985405176878
0.133626595139503
-0.52947199344635
0.744051694869995
-0.242281824350357
-0.352768093347549
0.145392835140228
0.158884510397911
-0.27222865819931
-0.751932740211487
-0.283414542675018
-0.109873086214066
0.009354576468468
-0.396387755870819
-0.741375923156738
-0.97976291179657
0.107269920408726
0.275579750537872
0.195929273962975
-0.114599011838436
0.311934292316437
0.250062525272369
-0.228898912668228
0.143974542617798
-0.12665419280529
-0.18122723698616
0.639416575431824
0.61396062374115
-0.238795444369316
0.071130394935608
-0.060608942061663
-0.377095133066177
-0.286294311285019
-1.4247031211853
-0.448141157627106
0.00491888821125
0.932460427284241
0.069478161633015
0.264666497707367
0.365367472171783
-0.604916036128998
-0.039616756141186
0.1335279494524
0.050320021808148
0.003129538148642
-1.124591588974
0.112791061401367
-0.231258437037468
0.253971427679062
0.343609213829041
-0.664100170135498
-0.977175295352936
0.551109552383423
0.319413632154465
-1.05988669395447
-0.088509559631348
0.825304865837097
0.187974780797958
-0.048208527266979
-0.176660865545273
-0.030005034059286
-0.260246634483337
-0.068967610597611
-1.40757548809052
-1.10328185558319
0.10833577811718
-0.1771380007267
-0.501133382320404
0.255529284477234
1.26590406894684
-0.071615755558014
-0.610463738441467
0.114197753369808
-0.160765811800957
-0.129243597388268
0.323707669973373
0.085976473987103
0.058571077883244
0.231598794460297
-0.073693633079529
0.884685039520264
0.196537837386131
-0.728302776813507
-0.057928614318371
0.49258628487587
-0.184393420815468
0.171214893460274
-0.061336468905211
0.537945687770844
0.517727851867676
-0.378984451293945
0.403287678956986
0.45505154132843
-0.553455352783203
-0.095023855566979
0.644327104091644
0.02612217515707
0.00405952706933
-0.668390929698944
-0.597684800624847
-0.014072194695473
-0.867944419384003
-0.021999500691891
0.097808048129082
-0.627791285514832
-0.552649140357971
-0.176215007901192
0.223450571298599
0.087034858763218
-0.972191691398621
-0.636544048786163
-1.02572500705719
-0.160806208848953
-0.048900499939919
-0.596519529819489
-1.49128198623657
-0.42782673239708
-0.015520453453064
-0.10288392752409
-0.653058409690857
-0.596313059329987
-0.136470630764961
-0.477101624011993
-1.30613553524017
-0.3132204413414
-0.034209195524454
0.380607008934021
-0.765049517154694
-0.377446562051773
-0.559725284576416
-0.041295602917671
1.01412045955658
1.03893899917603
-0.105218753218651
-0.865825772285461
1.07137930393219
-0.175997957587242
0.78856885433197
-0.828287184238434
0.069641888141632
-0.07714119553566
-0.191225975751877
0.320718288421631
0.391916483640671
-0.74315744638443
0.224633693695068
0.312546819448471
-0.303266495466232
0.189317107200623
0.240768879652023
0.233082696795464
0.568811774253845
-0.232865259051323
-0.185548365116119
0.988209307193756
-0.289674311876297
0.21221162378788
-0.172672927379608
-0.811314225196838
0.073086284101009
-0.08414700627327
-0.171723634004593
1.11213266849518
0.36979740858078
0.311393827199936
-0.574395298957825
0.111366368830204
-0.270536512136459
0.025750003755093
-0.073774755001068
-0.252593219280243
-0.08555144816637
-0.618006348609924
1.18639254570007
0.583940207958221
0.376398861408234
-0.711969971656799
0.245614260435104
0.416842639446259
-0.141331911087036
0.174610257148743
0.041991520673037
0.073367580771446
0.505503118038178
-0.547155857086182
0.186308026313782
-0.134755223989487
-0.16883060336113
0.638915956020355
0.284964621067047
-0.806030988693237
0.846954703330994
0.282270163297653
-0.306124418973923
0.664379000663757
0.605426132678986
-1.27202558517456
-1.49455118179321
-1.50057542324066
1.03756093978882
-0.758217573165894
-1.59474205970764
0.291303813457489
0.507538735866547
0.132620468735695
0.196736991405487
-0.369943290948868
-0.210772007703781
-0.556123971939087
-0.096148744225502
-0.426157146692276
-0.243274942040443
-0.35918602347374
-0.667405188083649
-1.31792211532593
-0.567212700843811
0.34118390083313
-0.203871160745621
0.066098242998123
0.657979190349579
0.413434118032455
0.037252880632877
0.039039790630341
-0.458988696336746
0.228610455989838
0.190806180238724
-0.10342238098383
-0.0344003662467
0.044046089053154
0.132311910390854
0.16471853852272
0.330478727817535
0.135703861713409
-0.119988851249218
-1.11969518661499
-0.310849070549011
-0.108361721038818
-0.151295065879822
0.286848157644272
0.841418743133545
-0.358777344226837
-1.11465060710907
-0.988095343112946
1.28035545349121
0.456891387701035
-0.678918242454529
-1.33787190914154
0.547037065029144
-0.739102125167847
-0.736175060272217
0.014173433184624
-0.120669811964035
-0.915200531482697
0.259589225053787
0.945316314697266
-0.158862829208374
0.19679120182991
-0.291388332843781
0.222016841173172
-0.681679666042328
0.450196325778961
0.241036340594292
-0.029143579304218
-0.363041341304779
0.162163913249969
0.412570357322693
-0.130389660596848
0.479760199785233
-0.136204183101654
0.650388658046722
-0.139678239822388
0.32467982172966
0.186889111995697
-0.300618916749954
-0.410066157579422
0.596725106239319
-0.520699381828308
-0.475921809673309
-0.581506371498108
-0.40303373336792
-0.036900412291288
-0.115806110203266
-0.753112018108368
-0.585598587989807
0.302268296480179
-0.178655475378037
-0.498051583766937
0.263879686594009
0.140173614025116
-0.738477289676666
-0.638509631156921
-0.17387792468071
-0.467895686626434
-0.112061507999897
0.747423827648163
-0.317690819501877
-0.169106364250183
0.565947949886322
0.587285459041595
-0.156729802489281
0.382430672645569
1.38365519046783
0.439500033855438
0.641176581382751
-0.010233822278679
-0.005887531209737
-0.326419293880463
-0.84513396024704
-0.119439758360386
-0.451784700155258
-0.153679624199867
-0.189734041690826
0.431115984916687
0.405033558607101
-0.172275319695473
0.042708534747362
-0.348729848861694
-0.80096560716629
0.462647438049316
0.38357275724411
-0.074491932988167
-0.211212739348412
-0.895594358444214
0.001707576215267
-0.121329568326473
0.088560581207275
-0.761299610137939
0.567936539649963
-0.084891259670258
-0.368797212839127
0.441335678100586
0.296568304300308
0.270095705986023
0.278992474079132
0.245657175779343
-0.258414924144745
-0.481724560260773
-0.290975958108902
-0.626204490661621
0.720771253108978
0.114155456423759
0.005188819020987
-0.470365732908249
-0.301876127719879
-0.555020868778229
0.775077819824219
-0.196859836578369
0.381040692329407
0.093971729278565
-0.334186881780624
-0.256701201200485
-0.366944998502731
0.111069113016129
-0.933491230010986
-0.841989159584045
-0.271320551633835
-0.979179561138153
-1.14834368228912
-1.20001792907715
-0.747840821743012
-0.945635318756104
0.578003168106079
-0.088237509131432
-0.551237165927887
-0.218054413795471
0.532188355922699
-0.538328468799591
-1.0113490819931
0.802002191543579
-0.531012058258057
-0.670592069625855
0.571694552898407
0.727258145809174
-0.316598474979401
-0.934724807739258
0.297054171562195
0.637025415897369
0.09313864260912
0.297329664230347
-0.29608890414238
-0.753553450107574
-0.238294064998627
-0.442095041275024
0.232026278972626
-1.0648946762085
0.828676223754883
0.299217134714127
-0.320487946271896
0.374514549970627
-0.294385105371475
-0.018762961030006
-0.345089882612228
-0.469715595245361
0.046347178518772
0.368651628494263
-0.009089534170926
-0.229634940624237
0.165597438812256
-0.113704830408096
-0.112274251878262
0.007804220542312
0.450542956590652
-0.277039915323257
0.39043465256691
-0.434875249862671
-0.129316538572311
-0.05603913962841
0.168967574834824
0.024768449366093
-0.294737458229065
0.503599464893341
-0.04758495464921
-0.433240413665772
-0.135550647974014
0.780258893966675
0.292197525501251
0.141774117946625
-0.501091480255127
-1.00535368919373
-0.018810942769051
-0.271764129400253
-0.552389204502106
0.386327415704727
0.062339700758457
-0.027677031233907
-0.298267066478729
0.268053770065308
0.646133720874786
0.383817851543427
0.30377984046936
0.951186120510101
0.390804618597031
0.163118034601212
-0.725892663002014
0.124668873846531
0.069739431142807
-0.047564402222633
-0.433730483055115
-0.257948011159897
-0.028614712879062
-1.38163232803345
-0.779173195362091
-0.154817909002304
0.831621944904327
-0.067665062844753
-0.30485275387764
-0.932680487632751
-0.200187504291534
-0.316755563020706
0.439721643924713
0.94210010766983
-0.057780157774687
0.512189984321594
-0.594865679740906
0.052210278809071
-0.171098574995995
-0.164254724979401
-0.013484939932823
-0.151158139109612
0.005140976980329
0.493051111698151
0.31244370341301
-0.604171216487885
0.184356719255447
-0.916537702083588
0.678841888904572
-0.540238082408905
-0.608560979366303
-0.136403352022171
-0.917142271995544
0.506640613079071
0.049331970512867
-0.144585564732552
-0.217966571450233
-0.408199697732925
-0.045377388596535
-0.947820246219635
-1.362757563591
-1.42781841754913
-0.738283753395081
-0.045975461602211
0.267188400030136
-0.197057485580444
-1.41847944259644
-0.569597780704498
0.425799936056137
-1.01992166042328
0.074492052197456
-0.73506760597229
-0.107675075531006
-0.386679410934448
-0.296897977590561
-0.150973290205002
0.774050772190094
-0.715029001235962
0.217735439538956
-0.826763153076172
0.108440473675728
0.249927207827568
0.046142712235451
0.392066150903702
-0.251233071088791
-0.718331754207611
-0.483389556407928
-0.736536145210266
-0.058593139052391
0.106638051569462
0.519229173660278
-0.032588116824627
0.117876619100571
0.58519184589386
-0.216695159673691
0.150044083595276
-0.039115771651268
-0.517659902572632
-0.309593617916107
0.101412087678909
-0.115119978785515
0.803650319576263
0.031667463481426
0.332588940858841
0.034867864102125
-0.334419071674347
0.088586360216141
0.165552735328674
0.067301467061043
-0.273512065410614
-0.4651820063591
-0.657132744789124
-1.04237055778503
0.085954234004021
0.464208006858826
-0.472005099058151
-0.366105556488037
-0.452417075634003
0.034835897386074
-0.289449036121368
-0.784388184547424
-0.207634925842285
-0.625128865242004
-0.552915573120117
-0.380259126424789
-1.14457356929779
0.224469304084778
1.25530195236206
-0.631654858589172
0.369818568229675
-0.575663566589356
-0.739236414432526
0.214432090520859
-0.151011198759079
0.644613802433014
0.225419133901596
0.085569620132446
0.264492720365524
-0.208080217242241
0.325464248657227
0.217273637652397
-0.059155326336622
0.101515255868435
0.978452384471893
0.211281716823578
0.840457737445831
0.592721045017242
-0.293659180402756
0.018737804144621
-0.675396621227264
-1.07743573188782
0.093965455889702
-0.215176746249199
-0.576136946678162
0.317350387573242
-0.20805986225605
-0.084052301943302
0.063149780035019
-0.241679906845093
0.11298306286335
-0.242210879921913
0.535434365272522
0.212659180164337
0.674037039279938
-0.540250480175018
-0.117879875004292
-0.50316447019577
0.196279689669609
-0.832611262798309
-0.873365759849548
0.237190902233124
-0.122293330729008
-0.84106457233429
0.107904702425003
0.200059533119202
0.090535521507263
1.30075693130493
-0.030034609138966
0.288541316986084
0.10883467644453
-0.474022835493088
-0.247253641486168
-0.798717498779297
-1.14811933040619
0.471654295921326
0.388902008533478
-0.521572649478912
-0.372409582138062
0.345493495464325
0.446246892213821
-0.345659881830215
0.052064910531044
-0.35844150185585
0.48348605632782
-0.512139797210693
0.028271056711674
-0.066849730908871
-0.330945432186127
-0.383491814136505
0.566956102848053
-0.585869073867798
0.848096013069153
0.344952970743179
0.667514204978943
0.174482107162476
-0.119051598012447
0.961143851280212
0.030345473438501
-0.074713736772537
-0.720692753791809
0.488575667142868
-0.542741000652313
-0.121325269341469
0.527842938899994
0.309421390295029
-0.88929945230484
-0.391588300466537
-0.871107161045074
-0.715362012386322
0.730649709701538
-0.575336873531342
0.021338291466236
-0.236236333847046
-0.638653993606567
-0.494655549526215
-0.288659065961838
-0.286525905132294
-0.766972839832306
0.065615050494671
0.133316934108734
0.309277415275574
-0.530281364917755
0.134969592094421
0.635915696620941
-0.755188226699829
-1.09438073635101
-0.791777551174164
-0.028087478131056
-0.988419234752655
-0.19569331407547
-1.26562297344208
0.231324911117554
-0.305217802524567
0.221740081906319
-0.372745156288147
0.789143681526184
0.06335573643446
-0.384184867143631
-0.907035946846008
-0.799980401992798
0.79398775100708
-0.339017510414124
-0.173726886510849
0.672699570655823
0.086080208420754
0.018631052225828
-0.379528224468231
0.242378950119019
-0.042397875338793
0.136997476220131
-0.20132152736187
-0.387407213449478
0.102497354149818
-0.067030146718025
-0.148421719670296
-0.058929644525051
0.066483959555626
0.108613699674606
0.18115921318531
0.494828253984451
-0.55612987279892
0.387745022773743
-0.002701316028833
-0.049714013934136
-0.481252998113632
-1.56699681282043
-0.396139025688171
-0.538282036781311
0.256608366966248
-0.108996376395226
-0.267946809530258
-0.884249567985535
-0.567181050777435
0.925036072731018
0.598903000354767
0.048893827944994
0.589681386947632
0.602032661437988
0.167080953717232
0.115675985813141
0.216659039258957
0.454709082841873
-0.554068326950073
0.032348595559597
-0.76406866312027
-0.991089284420013
0.030511021614075
0.41855975985527
0.374053567647934
-0.643435418605804
-0.713740646839142
0.18849191069603
0.208335891366005
0.098943457007408
-0.221989050507545
-0.412218332290649
-0.358370423316956
-0.437106311321259
0.45247682929039
-0.31440481543541
0.955034971237183
-0.229395046830177
0.362767964601517
-0.29092201590538
0.561769783496857
0.26881816983223
-0.222964853048325
-0.6109379529953
0.640107810497284
-0.355966866016388
-0.176476120948792
-1.06848180294037
0.089755639433861
-0.102346673607826
0.329782515764236
-0.612049281597137
-0.988370299339294
-0.059093475341797
-0.218786925077438
-0.370796710252762
-1.09985041618347
-0.471188187599182
0.176394999027252
-0.921574175357819
-1.87983727455139
0.310539335012436
-0.50063157081604
0.515118598937988
-0.130241215229034
-0.170943662524223
0.425570428371429
-0.527262508869171
0.187698915600777
0.579574823379517
0.453582406044006
-1.17166185379028
-0.675006628036499
0.823636531829834
0.058581341058016
0.411897420883179
-0.110417723655701
-0.221798747777939
-0.010101221501827
0.544775664806366
-0.160123378038406
-0.344837665557861
-0.149427771568298
0.736010372638702
-0.437510281801224
-1.37571287155151
-0.118920378386974
-0.651609063148499
-0.030315287411213
-0.598467946052551
-0.410185754299164
0.756673932075501
-0.268405020236969
0.439298689365387
0.157176092267036
0.206066697835922
-0.724842131137848
0.267986923456192
0.163037240505219
0.44702360033989
0.410583585500717
0.687898337841034
-0.036058388650417
0.517251968383789
-0.150216013193131
0.36928117275238
-0.493520230054855
-0.066050313413143
-0.214048385620117
0.185517951846123
-0.124010041356087
-0.225468426942825
0.0142632573843
0.092492908239365
0.132822528481483
-0.426705896854401
-0.324922740459442
0.063461676239967
0.282703876495361
0.242412090301514
-0.993099093437195
-0.700062394142151
-1.80481731891632
0.10870561003685
-0.278534978628159
-0.969645798206329
0.162232592701912
-1.07216501235962
0.577166438102722
-0.371635466814041
-0.997646450996399
0.191057175397873
0.263927608728409
-0.851921617984772
-0.551420390605927
0.437879711389542
0.159703031182289
-0.516275346279144
-1.01343834400177
-0.165272653102875
-0.181415036320686
-0.658935904502869
0.266820996999741
-0.787296295166016
1.00412333011627
0.085339851677418
-0.541187644004822
0.010923385620117
0.253271728754044
0.093367904424667
0.528319835662842
0.463387846946716
-0.646936893463135
0.412972062826157
0.119428411126137
-0.488197058439255
0.043427743017674
0.439239531755447
-0.433021038770676
-0.444177657365799
0.337320238351822
0.157842427492142
0.125122010707855
-0.22886748611927
-1.49487864971161
0.518302023410797
-0.670661866664887
-1.26746988296509
0.04516738653183
-0.469392508268356
0.033612236380577
-0.089462019503117
-0.597854137420654
0.248187929391861
0.54191780090332
0.159943640232086
-0.18645079433918
0.415464699268341
0.903418064117432
-0.328960061073303
-0.119873821735382
0.676262855529785
-0.535704791545868
-0.115610763430595
0.577077925205231
0.57250189781189
0.6257004737854
-0.506550371646881
0.560433387756348
-0.959575772285461
0.130964457988739
0.046578206121922
0.031647030264139
-0.566989064216614
0.142272785305977
-0.190621539950371
0.531850636005402
-0.067937836050987
0.036162056028843
0.957637250423431
-0.445633798837662
-0.275249809026718
-0.582742214202881
-0.60527229309082
0.510125517845154
-0.203131005167961
-0.289524376392364
0.16371363401413
-0.529193878173828
-0.118573799729347
-0.037983432412148
0.36127769947052
-0.515957891941071
-0.18729555606842
0.685284614562988
-0.51034015417099
0.37382185459137
-0.27307316660881
-0.015957716852427
0.534874677658081
-0.413913011550903
0.543907046318054
-0.459714442491531
-0.210204482078552
0.313587367534637
0.700981080532074
0.184760987758636
0.612210392951965
-0.129948765039444
0.350136160850525
-0.688154995441437
-0.410479366779327
0.213375836610794
0.93626207113266
0.022635318338871
-0.5150386095047
0.040808983147144
0.812934696674347
-0.104423984885216
-0.854758381843567
1.08332479000092
0.514911890029907
0.056006349623203
-0.167660132050514
-0.319156169891357
-0.883695423603058
1.19324660301209
0.547019779682159
-0.478375852108002
-1.50730693340302
-0.386507570743561
0.065780483186245
-1.01748383045197
-0.616084396839142
0.370553761720657
0.270031750202179
0.675878882408142
0.266550183296204
0.057603277266026
0.075592912733555
1.31023061275482
0.051023732870817
-0.011655542999506
0.155593872070313
0.24526472389698
-0.705512881278992
1.11112666130066
-0.622687816619873
-0.05394758284092
-0.593915283679962
0.362231582403183
-0.330004185438156
-0.460372030735016
0.911557257175446
-0.356632202863693
-0.008620548993349
0.136244297027588
-0.581146955490112
0.696158885955811
-0.294619470834732
-0.897943198680878
-0.027193024754524
0.253152042627335
0.20683029294014
0.079588353633881
-0.128465756773949
0.609896183013916
-0.420262962579727
0.459012299776077
-0.146246299147606
-0.932141184806824
0.509587168693543
0.832679092884064
0.261738896369934
-0.483826816082001
-0.230774998664856
0.577346205711365
0.165537059307098
0.030422866344452
-0.063696257770062
-0.739888370037079
0.157517656683922
0.191429883241653
-0.813904643058777
-0.519471347332001
-0.226140320301056
-0.875749707221985
0.311174184083939
0.059592686593533
0.411517471075058
-0.289985030889511
1.2443550825119
0.243056237697601
-0.320311784744263
0.447273880243301
0.254980474710464
0.798666596412659
-0.780957996845245
0.182709574699402
-0.603000521659851
0.463108271360397
0.609418034553528
0.363920211791992
-0.197303742170334
0.074949443340302
-0.834479570388794
-0.623980402946472
-0.560002505779266
-0.033751703798771
-0.367705106735229
-0.303719520568848
-0.052983202040196
-0.281176716089249
0.188817501068115
-0.381296247243881
-0.650927901268005
0.319927930831909
0.143397822976112
0.682481050491333
-0.248912900686264
-0.424686193466187
0.18840491771698
0.643086194992065
0.318513691425323
0.573324799537659
0.071567349135876
0.626878082752228
-0.252390950918198
-0.261754870414734
-0.15647192299366
-0.499116003513336
-0.326930463314056
0.058168806135655
0.338329881429672
-0.477042078971863
-0.260303914546967
-0.616108536720276
-0.820976793766022
-1.29584646224976
-0.330222964286804
1.06569731235504
0.373342394828796
-0.002412315458059
0.094228193163872
-0.437610268592835
0.105185717344284
-0.536536455154419
-0.231226027011871
0.612369179725647
-0.652280747890472
-0.463732689619064
0.542088568210602
0.759245455265045
-1.11369645595551
-0.064192965626717
-0.420493513345718
-0.090676061809063
-1.2009528875351
-0.862795472145081
0.556432008743286
-0.277824372053146
0.005095049738884
-0.457549750804901
-0.463887631893158
0.199939742684364
0.425114095211029
-0.142876327037811
0.205061048269272
-0.174002051353455
0.850849449634552
-0.433349698781967
0.081042647361755
0.291419446468353
0.212870508432388
0.246229499578476
-0.965295493602753
-0.625093102455139
0.600257635116577
-0.229721590876579
0.827852368354797
-0.684312582015991
0.341716438531876
0.322298437356949
-0.154432564973831
-0.090581968426704
0.30386021733284
-0.024768611416221
1.14808702468872
-0.336536347866058
-0.623499572277069
1.04272675514221
0.117188856005669
0.372544586658478
0.145347252488136
0.162809371948242
-0.448798090219498
-0.04188697040081
-0.25999516248703
0.147552013397217
0.082449346780777
-0.010020725429058
-0.812444984912872
-0.370409548282623
0.119513869285584
0.285376310348511
0.945194363594055
-0.192280992865562
0.232557132840157
-0.432401031255722
-0.415110141038895
-0.839455723762512
-0.902702391147614
-0.39412784576416
-0.306128919124603
-0.315798819065094
0.302884876728058
-0.218668282032013
0.187306791543961
-0.277475655078888
0.553868412971497
-0.157816857099533
0.320828884840012
-0.506724119186401
-1.17070734500885
0.022843033075333
0.376410096883774
-0.047087278217077
-0.819491505622864
-0.45453879237175
1.10288417339325
-0.143509045243263
1.06947803497314
0.674229025840759
-0.891475677490234
1.12804687023163
0.352778911590576
0.106092497706413
-0.205306574702263
-0.01452050358057
-0.297296643257141
-0.571645081043243
1.14424908161163
0.097540564835072
-0.255070686340332
-0.791033625602722
-0.123764157295227
0.260494261980057
-1.00961852073669
0.753607392311096
-0.325032234191895
-0.096817672252655
-0.375610381364822
-0.829837441444397
-0.988846719264984
0.507443785667419
-0.281196445226669
-0.169017449021339
-0.139829948544502
-0.169492274522781
0.078897535800934
0.213281840085983
0.307330906391144
-0.748498916625977
0.268470942974091
-0.265866458415985
-0.520901620388031
-0.544961869716644
0.696406722068787
0.18248251080513
-0.134155437350273
-0.367455720901489
-0.388802736997604
-0.071290582418442
-0.158209070563316
0.458749651908875
0.263349592685699
0.22259846329689
0.081534750759602
-0.677547931671143
-0.649556159973145
0.423162043094635
-0.011874153278768
0.016218110918999
-0.291201621294022
-0.286424815654755
-0.24313560128212
0.099109292030335
0.577642798423767
-0.44943368434906
-0.096714332699776
0.1774722635746
0.097699761390686
0.897132694721222
-0.207611128687859
-0.040415618568659
-0.176904559135437
0.234219551086426
-0.682977676391602
0.506311058998108
0.100059621036053
0.069127686321735
0.106284767389297
-0.48177695274353
0.204190894961357
-0.255105316638947
0.004327319562435
0.46399649977684
0.400139302015305
-1.25733077526093
0.220336765050888
-1.28395628929138
-0.794336318969727
-0.057921223342419
-0.300737053155899
0.338610172271729
-0.14868700504303
-0.125447511672974
-0.562404811382294
0.293981730937958
0.248513996601105
0.025171142071486
-0.334357589483261
0.741038024425507
0.091280654072762
1.04730010032654
-0.455028176307678
0.517077147960663
-0.329174935817718
-0.034548468887806
-0.240040466189384
0.206701815128326
0.130418851971626
0.106092497706413
0.266883790493011
-0.048703871667385
0.274630963802338
-0.055188111960888
-0.532239258289337
0.973325848579407
0.989583790302277
-0.069104909896851
-1.11873960494995
0.194925636053085
0.611242949962616
-0.250816017389297
-0.35596764087677
-0.737009406089783
0.452622681856155
0.093244299292564
-0.210151448845863
0.824605524539948
0.593566060066223
-0.41498339176178
0.564654350280762
-0.576471567153931
-0.438198208808899
-0.05656198784709
-0.367925524711609
-0.221343472599983
0.226895555853844
-0.709107577800751
-0.059067860245705
0.83413827419281
0.499569356441498
0.511954605579376
-0.130594715476036
-0.515039622783661
-0.178471118211746
0.151536196470261
-0.593026757240295
0.367347151041031
0.535058319568634
-0.273457497358322
0.259343057870865
-0.096527129411697
0.707342624664307
-0.488453298807144
-0.00525663793087
0.557976603507996
0.493672251701355
-0.903552353382111
0.525683104991913
-0.178671538829803
-0.889953374862671
0.898384571075439
0.104218728840351
-1.00383818149567
-0.632269501686096
0.889878630638123
-0.993599772453308
-0.379669904708862
0.133859753608704
0.306157350540161
0.020357560366392
-0.06269970536232
0.470724076032639
0.026463842019439
-0.165105193853378
-0.069404110312462
-1.21407520771027
-0.008816421031952
-0.451915204524994
-0.206225648522377
0.480159938335419
-0.155019700527191
-0.704857230186462
-0.227210164070129
-1.05903029441834
0.034211412072182
0.468981355428696
-0.300405383110046
-0.619093477725983
1.39090883731842
0.268897891044617
-0.226655527949333
0.288632988929749
-0.105663299560547
0.249768063426018
0.019784219563007
-0.46731424331665
-0.18504673242569
-0.758334517478943
-0.955772519111633
0.669614672660828
-0.034419216215611
0.723477125167847
0.296805649995804
0.16198505461216
0.344334542751312
0.326039344072342
0.244995623826981
0.274779707193375
0.805446445941925
-0.115940280258656
0.479015827178955
0.407923728227615
-0.153705239295959
0.403464287519455
0.592826008796692
-0.496504664421082
1.06594133377075
0.282920956611633
0.057282313704491
0.328827619552612
0.920023202896118
-0.160318076610565
0.165864631533623
0.046206217259169
0.534662902355194
-0.128261044621468
0.072875007987022
0.173160135746002
-0.249588266015053
-0.384624600410461
-0.429991811513901
0.608087420463562
0.258403182029724
-0.289260894060135
-0.055582068860531
0.258786588907242
0.491383999586105
0.981979787349701
-0.035722896456719
-0.060934506356716
-0.325352191925049
-0.266712844371796
0.15156215429306
0.060438949614763
0.239284858107567
0.19509269297123
-0.530406355857849
-0.067343808710575
0.76213937997818
-0.322654634714127
-0.945239663124085
-0.75373238325119
0.441892802715302
-0.605975151062012
1.01491606235504
0.038099929690361
0.150891900062561
0.196102946996689
-0.225041002035141
-0.033180952072144
-0.89115846157074
0.544015884399414
0.744735360145569
-0.433396279811859
-0.295117378234863
0.883729040622711
-0.847733736038208
-0.579010009765625
0.396704226732254
-0.538355469703674
-0.005740232765675
0.341758996248245
-0.02594880759716
-0.060177862644196
-0.310846269130707
-0.815824091434479
-0.84099817276001
0.318199336528778
0.071156799793243
0.822112143039703
-1.0038366317749
-0.478428870439529
0.176039338111877
0.851976454257965
-0.132237464189529
-0.238412544131279
0.074164062738419
0.724029302597046
-0.561876356601715
0.144775956869125
0.032391585409641
-0.220425128936768
-0.244617164134979
0.088157117366791
0.454170763492584
0.047661349177361
0.545011401176453
0.195063903927803
0.709747910499573
0.540284156799316
0.096425548195839
0.351797044277191
-0.254150390625
1.19071304798126
-0.437822818756104
0.755985260009766
0.006536766886711
0.630160868167877
-0.183780744671822
-0.419128090143204
-0.004638247191906
0.132413074374199
-0.050133161246777
-0.334249556064606
-0.149077564477921
-0.388937175273895
-0.547137081623077
-0.247430443763733
0.00070995092392
-0.121113643050194
0.356734037399292
-0.081221885979176
0.509213805198669
0.093184463679791
-0.392624050378799
0.090729139745236
-1.02625548839569
-0.343480080366135
-0.031839694827795
0.279775321483612
0.370031863451004
0.341127812862396
0.113337829709053
-0.489104092121124
-0.049698121845722
0.651455283164978
-0.188645929098129
0.506053447723389
0.677936494350433
0.333785325288773
-0.284299522638321
-0.153521239757538
0.506827771663666
0.452566623687744
-0.796109020709991
-1.32751059532166
-0.350115954875946
-0.350233167409897
0.187696531414986
-0.705600142478943
0.535122692584991
-0.525019526481628
1.34148824214935
0.064967378973961
0.075634405016899
-0.407471656799316
0.146210104227066
-0.299028545618057
-0.079352341592312
-0.562136948108673
0.222381889820099
-0.524980902671814
-0.082492917776108
-0.465701907873154
-0.783622920513153
0.485895544290543
-0.4083192050457
0.177009701728821
-0.677311480045319
0.378465890884399
-0.645628273487091
0.539639055728912
-0.117814563214779
-0.133030578494072
0.049550462514162
-0.043220188468695
-0.258392691612244
-0.241049811244011
0.134163960814476
-0.005540892481804
-0.01871982216835
0.637347161769867
0.289765506982803
0.99449098110199
0.061460979282856
0.44124498963356
-0.494796931743622
-1.70829737186432
-0.359038889408112
0.136182472109795
0.046826105564833
1.12158620357513
-0.210005149245262
0.734694182872772
-0.043680746108294
-0.309325486421585
0.137002766132355
0.41000908613205
0.215750753879547
0.263034045696259
-0.423167526721954
-0.215252220630646
0.010089870542288
-0.645095705986023
-0.966819763183594
-0.52123498916626
0.433302283287048
0.642626464366913
-0.127476915717125
0.031363215297461
-0.108546495437622
-0.313637614250183
0.322058856487274
-0.426837295293808
-0.810232937335968
-0.359723806381226
-0.023226449266076
1.21074020862579
0.163596034049988
-0.160237908363342
-0.397097259759903
1.16989541053772
-0.237097442150116
-0.57690840959549
-1.64269709587097
0.643242955207825
0.179859429597855
-0.222920134663582
0.924580991268158
-0.467817664146423
0.643186390399933
0.060788318514824
0.434757560491562
-0.18122011423111
-0.026126306504011
0.227200254797935
-0.509842872619629
0.242147177457809
-0.415434002876282
-0.137238726019859
-0.330085277557373
-0.378093719482422
-0.341555327177048
-0.674530446529388
-0.562905669212341
0.517920672893524
0.359384894371033
0.022258371114731
-0.829131007194519
-0.846119403839111
-0.317353099584579
-0.556268393993378
-0.581988632678986
0.176833212375641
0.354878723621368
-0.430610537528992
-0.59472131729126
-0.282765805721283
-0.291276127099991
-0.317467093467712
0.993559956550598
-0.024893071502447
0.94855660200119
-0.153567552566528
-0.533717811107636
0.302171856164932
0.500271916389465
-0.870141088962555
-0.037438102066517
-0.013471770100296
0.426460474729538
-0.030122276395559
0.561332106590271
-0.396877616643906
0.132448852062225
-0.090959995985031
-0.644271075725555
-1.69053435325623
0.557242691516876
-0.808671236038208
-0.823943257331848
-0.183700412511826
-0.203161671757698
0.301541209220886
0.048968754708767
-0.157725304365158
0.614930331707001
0.683463752269745
-0.307525992393494
0.039916731417179
-0.167798280715942
0.34284844994545
-0.625499665737152
0.279091536998749
0.499871879816055
0.175310611724854
-0.2459896504879
-0.436306238174439
-0.769421458244324
0.042094513773918
-0.965881586074829
-0.308493971824646
0.118709079921246
0.09330689907074
-0.209836557507515
0.041141092777252
-1.24545609951019
-0.13474477827549
-0.129841417074204
-0.322146594524384
0.034145824611187
-0.763257503509522
-0.156143024563789
-0.109759703278542
-0.34105321764946
0.243099391460419
0.365440011024475
-0.00923621840775
-0.09125865995884
0.090814918279648
-0.328415632247925
-0.420517146587372
0.093419209122658
0.313203513622284
-0.779191374778748
-0.99988067150116
-0.025063529610634
0.353427112102509
-0.489134252071381
-0.169979691505432
-0.135643750429153
0.491513460874558
-0.701981544494629
-0.620714783668518
-0.228964611887932
-0.041462942957878
0.263283997774124
-0.403809100389481
-0.046653758734465
0.018269324675202
-0.69816267490387
-0.099030464887619
0.014684461057186
0.093984752893448
0.154654115438461
-0.450419396162033
-0.577065587043762
-0.29477658867836
-0.783536314964294
0.606121122837067
0.248574256896973
-0.466699153184891
0.124606817960739
0.092701703310013
0.371078372001648
0.059384718537331
-0.081627495586872
0.043677415698767
0.46549129486084
-0.453611463308334
1.31818377971649
-0.134239509701729
-0.386061429977417
0.081987373530865
-0.501470804214478
0.630778133869171
0.139317184686661
0.357646524906158
-1.30969214439392
0.311733603477478
0.568351805210114
0.78153133392334
0.325505137443542
-0.132993385195732
0.287373721599579
0.507006108760834
-0.624322295188904
-0.731786370277405
-0.37828129529953
0.050524696707726
-0.82808530330658
0.460955381393433
0.910993874073029
-0.106256373226643
0.975777745246887
-0.077277049422264
-0.095743462443352
0.85520738363266
-0.517670452594757
0.504016816616058
1.17069458961487
-0.402152597904205
0.699438333511353
0.125495314598084
-0.293176233768463
0.509069681167603
-0.245112687349319
0.075820431113243
0.547112822532654
-0.194464579224587
-0.420078307390213
0.647060751914978
-0.177069142460823
-0.472883433103561
-0.592835366725922
-0.312122017145157
-0.21047255396843
-0.114502280950546
-0.091829016804695
0.640154838562012
0.252647787332535
0.048086814582348
-0.469053506851196
-0.155066221952438
-0.327095031738281
0.320466756820679
0.743651807308197
-0.062301084399223
0.324220210313797
0.235874488949776
0.166389852762222
0.401538372039795
1.03670418262482
-0.0455093793571
0.460413902997971
-0.284922122955322
-0.529336094856262
0.129664391279221
-0.064793355762959
0.50903981924057
-0.173589959740639
0.18141296505928
-0.378082931041718
0.193570867180824
-0.744398653507233
-0.221517860889435
-0.060485202819109
-0.630192816257477
-0.464955002069473
0.045181520283222
0.555964291095734
-0.48874893784523
0.324633955955505
0.676661312580109
0.550224363803864
-0.765089333057404
0.239356011152267
-0.337740957736969
-0.24592013657093
-0.540980041027069
0.380505502223969
0.44226598739624
-0.431500434875488
0.24021290242672
-0.501637160778046
-1.29163575172424
0.241213083267212
0.482556134462357
-0.21920707821846
-0.374540477991104
-0.152530640363693
0.235099822282791
0.340872228145599
-0.215465679764748
0.169908136129379
0.41704124212265
-0.554759025573731
-0.266359686851501
-0.649878084659576
-0.31623375415802
-0.405866950750351
-0.112675920128822
0.20379139482975
0.331113219261169
0.797797739505768
-0.160595193505287
0.227942630648613
0.458461225032806
0.426910549402237
-0.057577315717936
-0.045878861099482
0.265188664197922
-0.417956709861755
-0.833134770393372
-0.154240667819977
-0.056307513266802
-0.352786481380463
0.733864188194275
-0.112788751721382
-0.304827511310577
-0.145952358841896
-0.073253445327282
-0.315505594015121
-0.206580117344856
-0.834441959857941
-0.044809810817242
0.0257967710495
-0.629080414772034
0.033772140741348
0.341677397489548
-0.194978132843971
0.596979081630707
-0.01969999819994
0.017928458750248
-0.192162826657295
0.738279223442078
0.485697537660599
-0.066451013088226
0.691604495048523
-0.779500842094421
-0.127108961343765
-0.030010242015123
0.01834000274539
0.416165679693222
-0.225921228528023
-0.132048904895782
-1.00350880622864
-0.363860785961151
-0.24618199467659
-0.002914533019066
-0.10802935063839
0.51900839805603
-0.926567435264587
-0.666840434074402
-0.725339829921722
-0.397627651691437
0.270446687936783
-0.136712372303009
0.103756532073021
-0.656108260154724
0.672652065753937
0.075988210737705
0.420659571886063
-0.315324544906616
-0.108544632792473
0.614874303340912
0.787085115909576
-0.46150141954422
0.494559228420258
-0.248081773519516
0.23416143655777
0.282297194004059
-0.950177550315857
-0.153794959187508
-0.3389932513237
-0.605653047561646
-0.46034386754036
0.425486743450165
-0.263951122760773
-0.337985157966614
-0.131487473845482
0.518904447555542
-0.180301576852798
-0.12130007147789
0.14574059844017
-0.272796481847763
1.12862181663513
-0.179063975811005
0.137754827737808
-0.395550668239594
0.227307796478271
-1.19869315624237
-1.05078339576721
1.59324896335602
0.050019904971123
-0.545914888381958
-1.09319174289703
0.987935900688171
0.007299892604351
-0.513738930225372
0.042578130960465
-0.575657367706299
-0.375493943691254
0.262489974498749
0.031686823815107
0.32316979765892
-0.108889125287533
0.382982462644577
0.273851275444031
0.737002313137054
-0.081669583916664
0.17676018178463
-0.571564197540283
0.011471308767796
0.864262044429779
-0.84046995639801
-0.519083857536316
0.550424575805664
1.09715163707733
-0.116105020046234
0.007629945874214
-0.437288582324982
0.265463471412659
0.33980792760849
-0.287268072366714
0.534649133682251
-0.060433439910412
0.254800945520401
0.826878011226654
-0.694968104362488
-0.375321865081787
-0.067743733525276
0.19560918211937
-0.75569498538971
-1.22766029834747
-0.45165279507637
0.237859129905701
-0.527704656124115
0.25567901134491
0.385469824075699
-0.441048055887222
-0.92761617898941
-0.500429093837738
-1.20161116123199
0.941550552845001
0.048822727054358
0.070112556219101
-0.18624359369278
0.292669773101807
-0.313537329435348
0.471108436584473
-1.03684103488922
-0.682168066501617
0.566879272460938
-0.341067641973495
-0.744425177574158
-0.334351480007172
-0.066157221794129
-0.065341897308827
0.119650036096573
0.162895753979683
-0.047654088586569
-0.055363263934851
-0.348235905170441
-0.843596518039703
0.22100904583931
-0.062837071716786
-0.837665259838104
-0.323204278945923
0.6464022397995
-0.851545393466949
-1.35364472866058
-0.399298667907715
-0.701361656188965
-0.598300218582153
0.152236849069595
-0.627590656280518
0.842341244220734
-0.54884934425354
-0.759553790092468
-0.923383235931397
-0.055040247738361
-0.720059096813202
-0.525688409805298
-0.085101537406445
-0.398935258388519
-0.197522580623627
0.608346223831177
-0.423934131860733
-0.253924459218979
-0.563858687877655
-0.955566704273224
0.556489229202271
-0.334443211555481
-0.309366703033447
-0.533801913261414
-0.351898103952408
0.252016305923462
0.230727195739746
-0.101985551416874
0.292496860027313
-0.042531751096249
-0.803644776344299
-0.133340433239937
0.326970189809799
-0.08735615760088
1.14008772373199
-0.789926409721375
0.755786180496216
-0.117897726595402
0.21288400888443
1.0180675983429
-0.092230841517449
-0.080385327339172
0.267173588275909
-0.5296471118927
-0.400332152843475
0.036740764975548
-1.03959119319916
-0.015138223767281
-0.325026273727417
0.27594256401062
-0.137724429368973
0.341452181339264
-0.033899106085301
0.673054277896881
0.062373086810112
-0.189683169126511
-0.735366821289063
-0.675281047821045
-0.277705639600754
-0.98368364572525
-0.105827152729034
-1.6862416267395
0.202783048152924
-0.746446967124939
0.27013897895813
-1.31300258636475
-1.01407277584076
0.121909037232399
0.080602765083313
-0.468072533607483
0.04901497066021
-0.247610181570053
-0.023262940347195
0.184451699256897
0.356289923191071
0.181486129760742
0.273747533559799
0.509531021118164
0.395254105329514
0.356754928827286
-0.543468058109283
-0.19200599193573
-0.102473706007004
-1.20937418937683
-0.282146483659744
-0.017799079418182
0.421950578689575
0.841101348400116
0.421674787998199
-0.556482374668121
0.002732463181019
0.423509746789932
-0.353988826274872
0.307764112949371
-0.020901432260871
0.384137034416199
-0.251766413450241
-0.250978410243988
1.25757491588593
0.350863814353943
0.115209072828293
0.792633354663849
-0.090938031673431
0.426144778728485
-0.329644024372101
0.369118005037308
-1.15564918518066
0.287960052490234
-0.656010210514069
0.927570044994354
-0.131201237440109
0.035864628851414
-0.169713914394379
-0.627715647220612
0.255267977714539
0.332302927970886
-0.657073140144348
-1.07331991195679
0.646422624588013
-0.501665413379669
0.255455434322357
0.510862588882446
0.09232896566391
0.122330732643604
0.424031049013138
-0.532150447368622
-0.416831701993942
0.042585946619511
0.081223368644714
0.039153330028057
0.004773916676641
-0.134767234325409
-0.208217784762382
-1.35207760334015
-0.721867799758911
-0.324544042348862
0.610636949539185
-0.212853372097015
0.563122630119324
1.13180720806122
0.400123476982117
0.055203106254339
-0.980535805225372
0.650320649147034
-0.736356437206268
-0.126580357551575
-0.379417032003403
0.326007664203644
-1.05822253227234
0.809522390365601
-0.426666468381882
-0.108504571020603
0.245218798518181
-0.810342013835907
-0.00294217467308
-1.02373576164246
-0.123776815831661
0.177804812788963
-0.418355822563171
-0.15535232424736
0.320600241422653
-0.472446173429489
-0.852276086807251
-0.042306184768677
0.322844684123993
-0.599960505962372
-0.660418152809143
-0.298677772283554
0.366142451763153
0.322670757770538
0.103951074182987
-0.130842819809914
0.305009394884109
-0.461771458387375
0.250951856374741
-0.425980538129807
0.583407938480377
-0.976296365261078
0.764185786247253
-0.935985565185547
-0.751426696777344
-1.53967106342316
-0.187878355383873
-1.06231451034546
0.247973531484604
0.193487599492073
-0.198534682393074
0.845702886581421
0.208803832530975
-0.059562545269728
0.62543648481369
-0.932257950305939
0.349711060523987
0.23364731669426
0.192227512598038
-0.672868490219116
0.715062618255615
-0.398763418197632
-0.236448287963867
-0.017277281731367
0.473484009504318
0.286316007375717
0.288187175989151
-0.355414718389511
0.212090626358986
0.482161194086075
-0.078432492911816
-0.427972674369812
-0.720563590526581
-0.044835224747658
0.057576738297939
-0.610387980937958
-0.467632353305817
0.505609273910522
-0.196848317980766
-0.070777289569378
0.224172011017799
-0.52625960111618
-0.735879063606262
-0.528684616088867
-0.337937384843826
-0.854039371013641
-0.033242516219616
-0.520581543445587
0.711921751499176
-0.216994524002075
-0.004281908273697
0.941226184368134
0.142631843686104
0.321004122495651
-0.064612969756126
-0.137218341231346
0.278395444154739
-0.203325390815735
0.234641999006271
-0.069576516747475
0.145358026027679
-0.377934277057648
-0.432209640741348
-0.102125696837902
0.099745579063892
-0.534900665283203
-0.837625682353973
-0.405371218919754
0.325213462114334
-0.462736785411835
-0.003612872213125
0.185042172670364
0.199119582772255
0.350198924541473
-0.075515374541283
-0.101302623748779
-0.600966572761536
-0.72605562210083
-1.06696724891663
-0.298429489135742
0.201376765966415
-0.800948858261108
0.651462078094482
-0.13678503036499
0.593723595142365
-0.174440488219261
0.005830153822899
-0.519780576229095
-0.261515438556671
-0.613990426063538
-0.58568000793457
-1.27631843090057
-1.11697626113892
-1.205193400383
-0.115710690617561
-0.827452063560486
-0.551320493221283
-0.517155587673187
0.466961085796356
-0.173418700695038
0.236458152532578
0.473012357950211
-0.365503162145615
0.53169310092926
-0.718230485916138
-0.625773966312408
-0.462919116020203
0.557251393795013
0.34947270154953
-0.783604800701141
-0.458715349435806
-0.105115011334419
-0.66102409362793
0.034768365323544
-0.339485943317413
0.746450066566467
0.66534548997879
0.134045481681824
0.191676646471024
-0.029527004808188
-0.414123713970184
-0.308817774057388
0.49922788143158
0.612817704677582
0.023596107959747
-0.112933687865734
0.105387598276138
0.495457381010056
0.671255111694336
-0.286150246858597
0.109633773565292
-0.728314995765686
0.287387758493423
0.086315684020519
-0.210939601063728
-0.097497835755348
-0.21932652592659
-0.241143524646759
0.784587442874908
0.340844422578812
-0.994736015796661
0.408070534467697
-0.362410247325897
-0.327931970357895
-0.035994429141283
0.028020324185491
0.40039199590683
-0.152491852641106
0.112696006894112
-0.158942863345146
0.039869766682386
0.236325651407242
-0.365861982107162
-0.1780666410923
-0.649771153926849
-0.329584717750549
-0.467799663543701
-0.983468055725098
-0.711259543895721
-0.135183647274971
-0.924281239509583
0.095680490136147
0.418740093708038
-0.226864859461784
-0.180627435445786
0.116447284817696
-0.005148462951183
-0.235459417104721
-0.758179187774658
0.545417189598084
0.218463912606239
0.236882895231247
0.19110868871212
-0.138381659984589
-0.34227466583252
0.619850814342499
-0.298519372940063
-0.166065573692322
0.084749564528465
0.811052560806274
0.010700084269047
-0.520265877246857
0.031117126345635
-0.204438805580139
0.538008153438568
-0.526490211486816
-0.448478162288666
-0.454006135463715
-0.458600163459778
-0.50287252664566
0.611804783344269
1.08955574035645
0.300944477319717
-0.046812623739243
-0.809632897377014
-0.480458110570908
0.143553838133812
0.174677044153214
0.29990342259407
0.112125039100647
0.304435968399048
-0.297574192285538
-0.505420625209808
-0.210449188947678
0.131669119000435
0.218232676386833
-0.225536227226257
-0.556991994380951
-0.583653509616852
0.556054353713989
0.658380091190338
0.259711742401123
0.547387778759003
0.116718359291554
0.633115887641907
-0.626511633396149
-0.116136893630028
0.138061001896858
-0.052196696400642
-1.03266215324402
-0.491947323083878
0.181469976902008
0.035038392990828
0.355717420578003
0.989222288131714
0.673062562942505
0.204756587743759
0.097888953983784
-0.01142368465662
-0.834425687789917
0.039493560791016
1.06723737716675
0.483300507068634
-0.02154140919447
-0.309312462806702
0.205755546689033
0.006292863748968
0.315411925315857
-0.322385519742966
-0.589761137962341
0.10441917181015
-0.363573670387268
-0.760698556900024
0.542283177375793
-0.558064520359039
0.021095015108585
0.028560340404511
-0.425253003835678
0.842759251594543
0.434366315603256
-0.415048062801361
0.615383446216583
-0.412030875682831
-0.705615878105164
-0.176029920578003
-0.327945053577423
0.51755952835083
-0.226813673973083
0.57247257232666
0.040000766515732
-0.484464347362518
0.363921880722046
0.127601504325867
0.459781497716904
0.243927404284477
0.241028472781181
-0.522837102413178
0.640979111194611
0.048073653131723
-0.454231113195419
-0.471088200807571
-0.212684959173203
0.373760491609573
-0.078274980187416
0.291656613349915
0.562963664531708
0.467412203550339
-0.017440753057599
-0.103669241070747
-0.275050461292267
0.474459230899811
-0.162225797772408
-0.146153464913368
0.115741476416588
0.198829054832459
-0.126102447509766
-0.426541984081268
0.145500808954239
-0.067902758717537
0.480922013521194
0.234106972813606
0.230082482099533
-0.363018959760666
-0.538384437561035
-0.756567120552063
-0.131015509366989
0.892541408538818
0.331531643867493
0.446410238742828
0.007939212024212
0.130470931529999
0.156007766723633
-0.09308922290802
0.795171141624451
-0.203150808811188
-1.11226177215576
0.206577748060226
-0.826431334018707
0.114983275532722
0.25947567820549
-1.04829454421997
-0.874876022338867
-0.314094722270966
-0.388699471950531
-0.935132503509522
0.085649408400059
-0.729617655277252
0.716307640075684
-0.553487122058868
0.588534414768219
-0.157769471406937
-0.191473007202148
-0.40874046087265
-0.303527295589447
0.211226731538773
0.222278833389282
-0.445189893245697
-1.18948769569397
0.312134981155395
0.118039473891258
0.152897953987122
-0.152645647525787
0.542444467544556
-0.65905886888504
-0.525788486003876
0.24892283976078
-0.122276701033115
-0.262467235326767
-0.594060719013214
-0.343749314546585
-0.925412774085999
-1.21574604511261
0.533477544784546
0.009730177000165
-0.096170455217362
-0.097038790583611
0.766875267028809
0.278143674135208
-0.279851406812668
0.110615991055965
-0.508892714977264
0.101391367614269
0.141691744327545
-1.21275734901428
0.085535928606987
0.209877908229828
0.003169715404511
-0.493306785821915
1.09542262554169
0.450997471809387
-0.315150827169418
-0.459850400686264
-0.276853859424591
0.453728646039963
-0.65315705537796
0.213214576244354
-0.900557041168213
-0.063915655016899
0.05879994481802
-0.09196250885725
0.192991778254509
-0.483502477407455
0.129189759492874
0.073006823658943
0.028092719614506
-0.746488153934479
-0.845378160476685
0.29859933257103
0.566731154918671
0.106133095920086
0.416880607604981
0.505340695381165
0.25437930226326
-1.12293100357056
-0.527628898620606
-0.550948083400726
-0.513006091117859
-0.427242398262024
0.35894900560379
0.567260086536408
-0.36983522772789
-0.361134678125381
0.117943115532398
0.554034411907196
-0.179528146982193
0.094971768558025
0.065513364970684
-0.80812793970108
0.544881701469421
0.134202048182487
0.592611312866211
0.180771023035049
0.249110728502274
-0.212632775306702
-0.186388924717903
-0.148329377174377
0.178145572543144
0.147634014487267
-0.159359395503998
0.331601917743683
-0.130780413746834
0.163959950208664
0.041139077395201
-0.555623114109039
0.667462050914764
-0.339437127113342
0.125040858983994
0.630949020385742
0.255389481782913
-0.849104940891266
1.83967304229736
0.306406140327454
0.428742170333862
0.134687602519989
-0.477923572063446
-0.738318681716919
-0.89556747674942
0.134891644120216
0.350458055734634
-0.873137176036835
0.842001140117645
-0.809172928333283
0.829653978347778
0.021389462053776
-0.554784536361694
-0.331797212362289
-0.596877574920654
0.183143556118011
-0.580238223075867
0.024464726448059
-0.354919463396072
-0.109500378370285
0.524963319301605
0.088597685098648
-0.223950266838074
-0.621564030647278
0.10860475897789
-0.321925908327103
0.444223135709763
-0.618972599506378
-0.849002838134766
0.663520395755768
-0.562747418880463
-0.081938564777374
-0.474144846200943
-0.4679134786129
0.457028150558472
0.361132025718689
-0.166225343942642
-0.337723076343536
0.590564072132111
0.491916596889496
-0.217827096581459
0.031568244099617
0.785360395908356
-0.478217482566834
-0.513686835765839
-0.003275901079178
-1.65671968460083
0.057372033596039
0.543335616588593
-0.138085514307022
0.214446127414703
0.495784282684326
0.247747048735619
0.066119283437729
0.058874651789665
-0.093062102794647
0.446764826774597
0.299831420183182
-0.195621341466904
-0.290995895862579
0.116909004747868
0.278997123241425
-0.542620003223419
-0.03860430419445
0.510385155677795
-0.7504563331604
-0.956175088882446
-0.24029628932476
0.215909868478775
0.189479172229767
0.438935846090317
0.752018690109253
-0.446797221899033
0.422613322734833
1.05531215667725
-0.741738975048065
-0.655170798301697
-0.375881552696228
0.044491238892078
0.181926026940346
0.10547199845314
-0.184247821569443
0.53852242231369
0.258332043886185
-0.628376841545105
0.509504437446594
-0.51457291841507
0.039244808256626
0.366266250610352
0.001237297430635
0.618628203868866
0.356970876455307
-0.374867767095566
0.34105721116066
-0.63081020116806
-0.028789721429348
-0.147705137729645
-0.30719780921936
-0.008508455008268
-0.213954329490662
-0.261806607246399
1.00176465511322
0.204175353050232
-0.067192226648331
-0.216777265071869
0.258602052927017
0.297565251588821
-0.207602918148041
-0.572397291660309
-1.43104696273804
0.015748545527458
-0.805960059165955
-0.127678275108337
-0.174125641584396
-0.526659667491913
-1.45300853252411
-0.547624468803406
-0.101770341396332
0.423367500305176
0.249185353517532
-0.575698018074036
1.1072826385498
-0.127193570137024
-0.282970041036606
-0.47052276134491
-1.42043626308441
0.500219821929932
0.305533945560455
-0.625021815299988
-0.377058565616608
0.296314477920532
-0.043714560568333
0.256808638572693
0.29901510477066
-0.259708017110825
0.124430827796459
-0.107245728373528
-0.36518058180809
-0.02042968198657
0.183067485690117
0.20937491953373
0.466658771038055
-0.37277752161026
0.121044367551804
0.559513330459595
-0.112490236759186
0.110791616141796
0.433299213647842
0.043757144361734
-0.215163365006447
-0.262252390384674
-0.030124504119158
0.129522010684013
-0.293916255235672
-0.374457955360413
-0.068684160709381
0.196504443883896
-0.451135218143463
-0.433180034160614
0.26231586933136
-0.342316061258316
-0.173753544688225
-0.770195603370667
-0.096309289336205
0.055083606392145
-0.383909285068512
0.013988181948662
0.354482382535934
-0.544048726558685
-1.02613353729248
-0.58995658159256
-0.295114070177078
-0.169187486171722
0.291313886642456
-0.285761922597885
-0.55678129196167
-0.227540969848633
0.132119700312614
0.019086733460426
-0.267599523067474
-0.206344768404961
-0.319861650466919
0.135183572769165
-0.670411884784699
-0.484991610050201
0.065683513879776
0.246800035238266
0.373899757862091
0.335219234228134
0.615387976169586
-0.310863226652145
0.075433701276779
-0.277378529310226
0.753333449363709
0.197847619652748
-0.554030776023865
-0.368604302406311
0.281553000211716
0.008194878697395
-0.182601094245911
0.303919464349747
0.504794657230377
-0.535909652709961
0.425466567277908
0.433724045753479
0.177642300724983
0.062339819967747
-0.165807709097862
0.459309697151184
-0.846747398376465
-0.23516708612442
-0.185151994228363
-0.525007128715515
0.84022057056427
0.769150316715241
-0.034196950495243
-0.384848773479462
0.131812989711761
0.321660786867142
-1.33058929443359
-0.582122981548309
-0.217800796031952
0.539857387542725
0.643617987632751
-0.243674755096436
-0.37337401509285
0.558207035064697
-0.683851897716522
-0.325846880674362
0.347169816493988
-0.366470843553543
0.31996214389801
-0.041331067681313
0.327390730381012
0.430680334568024
0.574643552303314
0.010232389904559
-0.766235411167145
0.068685315549374
0.672089338302612
1.15424966812134
0.054478526115418
0.005469856783748
-0.363279938697815
-0.936890423297882
-1.46740651130676
0.780422568321228
-0.414497345685959
0.5016930103302
-0.011448064818978
1.08617746829987
-0.269672036170959
0.071581684052944
-1.20178186893463
-0.73270857334137
0.457675516605377
-0.161244496703148
-0.52030873298645
-1.14376676082611
-0.263048946857452
0.051317878067494
0.048441156744957
0.571390271186829
0.009984970092773
-0.017672814428806
-0.373450100421906
0.449956655502319
0.595093548297882
0.094670660793781
-0.838602364063263
-0.986772775650024
0.511522889137268
-0.402333289384842
-0.690238475799561
0.733501970767975
-0.425034523010254
-0.493672460317612
0.442124307155609
-0.647363424301147
0.007549025118351
0.732853531837463
0.860075891017914
0.665588736534119
-0.186391890048981
-0.008155276998878
0.273080170154572
0.714072942733765
0.206884250044823
-0.004317760933191
-0.607893943786621
0.539779484272003
-1.00918936729431
-0.412396371364594
-0.033264618366957
-0.668251276016235
-0.409416526556015
-0.713680922985077
0.547685384750366
-0.257168471813202
0.259815752506256
0.185364544391632
0.488409101963043
-0.390943944454193
-0.290901690721512
-0.610298693180084
-0.153139173984528
1.16194188594818
0.357570827007294
0.373352259397507
-0.242776453495026
-0.279173940420151
0.387222617864609
0.672974109649658
-0.134389579296112
0.849036574363709
-0.086178034543991
-0.101776897907257
-0.041933443397284
-0.439701467752457
0.532364726066589
0.176127523183823
0.583941757678986
-0.827799141407013
-0.130703777074814
-0.752373576164246
-0.680956125259399
-0.136271998286247
0.7859987616539
-0.072994090616703
-0.287478566169739
-0.851598381996155
0.308006227016449
0.080049812793732
0.802557945251465
0.023485206067562
0.240802720189095
0.066395133733749
0.314749658107758
0.195695638656616
-0.685933172702789
0.036973834037781
-0.244940847158432
0.424223214387894
0.219798937439919
-0.383785367012024
-0.119135126471519
-0.093625642359257
-0.548423171043396
-1.38649380207062
0.441057324409485
0.587817966938019
0.022864334285259
0.167755648493767
0.001629285514355
-0.442279070615768
0.001370348036289
0.591963231563568
-0.001472026109695
-0.177570074796677
-0.138916224241257
0.354937076568604
-0.431876450777054
-0.598410606384277
-0.695672810077667
-0.510851383209229
-0.631775259971619
0.484752029180527
-0.020404122769833
0.391927897930145
0.026387175545096
-0.96913081407547
0.184155493974686
0.178123667836189
0.788265526294708
-0.048878580331802
0.067104704678059
0.370490282773972
0.23032146692276
-0.376186370849609
-0.078926123678684
-0.279483824968338
0.442863792181015
-0.600621283054352
-0.68346905708313
-0.498171657323837
-0.134457871317863
-0.28898960351944
0.047893580049276
-0.114669300615788
0.335070818662643
-0.578779757022858
-0.843459486961365
0.400637716054916
-0.334059417247772
-0.499128520488739
0.717557966709137
0.694421947002411
0.494497328996658
-0.5998575091362
1.18509387969971
-0.619341373443604
0.009898141026497
-0.30769681930542
-0.460813343524933
-0.242582350969315
-0.224455147981644
0.843509197235107
-0.304476499557495
-0.059735078364611
-0.04104582592845
0.41625514626503
0.152475506067276
-0.288084089756012
-0.543273568153381
0.600305199623108
-0.225458234548569
0.363733947277069
-0.124890625476837
0.048473753035069
0.034568935632706
-0.286350935697556
-0.264763861894608
-0.711307466030121
-0.852772533893585
-0.161641538143158
0.68547534942627
-0.035035882145166
0.048710372298956
0.060569576919079
-0.027569698169828
-0.380305171012878
-0.271900445222855
0.175987258553505
0.962540030479431
-0.634005963802338
-0.414522975683212
0.224488735198975
-0.383759737014771
1.717937707901
0.842561960220337
-0.14351150393486
0.589432299137116
-0.299833208322525
0.262483268976212
0.317428350448608
0.690533995628357
0.95138019323349
0.538399994373322
0.79587185382843
0.613848984241486
0.565646111965179
0.477730542421341
0.186622947454453
-0.451484352350235
0.691519975662231
-0.013622343540192
0.588171720504761
0.18124121427536
0.608600556850433
0.236634090542793
0.250307023525238
-0.201496616005898
-0.85765278339386
0.24860854446888
0.467333227396011
-0.003749050199986
0.578703999519348
0.014504998922348
-0.438778579235077
-0.168348014354706
-0.361744970083237
-0.021050095558167
-0.686702072620392
-0.670446515083313
-0.181918561458588
-0.785715579986572
0.217915147542953
0.389579236507416
0.523532569408417
-0.015678934752941
-0.402199298143387
-0.257016330957413
0.485722959041595
-0.098463073372841
0.307479053735733
-0.4653160572052
-0.759664535522461
0.554464876651764
-0.185181885957718
-0.018316049128771
0.084315001964569
0.178166717290878
0.010040196590126
-0.453867793083191
-0.246087998151779
0.2160983979702
0.283253967761993
-0.012728914618492
-0.16726179420948
-0.6837437748909
-0.142571970820427
0.021224372088909
0.744913339614868
-0.303683757781982
0.187046095728874
-0.306833654642105
-0.514389634132385
0.76978862285614
-0.400154799222946
-0.797189891338348
0.622349560260773
0.22138848900795
0.342369765043259
-0.083962313830853
-1.10105133056641
0.380011260509491
0.287489265203476
-0.39131236076355
0.742896974086762
-0.243347749114037
-0.086252585053444
-0.873053133487701
-0.763155460357666
-0.555646061897278
0.355444610118866
-0.691204130649567
-0.401574790477753
-0.915014266967773
0.637551665306091
0.526975035667419
-0.401236444711685
-0.234731584787369
-0.227213144302368
-0.328901648521423
0.193329066038132
0.392414033412933
0.163565814495087
-1.30987393856049
-1.06175637245178
0.655562460422516
0.137483805418015
-0.059361629188061
-0.476886808872223
-0.233596935868263
0.150448471307755
-0.985659837722778
0.095777541399002
0.466686546802521
-0.528259038925171
0.079675070941448
-0.484868615865707
-0.306672155857086
0.17402882874012
0.316232234239578
0.034958962351084
0.226366877555847
0.859635829925537
-0.478204667568207
0.526931405067444
0.251533627510071
0.323987871408463
0.5964515209198
-0.269089490175247
0.334959447383881
1.0598349571228
-1.0660308599472
-0.117779120802879
-0.403234511613846
0.667196810245514
-0.527673780918121
0.58198094367981
0.391864001750946
0.486676305532455
-0.321848511695862
0.278149157762527
0.191105842590332
-0.03727550804615
-0.275996536016464
0.800214231014252
-0.434539675712585
-0.147176951169968
0.099290765821934
0.746707141399384
0.512854278087616
0.741372764110565
-0.3597032725811
0.37296536564827
0.19799330830574
0.126722201704979
-0.110851399600506
-0.28320586681366
0.183107614517212
-0.480168700218201
-0.684738039970398
0.897043168544769
-0.358905106782913
0.583849549293518
0.318545758724213
0.3092280626297
0.039385426789522
-0.142251253128052
0.312904417514801
0.047069568186998
-0.335993230342865
-1.17510163784027
-0.291817545890808
0.22926789522171
0.758326947689056
0.042260833084583
-0.906125605106354
0.014771863818169
0.510333240032196
-0.244908154010773
0.241702020168304
0.228153377771378
0.079744406044483
0.239505589008331
0.972428500652313
-0.462397933006287
-0.989931881427765
0.141034960746765
-0.488237649202347
0.251948446035385
-0.765468955039978
-0.111496351659298
0.070945806801319
-0.917594969272614
0.447405755519867
-0.095722936093807
-0.121471405029297
-0.746549665927887
-0.620267033576965
-0.282303124666214
0.76106858253479
0.721732974052429
0.479426145553589
0.750386714935303
-0.106524646282196
-0.416315019130707
-0.00179947167635
-0.30949342250824
0.494941532611847
0.171551033854485
-0.060229014605284
-0.316708087921143
0.41612908244133
-0.177263185381889
0.169739380478859
0.125536948442459
-0.127973064780235
-0.504580795764923
0.523830950260162
0.613693356513977
-0.175028562545776
-0.46305587887764
0.719721853733063
0.126539275050163
0.596756041049957
-0.501084387302399
-0.79662013053894
-0.002310454845428
-0.566311180591583
-0.237683936953545
0.355426758527756
-0.643194496631622
-1.01585555076599
0.701678335666657
-0.380901128053665
0.008675582706928
-0.173474073410034
-0.58422189950943
-0.865386366844177
0.470150828361511
-0.171026676893234
-0.080212384462357
0.406626760959625
0.232298314571381
-0.535644888877869
-0.024721018970013
-0.17675356566906
0.266529411077499
-0.392826616764069
0.739081382751465
0.102105319499969
-0.439076662063599
0.245311692357063
0.481636494398117
-0.118312865495682
0.967402338981628
0.076318994164467
0.060600757598877
-0.588242173194885
1.31885480880737
-0.628147721290588
-1.28392207622528
0.917778134346008
0.21323299407959
-0.425190806388855
-0.290955901145935
-0.642852365970612
-0.43932431936264
0.211937889456749
-0.189205080270767
0.315902650356293
-0.15167048573494
-0.43511962890625
-0.648892164230347
0.258475780487061
-1.14233958721161
-1.03380572795868
-0.359880298376083
0.114167302846909
0.577486574649811
0.114924758672714
-0.056072674691677
0.018322873860598
0.497006595134735
0.505919575691223
-0.84240859746933
0.442854404449463
-0.506464898586273
-0.278973758220673
0.098746836185455
0.087273597717285
-0.380308419466019
-0.289128184318542
-0.214005336165428
-0.400809019804001
0.42744591832161
0.24877442419529
-0.59482729434967
-0.42780801653862
0.657910823822022
-0.224454596638679
0.283035516738892
0.64539510011673
-0.348440617322922
0.569295823574066
-0.136996671557426
0.542313814163208
-0.380084186792374
0.018338315188885
-0.135447412729263
1.21383106708527
0.124781116843224
0.277981877326965
0.013421074487269
0.353362143039703
0.123947143554688
0.462823003530502
-0.272258460521698
0.007569074630737
-0.116603195667267
0.166232272982597
0.286669969558716
0.039311952888966
-0.230946853756905
0.188869088888168
-0.387979358434677
-0.071352936327458
0.021289266645908
-0.705960750579834
0.228248909115791
0.365287065505981
-0.285373985767364
-0.709544062614441
-0.496239364147186
1.1665164232254
-0.753930568695068
-0.66433197259903
-0.973626792430878
-0.139421880245209
0.367761701345444
-0.372253954410553
-0.530351996421814
0.998730599880219
-0.424458384513855
-0.498245865106583
-0.283225357532501
-0.119585275650024
0.105771712958813
0.904080271720886
-0.48928913474083
0.707336485385895
0.084153987467289
-0.35192009806633
0.291216015815735
-0.132173180580139
0.402171134948731
0.445376098155975
0.488516479730606
0.122055478394032
0.434498220682144
0.830747425556183
-0.078116022050381
-0.582455456256866
-0.090708076953888
0.902663469314575
-1.00399148464203
0.005385592579842
-0.204321160912514
0.726873874664307
0.497752726078033
0.289306074380875
0.116403840482235
0.494902491569519
0.338522851467133
-0.066272668540478
0.044449843466282
-0.013789687305689
0.062111426144838
0.584188342094421
-0.728109419345856
-1.20953810214996
-0.051331102848053
-0.622615575790405
-0.368039727210999
0.48377251625061
0.268630683422089
-0.00324313249439
0.161051481962204
0.132216453552246
-0.744250953197479
0.096367381513119
0.150020316243172
0.959185421466827
-0.725537121295929
-0.089221335947514
-1.00280463695526
-1.06593191623688
-0.057360388338566
0.350033819675446
-0.345909267663956
0.534430384635925
0.191767334938049
0.195375591516495
0.030016601085663
-0.223963439464569
-0.711420178413391
0.292444884777069
-0.619086921215057
-0.623431324958801
0.119453027844429
0.104625642299652
0.578914940357208
-0.462276369333267
-0.181905597448349
-0.445602118968964
-0.870478093624115
0.180690631270409
0.255977123975754
0.633960485458374
0.021683346480131
0.052452448755503
-0.341749012470245
0.045546539127827
0.332051575183868
-0.034485705196858
-0.160388708114624
-0.754480004310608
-0.372881352901459
0.663191497325897
-0.60113263130188
-0.979057729244232
0.036167442798615
0.759302079677582
-0.497801065444946
-0.36752986907959
-0.619193196296692
-0.714636981487274
-1.19482445716858
0.534381031990051
0.328360438346863
-1.11822807788849
-0.435259282588959
0.046635277569294
0.197943165898323
-0.000322978943586
-0.043632030487061
0.437632322311401
-0.471773207187653
-0.365135818719864
-0.504269599914551
-0.208324119448662
0.993453204631805
-0.097074672579765
0.125372469425201
0.693634927272797
0.047230273485184
0.650979340076447
0.355460166931152
0.047347210347653
0.268005281686783
0.326964348554611
0.31670555472374
-0.504716396331787
-1.08690273761749
-0.703766167163849
-0.756788372993469
0.765645623207092
0.544922232627869
0.101280860602856
-0.62601912021637
-0.652499496936798
0.173186972737312
-0.172727033495903
0.079555377364159
-0.680780827999115
-0.025359734892845
-0.429195016622543
0.133416563272476
1.00832462310791
0.156751528382301
-0.211323872208595
-0.201555415987968
0.258254259824753
0.36680880188942
0.203543081879616
-0.283081710338593
-0.108898684382439
-0.568427503108978
0.355115711688995
-0.139707252383232
-0.436011612415314
-1.151202917099
-0.230177089571953
-0.378504157066345
-0.451372891664505
0.302909731864929
0.00864720903337
0.37950524687767
-0.39401251077652
-0.125118300318718
-0.146912887692451
-0.221198171377182
-0.782079100608826
0.484578192234039
0.388142943382263
0.822559356689453
0.298001706600189
-0.744607329368591
-0.100328996777534
-0.873725414276123
-0.782165110111237
-0.385518819093704
-0.038697049021721
-0.564856648445129
-0.910483241081238
0.415978670120239
0.333751797676086
0.313952326774597
0.122611284255981
-0.467974662780762
-0.754790425300598
0.303498327732086
0.044047135859728
0.229566723108292
-0.192363560199738
-0.066122904419899
0.258903741836548
-0.285701513290405
0.919688701629639
-0.74122029542923
0.193795919418335
-0.121286652982235
-1.06442213058472
0.698772549629211
-0.086781665682793
-0.490446180105209
-0.517053484916687
0.169009417295456
0.157495900988579
-0.219223380088806
0.207843720912933
-0.883479416370392
0.726521968841553
-0.126680254936218
0.138832256197929
-0.088299848139286
-1.07926070690155
0.887994647026062
0.566213190555573
0.141276150941849
-0.49210062623024
-0.272115856409073
0.085413128137589
0.375783413648605
0.431893706321716
0.605395197868347
0.165398702025414
-0.134596154093742
-0.066098444163799
0.250742554664612
0.283268451690674
0.203207343816757
0.04965540021658
1.12860631942749
-0.109709538519382
0.157730624079704
-0.135292112827301
0.176062136888504
-0.178415060043335
0.152730986475945
0.416875779628754
0.43369197845459
-0.431486874818802
-0.165055975317955
0.288091540336609
0.131940320134163
-0.689753174781799
-0.703425943851471
0.986143052577972
-0.298996120691299
-0.913682997226715
-0.23756368458271
0.078651368618012
0.204160138964653
-0.614813625812531
-0.85444039106369
0.897765100002289
-0.26616969704628
-0.440872877836227
0.330786526203156
-0.145798370242119
-0.126842886209488
0.269996494054794
-0.343790978193283
0.063893765211105
-0.324321120977402
0.695918560028076
-0.301291525363922
0.992680609226227
-0.077979162335396
-0.779899597167969
0.570784747600555
0.104178339242935
0.671948194503784
0.585382640361786
0.119022116065025
0.328460603952408
0.645669102668762
-0.08925598859787
-0.88362330198288
0.350439816713333
-0.619703054428101
-0.355768650770187
-0.240057691931725
-0.637203335762024
1.05513274669647
0.229890376329422
0.419781506061554
-0.002293899655342
-1.37155222892761
0.043398573994637
0.17385533452034
0.287384778261185
-0.297869324684143
0.358143448829651
1.14257335662842
-0.133178353309631
-0.070070929825306
0.237685650587082
0.670030891895294
0.07530701905489
0.491053223609924
0.299535155296326
0.053359370678663
0.00049396045506
-0.776393592357636
-0.007120683789253
-0.311532497406006
0.069837465882301
0.251971691846848
-0.114211574196816
0.779583096504211
-0.16510221362114
-0.206060066819191
-0.155581653118134
-0.061425924301148
-0.582932829856873
-0.553493022918701
-0.862951397895813
-0.438098877668381
1.15751707553864
-0.60556948184967
-0.274672240018845
-0.397902190685272
0.212489888072014
-0.183501109480858
0.495113343000412
0.121464744210243
-0.259123057126999
-0.519497215747833
-0.228755325078964
0.021504908800125
-0.005776634439826
-0.925056576728821
0.711304008960724
0.432891607284546
-0.18842688202858
0.247022852301598
0.085698589682579
-1.03727066516876
0.005014389753342
-0.261969774961472
-0.288005590438843
-0.383660078048706
0.076810233294964
-0.197544038295746
-0.866525650024414
0.226261779665947
0.052020888775587
-0.535981833934784
-0.360406279563904
0.774018883705139
0.035991221666336
0.153610050678253
0.153483927249908
-0.172477021813393
0.983273148536682
-0.511713802814484
-0.320329487323761
0.485648393630981
0.131343945860863
0.349518567323685
-0.213384658098221
0.058401010930538
0.061975028365851
0.319123208522797
0.103521339595318
-0.061409007757902
-1.41033697128296
0.335875898599625
0.256128489971161
0.393528491258621
-0.035309452563524
0.294184476137161
0.217256382107735
0.190970078110695
-0.502420842647553
0.00491800904274
0.187410116195679
-0.082967065274716
0.473177254199982
0.253363639116287
0.80397891998291
0.168175846338272
0.217172652482986
0.118012957274914
-0.098158337175846
0.413496434688568
0.505030393600464
-0.779899120330811
-0.617810785770416
0.300387680530548
-0.222092494368553
0.243322774767876
0.629536151885986
0.117077730596066
-0.339593589305878
0.587998628616333
-0.196411117911339
0.401082336902618
-0.208958715200424
-0.053098689764738
-0.382996201515198
-0.438454836606979
0.297826498746872
0.208553582429886
-0.441324263811111
0.265916109085083
-0.583400011062622
-0.158626019954681
0.899313747882843
0.329707026481628
-0.269851207733154
-0.459702849388123
-0.25244265794754
-0.13827009499073
-0.201017364859581
0.201533868908882
-0.35590136051178
-0.530432224273682
-0.196100145578384
-1.02033686637878
-0.371658861637115
-0.615828394889832
0.500768601894379
0.07614553719759
0.306867182254791
0.162639945745468
0.514546811580658
0.13275308907032
-0.621519088745117
-1.0984560251236
0.579992711544037
-0.714197218418121
0.376584351062775
0.236002802848816
-0.335986375808716
-1.02196753025055
-0.081507846713066
-1.28287184238434
-0.618837296962738
0.470647931098938
0.275773078203201
0.170448362827301
-0.355500280857086
-0.472667545080185
-0.97668331861496
-1.4331990480423
-1.44577634334564
1.01758527755737
-0.513400554656982
-0.795900464057922
0.051092356443405
0.070411294698715
0.184258639812469
0.424586027860642
-0.165862649679184
-0.050272025167942
-0.239027917385101
1.027498960495
0.475870817899704
0.794276535511017
-1.2966570854187
-0.91653037071228
0.424252569675446
0.443924903869629
-0.399640023708344
-0.053774274885655
-0.450290262699127
-1.08092737197876
-0.353059351444244
0.503481090068817
-0.581994295120239
-0.724189817905426
-0.255158960819244
-1.12389636039734
-0.230552852153778
-0.064032018184662
-0.212638273835182
-0.441598504781723
-0.121852777898312
-0.193541318178177
-0.917375683784485
1.02262151241303
-0.701096117496491
-0.170371979475021
0.679779052734375
0.293074667453766
-0.235147356987
-0.479730278253555
0.633082807064056
0.043901637196541
0.159954577684402
0.710328757762909
0.156953632831574
-0.098191544413567
-0.035174805670977
0.51498144865036
0.489500761032105
0.323187351226807
-0.404708027839661
-0.052776243537665
-0.642831563949585
-0.569672226905823
-1.03841888904572
0.16379950940609
0.413498461246491
0.180466175079346
0.244512781500816
0.247784167528152
-0.209226384758949
-0.404088973999023
0.060569360852242
-0.113074339926243
-0.747015953063965
-0.071896813809872
-0.138575345277786
0.052026815712452
-0.033873591572046
-0.85014796257019
0.290803194046021
-0.325588285923004
-0.234237343072891
0.218601286411285
-0.010270085185766
0.075845085084438
-0.192971110343933
0.258044570684433
0.244279891252518
0.115475349128246
0.16345052421093
0.024897411465645
-0.111010544002056
-0.346404105424881
-0.121987581253052
-0.922577261924744
-0.439889013767242
0.621367037296295
0.044687509536743
0.10675236582756
0.18431867659092
-0.554865062236786
-0.084704890847206
-1.04603850841522
0.585610508918762
0.856919288635254
-0.247428506612778
-0.117108643054962
-0.047502502799034
-0.160381346940994
-0.43227431178093
0.042104404419661
-0.755360305309296
0.010820530354977
-0.141576021909714
0.369871854782104
-0.29087370634079
0.030899979174137
0.700091481208801
-1.32478880882263
-0.634475231170654
-0.419499695301056
-0.106962434947491
-0.322115808725357
0.180273786187172
0.900943040847778
0.168458089232445
-0.353432565927505
-0.307116866111755
-0.54923290014267
-0.655813455581665
-0.733791172504425
-0.577308654785156
0.205382734537125
-0.254804342985153
-0.885424792766571
-0.587866425514221
-1.44912266731262
-0.772606253623962
-0.301457524299622
-0.33897677063942
-0.710090041160584
-0.656708359718323
-0.464995950460434
0.282823324203491
0.140098199248314
-0.407315611839294
-1.06284070014954
-0.84624058008194
0.326274156570435
-0.519196212291718
0.634363174438477
-0.022301230579615
0.577226340770721
0.182552352547646
-0.214937850832939
0.555569469928741
-0.101112194359303
0.442348480224609
-0.072766542434692
0.031224489212036
-0.788724303245544
0.054753594100475
-0.02185095474124
0.160064712166786
0.089446634054184
-0.14935490489006
-0.572983384132385
0.174928039312363
-0.3766128718853
0.419148206710815
-0.081821709871292
0.084458991885185
-0.107725985348225
0.146686732769012
0.569239139556885
-0.176766768097878
-0.407764047384262
-0.359316796064377
-0.782051205635071
-0.82622104883194
-0.365726202726364
0.800600647926331
0.120022363960743
0.218636840581894
-0.694948017597199
-0.46519410610199
-0.054887972772122
-0.050814136862755
-0.678615987300873
-0.499598443508148
0.40822771191597
-0.198024198412895
0.951873540878296
0.326700240373611
0.118906244635582
-0.059303198009729
-0.080103427171707
0.129769414663315
0.525566816329956
0.853361368179321
0.37377518415451
-0.896079301834106
0.466327428817749
-0.347771883010864
0.694343566894531
-0.506277799606323
-0.165037795901299
0.37761190533638
-0.667300045490265
0.001866653561592
-0.347304314374924
0.242604374885559
-0.301880896091461
0.323692500591278
-0.504671096801758
-0.359214007854462
-0.454392462968826
-0.310346156358719
-0.163640052080154
0.365958750247955
-0.037714868783951
0.277987092733383
-0.468597084283829
-0.90101033449173
-0.318109184503555
-0.521799802780151
0.908373057842255
-0.723560452461243
0.744118750095367
-0.323714554309845
0.088706932961941
-0.231454342603683
0.093868359923363
0.495524823665619
0.065890483558178
0.160616204142571
-0.304458409547806
-0.666917622089386
-1.06764626502991
-0.649261653423309
0.817447364330292
-0.739549338817596
0.641255974769592
0.443940818309784
-0.122695952653885
0.831524431705475
-0.324242949485779
-0.396733731031418
1.2163987159729
0.313045352697372
0.110891051590443
0.327732682228088
0.115599595010281
-0.305927634239197
-0.038833357393742
-0.141770526766777
0.634219825267792
0.512120127677918
-0.329566895961761
-0.092868059873581
0.485630363225937
-0.029523223638535
-0.459991067647934
-0.987970113754272
-0.047143906354904
0.312743693590164
-0.069213271141052
-0.904532551765442
0.012766890227795
-0.195330053567886
-0.172186195850372
-0.998437345027924
-0.438307523727417
0.264487117528915
0.195791348814964
0.141114562749863
-0.615233480930328
-0.107649073004723
0.14173811674118
0.637868583202362
-0.103800766170025
0.835945963859558
-0.035032190382481
-0.931548953056335
-0.818499386310577
0.099931754171848
-0.25692954659462
0.348264217376709
0.040638953447342
-0.270197451114655
-0.783399283885956
-0.701397299766541
-0.92752081155777
0.446208357810974
0.096912287175655
-0.284382909536362
-0.213040918111801
-0.588513374328613
-0.275197476148605
-0.401344418525696
-0.556975960731506
0.239016875624657
-0.247738599777222
-0.300741940736771
0.729446053504944
-0.083421029150486
-0.455966025590897
0.153046309947968
-0.257848680019379
0.030178688466549
-0.042400438338518
-1.63474142551422
0.43087774515152
-0.964282035827637
0.019466511905193
-0.207405641674995
0.047852948307991
-0.206909239292145
-0.563174366950989
-0.02053976431489
0.408180296421051
0.083643138408661
1.08009874820709
-0.158521920442581
0.978556275367737
-0.333129793405533
-0.192143052816391
-0.364465534687042
0.01636853441596
0.373659461736679
-0.318401217460632
-0.397872418165207
0.752380967140198
-0.059022855013609
0.011466421186924
0.880522966384888
-0.417342603206635
-1.08528590202332
0.19389896094799
-0.059677362442017
0.07692776620388
0.282442986965179
0.310120522975922
0.248501271009445
0.423738747835159
-0.413344144821167
-0.419962167739868
-0.855426728725433
-0.199837446212769
-0.990409731864929
0.633756697177887
-0.135815739631653
0.250243186950684
0.032967831939459
1.14579546451569
0.394988596439362
0.285338819026947
-0.028695400804281
0.010905195958912
0.639886140823364
0.380252957344055
-0.074256852269173
0.370988994836807
-1.25714516639709
0.053108379244804
0.809846758842468
-0.160001397132874
0.055597435683012
-0.311147779226303
-0.004515744745731
1.18660640716553
-0.419693350791931
-0.141385108232498
0.026118598878384
-0.752090573310852
0.066072598099709
0.784677505493164
0.763924956321716
0.196168705821037
-0.591812908649445
-1.32482171058655
-0.430115938186646
0.648405730724335
0.102748468518257
-0.166228532791138
0.101925700902939
-0.096929840743542
-0.117553181946278
0.178111881017685
0.68131422996521
-0.647505879402161
-1.15578770637512
-0.017694875597954
0.573633193969727
0.300846070051193
-0.40812560915947
0.005302224308252
0.572837114334106
-0.280790537595749
0.534806072711945
0.23564338684082
0.519326984882355
-0.012197651900351
0.530165612697601
-0.306394815444946
0.36664816737175
-0.198730900883675
-0.484991997480392
0.821882605552673
0.173985242843628
0.19476118683815
0.25211489200592
0.065677680075169
-0.326045572757721
-0.731940448284149
-0.178171887993813
0.3670574426651
0.258395671844482
0.420049637556076
-0.377910614013672
-0.165645450353622
-0.507965326309204
0.438952416181564
-0.035784475505352
0.14057457447052
-0.199352949857712
-0.191956222057343
0.191029891371727
-1.52183544635773
-0.411538422107697
0.145165741443634
-0.655265152454376
0.020833894610405
-0.543564319610596
-0.35067155957222
-0.037295151501894
0.663957178592682
-0.061782728880644
0.195154160261154
0.21506755053997
-0.135985940694809
0.884646952152252
-0.4702128469944
0.186588644981384
-0.3299380838871
0.372059345245361
0.275456339120865
0.086942501366139
-0.18528901040554
0.74873423576355
-0.494711250066757
-0.192568555474281
0.087554700672627
0.498214155435562
-0.860839545726776
-0.631791114807129
0.823386907577515
0.442613869905472
-0.160433918237686
-0.387822270393372
0.052016451954842
0.35520526766777
0.137265130877495
-0.47791400551796
-0.145213738083839
0.277320772409439
0.386176288127899
-0.654873907566071
-0.002044811844826
-0.962200403213501
1.25381243228912
0.119826205074787
-0.070090658962727
-0.524171233177185
0.246942296624184
-0.78308641910553
0.556779325008392
-0.199355572462082
0.161650389432907
0.309229612350464
0.202736541628838
0.18631112575531
-0.734609365463257
0.393872320652008
-0.107266321778297
-0.552248358726501
-0.958713889122009
0.062300033867359
0.309706717729568
-0.209423303604126
-0.065202251076698
0.476812571287155
-0.679925680160522
-0.889895439147949
-0.088253855705261
0.364681571722031
-0.212723851203918
0.440649747848511
0.202820613980293
-0.30195739865303
0.259121268987656
0.371520102024078
0.966420292854309
0.100622586905956
0.2193244099617
1.08192574977875
-0.384143710136414
-1.04067921638489
0.074954032897949
-0.018299730494619
0.398779213428497
0.381556391716003
0.810866177082062
-0.062012001872063
0.043949160724878
0.160225033760071
0.588454186916351
0.050059787929058
0.204686969518661
-0.51332551240921
0.017265930771828
-0.106400229036808
-0.546440541744232
0.180559322237968
1.1232898235321
-0.277402848005295
-0.079717874526978
-0.236400038003921
0.346138954162598
0.417057156562805
0.140465006232262
-0.867167830467224
0.044186301529408
0.010014537721872
0.354216367006302
-0.137118458747864
0.502525985240936
-0.208412349224091
0.944301784038544
-0.351236611604691
-0.374119967222214
-0.27604353427887
-0.031773500144482
-0.085234172642231
-0.425871789455414
-0.962074041366577
-0.096470206975937
0.440552055835724
-0.51638799905777
0.821790814399719
1.00392925739288
0.058752499520779
0.09066616743803
-0.022762417793274
-0.317018121480942
-0.258509814739227
0.200890555977821
-0.481739431619644
-0.376134902238846
-0.623132348060608
1.50435841083527
-0.475109100341797
-0.693986058235168
-0.136685013771057
-1.022465467453
-0.630493760108948
-0.192253470420837
-0.740835547447205
0.440018504858017
-0.449577152729034
-0.141211315989494
-0.102556526660919
-0.322458684444427
-0.446477144956589
-0.304653465747833
0.562294721603394
0.48094430565834
0.185303717851639
0.148060441017151
0.315710157155991
0.272059559822083
0.509027779102325
-0.630265831947327
-0.497396647930145
0.737230002880096
0.523539185523987
-0.169361129403114
-1.00420308113098
-0.004648752510548
0.53287136554718
-0.714100778102875
-0.231961861252785
-0.038206711411476
-0.249015152454376
0.026378832757473
-0.494109034538269
-0.07184374332428
0.66544109582901
0.191511929035187
-0.10654579102993
-0.998284459114075
-0.975367903709412
0.039500311017037
-0.173171907663345
0.694604516029358
0.724098086357117
-0.036908701062203
-0.32009556889534
0.113700933754444
-0.305586516857147
-0.098264008760452
-0.490110486745834
1.27831065654755
-0.443992495536804
-0.713610947132111
0.088080286979675
0.278339147567749
0.063501469790936
-0.665313243865967
-0.059773076325655
0.360415875911713
0.138646304607391
0.075150661170483
-0.448232591152191
0.069127961993218
0.54751980304718
0.19223390519619
0.151678472757339
0.782403826713562
-0.004881186410785
0.385370194911957
-0.126406505703926
0.301735043525696
-0.170416876673698
0.395076721906662
-0.093867555260658
-1.04561626911163
0.349195957183838
0.218725487589836
-0.170694231987
0.051146164536476
-0.754946649074554
0.935096800327301
-0.310287952423096
0.388378024101257
0.235758423805237
-0.701261043548584
-0.661449015140533
0.200232565402985
0.068852223455906
0.139067724347115
0.481288641691208
0.742766916751862
-0.746215760707855
-0.043544758111239
-0.337148755788803
0.132048800587654
-0.38499653339386
0.989583075046539
-0.663622319698334
0.075308591127396
-0.161437779664993
-0.359313368797302
-0.457963466644287
-0.381472557783127
0.256631731987
-0.149013668298721
-0.099303022027016
-0.635118544101715
0.565703213214874
1.16717040538788
0.342995554208755
0.092907764017582
-0.546585440635681
-0.978581011295319
-0.043106444180012
-0.53577721118927
-0.25919035077095
0.592322051525116
0.148173272609711
0.177501186728477
0.84838479757309
-0.067062817513943
-0.175806760787964
-0.120822302997112
0.133262753486633
0.426456421613693
-0.209712266921997
-0.173629388213158
-0.99155056476593
-0.477285861968994
0.192107319831848
0.344668388366699
-0.973146855831146
-0.89384138584137
-0.655734419822693
0.204093158245087
0.213257059454918
0.312998354434967
-0.035127103328705
0.082852631807327
0.51618617773056
-0.24571618437767
0.486783504486084
0.502486824989319
0.951023042201996
0.658831059932709
-0.0722491517663
-0.631227791309357
0.916955292224884
0.293958514928818
-0.672354519367218
-1.38609576225281
-0.650953948497772
0.234666585922241
0.648315846920013
-0.318280816078186
-0.499902248382568
-1.12854039669037
-0.855933427810669
0.188445240259171
-0.283357381820679
0.20115140080452
-0.068581037223339
-0.141143620014191
0.246339201927185
0.363891005516052
0.239169657230377
-0.604678392410278
0.384899884462357
-0.97785222530365
0.549652934074402
-0.548011600971222
-0.801705181598663
-1.63733863830566
-0.632948160171509
0.478263795375824
0.292761445045471
-0.433333575725555
-0.433070182800293
0.099656224250794
-0.819717168807983
0.36081337928772
0.224543765187263
0.587068319320679
0.626100540161133
-0.169352173805237
-0.205265000462532
0.010555952787399
-0.864139914512634
-0.005616687238216
-0.737297534942627
0.402989745140076
-0.893404960632324
1.00420892238617
-0.912241876125336
0.753400146961212
0.649768054485321
0.49929541349411
0.125972434878349
0.340655893087387
-0.188825473189354
-0.424299269914627
0.382546722888947
0.04931028932333
-0.244657218456268
-0.057320386171341
-0.651260197162628
0.187915712594986
0.068929918110371
1.41507518291473
-0.264837741851807
0.370716154575348
-0.124160371720791
-0.101688154041767
0.45825058221817
0.097719013690949
0.478099077939987
0.484156310558319
-0.335609287023544
0.42290472984314
0.216597035527229
-0.109025903046131
0.162851810455322
0.37867197394371
-0.171842232346535
-0.065241783857346
-0.406467884778976
0.26815477013588
-0.341330885887146
-0.330262839794159
-0.323406875133514
-0.291616588830948
0.17893198132515
0.300122231245041
0.587214469909668
-0.724095702171326
-0.326971977949142
0.132074698805809
-0.334959536790848
-0.501157343387604
0.114684976637363
0.014655392616987
-0.06510004401207
-0.265262573957443
-0.465065360069275
-0.412801861763001
-0.215047955513
0.401116222143173
0.111368656158447
0.098884642124176
-0.127714663743973
0.216684728860855
-0.678447484970093
-0.217120841145515
0.198918104171753
-0.0557602904737
-0.099832221865654
0.03550873324275
-0.728067576885223
-0.979867696762085
-0.748215615749359
-0.062874138355255
0.676832556724548
0.34489917755127
-0.413398772478104
-0.247909709811211
-0.363866776227951
-0.218531280755997
-0.461911499500275
1.22322523593903
-0.167677283287048
-0.088940054178238
-0.558630704879761
-0.022650375962257
-0.672555506229401
-0.029605660587549
-0.793847680091858
0.346577018499374
0.063894346356392
0.273927241563797
-0.281370282173157
-1.07928597927094
-0.776696801185608
-0.338890105485916
0.168289974331856
-0.254838019609451
-0.047383405268192
-0.163262367248535
-0.0183818154037
-0.199989318847656
-0.458663552999496
-0.035644985735417
-1.17819905281067
-0.285032033920288
-0.397633820772171
-0.078393362462521
-0.741673827171326
0.032224349677563
-0.13786618411541
-0.472741812467575
0.310976952314377
-0.037659708410502
0.577081024646759
-1.07399034500122
-0.064741484820843
0.365168780088425
0.485177427530289
-0.4577457010746
-0.10274638235569
0.258818328380585
-0.164039686322212
0.122417151927948
-0.166983678936958
0.362413436174393
-0.195199072360992
-0.421777576208115
-1.42174005508423
1.54220581054688
0.273183107376099
0.185313075780869
0.459099054336548
0.774319291114807
0.726858735084534
-0.322516590356827
0.060607858002186
0.019012277945876
0.095459289848805
0.394659459590912
0.003077954985201
-0.411273241043091
0.915980756282806
0.426828444004059
-0.362552732229233
0.683770477771759
-0.177169531583786
0.588644146919251
0.778213679790497
0.075098372995854
-0.240082055330276
0.338198512792587
-0.223028644919395
-0.70095294713974
-1.43435454368591
-0.040870249271393
-0.386745274066925
-0.022434055805206
-0.134617015719414
0.661707818508148
0.015387199819088
-1.00749814510345
0.324427515268326
-0.838738977909088
-1.76457369327545
-0.011479556560516
0.634559512138367
-0.129561141133308
-0.131962835788727
-0.193599998950958
0.008897729218006
0.097369991242886
-0.403710752725601
-0.3750359416008
0.027142148464918
-0.298901349306107
-0.584344804286957
-0.373947024345398
-0.993946135044098
0.059226199984551
-0.568237662315369
-0.961416780948639
-0.399323314428329
1.13656520843506
0.394673824310303
0.173591524362564
0.132100284099579
0.70670223236084
0.031594410538673
-0.438843309879303
-0.009167950600386
-0.934308350086212
-0.584704577922821
-0.39306452870369
-0.709365904331207
-1.10005640983582
-0.601786077022553
-0.641237258911133
0.61691027879715
-0.357118219137192
-0.103200018405914
0.173781037330627
0.383455812931061
0.065498650074005
0.135037064552307
-0.514490187168121
0.208074748516083
0.296591520309448
-0.096698515117169
-0.378004252910614
0.201798781752586
-0.285889327526093
-1.34222793579102
-0.184923082590103
0.276348114013672
0.203218966722488
0.654185831546783
-0.203955888748169
-0.578732013702393
0.441090166568756
0.011886650696397
0.436475843191147
-0.302980244159698
-0.5906081199646
-0.390538066625595
-0.072087742388249
-0.196937412023544
0.562481284141541
0.277242690324783
-0.147857636213303
0.082614272832871
-0.443996638059616
-0.893546760082245
-0.024068534374237
-1.12394464015961
0.995019733905792
0.465391457080841
-0.129591166973114
0.104682423174381
-0.11905112862587
0.368009269237518
0.186970114707947
-0.430701285600662
-0.667563498020172
-0.616438567638397
-0.715038418769836
-0.038546178489924
0.99345338344574
-0.262085169553757
0.543849229812622
0.201006278395653
-0.911819040775299
0.054527506232262
0.603826522827148
-0.077507853507996
-0.130624651908875
-0.351474493741989
0.349535942077637
0.10670830309391
-0.558864533901215
-0.563326060771942
-1.10649693012238
-0.057771302759647
-0.711645781993866
-0.54459536075592
0.301261067390442
0.026385527104139
0.640712916851044
1.28681838512421
-0.19830533862114
0.08171072602272
-0.375060826539993
-0.091942273080349
-0.329012781381607
0.514113187789917
0.135232165455818
0.037539266049862
0.834449827671051
-0.558912634849548
-0.871609926223755
0.054564662277699
-0.56683224439621
0.758168876171112
0.418968260288239
0.146093159914017
-0.256747424602509
0.037456691265106
0.118658997118473
0.134597018361092
0.10418127477169
-0.015928883105517
-0.782147884368897
0.159599035978317
0.287328958511353
0.053895972669125
-0.264829277992249
0.104726903140545
-0.099244445562363
0.680829048156738
0.385209530591965
0.449632465839386
-0.351826667785645
-0.11180092394352
0.52498185634613
0.076377734541893
-0.215413957834244
0.078781008720398
-0.574799776077271
0.504064798355103
0.735651850700378
0.491516947746277
0.166383519768715
0.198776200413704
0.600124537944794
0.809916496276856
-0.573944211006165
0.788909733295441
0.502900779247284
-0.195945218205452
-0.152660250663757
-0.469318211078644
0.865483939647675
0.509340941905975
-0.449633628129959
-0.539677858352661
0.731365442276001
0.205047085881233
-0.284625470638275
0.333802491426468
0.343574911355972
0.129186198115349
0.28027606010437
-0.496339529752731
-0.940364122390747
0.463856816291809
0.224389120936394
0.316642224788666
-0.488907188177109
1.04724907875061
-0.036548279225826
-0.352759093046188
-0.495312511920929
-0.230919644236565
0.121786192059517
0.352783143520355
0.092455916106701
0.228283166885376
0.39670130610466
-0.463530957698822
0.511893749237061
-0.329331606626511
0.698010861873627
-0.766035795211792
0.799465656280518
0.678739845752716
-0.035959023982287
-0.434320777654648
-0.244256913661957
-0.280096530914307
0.703896582126617
-0.306128889322281
0.18413519859314
-0.612107455730438
-0.6583571434021
0.039283700287342
0.419488996267319
0.021140363067389
0.647748053073883
-0.09899190813303
-0.523362934589386
-0.320921450853348
-0.290714383125305
-0.550241053104401
-0.653277933597565
0.304845154285431
-0.360478073358536
0.139555037021637
0.493617683649063
0.077915996313095
0.186504349112511
0.252625465393066
0.747968018054962
-0.121276944875717
-0.751514911651611
-0.926920592784882
0.523942589759827
0.477604329586029
0.27644345164299
-0.533009767532349
-0.106019251048565
0.670967996120453
1.09565603733063
0.55961000919342
0.86759352684021
-0.502857565879822
0.058693774044514
-0.614957690238953
-0.884247004985809
-0.400515347719193
-1.03135871887207
0.732403099536896
0.023825988173485
-0.264253467321396
-0.450297802686691
-0.080120645463467
0.06807018071413
0.362355351448059
-0.019121231511235
-0.177560895681381
0.719996213912964
0.672029197216034
0.087327405810356
-0.371703386306763
-0.471069306135178
0.477958768606186
0.607659578323364
0.382656902074814
-0.835815191268921
-0.447595417499542
0.70262348651886
-0.400539755821228
0.062846288084984
-0.363780170679092
-0.109579294919968
-0.576625764369965
-0.909043788909912
0.466680377721787
0.044866409152746
-0.010603456757963
-0.95648992061615
1.24478721618652
0.446202009916306
-0.244534030556679
0.04301592707634
-0.167362332344055
-1.23547840118408
-0.308840036392212
-0.268276900053024
0.053178247064352
-0.399788469076157
0.045467637479305
-0.015880063176155
0.376422435045242
-0.730789422988892
-0.00992963463068
-0.140388906002045
0.320483356714249
-0.140361025929451
-0.482796609401703
0.680413246154785
-0.299269169569016
-0.48580726981163
0.346237450838089
-0.794068574905396
0.044443577528
0.503927946090698
-0.046707812696695
-0.666414976119995
-0.617263972759247
-0.632550954818726
0.252238899469376
0.100815653800964
-0.119664415717125
0.431508243083954
-0.260028392076492
-0.416511565446854
0.097703494131565
0.012000488117337
0.315442591905594
0.359661370515823
-0.106055408716202
0.816910147666931
-0.294211685657501
0.621213436126709
0.151791498064995
0.962238967418671
0.244250953197479
-0.854543626308441
0.113028794527054
0.511798322200775
-1.11147165298462
-0.245657563209534
0.811924636363983
0.484615683555603
-0.29705137014389
0.609539151191711
0.177573174238205
0.555741786956787
-0.652127921581268
-1.26494121551514
1.09538865089417
0.22116494178772
0.040628079324961
0.73601633310318
-0.669086813926697
0.350517362356186
-0.339997887611389
0.577308535575867
0.340624302625656
0.324080616235733
-0.360115081071854
0.44599112868309
0.251161128282547
-0.442691594362259
-0.246615171432495
-0.521942675113678
0.358557820320129
0.217996194958687
0.025681024417281
0.381693035364151
0.185117825865746
0.146793320775032
-0.24966487288475
-0.143420785665512
-0.499515742063522
0.715763449668884
0.044151235371828
-0.112385883927345
0.237215608358383
0.000602251384407
0.182233899831772
0.519868731498718
-0.659802079200745
-0.015090465545654
-0.345088630914688
-0.835653841495514
-0.979858160018921
-0.112055651843548
-0.130078300833702
0.189064428210258
-0.261008560657501
-0.335395634174347
0.283440768718719
-0.378717362880707
-0.646672248840332
-0.758913099765778
-0.387991487979889
-0.265685051679611
-0.620977878570557
-0.670261979103088
-0.104068391025066
-0.380300730466843
-0.156624495983124
-0.641881585121155
-0.032735802233219
0.006247160956264
0.441257476806641
-0.189666360616684
-0.220623686909676
-0.006401769816875
0.531078338623047
0.206335812807083
-0.643056690692902
-0.56310111284256
0.145077764987946
0.423111796379089
-0.191713780164719
0.742818832397461
-0.236924648284912
-0.357285171747208
0.068615391850472
-0.234411180019379
0.008129946887493
1.09312355518341
-0.201852470636368
-0.975050687789917
-0.205310553312302
0.128103569149971
0.750730037689209
0.118956573307514
-0.562029540538788
0.40379410982132
-0.22934627532959
-0.120941400527954
-0.023788442835212
-0.541316211223602
-0.423171013593674
-1.39691042900085
-1.36365103721619
-0.576566338539124
0.347421169281006
-0.747008204460144
0.70696747303009
0.618088066577911
-0.029909128323197
0.459856629371643
-0.161024764180183
0.495521724224091
0.626360297203064
-0.102292239665985
0.353981375694275
-0.323970913887024
1.08767282962799
-0.033098250627518
-0.478905707597733
0.50756448507309
-0.673092663288116
-0.597790420055389
-1.51624310016632
-0.613398671150208
1.52602875232697
0.275457888841629
0.261529266834259
1.15334641933441
-0.430448174476624
-0.161260023713112
0.828786611557007
-0.024376854300499
-0.892116248607636
0.284809768199921
-0.543228566646576
0.429204702377319
0.538414299488068
-0.292017608880997
-0.718844830989838
-0.37321013212204
0.94304233789444
0.497397214174271
0.47384387254715
0.374215751886368
-0.089052967727184
0.217565909028053
-0.102836973965168
-0.829881429672241
-0.391856342554092
-0.133889213204384
-0.789946436882019
-0.060205493122339
-0.659980356693268
-0.202000975608826
-0.223501101136208
0.266701489686966
-0.052131056785584
-0.746204137802124
0.082918651401997
0.154290378093719
-0.562528371810913
-0.472766906023026
-0.201225697994232
0.605350077152252
0.078727073967457
-0.33184826374054
-0.203216105699539
0.503350675106049
-0.051548853516579
0.335548341274261
0.149288281798363
0.001266722567379
-0.264662623405457
0.100183494389057
0.24807670712471
-0.266894489526749
0.823978066444397
0.315297305583954
-0.189369142055511
0.458228588104248
0.270948588848114
-0.416634231805801
-0.446695923805237
-0.731468141078949
0.416661351919174
-0.24243937432766
-0.878221869468689
0.084185123443604
-0.731581807136536
-0.348357021808624
-0.033749736845493
0.488843888044357
-0.268821954727173
-0.222583815455437
-0.83127897977829
-0.047874346375465
-0.444020360708237
-1.07158195972443
0.921139419078827
0.298346221446991
0.151006013154984
0.377051591873169
-0.424026668071747
-0.438838094472885
-0.340636342763901
-0.371269822120666
0.322581768035889
-0.034898787736893
0.744649708271027
-0.090376555919647
-0.764964580535889
0.41692191362381
0.414476752281189
0.219119638204575
0.591786324977875
-0.388652443885803
-0.037930779159069
-0.397448778152466
-0.54742842912674
-0.317563414573669
-0.587460815906525
0.203125014901161
0.038263253867626
0.164342150092125
-0.209778040647507
0.050183013081551
0.257678091526031
-0.438344568014145
0.256612002849579
1.01749110221863
0.355556398630142
0.222816944122314
-0.277527630329132
-0.512853682041168
-0.23403525352478
-0.76613837480545
-0.718712389469147
-0.046116545796394
-0.079200811684132
0.257078766822815
-0.338775336742401
-0.871903538703918
0.986125588417053
0.069583505392075
-0.002528503537178
-0.905222952365875
-0.254028737545013
0.173735707998276
-0.461428582668304
-0.560858488082886
-0.445598602294922
0.651953816413879
0.028250262141228
-0.173889949917793
0.316234230995178
0.435266256332397
0.640330016613007
-0.255208879709244
-0.046741891652346
-0.248305514454842
-0.151397004723549
-0.325226843357086
0.273493438959122
-0.113831900060177
0.317358821630478
-0.411698997020721
-0.672344505786896
-1.1181652545929
-0.061789974570274
1.28617823123932
-0.296557307243347
-0.390866637229919
-1.5206583738327
1.40390431880951
0.205755621194839
1.24775826931
0.865982592105866
-0.276762664318085
-0.503332138061523
0.023857418447733
0.339749157428741
-0.878676354885101
0.33697521686554
-0.329876363277435
0.670769035816193
0.671586513519287
-0.2859887778759
0.607824802398682
-0.164228737354279
-0.865523040294647
-0.460252165794373
0.006498485803604
-0.177948802709579
-0.546618103981018
-0.672256469726563
-0.298539578914642
0.198891550302506
0.191064074635506
0.083637952804566
0.246778160333633
0.542649030685425
-0.486735224723816
0.385884195566177
0.120987743139267
-0.160719275474548
-0.288294166326523
0.64001327753067
0.308304786682129
-0.263218224048614
-0.55735045671463
-0.178417980670929
0.306157171726227
0.824876010417938
0.456968188285828
0.500653147697449
-0.274198234081268
-0.190209597349167
0.449812024831772
-0.220139682292938
-0.220147788524628
0.251828402280807
0.118830159306526
-1.07521545886993
1.71008956432343
0.291458398103714
0.619357645511627
0.29420194029808
0.065988250076771
0.039526768028736
0.089243486523628
-0.144425496459007
0.303551971912384
-0.431378126144409
0.654873013496399
-0.521216213703156
-0.71355539560318
-0.338647782802582
-0.427367985248566
-0.70746248960495
-0.076979443430901
0.180637270212173
0.007073525339365
-0.057740055024624
-0.536303341388702
-0.026132799685001
-0.031089030206204
-0.729476511478424
0.593490481376648
0.455221712589264
0.736218690872192
0.478340744972229
-0.941275894641876
0.772477209568024
-0.179586812853813
-0.093167081475258
0.285766094923019
-0.141990661621094
0.681358933448792
-0.412292420864105
0.268729716539383
-0.826663076877594
-0.321283221244812
0.249596327543259
-0.007917176932096
-0.194298312067986
-0.278081953525543
-0.881985008716583
0.414932489395142
0.660669505596161
0.811599910259247
-0.005941018462181
0.692196726799011
-0.382771730422974
0.550932168960571
0.403722196817398
0.609669268131256
0.337610125541687
-0.009823611937463
-0.317670583724976
0.613955318927765
0.155997708439827
-0.447400093078613
-0.511219799518585
-0.025261256843805
-0.855752170085907
0.656685173511505
-0.625572204589844
-0.243163198232651
-0.94997251033783
0.425624310970306
0.558517038822174
-0.905508518218994
0.457936227321625
-1.22158586978912
-0.884993672370911
0.829697966575623
0.128791823983192
0.252875030040741
0.217170983552933
-0.415430158376694
-0.177806943655014
0.286862224340439
0.180010914802551
0.516894698143005
-0.252133518457413
-0.299772024154663
-0.292816042900085
-0.168339505791664
0.098504349589348
-0.409843742847443
-0.198363572359085
-0.293932318687439
0.436211049556732
0.834740281105042
-0.292858839035034
-0.021287700161338
0.245018869638443
0.607670426368713
0.22729130089283
-0.498670786619186
-0.259181261062622
-0.093769058585167
0.520757853984833
0.651882410049439
0.010208243504167
-1.25209140777588
0.105259090662003
0.414037644863129
0.174709290266037
-0.189239352941513
0.634831428527832
0.43823966383934
0.514588952064514
0.337870985269546
0.864481806755066
0.075252994894981
-0.033278379589319
-0.464015394449234
0.342153191566467
0.583751916885376
0.206755608320236
0.120860651135445
0.002382139675319
0.745133936405182
-0.260868906974792
-0.58380115032196
0.513412654399872
0.026086021214724
-0.617570400238037
0.116698555648327
0.221994489431381
0.252317637205124
-0.360293000936508
-0.513222575187683
-0.208390787243843
-0.429872095584869
-0.020457526668906
-0.027659077197313
0.014260953292251
-0.434948235750198
-0.517594456672668
-0.019898865371943
-0.132582485675812
-0.516318142414093
-0.99936580657959
0.664009094238281
-0.019634168595076
0.383846700191498
0.760880768299103
0.357831388711929
0.255168914794922
0.57588118314743
-0.89851588010788
0.063331440091133
0.117356181144714
-0.358957320451736
-0.646245300769806
0.517630279064178
1.21038341522217
-0.476870864629746
-0.382627725601196
0.345978766679764
0.012285105884075
0.083533108234406
0.489539504051209
0.146156698465347
0.149065852165222
-0.143714353442192
0.434149444103241
0.238241136074066
-0.441705316305161
0.495964795351028
0.480235129594803
-0.588963091373444
0.036786660552025
0.420298755168915
0.522130012512207
-0.099219590425491
-0.417315602302551
0.516623079776764
-0.309626460075378
-0.249381750822067
0.223357677459717
-0.668372571468353
-0.791122555732727
-0.635771453380585
-0.366927236318588
-0.816909074783325
-0.020862706005573
0.053107019513846
0.363809406757355
-0.089379660785198
-0.126655921339989
-0.168986439704895
-0.465197056531906
-0.950230598449707
0.236449390649796
0.541806638240814
0.034470200538635
-0.121386706829071
0.451852768659592
-0.222668647766113
-0.366073548793793
0.785946488380432
0.001716351136565
0.066154733300209
0.593335211277008
0.086582630872727
0.63068288564682
-0.046341337263584
-0.450744122266769
0.156880661845207
-0.86367654800415
0.179211691021919
0.223802715539932
0.056252889335156
-0.796332716941834
-0.086432494223118
-0.203887671232223
-0.032470390200615
-0.418623417615891
0.367061764001846
-0.166539087891579
0.185840845108032
0.696641743183136
-0.599820375442505
-0.049781251698732
0.656976878643036
-0.260557889938354
-0.259736210107803
0.209045335650444
-0.621705591678619
-0.254615187644958
-0.161372810602188
0.261591076850891
-0.849175870418549
-0.535091638565064
0.03882721811533
-0.888989686965942
0.404199957847595
0.164508253335953
-1.09599006175995
0.20653635263443
0.94621479511261
0.460086226463318
0.139995351433754
0.562777817249298
-0.1400306224823
-0.318795382976532
-0.487378120422363
-0.796111404895783
-0.04255960136652
0.122947700321674
0.353702306747437
0.268058180809021
-0.026309059932828
0.508321225643158
-0.40600648522377
-0.167996540665627
-0.012518203817308
-0.405642718076706
0.477797508239746
0.024971213191748
0.522161066532135
-0.438567101955414
0.370171040296555
0.385503470897675
0.04709455370903
0.036462333053351
0.313565909862518
0.798993110656738
0.544943690299988
0.183936521410942
0.967930316925049
-0.463545083999634
0.335457623004913
0.207945972681046
0.112418793141842
-0.162441730499268
-0.301454544067383
-0.478868126869202
-0.853870570659637
0.160849019885063
1.0317462682724
0.287375956773758
-0.386552333831787
0.238583892583847
0.298110663890839
0.756406366825104
0.539002418518066
-0.284499168395996
0.708486557006836
-0.775672435760498
0.007647715508938
-0.657860338687897
-0.727957665920258
-0.552200675010681
-0.203969240188599
0.097500756382942
0.501304864883423
0.442397952079773
-0.382899075746536
0.474474877119064
0.765951097011566
-0.452909409999847
-1.3645613193512
0.295632481575012
0.247669190168381
-0.983774542808533
0.82185286283493
-0.382920444011688
-0.583228886127472
-0.262520015239716
-0.514235556125641
-0.526850163936615
-0.011944986879826
-0.35464808344841
0.805177271366119
-0.524285554885864
-0.268315196037292
-1.31045079231262
0.158271461725235
-0.53008770942688
-0.922208428382874
1.08183038234711
-0.530285954475403
-0.176806509494782
-1.13459146022797
0.219781994819641
-0.125346809625626
0.651321172714233
-0.168119743466377
0.281302630901337
0.512245953083038
0.105105124413967
-0.695724487304688
0.412126898765564
0.868173718452454
-0.013106238096953
0.211727529764175
-0.511805474758148
-0.210292011499405
0.474385201931
-0.206969141960144
1.21354722976685
0.593986093997955
-0.479866236448288
-0.075826548039913
-0.269873946905136
-0.801753163337708
-0.57610297203064
0.287938833236694
0.071246273815632
-1.15089011192322
-0.171438530087471
-0.609082520008087
-0.509502172470093
0.657385051250458
0.002741411328316
1.10962343215942
-0.525881469249725
0.213374257087708
-0.202283129096031
0.007954312488437
-0.210592523217201
-1.47909247875214
-0.411729574203491
-0.357772022485733
-0.420856535434723
0.5571368932724
0.098256766796112
0.632474720478058
0.072476834058762
0.493729948997498
0.084598682820797
-0.084557786583901
0.097666651010513
0.84819108247757
-0.972298085689545
0.736582815647125
0.300221681594849
-0.225316658616066
-0.478231102228165
0.094521477818489
0.695179224014282
-0.758601188659668
-0.325611233711243
-0.328975081443787
0.11894566565752
-0.112790450453758
-0.115905076265335
-0.227339297533035
-0.800106048583984
0.370878636837006
0.122342638671398
0.280904024839401
0.487717479467392
0.597359120845795
-0.317723393440247
-0.108557194471359
0.37321412563324
-1.20340049266815
-0.929692149162293
-1.44389951229095
-0.996722459793091
-1.59772932529449
0.274318307638168
0.323883414268494
-0.092367395758629
0.012092795222998
-0.210731893777847
-0.113640010356903
0.352366119623184
0.073185093700886
-0.128638193011284
-0.283687204122543
-0.177852883934975
0.040939807891846
-0.803123474121094
0.096206024289131
0.276404500007629
0.451463252305985
-0.477628529071808
-0.447571396827698
-0.197687938809395
-0.549526035785675
0.482199251651764
-1.34027338027954
-0.339877039194107
1.02241897583008
0.565913200378418
0.597162008285522
-0.787554621696472
-0.609986186027527
-1.06287121772766
-0.418197274208069
-0.566824078559876
0.458455681800842
-0.24788998067379
0.301130682229996
0.281918793916702
0.593861222267151
-0.042427852749825
-0.013191390782595
1.48125576972961
-0.12838214635849
-0.443817734718323
0.548639833927155
-0.208689391613007
-0.184980988502502
-0.830494463443756
-0.221743732690811
-0.051954917609692
-1.0036495923996
-0.975122570991516
0.061351120471954
-0.080114036798477
0.900073289871216
-0.65505313873291
-0.922921597957611
-0.316051930189133
-0.545594990253449
-0.457123249769211
-0.135707408189774
0.038581673055887
-0.191193848848343
-0.508403956890106
-0.767940580844879
-0.040991798043251
-0.338030844926834
-0.226716831326485
0.108603931963444
0.063981249928475
-0.036799117922783
0.065929278731346
-0.258816719055176
-1.10808861255646
-0.321013331413269
-1.09064590930939
0.099831432104111
-0.192301779985428
-0.170386135578156
0.553464949131012
0.087207712233067
-0.576757788658142
0.310945451259613
0.333652764558792
0.068227373063564
-0.290448009967804
0.367870271205902
0.350378811359406
0.252866953611374
0.333449274301529
-0.234601244330406
-0.26759734749794
-0.521458327770233
-0.600199639797211
0.295072853565216
0.510992348194122
0.967841804027557
0.20955303311348
-0.734098851680756
0.353417634963989
0.203320577740669
0.798929512500763
-0.466461777687073
-0.285517960786819
0.028677463531494
-0.855345368385315
-0.521242380142212
-1.31394779682159
-1.27207243442535
-0.177133202552795
-1.25694382190704
-0.880365252494812
-0.31273227930069
-0.610885083675385
-0.845034420490265
-0.11275626718998
-0.258953481912613
-0.106482796370983
-0.213322371244431
-0.510044276714325
-0.127436637878418
0.764280140399933
-0.155774012207985
-0.218139082193375
-0.26557844877243
-0.250799477100372
-0.022627614438534
-0.356083929538727
-0.792053759098053
0.422233521938324
-0.453546404838562
-0.208232209086418
0.593044459819794
0.556400716304779
-0.746422708034515
-0.022605463862419
-0.173202335834503
0.054463911801577
-1.01173424720764
-0.352964043617249
-0.396390169858932
-0.021370150148869
-0.684503734111786
0.32491409778595
-0.043040584772825
0.249540686607361
-0.035831544548273
-0.574624300003052
0.491151392459869
0.319577276706696
-0.163127928972244
-0.467809915542603
0.999902546405792
-0.489457696676254
0.814960598945618
0.490548074245453
-1.18613183498383
-0.170112371444702
0.371119290590286
-0.209099352359772
0.427539527416229
-0.218149498105049
-0.610405147075653
-0.412080228328705
-0.246508181095123
-0.339078426361084
-0.235962003469467
-0.381071239709854
-0.806032180786133
-0.475131809711456
-0.337585926055908
0.232571125030518
0.499539852142334
-0.696944296360016
-0.610846757888794
-0.124227494001389
-0.256319314241409
-0.822969794273376
-0.205101877450943
-0.102342411875725
0.345806568861008
0.306227445602417
0.39053350687027
-0.452279359102249
-0.567359030246735
0.321541130542755
-0.370461523532867
0.99110746383667
-0.405078113079071
0.287219971418381
0.116950832307339
-0.472925841808319
-0.407320886850357
-0.293915122747421
0.42038369178772
-0.56535816192627
-0.62808883190155
0.033507622778416
0.116242565214634
-0.323174864053726
0.115388609468937
-0.558969497680664
0.174165889620781
-0.627546906471252
0.202838927507401
-0.171832770109177
0.290769308805466
-0.272860735654831
-0.578082978725433
-1.25682544708252
0.186049580574036
-0.525971591472626
-0.074012458324432
0.032298158854246
0.274106681346893
0.069182202219963
0.348770916461945
-0.241874873638153
-1.44496595859528
-0.279915332794189
0.091075800359249
-0.870456278324127
-0.026052080094814
0.300212264060974
0.140862792730331
0.406198173761368
0.35542756319046
-0.48466956615448
-0.302925139665604
-0.234939247369766
-0.51038008928299
-1.17758059501648
1.02210855484009
0.318714648485184
-0.269765406847
0.538703501224518
-0.445745676755905
-0.542205691337585
0.590197384357452
-0.357357621192932
-0.51534116268158
-0.423640787601471
-0.183836564421654
-0.444825947284699
-0.814118266105652
0.718743443489075
-0.569182991981506
-0.134130567312241
-0.246494963765144
-0.177107378840446
-0.143849730491638
-1.22352159023285
-0.804703295230866
0.474280685186386
-0.766195476055145
-0.137083977460861
0.503782629966736
-0.501211524009705
-0.11793215572834
-0.027801033109427
-0.27628630399704
0.289758563041687
-0.70037978887558
-0.074489206075668
-0.325636059045792
-0.360306411981583
1.09470653533936
0.360073119401932
-0.044344980269671
-0.174252361059189
-0.483144462108612
-1.21183037757874
-0.264658033847809
0.037933513522148
-0.379755437374115
0.20827217400074
0.096279077231884
-0.304494380950928
0.299863308668137
-0.693643450737
-0.352471917867661
-0.590723276138306
0.69707453250885
-0.176239982247353
1.20958530902863
0.036131665110588
-0.319225996732712
0.151256889104843
-0.299377918243408
-0.178993940353394
-0.159101471304894
0.469304382801056
0.42809271812439
0.190555155277252
-0.452741920948029
-0.958371162414551
0.911914587020874
-0.643786609172821
0.253719866275787
-0.452941000461578
-0.250894844532013
0.040632303804159
0.146911039948463
-0.389706015586853
-0.21290235221386
0.184260040521622
0.477668106555939
0.315895050764084
-0.09962597489357
-0.169274747371674
0.755784332752228
-0.573493599891663
-0.795168161392212
0.928328096866608
0.510033071041107
-1.01147937774658
0.120601966977119
-0.658145010471344
-0.110022738575935
0.084581807255745
-0.30282524228096
-0.857054650783539
-0.299759447574615
-0.483038127422333
0.592523813247681
-0.666289210319519
0.939542889595032
0.156038612127304
-1.22403025627136
-0.397032022476196
-0.024283368140459
-0.46013531088829
-0.011312242597342
0.861512839794159
-0.421535581350327
0.599568843841553
-0.559245884418488
-0.937077641487122
-1.20858693122864
-0.805844843387604
-0.154114678502083
-0.599030017852783
-0.716598868370056
-0.988891184329987
0.012257978320122
-0.410343945026398
0.003279320895672
-0.046197447925806
0.152034521102905
-0.954400300979614
0.05123008787632
0.04649031162262
-0.683844268321991
-0.228933095932007
1.09987497329712
0.112382978200912
0.62345027923584
0.174614250659943
-0.893427908420563
0.503306329250336
-0.615352213382721
-1.06346023082733
-0.203626543283463
-0.507592380046845
-0.706319451332092
-0.795608758926392
-0.774316549301147
0.258897721767426
0.629721164703369
-0.321122407913208
0.80406665802002
-0.585990250110626
0.060596697032452
0.263682395219803
0.300171434879303
-0.926638245582581
0.389704197645187
-0.395886927843094
0.592908799648285
-0.07092347741127
-0.157225549221039
0.395022541284561
-1.06543207168579
0.172495797276497
-0.158540531992912
0.188963204622269
0.053354032337666
0.690199732780457
-0.86362612247467
0.35872009396553
-0.218948647379875
-0.503864943981171
0.456795215606689
-0.770739436149597
0.994287014007568
-0.524733006954193
-0.807319045066834
-0.28670197725296
-0.173798114061356
0.514863312244415
0.145935595035553
0.084361657500267
-0.402139216661453
0.163371503353119
0.617805063724518
-0.145407900214195
-0.046091064810753
0.25131356716156
-0.975599825382233
-0.518143951892853
0.13308972120285
-0.033964529633522
-0.453778088092804
-0.851965308189392
-1.22070968151093
0.350054204463959
-1.34870409965515
-0.055724710226059
1.05518019199371
0.153283387422562
0.085221566259861
0.632150948047638
0.316329032182693
-0.044024437665939
0.411261141300201
-0.320078551769257
0.610602855682373
0.24429988861084
0.592322707176209
0.337263613939285
0.254362285137177
0.153440713882446
-0.050129797309637
-0.111098609864712
0.06176421046257
-0.308396220207214
-0.083127938210964
-0.128625258803368
0.002977937459946
0.632123112678528
0.168396800756454
-1.00556492805481
0.006352245807648
-1.15250420570374
-0.859474122524262
-0.29214683175087
-0.21557329595089
-1.10260534286499
0.295015662908554
0.179647326469421
-0.207039356231689
0.344804465770721
-0.262494683265686
-0.29930368065834
0.073598578572273
-0.917941629886627
0.231539994478226
0.073630511760712
-0.118928171694279
-0.339441269636154
1.05511558055878
0.383317768573761
-0.799400627613068
-0.5688756108284
-0.245072066783905
-0.163512572646141
-0.653722286224365
-1.06942498683929
0.52958756685257
-0.189938306808472
0.669325113296509
0.325309097766876
-0.330821216106415
0.302944302558899
0.491428554058075
0.508464753627777
-0.695723533630371
-0.107778333127499
0.110499918460846
-0.507648169994354
0.269183546304703
0.165279999375343
-0.405484229326248
-0.97139436006546
0.702480852603912
0.170936226844788
0.164224058389664
0.610458493232727
0.569275498390198
-0.47454184293747
-0.515886306762695
0.526042282581329
0.252429604530334
-0.181979224085808
-0.977745890617371
-0.161131203174591
-0.454107969999313
0.689555644989014
0.414375752210617
-0.170693531632423
0.084802642464638
-0.28773108124733
-0.845038056373596
0.511268138885498
0.664938867092133
0.415094673633575
-0.207353845238686
0.411647707223892
-0.054793827235699
0.016375571489334
0.288656294345856
0.220384314656258
-0.262843728065491
0.395802617073059
-0.652028679847717
0.012050651013851
0.275796264410019
-0.761536657810211
-0.639959573745728
-0.112403959035873
1.31474721431732
-0.241730764508247
0.438468009233475
-0.838899254798889
0.3463234603405
-0.114509485661984
-0.284043401479721
0.108907863497734
0.535735607147217
-0.764971435070038
0.365987300872803
-1.03124964237213
0.700192332267761
0.250871866941452
0.23203518986702
0.581738889217377
-0.007211728021503
0.08239272236824
0.36450532078743
0.896624088287354
-0.119096584618092
-0.223779365420341
-1.10983645915985
-0.836503386497498
-0.147965222597122
-0.531414747238159
0.169340640306473
-0.446723639965057
-0.474316149950027
0.357575297355652
0.829959452152252
0.464023292064667
-0.276168942451477
-0.032555051147938
0.877170145511627
-0.092845551669598
0.450211822986603
0.854789733886719
-0.124753460288048
-0.028988342732191
0.623852431774139
0.411884695291519
0.17435759305954
0.359055757522583
-0.484256088733673
0.179207652807236
-0.528706073760986
0.474880754947662
-0.74150162935257
0.219552457332611
0.285269856452942
0.203651413321495
-0.498875975608826
-0.256533026695251
0.099630050361157
0.713424861431122
0.034180343151093
-0.176901206374168
0.658664047718048
0.359151154756546
-0.310011893510818
0.010500837117434
-0.137497007846832
0.347353339195251
0.255703955888748
-0.54257082939148
0.202708020806313
-0.796314597129822
-0.494642376899719
0.600054621696472
-0.300350964069366
0.350024163722992
-0.353281021118164
-0.8899866938591
-0.286775201559067
-0.770861268043518
-1.05700814723969
0.554025709629059
-0.198766961693764
0.653874516487122
0.130326524376869
0.578673720359802
-1.0318169593811
-0.489968359470367
-0.327477753162384
-0.295424401760101
0.269616186618805
0.273622155189514
-0.706291139125824
-1.37095081806183
-0.279285162687302
0.633554100990295
0.029828507453203
0.301762610673904
-0.536919832229614
-0.884363114833832
0.305525898933411
0.151957675814629
-0.157636135816574
-0.033827289938927
0.654428601264954
-0.839438498020172
0.008139260113239
-0.745413601398468
0.320580780506134
-0.194269463419914
-0.103631757199764
-0.429421782493591
-0.392914950847626
0.27451229095459
0.173809871077538
0.441882789134979
0.154366225004196
-0.253958374261856
0.356920450925827
0.086212068796158
0.656267523765564
-0.190656915307045
0.477792978286743
-0.006250281818211
0.566485702991486
-0.073494471609593
-0.521621644496918
-0.927328824996948
-0.375779092311859
-0.074446156620979
0.4224893450737
0.074039317667484
0.711751937866211
-0.688695847988129
-0.004019737243652
0.207251742482185
0.347582519054413
0.167935311794281
0.217667177319527
0.830302000045776
-0.56476902961731
-0.193053513765335
-0.978375434875488
-0.14320333302021
-0.369295299053192
0.043228674679995
0.332598924636841
-0.284415513277054
0.365423291921616
-0.572534918785095
0.012340441346169
-0.297584056854248
0.319979608058929
0.285839259624481
0.055232781916857
-0.698752045631409
-0.913406252861023
-0.475175082683563
-0.96640419960022
-0.052567824721336
-0.402673751115799
-0.313628971576691
-1.07368564605713
0.231099054217339
-0.011310526169837
0.101175911724567
-0.467880398035049
-1.64525127410889
-1.02109098434448
-1.24909615516663
-0.444325685501099
0.608030498027802
0.143543273210526
-0.438217252492905
0.579590678215027
-0.058703228831291
0.478758931159973
0.32745161652565
-0.139936506748199
0.237897977232933
-0.541398823261261
-0.250820070505142
0.184323042631149
0.428762167692184
0.463125616312027
-0.121749170124531
-0.071461036801338
-0.495778620243073
-0.417370647192001
0.35027876496315
0.217899560928345
-0.132487192749977
-0.874268710613251
0.157800063490868
-0.030272105708718
-0.585388004779816
0.130455613136292
0.359630823135376
-0.009659636765718
-0.787258446216583
-0.463509112596512
0.463586032390595
-0.521155178546906
-0.068775847554207
-0.501318454742432
0.419696062803268
0.203950583934784
-0.024023316800594
-0.074391409754753
-0.632261455059052
-0.779274702072144
0.201829373836517
-0.113076336681843
0.258641391992569
-0.000798664987087
-0.375981032848358
-0.676337599754334
0.623270988464356
0.000266183167696
0.547132253646851
0.512382507324219
-0.426810532808304
-0.358554244041443
-0.017671883106232
0.950089454650879
0.487285494804382
-0.707256257534027
0.34806290268898
-0.457439333200455
-0.029021820053458
0.03131302818656
0.64817476272583
-0.530276119709015
-0.960045099258423
0.143665984272957
0.062756031751633
0.173913329839706
0.364493787288666
0.695291757583618
-0.172602087259293
-0.533793210983276
-0.646056711673737
0.591123580932617
0.334565699100494
-0.040694952011108
-0.436655580997467
0.057019870728254
0.060107555240393
0.172220498323441
-0.166604727506638
-0.436879307031632
-0.382451713085175
0.33272659778595
-0.689649879932404
-0.357893049716949
-0.28026494383812
-0.103099808096886
-0.235910326242447
-0.369462907314301
0.23993344604969
-0.278911828994751
0.941969394683838
0.339701354503632
-0.784258246421814
-0.468662917613983
0.134637832641602
-0.437876343727112
-1.17797374725342
-1.47371959686279
0.15803450345993
0.032590549439192
0.162788227200508
0.44265028834343
-0.495489090681076
0.034169666469097
0.143423929810524
0.141720503568649
0.298604846000671
-0.153706327080727
-1.28518843650818
-1.18740022182465
-0.307643294334412
0.234164655208588
0.150100395083427
0.768090724945068
-0.350576341152191
-0.675533533096314
0.568574011325836
-0.278131365776062
0.44590225815773
0.342368870973587
-0.417009115219116
-0.941040217876434
-1.18045008182526
-1.02114605903625
-1.55937838554382
-0.733923554420471
0.352995336055756
0.476701825857163
-0.078882001340389
0.059973560273647
-0.591162323951721
-0.087285250425339
0.389669895172119
0.511892735958099
0.933799505233765
-0.682440400123596
-0.614690065383911
-0.223592013120651
0.569968163967133
-0.049068979918957
-0.033266484737396
-0.364970296621323
0.484220325946808
-0.117819085717201
0.718142867088318
0.229142710566521
-0.265488892793655
-0.911267042160034
0.264080703258514
-0.393555879592896
-0.328094124794006
-0.412970662117004
0.122622951865196
0.284552067518234
-0.06970189511776
-0.802002489566803
-0.62699294090271
0.347080290317535
-0.184506773948669
-0.28206792473793
-0.312045633792877
-0.502143621444702
-0.408534437417984
-0.470636159181595
-0.626183032989502
0.980387568473816
0.123988926410675
0.498777717351913
-0.503732204437256
0.042132891714573
-0.289261609315872
0.931640088558197
-0.88691633939743
0.03409181535244
-0.148452281951904
-0.044442150741816
-0.116268053650856
-1.02190232276917
0.208699405193329
0.366693586111069
0.400288611650467
-0.243501484394073
-0.031562402844429
-0.144991219043732
1.23678624629974
0.392975389957428
0.176906004548073
0.006536716595292
0.34431865811348
-0.741076648235321
0.27499532699585
-0.080336034297943
0.397647678852081
-0.416819155216217
0.306156605482101
-0.238910555839539
0.239419102668762
-0.220702633261681
-0.472028017044067
0.52373069524765
-0.181012555956841
0.020724756643176
0.7696173787117
-0.236189812421799
0.713017225265503
-0.031016256660223
-0.173732370138168
-0.344159752130508
0.204463467001915
0.137660592794418
-0.469805032014847
0.007129170000553
0.521040499210358
-0.044820375740528
0.326851278543472
-0.170455664396286
-0.232143357396126
0.674576282501221
0.337485462427139
0.885344386100769
-0.17050638794899
0.30712166428566
0.105136908590794
-1.22427535057068
-0.419539153575897
-0.215509027242661
0.472617983818054
0.148977130651474
0.501192510128021
0.478014051914215
0.453863024711609
0.989875257015228
0.35447496175766
-0.294686943292618
-0.686551511287689
0.612562477588654
0.107406437397003
-0.174290150403976
0.085142619907856
0.351599305868149
0.268542885780334
-0.574380040168762
-0.199445351958275
-0.45289671421051
0.130704820156097
-0.088449411094189
0.738319575786591
0.16515526175499
0.590048789978027
-0.534349501132965
0.258146107196808
-0.649772465229034
0.619353175163269
-0.603193163871765
0.077815726399422
-0.44539937376976
0.317415714263916
0.488494277000427
-0.058033898472786
-0.097920417785645
0.007953643798828
-0.795601189136505
-0.095864549279213
-0.368123531341553
-0.723304092884064
0.273988574743271
0.199050858616829
-0.289592176675797
0.02167658507824
-0.502972722053528
0.407624870538712
0.132028207182884
-0.495805680751801
-0.246703207492828
-0.780183672904968
-0.434168457984924
-0.771472334861755
-0.08475885540247
-1.11920773983002
0.334785223007202
0.492507100105286
-0.180996403098106
-1.10179734230042
-0.322259992361069
-0.001973785459995
-0.208629369735718
0.157486408948898
0.528625309467316
-0.134123519062996
-0.498465657234192
0.18328058719635
0.246669381856918
-0.291818469762802
0.284782439470291
-0.007304508239031
-0.236437886953354
-0.004578338935971
-0.065471492707729
-0.129986181855202
0.058908261358738
-0.026169858872891
0.377497881650925
-0.773220598697662
-0.073310688138008
0.570919871330261
0.210158497095108
0.202355176210403
0.19842417538166
-0.035757549107075
-0.448570907115936
-0.147468462586403
0.160285294055939
0.845195412635803
0.529065549373627
0.762004196643829
0.141366317868233
-0.692785501480103
-0.417556345462799
-0.068685650825501
-0.994541108608246
-0.753968179225922
-0.330488562583923
0.715767681598663
0.625003159046173
-0.280646920204163
-0.073816433548927
-0.073355317115784
0.005197033286095
0.288696318864822
0.042498104274273
0.758307218551636
-0.006168047897518
0.561718881130219
-0.33659428358078
0.303956389427185
-0.160376653075218
0.023665744811297
-0.19310899078846
-0.600884675979614
0.868734657764435
-0.986158668994904
-0.665659904479981
-0.426567167043686
-0.851197123527527
-1.16677451133728
-0.441385269165039
0.55478823184967
0.058044660836458
-0.233665078878403
-0.391651093959808
0.356525182723999
-0.451736241579056
-0.361282408237457
-0.112624011933804
-0.412827700376511
-0.389136910438538
-0.844992160797119
-0.117769226431847
0.008160911500454
-0.894599676132202
-0.148073479533196
-0.411334067583084
-0.399773627519608
0.48693197965622
-0.715943992137909
-0.642920076847076
-0.803727746009827
-1.13977909088135
0.965987801551819
0.089860014617443
0.346296548843384
-0.0919189453125
0.092382021248341
-0.300713270902634
-0.646279990673065
0.768212139606476
0.288118720054626
-0.243071764707565
-0.003033190965652
-0.634345471858978
-0.277445018291473
-0.253234028816223
-0.316512167453766
-0.415813684463501
-1.03094291687012
0.250506579875946
-0.232940718531609
-1.20416224002838
-0.189905405044556
0.279247403144836
0.385698705911636
0.387817770242691
0.161593109369278
-0.422806560993195
1.03622674942017
-0.802915513515472
0.287633389234543
-0.328263700008392
-1.07903134822845
1.30960166454315
-0.056075848639011
-0.048831105232239
-0.068229340016842
0.716808021068573
-0.006972787901759
-0.18487086892128
-0.79129946231842
-0.482845664024353
0.525688588619232
0.310251742601395
0.060987573117018
0.378422975540161
0.022486196830869
0.096777871251106
0.911255538463593
-0.317769944667816
-0.713392913341522
0.69538676738739
0.833044469356537
-0.881255626678467
-0.306871712207794
0.570126175880432
0.958791375160217
-0.811498761177063
-0.990151166915894
-0.16447414457798
0.057636886835098
1.07406556606293
0.121606938540936
0.332774639129639
0.494383543729782
0.562764167785645
-0.116711124777794
-0.13187912106514
0.06608746945858
-0.902060806751251
-0.034868866205216
-0.512990713119507
0.14235046505928
-0.216387122869492
0.471635669469833
1.26800441741943
-0.060265596956015
0.851229548454285
0.359716981649399
0.089761711657047
-0.361081600189209
0.512576401233673
-0.097090914845467
-0.830968081951141
-0.19905823469162
0.337341576814651
0.068752393126488
0.43425515294075
-0.141302719712257
0.122140750288963
-0.128010511398315
0.551361620426178
0.154608964920044
-0.437928974628449
-0.465779483318329
-1.33321094512939
0.32037878036499
1.17732965946198
-0.034189701080322
-0.715119898319244
0.649904429912567
-0.897347211837769
-0.552573084831238
0.322943896055222
-0.286076366901398
0.089973233640194
-0.116676539182663
0.209378212690353
-0.140426501631737
-0.45719301700592
-0.410646319389343
-0.034788675606251
0.379412293434143
-0.358167082071304
0.505217552185059
-0.238421857357025
-0.763967514038086
0.440462082624435
-0.25518473982811
0.309871315956116
0.08091539144516
-0.356263071298599
-1.3293868303299
-0.540477693080902
0.267967343330383
0.281260788440704
-0.623979806900024
-0.413272261619568
-0.551848649978638
-0.184310600161552
-0.693042039871216
-0.320391327142715
0.585457384586334
0.578939616680145
0.339032709598541
0.255939602851868
0.334328502416611
0.525647461414337
0.433396995067596
0.062532693147659
-0.087880104780197
0.432250916957855
-0.568634510040283
-0.103061437606812
-0.137931227684021
-0.267292588949203
0.181250244379044
-0.487281799316406
0.148149028420448
-0.467338711023331
-0.002275958657265
-0.376617163419723
0.173540502786636
0.719942092895508
-0.185913503170013
0.626539826393127
-0.226226940751076
0.684955537319183
0.414645105600357
-0.537525475025177
-0.734180212020874
-0.297632336616516
1.49109709262848
-0.062145084142685
-0.019881099462509
0.545277893543243
-0.002920381724834
0.322957754135132
-0.008678006008267
0.060109876096249
0.360733509063721
-0.495248794555664
1.17108190059662
-0.898601114749908
-0.429374217987061
0.424859136343002
-0.104724444448948
0.183271080255508
-0.460427135229111
-0.678870856761932
-0.486593514680862
-0.018913488835096
-0.153744414448738
0.286622405052185
-0.472107619047165
0.089270375669003
-0.145451784133911
-0.524401783943176
-0.059015218168497
-0.420183956623077
-0.290683746337891
-0.263726860284805
-0.071690812706947
0.356612861156464
0.134714066982269
-0.213178709149361
-0.680010676383972
0.047794364392758
0.052147634327412
-0.568931460380554
1.05178380012512
-0.485353976488113
0.933440327644348
-0.04822763800621
0.233948469161987
0.850462913513184
0.06072810292244
-0.6805419921875
0.470654189586639
-0.053053513169289
-0.525829434394836
-1.21890819072723
-1.5942724943161
0.069040417671204
-0.799657702445984
0.992996275424957
0.02064985409379
0.274420320987701
-0.206765040755272
-0.266288578510284
-0.753517866134644
-0.086421936750412
0.205292820930481
0.216383412480354
0.290522038936615
-0.233594849705696
0.679671108722687
-0.154586508870125
-0.281939119100571
-0.219658210873604
0.002988381311297
0.604795634746552
0.280063480138779
-0.415838778018951
0.592694938182831
0.397424519062042
-0.062629282474518
0.248230248689651
-0.49654233455658
0.686038970947266
0.310713678598404
-0.467072248458862
-0.257845520973206
0.057827711105347
-0.902908504009247
0.368580162525177
-0.512338519096375
-0.071110621094704
-0.488294035196304
-0.120825104415417
0.032506540417671
-0.161650940775871
-0.571534276008606
0.306016445159912
-0.627538859844208
-0.24322184920311
-0.296510189771652
-0.503558993339539
-0.081537157297134
-0.005335816647857
-0.588894546031952
-0.297239780426025
-0.298993557691574
0.039278030395508
0.761182904243469
0.72896134853363
-0.187221884727478
0.452136069536209
0.01613961160183
-0.184898495674133
-0.032372772693634
-0.405946314334869
-1.55418062210083
-0.373517870903015
-0.861663997173309
0.111231595277786
-0.141010597348213
-0.583203911781311
0.003921516239643
0.052286427468062
0.676408886909485
-0.499238461256027
-0.423853993415833
-0.656139671802521
-0.200400277972221
0.216428339481354
-0.107621066272259
-0.099273815751076
0.082706466317177
-0.489684522151947
-0.058260463178158
-0.283597052097321
-0.248480945825577
0.432371944189072
0.644261479377747
-0.140664964914322
0.183732077479363
-0.056281127035618
-0.421151429414749
-0.688473701477051
0.058182254433632
0.43535304069519
-0.161462798714638
-0.260680556297302
-0.114772409200668
-0.070295810699463
0.233133345842361
-0.207804098725319
0.014677099883556
-0.764386057853699
-1.43798995018005
0.069892093539238
-0.160494133830071
-0.541524827480316
-0.45787125825882
-0.918435633182526
-0.02411562949419
-0.016725851222873
-0.271522849798203
0.132683247327805
-0.227540507912636
-0.418164938688278
-0.241022616624832
-0.505185186862946
1.28542160987854
-0.386758506298065
-0.109702706336975
-0.084413826465607
-0.416729778051376
0.69387674331665
-0.256631344556808
-0.804410636425018
-0.252020090818405
0.328386336565018
0.138902485370636
-0.303432613611221
0.682788789272308
-0.824725270271301
-0.437190413475037
0.30485212802887
-1.22705924510956
0.26542603969574
0.072065129876137
0.424988746643066
0.193181872367859
0.967125236988068
0.078356854617596
-0.44676798582077
0.164544627070427
0.329645603895187
0.090922892093659
-0.312046647071838
-0.606766641139984
0.179922714829445
-0.712627112865448
-0.426438301801682
0.525052547454834
0.409307420253754
0.448479235172272
0.32746559381485
-0.490067273378372
0.7264603972435
-0.479187071323395
0.302103757858276
0.937073230743408
0.286893486976624
-0.047143738716841
0.984939932823181
-0.036933615803719
1.1351580619812
0.020910374820232
0.163495644927025
-0.295154213905334
-0.384511798620224
-0.374204337596893
0.394737988710403
0.218340024352074
0.255274653434753
-0.04872115328908
0.001182215288281
0.096890516579151
-0.665743291378021
0.000709757208824
-0.429780542850494
-0.025621749460697
0.139147117733955
0.188580885529518
0.846529364585876
0.087276086211205
0.222037196159363
-0.662074148654938
0.232937872409821
-0.290068835020065
0.231666505336761
-0.466727465391159
0.293710172176361
0.20200976729393
1.45086634159088
-0.720288515090942
-1.21012246608734
0.541942238807678
-0.161001861095428
-0.163482129573822
0.863387405872345
0.290283471345901
0.095828630030155
-0.353435039520264
0.608527839183807
-0.306710362434387
-0.602361500263214
0.182104229927063
0.004647483117878
0.175886943936348
-0.242012649774551
0.046823218464851
-0.505363047122955
-0.503280520439148
-0.007570929825306
0.110195651650429
-0.156825006008148
-0.057288452982903
0.564153611660004
-0.263475269079208
-0.847797334194183
-0.307466179132462
1.14840149879456
0.115510478615761
0.213879644870758
-0.902889490127564
0.509306132793427
0.230594515800476
-0.753286480903626
-0.103313788771629
0.467237234115601
0.088008120656014
0.107396520674229
0.435809880495071
-0.058477327227593
-0.999409735202789
-0.774151682853699
0.051698982715607
0.248820960521698
0.695220589637756
0.827850043773651
0.48965921998024
0.432968407869339
0.303694725036621
0.125723630189896
-0.063769765198231
-1.00215208530426
-1.5012081861496
0.024531915783882
1.17761051654816
0.576334238052368
-0.162948995828629
-0.343188107013702
1.65611457824707
-0.549749732017517
0.659289479255676
-0.393783450126648
0.681344628334045
0.675144493579865
0.415159434080124
-0.060939621180296
-0.007405211217701
-0.264037668704987
-0.213385462760925
-0.888235926628113
-0.396760106086731
0.280986160039902
-1.0060510635376
-0.673950254917145
-1.9212554693222
-1.16826689243317
-1.2811027765274
-0.211389750242233
-0.304274201393127
-0.1686130464077
-0.384202510118484
-0.156135082244873
0.553830683231354
0.385348409414291
-0.039523962885141
0.555113077163696
0.451238304376602
-0.712175369262695
-0.226851582527161
0.635588347911835
0.987528264522553
0.244848281145096
-0.471862465143204
0.471922188997269
-0.243688315153122
-0.618187665939331
-0.13407763838768
-0.756289482116699
-0.061624899506569
-0.631317555904388
-0.352602571249008
-0.030672485008836
-0.735766053199768
-0.279790908098221
0.171962916851044
0.053198758512735
0.195664346218109
0.097400963306427
-0.407901108264923
-0.627211093902588
-0.136164322495461
0.531880974769592
0.643371760845184
-0.361668407917023
-0.696601450443268
0.155390843749046
-0.566373705863953
-0.704535782337189
-0.043598935008049
0.206806614995003
-0.943263530731201
-0.472969323396683
-0.883773028850555
-0.653185129165649
-1.17789113521576
-0.367607653141022
-0.006840750575066
-0.113870561122894
0.132640212774277
-0.555536329746246
-0.535361766815186
0.77439683675766
0.768257915973663
-0.466178953647614
-0.333173453807831
0.170707732439041
-0.426645964384079
0.077188327908516
-0.101599961519241
-0.105167828500271
0.062461659312248
-1.11391520500183
0.603401005268097
0.212698891758919
0.723379135131836
-0.829930186271668
0.532913863658905
0.376024007797241
-0.492507129907608
-0.098808392882347
0.031317315995693
0.183757051825523
-0.785495758056641
0.415946543216705
-0.736775279045105
0.170436561107636
-0.435576379299164
-0.138124987483025
-0.10319972038269
0.27263879776001
-0.178205370903015
0.320954471826553
-0.187111303210258
0.810610353946686
0.895078539848328
-0.363554716110229
1.47738611698151
-0.036710675805807
-0.189285025000572
0.238356217741966
0.013461414724588
0.261687576770782
-0.335893660783768
-0.237535715103149
1.29339551925659
0.347082763910294
0.386215150356293
0.423942029476166
0.507998406887054
0.329330682754517
1.19054973125458
-0.129260003566742
0.190133482217789
-0.111892886459827
-1.28235828876495
-1.43359386920929
-0.503288805484772
0.534523606300354
0.018631830811501
0.151255771517754
0.017601694911718
0.087427750229836
0.74276864528656
-0.367091000080109
-0.268814444541931
0.579604029655457
-0.365399718284607
-0.193512380123138
-0.331500679254532
-0.114952906966209
-0.233826547861099
-0.416324317455292
0.233242109417915
0.084777116775513
0.848517537117004
0.546284139156342
0.580182135105133
-0.456246346235275
-0.024445876479149
0.018498074263334
-1.20120787620544
-1.12826442718506
0.648759841918945
0.690004706382751
-0.389920741319656
0.001900117844343
0.305127799510956
0.093377821147442
-0.303697258234024
-0.448630154132843
-0.316272646188736
0.231584325432777
-0.564939618110657
-0.30603614449501
-0.421760320663452
-0.566391706466675
0.416054576635361
0.128933072090149
-0.457205265760422
-0.901583194732666
-1.13256990909576
0.074299216270447
-0.375035583972931
-0.385880619287491
-0.050187569111586
-0.913824141025543
0.041092544794083
0.013919388875365
-0.384474873542786
0.004821233451366
-0.898135542869568
0.172641277313232
-0.238831579685211
-0.070818841457367
-0.397030979394913
-0.81614226102829
0.246693357825279
0.50321751832962
-0.867484927177429
-0.775806486606598
0.205888003110886
-0.003931992221624
-0.462709605693817
-0.091985762119293
-0.242294296622276
0.283225983381271
-0.302955538034439
-0.544976234436035
-0.880571663379669
-0.420051425695419
-0.029953915625811
-0.03048887476325
-0.104528784751892
0.136410027742386
0.354494124650955
0.850176155567169
0.107085570693016
-0.365895807743072
0.295621901750565
0.529082655906677
0.361034989356995
0.335333198308945
0.329735636711121
0.442332804203033
0.659994065761566
0.099219210445881
-0.225003063678741
-0.077515333890915
0.244279801845551
0.310133874416351
0.219950899481773
0.093822121620178
-0.255113691091537
0.231567770242691
-0.334660291671753
-0.807076930999756
0.376116156578064
0.770543813705444
0.154334262013435
0.525286138057709
-0.193669483065605
-0.19135257601738
-0.455514699220657
0.484903216362
0.018980801105499
-0.246174901723862
0.375652730464935
-0.476917833089829
-0.290541291236877
0.800975680351257
-0.56423544883728
0.247416317462921
-0.4816535115242
0.579349875450134
0.055372841656208
-0.969432890415192
-0.140118256211281
0.041340742260218
0.043967917561531
0.488274544477463
0.522190272808075
-0.505318284034729
-0.291038364171982
-0.950989961624146
-0.120145231485367
0.004966609179974
-0.324074804782867
-0.259922474622726
0.770998001098633
-0.027996858581901
-0.54239547252655
-0.655711770057678
0.534353613853455
0.413190394639969
-0.656192123889923
-0.386370033025742
-0.805984675884247
-0.270366579294205
0.01439804956317
-0.34151303768158
-0.113223224878311
0.572566986083984
-0.26381579041481
0.072262674570084
-0.192112430930138
-0.607417047023773
-0.176427140831947
0.34352308511734
0.229157581925392
0.182076364755631
0.646485447883606
-0.178852185606956
-0.802157163619995
0.085696928203106
-0.109699368476868
-0.710274577140808
0.697698473930359
-0.345623731613159
0.139881044626236
-1.14515781402588
0.090998947620392
0.7127925157547
0.526408135890961
0.673661768436432
0.646868050098419
-0.01159093528986
-0.098676949739456
-0.259492844343185
0.514427185058594
0.437715083360672
-0.714524149894714
-0.124038830399513
0.026070080697537
0.4941286444664
-0.820985436439514
0.229141980409622
0.12766931951046
0.291166633367538
0.930210292339325
0.095700234174728
0.487969219684601
0.305005341768265
-0.210017427802086
0.052637793123722
-0.147630169987679
0.55465179681778
-0.38994950056076
0.1628358066082
0.318910926580429
-0.458204180002213
0.336918205022812
0.55134505033493
-0.180063918232918
0.434595137834549
0.41074213385582
0.265359193086624
0.091897569596768
0.557633519172668
-0.253064066171646
-1.09171116352081
0.282829165458679
-0.285273909568787
0.155466943979263
-0.010180810466409
-0.584081292152405
0.289951860904694
-0.761739552021027
-0.870572328567505
-0.797628879547119
-0.128332167863846
0.617588818073273
0.619587302207947
0.217551946640015
0.135949373245239
0.069783970713616
-0.280312985181808
0.656489670276642
0.099238827824593
-0.834633648395538
-0.015810370445252
-0.442077487707138
1.02308654785156
0.15447224676609
-0.005152836441994
0.36846262216568
-0.342157006263733
-0.57678496837616
-0.195433050394058
0.226373583078384
-0.201662331819534
-0.217252746224403
-0.209816679358482
0.461930394172668
0.070460021495819
0.741340100765228
-0.42843160033226
0.138169378042221
-0.124019734561443
0.197955101728439
0.532866716384888
-0.105887420475483
0.527441680431366
-0.493594586849213
0.223597496747971
-0.403418183326721
0.209511756896973
0.222636118531227
0.045340687036514
-0.088992744684219
0.24293027818203
0.435308158397675
-0.855141043663025
0.272675186395645
0.594048976898193
-0.071031488478184
-0.268690168857574
-0.270679205656052
-0.586689412593842
-1.0542266368866
-1.41312110424042
-1.27680051326752
-0.537751376628876
0.237047255039215
-0.16140304505825
0.308914691209793
-0.650897085666657
-1.22620165348053
-0.682489991188049
-0.345892995595932
-0.980732917785645
1.15486562252045
0.665126144886017
0.99300080537796
-0.068396858870983
-0.565614998340607
-0.610429346561432
0.477181613445282
0.041798993945122
0.078251838684082
-0.058226518332958
0.179858356714249
0.305634140968323
0.831509470939636
0.224756062030792
0.115217298269272
0.285248786211014
-0.64661967754364
-0.325027137994766
0.310647219419479
0.017993984743953
-0.380253344774246
0.104141354560852
0.196943908929825
0.075355842709541
0.083165600895882
-0.049020491540432
-1.1052782535553
0.366800636053085
1.37296879291534
0.021100368350744
-0.711335957050324
-0.481193661689758
-0.277024179697037
0.793441414833069
-0.254979282617569
0.25669738650322
0.864109873771668
0.388940721750259
0.238136187195778
0.111879542469978
0.290323108434677
-0.024831555783749
-0.218316957354546
-0.717759132385254
-0.971537232398987
-1.0818806886673
0.291203200817108
-0.521957695484161
-0.083700090646744
0.118424981832504
-0.079111531376839
-1.43591237068176
-0.16998054087162
-0.236433178186417
0.207881689071655
0.7640380859375
0.094845682382584
-0.209822908043861
-0.112547181546688
0.209494918584824
0.081287756562233
-0.286304354667664
-0.145705282688141
-0.107335597276688
-0.071992315351963
1.10911202430725
-0.162195816636086
-0.442949950695038
-0.025682061910629
-0.248462036252022
0.389893889427185
0.14616322517395
-0.103406101465225
0.152427181601524
0.293923318386078
0.671931385993958
-0.303820908069611
-1.09156155586243
1.38144040107727
-0.570366144180298
0.165649563074112
-0.231446757912636
-0.892807543277741
0.127394765615463
-0.603600263595581
-0.571649014949799
0.182396799325943
0.538541078567505
-0.845369279384613
-0.40476131439209
-1.00792682170868
-0.566404223442078
-0.873514175415039
0.509359240531921
0.870494604110718
0.304994255304337
-0.843647837638855
-0.303277492523193
0.035572696477175
-1.46007132530212
-1.33371043205261
0.227714270353317
0.615151524543762
-1.17132902145386
-0.515291929244995
0.408685356378555
0.017101785168052
0.680825352668762
-0.140450805425644
1.12511587142944
-0.272464960813522
-0.744162559509277
0.34598645567894
0.121042974293232
-0.289148837327957
-0.396294772624969
0.276921838521957
0.045784041285515
0.064076609909535
0.424539983272553
0.056797251105309
0.545677006244659
0.672400653362274
0.175344631075859
0.033309057354927
-0.297830879688263
0.84022331237793
-0.337639212608337
0.132069274783134
-0.527928829193115
0.983361780643463
0.111719772219658
0.562938332557678
0.138616442680359
0.298729330301285
-0.230728954076767
0.492072820663452
-0.399561136960983
0.709047734737396
0.181991636753082
0.923611342906952
0.887317180633545
0.512063980102539
-0.121496006846428
-0.137589618563652
0.053348794579506
-0.413291960954666
-0.192589074373245
0.213686734437942
-0.083109185099602
-0.02456846088171
-0.362592458724976
0.160255312919617
-0.237397104501724
-0.065411910414696
-0.288015186786652
-0.5772784948349
-0.212755814194679
0.032124631106854
0.061337191611528
-1.39922702312469
0.294062793254852
-0.056921858340502
1.5022805929184
-0.215407460927963
0.029820617288351
0.307302683591843
-0.00515178963542
-0.685169994831085
0.584694862365723
-0.408212542533875
0.773734569549561
-0.166877299547195
0.52770060300827
0.485246062278748
-0.260770559310913
0.909584760665894
0.018274649977684
0.092243671417236
-0.147461384534836
-0.185959935188293
0.003541387617588
0.56607586145401
0.464121818542481
-0.298224925994873
-0.652221024036408
-0.511588037014008
0.61376953125
-0.277825623750687
0.483508616685867
-0.146394729614258
-0.626382350921631
-0.646287560462952
-0.069590590894222
-0.51789265871048
0.006785236299038
0.021671891212463
-0.519811451435089
-0.064443737268448
-0.274270474910736
-0.105056121945381
0.154372930526733
-1.11201179027557
0.676751613616943
0.552353382110596
-0.489474773406982
-0.118145994842052
0.027591418474913
0.147420689463615
-0.149187371134758
0.830749452114105
0.062156911939383
-0.987184405326843
-0.595729112625122
-0.578136146068573
0.028048984706402
-0.290219783782959
0.038572061806917
-0.426036328077316
-0.075838312506676
-0.382074177265167
0.836155414581299
0.083767488598824
0.109523594379425
0.85706239938736
1.25075507164001
-0.606905221939087
1.2829704284668
0.036238417029381
0.317278027534485
0.162368088960648
0.344840109348297
-0.850396931171417
0.567737400531769
-0.193866237998009
0.322060316801071
0.029345706105232
0.854333221912384
0.378748714923859
0.513539016246796
-0.412011981010437
0.118821620941162
-0.017649801447988
0.699563205242157
-0.159439027309418
0.203095838427544
-0.199139922857285
0.201881676912308
0.042816482484341
0.119489476084709
0.21562659740448
0.186986833810806
-0.563723981380463
-0.157230421900749
-0.168073952198029
-0.060942970216274
-0.303308993577957
-0.682634711265564
-0.849124908447266
-0.955083131790161
0.1268340498209
0.336667358875275
0.064115971326828
0.662275552749634
0.184058457612991
0.639454543590546
-0.136946886777878
-0.479247093200684
-0.035501338541508
0.51708710193634
0.196139872074127
-0.164199486374855
0.115249767899513
0.261565864086151
-0.5905522108078
0.196014910936356
0.279620856046677
0.231374070048332
0.422339886426926
-0.009264631196857
-0.421375781297684
-0.02275699749589
0.396785974502563
0.34846904873848
0.251954317092895
-0.344484895467758
-0.161065861582756
0.310285449028015
-1.16969919204712
1.05124711990356
-0.166384294629097
-0.465829879045486
-0.014099657535553
-0.357891231775284
0.018810920417309
1.22926604747772
-0.289328902959824
0.303212076425552
-0.547721803188324
-0.170145601034164
-0.044766593724489
0.973107933998108
0.049252469092608
-1.03830218315125
-0.71864241361618
0.468123316764832
0.124699167907238
-0.521045506000519
-0.370478749275208
0.081777781248093
-0.326103061437607
0.18866690993309
-0.175046995282173
-1.00410616397858
0.013817340135574
-0.300626873970032
0.531571328639984
-0.653498291969299
-0.476604700088501
-0.208940058946609
-0.518813967704773
0.26862421631813
-0.637246012687683
-0.780556321144104
-1.03361916542053
-1.55996692180634
-0.103845447301865
0.028982367366552
0.033753681927919
0.064348585903645
0.500584244728088
-0.139064565300941
-0.558214783668518
0.555392026901245
0.570972084999085
0.880184590816498
-0.068308964371681
0.98540335893631
0.201079830527306
0.146699979901314
0.036121793091297
0.181080371141434
0.011776985600591
0.399237781763077
-0.796654164791107
-0.461166858673096
-0.067820034921169
-0.055693849921227
-0.609590470790863
0.554678022861481
0.284669935703278
0.069569021463394
-0.262215673923492
1.15407192707062
-0.198710024356842
-0.323187589645386
0.167198851704597
0.779235243797302
-0.729097366333008
0.186856240034103
0.366211414337158
0.515368640422821
-0.10078602284193
-1.17215883731842
-0.631057918071747
-0.744728624820709
-0.105983749032021
-0.860433995723724
-0.42568963766098
0.70622456073761
0.855502665042877
-0.165879756212235
-0.160012900829315
-0.634923994541168
-0.728586673736572
0.460616856813431
-0.221395060420036
-0.50265634059906
-0.180388197302818
-0.32241952419281
-0.180768042802811
-0.211600288748741
-0.50999528169632
-0.638808846473694
-0.116519823670387
-0.201530605554581
0.368593007326126
-0.002853810787201
-0.239401131868362
0.385675638914108
-0.634700775146484
0.332307636737823
-0.073961585760117
-0.137651801109314
-0.447060078382492
0.383440256118774
-0.154405057430267
-1.23613262176514
-1.22395300865173
1.2980227470398
-0.523064494132996
-0.442822009325027
0.520881354808807
-0.045557353645563
0.247025564312935
-0.332400441169739
-0.608773052692413
-0.630255699157715
-1.18104088306427
-0.883914768695831
-0.174423232674599
-0.477554440498352
-0.114585250616074
-0.713896036148071
-0.319496512413025
-0.247923851013184
-0.268794745206833
-0.808006167411804
-0.176564157009125
-0.475947946310043
-0.411862313747406
0.871999979019165
-0.351198583841324
-0.662752270698547
-0.151739031076431
-0.051273919641972
-0.093445591628552
-0.262989431619644
-0.046271998435259
0.872987926006317
0.380593091249466
0.699673414230347
0.648087739944458
-0.6704460978508
-1.62532842159271
-1.90871906280518
-1.35665082931519
-0.748028576374054
0.186603978276253
-0.526710033416748
0.471668809652329
0.107042647898197
1.06904053688049
0.110534034669399
0.313547998666763
0.256674379110336
0.339140474796295
0.003459953702986
0.775705933570862
-0.586157143115997
-0.307658195495605
-0.713004589080811
-0.079858958721161
-0.985348701477051
0.190814763307571
0.027543352916837
0.524689733982086
0.28540250658989
0.346715152263641
0.476002842187882
-0.254540413618088
0.573419809341431
-0.480743855237961
0.35590523481369
0.018939085304737
-0.017224229872227
0.57881236076355
0.466722726821899
0.415410220623016
0.606499969959259
-0.247349724173546
-1.23931050300598
0.69914722442627
-0.174749284982681
-0.272964090108871
-0.693988978862762
-0.317068219184875
-0.575702548027039
0.419063925743103
-0.653127014636993
-0.71928596496582
-1.0976505279541
-0.883766114711762
-0.005026675760746
0.284119337797165
-0.519035041332245
0.55728942155838
-0.408986419439316
0.888305902481079
0.29079881310463
-0.024632910266519
0.292925655841827
-0.817452430725098
-0.429144501686096
-0.91847687959671
-0.340212911367416
-0.136242762207985
0.667105078697205
0.712768912315369
-0.096330866217613
0.083301529288292
0.540160655975342
0.292412638664246
0.152702450752258
-0.283901572227478
0.261849284172058
0.224245250225067
0.210133835673332
-0.419315129518509
-0.257714986801147
-0.358340471982956
-0.19885191321373
-0.917438209056854
-0.98025643825531
-0.06553553044796
-0.05253629386425
-0.721082746982574
-0.095202572643757
0.662023544311523
-0.401843577623367
0.492844372987747
0.859664618968964
-0.014706127345562
-0.575245201587677
-0.08993960916996
-0.035939671099186
-0.128199979662895
-0.469476670026779
1.32113802433014
0.023318335413933
0.314650505781174
-0.228961542248726
0.786134779453278
-0.269592583179474
-0.267750024795532
-0.119592294096947
-0.255524516105652
-0.160403102636337
0.196388632059097
0.088967218995094
-0.644364774227142
0.756255447864533
0.217333272099495
0.099225960671902
-0.292444407939911
-0.24101135134697
0.409108281135559
-0.710241556167603
-0.172349140048027
-0.832701563835144
0.23044228553772
0.163736969232559
-0.01044596824795
0.068292051553726
0.585021734237671
-0.300988852977753
0.177914321422577
-0.482661485671997
-0.622646868228912
-1.1606330871582
0.567042350769043
1.52128112316132
0.230444014072418
0.638825058937073
-0.133798688650131
-0.523756921291351
-0.423817992210388
-0.754669308662415
0.579319536685944
-0.421755075454712
-0.703863799571991
0.595639765262604
0.064231403172016
0.1169124096632
-0.907110095024109
0.775088310241699
-0.468215256929398
-0.216299444437027
-1.0799400806427
0.346585482358932
0.279676735401154
0.183660000562668
-0.890971422195435
-0.492804348468781
0.785286784172058
-0.316164940595627
0.306334257125854
-0.556242883205414
0.173817664384842
0.261804610490799
0.14199510216713
0.021831173449755
0.07688219845295
0.349510163068771
-0.395674735307693
0.793129026889801
0.551923811435699
-1.02026903629303
-0.521734893321991
0.043639220297337
0.128705635666847
0.472978502511978
-0.195834517478943
-0.361780405044556
-0.647681355476379
0.613734006881714
0.902512907981873
-0.179375097155571
-0.519679188728333
-0.617690324783325
-0.979296982288361
-0.261556208133697
0.410808473825455
0.578782021999359
-0.533381462097168
-0.903014183044434
-0.094648376107216
-0.28413113951683
-0.676172018051147
-0.450899124145508
0.555953502655029
-0.324707806110382
0.159606158733368
-0.714308202266693
-0.643950462341309
-0.549478650093079
0.161512076854706
0.135806396603584
-0.24688421189785
0.396813482046127
-0.54272985458374
-0.259961068630218
0.558653712272644
0.091145478188992
-0.367352485656738
0.401284545660019
-0.16236600279808
0.330314069986343
-0.596364557743073
0.270646452903748
-0.033791732043028
-0.477985441684723
0.573342323303223
0.472031116485596
-0.18018439412117
-0.396714806556702
0.771618127822876
-0.044099897146225
-0.620805501937866
-0.549331724643707
-0.558274030685425
-0.196603119373322
0.173640519380569
0.079330556094647
-0.073298156261444
-0.415577501058579
-0.194817557930946
-0.36038464307785
-0.632020354270935
0.236632809042931
0.376817286014557
-0.102055430412292
-0.50571209192276
0.64734548330307
-0.137772589921951
-0.261041939258575
-0.503348767757416
-0.309788256883621
-0.688227236270905
0.312269896268845
-0.060326270759106
0.132498577237129
0.723905026912689
-0.651335716247559
-0.600020945072174
-0.039667502045631
0.451904237270355
-0.450947910547257
-1.13533079624176
0.148829594254494
-0.479745924472809
0.230899393558502
-0.610485017299652
0.636378407478333
-0.054918773472309
0.027090035378933
-0.327074110507965
0.462667226791382
0.151424676179886
-0.082981884479523
-0.081105247139931
0.173682436347008
-0.188606649637222
-0.613209664821625
-0.141847163438797
-0.280653089284897
-0.642057597637177
-0.902814149856567
-0.923503398895264
0.24461954832077
-0.933773398399353
-0.162164881825447
0.614830017089844
-0.944573402404785
0.153689473867416
0.312173098325729
0.178013071417809
0.127555817365646
-0.163585931062698
-0.567398488521576
0.429714024066925
-0.414558976888657
0.214212149381638
-0.112098105251789
-0.777745306491852
-0.115143291652203
-0.134694516658783
-0.058340772986412
0.568871021270752
-0.342126905918121
-0.711026549339294
-0.348002254962921
0.415579169988632
0.174736961722374
-0.376615852117538
0.020472984761
0.242739364504814
-0.33318692445755
-0.321483373641968
-1.2223562002182
-0.651520192623138
-0.648746252059937
-0.126350551843643
0.202907741069794
0.998522460460663
-0.550643742084503
0.572695076465607
0.442330479621887
0.523420572280884
-0.244465231895447
-0.169190555810928
-0.015262011438608
0.068331740796566
0.238108992576599
-0.06069727241993
-0.24160024523735
0.013372302055359
-0.443958610296249
-0.602656602859497
0.247166126966476
-0.77612829208374
-1.29982781410217
-1.08623099327087
-0.169242531061173
-0.449761867523193
1.04924595355988
-0.105496518313885
0.335711389780045
-0.210971280932426
1.22315692901611
0.254638016223907
0.363814502954483
0.593423962593079
-0.178119704127312
0.268659919500351
0.096783943474293
-0.993627965450287
1.12037062644959
-0.33782947063446
0.341191083192825
-0.589351654052734
0.327619135379791
-0.382214367389679
-0.497648000717163
-0.065621607005596
0.048954151570797
0.514459431171417
-0.454854041337967
-0.041573762893677
0.643635272979736
0.139116570353508
0.539027750492096
-0.346418350934982
0.519267380237579
0.058400955051184
0.270541578531265
-0.106190271675587
-0.671546101570129
0.331384062767029
-0.009227009490132
-0.09613112360239
0.671271145343781
0.714874267578125
-0.199489325284958
-0.529216706752777
0.274497330188751
-1.04198014736176
-0.159672364592552
0.282586812973022
-0.130502492189407
-0.14970275759697
-1.17205500602722
-1.14140605926514
0.416952043771744
0.423458755016327
0.013302138075233
-0.677021145820618
-0.237324416637421
-0.074553802609444
0.383783787488937
-0.714663863182068
0.039720699191094
-0.888983368873596
0.186304926872253
-0.357063502073288
0.991994261741638
-0.943047404289246
-0.471060276031494
0.072574801743031
0.283615261316299
0.634775102138519
0.608753383159637
0.225546717643738
0.738053739070892
0.29493236541748
0.551738262176514
0.089714929461479
-0.484478354454041
-0.285936772823334
0.464296251535416
0.321187973022461
0.329072624444962
-0.034037724137306
-0.68790340423584
0.351450175046921
-0.051805630326271
0.465009093284607
-0.138895958662033
-0.327265173196793
0.688896656036377
-0.899106204509735
0.085251092910767
-0.261209696531296
-0.059355467557907
1.12109541893005
0.130156993865967
1.08903682231903
0.015663668513298
-0.416665852069855
0.252026379108429
0.482775658369064
-0.20985671877861
-0.137549817562103
0.543509781360626
-0.033795818686485
0.308895647525787
-0.628640472888947
-0.193874314427376
0.79603785276413
-0.026331350207329
-0.165183171629906
-0.564744174480438
0.303837567567825
0.517371892929077
-0.345152616500854
0.112714856863022
-0.570938587188721
0.155178099870682
-0.306380093097687
-0.16694700717926
0.293232649564743
0.210547924041748
0.271912902593613
-0.170683234930038
-0.683314740657806
-0.579025387763977
0.192187875509262
-0.189540669322014
0.227927058935165
-0.111715905368328
-0.563760757446289
-0.267192214727402
0.395229697227478
0.200276061892509
-0.224265232682228
0.536469459533691
0.30295518040657
-0.945634782314301
0.049401864409447
-0.35775551199913
0.210721731185913
-0.166465312242508
-0.990578293800354
-0.530099034309387
-0.174990981817245
-0.136144906282425
-0.599640071392059
-0.22125244140625
-0.118818655610085
0.123632170259953
0.894066989421845
0.087587885558605
-0.026186909526587
-0.256614685058594
-0.771029829978943
-0.873398900032043
0.014756478369236
0.591433167457581
-0.363147765398026
0.253754049539566
0.032522197812796
0.813880920410156
-0.188686698675156
-0.85100793838501
-0.003380440175533
-0.105272144079208
0.51653403043747
1.18109548091888
-0.862837433815002
-0.237470760941505
-0.023024749010801
0.610488176345825
0.670236885547638
0.813156962394714
-0.502203285694122
-0.107559941709042
-0.315433770418167
-0.294747471809387
-0.135771691799164
-0.324432224035263
-0.272718787193298
-0.024525256827474
-0.473824411630631
0.585756421089172
0.310064047574997
0.463450133800507
-0.21094985306263
-0.032780405133963
0.077425047755241
0.484103202819824
-0.061200950294733
0.24742665886879
0.4797742664814
-0.806810915470123
-0.901663661003113
0.305625438690186
0.124659694731236
0.349958509206772
-0.29818719625473
-0.263840436935425
0.107117712497711
0.07290917634964
-0.354931563138962
-0.376734763383865
0.172457933425903
0.380935490131378
0.211386874318123
0.134399816393852
0.076743118464947
-0.11990675330162
-0.276981323957443
0.42578449845314
0.863070130348206
0.597002983093262
-0.045673601329327
-0.088870242238045
-0.312342882156372
-0.219236925244331
-0.918422162532806
0.498260587453842
0.325506269931793
0.248533189296722
-0.444932192564011
1.04268145561218
0.557669520378113
-0.146388962864876
0.046638153493404
0.063388891518116
-0.531180381774902
-0.75344181060791
-0.126390933990479
-0.318062543869019
0.198746204376221
0.254982620477676
-0.666965782642365
-0.978101372718811
1.21070194244385
-0.087603814899922
-1.35721433162689
-0.40907496213913
0.182208180427551
-0.308102965354919
0.062803968787193
-1.04288744926453
-0.374373555183411
0.294185847043991
1.33153450489044
-0.197013348340988
-0.171909272670746
-0.116841904819012
-0.9075967669487
-0.61009281873703
0.461103975772858
0.129377990961075
-0.560325682163239
-0.924736320972443
0.927792310714722
-0.691369235515595
-0.015732266008854
-0.343858003616333
-0.325596809387207
0.48535019159317
0.187069371342659
-0.928520619869232
-0.131731152534485
0.264436066150665
0.639346122741699
-0.500841677188873
0.289172232151031
0.183704704046249
-0.207477688789368
-0.183946073055267
0.487412244081497
0.805689990520477
-0.130063131451607
-0.152207896113396
-0.238767713308334
0.478812545537949
0.15095454454422
0.0224289894104
0.90825343132019
-0.362411439418793
0.053962774574757
-0.596385359764099
-0.307311445474625
0.087665989995003
-0.100196085870266
0.210518360137939
0.396731913089752
-0.745561063289642
0.342886865139008
0.385051965713501
-0.051626741886139
0.67577850818634
-0.149353533983231
-0.304756700992584
0.137484654784203
-0.111262589693069
0.444244921207428
-0.542412519454956
-0.920048475265503
-0.640443980693817
-1.39689874649048
0.25288850069046
0.319899618625641
-0.032551653683186
-0.327778339385986
0.044652301818132
0.445595413446426
0.151825085282326
-0.340113282203674
-0.92789888381958
-0.083597466349602
-1.01004147529602
0.191774651408196
-0.381818443536758
-0.107824072241783
0.359171628952026
-0.196950525045395
0.58561098575592
0.523695707321167
0.276867687702179
-0.327401280403137
0.078861892223358
-0.083154089748859
0.206358477473259
0.243742421269417
0.422857612371445
-0.59443610906601
-0.62469208240509
-0.049085326492786
0.670179188251495
-0.580690801143646
-1.75547170639038
1.24921250343323
-0.826543807983398
-0.498348116874695
-0.514868497848511
0.410869836807251
0.135027959942818
0.530687510967255
-0.15121753513813
0.140944510698318
-0.645512342453003
-0.155364811420441
0.036701656877995
0.361428648233414
0.234361052513123
-0.023745812475681
0.324030667543411
0.703248560428619
-1.48041355609894
-0.095805577933788
0.615386664867401
0.248194232583046
0.340417236089706
0.506912767887116
0.083852417767048
-0.047614216804504
0.53250914812088
-0.070454381406307
-0.985621988773346
-0.295996606349945
-0.501802206039429
-0.886885762214661
-0.058174397796393
0.114393547177315
0.6786749958992
-0.192531764507294
-0.119619309902191
-0.13787616789341
0.133282467722893
-0.141648083925247
-0.407468348741531
-0.190681099891663
0.271408975124359
-0.584696531295776
-0.118499524891377
0.023964930325747
0.94238942861557
-0.169409304857254
-0.321886479854584
-0.959312200546265
0.775751352310181
0.100032687187195
0.762312173843384
0.059142962098122
-0.092906326055527
-0.613533973693848
-0.07945890724659
-0.404927790164948
-0.37060084939003
-0.003583021461964
-0.58553159236908
-1.31222689151764
-0.620979785919189
0.401896417140961
-0.280300587415695
-0.529416024684906
-0.099918760359287
0.614608764648438
-0.03885156288743
-0.283695310354233
0.37926721572876
0.771642565727234
-0.183036208152771
-0.038916494697332
-0.353976428508759
-1.15093541145325
-1.22878873348236
0.457599878311157
0.271919339895248
0.270228356122971
-0.473022609949112
-0.017771236598492
-0.069731317460537
-0.070268511772156
0.108776934444904
-0.258467823266983
-0.11016871035099
0.731012761592865
-0.312579780817032
-0.557268500328064
-0.482963532209396
0.278237640857697
0.018476594239473
0.008398964069784
-0.191214889287949
-0.44357180595398
-0.424648225307465
-0.008723072707653
0.80395519733429
-0.033811062574387
-0.271532505750656
-0.185468673706055
-0.386703014373779
-0.328716158866882
0.460354119539261
0.065803498029709
0.124948441982269
-0.169759899377823
0.667339205741882
0.153449416160584
-0.050280209630728
-0.571378707885742
0.171500593423843
-0.37476122379303
-1.03238868713379
0.953306436538696
-0.094210051000118
-0.497808992862701
-0.374433398246765
-0.42742121219635
0.499024778604507
1.37674236297607
-0.796403348445892
0.180216103792191
0.191088810563087
0.279921799898148
-0.363796830177307
0.099343717098236
-0.656102657318115
0.35563451051712
-0.377269268035889
-0.08141965419054
0.636109888553619
0.357365429401398
0.283169001340866
-0.580505669116974
-1.04094099998474
0.494079768657684
-0.213482782244682
0.587609052658081
-0.774855256080627
0.567905306816101
0.128575503826141
-0.112915605306625
-0.513704478740692
0.276399493217468
-0.788911700248718
-0.622489929199219
-0.868130624294281
0.171827509999275
-0.354124337434769
0.513855397701263
0.071792840957642
-0.689380586147308
-0.334814727306366
-0.196250379085541
0.23560294508934
-0.144961506128311
0.504101634025574
-0.642964124679565
-1.14946842193604
-0.673001348972321
-0.60105699300766
0.564058899879456
-0.016070783138275
0.034176111221314
-0.740381836891174
-0.089392818510532
-0.956243991851807
0.044019788503647
-0.294786095619202
-0.05053548514843
0.464516043663025
-0.391809493303299
0.38984876871109
0.081504695117474
0.049261331558228
-0.122844733297825
0.729430198669434
-0.327935099601746
0.470449239015579
-0.260940819978714
0.240969687700272
0.618971407413483
0.037313960492611
-0.004919149912894
0.058466624468565
0.667262494564056
-0.757874429225922
-1.08666396141052
0.194587752223015
-0.138149380683899
-1.10151362419128
0.448691070079803
0.234558567404747
0.006890442222357
0.280699491500854
0.404435753822327
0.355670005083084
-0.049902286380529
-0.33617490530014
-0.309579789638519
-0.26448330283165
-0.236216947436333
0.460206836462021
-0.746324419975281
0.106928192079067
0.190851628780365
-0.238247141242027
0.328313678503036
-0.416451573371887
-0.243358045816421
0.327028125524521
-0.231556966900825
0.705458223819733
-0.389541745185852
-0.255927741527557
0.456409871578217
0.432982474565506
-0.807528972625732
-0.408765703439713
0.345932185649872
0.417143493890762
-0.450246900320053
-0.2796531021595
-0.27311772108078
-0.851674199104309
0.879191994667053
0.767960906028748
0.023533206433058
0.270676016807556
-0.405720055103302
1.01084685325623
-0.100216299295425
-0.613482773303986
-0.094242066144943
0.544166326522827
-0.233749657869339
0.622130572795868
0.234022736549377
-0.447958528995514
0.058411918580532
0.462186217308044
0.122152887284756
-0.315313935279846
-0.761807441711426
-0.16631181538105
-0.930154383182526
1.12296557426453
0.17558690905571
0.025895465165377
0.303350895643234
-0.318079739809036
-0.35411462187767
0.192400023341179
0.257066607475281
0.296343505382538
-0.136133462190628
0.269322663545609
-0.639675199985504
0.568434000015259
-0.179861485958099
-0.243731290102005
0.788582026958466
-0.660945534706116
-0.468357264995575
-0.138090938329697
-0.473129630088806
-1.47538733482361
0.073747530579567
0.497566908597946
-0.310132622718811
0.027227178215981
0.123546294867992
0.781336009502411
0.716951310634613
-0.793328702449799
0.26980447769165
-0.212831258773804
-0.992253661155701
-0.503219485282898
0.175688564777374
-0.33350658416748
0.001217570155859
-0.617279052734375
0.570241451263428
-0.384007602930069
-1.14855480194092
0.231329470872879
-0.238136619329453
0.044472739100456
0.370487898588181
-0.476708769798279
0.348794758319855
0.726851642131805
0.148861438035965
0.412038296461105
0.2145044952631
0.3584164083004
-0.609146118164063
-0.674895226955414
-0.422013521194458
0.730091512203217
-0.010472125373781
-0.516971945762634
0.910986065864563
-0.308334022760391
-0.348158180713654
-0.054977357387543
0.472175687551498
-0.185113236308098
0.067585498094559
0.08928643912077
0.47190535068512
1.00125288963318
0.7146275639534
-0.343239605426788
-0.036172188818455
-0.394034385681152
0.710380911827087
-0.023222856223583
0.840981662273407
0.438715279102325
-0.188249945640564
0.121609508991241
-0.493133366107941
0.635623931884766
0.258711785078049
0.269015550613403
-0.523338913917542
-0.677785754203796
0.057816371321678
-0.490070998668671
-0.247986510396004
-1.01098954677582
-0.738661646842957
0.274940997362137
0.377094894647598
0.151832967996597
0.051805552095175
-0.107721775770187
0.479327440261841
0.231528878211975
0.552836954593658
-0.327015191316605
-0.477702975273132
0.803417384624481
-0.133814990520477
0.368094742298126
-0.091630421578884
-0.294589698314667
-0.706942975521088
-0.674946486949921
-0.684999167919159
-0.675489902496338
-0.260419934988022
0.826220154762268
0.392171531915665
0.268302530050278
-0.910083532333374
-0.416183590888977
0.524775207042694
0.207825630903244
-0.552450656890869
-0.179969549179077
-0.175515055656433
0.075884789228439
-0.623739778995514
-1.22044277191162
-0.42316135764122
0.01025140658021
0.275230646133423
-0.101856201887131
0.018392361700535
-0.107280075550079
-0.057885278016329
-0.929373502731323
0.694982171058655
-0.203094631433487
-0.697629272937775
-0.227821677923203
-0.062390737235546
-0.066804379224777
0.076705873012543
0.056568291038275
-0.372613370418549
0.149009674787521
0.582225501537323
-0.123827017843723
0.011047648265958
-1.32168221473694
0.332102596759796
-0.669940710067749
-0.480945229530335
-0.22756339609623
-0.324642062187195
-0.058038584887982
-0.504533052444458
-0.866670668125153
-0.327313721179962
0.108520582318306
-0.380458056926727
0.169196218252182
-0.146929115056992
0.278301030397415
0.250073879957199
-0.668451964855194
0.764715254306793
-0.615073442459106
-0.870995223522186
0.145849376916885
-0.311270624399185
0.027618635445833
0.285423845052719
-0.019339375197888
-0.104470267891884
0.370753407478333
-0.312295287847519
-0.429627746343613
-0.721905887126923
0.05526240170002
-0.517999291419983
-0.305110156536102
-0.401146352291107
-0.609868049621582
-0.661273241043091
-0.622576773166657
-0.365071326494217
-0.010766953229904
0.900991261005402
-0.166638001799583
-0.805739045143127
-0.285344630479813
0.464724898338318
0.463789194822311
0.092767223715782
0.007591590285301
-0.136602476239204
0.452592790126801
-0.911931335926056
-0.139154598116875
0.169873848557472
0.287321805953979
-0.594951272010803
0.198729276657105
0.119603589177132
-0.313703566789627
-1.10240149497986
-0.188946679234505
-0.116169825196266
-0.412232100963593
0.077680721879006
-0.426473379135132
-0.034128688275814
0.170689299702644
-0.26258796453476
0.163562044501305
0.280468374490738
-0.187829479575157
-0.839849531650543
0.516242504119873
0.20321623980999
0.461140692234039
0.084503397345543
0.597265064716339
-0.181675106287003
0.185322344303131
0.221050322055817
0.289605438709259
-0.246610537171364
-0.752827823162079
-0.409430623054504
-1.11613786220551
-0.575407564640045
0.196234464645386
-0.709049761295319
-0.251585274934769
0.120676688849926
-0.734139204025269
0.025924131274223
0.344063103199005
-0.155765771865845
-0.080288410186768
-0.280001610517502
0.168192878365517
-0.580479025840759
0.011822208762169
0.566520154476166
0.602447867393494
0.060698885470629
0.29862117767334
-0.290882080793381
0.469163715839386
-0.294292002916336
-0.281718373298645
1.20787417888641
0.055184699594975
-0.214769631624222
-0.029085401445627
-0.09068525582552
0.078067988157272
0.628426611423492
-0.659226715564728
-0.028071314096451
-0.195577457547188
0.181034073233604
-0.074886992573738
0.134258702397347
0.273081004619598
0.359713524580002
-0.063632689416409
0.464307963848114
-0.404853850603104
-0.890843391418457
-0.496403872966766
0.189945131540298
0.572841882705689
0.154860213398933
0.073449604213238
0.293366312980652
0.251376181840897
0.283312737941742
1.23738396167755
-0.368279159069061
-0.842360436916351
-0.984724521636963
0.254611641168594
0.302022159099579
0.30480694770813
0.346872538328171
0.284465402364731
0.681404113769531
-0.715446054935455
0.08262924849987
0.413741171360016
0.283470451831818
0.276188641786575
-0.131752640008926
0.183888182044029
-0.193806812167168
-0.889569461345673
1.43301928043365
0.018767580389977
-0.213469088077545
-0.190511122345924
-0.123544156551361
-1.00957763195038
-0.343476206064224
-0.156534716486931
-0.518615245819092
-0.33527946472168
-0.017521884292364
-0.083661541342735
-0.166149884462357
-1.2100772857666
-0.396499752998352
0.215714693069458
0.237110167741776
0.545964121818543
0.126847997307777
0.191008895635605
0.171105057001114
0.046508237719536
0.879219770431519
-0.134708359837532
0.185157209634781
-0.287556499242783
0.876019835472107
1.04049801826477
0.336516678333282
0.536892652511597
-0.17767097055912
-0.546611964702606
1.81438612937927
-0.145062491297722
-0.406645327806473
0.078301042318344
-0.664779007434845
-0.064143300056458
-0.721545398235321
-0.451145976781845
0.45755472779274
0.091034673154354
0.152183726429939
0.112287014722824
0.305332332849503
-0.147289052605629
-0.291050434112549
-0.091082498431206
0.501824140548706
0.292615056037903
0.30159592628479
-0.047847039997578
0.355619341135025
0.899026691913605
-0.533864378929138
-0.577874958515167
0.46104022860527
-0.041765097528696
0.085713118314743
-0.674456775188446
-0.879474997520447
-1.26600956916809
1.04427266120911
0.044958211481571
0.088281631469727
0.341818809509277
0.506243348121643
0.03399071097374
-0.442774266004562
-1.18566560745239
0.440690726041794
0.259884685277939
0.2607441842556
-0.210363805294037
-0.184287428855896
-0.359698832035065
-0.045552764087916
0.097692020237446
-0.526491165161133
-0.091834172606468
-0.61059844493866
-0.53724205493927
0.199090391397476
0.352731227874756
-0.129180282354355
-0.263234049081802
0.276869714260101
-0.057356387376785
0.5320143699646
0.206195458769798
-0.105860136449337
-0.593423783779144
-0.353865444660187
0.799242258071899
0.275306910276413
0.308363556861877
-0.22684571146965
0.341661959886551
-0.438966423273087
-0.496414691209793
0.452122539281845
-0.041139081120491
-0.252686083316803
0.007051795721054
0.05703441798687
1.11404192447662
0.919734239578247
-0.391744285821915
-0.613337099552155
-0.07101995497942
0.35603541135788
0.412309169769287
0.017811555415392
0.632995307445526
-0.827470362186432
-0.3818399310112
-0.029598012566567
0.61549723148346
0.259714275598526
0.557604849338532
-0.871279895305634
0.535665512084961
-0.271146476268768
0.437531054019928
-0.287147223949432
0.447746962308884
-0.018643446266651
0.484394162893295
0.569945573806763
-0.272310435771942
0.078606307506561
-0.074745014309883
-0.413653165102005
0.709086358547211
-0.345975160598755
-0.170054852962494
0.213193535804749
0.938884854316711
0.102696374058723
-0.083232596516609
-0.096443966031075
-0.25572395324707
0.088545098900795
0.602110087871552
0.18060889840126
0.270313203334808
-0.356411963701248
0.611410677433014
-0.208357781171799
0.681732177734375
0.847749590873718
-0.029640346765518
-0.335692554712296
-0.264039248228073
-0.021741047501564
-0.186660349369049
-0.694377720355988
-0.336706399917603
-0.532630324363709
0.436894357204437
0.157197907567024
-0.700845062732697
-0.004011496901512
0.054088667035103
-0.262249320745468
-0.09555396437645
0.065991416573525
-0.262963652610779
-0.369634032249451
-0.634177148342133
-0.433045417070389
-0.069355688989163
-1.0794563293457
-0.813998937606812
-0.853010237216949
-0.551045417785645
0.965979158878326
-0.069017186760902
-0.724641799926758
-0.05227205529809
0.382042318582535
0.233189314603806
-0.570784986019135
-1.15475904941559
-0.550671577453613
-1.13861215114594
0.40961754322052
0.140950664877892
-0.613219141960144
0.15915746986866
0.177494004368782
0.103487022221088
-1.2327538728714
1.11956417560577
0.009253598749638
-0.312710285186768
-0.590625464916229
-0.951900005340576
-0.771400809288025
0.611670196056366
-0.355898857116699
0.464333355426788
-0.56844425201416
0.455530107021332
0.025121310725808
-0.072845853865147
0.673842430114746
0.277495354413986
-0.843214690685272
0.128182113170624
0.178185924887657
-0.155800595879555
-0.490421235561371
0.368716478347778
-0.546761751174927
-0.098179951310158
-0.286576688289642
0.002973757684231
0.141678526997566
-0.197596237063408
-0.21266096830368
0.56289553642273
-0.280236631631851
-0.132456466555595
0.340828239917755
-0.294215112924576
0.013905541971326
-0.070562124252319
-0.680997371673584
-0.142317771911621
0.352161288261414
-0.54400908946991
-0.468114793300629
0.59843522310257
-0.447126686573029
0.242234140634537
-0.353011697530746
0.380887746810913
-0.454517990350723
-0.287014573812485
0.499423980712891
-0.650833547115326
-0.104617685079575
-0.347277998924255
-0.641302525997162
-1.47906100749969
-1.76490128040314
-1.65703594684601
0.416970103979111
-0.422877907752991
-0.132136926054955
-0.139454767107964
0.099299229681492
-0.359993785619736
-0.642465591430664
-0.279345005750656
0.018773149698973
-0.193382725119591
-0.364694178104401
0.431115597486496
0.723811268806458
-0.153905883431435
-0.448226779699326
0.662464618682861
0.342237323522568
0.524768531322479
-0.405247688293457
-0.37395778298378
0.044438131153584
0.744197130203247
-0.153313681483269
0.136882409453392
-0.429010599851608
-0.619064688682556
-0.650785803794861
-0.227914482355118
0.066289395093918
0.146319061517715
-0.077711835503578
-0.649444580078125
-0.439486175775528
-0.558687388896942
-0.873317241668701
0.955068051815033
0.697866559028626
0.245054706931114
0.570558190345764
0.042315304279327
-0.722540676593781
-0.474111676216126
0.360243231058121
-0.146599724888802
0.25988706946373
0.251412808895111
0.098509348928928
-0.515339910984039
-0.143396273255348
-0.405415505170822
-0.40893018245697
-0.292717725038528
0.624186158180237
0.104470938444138
0.187139734625816
0.175619855523109
0.490936130285263
0.317619860172272
-0.030677873641253
-0.486843168735504
0.735265254974365
0.296360403299332
0.131881952285767
-0.277500331401825
-0.45879140496254
-0.583833754062653
0.056225761771202
0.005093697458506
-0.272134095430374
-0.752215206623077
-0.084062740206719
-0.112508967518806
-0.349976509809494
-1.28598272800446
-0.529301047325134
-1.2108873128891
-0.074928276240826
-0.047766193747521
0.173795968294144
0.594920754432678
0.730136811733246
-0.488748401403427
-0.216923505067825
0.003312349319458
0.260323613882065
-0.355203241109848
0.238174274563789
-0.263553947210312
0.749068319797516
-0.3415567278862
0.800060510635376
0.691013872623444
-0.465758442878723
0.49001756310463
0.743262231349945
-1.34412550926209
-0.136288225650787
0.575418293476105
0.089179947972298
-0.434636622667313
-0.204177096486092
-0.251407742500305
-0.511093020439148
0.493043661117554
0.368981003761291
-0.127037435770035
-0.221285864710808
0.630725681781769
-0.165634632110596
-0.634989857673645
-0.402115851640701
0.347772866487503
0.564300835132599
-0.519388973712921
0.277062684297562
0.005143988877535
-0.729919672012329
0.146642982959747
0.157956659793854
-0.211271017789841
0.191525161266327
0.32058909535408
-0.169153064489365
-0.330137819051743
0.368917435407639
-0.256935715675354
0.273832738399506
-0.365887761116028
-0.00173830986023
0.023106770589948
-0.051486391574144
-0.615722835063934
-0.02053777128458
-0.916868805885315
0.315753042697906
-0.118450492620468
-0.441228896379471
-0.12872439622879
-0.330955475568771
-0.626372277736664
-0.663432002067566
-0.0009471103549
-1.10702812671661
-0.558867454528809
-0.384932368993759
-0.731606364250183
0.091781795024872
0.869534552097321
-0.350931942462921
0.386215418577194
-0.392478823661804
0.661924302577972
0.566193461418152
0.176542907953262
-0.326270639896393
0.073302395641804
0.163885846734047
0.469531953334808
1.2735356092453
0.092377573251724
-0.111621327698231
0.217151567339897
0.118722051382065
0.548030138015747
-0.017887607216835
0.350235670804977
0.346575736999512
0.195099458098412
0.08287550508976
0.916844129562378
0.547581911087036
-0.191636934876442
0.048627160489559
0.388345152139664
-0.23322257399559
1.10436534881592
-0.579863250255585
-0.372238218784332
-0.26081770658493
-0.107802405953407
-0.251236796379089
0.299072980880737
-0.50774747133255
-0.222956672310829
0.006064422428608
-0.054785881191492
0.105667948722839
-0.46658119559288
-0.134568393230438
0.685836613178253
-0.175622269511223
0.512684762477875
0.841083288192749
-0.490351289510727
-0.821377575397491
-0.758095562458038
0.013202361762524
-0.562604129314423
-0.669343948364258
-0.325868546962738
-0.667515158653259
0.17473141849041
0.117982789874077
0.198238864541054
-0.759811460971832
0.39271342754364
0.039645068347454
-0.464685201644897
-0.361501514911652
-0.912520408630371
-0.654177784919739
-0.149876579642296
0.149401247501373
-0.045275740325451
0.084466949105263
0.537594199180603
-0.148981139063835
-0.218360990285873
0.652669072151184
-0.266445875167847
-0.400557070970535
0.090131476521492
-0.517268180847168
-0.423939436674118
-0.079027429223061
-0.296789705753326
0.342438668012619
-0.31543242931366
-0.042156223207712
-0.223139822483063
0.29020881652832
0.068574547767639
-0.181955799460411
0.449436873197556
-0.098574317991734
-0.248932480812073
-0.372193694114685
0.053796220570803
0.078449942171574
-0.835107028484345
-0.128303080797195
0.488173693418503
0.132957294583321
-0.015960341319442
-1.05846524238586
0.101686060428619
0.548403203487396
0.955333530902863
-0.283137530088425
0.026467617601156
-0.154790297150612
-0.3569176197052
-0.225936606526375
-0.005154190585017
-0.077273651957512
-0.022055987268686
-0.081226520240307
-0.946031033992767
-0.179288074374199
0.178240194916725
0.474384754896164
0.214078232645988
-0.402972608804703
-0.063814476132393
-0.814821481704712
-0.977196276187897
-0.514828026294708
-0.860514521598816
-0.343871891498566
-0.283582389354706
0.37466287612915
-0.068873271346092
0.281167328357697
0.031609673053026
-0.061249904334545
-0.230675980448723
-0.36500957608223
-0.360652565956116
0.895844876766205
0.07296746224165
0.32353401184082
-0.535332083702087
-1.40033113956451
0.034570008516312
0.27330294251442
-0.350068002939224
0.207746535539627
-0.228161379694939
-0.038361500948668
-0.05286081507802
0.137976869940758
0.206324636936188
-0.262930303812027
0.176038265228271
0.436614364385605
0.138963580131531
-0.05635866895318
-0.637884974479675
0.981115162372589
0.114203304052353
-0.92877870798111
0.345506429672241
0.272860556840897
0.251602023839951
-0.312542408704758
0.471908956766129
0.712218701839447
-0.346540033817291
-0.170997828245163
-0.525465965270996
0.064649663865566
0.79352867603302
-0.747422695159912
-0.563492655754089
0.051949970424175
-0.209015890955925
0.528168380260468
-0.283274680376053
-0.915632665157318
-0.872069716453552
-0.200921386480331
-0.126975059509277
0.319657534360886
0.818519353866577
0.365460276603699
0.581833600997925
0.045029263943434
-1.04445505142212
0.309759765863419
-0.771500766277313
0.211475044488907
0.066831961274147
0.379785388708115
0.126284494996071
0.089074000716209
-0.066202819347382
0.251066029071808
0.352122724056244
0.333743631839752
0.488868445158005
-0.409688502550125
-0.644630432128906
0.248083531856537
-0.828873634338379
0.094847567379475
0.301175683736801
0.602958202362061
0.282535463571548
-0.327094376087189
0.20974212884903
-0.669378519058228
-0.073418512940407
-0.254641205072403
-0.796892702579498
-0.849014461040497
0.10073846578598
-0.57916384935379
-0.192457616329193
0.027512243017554
-0.763858318328857
-0.199674159288406
0.28890073299408
0.100537449121475
0.213171184062958
-0.402041763067246
-0.773118555545807
0.121291778981686
-1.25862073898315
-1.03999125957489
-0.456466674804688
0.076958529651165
-0.393076092004776
-0.15681779384613
-0.331054866313934
0.658659160137177
-0.144922778010368
0.701284766197205
0.061357662081719
0.016019646078348
-0.602324485778809
0.619340062141418
-0.456362634897232
-0.205882728099823
-0.101697526872158
-0.160530552268028
0.759270191192627
-0.303553760051727
0.785885393619537
-0.888037741184235
-0.371315598487854
-0.143950909376144
-0.650415301322937
-0.468054324388504
-0.002568401396275
0.169245064258575
-0.362977683544159
-0.26543191075325
0.380013525485992
-0.087489955127239
-0.341888129711151
-0.703298389911652
0.439855933189392
-0.824162364006043
-1.02941262722015
-0.285773605108261
-0.73710823059082
-0.259172648191452
0.428332775831223
0.167615234851837
0.15014836192131
-0.369826346635818
-0.525648176670074
-0.852506279945374
-0.802075982093811
-0.431329607963562
0.340515404939651
-0.677268505096436
-0.984779179096222
-0.42327493429184
-0.348880261182785
-0.579239547252655
0.016528375446797
0.334575295448303
0.467681080102921
-0.157917439937592
0.205945730209351
-1.00437355041504
0.227437764406204
0.089969754219055
-0.095694296061993
-0.340739160776138
0.64388233423233
-0.01118647120893
-0.334063708782196
0.344766736030579
-0.743991255760193
-0.806930005550385
-0.016015291213989
0.470440000295639
1.04418396949768
-0.213819295167923
-0.249512150883675
-0.096345171332359
0.838430404663086
0.034055918455124
-1.00447201728821
-0.454522669315338
-0.805805861949921
-0.703909933567047
-0.687414050102234
0.209546595811844
0.012120943516493
-0.056632589548826
-0.311249732971191
-1.2036349773407
-0.556843400001526
0.492634654045105
-0.496343553066254
-0.067541971802712
-0.170506298542023
-0.903182804584503
0.665510475635529
-0.242330431938171
-0.217715129256248
-0.513838529586792
-0.651849389076233
-0.080783888697624
-0.952409327030182
-0.580997049808502
-0.399476408958435
0.12467048317194
-0.253728687763214
-0.108481280505657
-0.031136643141508
-1.198845744133
-0.370501458644867
0.043019622564316
0.007646201178432
0.820915997028351
0.969979107379913
0.964361786842346
0.577201187610626
-0.136072993278503
-0.262206554412842
0.468815833330154
0.671892106533051
-0.037245824933052
0.027212779968977
-0.043060213327408
0.711390554904938
0.804205775260925
-0.032755747437477
0.076873734593392
-0.420906007289887
-0.169170528650284
-0.880130708217621
-0.459555685520172
0.570841789245606
-0.229909598827362
0.356862753629684
-0.088309921324253
0.388073980808258
-0.571636199951172
-0.814196527004242
-0.163511276245117
0.029467597603798
0.227438166737556
-0.008592905476689
-0.127152472734451
-0.716902256011963
0.118126980960369
-0.289096832275391
0.928597211837769
-0.19746008515358
0.106153756380081
-0.036910273134708
-0.024981698021293
0.549452126026154
-0.094428509473801
-0.39999195933342
0.140979632735252
0.07357207685709
-0.558662593364716
0.368745028972626
0.204531133174896
0.371821135282516
-0.203007265925407
-0.139708459377289
-0.646395564079285
-0.652364790439606
-0.031601831316948
-0.780905187129974
0.388360142707825
0.621851921081543
0.557745337486267
0.401340812444687
0.285202920436859
0.047413043677807
0.000860963016748
-0.046308722347021
0.147548094391823
0.036621384322643
-0.257555961608887
0.438904583454132
0.438903987407684
0.210572421550751
0.518337428569794
0.32959109544754
-0.264351725578308
0.918011665344238
-0.523457884788513
-0.155256807804108
-0.846524357795715
0.316645264625549
-0.678390562534332
-0.870249211788178
-0.567086100578308
0.382501035928726
0.301741272211075
-0.222331747412682
0.332073181867599
0.359239131212234
0.046002682298422
-0.314340889453888
-0.722782254219055
-0.577330350875855
-0.137319803237915
0.469106286764145
-0.869624018669128
-0.442353188991547
0.379703462123871
0.523058176040649
-0.032026618719101
-0.21556943655014
-0.610971748828888
-0.276667058467865
0.165255561470985
0.11373482644558
0.674605429172516
0.063363559544087
0.613747954368591
-0.437743842601776
-0.031856223940849
0.776551306247711
-0.068104729056358
0.230039894580841
-0.167665079236031
-0.304859399795532
0.258262425661087
0.52412348985672
-0.551773071289063
-0.729541778564453
0.162781894207001
-0.798617362976074
0.200860142707825
-0.049449428915978
0.197258368134499
0.122839599847794
0.105689607560635
0.146683782339096
-0.243034407496452
-0.540589869022369
-0.024116702377796
0.340103685855865
-0.106005452573299
0.764769315719605
-0.0532580986619
-0.935180902481079
0.130502447485924
-0.392953306436539
-0.474285930395126
-0.208750054240227
-0.46645313501358
-0.454573661088944
0.246060520410538
-0.050780609250069
-0.434671431779861
0.281761169433594
-0.862016916275024
-0.881503045558929
-0.173347592353821
0.517367720603943
-0.197173103690147
0.357084810733795
-0.265550196170807
0.049513459205628
-0.372971475124359
-1.09352040290833
-0.474008440971375
-0.518959939479828
0.078876435756683
-0.031956773251295
0.228914827108383
0.252512961626053
0.08736414462328
0.162959322333336
-0.201233521103859
-0.208111017942429
-0.977071642875671
-0.976182639598846
-0.810302138328552
-0.400812953710556
-1.13184726238251
0.279399663209915
-0.402978837490082
-0.163613498210907
0.676064610481262
-0.655737280845642
-1.14145827293396
-1.36649525165558
-0.789541780948639
1.12805604934692
-0.295908451080322
-0.938819587230682
-0.467732429504395
0.665444850921631
0.505970001220703
-0.303331345319748
0.68922770023346
0.976560175418854
-0.687273383140564
0.293980240821838
0.439938515424728
-0.334512680768967
-0.050925690680742
-0.001067657023668
0.333289802074432
0.264506995677948
0.231154799461365
0.668111860752106
-0.298148512840271
-0.349513202905655
0.318426728248596
0.388268172740936
-0.014745867811143
0.237966030836105
-0.05978512018919
-0.108575865626335
0.257685989141464
0.031999535858631
-0.3559710085392
0.694279432296753
0.408192127943039
-0.398171305656433
-0.15960331261158
0.320206314325333
0.509378790855408
0.869042992591858
0.060669228434563
-0.147336304187775
0.445748120546341
0.521251440048218
-0.279206782579422
-0.046531230211258
-0.25363290309906
-0.296960681676865
0.610437512397766
-0.805661499500275
-0.042949482798576
0.473596662282944
0.033115554600954
0.399142026901245
0.331520974636078
0.735422313213348
0.265648901462555
0.117732390761375
0.419206619262695
-0.177481010556221
-0.719094753265381
0.030479982495308
-0.00482598412782
0.260028898715973
-0.373364359140396
0.494297116994858
-0.117764085531235
-0.24725815653801
-0.208730816841125
0.754426538944244
0.648927628993988
-0.179713562130928
0.197530418634415
-0.105127327144146
-1.08978879451752
0.693956077098846
0.544239044189453
0.401308834552765
0.124479725956917
-0.171861201524735
-0.806998252868652
0.434022694826126
-0.439392417669296
-0.161479339003563
0.171788334846497
-0.32855498790741
-1.62013041973114
-0.199475631117821
0.054179154336453
0.520957052707672
-0.153391182422638
0.130629494786263
-0.033043425530195
-0.80631548166275
0.227404341101646
-0.758954286575317
-0.991851210594177
-0.622337877750397
-1.02104711532593
-0.336119532585144
0.238778799772263
-1.08799064159393
0.224780976772308
0.09757786244154
-0.024054057896137
-0.717436909675598
0.185358941555023
-0.430267363786697
0.094372153282166
-0.521352112293243
-0.136131048202515
-0.200594291090965
-0.171542286872864
0.025814287364483
0.603244721889496
-0.137054190039635
-0.316604465246201
-0.707894086837769
0.167132556438446
-0.123100876808167
0.216428160667419
0.739692091941834
0.068494863808155
-0.36871349811554
-0.528134226799011
0.361336439847946
-0.206521958112717
-0.501667261123657
0.254083842039108
0.910379528999329
-0.648331046104431
0.082858823239803
0.063397705554962
-0.805354595184326
0.231565728783607
0.418881446123123
0.245940163731575
0.601437985897064
-0.22745281457901
-0.125465139746666
-0.008984684944153
-0.185524478554726
0.847017526626587
0.612904787063599
-0.18940594792366
0.189201757311821
-0.11367604881525
0.80525553226471
0.424882471561432
0.290220558643341
-0.98082846403122
0.601503789424896
-1.02042305469513
-0.529964208602905
-0.401378393173218
0.186744078993797
-0.103293806314468
0.028737058863044
-0.214756220579147
0.328352004289627
0.045969698578119
-0.602305769920349
0.020750805735588
0.050186760723591
-0.40211632847786
-0.224378973245621
-0.166395038366318
-0.429823786020279
-0.458216190338135
-0.16980168223381
-1.36813282966614
0.411648958921433
-0.573590815067291
0.400094628334045
0.228334814310074
-0.68147486448288
-0.357219010591507
1.31319653987885
-0.108771622180939
-0.062570489943028
-0.221223697066307
-0.322944402694702
-0.123477056622505
0.057178754359484
-0.573134362697601
0.956953585147858
-0.502764284610748
-0.212836816906929
-0.413043081760407
1.07592582702637
0.388917505741119
-0.305902510881424
1.5981525182724
-0.277227729558945
0.421760618686676
-0.483446359634399
-0.722387075424194
0.657615184783936
-0.088079132139683
0.113213963806629
0.22861522436142
0.175327911973
-0.381430923938751
-0.195150673389435
-0.413450658321381
0.379659354686737
-0.259210973978043
-0.141860336065292
0.028435036540032
0.41778701543808
0.168589293956757
0.466977477073669
0.247177928686142
0.496405065059662
-0.435759961605072
-0.767876923084259
0.774541437625885
0.172934368252754
0.093392729759216
0.348956316709518
0.591085374355316
-0.107135511934757
-0.191015154123306
0.766065001487732
0.06429885327816
-0.024920744821429
0.772451817989349
0.324385434389114
0.666134893894196
-0.234198689460754
-0.448604464530945
0.251305937767029
0.220428332686424
0.675739049911499
-0.103407993912697
-0.082945875823498
-0.268603563308716
0.094906359910965
0.265689253807068
0.049296293407679
-0.148736149072647
-0.581951498985291
0.09667357057333
0.153745621442795
0.377790927886963
0.057365577667952
-0.413235247135162
0.771221876144409
0.124769911170006
-0.140590682625771
-0.315284788608551
0.379463046789169
0.150020703673363
-0.156575888395309
-0.032204862684012
-0.604871690273285
-0.298033624887466
-0.474907636642456
-1.03325951099396
-1.64014375209808
0.220037549734116
-0.42748287320137
-0.273378282785416
-1.2609543800354
0.611029863357544
0.449766516685486
-0.509249746799469
-0.357537299394608
-0.593910455703735
-0.255572289228439
0.152081042528152
0.79381674528122
-0.404107332229614
-0.024822235107422
-0.382426142692566
-0.253014087677002
0.294989466667175
0.778174698352814
-0.525010466575623
0.484240233898163
0.266976296901703
0.349020093679428
0.64024430513382
-0.322189152240753
-0.181914001703262
0.314157217741013
0.202194735407829
0.118938013911247
-0.673531353473663
-0.500014901161194
-0.643179178237915
-0.53922313451767
-0.646534502506256
-0.731074988842011
-0.362947285175323
0.569423794746399
-0.466821223497391
-0.153804749250412
-0.327751666307449
-0.052538972347975
0.025046732276678
-0.618521451950073
-0.873369634151459
0.2915378510952
-0.855865240097046
1.01643204689026
-0.127160757780075
0.887904524803162
-0.007862478494644
-0.023844391107559
0.951745271682739
0.796240329742432
-0.367326080799103
0.101509004831314
-0.660698354244232
-0.234260097146034
0.224672704935074
-0.134044855833054
0.645636737346649
0.319469690322876
-0.769327044487
-0.054163113236427
-0.260244399309158
0.023062057793141
-0.39732763171196
-0.748885154724121
0.04113008081913
0.526774883270264
0.039106301963329
0.755926311016083
-0.212870597839355
0.808054924011231
0.310315996408463
0.106067329645157
0.125264942646027
-0.558241665363312
0.167357161641121
0.180398553609848
-0.263229042291641
-0.0520382784307
0.390624642372131
-0.380427807569504
-0.483487129211426
-0.889148056507111
-0.191084757447243
-0.326051145792007
-0.418857216835022
0.545165598392487
1.06090950965881
0.002168029546738
-0.100797154009342
-0.399729251861572
0.516227781772614
0.435731142759323
-0.455477267503738
1.29921972751617
1.14099180698395
-0.338299512863159
0.121973358094692
-0.428990721702576
0.36334753036499
-0.148282438516617
0.789853394031525
0.286531507968903
-0.537064135074616
-0.071228787302971
0.095904603600502
-0.098493099212647
-0.614165186882019
-0.688085377216339
-0.226643711328506
0.555071532726288
-0.085554622113705
-0.646809339523315
-0.32701975107193
-1.26267611980438
0.446687489748001
-0.37250417470932
0.091872923076153
0.382192462682724
-0.043176129460335
-1.00053608417511
-0.021233625710011
-0.007629758212715
-1.05590629577637
-0.028600990772247
0.814320206642151
-0.293807029724121
0.395040929317474
0.140615195035934
-0.036283031105995
-0.273743182420731
-0.655826270580292
0.473755300045013
0.287604451179504
0.37917160987854
-0.456339448690414
0.133658453822136
0.287591099739075
0.431077182292938
-0.338823080062866
0.376955300569534
0.474745154380798
-0.295247077941895
0.962388634681702
-0.070287264883518
-0.05915829911828
0.005519952625036
-0.62450897693634
-0.390318721532822
-0.13143427670002
-0.902326345443726
0.217323020100594
0.339023947715759
0.189207136631012
-0.401409208774567
0.791857957839966
0.218396261334419
0.522601842880249
-0.165487945079803
-0.391627192497253
-0.084271863102913
-0.778458654880524
1.04622507095337
0.033145770430565
-0.42729514837265
-0.209877163171768
0.046320773661137
0.574223399162293
-0.129224106669426
0.311459928750992
-0.171285912394524
0.232939958572388
-0.072793260216713
-0.130874589085579
0.140464603900909
-0.404284864664078
0.920878231525421
-0.720399081707001
-0.423454344272614
0.713562846183777
0.088304311037064
-1.0899121761322
0.024141475558281
0.531686007976532
1.00129818916321
-0.009884584695101
-0.512972593307495
-0.321981549263
0.72902911901474
-0.717868626117706
-0.043559223413467
-0.829084694385529
-0.868196308612824
0.252323627471924
0.514617025852203
0.133650839328766
-0.699764251708984
-1.11424577236176
0.057998418807983
0.263440102338791
0.380240499973297
-0.440015584230423
-0.709632575511932
-0.965955853462219
-0.670391201972961
-0.509130418300629
0.071973964571953
0.449230939149857
-0.719032466411591
0.347526997327805
-0.687113225460053
-0.198924526572227
0.563272774219513
0.179000928997993
0.062093667685986
1.25448954105377
-0.951151132583618
-0.477049618959427
-0.136237770318985
-0.201713159680367
-0.036522567272186
-0.300897687673569
-0.135754257440567
-0.289503514766693
0.474754422903061
0.484478741884232
0.491922616958618
0.011043220758438
0.186183139681816
0.901732802391052
0.106808744370937
-0.280263483524323
0.39533793926239
-0.080878064036369
-0.076462209224701
-0.061019919812679
-0.5220987200737
0.03882010281086
0.602155745029449
0.306342124938965
-0.08944845944643
-0.079843729734421
0.039421223104
-0.174674496054649
-0.392317235469818
0.408581554889679
0.607921719551086
-0.394813150167465
-0.772937893867493
0.574024319648743
0.499850392341614
-0.460051745176315
-0.090494811534882
-0.815320253372192
0.009836971759796
-0.492332279682159
-0.56499844789505
-0.281196534633636
0.428046375513077
0.129858672618866
-0.511110603809357
0.319141238927841
-0.22686530649662
0.01081633195281
0.460933536291122
-0.184458673000336
-0.286956191062927
-0.757536947727203
0.037607163190842
0.238516688346863
-0.627137839794159
-0.191640943288803
0.639423787593842
-0.442588180303574
0.154105350375175
-0.304100513458252
-0.38090592622757
-0.777233123779297
-0.75484049320221
-0.503101170063019
0.910024881362915
-0.098714962601662
0.031822979450226
0.847934424877167
-0.086606986820698
-0.042668856680393
-0.177313804626465
-1.17370522022247
-0.041611820459366
-0.095450282096863
-0.101605892181396
-0.548823773860931
-0.27324241399765
0.655900001525879
-0.121095217764378
0.629345238208771
0.15093806385994
-0.004823314491659
0.206579700112343
-0.133761912584305
-0.262104153633118
-0.123392798006535
0.124805130064487
0.132320433855057
-0.053446546196938
-0.199974820017815
0.430148631334305
0.148614943027496
-0.585222125053406
-0.365978837013245
-0.580268919467926
-0.201647907495499
0.210589528083801
0.438574999570847
0.731553077697754
0.418925344944
-0.188960433006287
-0.151748567819595
0.318830668926239
0.132898196578026
-0.078581869602203
0.3609858751297
-0.656535029411316
0.174114942550659
-0.008434291929007
1.05271458625793
-0.053155895322561
-0.410481691360474
0.218330651521683
0.616940557956696
-0.690044343471527
0.166575893759727
-0.642959773540497
0.128861650824547
0.677442967891693
-0.278515994548798
-0.218907400965691
0.254785656929016
0.469332307577133
0.146749496459961
-0.191568776965141
-0.163845285773277
-0.433001518249512
-0.278497636318207
-0.427134484052658
-0.230679795145988
-0.40499472618103
0.573938190937042
-0.886490106582642
0.020272009074688
-0.101596087217331
-0.23541647195816
0.154472902417183
0.565267682075501
0.852833211421967
-0.558480262756348
0.89237767457962
-0.117750346660614
1.01898753643036
0.534632980823517
0.338811039924622
-0.309230655431747
0.578181862831116
-0.380063414573669
-0.649739861488342
-0.995911121368408
-0.000237196683884
-0.510871767997742
-0.2271568775177
-0.324995785951614
0.617754459381104
0.455526262521744
0.69489723443985
-0.123687833547592
-0.177835658192635
-0.139467120170593
0.720241189002991
-0.218661159276962
-0.615592658519745
0.397431403398514
0.244764164090157
0.801245272159576
-0.834687292575836
-0.356930047273636
0.312573879957199
0.470340460538864
-0.027244387194514
-0.566873550415039
0.229293093085289
0.31303858757019
-0.64566558599472
-0.310641258955002
0.0284323990345
-0.605177104473114
0.17847453057766
0.027382999658585
-0.686853528022766
-0.408539026975632
0.401326686143875
0.225609734654427
0.141075924038887
0.161079823970795
-0.525135219097137
0.109655201435089
-0.293609708547592
0.969690263271332
-0.408477425575256
-0.183405041694641
-0.250842124223709
0.287448823451996
-0.514610946178436
0.576363146305084
-0.679542064666748
0.122662089765072
0.455434888601303
0.021589774638414
0.028069075196982
0.589572906494141
0.237014219164848
-0.824638426303864
0.922753512859345
-0.645825028419495
0.404547035694122
-0.522534787654877
-0.056139409542084
-0.693045973777771
0.620082914829254
-0.53896427154541
0.686788022518158
-0.961848795413971
-0.706394672393799
1.33182907104492
0.165098160505295
-0.422267943620682
0.387518048286438
0.489686340093613
-0.154538333415985
-0.348222404718399
-0.248116359114647
0.422804474830627
-0.661434471607208
0.267230719327927
0.935728073120117
0.099858693778515
-0.50759220123291
-0.06840980052948
0.375875800848007
0.407820373773575
0.014376429840922
-0.425301671028137
-0.400672554969788
0.21495521068573
0.086202144622803
-0.581208169460297
-0.441473603248596
0.511933505535126
-0.331397324800491
-0.135386541485786
-0.505167245864868
0.619094908237457
0.305195152759552
-0.380028992891312
0.454577058553696
0.04922229796648
-0.455879271030426
-1.17006397247314
0.300697565078735
0.400758057832718
0.019764970988035
-0.225264579057693
0.377632886171341
-0.217430382966995
-0.233726426959038
-0.236508831381798
0.01466516405344
0.035773858428001
0.347626805305481
0.418580502271652
0.434889763593674
-0.590613067150116
-0.759615540504456
-0.350200057029724
0.396527886390686
0.631773948669434
0.01626893132925
0.094121478497982
-0.481566548347473
-0.457686543464661
0.014455951750279
0.126370489597321
0.339133322238922
-0.543828845024109
0.764498233795166
-0.347915053367615
-0.501326739788055
0.515358567237854
-0.362918853759766
0.295075356960297
-0.41214993596077
0.008528336882591
0.429998517036438
-0.156749039888382
-0.233974561095238
0.12339174747467
0.53441721200943
-0.29032838344574
0.019560821354389
0.252713024616241
0.377194553613663
-0.302186131477356
-0.715544939041138
0.208311766386032
0.300363153219223
0.085930541157723
0.293213188648224
0.888070106506348
0.042273480445147
-0.104827001690865
-0.599472463130951
-0.566247701644897
-0.840316295623779
0.582946240901947
-0.228913515806198
-0.271553635597229
0.436626881361008
0.53763484954834
-0.107765763998032
-0.220763102173805
-0.645333588123322
0.368917286396027
-0.1041664108634
-0.7191241979599
-0.080139800906181
0.265896320343018
-1.87480902671814
0.516577839851379
-0.241319119930267
0.532167434692383
0.481522917747498
0.107437789440155
-0.559272766113281
0.55929446220398
-0.782297730445862
0.66685676574707
0.440284579992294
-0.33419007062912
1.28621804714203
0.400654047727585
-0.159508720040321
0.659846901893616
-0.632227301597595
0.005467496812344
-0.428817242383957
-0.040685977786779
0.364955335855484
-0.2779201567173
0.337611734867096
-0.050434995442629
0.495859682559967
0.536241888999939
-0.397287905216217
-0.322995603084564
0.169651478528976
-0.025523388758302
-0.283373773097992
-0.267872452735901
-0.014313161373139
-0.475373178720474
-0.023220553994179
0.051671635359526
-0.242337241768837
0.032912060618401
-0.125110298395157
-0.181184232234955
-0.565327823162079
0.256342202425003
-0.590175330638886
-0.283078789710999
0.176263779401779
-0.003034841269255
0.555807232856751
-0.7011559009552
-0.466608673334122
0.644563317298889
0.452831983566284
-0.076435685157776
0.271937817335129
0.642798662185669
0.32808643579483
0.450321644544601
-0.232473790645599
-0.54592776298523
-0.114751264452934
-0.280069351196289
-0.43102952837944
-1.07190155982971
-1.10627663135529
-0.611429333686829
0.843658864498138
0.036010578274727
0.126794308423996
0.224463105201721
0.472473293542862
0.140922531485558
0.504926323890686
-0.335148602724075
-0.354977965354919
-0.282239496707916
0.333366632461548
0.411619931459427
-0.301985383033752
-0.526385545730591
0.975829541683197
0.769493520259857
-0.26008415222168
0.334641009569168
0.453129082918167
0.055733676999807
0.119132332503796
0.754319250583649
-0.493503391742706
-0.02453850209713
0.608363687992096
0.495014220476151
-0.144532814621925
-0.216787368059158
-0.379076719284058
-0.498900562524796
-0.530099153518677
0.437104344367981
0.486011117696762
-0.332325965166092
0.374815136194229
-0.566451609134674
0.174653485417366
0.218867138028145
0.046355471014977
-0.564419031143189
0.026816472411156
-0.158263877034187
-0.420420646667481
0.458453893661499
0.009818897582591
0.656611442565918
-0.644126653671265
0.527528703212738
0.233628749847412
0.315097689628601
0.440558105707169
-0.475281924009323
-0.052094485610724
-0.005016170442104
-0.14609494805336
-0.086089760065079
-0.379501104354858
0.684678196907043
-0.070477046072483
0.214461952447891
0.126379400491714
-0.614734828472137
-0.311531186103821
0.335105091333389
0.046880889683962
-1.15702056884766
0.270257830619812
-0.131030544638634
-0.490962713956833
-0.048523344099522
0.514139950275421
0.509516477584839
-0.091840229928494
-0.215487122535706
-0.036811016499996
0.1342693567276
0.250617235898972
-0.09321491420269
0.235735833644867
0.102721653878689
0.463957160711288
-0.143730700016022
-0.093479990959168
-0.001210757531226
0.791340410709381
-0.098552748560906
-1.44813525676727
0.426409721374512
0.692403554916382
-0.557700634002686
-0.643358886241913
-0.647058069705963
-0.835298299789429
0.279931634664536
-0.391430199146271
0.086630523204804
0.606055617332459
0.317448288202286
-0.620919346809387
0.675799429416657
-0.632892370223999
0.30411684513092
-0.337307780981064
-0.354554831981659
-0.088335417211056
0.014269277453423
-0.625795423984528
0.200767308473587
0.520293414592743
-0.805099785327911
0.84781950712204
-0.229273542761803
-0.550182282924652
-0.069124184548855
0.930870354175568
-0.086707726120949
-0.229761689901352
0.292965799570084
0.428631156682968
-0.331559926271439
0.308835536241531
0.617506802082062
0.355373650789261
0.097775496542454
0.603155314922333
-0.412673711776733
-0.20064540207386
-0.314078509807587
0.976794421672821
-0.032513119280338
-0.131703495979309
0.044597875326872
0.691681563854218
0.560343265533447
0.223102614283562
0.578191220760345
-0.211854293942451
-0.497190773487091
-0.116874188184738
0.108808010816574
-0.068366602063179
-0.332609385251999
-0.670639514923096
-1.37583899497986
-0.627353191375732
0.530086815357208
-0.506067276000977
-0.628958463668823
-0.583341419696808
0.722014665603638
0.403889238834381
0.246452644467354
0.34812131524086
0.133439645171165
0.77926629781723
-0.47045573592186
-0.421829164028168
0.221067488193512
-0.089543029665947
0.32736337184906
-0.21293181180954
-0.772476434707642
-0.401166647672653
0.538150489330292
0.314065784215927
-0.653522491455078
-0.260909527540207
0.103050947189331
0.062455046921969
0.033725298941135
0.188025385141373
0.783778727054596
-0.153593242168427
-0.51539146900177
0.829328179359436
0.06220093369484
-0.370442301034927
-0.041083157062531
0.180333435535431
-0.351072281599045
-0.643608331680298
0.849890410900116
-1.44618082046509
-1.31417322158813
-1.22724938392639
-0.17415776848793
0.364824056625366
0.114659495651722
-0.329532474279404
-0.669391989707947
-0.30740225315094
0.014557890594006
-0.073298081755638
-0.571573674678803
0.355043083429337
-0.201127648353577
0.132764250040054
-0.225581884384155
-0.356128543615341
0.656415700912476
0.114708498120308
-0.544182896614075
0.143297746777535
-0.079921625554562
-0.055059276521206
-0.366209328174591
1.29874002933502
0.237264454364777
-0.317210018634796
-0.563897430896759
0.256837546825409
-0.816424310207367
0.189504534006119
0.797469615936279
-0.247978091239929
1.09354078769684
-0.627395927906036
-0.508601486682892
-0.502945899963379
0.797538101673126
0.157086998224258
-0.234959319233894
0.125732183456421
0.107932798564434
-0.182158246636391
-0.435536950826645
0.272922366857529
-0.083982765674591
0.270498991012573
0.695256531238556
0.091647297143936
0.347857922315598
-0.305865257978439
-0.166381701827049
-0.699093699455261
0.330088078975677
0.736418187618256
-0.264568120241165
-1.08778095245361
-0.364279210567474
-0.598316729068756
0.733539283275604
-0.431706339120865
0.110662408173084
-0.600903213024139
-0.041017599403858
-0.188615009188652
-0.267091274261475
-0.063143163919449
-0.046126689761877
0.353415042161942
-0.027592070400715
0.355919688940048
-0.64511626958847
-1.20956361293793
0.585292100906372
-0.549766302108765
-1.13586568832397
-0.126541882753372
0.010018268600106
-0.084778532385826
0.524623095989227
0.960903704166412
-0.468146741390228
1.32880568504334
0.040564045310021
-0.390842258930206
0.802176713943481
0.313504338264465
-0.129562929272652
-0.474207818508148
-0.472575426101685
-0.093545138835907
-0.170495808124542
0.403349578380585
-0.288121730089188
0.072327114641666
0.053632855415344
0.66026383638382
-0.082341834902763
0.309320032596588
0.393642961978912
-0.076560102403164
0.022172622382641
-0.501416146755219
-0.002764977514744
-1.05197083950043
0.96707946062088
0.325467735528946
-0.173511773347855
-0.320227980613708
-0.038999326527119
-0.273707777261734
-0.291876375675201
-0.419294744729996
-0.557391107082367
0.020495310425758
-0.366729885339737
-0.023878082633019
0.167945444583893
0.176996454596519
-0.185794815421104
0.058770082890987
0.508407056331635
-0.339845329523087
0.166787773370743
0.557354986667633
0.574356734752655
0.169310882687569
-0.988759815692902
-0.324012458324432
0.809697508811951
-0.323664247989655
0.060943439602852
0.068758919835091
-0.416442632675171
0.093714959919453
-0.420116662979126
-0.295841544866562
0.817886233329773
0.45228984951973
-0.003401011228561
0.140253692865372
-0.905080556869507
-0.391175448894501
-0.254461199045181
0.900660991668701
-0.791682720184326
0.273037999868393
-0.520574748516083
-0.450953543186188
-0.796345353126526
0.519724249839783
-0.464431375265121
-0.403981655836105
0.512631177902222
-0.385183215141296
-0.235283941030502
-0.221147209405899
0.574968576431274
0.224555060267448
-0.159474164247513
0.206095159053802
0.105109483003616
0.696134507656097
0.317940205335617
-0.038073938339949
0.501532912254334
-0.297358304262161
-0.402985543012619
-0.331837773323059
-0.581998348236084
-0.412528514862061
0.002351675182581
0.031528204679489
0.103237643837929
0.292316794395447
-0.475242108106613
0.094890475273132
0.731915175914764
0.082819014787674
0.387746423482895
-0.634398937225342
-1.86570334434509
-1.40403807163239
0.222582831978798
0.928487181663513
0.53820526599884
-0.015456354245544
-0.00739629380405
0.21470333635807
-0.352117657661438
-0.200716733932495
-0.847971975803375
-0.246453881263733
-0.657757997512817
-0.828471601009369
-0.193531036376953
-0.517746329307556
-0.315598249435425
-0.248389974236488
-0.650788366794586
-0.192967742681503
0.048273138701916
-0.142944887280464
-0.200999096035957
-0.893030762672424
1.06338727474213
0.626610159873962
-0.042420115321875
-0.294231534004211
-0.419814884662628
0.067742101848126
0.215840548276901
0.016530014574528
-0.219866082072258
-0.09397503733635
-0.327093213796616
-0.546430110931397
0.354687303304672
-0.04690096527338
-0.706520736217499
-0.758399546146393
-0.537976443767548
-0.414035469293594
0.110407151281834
-0.264187127351761
0.170227661728859
0.077614895999432
-1.06965732574463
-0.360511541366577
-0.666946470737457
-0.857586920261383
-1.44035279750824
-0.157539740204811
-0.345536351203918
-0.458016574382782
-0.202640742063522
1.02490079402924
-0.336465179920197
-0.706335067749023
-0.611411452293396
-0.829274237155914
0.172459155321121
0.152113422751427
-0.495499461889267
-0.717721045017242
-0.207140475511551
-0.681122362613678
-0.580267310142517
-0.357299834489822
-0.286707162857056
1.33789360523224
0.030937664210796
0.537941098213196
-0.169635459780693
0.56576532125473
-1.02509069442749
0.086863487958908
-0.001234095543623
0.022187296301127
0.423351019620895
-0.115002803504467
0.432896375656128
0.588353455066681
0.274504363536835
0.613480150699616
-0.08368481695652
-0.178110182285309
-0.2371436804533
0.706111311912537
-0.548043847084045
1.02206087112427
-0.197155669331551
-0.372919708490372
-0.223244190216064
-0.098474934697151
0.398725658655167
0.010443385690451
-0.283245027065277
0.019041065126658
-0.451599925756455
-0.703441619873047
-0.583602905273438
-0.155916452407837
-0.10180002450943
-0.063234910368919
-0.718969225883484
-0.985391139984131
0.249643057584763
-0.346213966608047
0.020167946815491
-0.119883850216866
0.271557092666626
-0.793263614177704
0.487340807914734
0.221457272768021
-0.606794118881226
0.404123663902283
-0.227051183581352
0.424764335155487
-0.088024184107781
-0.052834771573544
-0.508526146411896
1.44853353500366
-0.803090453147888
-0.377931118011475
-0.520921587944031
0.630739271640778
0.018075674772263
0.587545990943909
-0.140524864196777
-0.292704880237579
0.26900053024292
-0.474260061979294
0.296989500522614
0.069656044244766
0.045917626470327
0.407164692878723
0.043372772634029
0.490724712610245
0.204619958996773
0.142247810959816
0.006949436850846
-0.589535415172577
-0.027393318712711
0.024461379274726
0.27263417840004
-0.155310273170471
-0.133353352546692
-0.177711635828018
-0.470716863870621
-0.30381852388382
-0.550606667995453
0.780573546886444
0.331051886081696
0.16307207942009
1.06437802314758
-0.126101985573769
-0.194355726242065
-0.871986269950867
-0.773986577987671
-0.151913821697235
0.134985417127609
-0.107797913253307
-0.182067483663559
-0.18549008667469
-0.518663465976715
0.21766984462738
-0.592625498771668
-0.274644464254379
-0.522102296352387
0.944145619869232
-0.518496990203857
0.305379956960678
-0.229307368397713
-0.027070665732026
-0.076199643313885
-0.396981716156006
0.079229608178139
-0.274673670530319
-0.292750477790833
-0.349617958068848
-0.435850113630295
-0.603531420230866
-0.807215809822083
-0.119760364294052
0.437479645013809
-0.524010598659515
0.148170545697212
0.36386701464653
0.003903149627149
0.20761202275753
-0.055601429194212
0.707933962345123
0.117061026394367
0.327959567308426
0.90857869386673
0.355100780725479
0.169085934758186
-1.11755383014679
-0.498881101608276
0.266743540763855
0.399978756904602
1.35280704498291
0.69456273317337
0.540341734886169
-0.253020375967026
0.780541837215424
-0.345563948154449
0.689222097396851
0.655722916126251
0.303649067878723
0.235808998346329
-0.081258147954941
-0.474257558584213
0.006212376058102
-0.869105160236359
0.485445439815521
0.290795475244522
0.137727171182632
0.149607211351395
-0.148690178990364
0.446659445762634
-0.385364532470703
-0.180619686841965
0.48735386133194
0.033525474369526
-0.982907295227051
-0.230471849441528
-0.02772056311369
-0.613055050373077
0.593818128108978
-0.258838444948196
-0.500715374946594
0.266870826482773
0.068780601024628
-0.114208392798901
-0.821010768413544
-1.21702921390533
-0.508733034133911
0.287600338459015
0.428509801626205
-0.642382800579071
0.397141009569168
-0.650476098060608
-0.561516582965851
-1.1823616027832
-0.602175712585449
-0.175127357244492
0.101427510380745
0.398656845092773
0.027291413396597
-0.591094553470612
-0.263011693954468
0.253109514713287
0.594279229640961
-0.670334935188293
-0.147054523229599
-1.38345313072205
-0.221370950341225
-0.580614686012268
0.877362012863159
-0.260729849338531
0.280190885066986
0.409064292907715
0.602738261222839
0.098686628043652
-0.304509371519089
-0.91210001707077
-0.894570171833038
-0.528160631656647
0.33041188120842
-0.229682967066765
0.355351656675339
-0.183267697691917
-0.507013082504272
0.050597175955772
0.217379033565521
0.121284134685993
-0.172908112406731
0.151068523526192
0.46712863445282
0.257721692323685
-0.278016477823257
-0.271922290325165
-0.859886765480042
0.307906448841095
-0.051725812256336
0.103717647492886
-0.18380618095398
-0.653618037700653
0.555633127689362
0.366514950990677
-0.164663895964623
0.404222816228867
-0.011639550328255
-0.558395087718964
-0.085351772606373
-0.231995448470116
0.568605661392212
-0.580696702003479
-1.02583825588226
0.04890401661396
0.072302527725697
0.308215647935867
-0.076608270406723
0.711691319942474
-0.70167464017868
1.3263350725174
0.27500182390213
0.273217171430588
-0.674727916717529
-0.463909387588501
0.554527103900909
-0.328720241785049
0.732880294322968
0.464500784873962
-0.18776910007
-0.44605877995491
-0.018954832106829
0.175547733902931
-0.027579080313444
0.234367460012436
0.097983747720718
0.154371827840805
-0.326562166213989
-0.486282169818878
-0.431334733963013
0.040969759225845
0.311052620410919
-0.359734863042831
-0.556444525718689
0.410606205463409
-0.510542392730713
-0.118256732821465
0.117535963654518
-0.268927931785583
-0.250918567180634
-0.197911202907562
-0.58775395154953
1.35749554634094
0.299439489841461
-0.284298896789551
-0.033701471984387
0.166287377476692
0.041827153414488
-0.394119381904602
-0.205441072583199
-0.276259005069733
-0.262579739093781
0.276066809892654
0.81294322013855
-0.552312195301056
-0.649429678916931
-0.295272529125214
-0.202378392219543
0.199929028749466
-0.656915903091431
-0.029738686978817
0.726535797119141
0.089509636163712
0.091192573308945
-0.558907270431519
-0.210799276828766
0.683711469173431
0.017063651233912
0.484185665845871
-0.472091794013977
-0.60507345199585
0.199047058820725
0.355864107608795
0.242824658751488
-0.348592609167099
-0.056662160903215
-0.231938630342484
0.216413736343384
0.371830195188522
-1.13762009143829
1.50153636932373
-0.326820105314255
-0.673523545265198
-0.314327478408813
0.133719518780708
0.022710675373674
-0.409879982471466
-0.14585879445076
-0.020838733762503
0.023913448676467
0.272581726312637
-0.604583144187927
-0.341531336307526
-0.539221942424774
1.14081990718842
0.040737818926573
-0.470212936401367
-0.218822091817856
-1.46437394618988
0.455990016460419
0.592635154724121
-0.208209991455078
0.499737858772278
0.392281502485275
0.036455407738686
0.499317497014999
0.17988246679306
-0.697285175323486
-0.995355606079102
-0.285918712615967
0.72643506526947
-0.1118503510952
-0.217901691794395
0.449640691280365
0.140258878469467
-0.084847301244736
0.023141164332628
-0.436504274606705
0.143588677048683
0.734707534313202
0.730903923511505
0.161609172821045
-0.194036185741425
0.246669709682465
-0.261436194181442
-0.531594097614288
0.286026030778885
0.520012080669403
0.012665087357164
0.241505518555641
-0.747417330741882
-1.2835305929184
-0.565545082092285
-0.346248537302017
0.22193643450737
-0.241118639707565
-0.145572781562805
-0.296137034893036
-0.023465000092983
0.007079314440489
-0.270341694355011
0.636661052703857
-0.462917476892471
-0.216812565922737
-0.477642416954041
-0.02237906306982
0.304658383131027
-0.123062968254089
0.475844234228134
0.245139449834824
0.263512253761291
-0.061017617583275
0.406342923641205
-0.066651299595833
-0.338812470436096
-0.562994003295898
-0.079129874706268
-0.071372576057911
0.095517069101334
0.156329542398453
-0.079896539449692
-0.57760751247406
0.162398010492325
0.509214222431183
0.169599398970604
-0.495157063007355
0.096832402050495
-0.156024798750877
-1.13680684566498
0.079477518796921
-0.553589463233948
-0.331839680671692
0.667078673839569
0.030805479735136
0.513315260410309
-0.282635420560837
-0.066235110163689
-0.568303883075714
0.398132860660553
0.390760451555252
0.156383663415909
0.193248227238655
-0.189261466264725
-0.58624929189682
0.431261599063873
0.701187789440155
-0.098980493843556
0.666144728660584
0.099110804498196
0.578748047351837
0.040032740682364
0.783002436161041
-0.537851810455322
0.337449371814728
0.569526374340057
-1.23784971237183
-0.336778819561005
-0.465900599956512
0.411281108856201
-0.07102333009243
0.53749281167984
-0.364307314157486
0.389379441738129
-0.017879694700241
-0.584971070289612
-0.315952867269516
0.477371037006378
-0.346698880195618
0.248955324292183
0.264722615480423
0.031756538897753
0.063119925558567
0.07588641345501
-0.318639934062958
0.210026860237122
0.255882322788239
0.329846858978271
0.816413104534149
-0.610490918159485
0.058848150074482
-0.402485400438309
-0.767945647239685
-0.668067157268524
0.12604258954525
0.029360666871071
0.537089407444
-0.7630854845047
-0.387992531061172
0.419553399085999
-0.320995479822159
-0.062296364456415
-0.202044904232025
-0.257928192615509
-0.003447357565165
0.408029735088348
-0.359514027833939
-0.575119197368622
0.199690401554108
-0.192757606506348
-0.659317493438721
-0.438203662633896
-0.160457149147987
0.193970531225204
0.119851961731911
-0.398989140987396
0.250396281480789
-0.739064991474152
0.214947536587715
-0.217224434018135
-0.160550802946091
-0.692813038825989
-0.512895584106445
-0.381603837013245
0.184972614049912
0.472085565328598
0.025574987754226
-0.751191854476929
0.697066187858582
-0.439370602369309
0.434982597827911
-0.557166576385498
0.449510931968689
0.565943717956543
-0.647831499576569
-1.12850570678711
-0.478197574615479
0.593794763088226
0.23998886346817
-0.122389227151871
-0.294346153736114
0.224418431520462
-0.712808072566986
-0.395926892757416
0.513766646385193
-0.294250220060349
-0.220115050673485
-0.191993191838264
-0.096036322414875
-0.402056097984314
-0.285390794277191
-0.275985300540924
-0.149372100830078
-0.258899390697479
-0.503412425518036
0.032893739640713
-0.227303490042686
0.226261079311371
-0.705993413925171
-0.648424506187439
0.654747068881989
0.339059293270111
-0.178301602602005
0.65492582321167
-0.280413746833801
-0.627901077270508
0.704143226146698
0.241035476326942
-0.618862211704254
0.843712985515595
-0.741955518722534
-0.787234663963318
0.598760604858398
0.616718053817749
-0.192311644554138
-0.2391537129879
0.259872674942017
-0.051757972687483
-0.485555589199066
1.11108911037445
0.45057424902916
0.188307672739029
0.400880873203278
-0.960154116153717
-0.33292019367218
-0.355080634355545
0.179366379976273
0.020811684429646
-0.71751207113266
-0.316701591014862
-0.824673354625702
0.089490696787834
0.245883941650391
0.340993940830231
0.335153162479401
0.581107318401337
0.242047473788261
-0.334768325090408
-0.314465671777725
-0.543453514575958
-0.685004711151123
-0.559743165969849
0.312353014945984
-0.1402498036623
-0.632943868637085
0.697384834289551
-0.464636623859406
-1.11156499385834
-0.951521277427673
-0.268172681331635
-1.04756569862366
-0.440744578838348
-0.152121931314468
-0.352246075868607
0.294926673173904
0.297114849090576
0.243187040090561
-0.53330135345459
0.81421285867691
0.318509966135025
0.182775631546974
0.509526014328003
0.103499881923199
-0.650132060050964
0.900385975837708
0.136604681611061
0.53222781419754
-0.228881001472473
0.460044264793396
0.163603752851486
-0.032843887805939
-0.048362277448177
-0.467905580997467
0.241358444094658
-0.30830442905426
-0.213919073343277
1.10344922542572
-0.018283598124981
-0.396060049533844
0.489685356616974
-0.396458774805069
-0.391636490821838
-0.677991688251495
0.104150153696537
-0.819172263145447
-1.24199235439301
-2
-0.313546121120453
-0.456138223409653
0.873607218265533
0.38932204246521
0.736204922199249
0.170158967375755
-0.933664798736572
-0.312185287475586
-0.930108308792114
-0.905072093009949
0.517260432243347
-0.518473386764526
-0.343657433986664
0.016853984445334
-0.308297872543335
0.576229989528656
0.973710477352142
0.071813635528088
0.347519516944885
0.001355550251901
-0.022193370386958
-0.311637938022614
0.170311868190765
0.637676000595093
0.227020859718323
0.06600832939148
-0.07393466681242
0.606537640094757
-0.446931153535843
0.172745585441589
-0.297566264867783
-0.992201328277588
-0.507896304130554
0.113380968570709
0.827471375465393
-0.230789750814438
-0.16338749229908
-0.49579519033432
0.630724370479584
-0.044563502073288
-0.040096364915371
-0.849480032920837
-0.10846433788538
-0.304122865200043
0.150138437747955
0.214922964572906
-0.107229016721249
-0.417957246303558
-0.007176674902439
-1.04019939899445
1.25886917114258
0.116981640458107
-0.538573205471039
-0.489062577486038
0.405174791812897
0.707565069198608
0.15298368036747
0.193652614951134
0.021908454596996
-0.683183550834656
-0.624338924884796
0.191577523946762
-0.092766784131527
-0.719855010509491
-1.24429297447205
-0.300779432058334
0.669648826122284
0.541659235954285
0.507322609424591
-0.551555871963501
-0.306977242231369
-0.722883522510529
-0.201550289988518
-0.321270227432251
-0.991231083869934
-0.206252291798592
0.304809540510178
-0.188329771161079
-0.218627288937569
0.226003021001816
-0.640664935112
0.973490178585053
-0.004137048497796
-0.281327605247498
-0.790300011634827
1.00525343418121
-0.049907684326172
0.395890980958939
-0.938098549842835
-0.464213311672211
-0.598992586135864
-1.10405611991882
1.18509566783905
-0.251696795225143
0.177778273820877
-0.148736149072647
-0.123775340616703
-0.447659999132156
0.25260192155838
0.403718411922455
0.733692407608032
-0.078513942658901
0.360940605401993
0.183161303400993
-0.013153629377484
-0.843226909637451
-0.185186639428139
-0.775412797927856
0.461384028196335
-0.845424711704254
-0.063457496464253
0.009557221084833
-0.246359184384346
-0.094678476452828
-0.276864647865295
0.330818682909012
0.016880935057998
0.678251564502716
0.216197043657303
-0.225234121084213
-0.012571280822158
0.308304518461227
-0.025325238704681
-1.35858237743378
-1.37248289585114
-0.239816278219223
-0.557204365730286
0.461065262556076
0.389198958873749
0.067725919187069
-0.207737490534782
-0.158627271652222
-0.233342915773392
0.158514529466629
-0.496248036623001
-0.832615554332733
0.079628594219685
-0.478358894586563
-0.091819927096367
-0.458092480897903
-0.096611604094505
0.162555307149887
0.393661618232727
0.470025092363358
0.144912049174309
-0.446033775806427
-0.327844142913818
-0.421987920999527
-0.005616884678602
-0.080230265855789
0.078231729567051
-0.35813108086586
-0.995434403419495
0.530526161193848
-0.12560185790062
0.317880094051361
-0.350561738014221
-0.763403236865997
0.106260612607002
0.41835218667984
-0.312252849340439
-0.445619493722916
0.190763011574745
0.425971448421478
0.322255730628967
-0.43439781665802
-0.504784941673279
-0.37058037519455
-0.826942622661591
-0.557910799980164
-0.719164550304413
0.380005717277527
-0.928480625152588
-0.352181434631348
1.10538005828857
-0.925408065319061
0.204949900507927
-0.191446512937546
0.323838293552399
0.558169364929199
0.487885653972626
-0.294253349304199
0.010244896635413
-0.590817809104919
-0.748703479766846
0.182386964559555
-0.897556364536285
0.274521499872208
-0.386739492416382
-0.303576856851578
-0.004724934697151
-0.415217280387878
0.933028876781464
-0.217173159122467
0.139861389994621
0.29638746380806
0.657138705253601
-0.007321410346776
-0.687978208065033
0.697522163391113
-0.233485460281372
0.089201040565968
-0.585890471935272
-0.650605261325836
-1.57827568054199
0.026059463620186
-0.579956352710724
-0.541276931762695
0.913134753704071
0.270908832550049
-0.691151738166809
0.468926519155502
-0.209579080343246
-0.432930767536163
-0.463398277759552
-0.301740407943726
-0.231707543134689
-0.832158863544464
-0.804801821708679
-0.051399283111096
-0.207883566617966
-0.423220843076706
0.078328102827072
0.398814976215363
0.977904558181763
0.712353408336639
-1.03128051757813
-0.696221232414246
0.88560163974762
-0.282609105110168
0.400737583637238
0.493224769830704
0.671438217163086
0.248651057481766
-0.562502264976501
-0.122620552778244
0.116694241762161
-0.576719641685486
0.590780735015869
0.172460570931435
0.370288699865341
0.112397253513336
0.753011226654053
-0.208803623914719
0.235187202692032
0.515302777290344
-0.240739554166794
0.452737301588059
0.000716017675586
-0.580764651298523
-0.519098281860352
-0.338682234287262
1.34878957271576
0.90475469827652
-0.226471811532974
0.331184178590775
-0.064813621342182
0.561403810977936
-0.413380324840546
-0.481603026390076
-0.703267395496368
0.842941343784332
-0.274817764759064
-0.524655342102051
-0.802129507064819
-1.44105339050293
-1.82035279273987
-0.206184148788452
0.259705692529678
-0.801080107688904
-0.272973239421844
-0.92541491985321
-0.309253484010696
-0.013254251331091
-0.363284826278687
0.853142261505127
-0.026377433910966
0.042102798819542
0.677367150783539
0.31088200211525
-0.200062841176987
0.19299042224884
-0.543939352035522
-0.284292101860046
0.160644888877869
0.517523765563965
-0.174007952213287
0.412585079669952
0.129491373896599
-1.83455276489258
-0.250939667224884
0.154835522174835
-0.134644061326981
-0.656827867031097
-0.325749754905701
-1.21464991569519
-0.719200968742371
-0.285235285758972
0.104676052927971
-0.42460834980011
-0.569760024547577
0.358511924743652
0.385165214538574
-0.030979909002781
0.238216400146484
0.693510293960571
-0.239816516637802
0.362705677747726
0.02250324934721
0.487734258174896
-0.586564242839813
-0.55228066444397
0.632358968257904
0.328688472509384
-0.621300399303436
-0.889246821403503
0.05053773522377
-0.831299781799316
0.465327024459839
-0.043756853789091
0.393366038799286
0.364411234855652
-0.192159131169319
-0.872393727302551
-1.69751667976379
-0.457361578941345
-0.188399821519852
-0.770902931690216
0.08930005133152
0.204799056053162
-0.214385285973549
-0.232832223176956
-0.074734523892403
-0.163400053977966
0.128900319337845
0.883458852767944
-0.313150465488434
-0.391290426254272
-0.719408333301544
-1.07750856876373
0.664221286773682
-0.004370991140604
-0.29074639081955
0.149754837155342
-0.253491401672363
-0.10647901892662
-0.011825319379568
-0.390850603580475
-0.02562690153718
-0.214942023158073
-0.678094983100891
-1.12230980396271
0.029029071331024
0.569718301296234
1.06713759899139
-0.969415247440338
-0.307962656021118
-0.561852633953095
-0.006333269178867
-0.378291040658951
-0.309700965881348
0.694165945053101
-0.250580817461014
-0.170416489243507
-0.485678791999817
0.84755140542984
-0.068066693842411
0.387043207883835
-0.877462923526764
0.487426817417145
0.373089402914047
0.477284878492355
0.271638929843903
0.108868308365345
0.330649673938751
-0.572103798389435
0.78809005022049
-0.511684060096741
-0.017570517957211
0.144443303346634
0.305004507303238
-0.184927552938461
-0.391323447227478
1.01061081886292
-0.312121689319611
-0.380910873413086
-0.323648691177368
-0.241912215948105
-0.598680675029755
0.286429762840271
0.674096286296845
-0.084483578801155
0.066250748932362
0.714217722415924
-0.176150351762772
0.272702753543854
-0.199965342879295
-0.065630301833153
0.164211958646774
-0.543753266334534
0.637287855148315
-1.13756930828094
-0.449638366699219
-1.10022115707397
-0.185309559106827
0.078713290393353
0.139322727918625
-0.881586670875549
-0.432491540908814
0.740032136440277
-0.26160740852356
-0.530700743198395
-1.09960162639618
-0.485843569040298
-0.638084232807159
-0.430895864963532
-0.048666797578335
0.29739511013031
-0.984558641910553
-0.039932616055012
0.14077253639698
-0.485705435276032
-0.160417020320892
-0.273796588182449
-0.316814839839935
0.345593810081482
0.407682090997696
0.063484944403172
0.579893469810486
0.590986132621765
-0.049509041011334
-0.158324331045151
0.374469727277756
-0.186654254794121
-0.574073314666748
-0.336875408887863
-0.535079777240753
0.348514050245285
0.249993056058884
-0.119741253554821
0.374913841485977
0.064761325716972
1.10372543334961
0.139331132173538
0.754219651222229
-0.188299968838692
-0.237573355436325
-0.268410503864288
0.445656895637512
0.193718478083611
1.25471651554108
-0.255339652299881
0.69146192073822
-0.569426417350769
0.042297266423702
-0.274451106786728
-0.018626401200891
0.036844499409199
-0.870202898979187
-0.439522266387939
-0.278099298477173
0.214720904827118
-0.349661976099014
0.309900373220444
-0.138685435056686
0.663400650024414
-1.01693189144135
0.265055537223816
-0.056069541722536
0.416256248950958
0.262976378202438
0.361000120639801
-0.434192568063736
-0.539419174194336
-0.386457562446594
-0.09247537702322
-0.271456271409988
0.431573539972305
0.446586847305298
0.050914466381073
0.235831782221794
0.437259435653687
-0.17672073841095
-0.008488908410072
-0.297492325305939
0.130500391125679
-0.632134795188904
-0.294206380844116
-0.038138512521982
-0.222308680415153
0.724063515663147
0.299735456705093
-0.909021496772766
0.165502429008484
0.252726644277573
0.489570170640945
-0.563959896564484
-0.074106581509113
-0.075827434659004
-0.062873661518097
-0.385520160198212
-0.509469032287598
0.554673254489899
0.694013178348541
-0.217764347791672
0.042391546070576
-0.698304891586304
-0.914739310741425
-0.76073956489563
-0.77984344959259
-0.482581973075867
0.452054858207703
0.820298194885254
0.029325928539038
0.537433922290802
0.641140043735504
0.008286610245705
-0.272195279598236
0.751072525978088
0.274829030036926
-0.472132652997971
-0.279685825109482
0.524716317653656
0.286813765764236
-0.026799699291587
0.480158179998398
0.770815134048462
-0.010404974222183
-0.514583647251129
-0.455557495355606
-0.832861304283142
-0.509469091892242
0.677588045597076
0.325391471385956
0.493295609951019
0.930075943470001
0.570944964885712
1.07289326190948
0.159830197691917
0.046713061630726
-0.21120947599411
0.480813264846802
0.162147924304008
-0.308318346738815
0.547125697135925
-0.145213946700096
-0.009590458124876
-0.530041813850403
0.223597973585129
0.242538258433342
0.357176333665848
-0.089013837277889
-0.781211197376251
0.134330242872238
0.797554314136505
0.065814554691315
-0.292051166296005
1.11820340156555
0.058729492127895
0.990893483161926
0.221399709582329
0.164523974061012
0.072343364357948
1.016073346138
-0.2765172123909
0.667165040969849
-0.144585460424423
-0.338758647441864
-1.1613929271698
-0.453519731760025
-0.948739886283875
-0.288954555988312
0.462990522384644
0.01797229424119
0.159935191273689
-0.294913679361343
0.084009617567062
0.176970183849335
0.367502450942993
0.160503432154655
-0.208039909601212
0.004719527438283
-0.766105651855469
-0.877338528633118
-0.384305059909821
0.11358730494976
0.115356937050819
0.018667407333851
-0.190244570374489
0.27070215344429
-0.661586165428162
0.629225015640259
0.328179121017456
0.764484167098999
0.979316234588623
0.447072446346283
-0.254033863544464
-0.306589394807816
0.35867366194725
0.503154993057251
-0.141422778367996
0.728933572769165
-0.002170220017433
0.58472466468811
-1.06194961071014
-0.870689749717712
-0.306466102600098
-0.841080725193024
0.495025277137756
0.790000796318054
-0.312799066305161
-0.264806181192398
0.368449956178665
-0.243916198611259
0.928925156593323
0.367041081190109
-0.218461856245995
0.20870703458786
0.032581310719252
-0.14119964838028
-0.164004072546959
-0.181438893079758
-0.276442855596542
-0.169766217470169
0.961647570133209
-0.240196019411087
0.077404946088791
-0.656075000762939
-0.16316020488739
-0.346769511699677
0.349402844905853
0.721482217311859
-0.376387238502502
-0.628970861434937
0.112389199435711
-0.172341972589493
0.047433279454708
-0.41683292388916
-0.176817536354065
-0.980810642242432
-0.385205149650574
-0.078370533883572
0.724557995796204
-0.142460152506828
-0.050804659724236
0.130861133337021
0.001027002930641
0.172682121396065
-0.42764475941658
-0.713005006313324
-1.60028743743896
-1.65132999420166
1.03255772590637
0.260300606489182
-1.27217471599579
-0.860944807529449
0.879226326942444
-0.106241449713707
0.305838972330093
0.868836522102356
0.124511793255806
0.048449028283358
0.31048846244812
0.21492774784565
-0.08181444555521
-0.144905656576157
0.414294362068176
-0.401218235492706
-0.256781250238419
0.399953216314316
0.14224399626255
0.592230796813965
-0.251188457012177
1.45879018306732
-0.227722764015198
-0.207553222775459
-0.254001975059509
-1.36769497394562
1.18120849132538
-0.245669037103653
-0.08530068397522
-0.631550312042236
-1.61163783073425
-0.564887642860413
-0.278217375278473
0.322075814008713
0.938984155654907
-0.821993231773376
-1.01091587543488
-0.628984570503235
-0.913450479507446
0.026301950216293
0.170243203639984
0.340604215860367
0.559598505496979
0.083648055791855
0.932446420192719
-0.460717409849167
0.635473251342773
0.06091596186161
0.184649541974068
0.496823042631149
-0.087235331535339
0.746474623680115
0.529318332672119
-0.268951416015625
-0.053961612284184
-0.038296304643154
-0.711098194122314
0.38418847322464
-0.070166260004044
-0.328280478715897
0.337467104196548
0.025332979857922
-0.322553336620331
0.359014987945557
0.030814446508885
0.651797294616699
-0.70015686750412
0.155205965042114
-0.410686254501343
0.59645938873291
0.109721772372723
0.601210355758667
0.128502354025841
-0.191382676362991
0.210257798433304
0.08951035887003
-0.873739302158356
-0.004788815975189
-0.105955965816975
-0.411861777305603
0.296700268983841
-0.19772207736969
0.352071225643158
-0.647133767604828
-0.259246528148651
0.785946130752564
-0.00247804261744
0.64318186044693
0.092278547585011
-0.079351618885994
0.357833385467529
-0.658975899219513
-0.568867087364197
-0.149063527584076
-0.986477136611939
-1.54742670059204
-0.443934381008148
0.808920025825501
0.31090646982193
0.259257286787033
-1.06899440288544
0.7595374584198
0.564899861812592
0.668529629707336
-0.088013283908367
-0.417639136314392
-0.287594079971313
-0.646897554397583
-0.032151695340872
-0.28037029504776
1.03388619422913
0.713265836238861
-0.115211062133312
-0.089718990027905
-0.15860079228878
0.86264044046402
-0.146388828754425
0.626355469226837
0.049786571413279
-0.064259201288223
0.133703365921974
-0.368788450956345
-0.515333950519562
0.211265042424202
-0.152938768267632
-0.035283666104078
-0.744740426540375
0.343856692314148
-0.207028388977051
-0.207893252372742
-0.047270778566599
0.048091933131218
0.213089480996132
-0.52478551864624
-1.29671204090118
0.191595509648323
0.104186534881592
-0.585761070251465
-0.335007607936859
0.320498257875442
-1.03165364265442
-0.742964804172516
0.857923865318298
0.187128484249115
-0.682151257991791
0.617312610149384
0.358728647232056
0.348850756883621
-0.58686751127243
0.31599372625351
-0.177967503666878
-0.10614387691021
-0.299110591411591
-0.247473329305649
-0.617231011390686
-0.550126910209656
-0.247068449854851
0.162822991609573
0.093481332063675
-0.659021973609924
0.461311757564545
0.071910262107849
-0.330326646566391
0.153122037649155
-0.473413109779358
0.315806359052658
-0.114246755838394
-0.150742277503014
-0.120424166321754
0.279983818531036
0.195476934313774
0.637545049190521
-0.288283497095108
-0.067568495869637
-0.528925836086273
-0.670927584171295
-0.037712421268225
0.325248420238495
0.488387107849121
-0.320191293954849
-0.154995366930962
-0.650199174880981
-0.474631637334824
0.04905553907156
0.410645931959152
0.539661943912506
0.360637485980988
0.598213374614716
-0.479445517063141
-0.14147774875164
-1.00396490097046
0.190715745091438
-0.500852167606354
0.124110415577888
-0.460255891084671
-0.448037892580032
-0.077904023230076
0.312103658914566
0.185566976666451
-0.83709317445755
0.421904772520065
-0.927830219268799
0.164814174175262
-0.373746782541275
-0.608114421367645
0.245495572686195
-0.691548347473145
-0.343462914228439
-0.263836443424225
-0.377946376800537
-0.168707519769669
0.422014653682709
0.422954320907593
0.256797909736633
0.883827805519104
0.018077598884702
0.079398147761822
-0.543349385261536
-0.053943671286106
-0.283501982688904
-0.069375835359097
-0.585530579090118
-0.269450187683105
0.216761484742165
-0.034153547137976
-0.257333904504776
-0.257837384939194
0.26895210146904
0.18288716673851
-0.069459810853005
0.429412335157394
0.061411935836077
-0.093392908573151
0.583435654640198
0.403250277042389
0.837512731552124
-0.422273099422455
-0.48180416226387
-0.039264313876629
0.239037826657295
-0.395388513803482
-1.02470576763153
-0.679980337619782
0.811760604381561
-0.126925930380821
0.289429634809494
-0.462701559066772
-0.698710918426514
0.011085815727711
-0.25871354341507
0.293468862771988
0.477514028549194
0.020752709358931
0.203999951481819
-0.404705703258514
0.217503607273102
-0.620866775512695
0.197332307696342
-0.263227522373199
0.594130516052246
0.158514082431793
0.057978939265013
-0.160882711410522
-0.887709558010101
0.833002150058746
-0.195430681109428
-0.001628544181585
-0.254025876522064
0.375019133090973
-0.321406304836273
-0.116885587573051
1.11479830741882
-0.070341691374779
-0.679445385932922
-0.467240542173386
-0.252097070217133
0.56347382068634
0.0245521068573
-0.127884447574615
-0.512844204902649
-0.457691609859467
-0.090518161654472
-0.607993125915527
-0.116430714726448
-0.214331611990929
-0.475098192691803
-0.165343463420868
-0.100235357880592
0.363733410835266
-0.043252389878035
0.063350796699524
-0.05193305760622
-0.097218260169029
0.023282840847969
-0.30839467048645
0.066718503832817
0.203400030732155
0.02411288022995
-0.184574887156487
-0.932322859764099
-1.92938685417175
-1.41725635528564
0.079830929636955
0.344404399394989
-0.393962562084198
0.49199366569519
0.314568102359772
-0.642625629901886
-0.21839365363121
-0.038213934749365
0.317588716745377
-0.264732599258423
-0.002311237156391
-0.207602575421333
-0.10249026119709
0.391169041395187
-0.263366788625717
-1.27138650417328
-0.004889383912086
-0.403031826019287
0.523817777633667
-0.321163803339005
-0.146788313984871
0.137724548578262
0.017425362020731
-0.091047048568726
-0.230364009737968
0.186275690793991
-0.048076584935188
0.041616812348366
-0.479428380727768
-0.498752474784851
-0.656378090381622
-0.615938484668732
-0.152418181300163
-0.4196397960186
0.169538110494614
-0.286580055952072
0.370031923055649
-0.717220664024353
-0.841430008411408
-0.809172332286835
-0.325033128261566
0.342970818281174
0.082299269735813
-0.594947576522827
-1.19174325466156
-0.612348079681397
0.493187189102173
0.39213040471077
-0.091745316982269
-0.150270134210587
0.263090461492538
0.268962830305099
-0.531633377075195
0.578584372997284
0.221460968255997
-0.389002710580826
-0.633455991744995
0.073931179940701
-0.327871412038803
0.571220993995667
0.645112335681915
-0.223491534590721
0.235506162047386
-0.623676240444183
0.424966275691986
0.932816863059998
-0.50876247882843
-0.015019461512566
-0.696649730205536
0.163979411125183
0.221312791109085
0.309352666139603
-0.040321342647076
0.432887256145477
0.164433062076569
0.983562588691711
-0.168376550078392
0.549292266368866
-0.006576895713806
0.856002449989319
0.589999794960022
-0.549668788909912
-0.589489877223969
-0.077215425670147
-0.343142420053482
-0.164382785558701
0.458940535783768
-0.69529002904892
-0.902993321418762
0.332630395889282
0.615742146968842
-0.026390746235848
0.283619165420532
0.917027831077576
-0.260530859231949
-1.43257772922516
-0.531723380088806
-0.624779224395752
0.039161309599876
0.376445114612579
-1.10801446437836
-0.811546623706818
-0.408019095659256
-0.409178644418716
-0.162946656346321
0.194372266530991
0.217284739017487
-0.424729377031326
0.515598058700562
-0.245609581470489
-0.656409621238709
-1.74832355976105
0.036462351679802
-0.67068076133728
0.642821371555328
-0.173257544636726
-0.2416672706604
0.333664745092392
0.227021887898445
0.397617638111114
0.107148937880993
-0.218886286020279
0.222192093729973
0.282905131578445
-0.147784933447838
0.101871445775032
0.579931497573853
-0.315456211566925
-0.412262439727783
-0.614545404911041
0.268756568431854
-0.235318005084991
0.433076649904251
-0.3200903236866
-0.374499917030334
-0.736510813236237
0.190600723028183
0.740677356719971
-0.073128029704094
0.607036411762238
0.379355162382126
-0.419710248708725
-0.668026864528656
-0.077452570199967
-0.515886723995209
-0.718709707260132
-0.157520830631256
0.301114588975906
0.191195785999298
0.205672800540924
-0.301238238811493
0.238520056009293
0.061613615602255
0.72197300195694
-0.087713979184628
-0.75768905878067
-0.427623718976975
-0.241007715463638
-0.36907359957695
-0.165544003248215
-0.669461667537689
-0.474747031927109
0.314030140638351
0.309295386075973
0.498465299606323
-0.169563874602318
-0.704470336437225
0.170600384473801
-0.474461108446121
-0.050817430019379
-0.342917889356613
-0.606744050979614
-0.222351372241974
-0.244258433580399
-0.043408535420895
0.265314787626266
-0.01614292152226
0.068104527890682
0.329157114028931
-0.838471472263336
-0.768560647964478
0.721747398376465
-0.537780344486237
-0.065734103322029
-0.222560748457909
0.281589150428772
-0.073425553739071
-0.111290097236633
0.392376750707626
0.035882379859686
0.254764050245285
-0.291988641023636
1.07908260822296
0.046821683645249
-0.145670980215073
0.803457856178284
-0.190675780177116
0.273183405399322
-0.375007122755051
-0.396733731031418
-0.328937888145447
0.532236218452454
-0.772608935832977
0.664139866828918
-0.118465267121792
0.024634979665279
-0.852364182472229
-0.609346747398376
0.197442650794983
-0.050960451364517
-0.054987128823996
-0.0855433344841
-0.214732587337494
0.026021162047982
0.975679814815521
-0.081206947565079
-0.437697559595108
0.172257527709007
-0.670912265777588
-0.430790156126022
-0.530110120773315
0.375956058502197
-0.255131363868713
-0.892599701881409
-0.484085917472839
-0.199794381856918
-0.065069474279881
-0.215534031391144
-0.225409656763077
0.29112720489502
-0.39702320098877
-0.04871778935194
0.139424443244934
-0.153509080410004
-0.543432712554932
-1.54646968841553
-0.2862369120121
0.349148094654083
0.264116197824478
-0.031964633613825
-0.586267650127411
0.007930047810078
-0.602092087268829
-0.132883220911026
-0.30314564704895
0.811176240444183
-0.480995893478394
-0.370720386505127
0.266853928565979
0.109542690217495
-0.722419738769531
0.838708221912384
0.572212278842926
-0.706682622432709
-0.547606289386749
-0.352910220623016
-0.671458005905151
-0.682436168193817
-1.15524435043335
-0.05418536067009
-0.215009272098541
0.233145654201508
-0.260134845972061
-0.241676807403564
-0.022088773548603
-0.359466105699539
0.567445456981659
0.024823151528835
0.832667350769043
0.220365822315216
-0.089882917702198
-0.090455442667008
-0.173466324806213
0.862049877643585
-0.22942128777504
0.491964101791382
0.437051057815552
-0.004930641502142
-0.501109182834625
-0.180081784725189
-0.564709007740021
-0.32531476020813
-0.04171746969223
-0.883479654788971
0.849878311157227
-0.216046884655952
-0.276174366474152
0.095524981617928
0.750542998313904
-0.486694991588593
-0.357307910919189
-0.576099157333374
-1.03805541992188
-0.05179063975811
0.216600999236107
-0.137198939919472
-0.006893254816532
0.236917927861214
0.427379459142685
-0.152020812034607
0.67003744840622
-0.209711208939552
0.060764722526074
0.778758347034454
-0.010163765400648
0.130232304334641
-0.139785528182983
-0.346033215522766
0.865667104721069
-0.505502581596375
0.32073175907135
0.480883955955505
0.146266758441925
0.425447076559067
0.139508441090584
-0.111550010740757
-0.31456059217453
0.166855677962303
-0.448967427015305
-0.15404599905014
0.314327746629715
0.639557182788849
-0.398993581533432
-1.26739370822907
0.521522104740143
0.13594588637352
0.426501423120499
-0.061088185757399
-0.224138289690018
0.327906727790833
-0.237593680620193
-0.525308787822723
-1.00187659263611
-0.271049201488495
-0.705202758312225
-0.001859612762928
-0.357175052165985
-0.559717357158661
-1.06848454475403
-0.905526399612427
1.82135105133057
0.497024118900299
-0.565954029560089
0.651238918304443
-0.119568586349487
-0.21659392118454
1.00859475135803
0.774983167648315
0.553897261619568
-0.808176159858704
0.82535845041275
0.092231720685959
-0.897133708000183
0.421512752771378
0.926970183849335
0.223271682858467
-0.968904733657837
1.04252767562866
-0.532081067562103
-0.741488933563232
-0.761352717876434
-0.307348489761353
-0.568844437599182
-1.13384318351746
-1.98591160774231
0.416007697582245
-0.270548850297928
0.029381215572357
0.032118618488312
0.088259875774384
-0.512709140777588
-0.190340548753738
0.433818578720093
0.006181765347719
-0.240210846066475
-0.705498337745667
-0.863469183444977
-0.346308827400208
-0.019593074917793
-0.017096027731896
-0.079211220145226
0.149194747209549
-0.18030734360218
0.220289394259453
0.183292537927628
-0.703491806983948
0.183469235897064
0.303638994693756
-0.126597076654434
-0.232124447822571
0.201727747917175
0.542241752147675
0.066330395638943
-0.99898499250412
0.1018226146698
0.517233073711395
0.10143043845892
-0.828273713588715
1.30844879150391
0.06622876226902
0.071536898612976
0.031284682452679
0.570139110088348
-0.66154158115387
0.452508002519608
0.860522031784058
0.444765120744705
0.026830529794097
0.049919854849577
1.18217635154724
-0.790595591068268
0.108254380524158
-0.207511037588119
-0.247434884309769
0.277271002531052
0.134752914309502
-0.5440993309021
-0.208699733018875
0.043295808136463
-0.165555626153946
-0.029324594885111
-0.038386531174183
0.242120340466499
0.090351186692715
0.557196259498596
0.011536686681211
0.274336338043213
-0.437544167041779
-0.584683179855347
-0.731907725334168
-0.504666447639465
0.334054917097092
0.161558866500855
0.130816578865051
-0.712151646614075
-1.35725474357605
0.652043402194977
0.080756522715092
0.373842805624008
-0.89649224281311
1.18041217327118
0.074107527732849
-0.254833996295929
-0.064083591103554
-0.088586732745171
-0.130645424127579
0.400762677192688
-0.122600875794888
-0.00456415861845
0.406671702861786
-0.413989096879959
-1.18496119976044
-0.195332288742065
0.034145995974541
0.117212817072868
-0.408174574375153
-0.282501637935638
-0.259466052055359
0.070427790284157
-0.11991260945797
0.502767026424408
0.083695620298386
0.039205271750689
-0.328745663166046
-0.313253939151764
-0.120104789733887
0.336433261632919
-0.439633667469025
-0.479008257389069
0.67571222782135
0.07602134346962
-0.064600542187691
-1.12443566322327
1.31134235858917
0.300827741622925
-0.049153957515955
-0.340046465396881
0.506429970264435
-0.034201432019472
0.403720289468765
-0.118751846253872
-0.147677898406982
0.513169407844543
-0.403051465749741
0.277043044567108
0.2835393846035
0.294207036495209
0.27927041053772
0.89680939912796
-0.410074561834335
0.134714618325233
-0.518725872039795
0.535828292369843
0.53635436296463
-0.420063883066177
0.040872659534216
0.306910127401352
-0.371259957551956
-0.326694160699844
0.712592244148254
-0.070664502680302
0.248745411634445
0.015470799058676
-0.090055488049984
-0.483134925365448
0.811895728111267
-0.062229964882135
-0.591451764106751
-0.314387261867523
-0.316073477268219
0.204610466957092
-0.334430247545242
-0.107420973479748
0.079659685492516
0.316308706998825
-0.189728870987892
0.266604393720627
0.153874695301056
0.297894477844238
0.180692985653877
-0.490951538085938
-0.666845381259918
1.10748970508575
0.547271430492401
-0.640167236328125
-0.139490723609924
-0.857545256614685
-0.196840986609459
0.858256816864014
0.251068323850632
0.191816583275795
0.248189881443977
0.566679179668427
0.119049854576588
0.028446150943637
-0.425712525844574
0.590555727481842
0.611704528331757
-0.811514616012573
0.140380382537842
-0.259835541248322
-0.486450552940369
0.093579679727554
-0.374141275882721
0.345599353313446
0.082367576658726
-0.071300610899925
-0.707027137279511
0.354517102241516
1.4124870300293
-0.234169751405716
0.504840552806854
-0.191042467951775
-0.168786391615868
0.312464773654938
-0.039427723735571
-0.244607388973236
0.410035163164139
-0.621131777763367
0.003997720777988
-0.287384271621704
-0.418768584728241
-0.525541186332703
-0.623763084411621
0.574050188064575
0.173561692237854
1.03227090835571
0.206833511590958
-0.423201858997345
0.706654965877533
-0.195636212825775
-0.935868918895721
-0.546528816223145
0.019285529851914
-0.101117551326752
-0.830505669116974
1.16858148574829
-0.813961505889893
0.717474818229675
-0.366061240434647
-0.145897045731545
-0.380875200033188
0.9551962018013
0.395385384559631
-0.185198694467545
0.214858502149582
0.014233035966754
-0.521625280380249
-0.029822710901499
-0.059500932693482
-0.129793003201485
0.83923602104187
-0.079371392726898
-0.021573316305876
0.653314650058746
-0.229217529296875
-0.467958122491837
0.421050101518631
0.220502004027367
0.673207700252533
0.383976370096207
-0.376450061798096
-0.325449168682098
0.268164873123169
-0.660926103591919
0.363553673028946
0.205651178956032
0.316011965274811
0.62461394071579
1.06615316867828
-0.508515596389771
0.412307024002075
-0.089828670024872
-1.12685346603394
0.08791209757328
-0.531212270259857
-0.156298279762268
0.761289775371552
-0.19704669713974
-0.285954296588898
-0.773060917854309
-0.259052067995071
-0.237695649266243
-1.07429766654968
0.283471971750259
-0.619395732879639
0.193040192127228
0.054835643619299
0.237906247377396
0.124957881867886
0.529736638069153
0.62403815984726
0.288108646869659
0.664082050323486
0.115516915917397
0.142037034034729
-0.099003240466118
-0.106778010725975
0.138012796640396
0.875314354896545
-0.879752278327942
-1.0168194770813
-0.295544981956482
-0.862404763698578
-0.421508759260178
-0.375113606452942
-0.074755996465683
-0.249956667423248
0.061610706150532
-0.615527033805847
0.661490797996521
0.171495959162712
0.380905985832214
0.342881888151169
0.737415671348572
-0.843907356262207
-0.398165673017502
-0.815283358097076
0.376433461904526
0.02907432615757
-0.043240983039141
-0.319353103637695
0.547703206539154
-0.605778634548187
1.81281745433807
-0.219217658042908
-0.216650739312172
1.40905165672302
-0.507929027080536
-0.94674152135849
0.329854607582092
0.095524683594704
-0.07732442766428
0.224744141101837
-0.934220492839813
-0.439688920974731
-0.175261408090591
0.26609081029892
0.066424518823624
-0.585653305053711
0.004923157393932
0.242414116859436
-0.173178389668465
-0.171241030097008
0.14500167965889
-0.32082724571228
-0.449674665927887
0.149810642004013
0.583232402801514
0.464219748973846
0.397345006465912
-0.312365621328354
-0.528504490852356
-0.047709539532662
0.868766486644745
1.1039742231369
0.073012731969357
0.344403564929962
0.501375794410706
-0.17483352124691
0.052017029374838
-0.333507597446442
0.725059449672699
0.327096670866013
-0.664172232151032
-0.385541081428528
0.151251077651978
-0.124847613275051
0.251793682575226
0.046188525855541
0.044756975024939
0.399718761444092
0.170753717422485
0.50577312707901
0.440749228000641
0.055125683546066
0.195347934961319
0.100929044187069
-0.924939274787903
0.731322050094605
-1.15138518810272
-0.413432240486145
0.243335127830505
0.488270282745361
0.073562055826187
-0.267064481973648
0.498953610658646
-0.550089240074158
0.561946868896484
-0.035646393895149
-0.028826685622335
0.261482030153275
0.824813067913055
0.424441009759903
-0.605607390403748
-0.614562511444092
0.727926075458527
-0.374900817871094
0.336648344993591
-1.08754301071167
-0.472329378128052
0.755431532859802
0.273153841495514
-0.350136548280716
0.070453472435474
-0.091624930500984
-0.062635749578476
-0.265853017568588
-0.554095089435577
0.072716243565083
-0.727279484272003
0.106263637542725
0.47555285692215
-0.258653461933136
-0.50423002243042
0.214354693889618
0.27536940574646
0.324457406997681
0.084777593612671
-0.404122620820999
-0.901585698127747
0.172415927052498
-0.492826759815216
-0.340527981519699
0.994058072566986
0.219705402851105
0.403626173734665
-0.337694495916367
0.237635970115662
0.493582248687744
-0.094186492264271
-0.228311523795128
-0.958473086357117
-0.452220022678375
0.003993064165115
0.154483422636986
0.392353415489197
-0.3417709171772
0.849678456783295
-0.174105480313301
0.098738804459572
0.386090397834778
0.579482197761536
-0.102482445538044
0.592782258987427
-0.148175254464149
-0.049914509057999
0.808439135551453
0.622752606868744
-0.734269022941589
-0.436766356229782
0.190370589494705
0.349085003137588
-0.254590213298798
0.128167539834976
-0.06218634173274
0.019676201045513
-0.450892716646194
0.189815118908882
-0.254897475242615
0.669165372848511
-0.017641475424171
0.3066186606884
0.474913984537125
-0.378951787948608
-0.598364531993866
-0.947860240936279
-0.336805760860443
-0.448565483093262
-1.05408251285553
-0.491966843605042
0.942054331302643
-0.22036400437355
-0.743521928787231
0.371961265802383
0.534728705883026
0.375745475292206
-0.164685472846031
0.508371293544769
0.816304266452789
-0.475198775529861
-0.074149273335934
-0.282716602087021
-0.030824705958366
0.208955079317093
0.355360776185989
-0.321628630161285
-0.178468361496925
0.041140027344227
0.196013152599335
-0.404272198677063
-0.311172783374786
0.100136905908585
-0.473466545343399
-0.426125526428223
-1.17613840103149
0.047532379627228
0.196740910410881
-0.204224690794945
0.804907619953156
0.449152052402496
-0.46651554107666
-0.502419352531433
-0.320163279771805
0.038684368133545
0.645573973655701
-0.712990581989288
0.174286812543869
0.000225190073252
-0.866703629493713
-1.36735105514526
0.701011896133423
-0.32699853181839
-0.317994028329849
-0.096623286604881
0.176654905080795
-0.151016116142273
0.493150562047958
0.231872975826263
0.199959352612495
0.746642172336578
0.218313068151474
0.24171182513237
-0.040084931999445
-0.052832696586847
-0.037318769842386
-0.764888644218445
0.448383718729019
-0.658534228801727
0.069196298718453
1.02531778812408
-0.060802601277828
-0.733987271785736
-0.486060619354248
-0.538801491260529
-0.171954065561295
0.409752249717712
-0.093914873898029
-0.056530691683292
-0.581302464008331
-0.865589439868927
-0.123085580766201
-0.268219470977783
0.368938386440277
-0.180284768342972
0.118066899478436
-0.209820941090584
-0.07735775411129
0.598589360713959
-0.333242952823639
0.438162982463837
0.272190690040588
-0.181680828332901
-0.300971776247025
0.60849940776825
-0.741389989852905
-0.737170815467835
0.104647770524025
0.504719972610474
0.454981654882431
-0.041834719479084
0.261026620864868
0.499773740768433
-0.498753637075424
0.874205648899078
-0.217865630984306
-0.335563778877258
0.219210565090179
0.346661537885666
0.339130312204361
0.000261488603428
0.188568651676178
-0.153524771332741
0.134427070617676
-0.137600287795067
-0.227287277579308
-0.837786734104157
0.332938969135284
0.670198440551758
0.698599398136139
-0.525529980659485
0.232242599129677
0.614446759223938
-0.176809385418892
0.414745897054672
0.646206200122833
-0.110168188810349
0.217318445444107
0.40607276558876
-0.420713722705841
0.033073719590902
0.711683392524719
-0.040344502776861
0.008596524596214
-0.488863497972488
0.028119944036007
0.03229059651494
-0.287152975797653
-0.63672411441803
0.060598738491535
-0.055702738463879
0.572660088539124
-0.117568492889404
0.350561857223511
0.163083925843239
-1.46630299091339
-0.987622141838074
-0.398433029651642
0.575246930122376
0.005761209875345
0.148166298866272
0.132111638784409
-0.572054088115692
1.46356081962585
0.028620636090636
-0.516080021858215
-0.012352056801319
0.163114592432976
0.405472040176392
-0.957644641399384
0.868902027606964
-0.430078268051147
0.304474592208862
-0.347776353359222
-0.152979135513306
-0.088781096041203
-0.717701315879822
-0.574564039707184
-1.38480603694916
-0.754798591136932
-0.68292635679245
0.625092208385468
0.224209681153297
0.676025748252869
-0.19568207859993
-0.130055963993073
-0.523975014686585
-0.42386582493782
0.509860098361969
0.07463401556015
0.235514357686043
-0.226630002260208
-0.039993971586228
-0.022104075178504
-0.349965006113052
-0.598034083843231
0.657244861125946
0.549650132656097
0.498254716396332
-0.319742619991302
0.197061911225319
0.248347520828247
0.03956051915884
0.118167988955975
0.182377904653549
0.037497714161873
0.055032733827829
-0.004711423069239
0.367183983325958
-0.12485745549202
0.448468267917633
-0.09862220287323
-0.423309057950974
1.22831404209137
-0.62177050113678
-0.750915586948395
-0.443389296531677
0.078915722668171
-0.036477684974671
0.502395689487457
0.071024514734745
0.821307718753815
-0.688594162464142
-0.669868230819702
-0.327270269393921
-0.641172587871552
0.789421796798706
-0.345286190509796
-0.426316171884537
-0.795735359191895
-0.820742070674896
-0.03493557870388
0.623657286167145
0.594521522521973
-0.321172207593918
-0.00325720757246
0.829627752304077
0.030551347881556
0.284003674983978
0.52828174829483
-0.765035271644592
0.150509357452393
0.579895615577698
0.022525534033775
0.026170456781983
0.599290192127228
0.281341969966888
0.560306072235107
0.628969311714172
0.11384391784668
0.133560314774513
0.015111722052097
-0.546178758144379
-0.156908452510834
-0.176053524017334
-0.064224988222122
0.208966940641403
-0.464314520359039
1.18754053115845
-0.001155614852905
-0.053288478404284
-0.769699811935425
-0.157801166176796
-0.443612694740295
-0.606188952922821
0.567777872085571
-0.827902317047119
-0.543435215950012
-0.030200369656086
0.612426936626434
-0.147992596030235
0.022360064089298
0.090878739953041
0.688908815383911
-0.39954662322998
-0.41553807258606
-0.217747986316681
0.343595832586288
-0.163438275456429
-0.088057197630406
0.081878386437893
0.180555701255798
0.565594792366028
-0.347956925630569
-0.647379875183106
-0.029005251824856
-0.550408482551575
0.223879277706146
-0.040650624781847
-0.498602896928787
0.487250924110413
0.81083881855011
-0.220286250114441
-0.260590016841888
-0.030065814033151
0.401068449020386
-0.769125819206238
0.823226630687714
-0.076480180025101
-0.780361533164978
0.472282826900482
0.06885139644146
0.201489984989166
-0.659591615200043
0.253770977258682
-0.209016144275665
-0.900282502174377
-0.406312048435211
-0.095720805227757
-0.207946628332138
0.678274512290955
0.536713898181915
-0.108754530549049
0.051647588610649
-1.02689933776855
-0.99193662405014
-0.572110652923584
-1.16386210918427
0.568634271621704
-0.274059534072876
-0.220942854881287
-0.701372921466827
-0.729138016700745
0.059616222977638
-0.129564195871353
-0.102222770452499
1.00889265537262
-0.139626801013947
-0.144129037857056
-0.409690052270889
0.361390203237534
0.604085087776184
-0.603867709636688
-0.857698917388916
1.03921687602997
-0.280232757329941
-0.220148772001266
0.258077442646027
-0.084986209869385
-0.759316146373749
0.023095406591892
-0.069073498249054
0.317541599273682
0.475612342357636
0.187867224216461
-0.449774324893951
0.517572283744812
-0.11763671785593
1.12051570415497
-0.455421090126038
0.021992646157742
0.254082083702087
0.202945739030838
0.013586760498583
0.420120775699616
-0.378586441278458
0.095646545290947
-0.17450039088726
0.045727849006653
0.761058628559113
-0.276365250349045
-0.184416502714157
0.602016866207123
-0.113558679819107
0.044912591576576
0.406216502189636
0.032972291111946
-0.806647777557373
-0.536220788955689
-1.17069053649902
0.981929183006287
0.048940889537335
-0.685794711112976
-0.101340487599373
-0.246144965291023
-0.413602024316788
0.740484833717346
-0.68038409948349
0.483967632055283
-0.238084673881531
0.879250228404999
-0.137792199850082
-0.634310722351074
-0.242997005581856
0.282716006040573
0.277170240879059
-0.080624803900719
-0.547979116439819
-0.380083173513412
-0.25419083237648
1.00777459144592
-0.089781850576401
-0.990037620067596
-0.836575925350189
0.197695896029472
0.5570268034935
-0.445587337017059
0.129100516438484
-0.370986431837082
-0.043297883123159
-0.65174400806427
0.240690693259239
-0.112828746438026
-0.196425899863243
-0.460820555686951
-1.03978908061981
0.154337182641029
-0.471055895090103
0.189916640520096
0.281303644180298
-0.568608582019806
-0.14261519908905
-0.792533814907074
-1.04251980781555
-2
-0.161648631095886
0.225525707006454
0.059838607907295
0.407194793224335
-0.24081152677536
-0.417243123054504
0.491891980171204
-0.213597238063812
-0.285214424133301
0.208144545555115
-0.056557290256023
0.326999306678772
-0.599608957767487
0.435264945030212
-0.172517284750938
-0.392261475324631
-0.136856645345688
0.808462500572205
-0.209496065974236
-0.731169700622559
0.114873930811882
0.507522940635681
-0.357720226049423
-0.611463665962219
-0.301639795303345
-0.335321664810181
-0.158999234437943
-0.642485558986664
-0.60894912481308
0.847131073474884
-0.038526937365532
-0.546990036964417
-0.16935595870018
0.468195378780365
0.364730298519135
0.040562853217125
-0.692465603351593
0.372658252716064
-0.111589290201664
-0.158591687679291
1.19654500484467
0.013199463486672
0.584390759468079
-0.771968185901642
-0.196241483092308
-0.295743077993393
-0.694537937641144
-0.10700673609972
0.130945175886154
0.226655006408691
-0.380271404981613
-0.25821989774704
0.347411125898361
-0.43525955080986
0.131512939929962
0.650396823883057
0.972576677799225
0.062828749418259
-0.674412906169891
-0.983768880367279
-1.18490135669708
-0.406025588512421
0.314722716808319
0.62085747718811
0.148366093635559
-0.570679545402527
-0.274208217859268
-0.756879508495331
-0.252281308174133
-0.946691691875458
-0.714035928249359
-0.076673291623592
0.108933389186859
-0.485280632972717
-0.652631521224976
0.911288619041443
-0.370073646306992
-0.131258264183998
-0.572576105594635
-0.069777645170689
0.436794340610504
0.864177227020264
-0.152393847703934
-0.123535051941872
-0.096635773777962
0.174507647752762
0.346342384815216
-0.335898756980896
-0.390041440725327
-0.546103179454803
-0.337784469127655
-0.081210151314735
0.360052704811096
0.853187501430512
-0.000267419964075
0.433375746011734
0.818677306175232
-0.186787769198418
-0.277695000171661
-0.669532597064972
0.580208539962769
-0.686130344867706
-1.38077783584595
0.215479284524918
-0.82059234380722
-0.691938161849976
-0.263026297092438
-0.039543639868498
0.043541952967644
0.0562605522573
0.666946530342102
0.129990622401237
0.403431504964829
-0.070881418883801
-0.228205040097237
0.453931987285614
-0.160045102238655
-0.454247057437897
-0.667145788669586
-0.056782241910696
0.066641174256802
-0.684800267219543
0.273866057395935
0.188631802797318
0.789418160915375
1.15500724315643
-0.428560674190521
0.087932333350182
-0.185411348938942
0.415405005216599
-0.881303429603577
0.421414732933044
-0.928364992141724
-0.910914540290833
0.232724517583847
-0.021854311227799
0.643795549869537
0.119855150580406
-0.651471018791199
-0.013379760086536
0.100114807486534
-0.011393092572689
-0.450278103351593
-0.112519770860672
-0.750204145908356
-0.702504694461823
0.548553764820099
-0.703744292259216
0.162550956010818
0.691469728946686
0.0339170768857
-0.60037237405777
-0.451320290565491
-0.5741086602211
-0.551467001438141
0.081913478672505
0.073948115110397
0.172533839941025
1.51862740516663
0.083582453429699
0.533749461174011
-0.775992155075073
-0.152922630310059
0.448738932609558
0.286518156528473
-0.014116095378995
0.125637128949165
-0.413630962371826
-1.62755608558655
0.576668500900269
0.311264216899872
-0.515506207942963
-0.345285713672638
0.572051048278809
-0.106932997703552
-0.526245415210724
-0.085463412106037
0.172920405864716
0.279340118169785
0.171139225363731
-0.108549803495407
0.507693290710449
0.56207686662674
-0.182348698377609
-0.600305616855621
0.160172462463379
-0.823362231254578
-0.592588484287262
-1.0251487493515
0.905983924865723
-0.229597121477127
-0.177429378032684
0.321932315826416
-0.399710536003113
-0.150432884693146
0.058845404535532
0.087900385260582
0.057708855718374
-0.461394369602203
0.739216923713684
-0.469413191080093
0.292030155658722
0.142053246498108
-0.364909887313843
-0.064297623932362
0.116219773888588
0.436443388462067
0.88957667350769
-0.467467218637466
-0.981657803058624
-0.592326819896698
0.223429441452026
0.058299534022808
0.255457609891891
-0.024878811091185
0.07317665219307
-0.164629131555557
-0.083026096224785
0.197738140821457
-0.032963886857033
-0.733556926250458
-0.32596880197525
0.474213659763336
0.111993193626404
0.365799605846405
-1.3684675693512
0.966719686985016
0.239013999700546
0.182251125574112
0.013639066368342
-0.391045123338699
0.07619009912014
0.37779501080513
-0.715786457061768
0.176622986793518
0.080453865230084
0.172110453248024
1.16686022281647
0.545292735099793
-0.15679007768631
-0.13334184885025
-0.268475502729416
0.418927520513535
-0.124030999839306
-0.851854741573334
-0.872072696685791
0.261986792087555
-0.026037449017167
0.113221623003483
0.49883508682251
0.315530329942703
0.981813311576843
0.348048269748688
0.041187066584826
-0.089727886021137
0.335421562194824
0.191702201962471
-0.253581672906876
-0.158065915107727
-0.574577748775482
-1.06955027580261
-1.04122602939606
0.015460208058357
-0.96941602230072
0.308949679136276
-0.045124165713787
0.152305394411087
0.582751929759979
0.283770561218262
-0.3601014316082
0.214735612273216
0.295953452587128
0.204822137951851
-1.04475927352905
-0.576580464839935
0.046596989035606
0.240720048546791
-0.421582400798798
0.456248104572296
-0.602121531963348
-0.767568290233612
-0.382578492164612
-0.122455626726151
-0.937652289867401
0.453527688980103
-0.04481315985322
0.597126960754395
-1.00989592075348
-0.719192981719971
-0.316369831562042
-0.351471483707428
0.242657065391541
-0.537804067134857
-0.384395122528076
-0.648094773292542
-1.69059610366821
-0.633853197097778
-0.639657139778137
0.685908675193787
-0.028613612055779
0.353282779455185
0.183526575565338
-0.344964295625687
0.07515362650156
-0.571051001548767
-0.149930834770203
0.542075753211975
-0.528402388095856
-0.013425476849079
-0.550604104995728
-0.145394250750542
-0.238325774669647
-0.955382585525513
-0.29583728313446
-0.096733197569847
-0.193899735808373
0.66444742679596
0.559862017631531
-0.087940491735935
0.045794405043125
-0.826520383358002
-1.00411677360535
-0.600730419158936
0.900382399559021
1.09124612808228
-0.439061254262924
0.62612396478653
0.120970629155636
-0.582656919956207
0.352076828479767
-0.324997127056122
0.00072917342186
-0.253131687641144
-1.15267968177795
-0.224322706460953
-0.561952233314514
-0.500554323196411
1.1882392168045
-0.109677515923977
0.261739552021027
-0.082083940505982
-0.362931609153748
-0.43048033118248
0.710084497928619
-0.053932175040245
-0.403476715087891
-0.008024625480175
0.199620187282562
-0.256319880485535
0.524756133556366
-0.118931517004967
-0.581694006919861
0.034259118139744
-0.391164779663086
0.265986442565918
0.126946896314621
0.515998780727387
0.73297119140625
-0.079996384680271
-0.248729228973389
-0.609117686748505
0.504949331283569
-0.658500790596008
-0.345645815134048
-1.34774923324585
0.687163054943085
-0.160484969615936
0.929942190647125
-0.040487639605999
0.326641917228699
-0.28152659535408
-1.3028256893158
0.138357475399971
0.002057835459709
0.057460505515337
0.750237941741943
-0.06377773731947
-0.054276637732983
0.602379739284515
0.436576336622238
0.452755242586136
-0.051139537245035
-1.29814600944519
-0.56053102016449
0.765014886856079
0.198397532105446
0.495321571826935
-0.945904850959778
-0.364576309919357
0.037263505160809
-0.048403929919005
0.693534553050995
0.339969962835312
-0.122629433870316
0.39995276927948
0.146950408816338
-0.195178970694542
-0.468822926282883
0.181072771549225
0.729000568389893
-0.334872037172317
0.471716195344925
-0.228848248720169
0.069010034203529
-0.443955928087235
-0.557011902332306
-0.439902871847153
0.205574065446854
-0.21914030611515
-0.827597737312317
0.116087481379509
-0.065894082188606
-0.000600427389145
-1.34277546405792
0.923021256923676
-0.540294766426086
0.486231803894043
-0.24885305762291
0.172193720936775
-0.314169347286224
-0.264573514461517
-0.205138236284256
-0.389844357967377
-0.068241983652115
-0.606503009796143
-0.897389054298401
-0.171649843454361
0.100078150629997
0.32396787405014
-0.506493031978607
-0.869695901870728
0.940479159355164
-0.252598494291306
1.06428694725037
-0.272072792053223
0.207955196499825
-0.150929227471352
0.639357328414917
-0.356564491987228
-0.269431114196777
-0.216546058654785
0.078505419194698
0.209582880139351
-0.225510388612747
-0.400080800056458
-0.329197406768799
0.084701865911484
0.244288071990013
-0.160152316093445
0.380117893218994
-0.251135677099228
0.362385630607605
0.012605622410774
-0.484249651432037
-0.208066120743752
0.159011244773865
-0.143813446164131
-0.640170633792877
0.049917161464691
-0.167719259858131
0.095933586359024
-0.124103859066963
0.374856919050217
0.155715331435204
1.10698616504669
0.010868027806282
-0.269689589738846
0.427499800920486
0.186490938067436
-0.468593716621399
-0.300275325775146
0.888511955738068
0.069361232221127
0.686902582645416
-0.052302431315184
-0.394061148166656
-0.029451405629516
0.732730686664581
-0.146041601896286
0.334041208028793
-0.261997550725937
-0.508709073066711
-0.39864456653595
0.107408463954926
-1.08105289936066
-0.641950726509094
0.930689573287964
0.134687468409538
-0.922333061695099
0.852415859699249
0.164680168032646
-0.051349274814129
-0.302674829959869
-0.064049154520035
-0.083982169628143
-0.625410258769989
-0.586964845657349
-0.643522202968597
-0.296471774578094
-0.064773306250572
-0.903911769390106
0.651101231575012
-0.58143675327301
-0.038579486310482
0.46115580201149
-0.962851226329803
-0.161322817206383
0.427432298660278
-0.186860918998718
-0.639714777469635
0.348816812038422
-0.510457873344421
0.069978944957256
-0.215642645955086
0.742970883846283
-0.803173661231995
0.73100608587265
0.131607845425606
-1.23699831962585
-0.573302388191223
0.474578201770783
-0.248262286186218
0.113040328025818
-0.520374715328217
-0.624453842639923
-0.264752089977264
-0.603776633739471
0.242880374193192
-0.025853734463453
0.469693064689636
-0.028109030798078
-0.604385435581207
0.367958843708038
0.175068914890289
0.355198442935944
0.123217552900314
0.386784017086029
-0.309044241905212
0.527879118919373
0.263885855674744
-0.137385085225105
-0.758745074272156
0.78357994556427
-0.113852627575398
0.040252517908812
-0.320772051811218
-0.558830261230469
-0.046445719897747
0.161284178495407
-0.043792869895697
-0.005493537522852
-0.484844565391541
-1.20089781284332
0.897224247455597
0.430112212896347
-0.009920939803123
0.044441055506468
0.508735775947571
0.341405004262924
0.252903938293457
0.174027219414711
-0.206511229276657
-0.461607277393341
0.272835284471512
0.024011269211769
0.13103823363781
-0.057452876120806
-0.398347556591034
0.173973828554153
-0.192108035087585
0.32674965262413
-0.592115700244904
-0.273479849100113
0.005385063588619
0.013085724785924
-0.57385390996933
-0.279402673244476
0.149795368313789
-0.71753466129303
0.214323177933693
0.282892405986786
0.461939036846161
0.373428404331207
-0.483429372310638
0.460413545370102
0.009515657089651
-0.426922112703323
1.20016145706177
0.086033053696156
0.038344949483872
-0.000804243958555
-0.297390162944794
-0.143536970019341
1.37682020664215
-0.568576574325562
0.704854071140289
0.357249349355698
0.152874290943146
-0.294173002243042
-1.2580863237381
1.3394935131073
0.541828215122223
-0.23275962471962
-0.760599493980408
0.814937591552734
-0.063848607242107
0.526005029678345
-0.34502786397934
-0.157497957348824
0.130255311727524
0.281598746776581
0.559293508529663
0.259925246238708
0.066648751497269
0.207933187484741
-0.33056902885437
-1.07015550136566
0.412895321846008
0.499084055423737
0.07537492364645
0.114583142101765
0.328783214092255
-0.20293040573597
-0.353408575057983
-1.40256381034851
0.214466318488121
0.083157427608967
0.562674045562744
-0.214639991521835
0.120480224490166
-0.078368313610554
0.18845234811306
-0.262824356555939
0.257782995700836
-0.50118100643158
0.699099540710449
0.002522475784644
-1.22402989864349
-0.535451889038086
-0.016866821795702
0.127823233604431
-0.462644338607788
0.106197386980057
0.167550086975098
-0.473999381065369
0.323203980922699
0.657217800617218
-0.910317897796631
-0.670759677886963
-0.436340630054474
-0.27540186047554
0.987062692642212
-0.645718991756439
-0.480319291353226
0.324710547924042
-0.393379181623459
0.121244892477989
-0.158829748630524
0.556196868419647
0.495081692934036
0.239508554339409
0.104852490127087
0.30401274561882
-0.011084411293268
0.582914292812347
0.233781293034554
0.336182296276093
0.027427203953266
-0.241048529744148
0.621843636035919
-0.509214162826538
0.066180504858494
0.253267347812653
0.142899587750435
0.053807284682989
-0.155422165989876
0.408305823802948
-0.280369102954864
-0.447523385286331
-0.816239535808563
-0.883927822113037
0.463039040565491
-0.236743107438087
-0.282945990562439
-0.742662906646729
-0.78613418340683
0.03648591041565
0.36767840385437
-0.708965539932251
-0.686173617839813
0.322112619876862
0.629307985305786
0.111865408718586
-0.551413238048553
0.419945001602173
-0.305992901325226
0.331472128629684
0.029882565140724
0.352115511894226
-0.388636469841003
1.15357446670532
0.255544900894165
-0.126476734876633
-0.594832539558411
0.719886064529419
0.187681883573532
-0.285140961408615
-0.55168354511261
0.095198161900044
-0.536587655544281
-0.283498108386993
-0.356950312852859
-0.277834951877594
0.0026496630162
-0.117822952568531
0.270934104919434
-0.775732517242432
-0.16455090045929
-0.515056133270264
-0.470785468816757
-0.574391722679138
-0.575221717357636
0.51284670829773
0.50031191110611
0.476326823234558
0.464777499437332
-0.453419059514999
-0.268528670072556
-0.320705682039261
-0.40327799320221
1.07464921474457
-0.736209273338318
0.047057285904884
0.198945015668869
-0.368163049221039
-0.937865495681763
-0.339988112449646
0.007694501429796
0.397511810064316
0.078948631882668
0.103560820221901
0.07016959041357
0.113001152873039
1.00564312934875
-0.059929013252258
-0.693346679210663
-0.218516767024994
0.399584203958511
0.34843373298645
-0.484526336193085
-0.03808856010437
-0.140477776527405
-0.194643437862396
0.334287285804749
-0.188190937042236
-0.852229535579681
-1.04458343982697
-0.672149896621704
-0.225024625658989
-0.254524827003479
0.015296399593353
0.620065152645111
0.072533085942268
-0.939809083938599
-1.18572080135345
-0.924927175045013
0.481326758861542
0.388493776321411
-0.001351366052404
0.362800896167755
0.182677030563355
-0.35551330447197
0.589367747306824
-0.614404439926147
-1.17659306526184
-0.789132416248322
-0.363225102424622
-0.731689393520355
-0.697689712047577
-0.679180324077606
-0.841930449008942
-0.569068312644959
-0.213516712188721
0.205723121762276
-0.281334459781647
-0.587395429611206
-0.691547453403473
-0.545487284660339
-0.421006739139557
-0.095563292503357
-0.010104114189744
-0.187412932515144
0.200976461172104
-0.304206788539886
0.20753800868988
-0.451289713382721
0.189505308866501
-0.322847038507462
-0.156441390514374
0.230182945728302
-0.454697787761688
-0.136069178581238
0.216395139694214
-0.354549914598465
0.916430294513702
0.362080574035645
-0.833867847919464
0.482777059078217
-1.70920717716217
-0.500855565071106
-0.03802153095603
0.060744751244783
0.231478124856949
0.233346179127693
-0.13190945982933
0.347336113452911
-0.136193782091141
-0.845602154731751
-0.40900719165802
-0.344569891691208
0.13084289431572
0.44340854883194
0.374361217021942
-0.38908776640892
0.344749480485916
-0.158438295125961
-0.233431309461594
0.213882893323898
0.359593629837036
0.243066295981407
0.169761642813683
-0.035481803119183
-0.370345860719681
0.614130914211273
-0.093915969133377
-0.22936537861824
-0.56960254907608
0.194568634033203
-0.358555436134338
-0.260734736919403
-0.3075350522995
-0.613279938697815
0.139149129390717
-0.581441104412079
-0.202100932598114
-0.201160490512848
0.480826020240784
-0.88270115852356
0.833239853382111
0.657709717750549
-0.580045402050018
-0.243782132863998
-0.669492423534393
0.224407762289047
-0.228699892759323
-0.002393215894699
0.164249092340469
0.642066061496735
0.301387548446655
0.376970618963242
0.097372978925705
-0.759031176567078
0.235474199056625
-1.01155662536621
-0.480148047208786
-0.605359733104706
-1.08938312530518
-0.391376376152039
0.730902314186096
-0.639887273311615
-0.510633945465088
-0.886418640613556
0.77405196428299
-0.528436064720154
0.58717668056488
0.200136810541153
0.040992736816406
-0.402563661336899
0.803128957748413
0.538902342319489
-0.319634854793549
-0.087864190340042
0.296902745962143
-0.164716809988022
0.219095021486282
-0.586198389530182
-0.373739212751389
0.379620164632797
0.11429588496685
-0.040174808353186
0.249848216772079
-0.005090292543173
-0.70629620552063
-0.374180555343628
0.514694333076477
-0.276124566793442
-0.386998146772385
0.901587128639221
-0.553461253643036
0.929809033870697
0.199853867292404
-1.09245204925537
-0.904073476791382
-0.472859740257263
-0.476999700069428
-1.22050416469574
-0.054885610938072
-0.694951772689819
-1.00369238853455
0.003171280026436
0.436425924301147
0.212370842695236
-0.242390811443329
0.227391734719276
0.189282342791557
0.281008362770081
0.476085543632507
0.052462369203568
-0.078435748815537
-0.253316253423691
0.237553507089615
0.450422286987305
-0.60923570394516
0.220707908272743
0.2368333786726
-0.2400231808424
0.250525414943695
-0.243147060275078
1.32487773895264
-0.312080651521683
0.283080786466599
-0.379361897706985
-0.397637754678726
-0.027927165850997
0.823226451873779
-0.059941198676825
0.514109134674072
-0.07743963599205
-0.287720829248428
-0.538293600082397
-0.179104596376419
0.578918278217316
-0.320569068193436
0.606586575508118
-0.556016683578491
0.589992523193359
0.343377292156219
-0.348511517047882
0.383669793605804
0.90497761964798
-0.73981648683548
0.308440148830414
0.330286800861359
0.341292828321457
0.113623648881912
-0.580355882644653
-0.246849656105041
0.066906958818436
0.038147669285536
-0.34489718079567
-1.12818348407745
-0.038938887417317
0.057892881333828
-0.172999814152718
0.312610238790512
-0.688766539096832
1.11375105381012
0.19434455037117
-0.647148728370667
0.371686697006226
-0.379968643188477
-0.399938970804214
-0.168064057826996
-0.008242755196989
0.02997456304729
0.426458686590195
0.411807149648666
0.518673181533814
0.346663057804108
-0.406805396080017
0.234674289822578
-0.327349901199341
-0.615068435668945
0.075086668133736
0.563304603099823
-0.146570593118668
-0.372083574533463
-0.002509880810976
0.568874597549439
-0.826103448867798
0.058123722672463
-0.75531530380249
1.12494194507599
-0.53408294916153
-0.490781396627426
0.391104638576508
-0.178440093994141
-0.141393274068832
-0.41039389371872
0.07294961810112
-0.031259890645743
0.0050418227911
0.355196058750153
0.473855406045914
-0.186679124832153
0.159577786922455
0.183808282017708
-0.544349551200867
-1.25159001350403
0.634099185466766
0.250521123409271
-0.233712166547775
-0.537434637546539
-1.43835008144379
-0.448438584804535
-0.760059952735901
0.599994003772736
0.085231892764568
-0.745651841163635
0.65288245677948
-0.070482179522514
0.466173857450485
0.322095066308975
-0.522754073143005
0.302606463432312
0.392828077077866
-0.343862146139145
-0.42389714717865
0.152953371405602
0.573944509029388
-0.222313717007637
-0.163694798946381
0.14763318002224
-0.110673815011978
0.01470397412777
-0.112415514886379
-0.221495226025581
-0.789009749889374
0.044464707374573
-0.243993580341339
-0.266624122858047
0.374934315681458
-0.383431196212769
0.776519954204559
-0.098383754491806
0.800754845142365
0.16070868074894
0.073653668165207
-0.652278900146484
0.170033037662506
-0.608030021190643
-0.501335024833679
-1.63407719135284
-0.100518316030502
-0.176718443632126
0.491270840167999
-0.377514004707336
-0.414297878742218
-0.644916713237762
-0.738525629043579
0.277880430221558
-0.579202950000763
0.848562300205231
-0.559080719947815
0.840213775634766
-0.075868554413319
0.463842809200287
-0.703010737895966
1.03143882751465
-0.055422343313694
0.454576104879379
0.311868280172348
0.624079823493958
0.379612922668457
0.346422404050827
-0.390219032764435
-0.596078932285309
-0.499556094408035
-0.022502742707729
-0.048122972249985
0.751834273338318
0.137600436806679
0.66230183839798
0.47371107339859
-0.181692883372307
-0.29685765504837
1.04432475566864
-0.211922943592072
-0.390934586524963
-0.766794502735138
-0.106847792863846
0.082494676113129
-0.359635472297668
-0.463989108800888
-0.000141397118568
-0.605342447757721
0.316302627325058
-0.785833060741425
-0.138589471578598
0.115737743675709
-0.006163504440337
-0.890062272548676
0.715183138847351
0.050184596329928
-0.724862098693848
-1.6488025188446
-0.257859438657761
-0.755204319953918
-0.374938517808914
0.191367596387863
-0.385676175355911
0.538168072700501
-0.272042393684387
0.123529091477394
0.096316777169705
-0.638241946697235
-0.031574856489897
0.997203648090363
0.736266076564789
0.11083085089922
-0.447975486516953
-0.704383194446564
-0.475789070129395
-0.388782471418381
0.387983858585358
-0.642231464385986
-0.055074777454138
-0.020617939531803
-0.556069910526276
0.358838886022568
0.413749635219574
-0.003829751163721
0.105022922158241
0.22451014816761
0.048971313983202
0.70810467004776
0.241753876209259
0.52528727054596
0.407378315925598
-0.659133672714233
-0.408772706985474
-0.749118983745575
-0.728795647621155
0.328215748071671
-0.481279641389847
0.446773380041122
0.477949023246765
-0.3910171687603
-0.159830495715141
-0.007894875481725
-0.325735330581665
0.031718850135803
1.04393661022186
0.667486429214478
-0.135161027312279
-1.16362833976746
-1.16217613220215
-0.637672901153564
-0.194395557045937
1.25405013561249
0.511908173561096
-0.51866739988327
0.15328848361969
-0.19440071284771
0.111296609044075
0.091335684061051
0.467865526676178
-0.7773078083992
-1.42952847480774
-0.421908050775528
-0.504285573959351
-0.658764481544495
0.988567769527435
0.01847580447793
0.158316016197205
0.31302934885025
-0.121768042445183
0.900166988372803
0.676609754562378
-0.639152407646179
0.93714714050293
0.10333925485611
-0.464528411626816
0.143692761659622
0.135367780923843
-0.086060047149658
-0.419606655836105
0.334548652172089
0.146428868174553
-0.394503325223923
-1.4021954536438
-0.490293264389038
0.265678942203522
-0.227361246943474
-0.454286992549896
-0.460105836391449
0.337648928165436
-0.541984498500824
0.34570187330246
0.557719647884369
0.102454304695129
0.228791013360023
-0.109588302671909
0.099746137857437
0.26876038312912
-0.759258270263672
0.548582494258881
-0.191525459289551
0.415854096412659
0.243782415986061
-0.234189867973328
0.34429931640625
1.01950883865356
0.064713850617409
-0.112802609801292
-1.51043951511383
-0.76997971534729
0.580274403095245
0.255793631076813
-0.679830014705658
-0.526202857494354
0.380462139844894
0.694587409496307
-0.543836951255798
-0.003513634204865
-0.416098982095718
-0.168572098016739
0.368261277675629
0.003039032686502
0.093170017004013
-0.764439523220062
-1.03922319412231
0.035421878099442
-0.286985754966736
0.400856584310532
0.061427935957909
-0.30428472161293
0.50205934047699
-0.289732158184052
-0.366261422634125
-0.343158781528473
-1.75947618484497
-0.010985240340233
-0.947293639183044
0.666956603527069
-0.212744563817978
0.007753398269415
-0.089433178305626
-0.380265355110168
0.207680478692055
-0.013662992976606
0.277070164680481
-0.417009592056274
0.098863884806633
-0.242289319634438
0.563104808330536
0.089352503418923
0.96777880191803
0.349533140659332
-0.252462446689606
-0.499101787805557
-0.661493897438049
0.010054051876068
-0.798586785793304
0.33946168422699
0.250472784042358
1.37598478794098
0.989870011806488
-1.33796012401581
0.034980550408363
0.230013236403465
-0.257553964853287
-0.1122907102108
0.425403475761414
0.249472230672836
-0.157674327492714
-0.051584392786026
0.061639506369829
0.177457094192505
-0.131639823317528
-0.431641966104507
0.084686785936356
-0.434369325637817
0.059638645499945
0.285312592983246
-0.466880321502686
-1.07198798656464
-0.595692873001099
0.380015134811401
-0.536839425563812
-0.515642762184143
0.699670076370239
-0.565631330013275
-0.414893090724945
-0.445857018232346
0.681294858455658
0.333740264177322
0.086995974183083
0.268108546733856
0.017919264733791
0.840431332588196
-0.280238687992096
-0.023491136729717
-0.142791420221329
-0.054457798600197
0.837799429893494
-0.323542863130569
-0.603872239589691
-0.332063257694244
0.146625563502312
0.118585556745529
0.694271683692932
-0.003400256857276
-0.187887445092201
-0.433366119861603
-0.401641875505447
-0.07804074883461
0.163211941719055
-1.03769075870514
0.604280054569244
0.518708467483521
-0.606539070606232
-0.450644850730896
-0.164131596684456
0.056898593902588
-0.566815316677094
-1.36779463291168
-0.458425104618073
0.585976421833038
0.771583199501038
1.06003701686859
-0.112802915275097
-0.586151301860809
0.457123875617981
-1.09262728691101
0.198597937822342
-1.03972089290619
0.445256590843201
-0.049692381173372
-0.094226181507111
0.068214051425457
0.112535275518894
-0.312205880880356
1.22880017757416
0.550430059432983
-0.080938562750816
-0.670080661773682
-0.446040213108063
-0.18181711435318
0.265919327735901
-0.557129621505737
0.263890385627747
-0.493708848953247
0.038203604519367
-0.831343173980713
0.657224357128143
0.38811668753624
0.322250366210937
-0.14806056022644
-0.157557711005211
-0.190462201833725
-0.639535248279572
1.42590701580048
0.215801179409027
0.471263498067856
0.816705107688904
0.194091260433197
0.741923630237579
0.414536595344543
0.138908967375755
-0.673030734062195
-1.51406931877136
-0.209234580397606
-0.380831688642502
0.24993859231472
-1.07078015804291
1.1782728433609
0.123629152774811
0.031938582658768
-0.163890108466148
-0.17098905146122
0.203367248177528
-0.093992546200752
0.051653452217579
0.507358312606812
-0.419874966144562
-0.190010070800781
-0.336695194244385
0.234455078840256
-0.553141295909882
-0.432308226823807
0.179929792881012
-0.163477927446365
0.178085386753082
0.127144142985344
0.080180361866951
-0.468888968229294
0.149042338132858
-0.626806080341339
0.614478290081024
0.367408186197281
-0.483891040086746
-0.609308004379272
-0.247938856482506
0.775933563709259
-0.316898643970489
0.203443109989166
-0.105372779071331
-0.234976351261139
-0.032427307218313
-0.454874664545059
0.07666452229023
-0.260216563940048
-0.2152209430933
-0.4451784491539
-0.019391749054194
-0.422104597091675
-0.541948795318604
0.853256940841675
-0.100999943912029
0.10105138272047
0.386986136436462
0.759062051773071
-0.316790521144867
0.28971740603447
-0.182236760854721
-0.432046830654144
1.14150047302246
-0.293045312166214
-0.969605803489685
-0.422705501317978
0.24786251783371
0.467598497867584
0.746352910995483
0.346303373575211
-0.26526752114296
0.48821884393692
0.446265339851379
0.139506444334984
-0.169668912887573
0.602775692939758
0.013792647048831
-0.867985606193543
-1.18044364452362
-0.160506010055542
0.08583676815033
0.21483901143074
0.050363779067993
0.107155442237854
0.859478950500488
-0.602787613868713
-0.803257584571838
-0.744949102401733
-0.978869259357452
0.406789630651474
-0.330998629331589
0.288535386323929
-0.148225069046021
-0.202428013086319
0.484724968671799
0.179275453090668
-0.356251329183578
0.315238982439041
-0.404416143894196
-0.065848834812641
-0.405045598745346
-0.050607115030289
0.055847704410553
-0.142090976238251
0.687847316265106
0.143765583634377
-0.306402713060379
0.209319531917572
0.552168548107147
0.159608587622643
0.043361570686102
-0.175042524933815
0.344842553138733
-0.138749450445175
-0.604174494743347
0.739381551742554
-0.182483419775963
0.593410909175873
0.12787689268589
0.395631909370422
-0.14528489112854
0.265206158161163
-0.466392904520035
0.768111765384674
-0.556950747966766
-0.437685787677765
0.305233538150787
-0.077881798148155
-0.396991431713104
-0.258724212646484
-0.289398163557053
-0.108464203774929
-0.433946192264557
0.314362525939941
0.246502101421356
1.38312697410584
0.216335743665695
-0.086389124393463
0.547490239143372
0.126185566186905
-1.13666152954102
0.30494698882103
0.574134588241577
0.301973849534988
0.188253849744797
-0.683432638645172
-0.809152066707611
-0.121800497174263
0.366272300481796
0.003804743289948
0.194364994764328
-0.517407596111298
-0.827055752277374
-0.413245230913162
0.348278999328613
0.051940035074949
0.340730100870132
0.079285860061646
0.476889163255692
-0.999957978725433
-0.052916094660759
-0.182349428534508
-0.989884495735168
0.242670133709908
0.308018863201141
0.42388391494751
-0.48798593878746
0.49771198630333
-1.1244889497757
0.236977189779282
-0.384442239999771
0.46516564488411
-0.481576442718506
0.426279276609421
-0.155564561486244
-0.317549824714661
-0.955876529216766
0.0060113966465
-0.816193342208862
-0.629378855228424
-0.31181675195694
-0.193793147802353
0.237745061516762
-0.317190706729889
-0.328438878059387
0.95294576883316
-0.535512983798981
0.620819568634033
-0.136706590652466
-0.162906557321548
1.32499158382416
-0.339725434780121
0.711994588375092
0.854148328304291
-0.030374862253666
0.616556346416473
0.796772062778473
-0.330483436584473
-0.107879295945168
1.19685173034668
0.223443418741226
0.014820644631982
0.06647638976574
0.454322904348373
0.456538707017899
-0.598478257656097
0.37156468629837
-0.355883866548538
-0.12052097171545
0.484143674373627
-0.354546338319778
-0.341675370931625
-0.705093085765839
0.140659138560295
-0.46401447057724
-0.030897669494152
0.720101058483124
-0.117308638989925
0.226626455783844
0.890412032604218
-0.24481412768364
0.137876003980637
0.719537854194641
0.683454811573029
-0.11536368727684
0.708160936832428
-0.613922357559204
-1.78855359554291
0.565238118171692
-0.135634616017342
0.138069078326225
-1.65736925601959
-1.43311953544617
0.692710995674133
0.460040599107742
-0.257269382476807
-0.416900604963303
0.172945082187653
-0.354312151670456
-0.378998160362244
0.285904854536057
0.009168989956379
0.208456262946129
0.031085938215256
-0.453207731246948
0.353748202323914
-0.632651388645172
0.351614713668823
-0.608557939529419
0.400839865207672
-0.067258343100548
-0.939566850662231
-0.299514770507812
0.031033951789141
-0.244703710079193
0.300770431756973
-0.40511429309845
0.668857872486115
-0.423460900783539
-0.402342587709427
-0.290035277605057
0.532338976860046
-0.819398164749146
0.7338005900383
-0.063715390861034
-0.173861443996429
0.309556812047958
1.05166923999786
-0.925694525241852
-0.890285611152649
-0.035812124609947
-0.287640243768692
0.391066521406174
0.571217358112335
-0.100398004055023
-0.272044062614441
-0.347553998231888
-0.452279925346375
0.374101459980011
0.675427377223969
-0.314088433980942
-0.815210998058319
-0.85926765203476
-0.584206402301788
-0.57300740480423
0.130400508642197
-0.969788193702698
0.347925841808319
-0.490248799324036
0.012161493301392
-0.131336390972137
0.127103000879288
-0.274706304073334
-0.029572654515505
-0.134010493755341
0.996061444282532
-0.16292379796505
-0.937375903129578
-0.890716016292572
-0.19897672533989
0.086479261517525
-0.510816693305969
-0.351217329502106
-0.122546210885048
0.23524896800518
-0.484779387712479
-1.03264331817627
0.579412817955017
0.108082190155983
-0.946596026420593
-0.025200247764587
0.790625512599945
-0.62421065568924
-1.01803398132324
0.341543316841125
0.295066356658936
-0.615363597869873
0.329081118106842
0.290024876594543
1.12167418003082
-0.295832276344299
0.042162235826254
0.718215882778168
-0.127446860074997
-0.114056020975113
-0.394687801599503
0.189049333333969
-0.777610063552856
-0.085682079195976
0.810622692108154
-1.20049488544464
-0.092413872480393
0.174048975110054
0.921988725662231
-0.170981109142303
-0.868568301200867
-0.771776735782623
0.083465360105038
-0.447971075773239
-0.391821205615997
-0.357734233140945
-0.80212390422821
0.263758093118668
0.117278516292572
-0.088911309838295
-1.45920705795288
-0.353743314743042
-0.033917732536793
0.298525154590607
-0.404576003551483
0.499036401510239
0.847833752632141
-0.001942912116647
1.39595723152161
0.182790398597717
-0.187858045101166
0.277093797922134
0.197095349431038
0.501447141170502
0.572886228561401
-0.21176241338253
1.16051173210144
0.115115940570831
-0.103125780820847
0.022453166544438
-0.676361203193665
0.673135638237
-0.532445311546326
0.220100492238998
0.459952116012573
-0.780151188373566
0.06228119879961
-0.671247839927673
-0.172422021627426
0.067031115293503
-0.730138659477234
0.385310769081116
0.275974065065384
-0.028806574642658
-0.374059915542603
-0.470888167619705
0.085473984479904
0.499581217765808
0.253560215234756
0.384199500083923
0.332565158605576
-0.381440848112106
-0.499038368463516
-0.868861198425293
0.039841040968895
-0.293410778045654
0.16761776804924
-0.41640305519104
0.22635056078434
-0.412388980388641
-1.04425609111786
-0.009633302688599
0.46543276309967
-0.869803607463837
-0.541480958461762
0.066427499055863
-0.729676723480225
-0.290713608264923
-0.783974826335907
0.684123933315277
0.082407504320145
-1.47508144378662
0.022194549441338
-0.060472197830677
-0.468145906925201
-0.853712201118469
0.006323307752609
-0.17632594704628
0.147360250353813
0.611954212188721
-0.090226344764233
-0.023054543882609
-0.551237642765045
0.724367916584015
-0.002576805651188
-0.107039257884026
-0.349189162254333
-0.435295522212982
0.093993380665779
0.179668709635735
0.668527185916901
0.394290268421173
-0.890604496002197
-0.725780189037323
-0.774405002593994
0.121869713068008
-0.783694624900818
-0.056625101715326
-0.733834326267242
-0.843246161937714
-0.943850517272949
-0.777791976928711
0.048035271465778
-0.133622199296951
0.079204082489014
-0.043501432985067
0.194948792457581
0.704958736896515
0.115078955888748
0.37494683265686
-0.027149107307196
-0.072748422622681
0.160391360521317
-0.106439523398876
0.319184094667435
-0.678348660469055
0.926657557487488
-0.424021482467651
0.537382066249847
0.010152786970139
-0.101511642336845
0.548324048519135
-0.302514553070068
0.451987504959106
-0.200410902500153
0.4138423204422
-0.392576605081558
0.178104966878891
0.154767602682114
0.187172815203667
0.022635765373707
-0.157882452011108
-0.044263124465942
-0.392075657844543
-0.361776798963547
-1.1114593744278
-0.274235129356384
0.113345466554165
-0.049585141241551
0.115491539239883
-0.599948167800903
0.560567557811737
-0.16705709695816
-0.187656164169312
-0.274402737617493
0.258111864328384
0.239011391997337
-0.403194129467011
0.066230654716492
-0.229298412799835
0.206857696175575
-0.152558535337448
0.025856725871563
0.454954534769058
-0.039030320942402
0.095454834401608
1.01488161087036
-0.018371008336544
0.02659872546792
-0.152687519788742
0.159894406795502
0.547923386096954
0.649795591831207
-0.025464795529842
0.069316290318966
0.23385152220726
-0.161661207675934
-0.561100542545319
-0.083624519407749
-0.214968770742416
-0.566552221775055
0.333342581987381
0.352218687534332
0.429847627878189
0.38053771853447
-0.04994573444128
-0.704769432544708
-0.846845507621765
-0.717750191688538
-0.265006244182587
0.002297045662999
-0.662285923957825
-0.054556675255299
0.477360546588898
0.710751593112946
-1.04069316387177
-0.497096538543701
0.02097025513649
-0.34126079082489
-0.759867310523987
0.848922729492188
-0.086606413125992
0.29730361700058
-0.598124563694
0.122080624103546
-0.604279398918152
0.273415446281433
-0.423653215169907
-0.211968824267387
-0.903326451778412
-1.0470449924469
-1.19623208045959
0.05412869155407
0.735713958740234
0.289145886898041
-0.18749164044857
0.23100383579731
-0.087129652500153
-0.11917345225811
-0.522013783454895
-0.064498461782932
0.004763495177031
0.456882625818253
-0.069183811545372
-2
-1.10993933677673
-0.912013411521912
-1.09650790691376
-1.02999114990234
0.15342777967453
0.075468845665455
-0.467187345027924
1.33421576023102
-0.425655722618103
-1.18447637557983
-0.471540868282318
-0.676750421524048
0.489878535270691
0.550101339817047
0.306230664253235
0.236639142036438
0.04444620013237
-0.040163300931454
0.329965114593506
-0.998998999595642
0.081402346491814
-0.415471315383911
-1.34233403205872
-0.583799123764038
0.674014627933502
-0.39057332277298
-0.712177634239197
0.384192705154419
0.056825280189514
-0.077752120792866
-0.364932864904404
-0.161520570516586
0.44086304306984
-0.22918127477169
0.294150233268738
-0.608049750328064
0.118555277585983
-0.260939210653305
0.188028231263161
-0.513341844081879
-0.241474837064743
0.040142457932234
-0.583661377429962
0.297688484191895
1.13911378383636
-0.471127301454544
-0.453213959932327
0.028505235910416
0.029573418200016
-0.282869517803192
-0.360719174146652
-0.784232974052429
-0.996832668781281
-0.529345512390137
0.617069363594055
-0.238345488905907
0.485541194677353
-0.679294645786285
-0.011097989976406
-0.283090591430664
-0.151606112718582
-0.07260300219059
-1.28518557548523
-1.30922973155975
-0.127147316932678
0.334325104951859
0.147637277841568
0.228267788887024
-0.106328263878822
-0.44210422039032
-0.062305830419064
-0.158102661371231
-0.015085722319782
0.839474081993103
0.089586220681667
-0.180628448724747
0.831985831260681
-0.375407189130783
0.035223565995693
0.025147145614028
-0.339048683643341
0.500702857971191
-0.260276943445206
-0.074508398771286
-0.096434488892555
-0.522440969944
0.342864811420441
0.836154341697693
0.020661750808358
-0.283613175153732
-0.634231328964233
0.065571017563343
-0.7819983959198
-1.10092866420746
1.00098955631256
0.142717182636261
-0.269914269447327
-0.730308294296265
0.355374395847321
0.195726290345192
-0.481047630310059
0.395090013742447
-0.05345843732357
-0.947509407997131
-0.525789022445679
-0.150955706834793
0.387020289897919
0.669167816638947
-0.713507413864136
1.08815276622772
-0.547020852565765
-0.245148837566376
0.746809899806976
-0.448196887969971
0.182362824678421
0.451305538415909
-0.162722736597061
0.147314667701721
-0.173249661922455
-0.019135534763336
0.544075310230255
-0.265904068946838
0.508391082286835
0.037259038537741
0.160452097654343
0.066362857818604
0.32393154501915
0.078048788011074
0.090064890682697
0.110669441521168
-0.114428669214249
0.201473191380501
0.037261418998242
0.020931601524353
-0.273919224739075
0.141724124550819
-0.398478180170059
0.196841865777969
-0.366463989019394
-1.23131740093231
-0.875033378601074
-0.690954566001892
-0.266640722751617
-0.136611148715019
-0.925655603408814
-0.593919515609741
0.004925757646561
0.064616553485394
-0.563833773136139
-0.395844697952271
-0.199171721935272
0.28436753153801
-0.034627944231033
-0.321028649806976
0.303859353065491
-0.925162136554718
0.994671881198883
-0.640108168125153
-0.651493966579437
-0.54710465669632
1.05309307575226
-0.233715385198593
0.430873602628708
0.512789487838745
-1.03474128246307
-0.715653479099274
0.065562903881073
0.081183336675167
0.063801564276219
-0.853103816509247
0.116440206766129
-0.315738677978516
-0.34089407324791
-0.365666210651398
-0.073142632842064
0.405902624130249
-0.068767167627812
-0.211728811264038
-0.588422477245331
-0.069680139422417
0.188520163297653
0.471086204051971
-0.104143254458904
0.664596617221832
0.137646302580833
-0.41365921497345
0.183616578578949
-0.512236833572388
-0.121247939765453
0.081104673445225
0.217817381024361
0.361313283443451
0.028414189815521
-0.423477411270142
0.168229967355728
-0.038123190402985
-0.140644297003746
-0.58358496427536
0.006101906299591
-1.11170411109924
0.190577685832977
-0.44418141245842
0.806022942066193
0.189958766102791
-0.023251064121723
-0.557826220989227
-0.364466995000839
-0.519353985786438
-0.328380107879639
-0.474315792322159
-0.335731238126755
-0.545478403568268
-0.330524265766144
-0.265121281147003
0.153214633464813
-0.570437729358673
-0.471862614154816
0.36185896396637
-0.102449700236321
0.017822612076998
0.159549921751022
-0.192428559064865
0.783050894737244
0.155969843268394
-0.091136544942856
0.104167073965073
-0.897636294364929
-0.513135194778442
-0.076838165521622
0.332311064004898
-0.405392497777939
-1.15415048599243
-0.558898329734802
0.207357451319695
-0.009472575969994
-0.696268796920776
-0.879826724529266
0.485346347093582
0.006333069875836
-0.432926118373871
-0.495163798332214
-0.242247372865677
0.207258954644203
1.02837479114532
-0.772626399993897
0.225240036845207
0.606057524681091
-0.012946143746376
0.185527265071869
-0.717984199523926
0.010095573961735
-0.006145983934402
0.433088511228561
-1.03107964992523
-0.23982709646225
-0.575200200080872
-0.444069027900696
-0.118565902113915
-0.677127361297607
0.824345350265503
0.123679555952549
-0.008026865310967
-0.07179006934166
-0.274394184350967
-0.347249567508697
0.56791216135025
0.792134284973145
0.174701005220413
0.376400023698807
-0.181002765893936
0.829364776611328
-0.491876602172852
0.718096256256104
-0.153408154845238
-0.341843217611313
0.053683180361986
0.145793244242668
0.702486097812653
-0.426999390125275
-0.690487205982208
-0.252502024173737
0.163174673914909
-0.879776954650879
-0.355071634054184
0.174874007701874
-0.241134941577911
-1.1117388010025
-0.729724764823914
0.241829127073288
0.441066354513168
0.358777612447739
0.084064692258835
-0.105083703994751
0.104305639863014
-0.089564241468906
-0.089576855301857
0.196533232927322
0.014270808547735
0.639825105667114
-0.58346551656723
-0.315187692642212
-1.3741649389267
-0.767791330814362
0.500824451446533
0.833499729633331
-0.101139537990093
0.389793515205383
-0.501453280448914
-0.082387834787369
0.036543302237988
0.196758821606636
0.144137114286423
0.696949243545532
0.472399264574051
0.007708460092545
-0.538831055164337
0.55344021320343
0.762876689434052
0.5769162774086
0.503975868225098
0.574384748935699
-0.359729081392288
0.054755669087172
0.180277541279793
-0.268201142549515
-0.48292937874794
-0.271762877702713
-0.327306151390076
-0.128290742635727
-0.830729901790619
0.9563889503479
0.294945478439331
0.398062407970428
0.033891305327416
-0.405000805854797
0.234364211559296
-0.261758118867874
-0.014287948608399
-0.005819037556648
0.481000274419785
1.04294812679291
-0.001439370214939
0.100336700677872
0.034002080559731
0.366168320178986
-0.503168284893036
0.949457049369812
-0.07884655892849
0.46425399184227
-0.028657365590334
-0.516023516654968
-0.124658554792404
0.171786069869995
-0.338685274124145
-0.129002600908279
0.245058208703995
0.512434124946594
0.096438363194466
0.013554036617279
-0.146052896976471
0.30550229549408
0.495438903570175
0.032053671777248
-0.168177619576454
-0.173860430717468
0.521548390388489
-0.549800574779511
-0.611502945423126
-0.42598369717598
-0.527040123939514
-0.205477803945541
0.165096744894981
0.077726654708386
0.21187287569046
-0.29475063085556
-0.674606919288635
-0.05850712582469
0.153014063835144
0.06807941198349
-0.168518930673599
0.179607510566711
-0.945810854434967
0.294523000717163
-0.383406609296799
0.124610975384712
0.002308019436896
0.277308881282806
0.3821080327034
-0.330554515123367
0.189539164304733
-0.040699563920498
0.175199508666992
-0.090778730809689
-0.131202444434166
0.189772874116898
0.252762407064438
-0.23557822406292
-0.096223771572113
-0.700747072696686
0.469427436590195
-0.014968724921346
-0.034260377287865
-0.915577113628387
0.512158215045929
0.241285219788551
-0.307376831769943
-0.29160475730896
-1.340780377388
-1.08039915561676
-0.960902154445648
0.747374296188355
0.134995400905609
0.18328969180584
0.163163110613823
0.078423358500004
-0.690511167049408
-0.348617374897003
0.624055147171021
-0.113922387361526
0.042579922825098
-0.081768214702606
0.204455614089966
-0.290815800428391
0.45110610127449
-0.279978394508362
-0.292945355176926
-1.33611714839935
-0.450777679681778
0.615171492099762
0.158436805009842
0.172885715961456
0.216824606060982
0.619106352329254
-0.1091163828969
0.339369148015976
0.287011444568634
-0.206389591097832
0.100616239011288
-0.650213778018951
-1.35076928138733
-1.37517440319061
0.444695174694061
0.224803641438484
0.171803027391434
-0.044982705265284
0.324358612298965
-0.518228769302368
0.156592011451721
-0.89960128068924
-0.841683566570282
-1.01502394676209
0.564506649971008
0.325387239456177
-0.043704770505428
-0.159552410244942
0.086808770895004
-0.182171881198883
0.246484100818634
-0.208041414618492
-0.164432302117348
0.705226302146912
-0.328122079372406
-1.13483107089996
0.769305527210236
-1.15831542015076
0.112413927912712
-1.43671154975891
-0.560719847679138
0.383515119552612
-0.077156588435173
-0.458153128623962
-0.669859170913696
0.511156737804413
-0.198861837387085
0.074438758194447
0.313591420650482
0.401833415031433
-0.444824248552322
0.031973589211702
-0.658868372440338
0.761959433555603
0.67715722322464
0.429844349622726
-1.06524121761322
-0.525304317474365
-0.461400538682938
0.022907003760338
0.05645265057683
-1.26563191413879
-1.1397910118103
-0.533568203449249
0.408289909362793
0.39448681473732
0.20307882130146
-0.523537218570709
0.104931533336639
-0.708265900611877
0.727192044258118
-0.237930372357368
0.250595211982727
0.127201229333878
0.152273565530777
0.587191939353943
0.03647942468524
0.640900790691376
0.364651292562485
1.07653963565826
0.075448453426361
0.567026376724243
-1.03431344032288
0.168780192732811
0.38696500658989
-0.071812316775322
-0.410877525806427
-0.59520959854126
-0.652035236358643
-0.583829045295715
0.786928653717041
0.032126940786839
-0.877018988132477
-0.991685152053833
-1.41139137744904
-0.123073801398277
-0.041121240705252
-0.456987529993057
-0.045720994472504
0.21986211836338
-0.377708315849304
-0.185006856918335
0.18617656826973
-0.203159943223
0.844882547855377
0.516855597496033
-0.326886862516403
0.221514195203781
0.459302604198456
-0.260612964630127
-0.113007798790932
0.202805384993553
0.162343129515648
0.181535869836807
0.031914867460728
-0.234646320343018
-0.548834145069122
-0.507634878158569
-0.513881385326386
0.193344354629517
0.223267838358879
0.232256487011909
-0.082937233150005
-0.273047655820847
0.716927230358124
-0.650575697422028
-0.251835584640503
-0.13579472899437
0.202194646000862
0.451219290494919
0.065022997558117
0.267718285322189
-0.199137389659882
0.020845204591751
-0.453478753566742
-0.313712239265442
-0.891816139221191
0.337524771690369
0.064539574086666
0.321415215730667
0.081874571740627
-0.278691619634628
-0.10313992202282
-0.115139380097389
-0.924229025840759
0.160550698637962
0.142027780413628
-0.051837343722582
0.113078311085701
0.954213082790375
-0.182183638215065
0.406383603811264
-0.217550307512283
0.128749594092369
-0.820416510105133
0.058687388896942
-0.582235455513001
-0.268553733825684
0.00659541785717
-0.262965619564056
0.302581787109375
1.03044080734253
0.090482831001282
0.470726072788239
-0.869786500930786
0.281628429889679
0.080356642603874
0.717342138290405
0.534598410129547
0.185716405510902
0.538287699222565
-0.342203170061111
0.1491829007864
0.283643066883087
-1.15638208389282
-0.529022574424744
-0.020474687218666
-0.045394867658615
0.339757114648819
-0.42952173948288
-0.06895462423563
-0.096410661935806
-1.08119475841522
-0.614423096179962
-0.466865539550781
0.159866899251938
0.729084372520447
0.135491490364075
-0.284155935049057
-0.701887726783752
0.992868661880493
0.210524126887321
0.532175779342651
0.458571374416351
-0.155718490481377
0.138303488492966
-0.287344187498093
0.558937430381775
0.468023091554642
-0.350042045116425
0.291624814271927
0.12713785469532
-0.425622582435608
-0.740647733211517
-0.392463356256485
-0.604600250720978
-0.202367022633553
0.072464674711228
0.506488084793091
0.650060892105103
-0.557496607303619
-0.783501088619232
0.377067267894745
-0.616741478443146
0.338452786207199
0.15291765332222
-1.06544232368469
-0.721557438373566
-0.376253515481949
0.181797474622726
0.539817810058594
0.344751477241516
0.529961407184601
0.000742520205677
0.364771574735641
0.32931986451149
0.117268621921539
-0.234985530376434
0.305783599615097
-0.100580036640167
-0.462921321392059
-0.831408381462097
0.08243191242218
0.037310265004635
0.337834686040878
-0.00412910617888
-0.682089984416962
-0.755168795585632
0.814184725284576
0.215193912386894
0.316783785820007
0.022842589765787
-0.236920073628426
-0.498102515935898
-0.122783027589321
0.207740917801857
-0.882117092609406
0.043246075510979
-0.125428795814514
0.64849066734314
0.548495590686798
0.092591904103756
0.332374572753906
0.039941418915987
-0.71930056810379
-0.116195157170296
-0.373742997646332
-0.213788166642189
-0.043815549463034
-0.220920145511627
-0.506173670291901
0.01709395647049
-0.066457532346249
0.356465816497803
-0.632626831531525
-0.358639478683472
-0.111879773437977
-0.94809228181839
-0.499882996082306
-0.762423098087311
-0.205561012029648
-0.516989648342133
-0.568929433822632
-0.520744800567627
-0.53918331861496
0.253415584564209
0.17451798915863
-0.855592668056488
-0.273512810468674
0.016465153545141
-0.03555965796113
-0.656183421611786
-0.900369465351105
0.31209272146225
-0.650865614414215
-0.084898129105568
0.230721160769463
0.260827422142029
-0.181199252605438
-1.22013032436371
0.269479036331177
-0.489375054836273
-0.361956536769867
-0.196708112955093
-0.305201649665833
0.242614075541496
-0.255211681127548
-0.366057515144348
-0.616308093070984
-0.289354205131531
0.537583589553833
0.371743410825729
-0.621080636978149
-0.869999289512634
0.204716876149178
0.496390491724014
-0.169444695115089
-0.367089956998825
-0.35624435544014
0.145757526159287
-0.753200232982636
-0.0159125700593
-0.711463987827301
0.010243006050587
0.414906233549118
-0.20937491953373
-0.156241744756699
0.035238072276116
-0.490479022264481
-0.004187345504761
-0.379850745201111
-0.004047948867083
0.274391442537308
0.045993212610483
0.205286711454391
-0.380002170801163
0.21010933816433
-0.065002508461475
-0.580536842346191
-0.140315636992455
0.15040785074234
-0.304737031459808
-0.067040495574474
-0.505789816379547
-0.227186322212219
-0.27981361746788
0.547174453735352
0.19101394712925
0.228404223918915
-1.18882369995117
0.172759085893631
0.148073822259903
0.054779075086117
-0.289997398853302
-0.64967542886734
0.30482679605484
0.084867872297764
-0.099682025611401
-0.318415731191635
0.400751262903214
-0.106296919286251
-0.708433926105499
-1.15987467765808
-0.184146583080292
-0.377169251441956
-0.629715740680695
-0.772263646125793
-0.047964937984943
-0.202174037694931
0.591091156005859
0.482274174690247
0.697995483875275
0.381145238876343
0.129790216684341
-0.141384527087212
-0.350780665874481
-0.760284066200256
-0.764274477958679
0.015808649361134
-0.413813591003418
-0.112063504755497
0.256526410579681
-0.020272517576814
0.575814127922058
-0.491332828998566
0.182356774806976
0.241375535726547
-0.46544623374939
0.223459303379059
-0.203873470425606
-0.246825665235519
0.050159323960543
0.102747783064842
-0.400755822658539
0.499550879001617
-0.085919618606567
-0.143493846058846
0.542689025402069
0.79354339838028
-0.748661637306213
-0.490008533000946
-0.446787744760513
0.621002674102783
-0.921546816825867
-0.426903069019318
0.09833787381649
-0.336615532636642
-0.182248488068581
-0.826089859008789
-0.892745196819305
-0.995062589645386
-0.690641105175018
-0.297358155250549
0.39170378446579
-0.282575279474258
-1.1506313085556
-0.225522398948669
0.581545054912567
-0.040696319192648
-0.162749692797661
-0.095140285789967
0.166855439543724
0.32374906539917
-0.173890978097916
0.054944921284914
-0.794236123561859
-0.7566819190979
-0.345433592796326
-0.380575716495514
-0.94696044921875
0.050050869584084
-0.264184087514877
-0.052417803555727
0.114914044737816
0.494682103395462
-0.00187049433589
0.488172948360443
-0.505013763904572
-0.018679767847061
0.412324875593185
1.11435639858246
-0.110362626612186
0.666738271713257
0.063895165920258
-0.148072317242622
-0.058046817779541
-0.551348090171814
-0.540298104286194
0.220724433660507
-0.050313547253609
-0.216803878545761
-0.59889429807663
-0.124579295516014
0.594327390193939
-0.249933019280434
0.374202460050583
-0.432123392820358
-0.497195363044739
0.05610316619277
0.030212312936783
-0.272531449794769
-0.105329565703869
0.168322429060936
0.105067670345306
-0.172551989555359
0.106005281209946
0.645477771759033
-0.85525506734848
-0.529853641986847
0.311922192573547
0.34829780459404
-0.255073338747025
-0.259081602096558
-0.141294926404953
0.195885643362999
-0.173693537712097
-0.697302281856537
0.347626298666
-0.055767934769392
0.298633873462677
-0.180056110024452
0.327579200267792
-0.693443715572357
-0.341376632452011
0.479535758495331
-0.927986443042755
-0.8991579413414
-0.031056508421898
-0.73640900850296
0.754283428192139
-0.549399077892303
1.27009403705597
-0.64434689283371
-0.171038866043091
-0.072626702487469
0.143226817250252
-0.173344284296036
-0.372202068567276
0.205381244421005
-0.069728150963783
-0.373570263385773
-0.840979516506195
-0.688760280609131
-0.012382380664349
0.205047428607941
0.382914364337921
-0.446559578180313
0.404829233884811
-0.819821000099182
0.055279180407524
-0.455852568149567
-0.506253600120544
0.362200438976288
-0.784014701843262
0.188655480742455
0.691509783267975
0.638841390609741
-0.220168128609657
0.205060482025146
-0.510537147521973
0.118601128458977
0.41920593380928
0.257538676261902
0.566762030124664
-0.323710471391678
0.109472185373306
0.371475160121918
-0.214657858014107
-0.05621799081564
-0.582406938076019
-0.246163085103035
-0.38866400718689
0.430787324905396
-0.403513073921204
0.473447740077972
0.181860983371735
0.387253105640411
-0.447047293186188
-0.922439932823181
-1.44037938117981
-1.29074203968048
-0.613517045974731
-0.103522673249245
-0.735556304454803
0.022105410695076
-0.261896669864655
0.286288112401962
0.237932771444321
-0.463671803474426
-1.22919821739197
0.233183056116104
0.343756377696991
-0.231700867414474
-0.134061768651009
0.673788011074066
0.453956782817841
0.379224419593811
-0.274134993553162
0.126117169857025
-0.326748430728912
0.616070449352264
0.083442725241184
0.439864844083786
-0.648153007030487
0.655220985412598
0.631150364875793
0.113240256905556
-0.14131011068821
-0.182295709848404
0.031296420842409
0.81456071138382
-0.307735413312912
0.485873818397522
0.348705112934113
0.658580899238586
-0.756217300891876
0.052502602338791
-0.080604568123818
0.288991808891296
0.078447222709656
-0.519425392150879
0.100278869271278
0.095690906047821
-0.309842228889465
-0.017369214445353
-0.293644458055496
0.016194842755795
-0.086562231183052
-0.680472373962402
-1.0165730714798
-0.298962205648422
-1.16923475265503
0.621910393238068
0.02106886357069
0.251980096101761
-0.470607668161392
0.051520638167858
0.0139813516289
0.951408088207245
0.918329834938049
-0.17095111310482
-0.576602578163147
-0.495360553264618
-0.27953240275383
0.243282586336136
0.453264743089676
0.363314539194107
0.629200994968414
0.164184987545013
0.218741774559021
-0.71259206533432
0.100590735673904
0.477238923311234
-0.123373724520206
-0.306374341249466
-0.385694801807404
0.24798196554184
-0.49029341340065
0.330912560224533
-0.474648058414459
-0.346411049365997
-0.678821682929993
-0.220926225185394
-0.288701772689819
0.033735118806362
1.14658641815186
-0.621408939361572
-0.413448363542557
-0.439040660858154
-0.729062020778656
-0.201249778270721
-0.063951998949051
0.742162764072418
0.236104741692543
-0.221853822469711
-0.06039272993803
0.240970477461815
0.269442111253738
0.185081630945206
0.245010793209076
0.642120063304901
0.030995845794678
-0.031572815030813
0.063825353980064
-0.31656152009964
0.254508256912231
0.436503738164902
0.247362092137337
0.060426615178585
-0.119515836238861
0.280894368886948
-0.775404274463654
-0.050698768347502
0.143083333969116
-0.254298537969589
1.19978940486908
-0.701010525226593
-0.039969526231289
-0.357229113578796
-0.421589732170105
-0.534960865974426
-0.449161261320114
-0.423702538013458
0.529776334762573
0.329775243997574
0.165230125188828
-0.078304409980774
0.398063838481903
0.0114462710917
0.546283662319183
-0.231326878070831
0.346709191799164
0.074531704187393
0.829709351062775
-0.421695977449417
0.052179038524628
0.096612878143787
-0.303997159004211
0.366176456212997
0.064699739217758
0.350657939910889
-0.499212116003037
-0.070959851145744
-0.139646649360657
-0.501295685768127
0.409920811653137
0.031721524894238
0.401693910360336
-0.24882909655571
1.58024191856384
-0.518746554851532
2
0.347719788551331
0.645010352134705
-0.205288082361221
0.617255389690399
0.323410302400589
-0.34741085767746
-0.113096714019775
0.133766829967499
-0.4419846534729
0.217580258846283
0.705995917320251
-0.684284627437592
0.676660895347595
0.154246523976326
0.244135171175003
-0.233394369482994
0.083147063851357
0.596920967102051
0.611491322517395
-0.145926311612129
0.486385434865952
-0.118376590311527
-0.302002489566803
0.41814586520195
0.219016864895821
0.195312231779099
-0.507285952568054
-0.268983542919159
0.44133472442627
-0.291088610887527
1.19628489017487
-0.102274470031261
-0.075655654072762
0.516873955726624
-0.258156806230545
-0.253030180931091
-0.728040158748627
-0.835772931575775
0.556069731712341
-0.380090743303299
-0.052967920899391
0.580009758472443
-0.135916516184807
-0.044867008924484
-0.443076938390732
-0.409263134002686
1.19547379016876
0.69372296333313
0.073848351836205
0.186870694160461
-0.03021401911974
0.108670331537724
0.051552247256041
0.455839067697525
-0.339929014444351
-0.313573807477951
0.228983670473099
0.75846141576767
-0.066827781498432
-0.355016559362411
0.110842272639275
0.293797999620438
-0.308187633752823
-0.03858008980751
0.095430299639702
0.479915529489517
-0.26107269525528
-0.509998798370361
0.541346192359924
0.65608024597168
0.068063572049141
-0.495603382587433
-1.1332049369812
-0.971922934055328
0.412708818912506
0.107740588486195
0.428405463695526
-1.07691490650177
-0.299471259117126
-0.687436461448669
0.49977245926857
0.516434490680695
0.506731450557709
0.145161375403404
-0.223640576004982
0.441073685884476
-0.078253954648972
-0.420559883117676
-0.557993710041046
-0.061617828905583
0.46366685628891
0.956223964691162
-0.296794056892395
0.55836033821106
-0.153376877307892
0.091268926858902
-1.3522355556488
-0.2245112657547
-0.093098789453507
-0.277271538972855
-0.103892035782337
-0.09395694732666
0.320003658533096
1.26827585697174
-0.146266892552376
0.067858994007111
-0.047273430973291
-0.305676251649857
0.131694674491882
0.051800284534693
-1.22609114646912
-0.00676155090332
-0.287408828735352
-0.095769926905632
0.596746623516083
0.052639283239842
0.039986342191696
-0.030709348618984
-0.578837633132935
-0.782285094261169
-0.695093870162964
0.373427093029022
0.395982414484024
-0.431958556175232
-0.61614054441452
1.27887749671936
-0.072174891829491
0.088962212204933
0.312294989824295
0.43302109837532
0.237292811274528
0.126508697867394
-0.667935907840729
-0.923364341259003
0.599306464195251
0.567631661891937
-0.046095073223114
-0.151031970977783
-0.149470925331116
-0.770799517631531
-0.530561506748199
-0.574839115142822
-0.577612280845642
-0.242601066827774
-0.930460155010223
0.355544984340668
-0.514248430728912
-0.176713138818741
-0.326301276683807
0.247474849224091
0.164127007126808
-0.121216140687466
-0.466988831758499
-0.591330766677856
0.59108579158783
0.105931140482426
-0.062315955758095
-1.02748465538025
0.642235815525055
-0.385953515768051
-0.656042635440826
-1.11300945281982
-0.112898416817188
-0.349729299545288
0.332154124975204
0.324647635221481
0.113160334527493
0.467956572771072
0.60693621635437
0.502460777759552
-1.0019234418869
-0.634044647216797
-0.161599844694138
-0.197954967617989
0.957495450973511
0.283110648393631
0.499405920505524
0.855781853199005
0.450863838195801
-0.191088229417801
0.618071556091309
-1.28196656703949
1.97253656387329
-0.47672176361084
0.093583598732948
0.146263211965561
0.246979594230652
0.377473503351212
0.441888779401779
0.541410148143768
0.074263386428356
-0.553757548332214
0.65492308139801
-0.241761475801468
-0.798766374588013
0.519800901412964
-0.210898473858833
0.072996109724045
0.58310878276825
0.049820441752672
0.572370827198029
0.212557107210159
-1.14727711677551
0.423840939998627
-0.011452354490757
0.157915368676186
0.526451587677002
-0.052542857825756
-0.554879486560822
0.760493695735931
0.394727349281311
-0.882624983787537
-0.356290459632874
0.288496345281601
0.716743230819702
-0.005402818322182
-0.574510395526886
-0.271756082773209
0.256750077009201
0.077238515019417
-0.537620902061462
0.373079121112823
-0.332741290330887
0.465717703104019
-0.532227694988251
0.255269765853882
0.51465231180191
0.530367434024811
0.040355354547501
-0.157795533537865
-0.381884336471558
0.250742495059967
0.305095642805099
-0.161967009305954
-0.331996917724609
0.144922167062759
0.033684715628624
-0.493941068649292
-0.200411826372147
0.022732947021723
-0.223401427268982
-0.231747195124626
0.516509771347046
-0.335335582494736
-0.297750413417816
0.205744653940201
-0.521127462387085
0.149041220545769
-0.287366360425949
0.048328828066588
-1.80658710002899
-0.482634395360947
-0.60643345117569
-0.176000937819481
0.359121710062027
-0.437290877103806
-0.46981742978096
0.407206028699875
-0.122777380049229
0.03175637498498
0.378962993621826
0.37413015961647
-0.153019577264786
0.318684816360474
0.524931728839874
-0.801919460296631
0.50179660320282
0.776766002178192
-0.332224011421204
-1.01194679737091
-1.13795745372772
-0.227239549160004
-0.248260468244553
-0.307541370391846
-0.155417114496231
0.233699515461922
-0.161157935857773
-0.827074408531189
-0.674784719944
-0.12689596414566
0.65678596496582
-0.228540778160095
0.07248617708683
0.285269558429718
0.166397169232368
0.08379440009594
-0.563320100307465
0.254108607769012
0.557648420333862
0.155305221676826
0.27146103978157
-0.043066896498203
0.054959092289209
0.345095932483673
1.1937962770462
-1.20574367046356
-0.550484836101532
0.132868275046349
0.333576232194901
-0.573968946933746
0.929444313049316
-0.856432795524597
-0.58140766620636
-0.317676424980164
-0.142404228448868
-0.494574368000031
0.093982771039009
-0.471267372369766
0.538309574127197
0.631431698799133
-0.195957168936729
-0.212304383516312
-0.196778491139412
-0.036615960299969
-0.39600345492363
0.37612771987915
-0.620906829833984
-0.410765409469605
0.279264897108078
0.52341103553772
0.056873213499785
-0.133372932672501
0.301871657371521
-0.025707077234984
-1.02504134178162
-0.024569422006607
0.582935571670532
-0.055826254189015
0.12856912612915
0.221701353788376
-0.222020968794823
0.213799193501472
-0.481136292219162
0.034492857754231
-0.10855320841074
-1.11776602268219
-0.160400733351707
0.719278514385223
-0.200370401144028
-0.006972212344408
-0.299441963434219
0.534620583057404
-0.634519755840302
0.592687606811523
-0.364442378282547
0.590955436229706
-0.177896738052368
-0.130168735980988
-0.31919276714325
-0.497627973556519
-1.14957857131958
-0.038769707083702
-0.323963433504105
-0.174266815185547
-0.580928325653076
-0.565485239028931
-0.558727622032166
-0.37616753578186
1.21536493301392
-0.114077493548393
-0.209075167775154
-0.679693162441254
0.817994832992554
-0.173922598361969
0.744793593883514
-0.166248545050621
-1.39580416679382
-1.62913298606873
-1.02315771579742
0.291801691055298
-0.401417225599289
-0.540053248405457
-0.096195936203003
0.402459800243378
0.070158913731575
0.211999580264091
0.4564189016819
0.479771912097931
0.388415455818176
-0.084580436348915
0.241467207670212
-0.213043317198753
0.663346350193024
0.597254395484924
-0.126579910516739
0.155856907367706
-0.567301988601685
-0.091077379882336
-0.371438801288605
0.746348679065704
0.015453703701496
-0.347643405199051
0.523954808712006
-0.012556716799736
0.063464514911175
-0.379371702671051
-0.108480557799339
0.321879088878632
-0.009564040228724
0.449497193098068
1.26142513751984
-0.136735498905182
-0.283818572759628
-0.155456617474556
-0.30287691950798
0.201144367456436
0.046097420156002
-0.530772209167481
0.388885885477066
-0.187108606100082
0.073941498994827
-0.583068430423737
-0.108432784676552
-0.054050713777542
0.495544493198395
0.656271457672119
0.542262136936188
-0.638786733150482
-0.437458276748657
-0.704406380653381
-0.583519577980042
-0.715985894203186
-0.77655154466629
-0.929323434829712
-0.325144946575165
0.121819980442524
-0.378459125757217
-0.778137981891632
-1.77945053577423
0.676525950431824
0.479806512594223
-0.496387004852295
-0.810682058334351
-0.581049263477325
-0.161466673016548
0.059885539114475
0.361313283443451
-0.597601115703583
-0.369981974363327
1.201207280159
-0.204370051622391
0.028407905250788
0.261713892221451
-0.21991029381752
-0.980792462825775
-0.050220005214214
-0.022544138133526
0.633246421813965
-0.366458594799042
0.269417822360992
-0.497202038764954
-0.289659410715103
-0.676083564758301
0.411759674549103
-0.855224668979645
0.820976138114929
-0.563650488853455
-0.310982227325439
-0.339649438858032
0.679615616798401
-0.373839467763901
-0.528781294822693
0.430674344301224
-0.392583578824997
-0.584000587463379
-0.463858962059021
0.085354804992676
0.4085873067379
-0.527866840362549
0.157944023609161
0.59466028213501
0.111436419188976
-0.558477640151978
-0.302619278430939
-0.035586725920439
-0.326636254787445
0.34018886089325
-0.351192533969879
-0.211698278784752
0.0458156876266
0.129130363464355
-0.098070502281189
-0.455473929643631
-0.718451261520386
-0.139527559280396
-0.094991058111191
0.448877096176147
-0.161275312304497
0.811711609363556
0.184974521398544
0.887945711612701
-0.652319073677063
-0.35489284992218
-0.078792989253998
-0.406843543052673
-0.799624562263489
0.540019392967224
-0.127340734004974
-0.748716235160828
0.023387245833874
-1.17916417121887
-0.134408965706825
-0.184691905975342
0.589825749397278
-0.838731110095978
-0.09412082284689
0.50378829240799
0.324045300483704
0.114727564156055
-0.214139848947525
-0.237304925918579
-0.257646381855011
-0.431475460529327
0.287911981344223
-0.516987204551697
-0.423661708831787
0.734713435173035
0.341906666755676
-0.598440170288086
-0.571888566017151
-0.846381902694702
0.117397531867027
0.112694427371025
0.089134633541107
-0.915735125541687
0.735004723072052
-0.875430226325989
0.076865211129189
-0.551664412021637
0.095209822058678
0.449342042207718
-0.231239154934883
0.064431995153427
-0.619902312755585
0.142325580120087
-0.420769512653351
-0.411052078008652
-0.274278938770294
1.12815225124359
-0.504534542560577
-0.258211672306061
-0.060184523463249
-0.774328112602234
-0.391263425350189
-0.518207967281342
-0.075469449162483
-0.150915056467056
-0.518031060695648
-1.89586591720581
0.150552541017532
-0.012169645167887
-0.313940942287445
-0.239860460162163
0.287151724100113
0.069765955209732
-0.58994048833847
0.667730152606964
-0.435663431882858
-0.028141871094704
-0.242111027240753
-0.378537565469742
0.559389233589172
-0.382234930992126
-0.327686041593552
-0.20854426920414
0.693276166915894
-0.62923938035965
-0.169982716441154
0.621835291385651
-0.606055557727814
0.083749890327454
-0.556434273719788
-0.6674485206604
0.131934851408005
-0.831720769405365
-0.90962028503418
-0.90332555770874
-0.060284145176411
-0.475388318300247
-0.684383928775787
0.309317737817764
-0.465074568986893
0.225586920976639
1.06891512870789
0.131864666938782
0.160735949873924
0.359766095876694
0.567515671253204
0.046687413007021
0.166287466883659
0.109304159879684
0.099466301500797
0.567026257514954
-0.437171250581741
-0.364699065685272
0.11573102325201
-0.144336700439453
-0.2943235039711
-1.31976425647736
0.884619832038879
-0.317601203918457
-0.489374309778214
0.140649423003197
0.192471459507942
0.427138924598694
-0.288732260465622
0.018719241023064
-0.368711769580841
-0.235788241028786
-0.574463427066803
-0.62413215637207
-0.094055868685246
-0.232178226113319
-0.180328264832497
0.709712564945221
-0.370242178440094
-0.698245346546173
-0.367060005664825
0.529941618442535
0.594359576702118
-0.147906363010407
-0.211551576852798
-0.021969899535179
-0.449925154447556
-0.161032915115356
-0.096912033855915
0.088967368006706
0.401133149862289
-0.212523013353348
-0.045240439474583
0.334151059389114
-0.508168697357178
-0.077727489173412
0.000866248272359
-0.67754727602005
-0.685011982917786
0.19416843354702
-0.101039044559002
0.224947720766067
0.276594161987305
-0.491227120161057
-0.376655995845795
-0.162721171975136
0.729326963424683
0.2659792304039
0.740113854408264
0.408295780420303
0.199464872479439
-0.244092553853989
-0.215133786201477
-1.31494534015656
-1.04759585857391
-0.302670150995255
-0.612877666950226
-1.1359133720398
0.45245635509491
-0.464311838150024
-0.294982492923737
0.192222237586975
-0.023422949016094
0.23075607419014
-0.43363744020462
-1.01552200317383
-0.255809843540192
-0.395788550376892
0.155580088496208
0.111298710107803
0.4521324634552
-0.104113712906837
0.739918112754822
-0.831870555877686
0.650138556957245
-0.491758078336716
0.364580154418945
0.570467710494995
-0.347123652696609
-0.565538763999939
1.56645631790161
0.25852444767952
-0.635817587375641
1.00190556049347
-0.205255329608917
-0.561540544033051
0.053589135408402
-0.204513639211655
0.219642639160156
0.024126656353474
-0.293822407722473
-0.452354401350021
0.27542319893837
-0.419739693403244
0.536082804203033
0.14475317299366
-0.022186191752553
-0.036353070288897
-0.846851766109467
0.962727606296539
-0.07022562623024
-0.062713228166103
-0.252290785312653
0.429567754268646
-0.213952660560608
-0.463562428951263
0.472249448299408
0.538186848163605
-0.260994344949722
-0.762776672840118
0.335583388805389
0.532471418380737
0.448271691799164
-0.546168029308319
0.248692378401756
-1.09173989295959
-0.059433594346047
0.041420105844736
0.08679436147213
0.611815392971039
-0.109650641679764
0.264306128025055
-0.350490301847458
-0.45268851518631
0.111726671457291
-0.384987622499466
0.31685471534729
-0.760887205600739
-0.490229070186615
-0.826289236545563
-0.282818704843521
0.913713932037354
0.027772599831224
0.205013364553452
-0.541174709796906
-1.81657767295837
-1.49049341678619
0.838005363941193
0.163260728120804
0.628152251243591
-0.673224151134491
-0.032282762229443
-0.58144736289978
0.012128159403801
-0.056888371706009
0.273014187812805
0.359206348657608
0.484501004219055
0.606823861598969
-0.731803953647614
0.205996662378311
0.120491310954094
0.398700028657913
-0.734698414802551
-1.04508554935455
-0.091428004205227
-1.79454445838928
-0.200435429811478
0.184578940272331
-0.006760857999325
-0.395175725221634
-0.563767313957214
0.375726073980331
0.260662913322449
0.471679627895355
0.371026068925858
0.60999071598053
-0.49816831946373
0.621130287647247
1.00330340862274
-0.685833871364594
-0.086888670921326
0.176492005586624
-0.500010251998901
-0.919627249240875
-0.667615056037903
0.073785930871964
-0.702541053295136
-0.281449109315872
-0.093564063310623
-0.851367175579071
-0.560855567455292
0.273632436990738
-0.27161380648613
-0.45727476477623
0.234384089708328
-0.655583143234253
0.415582954883575
0.489934414625168
-0.361176878213882
0.196091547608376
-0.436385631561279
-0.338395833969116
-0.161052748560905
0.015845319256187
0.567765653133392
-1.06256806850433
-0.039276197552681
-0.365593194961548
0.0298787727952
-0.705435335636139
0.506856441497803
-0.006205993704498
-0.140218079090118
-0.919058203697205
-0.433077394962311
0.335123062133789
-0.097697906196117
-1.02775454521179
0.681152105331421
-0.454890877008438
0.445917099714279
0.16100786626339
0.354609817266464
-0.27535679936409
1.2321652173996
0.22599595785141
-0.417474627494812
-0.405539214611053
-0.564312636852264
-0.210990846157074
-0.148802772164345
-0.079140432178974
-0.639554262161255
-1.11949336528778
-1.23207259178162
-0.284484833478928
0.102535285055637
0.522626161575317
-0.044322989881039
0.168696671724319
-0.183578997850418
-0.528965175151825
-0.703551352024078
-0.631937980651856
0.00677815079689
-0.123893246054649
-0.197483509778976
-0.202453538775444
-0.388585180044174
-0.919853150844574
0.11722369492054
0.833622395992279
0.350895166397095
0.265552878379822
0.090267658233643
-0.719536602497101
0.015021242201328
-0.527539134025574
0.241425365209579
0.318601757287979
0.346427083015442
-0.415048360824585
-0.967489778995514
-0.537301123142242
-0.013642281293869
0.334625720977783
-0.543202757835388
0.267193555831909
0.641349077224731
-0.048091683536768
0.596036314964294
-0.256467998027802
-0.059218890964985
0.216264203190804
-0.065160267055035
0.604743480682373
-0.224559515714645
-0.037125546485186
-0.286187171936035
0.051816031336784
-0.265372008085251
-0.386682391166687
-0.504847705364227
0.693635642528534
-0.077597409486771
-1.06480717658997
0.129239186644554
-0.143482193350792
-0.309334486722946
0.633946776390076
-0.568696260452271
-0.006517380475998
-0.054390043020249
-0.202977895736694
-0.182898595929146
-0.301541030406952
-0.019310044124723
0.461138993501663
0.708860695362091
0.472593784332275
0.630792498588562
-0.359015911817551
-0.437038451433182
0.430658876895905
-0.778587281703949
-0.134276002645493
-0.291272848844528
-0.195108011364937
0.31318873167038
-0.000172518193722
-0.675019919872284
-0.916882157325745
0.578793406486511
0.11611569672823
-0.344909936189651
0.317672431468964
0.046378616243601
-0.368261396884918
0.265577346086502
-0.939096868038178
-0.444240748882294
-0.670929849147797
-0.32396137714386
0.170628130435944
0.456201195716858
0.148971974849701
-0.887264132499695
-0.445190668106079
0.773336827754974
0.303538531064987
0.692453503608704
-0.322109371423721
-0.665295422077179
0.285773068666458
0.519192934036255
-0.170607969164848
0.392854541540146
-0.395252287387848
-0.793352484703064
-0.334899872541428
-0.293611943721771
-0.003897290676832
-0.264694780111313
0.808499455451965
-0.124394185841084
0.185175403952599
0.420671403408051
0.245506703853607
-0.039959993213415
-0.789870858192444
-0.872062146663666
-1.03622388839722
0.035355150699616
1.22271823883057
-0.124987855553627
-0.417620301246643
0.555827558040619
-0.74610698223114
-1.68043792247772
0.205571979284286
-0.059644751250744
-0.873326241970062
0.014410778880119
-0.494061350822449
-0.064052611589432
-0.588964283466339
-0.649164319038391
-0.131564140319824
0.019397549331188
0.571630895137787
-0.807697892189026
0.212173312902451
-0.281758695840836
-0.15181539952755
0.01671689376235
0.229106903076172
-0.671070456504822
-0.411956667900085
-1.36724984645844
-1.08318209648132
-1.18722188472748
0.135847061872482
-0.368405163288116
-0.257432401180267
-0.31613290309906
-0.649375796318054
-0.024316228926182
0.273209065198898
-0.383015036582947
-0.113859906792641
0.70073527097702
0.818293988704681
0.325187593698502
0.306769609451294
-0.442707002162933
-0.849295377731323
-1.12894988059998
0.285415768623352
0.684101521968842
-0.762013792991638
0.121369555592537
0.080938771367073
-0.41798609495163
-0.750348925590515
-0.479667842388153
-0.598645746707916
-0.101364992558956
0.644176781177521
0.236049130558968
0.026209345087409
0.098392024636269
-0.312183141708374
0.114566661417484
0.823958158493042
0.146551519632339
0.367446422576904
0.379176020622253
-0.161271393299103
-0.124398157000542
-0.099864035844803
0.537466645240784
-0.381416440010071
0.306673943996429
-0.541603028774262
-0.651347815990448
-1.07858753204346
0.082863122224808
-0.279381841421127
0.483228385448456
-0.474732458591461
-0.347360730171204
-0.275695592164993
-0.242712810635567
-0.329685270786285
-0.640475928783417
0.296701580286026
0.149712160229683
0.012462075799704
-0.316036254167557
0.572264075279236
0.268848776817322
-1.24098181724548
0.009879127144814
0.0862837433815
0.455126374959946
0.189858719706535
0.122931450605392
0.851135730743408
0.665150701999664
0.077758669853211
-0.557652294635773
0.220868170261383
0.838903784751892
0.347701579332352
-0.77474856376648
-0.278837233781815
0.220339581370354
0.279290497303009
-0.444333553314209
-0.291332274675369
-0.537410438060761
0.086928553879261
-0.178297877311707
-0.09789888560772
-0.093267366290093
0.415154725313187
0.489346206188202
-0.111807316541672
0.124076515436172
-0.287341117858887
-0.219737187027931
0.344721496105194
-0.191957980394363
-0.353008210659027
-0.595963358879089
0.112067766487598
-0.510068535804749
-0.480731964111328
-0.601155519485474
0.645653665065765
-0.298396021127701
1.07030630111694
-0.635199010372162
-0.070861212909222
-0.253616154193878
0.385920226573944
-0.248860061168671
-0.278646856546402
0.432129293680191
0.614299654960632
0.389424860477448
-0.161498337984085
-0.10755966603756
-0.05444698035717
-0.032384064048529
-0.263262927532196
-0.067729756236076
-0.693780064582825
-0.252902388572693
-0.208113878965378
-0.533596277236939
0.346246838569641
0.556768476963043
-0.060608185827732
0.013880625367165
-0.981156706809998
1.73151826858521
-0.085734225809574
-0.033629324287176
0.538174569606781
-0.064931936562061
0.015173345804215
-0.275723814964294
-0.056650418788195
0.203443095088005
-0.36096265912056
-0.54871678352356
0.025875449180603
0.408166855573654
-0.066307082772255
0.632042407989502
-1.17927956581116
-0.269742846488953
-0.380746513605118
0.411612004041672
-0.150167196989059
0.317091047763824
0.522111773490906
-0.908179402351379
-0.580855190753937
-0.051357347518206
-0.790883421897888
-0.821260869503021
-0.833107888698578
-0.603580892086029
-0.515674710273743
-0.235895797610283
-0.624376773834229
0.182338654994965
0.078278109431267
-0.010917782783508
-1.05961573123932
0.961504578590393
-0.281877011060715
0.173744767904282
-0.171898990869522
-0.458725482225418
0.101599663496017
0.18786658346653
0.55267721414566
0.350640654563904
-0.15834778547287
0.370460122823715
0.341961801052093
0.492710381746292
0.019774578511715
-0.335652440786362
-0.337425947189331
-0.312359362840652
-0.018406817689538
-0.018801540136337
-0.271756529808044
-0.190390288829803
0.928502380847931
-0.606278359889984
0.372683346271515
-0.142129510641098
0.549190998077393
0.623653113842011
0.184562981128693
-0.765259325504303
-0.496218711137772
-0.644810199737549
-0.267733961343765
-0.163133695721626
-0.285424292087555
0.876169979572296
0.541074872016907
0.017129261046648
0.424803584814072
-0.062580950558186
0.905493378639221
0.133173897862434
-0.289842396974564
0.13347128033638
-0.077860981225967
-0.051271613687277
0.158813670277596
0.282910048961639
0.219231247901916
0.107509806752205
-0.961528539657593
-0.217333674430847
-0.334749728441238
0.376814961433411
-0.295182436704636
0.22613188624382
-0.01196210924536
-0.111805558204651
-0.045422676950693
-0.457724452018738
-0.379652976989746
-0.174977526068687
0.24021977186203
0.316574603319168
0.225380524992943
-0.515406906604767
-0.357925474643707
-1.11768591403961
-0.206961244344711
0.318207889795303
-0.531593143939972
-0.407259315252304
0.412361651659012
-0.097163610160351
-0.802215039730072
0.317949771881104
0.389954417943954
0.03896976262331
0.30112224817276
1.59474074840546
0.071917280554772
0.33542937040329
-0.438512206077576
0.218290969729424
-0.097043268382549
0.286197423934937
0.684918522834778
0.63414591550827
0.758470237255096
0.253409206867218
-0.161155596375465
0.551904082298279
0.386301577091217
-0.111087672412395
-0.139982432126999
-0.298843890428543
0.331363648176193
0.621566355228424
0.058008398860693
0.248317137360573
-0.285139620304108
-0.28312212228775
-0.628155291080475
0.440586477518082
0.893958628177643
-0.15447248518467
0.124736860394478
-0.152017593383789
-0.042465351521969
-0.618043422698975
-0.268105745315552
0.823325216770172
-0.762948751449585
-0.092992939054966
0.150821894407272
-0.402285635471344
-0.531164228916168
0.385701835155487
-0.001901962095872
-0.211756959557533
-0.173628598451614
0.388011753559113
0.526468098163605
0.070851646363735
0.138929411768913
-0.225559309124947
-0.201120764017105
1.05483746528625
-0.586498320102692
0.463861018419266
-0.426753133535385
-0.522639095783234
0.715500235557556
1.1130850315094
0.342138469219208
0.144043400883675
0.419675618410111
-0.15872448682785
-0.284840017557144
0.185915410518646
0.203627705574036
-0.091299369931221
0.452143549919128
-0.775151908397675
0.737228572368622
0.563834130764008
0.088701248168945
0.236270472407341
-0.233292147517204
-0.837589204311371
-0.653986871242523
0.933076500892639
0.107698455452919
1.03752958774567
0.126261353492737
0.694075465202332
0.745439231395721
-0.754144906997681
0.42831364274025
0.559578061103821
-0.107442408800125
-0.229515194892883
0.124945148825645
0.103903204202652
-0.060394838452339
0.011098448187113
-0.161052048206329
0.789088368415833
0.611114740371704
0.202460736036301
0.504338264465332
0.053787808865309
-0.987544655799866
0.269294619560242
0.330351203680038
-0.46318981051445
-0.169132217764854
0.703059434890747
0.780067801475525
-0.580214023590088
-0.295180559158325
-0.789716780185699
0.145177066326141
0.757395446300507
-0.11967820674181
0.080031082034111
0.063328854739666
0.788584709167481
-0.201595485210419
0.134445443749428
0.221967503428459
-0.103226460516453
0.127034589648247
-0.495297253131866
0.049183554947376
0.42794281244278
0.374056756496429
-0.041550539433956
0.178843468427658
-0.699721932411194
-0.50628924369812
0.106527931988239
-0.474653661251068
0.200306490063667
-0.049873441457749
-0.384321212768555
-0.71705836057663
-0.402817487716675
-1.11709749698639
-0.205953076481819
0.289042323827744
0.736289322376251
-0.012473182752729
-0.336041033267975
-0.083500728011131
0.136831849813461
-0.039401046931744
-0.181286752223969
-0.017863277345896
-0.32442107796669
0.329736262559891
0.306578308343887
-0.844560027122498
-0.426725536584854
0.222680374979973
0.4426309466362
0.137916326522827
0.27143794298172
0.34424963593483
-0.438162356615067
-0.166002631187439
0.107413724064827
0.134872332215309
0.310161232948303
0.24372173845768
0.256435722112656
0.140140295028687
0.886509001255035
-0.038261115550995
-0.715484857559204
0.072452418506146
0.309348553419113
0.420304447412491
-0.179756581783295
-0.396594136953354
0.342904627323151
0.23198276758194
-0.480451196432114
0.0918343141675
-0.265220671892166
0.235709190368652
0.211783960461617
-0.278576761484146
-0.221430793404579
-0.464398205280304
-0.433090418577194
-0.016037624329329
1.03609704971313
0.25741058588028
0.022023260593414
0.771928727626801
0.150152236223221
-0.293920576572418
-0.816637516021729
-0.035136006772518
-0.453540921211243
0.206947401165962
0.525308668613434
-0.314177304506302
0.945602238178253
-1.166051030159
-0.896301865577698
0.113716587424278
0.148152187466621
-0.331816166639328
-0.515911400318146
-0.328927516937256
0.985036909580231
0.188071876764298
-0.060540586709976
-0.072538793087006
-0.379269957542419
-0.025079539045692
-0.075165875256062
0.294968038797379
0.20719963312149
0.078408069908619
-0.513098776340485
-0.264388084411621
-0.403014481067658
0.838717460632324
-0.082519918680191
0.391299426555634
0.181441351771355
0.379209935665131
0.830067098140717
-0.413447916507721
0.236252039670944
-0.321742087602615
0.163123428821564
0.239028781652451
0.738821625709534
0.572651088237762
0.297315806150436
0.1916194409132
0.186155736446381
0.437725067138672
-0.001338077243418
-0.088880650699139
-0.507480680942535
-0.252942889928818
-0.171663001179695
0.675391793251038
-0.446375906467438
-0.490335941314697
-0.061821080744267
0.438553065061569
-0.227340400218964
-0.075170770287514
0.610506534576416
-0.320258527994156
-0.017239347100258
-0.527547001838684
-0.863312482833862
1.57841014862061
-0.70901757478714
-0.712775647640228
0.171923920512199
0.034233532845974
1.07270586490631
-0.242010593414307
-0.218160688877106
-0.272846013307571
-0.462098836898804
-1.11515760421753
1.16033744812012
0.621595859527588
-0.239241987466812
-0.369548857212067
-0.201071336865425
-0.254417240619659
0.127852946519852
0.116986691951752
-0.528257012367249
-0.084196865558624
-0.892578065395355
0.654376685619354
-1.06815433502197
-1.41057026386261
-0.00945645570755
0.864011287689209
0.058815531432629
0.902399957180023
0.435287654399872
-0.600401163101196
0.717763602733612
0.223962217569351
-0.332714200019836
-0.063194513320923
-0.058456256985664
0.130733415484428
0.188115328550339
0.014973051846027
0.337855279445648
0.30090269446373
0.130353346467018
0.429879367351532
0.073214791715145
0.888562917709351
0.07618985325098
-0.469873011112213
-0.351772099733353
-0.257039755582809
-0.285372406244278
-0.182499036192894
-0.270842790603638
-1.04955005645752
0.684215068817139
-0.22348864376545
0.474346220493317
-0.217045292258263
-0.179482355713844
-0.417900681495667
-0.160546883940697
-0.332983374595642
0.337150752544403
0.522961258888245
0.012994360178709
-0.767839074134827
-1.51056706905365
0.528584599494934
-0.023535206913948
-0.016921658068895
-0.217645436525345
-0.120578199625015
-0.566114008426666
-0.332741051912308
0.069939978420734
-0.180895581841469
-0.031901922076941
0.111086703836918
0.12278950959444
-0.48188978433609
-0.028252068907023
-0.436392545700073
-0.704278886318207
-0.255620300769806
-0.651989758014679
0.738234162330627
0.343230217695236
0.007101314142346
-0.061764523386955
-0.427222013473511
0.580023527145386
-0.213428273797035
-0.136624500155449
-0.207361787557602
0.088542059063912
-0.374407827854156
-0.376933485269546
0.490483313798904
0.618721008300781
-0.408180892467499
-0.481676280498505
0.445723801851273
-0.022087771445513
0.495817333459854
-0.793718814849854
-0.792407870292664
-1.42629849910736
-0.907239258289337
-0.54644250869751
-0.084419175982475
0.375312209129333
-0.039571575820446
-0.184009775519371
-0.428484082221985
-0.712747752666473
-1.03982257843018
-0.09407764673233
0.511960446834564
0.003653668798506
-0.679652392864227
-0.184833779931068
-0.777530133724213
-0.082527995109558
-0.31273478269577
-0.98991870880127
-0.717857360839844
-0.33505368232727
-0.093276888132095
-0.684047520160675
-0.54462605714798
-0.329890072345734
0.321802020072937
-0.707223236560822
0.650770902633667
0.031017011031509
0.022967349737883
-0.738512635231018
0.938508629798889
-0.833404421806335
-0.678139209747314
-0.110836707055569
-0.480551451444626
-0.174957409501076
0.436563163995743
1.14208376407623
-0.414946228265762
0.031960971653462
-0.101891793310642
-0.067423917353153
-0.006051957607269
-0.171564191579819
0.920620977878571
-0.460920929908752
-0.344062060117722
-0.506697595119476
-0.513245940208435
0.887115955352783
-0.45976784825325
0.175549924373627
0.408318251371384
0.21465528011322
-0.228875920176506
0.775470793247223
-0.310034573078156
-0.318935453891754
-0.631144762039185
-0.757319986820221
-0.575425505638123
0.738854944705963
-0.181760892271996
-0.182534620165825
-0.552555561065674
0.235305935144424
0.31058794260025
0.236813336610794
-0.588591694831848
0.531920552253723
-0.108194321393967
-0.652848660945892
-0.096029311418533
-0.409782826900482
1.16986668109894
-0.99427741765976
-0.721687436103821
0.088816694915295
-0.373566508293152
0.038264751434326
-0.280409038066864
0.033931955695152
-0.708241701126099
0.264711201190948
-0.56655877828598
-0.562803268432617
1.41479790210724
0.151743948459625
-0.300506770610809
0.699308574199677
-1.2883722782135
0.238465428352356
0.510834515094757
-0.410278886556625
-0.861836314201355
-0.739081859588623
0.2931989133358
0.300873458385468
-0.952023208141327
0.155269488692284
-0.423818826675415
-0.538060307502747
0.038591906428337
0.299450010061264
0.05603676661849
0.064646922051907
0.280946344137192
0.03766556084156
0.129333004355431
0.317756533622742
-0.101699665188789
0.309858977794647
-0.432347476482391
0.260700881481171
0.099373191595078
-0.370611399412155
0.266068667173386
-0.051229108124971
-0.104969143867493
-0.166831821203232
0.542783439159393
0.439186066389084
-0.056378573179245
0.43548971414566
0.536050915718079
-0.439815551042557
0.084901623427868
-0.181731060147285
-0.094665467739105
1.06976175308228
-0.135117381811142
0.53670871257782
0.764055728912354
0.443536043167114
0.142826169729233
-0.059170335531235
-1.00013327598572
0.129222229123116
-0.516501009464264
0.318473666906357
-0.825440764427185
-0.158530443906784
0.036391835659742
0.013345569372177
-0.890113592147827
0.040702059864998
0.469882845878601
0.072656407952309
0.081703200936318
-0.612434864044189
-0.930619120597839
-1.11701631546021
0.755944967269897
0.124889448285103
-0.6953164935112
0.468901813030243
0.299485355615616
0.141784250736237
-0.918627440929413
-0.025155358016491
0.760560512542725
-0.291278183460236
-0.018862945958972
0.006514266133308
-0.338082879781723
-0.211525917053223
0.418397754430771
-0.008810308761895
0.563336968421936
0.634036660194397
0.284092128276825
0.375542342662811
0.346150130033493
0.488659620285034
-0.010866641066969
0.462265908718109
-0.596735298633575
-0.225868105888367
-0.909852981567383
0.530271887779236
0.005263667553663
0.060613945126534
0.349154382944107
0.043936647474766
0.253098160028458
0.206672698259354
-0.251923769712448
0.708761930465698
-0.183338940143585
-0.089431867003441
-0.585767388343811
0.044207364320755
-0.546686351299286
0.127311825752258
0.471399128437042
0.754392445087433
-0.070999540388584
-0.371787428855896
1.05610299110413
-0.363977462053299
-0.80710768699646
-0.147738739848137
-0.370181798934937
-0.532036662101746
0.292343646287918
0.220477864146233
-0.203475475311279
-1.18385112285614
0.327037811279297
0.872253119945526
-0.433688044548035
-0.934522688388824
-0.701686024665833
-0.892956674098969
-0.883846461772919
-0.300155460834503
0.421049773693085
0.421263635158539
-0.108767740428448
-0.280141115188599
0.433602333068848
0.11077906191349
-0.019152857363224
0.423183858394623
0.203529462218285
0.350159019231796
-0.543924689292908
0.163162469863892
-0.304366707801819
0.836495935916901
0.256521135568619
0.1602663397789
-0.621379137039185
-0.267852783203125
0.149984389543533
0.053263451904059
-0.082505710422993
-0.832707345485687
-0.053311571478844
-0.635298609733582
0.015141353011131
-0.005175018217415
-0.420261800289154
1.31387627124786
0.150580286979675
0.377324849367142
-0.894560158252716
-0.820873379707336
-0.765524387359619
0.084317907691002
0.056714646518231
-0.962491571903229
-0.587683916091919
1.0475811958313
0.854894459247589
-0.007098194211721
-0.302065312862396
-0.596454620361328
1.30325818061829
-0.022959940135479
-0.478011280298233
0.489122986793518
-0.764921426773071
-0.121351167559624
-0.014379411935806
0.212903201580048
0.186463475227356
-0.319311320781708
0.139291703701019
-0.636287868022919
0.116370290517807
-0.436184465885162
-0.269055068492889
0.495429217815399
0.240396738052368
-0.812024831771851
-0.675629138946533
-0.57332319021225
-0.169388860464096
0.687411606311798
0.334557890892029
-0.561242580413818
0.040345586836338
-0.075891628861427
0.291463166475296
-0.546534299850464
-0.028023324906826
-0.34519150853157
0.298431485891342
-0.163223788142204
-0.025046559050679
0.591000199317932
-0.151981115341187
-0.477095723152161
-0.7224440574646
0.18072834610939
-0.056444238871336
-0.405184894800186
0.420554012060165
-0.17535899579525
0.396382123231888
0.08613532781601
-0.521172881126404
-0.613129496574402
0.599723935127258
0.467773288488388
0.587056994438171
-0.353224813938141
-0.519832372665405
0.325854301452637
-0.900068342685699
0.18472483754158
0.372548967599869
-0.330992043018341
-0.231192260980606
0.133169367909431
-0.094213731586933
-0.608543276786804
-0.521748542785645
0.311064898967743
-0.099898859858513
-0.073726981878281
-0.354720205068588
-0.558497607707977
-0.270612329244614
-0.102354362607002
0.318259656429291
-0.345773249864578
-0.570227086544037
-0.477935910224915
-0.033185709267855
-1.43882358074188
0.299708873033524
-0.417937874794006
0.303893327713013
-0.903380215167999
0.065374359488487
0.296629816293716
0.12572580575943
-0.873048663139343
0.401560574769974
0.472235679626465
0.100275322794914
1.1574866771698
0.194138795137405
0.63295716047287
-0.383552253246307
-0.680228292942047
0.22999307513237
-0.052453704178333
-0.118321545422077
0.387250691652298
-0.350182563066483
0.199903324246407
0.543303966522217
0.871195554733276
-0.335204422473907
-0.927668392658234
0.47564023733139
0.398237347602844
-0.40989300608635
-0.80848890542984
-0.28808319568634
0.212131604552269
0.749999940395355
0.112872183322907
1.74267399311066
-0.691227793693543
-0.521551489830017
0.195998728275299
-0.383955627679825
0.341023981571197
0.262178331613541
0.360082715749741
0.276669144630432
0.162003979086876
-0.012676009908319
-0.550991058349609
-0.705665290355682
0.397948503494263
0.431291788816452
-0.142393693327904
0.094636365771294
0.399065852165222
0.076800987124443
-0.664184212684631
-0.413435101509094
-0.349665284156799
-0.453649044036865
0.533544182777405
-0.503271102905273
0.448747396469116
-0.015261832624674
0.37196484208107
-0.683210790157318
-0.552945971488953
-0.182875707745552
0.58500999212265
-1.18150782585144
0.175998270511627
0.138290271162987
-0.109166495501995
-0.028016764670611
-0.984310984611511
-0.179516360163689
0.628477692604065
-0.779905140399933
-0.583939492702484
-0.566197097301483
0.384851366281509
0.314063131809235
-0.47765788435936
0.741158008575439
-0.312351673841476
-0.143031150102615
0.106260433793068
0.244353160262108
0.734498083591461
0.043444078415632
0.248266696929932
-0.095983535051346
0.301479876041412
-0.36355710029602
0.578586220741272
0.157549723982811
0.601786315441132
-0.981732547283173
-1.28830754756928
0.825428247451782
-0.848733484745026
-0.691495656967163
-0.131384760141373
-0.258473634719849
-0.004362739622593
-0.740473389625549
0.40349143743515
-0.273334681987762
0.111469693481922
-0.017932720482349
-0.210212171077728
0.641951501369476
0.677144706249237
-0.165316864848137
-0.266332447528839
1.36708247661591
0.001837953925133
-0.770232617855072
0.605430841445923
-0.05396181344986
-0.18750174343586
0.261587113142014
0.542148113250732
-0.066972054541111
0.076922483742237
0.865768134593964
-0.287123143672943
0.036132231354714
-0.324196100234985
0.448787480592728
-0.052600365132094
-1.08396649360657
-0.459415107965469
-0.225357174873352
-0.511043012142181
-0.947704792022705
0.136484667658806
-0.749092161655426
0.113955818116665
-0.481751084327698
-0.077157996594906
0.155641853809357
0.415058434009552
0.267740041017532
-0.06537264585495
0.095733806490898
0.096037842333317
0.16235463321209
-0.391828089952469
0.299373716115952
0.072061188519001
-0.194974511861801
-0.220567137002945
0.954724073410034
0.662622511386871
0.189359068870544
-0.181094855070114
-0.067427381873131
-0.724868416786194
-1.10806953907013
-0.104005694389343
-0.169225290417671
-0.309221237897873
-0.021027678623796
1.07253408432007
0.290179133415222
-0.474990695714951
-0.456032037734985
-0.039613131433725
-0.640652596950531
0.139463394880295
-0.482723027467728
-0.001806877553463
0.132555857300758
-0.723889112472534
0.088775150477886
-0.006330778822303
0.427072167396545
-0.081425607204437
-0.145913034677506
-0.130242213606834
0.386595129966736
-0.240459337830544
0.210782870650291
0.041796587407589
-0.13919885456562
0.276733428239822
-0.528146028518677
-1.05302393436432
-0.469215214252472
-0.097429096698761
-0.358087778091431
-0.103358082473278
0.318713665008545
0.377269566059113
0.069462478160858
0.735328316688538
-0.202762767672539
0.24041323363781
-0.583200395107269
-1.21769165992737
-1.26689040660858
0.512920618057251
-0.284901320934296
-0.027507618069649
-0.016348123550415
0.282994002103806
0.115789026021957
0.379261076450348
-0.380650520324707
-0.138459548354149
-0.643275558948517
-1.18029391765594
0.875425934791565
-0.083546727895737
-0.18744657933712
-0.984675824642181
-0.960299849510193
-0.212336391210556
0.619754552841187
-0.47126504778862
-0.755959391593933
0.620037794113159
0.613336801528931
0.022709652781487
0.013352366164327
-0.530876338481903
-0.753401458263397
0.198988974094391
-0.365393877029419
-0.84283447265625
-1.13830101490021
0.176918238401413
-0.879504084587097
-0.646703481674194
-0.446624279022217
0.780357837677002
-0.156680002808571
1.2136058807373
-0.026743143796921
0.567081391811371
-0.400238990783691
-0.314719825983047
0.606186628341675
0.05963995307684
0.226627469062805
0.667730331420898
-0.845320999622345
-0.77468740940094
0.571721434593201
-0.547691464424133
0.330329775810242
-0.510469973087311
0.342598855495453
-0.185130313038826
0.885879814624786
0.364486008882523
-0.280478000640869
0.099787026643753
-1.26976549625397
-1.70114684104919
0.496226847171783
0.510261058807373
-0.028407447040081
-0.092035874724388
-1.13410174846649
0.430955946445465
-0.894298732280731
0.176425725221634
0.190660148859024
0.743604183197022
0.691778481006622
-0.030509224161506
-0.300754249095917
0.347385436296463
0.536875903606415
1.12681198120117
0.986213743686676
0.01560272462666
0.04642778635025
-0.483422040939331
0.445093661546707
-0.070938289165497
-0.239722430706024
-0.018702566623688
-0.37310716509819
0.105975329875946
0.56788843870163
0.562568664550781
0.5704705119133
-0.27916207909584
-0.652096688747406
0.283961832523346
0.094977587461472
-0.059745103120804
-0.360156416893005
1.08679568767548
-0.226865917444229
0.153848499059677
-0.402584105730057
0.076525516808033
-0.101278640329838
-0.094309136271477
0.907898664474487
-0.093704991042614
0.411965191364288
0.113580949604511
0.151673018932343
-0.560546875
-0.734659790992737
0.865465521812439
0.048159889876843
0.667016208171845
-0.085887216031551
0.104985639452934
-0.053485240787268
0.129644066095352
0.423393964767456
0.312270432710648
-0.449439585208893
-0.081439726054669
1.01842057704926
0.544899880886078
-0.028348781168461
0.020510859787464
-0.43701508641243
0.230580478906631
0.524316430091858
0.878641724586487
-0.508274674415588
-0.262389868497848
-0.099538460373879
0.521701872348785
0.541898906230927
0.162756070494652
-0.142146155238152
0.000140823423862
-0.378488302230835
-0.274980783462524
-0.198929607868195
-0.952248096466064
-0.015695050358772
-0.689509809017181
-0.801497459411621
0.303439825773239
0.532420635223389
0.33325657248497
0.392129421234131
-0.575308203697205
0.320850223302841
0.295540690422058
-0.262380868196487
-0.407544881105423
0.869131505489349
0.892492532730103
-0.457535207271576
0.106890596449375
0.014149025082588
-0.699668765068054
0.398483633995056
-0.110915340483189
-0.420978724956512
0.539590954780579
0.0835205540061
-0.02090204320848
0.482278436422348
-0.124985486268997
-0.078906036913395
1.14284574985504
0.002770528197289
0.538368821144104
0.312224566936493
0.493424266576767
0.305665582418442
0.411218166351318
-0.144410207867622
0.135408207774162
-0.160796016454697
0.331855684518814
0.268013626337051
0.601668238639832
-0.06756429374218
0.470841199159622
-0.225142955780029
-0.179087519645691
0.190637975931168
0.166356042027473
0.157652795314789
-0.202382370829582
-0.056821223348379
0.021046698093414
0.004396494012326
-0.016293356195092
-0.788841366767883
-0.324942827224731
0.224869176745415
0.040842298418284
0.454897671937943
0.440381705760956
-0.332491338253021
-0.044636636972427
0.213493376970291
-0.402043431997299
-0.167780190706253
1.38147056102753
-0.398644834756851
0.34440678358078
-0.273006021976471
0.685176312923431
0.021156921982765
0.333687871694565
-0.483390152454376
0.019915781915188
0.15031710267067
-0.015651118010283
0.064562924206257
-0.025793641805649
1.17380666732788
-0.365689188241959
-0.484941363334656
1.08922684192657
0.003636009991169
-0.515256881713867
-0.60062700510025
0.365219920873642
-0.567100167274475
0.29191118478775
-0.489081144332886
0.32920116186142
-0.142879515886307
-0.238950148224831
-0.361245930194855
0.659395217895508
-0.283469378948212
-0.081423163414002
0.476918399333954
0.331521719694138
0.61468118429184
-0.243508517742157
0.505626201629639
0.717695415019989
-0.056757751852274
0.112758994102478
0.711569130420685
-0.049501337110996
-0.050711654126644
0.210350915789604
-0.509993255138397
-0.444601833820343
0.619249224662781
0.470754444599152
0.505343019962311
-0.586740493774414
0.547290146350861
-0.455768823623657
-0.319632887840271
-0.036857932806015
-0.160082370042801
0.771130561828613
-0.582696259021759
0.104006431996822
-0.278226792812347
-0.369316011667252
0.407428622245789
-0.360825806856155
-0.069871030747891
0.578797876834869
-0.776333510875702
-0.955669462680817
-1.08411407470703
-0.539196252822876
-0.43005046248436
-0.412341117858887
-1.55915427207947
-1.23117339611053
0.239635586738586
0.271636784076691
-0.11827977001667
0.039063580334187
-0.109747715294361
-0.21196411550045
0.537631869316101
0.098514452576637
0.377538621425629
-0.456610858440399
-0.101857826113701
1.13543725013733
-0.016071580350399
-0.98980450630188
-0.04456426948309
0.079269021749497
-0.110587075352669
-0.841559171676636
-0.238189190626144
0.458570212125778
0.849216997623444
0.793033421039581
-0.270203799009323
-0.776562392711639
0.39136329293251
0.025925114750862
-1.15399014949799
-0.81842565536499
0.086285896599293
-0.236492782831192
-0.504906296730042
0.350892752408981
0.274764806032181
-0.252536237239838
0.348704129457474
-0.607891440391541
-0.358705818653107
-0.418330937623978
-0.260083705186844
0.074958726763725
0.21066252887249
-0.471531450748444
0.257137596607208
0.218417838215828
-0.282444268465042
0.480851620435715
0.354414463043213
0.060749229043722
-0.16676664352417
0.471030294895172
0.696849048137665
-0.695889353752136
0.473076701164246
-0.029042989015579
0.345412790775299
0.371083736419678
-0.072422906756401
0.749482989311218
-0.720233798027039
-0.112539663910866
-0.274902373552322
-0.425585597753525
-1.26903438568115
0.80609917640686
0.528816103935242
1.0883936882019
0.148386657238007
0.178395733237267
1.40698397159576
0.584322988986969
0.091346509754658
0.631005585193634
-0.288631200790405
0.220867276191711
-0.300607860088348
-0.005275331437588
-0.057993892580271
-1.13632416725159
-0.570231080055237
-0.108734719455242
-0.137960761785507
0.051736101508141
-0.704655945301056
0.988997042179108
-0.476320207118988
0.010473303496838
-0.270506352186203
-0.078778102993965
0.701618552207947
0.410819739103317
0.025761105120182
0.206174686551094
0.420889765024185
-0.263774633407593
-0.338616997003555
-0.302269011735916
0.096702851355076
-0.424543082714081
-0.161204636096954
-0.625298142433167
0.0507847443223
-0.226371601223946
-0.187357306480408
-0.828967452049255
0.055778302252293
0.273511290550232
0.159873694181442
0.331426113843918
-0.232757180929184
0.387299507856369
0.3807572722435
-0.582329273223877
-0.374083012342453
-1.24965608119965
0.57984459400177
0.623132705688477
-0.306044071912765
-0.47298127412796
0.694866418838501
-0.241290062665939
0.363979995250702
-0.066161647439003
0.487932741641998
-0.196780726313591
-1.07783043384552
0.542001307010651
0.953441977500916
-0.408747285604477
-0.533866167068481
-0.603672027587891
0.568486928939819
-0.025103326886892
-0.873947024345398
-0.463973939418793
-0.457265138626099
-0.566944479942322
0.507268607616425
-0.009438131004572
-0.272636771202087
-0.252748936414719
-1.2876296043396
-0.894567728042603
1.44344997406006
0.367008298635483
0.024676764383912
0.792780876159668
-0.229940742254257
0.758149385452271
1.06059694290161
0.066419616341591
0.933140873908997
0.581421077251434
0.884634494781494
-0.755669474601746
-0.466817528009415
-0.564478635787964
0.611337125301361
0.25981405377388
-0.342293798923492
-0.305953860282898
1.01157128810883
0.172718584537506
-0.00434821844101
0.634097933769226
0.507361710071564
0.305792808532715
-0.203941121697426
0.305697023868561
-0.191985785961151
0.399479568004608
0.10928125679493
-0.213254749774933
1.18237149715424
0.600901186466217
-0.72908365726471
-0.28394016623497
-0.376624792814255
0.391207069158554
0.150165423750877
0.430562525987625
0.222487926483154
0.099485859274864
0.323352694511414
-0.041388634592295
0.035149291157723
-0.734668672084808
-0.241855502128601
0.806834220886231
0.218683317303658
-0.290939062833786
-0.122891291975975
-0.350009977817535
0.57488626241684
0.001068519428372
0.161547869443893
0.225942596793175
0.827319622039795
-0.311777293682098
-0.972279965877533
0.058816999197006
-0.366564989089966
-0.277036219835281
0.168490439653397
0.493904381990433
0.271167784929276
-0.386792302131653
-0.716422438621521
-0.284852802753448
-0.384133040904999
-0.745625972747803
-1.45404767990112
0.512442111968994
-0.141518458724022
-1.85176944732666
-0.578567266464233
0.850939035415649
-0.51007068157196
0.169256865978241
-0.675922095775604
0.093768887221813
-0.705334603786469
0.51837021112442
0.303773581981659
0.111443430185318
0.278350353240967
0.242555022239685
-0.142806023359299
-0.848190188407898
-0.077353417873383
-0.016391132026911
-0.255453854799271
-0.041293051093817
-0.36334028840065
0.431523978710175
0.180319711565971
0.302847802639008
0.242815747857094
0.218894943594933
0.32696133852005
0.139802783727646
0.580279290676117
-0.512426316738129
-0.594564974308014
-0.410591244697571
-0.578296422958374
0.56669944524765
0.149417191743851
0.633853554725647
0.332619935274124
-0.042048297822476
-0.906948924064636
-1.31780874729157
-0.632153630256653
-0.493239998817444
0.090654879808426
-0.037254512310028
-0.180207341909409
0.322396755218506
0.083896495401859
0.166587129235268
-1.56816029548645
0.498012483119965
-0.462763786315918
0.331032902002335
0.184793710708618
-0.370925188064575
-0.62256121635437
-0.701111257076263
-0.24618923664093
-0.210854738950729
0.009862720966339
-0.152335792779923
-0.029847394675016
-0.338352173566818
-0.443522423505783
0.174429044127464
-0.33804127573967
-0.920264959335327
-1.81318163871765
1.67052900791168
-0.144091859459877
0.612011969089508
0.565411388874054
0.060440864413977
-0.647433757781982
0.502682685852051
-0.440752923488617
-0.328875631093979
0.015430927276611
0.270328760147095
-0.07281132042408
0.006078135222197
0.760644435882568
0.608733415603638
0.043857611715794
-0.1157456189394
1.13094639778137
-0.536061406135559
-0.324259370565414
-0.253231078386307
-0.383257925510406
-0.358157604932785
-0.589188039302826
-0.647036492824554
-1.049396276474
0.147999629378319
-0.066082835197449
0.159533977508545
-0.222571432590485
0.275120258331299
0.406388849020004
0.205261811614037
0.515498459339142
0.618384897708893
-0.268147587776184
0.199233770370483
-0.248425275087357
-0.400296300649643
-1.50333106517792
-0.854329645633698
0.4591965675354
0.302945703268051
0.489237129688263
0.422730982303619
0.353131979703903
-0.358556538820267
0.485619008541107
0.139768168330193
0.479015439748764
0.337567120790482
-0.234883040189743
-0.365871995687485
-0.795801520347595
0.420514702796936
1.0471453666687
0.210349515080452
-0.108864739537239
-0.074516035616398
0.550287842750549
0.065149694681168
-0.580988526344299
0.503841400146484
-0.51303631067276
0.426098942756653
0.025518197566271
0.604426860809326
-0.317810982465744
-0.787481009960175
-0.192070960998535
0.375459969043732
-0.030164033174515
0.07150936126709
0.122902698814869
0.443599730730057
0.498898267745972
0.274727642536163
-0.453057914972305
0.299585938453674
0.032982520759106
-0.240699589252472
-0.463250666856766
0.083602204918861
0.576646029949188
0.295514583587646
0.06564112007618
-0.112535357475281
0.486308008432388
-0.626216650009155
1.23793828487396
-0.436446160078049
0.229982823133469
0.731547057628632
-0.319890677928925
0.368413925170898
0.393167585134506
0.10430833697319
-0.517947673797607
-1.45364725589752
-0.748456358909607
0.46496057510376
0.213681116700172
0.409050047397614
0.074543409049511
0.67961984872818
-0.518541872501373
0.102409094572067
-0.0320526920259
0.213059023022652
-0.231391116976738
-0.380880832672119
0.623395442962647
0.13226991891861
-0.911666333675385
0.566942572593689
0.140417039394379
-0.192593410611153
0.704723656177521
0.244781970977783
-0.3187655210495
-0.318625628948212
0.964913547039032
0.400763720273972
0.264078080654144
-0.244346767663956
0.412603139877319
-0.010795531794429
0.001990339718759
0.628048419952393
0.62296724319458
0.291776806116104
0.169874772429466
0.145452484488487
0.427195191383362
0.513543963432312
-0.116705946624279
0.0431211553514
-0.029086790978909
-0.246902927756309
-0.675997018814087
-0.33749333024025
0.28325891494751
-0.031416650861502
-0.628431916236877
0.261566698551178
0.125783041119576
0.322960257530212
0.341609448194504
-0.213604018092155
0.65129292011261
0.203124403953552
-0.328644335269928
-0.322367668151855
0.007074005901814
-0.351311594247818
0.647765815258026
0.712181150913239
-0.611685514450073
-0.601787269115448
-0.639917731285095
0.076398968696594
0.354224115610123
0.171386510133743
-0.612781941890717
-0.141889423131943
-0.052791837602854
0.187673479318619
0.348563194274902
-0.204634815454483
0.646001279354095
-0.865231394767761
0.39323616027832
0.342794805765152
0.503536522388458
-0.426860988140106
0.168285638093948
-0.304877400398254
-0.615388870239258
-0.32841944694519
-0.305428057909012
-0.63024914264679
-0.682538270950317
0.761562585830689
0.327228099107742
0.774392306804657
0.363772869110107
-0.311783611774445
-0.997022330760956
-0.854728102684021
0.590382218360901
0.625313103199005
0.051241837441921
-0.152264788746834
-0.176405072212219
-0.211153298616409
-0.211162582039833
-0.227835983037949
0.33674481511116
0.090177744626999
-0.1502685546875
-0.929039776325226
0.291918784379959
-0.044978678226471
0.318933486938477
0.615023136138916
0.115449301898479
0.183213591575623
0.304670572280884
-0.192515879869461
0.006153423339129
0.553996980190277
0.656582713127136
-0.175970271229744
-0.841088116168976
0.178283363580704
0.491566896438599
0.462134271860123
0.020006082952023
-0.365375936031342
-1.24009311199188
-0.375629037618637
-0.174899190664291
-0.09078373759985
-0.046804577112198
-0.058617990463972
-0.126794055104256
0.305991768836975
-0.400285720825195
-1.03567039966583
-0.224059522151947
0.100253313779831
-0.79658043384552
1.35723197460175
-0.486508309841156
-1.34779965877533
0.784185111522675
-0.233995363116264
-0.493436723947525
0.412165462970734
-0.182303220033646
-0.520139694213867
-0.378236293792725
-0.616871237754822
-0.267647951841354
-0.893670558929443
-0.035523168742657
-0.195512786507607
-0.506024360656738
-0.680867195129395
-0.49100998044014
-0.885964155197144
0.140111461281776
-0.521586418151856
0.577367544174194
-0.800041973590851
-0.082617193460465
0.080929756164551
0.316766947507858
0.130078628659248
-0.154292166233063
-0.278144657611847
-0.056478761136532
0.641861617565155
-0.418556690216064
0.725300192832947
-0.033424392342568
-0.00327330082655
0.731668531894684
-0.159439817070961
-0.239318177103996
0.503653883934021
0.453264445066452
0.13876573741436
-0.261818319559097
-0.326473325490952
-0.553555190563202
0.02116122096777
-0.695367813110352
0.140230238437653
0.365641564130783
-0.428244888782501
-0.61388635635376
0.195928335189819
-0.709478914737701
0.64678293466568
-0.541642069816589
1.6825795173645
-0.469082295894623
-0.712318301200867
0.181827217340469
-0.49231082201004
0.597039103507996
0.241509482264519
-0.466142743825913
-0.317182034254074
-0.567480027675629
-0.586807370185852
-0.903554618358612
0.755316972732544
-0.330022543668747
0.292621314525604
-0.826392352581024
0.092491939663887
-0.28484833240509
-1.03402280807495
0.117623239755631
-0.338480144739151
0.05025140941143
-0.984825611114502
0.665899813175201
0.465876430273056
0.050687775015831
-0.397489786148071
-0.92142128944397
-0.226362437009811
-0.600492537021637
0.327848583459854
0.456061393022537
-0.030655821785331
-0.256071925163269
0.483998090028763
0.220304325222969
-0.019769739359617
0.350931823253632
0.243089556694031
-0.1113241314888
0.635217308998108
0.118723981082439
-0.191086530685425
-0.34671089053154
-0.63800036907196
0.829506874084473
-0.283491671085358
0.014811217784882
0.553849458694458
-0.240485742688179
-0.720792531967163
-0.577311933040619
-0.158590525388718
0.738558173179626
-0.165451839566231
0.253605127334595
0.55532568693161
-0.487544596195221
0.288552582263947
-0.350296020507812
-0.211066365242004
0.817753553390503
0.168637230992317
0.190788298845291
0.658897697925568
0.103434227406979
-0.165210053324699
0.227568745613098
0.353653699159622
-0.381252706050873
0.205887362360954
-0.963369131088257
1.07386898994446
0.173523873090744
-0.072569362819195
0.206767320632935
0.025751125067473
0.396314442157745
0.939417362213135
0.119961895048618
0.264814972877502
-1.18689107894897
-0.070986203849316
0.738776862621307
0.507239639759064
-0.862420618534088
1.05216598510742
-0.371979117393494
0.462528586387634
-0.677495837211609
0.050306662917137
-0.027575846761465
-0.861500084400177
-0.096899256110191
0.253642618656158
0.209335759282112
0.625547766685486
-1.45470309257507
-0.761618375778198
-0.594412863254547
0.143800348043442
0.212378829717636
-0.340802550315857
-0.34025639295578
0.088572956621647
0.411779880523682
-0.430071711540222
1.00624656677246
0.278464913368225
0.010307393968105
-0.078558027744293
-0.164413839578629
0.408144950866699
-0.14594529569149
0.057697840034962
-1.55156803131104
-0.2236258238554
-0.67941951751709
-0.247839868068695
0.718613088130951
0.054844662547112
-0.445297539234161
0.34476637840271
-0.056728638708592
-0.328041344881058
-0.733073055744171
-0.034949421882629
-0.683109641075134
-0.48846510052681
0.03656705096364
-0.781216740608215
-1.06445097923279
-0.011422738432884
0.188379228115082
-0.105233833193779
0.484011232852936
-1.0497750043869
-0.498942077159882
0.597483575344086
-0.251867949962616
0.020520303398371
0.043544214218855
-0.063750579953194
0.155892491340637
-0.395102322101593
-0.249316707253456
0.772841811180115
1.05313313007355
0.834029734134674
0.462993770837784
-0.242668882012367
-0.042029947042465
0.079642809927464
0.232266366481781
-0.176564663648605
-0.457596898078918
0.485599458217621
0.080978818237782
0.045718230307102
-0.070113256573677
0.462728530168533
-0.363162666559219
-0.609836935997009
-0.9195916056633
0.127211973071098
-0.24488565325737
-0.121310099959373
0.200042143464088
-0.408926993608475
0.248159676790237
0.649086058139801
0.017475813627243
-0.362488090991974
0.298931181430817
-0.22740912437439
0.02428662776947
0.153864651918411
0.248994797468185
-0.002563437446952
0.221032992005348
-0.236552998423576
0.103231310844421
-0.091188132762909
-0.802578330039978
-0.574495196342468
-0.458497852087021
1.0964812040329
-0.081994362175465
-0.094967447221279
-0.586131095886231
0.221408858895302
0.188969686627388
0.231949061155319
-0.042272262275219
-0.007165998220444
-0.272575169801712
0.655842065811157
-0.462655156850815
-0.730934262275696
-0.113333500921726
0.430381923913956
-0.568036139011383
0.518216907978058
-0.080738291144371
0.478896349668503
-0.129028171300888
-0.229919388890266
0.101444154977798
-0.216233476996422
0.989334583282471
-0.542824149131775
-0.418518364429474
-0.088206648826599
-1.1934027671814
0.365854799747467
-0.950227618217468
0.060317367315292
-0.410403877496719
-0.349439322948456
-0.051112711429596
0.529089748859406
-0.553044021129608
-0.764680862426758
-1.72521269321442
-0.209120318293571
0.349639743566513
-0.979340434074402
-0.638599753379822
0.707589626312256
-0.488917797803879
0.326448082923889
0.296277761459351
-0.112076453864574
-0.490397989749908
0.307241916656494
0.075045108795166
0.087858282029629
0.826973140239716
-0.067276082932949
-0.179139718413353
0.917250752449036
0.254595577716827
-0.520713150501251
-0.212541252374649
-0.013282418251038
0.081097893416882
-0.396209955215454
-0.510541558265686
0.371208488941193
0.771529078483582
-0.6147221326828
0.08079618960619
-0.073252022266388
0.234450936317444
-0.26957380771637
0.290974050760269
0.063398838043213
-0.628486216068268
-0.070782646536827
0.946085631847382
-0.441442012786865
-0.185425624251366
-0.497805267572403
-0.225318625569344
-0.075367204844952
0.271256774663925
-0.280316233634949
-0.930475950241089
1.0115579366684
-0.762771427631378
-0.404461443424225
-0.860229313373566
-0.249487951397896
0.518601655960083
-0.353962004184723
0.362799137830734
-0.539456188678741
-0.207821995019913
0.156817495822907
0.262788891792297
0.394103735685349
0.131816670298576
0.334942817687988
0.203618943691254
0.169083833694458
0.109207049012184
0.716645181179047
-0.702086210250855
-0.512632429599762
-0.10488173365593
0.246633306145668
-0.226950660347939
0.581351518630981
0.743396401405335
0.205046311020851
0.256392598152161
0.378722339868546
-0.423842310905457
-0.491618812084198
-0.07902492582798
-0.010522179305554
1.59078907966614
-0.197803631424904
0.010112941265106
-0.056176476180554
0.050735779106617
-0.538430631160736
0.400401651859283
0.182737797498703
0.768513262271881
-0.655384361743927
-0.352978616952896
0.167469948530197
0.817527830600739
0.377529323101044
0.535613834857941
-0.241317123174667
0.43842425942421
0.508772134780884
-0.364504754543304
0.510834991931915
-0.358888387680054
0.167173624038696
-0.052770115435124
0.266244143247604
0.07078991830349
0.073905654251576
-0.367714941501617
-0.351273357868195
-0.469547241926193
-1.11276233196259
-1.35830211639404
0.37439501285553
-0.092140413820744
0.01115258783102
0.623409450054169
-0.312116205692291
-0.111239701509476
-0.269283026456833
-0.565820515155792
0.001270793378353
0.321021288633347
-0.862550854682922
-0.322391152381897
-0.421553522348404
0.362751632928848
-0.361578643321991
0.228008657693863
0.370747238397598
0.801287710666657
-0.224892809987068
-0.27950319647789
-0.862866818904877
0.234889850020409
0.195861026644707
-0.46726131439209
0.814051866531372
-0.013822377659381
0.146547898650169
0.217729046940804
-0.29036220908165
0.486660301685333
0.066280767321587
0.186441510915756
0.119149215519428
0.136296048760414
-0.22592656314373
0.125966995954514
0.019998716190457
-0.134330809116364
-0.480968952178955
0.816440999507904
-0.343305706977844
0.227548152208328
-0.493669748306274
-0.554006278514862
-0.354119956493378
-0.22227431833744
-0.011974468827248
0.164229527115822
-0.036563992500305
0.062231075018644
0.860487997531891
0.569633841514587
0.181514441967011
-0.117916941642761
0.114526383578777
-0.366832435131073
0.976061999797821
-0.443521857261658
-0.178463384509087
-0.456832528114319
0.544912576675415
0.03789533674717
0.433363705873489
0.021591909229755
-0.421624332666397
-0.026279360055924
-0.360528260469437
0.806761562824249
-0.204686090350151
0.192744210362434
-0.039963629096747
-0.035644792020321
0.077974490821362
0.425980687141418
-0.050264663994312
0.287912368774414
-1.13704526424408
0.283134400844574
0.229882299900055
-0.691824555397034
0.109142154455185
-0.041020922362805
-0.516088008880615
-0.053497973829508
-0.471929877996445
-0.575469315052033
-1.15860939025879
-0.130906999111176
-0.05706038326025
0.473540991544724
0.213845148682594
-0.58063679933548
-0.399851560592651
-0.332017749547958
0.775763154029846
0.15658637881279
0.67476624250412
-0.319747567176819
-0.910180389881134
0.339744925498962
-0.177268922328949
0.012109559029341
-0.806197762489319
0.006474442780018
0.841618716716766
0.421665042638779
0.732847273349762
-0.03792105615139
0.025044215843082
-0.331400841474533
-0.344627231359482
-0.26986899971962
-0.004627663642168
-0.61078017950058
-0.068441160023213
0.617618918418884
-0.303648918867111
0.301835000514984
0.395619064569473
-0.864928364753723
-0.702864408493042
-0.562704265117645
-0.236335471272469
1.12584567070007
0.190558701753616
0.513087749481201
-0.135286256670952
0.009727871976793
-0.129042968153954
-0.25763013958931
-0.182110831141472
0.359256237745285
-0.050215605646372
-0.042587045580149
-0.77772730588913
-0.532276213169098
-0.792173147201538
0.452673584222794
-0.707661092281342
0.873666763305664
-0.999549448490143
-0.093915268778801
1.28945696353912
0.409010469913483
-0.434311985969543
0.878628849983215
-0.305439054965973
0.595679581165314
-0.288804173469543
-0.500705242156982
0.378268480300903
-0.40651723742485
-0.045524787157774
-0.416662216186523
-0.207607626914978
-0.863686144351959
0.186520159244537
0.044534638524056
-0.152002736926079
-0.239965364336967
-0.644722580909729
0.480270832777023
-0.337688118219376
0.040573682636023
-0.272762596607208
-0.062703587114811
0.429970383644104
-0.27911913394928
-0.345840781927109
-0.757525265216827
1.16408538818359
0.035467475652695
-0.003180451691151
-0.251283049583435
-0.527655482292175
-0.187253430485725
-0.000358263030648
-0.059211067855358
-0.139320462942123
-0.569427132606506
-0.391307979822159
-0.051043212413788
0.380739837884903
0.461180835962296
-0.955006241798401
-0.340384960174561
-0.225120842456818
-0.104521095752716
-0.25277641415596
-1.06998002529144
0.260166168212891
0.074084840714932
-0.98338794708252
0.927648663520813
0.386579066514969
0.212839439511299
0.119426183402538
-0.631328165531158
-0.406796932220459
-0.251798778772354
0.948631584644318
-0.39752584695816
0.096553266048431
-0.3489830493927
0.402354389429092
-0.365159928798676
-0.471360236406326
0.720722854137421
-0.136087402701378
0.057066291570664
0.267119437456131
-0.883138716220856
-0.481299757957459
-0.782662868499756
0.522106945514679
-0.152053788304329
-0.584773063659668
-0.975657761096954
-0.596314907073975
-0.013522893190384
0.575717210769653
-0.462179213762283
0.834047555923462
-0.068656362593174
-0.062432281672955
1.14069902896881
0.42300546169281
-0.739762842655182
-0.075417295098305
-1.11503386497498
-0.047946684062481
-0.319434016942978
0.960084855556488
0.406087219715118
0.139909267425537
0.362235188484192
0.061784639954567
0.484643429517746
0.735981225967407
-0.265472501516342
0.411036670207977
-0.526746869087219
0.507430255413055
-0.961793184280396
-0.380386590957642
-0.050714872777462
-0.160667270421982
0.482457250356674
0.695409059524536
-0.790929615497589
0.750988066196442
-0.436863988637924
0.273289769887924
-0.47007143497467
-0.434705764055252
-0.610654652118683
-0.302632838487625
0.16157528758049
0.927720546722412
0.212960779666901
-0.452047735452652
-0.288277238607407
-0.642718493938446
-0.123931407928467
0.600656569004059
-0.330100178718567
0.460650444030762
-0.356504738330841
0.275305896997452
-0.632549703121185
1.01622200012207
0.282701104879379
0.13654051721096
-0.055438805371523
-0.584314048290253
0.357472956180572
0.184903338551521
-0.336276292800903
-0.540586233139038
-0.356844484806061
0.127616584300995
0.440595328807831
0.704942464828491
-0.096385508775711
0.864511728286743
-0.204379945993423
-1.00025904178619
0.570430517196655
0.011815158650279
-0.131346076726913
0.237328842282295
-0.047153972089291
1.1164174079895
0.188997566699982
-0.600631415843964
0.785764157772064
0.034049063920975
0.142589926719666
-0.488678097724915
-0.420616537332535
0.047984667122364
0.332490056753159
-0.278053045272827
0.230567112565041
0.057361546903849
0.258423209190369
0.819529831409454
-0.030365481972694
-0.136202275753021
-0.466597706079483
-0.475722938776016
0.981615424156189
-0.284170895814896
-0.352783113718033
-0.734211385250092
0.162099525332451
0.880224227905273
-0.445117294788361
-0.318377554416656
-0.73934668302536
0.334639430046082
0.319507926702499
0.734838366508484
0.28705108165741
-0.459093809127808
-0.630941212177277
-1.25816297531128
-1.19797039031982
-0.062325313687325
-0.040945343673229
-0.811431884765625
0.678012847900391
0.204617083072662
-0.396010667085648
0.395067185163498
0.23042106628418
-0.443246841430664
-0.256683498620987
-0.386951237916946
-1.0001038312912
-0.391062498092651
0.247280150651932
0.001773938536644
0.525576531887054
-0.620344877243042
0.469371438026428
-0.576699256896973
0.570623934268951
0.11613817512989
-0.47326472401619
0.56951642036438
-0.453337341547012
-0.475247889757156
0.263157337903976
0.626308560371399
-0.535331964492798
-1.09054923057556
0.169336453080177
0.268576353788376
-0.23871622979641
-0.437811970710754
0.775984168052673
-0.582943677902222
1.28391623497009
-0.541259109973908
-0.056387718766928
-0.104469150304794
0.299907684326172
0.521153688430786
0.726755678653717
0.35147750377655
-0.322269082069397
0.419220060110092
-0.024205669760704
-0.312958866357803
0.114229798316956
0.204328611493111
-0.592223167419434
0.218619033694267
0.341160088777542
-1.156893491745
0.633368611335754
0.2895627617836
0.763969123363495
-0.263045907020569
-0.460800349712372
-0.583542287349701
0.201077997684479
0.458956956863403
0.545591473579407
-0.898241877555847
0.716970443725586
-0.188520044088364
0.334374070167541
-0.318918585777283
-0.494187474250793
-0.40617835521698
0.166598081588745
-0.018771689385176
-1.24803233146667
-0.675340533256531
0.692230582237244
-0.54907613992691
1.52760255336761
-0.241542190313339
-0.513457894325256
1.39282333850861
0.090214274823666
-0.161488175392151
-0.822457432746887
0.525641143321991
0.097589172422886
0.098426349461079
-0.84486585855484
-0.300625115633011
0.723679065704346
-0.344433337450027
0.250219404697418
-0.057049963623285
0.643366694450378
0.073334470391274
0.26549232006073
0.963900625705719
-0.304202139377594
-0.001024007797241
-0.446176797151566
-0.43417689204216
0.140586256980896
1.11141753196716
0.255993545055389
-0.727331340312958
0.202553927898407
0.440048158168793
-0.801982820034027
-1.05277895927429
0.667408108711243
1.05313038825989
0.153222233057022
-0.873404741287231
-0.176197975873947
-0.77784538269043
0.265174388885498
-0.800565779209137
0.456866443157196
-0.248094350099564
-0.388482630252838
-0.076500348746777
0.521653175354004
0.355987519025803
0.480037927627564
0.553065955638886
0.554802894592285
0.209324717521667
0.723443865776062
0.238222867250442
-0.552384734153748
0.475797563791275
-0.930757105350494
0.659776985645294
-0.857999861240387
0.713515281677246
0.166003689169884
-0.617856800556183
-0.006450220942497
-0.523368835449219
-0.059497192502022
-0.375631511211395
-0.248112708330154
0.272868305444717
0.781765043735504
-0.916718602180481
-0.233585193753242
0.213693723082542
-0.489347785711288
-0.630749702453613
0.416521519422531
0.520437061786652
0.027127712965012
-0.118785485625267
-0.650158047676086
-0.29639920592308
1.41949093341827
-0.075067922472954
0.423644930124283
-0.072634853422642
0.50056129693985
0.445175439119339
0.235638067126274
-0.804080963134766
-0.270075708627701
0.289536774158478
0.158801168203354
-1.15677583217621
-1.04714798927307
1.16096222400665
0.396050959825516
0.067386239767075
0.925481915473938
0.360537320375442
-0.436314016580582
-0.399588912725449
0.015018433332443
0.726606011390686
0.223577886819839
-0.296891570091248
0.146788731217384
0.585724890232086
-0.506367921829224
0.960522592067719
0.018525712192059
0.804390668869019
-0.067871786653996
0.229485258460045
0.702883124351501
-0.041539497673512
-0.209292948246002
0.009020540863276
0.344289928674698
-0.510904312133789
0.356577277183533
0.180611297488213
-0.045130077749491
0.12550762295723
0.738159835338593
0.665630638599396
0.350146800279617
-0.339787036180496
0.414571642875671
0.192162871360779
-0.130595430731773
0.557555258274078
0.003355219960213
0.032777771353722
-0.849675297737122
-0.602139592170715
0.311460107564926
0.699713528156281
-0.413463860750198
-0.38997408747673
-0.405236661434174
0.106711357831955
-0.785846173763275
-0.299172043800354
0.182483211159706
0.153460338711739
0.216541603207588
0.194813460111618
-0.700382649898529
0.118172779679298
0.205802276730537
-0.552401661872864
0.285753399133682
0.39662978053093
-0.206537112593651
0.077194303274155
0.046379707753658
-0.346834748983383
-0.434265941381455
0.648099541664124
-0.012147557921708
0.379632592201233
-0.444422245025635
-0.812484323978424
-0.066895999014378
-0.254311084747314
0.106034010648727
-0.358095794916153
0.321312546730041
-0.533629953861237
-0.241267025470734
0.52198988199234
-0.582216024398804
0.502374470233917
0.319050967693329
-0.052399322390556
0.491242200136185
0.350914508104324
-1.00669836997986
0.561831176280975
-0.812245309352875
0.163984686136246
0.155333682894707
0.101817570626736
-0.16864225268364
-0.010384559631348
0.010820914059877
-0.290831744670868
-0.089925020933151
-0.696875035762787
-0.501916348934174
-0.41312164068222
-0.430452257394791
-0.218822777271271
-0.161198735237122
1.03495585918427
0.410262137651444
-0.138460487127304
-1.17819440364838
0.064847365021706
-0.814486563205719
-0.868739783763886
-0.033380687236786
-0.119449287652969
0.174854531884193
0.36406946182251
-0.01101396791637
-0.494685590267181
0.007919058203697
-0.90021938085556
0.817331373691559
-0.520854949951172
-0.053178392350674
-0.175413444638252
0.929364442825317
0.244316011667252
0.341383278369904
0.194853767752647
0.153323471546173
0.237751886248589
0.096800267696381
-0.275290757417679
-0.093528434634209
-0.362640917301178
0.137087017297745
-0.320955485105515
0.185022294521332
-0.189693585038185
0.405716270208359
0.02317726239562
0.367553144693375
0.299384713172913
-0.333503603935242
-0.846630334854126
-0.642600655555725
-0.446802616119385
0.367585003376007
-0.28264856338501
-0.382593840360641
-0.758663773536682
-0.501851916313171
0.017518013715744
-0.3337262570858
-0.729436457157135
0.473057568073273
-0.006539164111018
-0.298855096101761
-0.881261467933655
0.370503485202789
0.398353844881058
0.485005378723145
-0.062869772315025
0.041827328503132
-1.00427973270416
-0.428024679422379
0.44624251127243
-0.406178504228592
-0.560109436511993
0.16895018517971
-0.391902327537537
-0.328514397144318
0.276753425598145
0.412766724824905
0.050531603395939
-0.029017178341746
0.122477561235428
-0.429663121700287
-0.555046200752258
0.123914137482643
0.051745023578405
-0.415905267000198
1.25012004375458
-0.215798422694206
-0.123316958546638
-0.434203386306763
0.169258072972298
-0.412374526262283
1.08393394947052
-0.030983947217465
-0.258610069751739
0.304577499628067
-0.152685597538948
-0.439186096191406
0.67770391702652
0.245983377099037
-0.334156543016434
0.057616483420134
0.217581912875175
-0.584577441215515
-1.0814471244812
0.089715525507927
0.200447753071785
-0.309360861778259
0.289332985877991
-0.540192604064941
-0.538210928440094
-0.313161700963974
0.23286971449852
-0.59563535451889
0.06279218941927
-0.134691953659058
0.590072691440582
0.222193866968155
-0.070817336440086
-0.184818938374519
0.135913699865341
0.943947911262512
0.289021372795105
0.079509578645229
0.755280673503876
0.283919870853424
0.404982835054398
1.22460997104645
-0.038584936410189
0.194964081048965
0.084655068814755
0.575312435626984
-0.209834575653076
-0.038959972560406
0.30338516831398
0.323958843946457
0.195412635803223
-0.307287305593491
-0.367462277412415
-0.446043521165848
0.067444652318955
-0.69517582654953
-1.21941554546356
-0.769811987876892
0.871481060981751
0.024275444447994
0.499438643455505
-0.615062475204468
0.100005894899368
-0.468528419733048
-0.748537540435791
0.8509361743927
0.30016878247261
-0.269268900156021
-0.178969889879227
0.600728213787079
0.180959314107895
-0.264064103364944
-0.43763679265976
-0.054617509245873
-0.384287714958191
-0.843442559242249
-0.393638908863068
-0.358405709266663
-0.240569874644279
-0.620455920696259
-0.641902804374695
-0.73390918970108
-0.09379168599844
0.04084986820817
-0.254918307065964
0.537220597267151
-0.882717430591583
-0.55467677116394
0.09134541451931
-0.552137792110443
0.010893501341343
-0.848118901252747
-0.779485046863556
-0.6273512840271
-0.034189824014902
0.112337552011013
0.955398440361023
0.239672735333443
0.41070568561554
-0.489589959383011
-0.743346154689789
-0.85896509885788
0.59226655960083
-0.089944310486317
-0.767146766185761
0.520202159881592
-0.005010601133108
-0.096878051757813
0.153038457036018
-0.368405044078827
0.033286891877651
0.133916169404984
-0.268269598484039
-0.560231149196625
0.084851577877998
-0.140497714281082
0.095216453075409
0.202570870518684
0.346436053514481
-0.505595505237579
-0.198366418480873
-0.190553814172745
-0.10103003680706
-0.753596842288971
0.189395159482956
-0.549242675304413
0.401205360889435
-0.136495679616928
0.035664793103933
-0.654617190361023
0.874226212501526
-0.780688464641571
0.092378221452236
0.365201413631439
0.519215822219849
0.238727107644081
-0.107348963618279
0.127969771623611
0.234354168176651
0.151546865701675
-0.010252136737108
-0.683205008506775
0.498110055923462
-0.020223973318935
0.270581871271133
-0.186011016368866
0.174267560243607
0.159539759159088
-0.50612884759903
-0.650469303131104
-0.009272076189518
-0.963179349899292
-1.67646253108978
0.077275142073631
0.314407408237457
0.046368323266506
-0.9045250415802
-1.12215757369995
-0.129568159580231
0.446380376815796
0.806001782417297
-0.356468588113785
-0.143542289733887
-0.487644881010056
0.11063664406538
0.647236049175262
0.921469688415527
-0.258852183818817
-0.071367256343365
0.138906240463257
0.0456049926579
0.23253607749939
-0.14281202852726
0.411004394292831
0.917898118495941
-0.135375618934631
0.097621113061905
-0.160576477646828
0.291492372751236
0.538155138492584
-0.068115629255772
0.82425856590271
-0.007110914215446
-0.539301455020905
0.675044178962708
-0.743602216243744
-0.461728096008301
0.041325278580189
0.138748407363892
-0.15114825963974
-0.024675371125341
-0.277506023645401
0.120009794831276
-0.567735314369202
-0.530145585536957
0.278865963220596
-0.334289878606796
0.094622127711773
-0.585818827152252
0.336639106273651
0.436296612024307
0.16142064332962
0.115787222981453
0.741240561008453
-0.292265892028809
-0.824651777744293
-0.876198470592499
0.682855606079102
-0.402205467224121
0.891512811183929
0.148276820778847
0.420108884572983
-0.602894484996796
-0.735592246055603
0.55571174621582
-0.846809923648834
-0.448062360286713
-0.083848461508751
0.204548165202141
-0.888186454772949
0.145436957478523
-0.034931637346745
-0.791499674320221
0.146577030420303
-0.705313563346863
-0.941397249698639
1.06184864044189
-0.290187895298004
0.314105272293091
-0.159444496035576
-0.34564220905304
-0.695227801799774
0.440242856740952
0.022067524492741
-0.082736134529114
-0.590710937976837
0.430005490779877
0.446005046367645
0.821341753005981
-0.570993304252625
-0.371736347675323
0.520062804222107
-0.099173307418823
-0.584539949893951
-0.62576174736023
0.640346229076386
0.029843809083104
0.20899610221386
0.575201213359833
-0.33248445391655
1.20771646499634
0.717048048973084
0.20693626999855
0.759814381599426
-0.153529465198517
0.403926610946655
0.347606480121613
-0.662963390350342
0.258314192295074
-0.119413547217846
-0.067500039935112
-0.11291766166687
-0.614896893501282
1.09260201454163
0.127344235777855
0.332297563552856
-0.85917466878891
-0.877995371818543
0.982579588890076
-0.712545692920685
0.004605792462826
0.468221753835678
0.166910886764526
-0.048264242708683
-0.328104704618454
-0.635914444923401
0.699047327041626
0.291434705257416
-0.691080927848816
0.090602084994316
0.041615858674049
-0.381174892187119
1.19745349884033
-0.246390134096146
1.32015633583069
0.092660248279572
-0.530925333499908
0.513851761817932
-0.400311231613159
-0.684888660907745
0.748974561691284
0.169823974370956
0.571589708328247
0.069354005157948
-0.040868412703276
0.250782519578934
-0.264557421207428
-0.093794472515583
-0.098177939653397
0.698772251605988
0.763968408107758
-0.593974888324738
-0.5028116106987
0.347542464733124
-0.205710142850876
1.14792382717133
-0.486448675394058
0.283725172281265
-0.463042140007019
0.456536650657654
-0.293358504772186
-0.990358948707581
-0.042268112301827
0.314007014036179
-0.292378574609756
-0.58144074678421
-0.264573901891708
-0.550883412361145
0.023329690098763
-0.384428441524506
0.737623155117035
0.496127456426621
0.271661132574081
-0.139538303017616
-1.21384811401367
-0.53965163230896
-0.988274037837982
0.49743002653122
-0.090981662273407
-0.165687263011932
0.145342618227005
0.155900314450264
-0.510321617126465
0.711444735527039
0.147620663046837
-0.194148510694504
-0.407038927078247
0.090787202119827
-0.476079702377319
-0.40710175037384
0.310415923595428
-0.382864475250244
-0.278321385383606
-0.315246045589447
0.220299631357193
-0.453312605619431
-1.44517135620117
0.567730247974396
0.060803808271885
-0.399525552988052
-0.114856258034706
0.303927212953567
-0.067299127578735
0.673305034637451
-0.596724152565002
-0.148321285843849
0.45121493935585
0.714653551578522
0.249388709664345
-0.662551403045654
0.499172180891037
0.503388106822968
-0.067851766943932
0.662192404270172
-0.545935332775116
-0.407138794660568
0.280683219432831
0.899860382080078
0.253577768802643
-0.120898641645908
-0.180367991328239
0.565077841281891
0.094217479228973
0.322421342134476
-0.316243797540665
0.326987326145172
0.62244975566864
0.487228393554688
-0.104703605175018
0.247906684875488
-0.103070549666882
-0.301950842142105
1.09546804428101
0.666350483894348
0.528109788894653
0.527857184410095
0.800242602825165
0.096966914832592
0.086975142359734
0.294150114059448
-0.231621205806732
0.015689831227064
-0.255987912416458
-0.353792697191238
0.095224760472775
0.134256795048714
0.394630700349808
0.128235548734665
0.516477167606354
-0.043386600911617
-0.116187423467636
-0.137102797627449
0.009762853384018
0.719396233558655
0.085291542112827
-0.3305604159832
0.041262477636337
-0.116183616220951
-0.265443801879883
0.016777701675892
0.170291870832443
-0.386337429285049
-0.896682381629944
-0.748011946678162
0.234657913446426
-0.616456151008606
-0.516708314418793
-0.619377076625824
-0.190256997942925
-0.79262900352478
0.151492774486542
-0.054525852203369
-0.109630018472672
0.06629429012537
0.038722172379494
-0.427415251731873
1.54053747653961
-0.76935338973999
0.378413438796997
-0.156320959329605
0.28448423743248
-0.353028327226639
-0.909527897834778
0.86189591884613
-0.94494503736496
0.756685197353363
0.014275677502155
0.405925691127777
0.058091577142477
0.58026397228241
0.199005633592606
-0.573123872280121
0.846754848957062
0.525398194789887
-0.769416809082031
0.127087533473969
0.494508773088455
0.173427522182465
-0.353850483894348
0.298890501260757
-0.363232731819153
0.826034665107727
0.585153877735138
0.243285715579987
-0.521935403347015
0.093917824327946
-0.548970401287079
-0.762688279151917
0.23505961894989
-0.357598781585693
-0.313977032899857
-0.98003762960434
0.83334881067276
-0.273546755313873
-0.352944999933243
0.282868772745132
0.674633920192719
0.03676587343216
0.0900017619133
-1.1598287820816
0.487026214599609
0.092674434185028
0.128784909844399
0.807401955127716
-0.137716978788376
0.136155590415001
0.187929049134254
-0.068561211228371
0.097095608711243
0.301185488700867
0.036205239593983
-0.028973616659641
-0.347974359989166
0.123840473592281
-0.176640629768372
-0.345309436321259
-0.689722180366516
-0.246884703636169
0.07884380966425
-0.613637566566467
1.36574411392212
-0.286648899316788
-0.629291892051697
0.056765966117382
-0.085585311055183
0.640866935253143
0.073704712092877
0.694681346416473
-0.11688719689846
-0.241601318120956
-0.130675733089447
-0.767930567264557
0.528059184551239
-0.163097143173218
-0.563320517539978
-0.060288846492767
0.551937520503998
0.234188079833984
-0.098564743995667
-0.658642768859863
-0.078929178416729
-0.395978987216949
-0.53230607509613
-0.162827640771866
-0.261653929948807
0.213615015149117
0.637446403503418
0.173959493637085
-0.217700377106667
-0.524149537086487
0.271478712558746
0.169808253645897
0.388595312833786
-0.064146049320698
-0.600958228111267
0.517770111560822
0.175899565219879
-0.196584478020668
-0.207779511809349
0.163143068552017
-0.288507729768753
0.216117203235626
-0.548370242118835
0.623419940471649
-0.833828866481781
0.601714849472046
-0.131270587444305
-0.670298337936401
-0.365424484014511
-0.609306752681732
-0.298124104738236
0.263772904872894
-0.911190569400787
-0.498585820198059
-0.31771582365036
0.139667794108391
-0.023518158122897
-0.215083137154579
0.28099861741066
0.180643409490585
-0.142222955822945
-0.332796275615692
-0.969400525093079
-0.592764317989349
-0.565426290035248
0.097296178340912
-0.05521447584033
-1.13643503189087
-0.42789888381958
-0.703260123729706
0.154060333967209
-0.276817500591278
-0.14920574426651
0.043777212500572
0.821385979652405
0.063022173941135
-0.499940633773804
0.172425508499146
-1.26496922969818
0.003675520420074
0.317101210355759
-0.316256403923035
-1.26828992366791
-0.453092873096466
0.696459412574768
0.004852756857872
0.328849583864212
-0.690730571746826
-0.46028208732605
-0.743485689163208
-0.533730030059814
0.450941801071167
0.119778856635094
-0.087063372135162
-0.427095413208008
-1.50738859176636
-1.45213031768799
0.690254211425781
0.015999279916287
-0.548654854297638
0.316890746355057
0.418899476528168
0.180013045668602
-0.713066458702087
0.009359017014503
-0.219713166356087
0.087931178510189
0.297173082828522
0.168029204010963
-0.088543511927128
-0.673402726650238
-0.334451764822006
0.656593561172485
-1.64569938182831
0.855961918830872
0.9293252825737
0.329518973827362
-0.06214351952076
0.701965510845184
0.852324664592743
0.883126974105835
0.644819259643555
0.40644109249115
-0.143957987427712
0.244326308369637
0.340009212493896
-0.00688361376524
0.800119817256928
-0.992747902870178
0.063664436340332
1.0769921541214
0.024546038359404
-0.545767366886139
-0.610666573047638
0.56825989484787
0.609453558921814
0.301643133163452
0.354468494653702
0.40777575969696
-0.507687270641327
-0.670669317245483
-0.221622824668884
0.331818640232086
0.61743575334549
0.033253449946642
0.146573215723038
0.364602416753769
0.389372855424881
-1.16092503070831
-0.292463213205338
1.10165548324585
-0.548331260681152
-0.198412835597992
-0.422497987747192
0.045154295861721
-0.396368622779846
-0.555721521377564
-0.447898417711258
-0.77982097864151
0.268805414438248
-0.322663247585297
0.744268834590912
-1.03683793544769
-0.346879661083221
-0.970680952072144
0.495734453201294
-0.19427914917469
0.053629789501429
-1.04094815254211
-0.666120707988739
-0.279560148715973
-0.284890979528427
0.845699489116669
0.039290066808462
0.483071804046631
0.191503569483757
-0.522736549377441
-0.234004274010658
-0.427470266819
0.027056246995926
-0.756506502628326
-0.761662125587463
-0.186595916748047
-0.588921546936035
0.157684341073036
0.452532410621643
-0.313743323087692
-0.635992228984833
-0.28131902217865
0.272578090429306
0.781454980373383
0.495460659265518
-0.074984103441238
-0.642089307308197
0.245815128087997
-0.862891614437103
-0.148380607366562
-0.518089592456818
0.143031746149063
-0.566910982131958
0.094638399779797
0.622012674808502
0.273187726736069
-0.143035188317299
0.022816143929958
-0.514863789081574
1.05406033992767
-0.014431610703468
0.515755355358124
0.278750687837601
0.186767876148224
0.63507753610611
-0.276072263717651
-0.497764736413956
0.824908256530762
-0.386465817689896
0.281221300363541
0.045615620911121
0.076760515570641
-0.026795383542776
-0.210866704583168
0.261109679937363
0.097408644855023
0.674542009830475
-0.550756394863129
-0.917986512184143
-0.769739389419556
-1.40481996536255
-0.657154023647308
-1.03515553474426
-0.66266942024231
-0.112414166331291
0.619894146919251
-0.271308928728104
-0.212788820266724
0.026651564985514
-0.187318608164787
-0.202536389231682
0.062524400651455
-0.787070631980896
0.433313697576523
-0.101819701492786
-0.502103507518768
-0.347871780395508
0.172598406672478
0.87940126657486
-0.513093411922455
-1.034055352211
-1.1032909154892
1.21503603458405
0.211301580071449
0.226063460111618
0.362163335084915
-1.11248433589935
-0.194365918636322
0.526569604873657
-0.207461506128311
-0.172046065330505
0.171916276216507
0.439196318387985
0.404905557632446
-0.422733455896378
0.154773339629173
-0.045786447823048
0.482655227184296
-0.346461951732635
0.549891471862793
-0.583657383918762
0.781002163887024
0.401887625455856
0.172952726483345
-0.731376171112061
1.39027369022369
0.014473348855972
0.542017698287964
0.332795023918152
0.447232455015183
0.203998237848282
0.208301782608032
-0.30577477812767
0.434860527515411
0.022989302873612
0.020259752869606
-0.521590232849121
0.742019414901733
0.278239041566849
0.160134240984917
0.000342567684129
-0.835156321525574
0.121119529008865
-0.157449349761009
-0.124968841671944
0.078801766037941
-0.027184704318643
-0.512554168701172
-0.240009814500809
-0.52545577287674
0.326478451490402
0.491277068853378
0.761485636234283
0.313236862421036
-0.107782617211342
-1.20335125923157
0.020525991916657
0.288392931222916
-0.106755822896957
0.263154804706573
-0.35784637928009
0.619798541069031
-0.405933707952499
0.221957966685295
0.038338899612427
-0.378303706645966
-0.169969394803047
0.376839488744736
-0.210341513156891
0.963516473770142
-0.827558279037476
-0.275708585977554
-0.337310969829559
0.430972814559937
0.494800060987473
0.155729457736015
-0.32769450545311
0.025317031890154
-0.072750300168991
0.778351664543152
0.583937764167786
-0.045926116406918
-0.086724549531937
0.091326653957367
0.032843180000782
-0.647536277770996
0.600777447223663
-1.07619714736938
-0.286802172660828
0.510752677917481
-0.282095849514008
0.501099824905396
-0.380776077508926
-0.053050469607115
-0.005916312336922
0.026945978403092
-0.35368138551712
-0.695959866046906
1.0381041765213
-0.243664741516113
-0.644810140132904
-0.438944041728973
0.145187392830849
-0.095953017473221
0.043334029614925
0.670210063457489
-0.497001498937607
-0.097391322255135
0.701834082603455
0.391611397266388
-0.011994376778603
-0.160988062620163
-0.502459347248077
0.937815845012665
-0.521640956401825
0.347082018852234
-0.521974444389343
0.156416803598404
-0.499236434698105
0.170767664909363
-0.166457414627075
-0.079979881644249
0.516647458076477
0.129216313362122
-0.033028174191713
-0.096769511699677
-0.824820935726166
-0.464666455984116
0.003832124173641
-0.04801556840539
-0.360657185316086
-0.26796743273735
0.042472422122955
-0.362460434436798
-0.363017410039902
-0.596797406673431
-0.331749320030212
-0.456873208284378
0.2256019115448
0.609106838703156
0.549347639083862
0.235544204711914
0.386659145355225
0.264826655387878
0.308088779449463
0.700094044208527
0.933455228805542
0.155548453330994
-0.098516665399075
-0.275602847337723
-0.746352672576904
-0.275032579898834
-0.229225903749466
0.725603818893433
0.569198310375214
-0.081703528761864
0.716193556785584
0.453700482845306
-0.044774476438761
-0.214829474687576
0.55080384016037
0.684731006622314
0.053146038204432
0.564887583255768
0.634947001934052
0.356653660535812
-0.08909334987402
0.704218685626984
0.053704909980297
0.170988187193871
0.633226156234741
0.226004272699356
0.539643943309784
-0.418829083442688
-0.411283046007156
0.000504799187183
0.341545522212982
-0.421815872192383
-0.373406827449799
0.088468506932259
-0.694185018539429
-0.906152784824371
-0.388336628675461
-0.283051431179047
0.171619445085526
0.913314878940582
0.118324436247349
-1.25501906871796
-0.068897910416126
0.541362583637238
-0.980363130569458
-0.326901376247406
-0.357977092266083
0.121858105063438
0.296370029449463
0.102852590382099
0.045703582465649
0.138261020183563
-0.078903824090958
-0.43403297662735
-0.494794070720673
-0.440701723098755
0.122185468673706
0.089002653956413
0.701020002365112
0.388572216033936
-0.615046679973602
0.623516499996185
0.555848240852356
-0.965536415576935
-0.66312837600708
-0.809410333633423
-0.20131716132164
-0.486135393381119
0.204425722360611
0.349198490381241
0.089797295629978
0.279753357172012
-0.50966602563858
0.3293776512146
0.353583216667175
0.319751888513565
-0.594587445259094
0.300041675567627
-1.15620505809784
-0.734681010246277
-0.987585246562958
0.184715464711189
-0.024337405338883
-0.18185818195343
0.068402737379074
0.071658916771412
0.038750693202019
-0.808856308460236
-0.632480502128601
-0.087971657514572
0.147767409682274
-0.774728775024414
0.395415931940079
-0.549496352672577
-0.063385054469109
-0.475008696317673
0.872656643390656
-0.712929666042328
-1.89840483665466
-0.293831467628479
0.039498660713434
1.24895703792572
-0.539033651351929
0.278038799762726
-0.403043389320374
0.31738156080246
0.015322061255574
0.346035957336426
-0.020105347037315
0.462436854839325
-0.34966179728508
-0.585523545742035
0.228314429521561
-0.734371542930603
-0.53162407875061
0.1316327303648
0.314030796289444
-0.330447286367416
-0.737366080284119
0.533965945243835
0.217723220586777
-0.239979296922684
-0.776704847812653
0.147830039262772
-0.294612050056458
-0.331632822751999
-0.436678856611252
0.377121180295944
-0.586493849754334
0.306546568870544
-0.326566487550735
-0.134355410933495
-0.310349434614182
0.997887194156647
-0.366177439689636
0.094105586409569
-0.452472984790802
-0.460513263940811
0.131817892193794
-0.369700074195862
0.066741764545441
0.135454282164574
-0.887395739555359
-1.18098628520966
-1.25150656700134
0.210990145802498
0.704517006874085
-0.037882681936026
-0.164544492959976
-0.701121151447296
0.523763358592987
0.214035958051682
0.185069590806961
-0.123037531971931
-0.353174537420273
-0.309677422046661
-0.499128460884094
0.197321802377701
-0.260536104440689
-0.133272349834442
-0.338192045688629
-1.23651170730591
-0.35588002204895
-0.225513607263565
0.821375727653503
0.474887788295746
0.293016225099564
0.2979516685009
-0.317162454128265
-0.994342505931854
0.762674510478973
-0.205158859491348
-0.299800455570221
0.730207622051239
-0.088470406830311
-0.0666543841362
0.024444900453091
-0.852587163448334
0.525931775569916
-0.355394452810287
-0.456681907176971
0.074635393917561
0.37892085313797
0.090047687292099
0.167067900300026
-0.063712380826473
0.648696482181549
-0.52936977148056
-0.471402049064636
-0.157519668340683
0.00909399241209
0.644069075584412
0.330902934074402
1.45663475990295
-0.136952832341194
-0.149624869227409
-0.502203583717346
0.772391200065613
-0.063572064042091
0.138451188802719
-0.267421007156372
0.308170974254608
0.428041011095047
-0.012449999339879
0.905352234840393
0.020562717691064
1.06213009357452
-0.105983100831509
-0.507158875465393
0.143517464399338
0.228169247508049
-0.24122154712677
0.142354890704155
0.255334347486496
-0.960345327854157
-2
0.703103184700012
0.442222863435745
0.256636500358582
-0.30979511141777
0.562614142894745
0.1275764554739
-0.055590197443962
-0.84269905090332
-0.618291437625885
-0.993553638458252
-0.154620409011841
0.227316483855247
0.33043560385704
0.397844523191452
-0.154623746871948
0.197604477405548
0.27742525935173
0.250965893268585
0.286156207323074
0.257916003465652
-0.004773359745741
0.343437194824219
0.375927627086639
0.288204044103622
-0.840641736984253
0.741954505443573
-0.082327961921692
-0.914433538913727
-0.262847304344177
0.474231004714966
0.019784476608038
0.481713533401489
0.200710907578468
-0.480651050806046
0.86153256893158
-0.659266591072083
-1.30004501342773
0.068680882453919
-0.53198629617691
-0.713359475135803
0.047129422426224
0.111393690109253
0.460244983434677
0.259689003229141
-0.366917252540588
0.319865822792053
-0.113307110965252
0.288696467876434
-0.143713340163231
0.736766397953033
-0.285771697759628
-0.193301573395729
0.363312005996704
0.224880546331406
-0.068761475384235
0.105620168149471
-0.091242775321007
0.037594050168991
0.543020844459534
-0.063679538667202
-0.346865504980087
-0.397617161273956
0.805115163326263
0.123196318745613
-0.11069555580616
0.052277710288763
0.142888724803925
-0.689845621585846
-0.568201959133148
-0.233441710472107
0.987857818603516
0.098962880671024
0.379439443349838
-0.400651067495346
-0.307930290699005
0.04194525256753
-0.263775825500488
-1.04493176937103
0.722886145114899
-0.021028138697147
-0.668325841426849
-0.24513441324234
-0.339085578918457
0.362483233213425
-0.686976075172424
-0.24456062912941
-0.826411902904511
-0.338234305381775
-0.244994789361954
0.4206483066082
0.093833163380623
0.257803320884705
0.174234434962273
-0.191137135028839
0.487765669822693
0.235194027423859
0.441635221242905
-0.46553561091423
0.131019949913025
-0.18725323677063
-0.358756393194199
-0.029045473784208
0.407816916704178
0.339123249053955
0.384815573692322
-0.596300303936005
-1.45670533180237
0.859555721282959
0.477017641067505
-0.410708606243134
0.677840948104858
-0.753762423992157
0.286287069320679
-0.426846474409103
1.77748513221741
0.000382214784622
-0.06052477657795
0.44485154747963
0.498214662075043
-0.407251507043839
-0.562991142272949
0.002810586243868
0.037441864609718
0.429246634244919
0.515647113323212
-0.349749982357025
-0.17582568526268
0.672410070896149
0.114396274089813
1.13973021507263
-0.389534890651703
-0.588221490383148
-1.52320027351379
-0.192207366228104
-0.089244052767754
-0.596221446990967
0.754904747009277
0.088206842541695
0.970759928226471
0.369713366031647
-0.144529178738594
0.406438946723938
0.163952171802521
0.772119581699371
0.173307240009308
-0.077005557715893
0.139309838414192
0.178979575634003
-0.983669340610504
0.35773754119873
-0.094245411455631
0.157089322805405
0.254102021455765
0.111768156290054
-0.816352486610413
0.082681104540825
-0.829876244068146
0.294341653585434
0.036250650882721
-0.406410247087479
-0.80157881975174
-0.704899966716766
1.32272779941559
-0.086487412452698
0.460841089487076
-0.79646110534668
0.242141157388687
0.467786848545074
-0.207473441958427
-0.733590364456177
0.065558485686779
-0.291740357875824
0.332365751266479
0.328661233186722
-0.288121104240417
0.036767426878214
-0.569400191307068
1.01338398456573
0.198776751756668
-0.346842676401138
-0.227448746562004
-0.43988573551178
-0.658930420875549
0.063675045967102
-1.3035329580307
-0.623666048049927
-0.118163920938969
0.087263248860836
0.702861487865448
0.149648413062096
-0.082392439246178
-0.538471102714539
0.443089246749878
-0.827925443649292
-0.402931958436966
0.507739424705505
-0.030128732323647
-0.513133943080902
-0.566037893295288
-0.153720244765282
0.089501529932022
0.070422790944576
0.333145767450333
-0.372169822454453
0.331525385379791
0.272283315658569
-0.358611553907394
-0.005228064954281
-0.131277471780777
-0.237575650215149
-1.45371568202972
0.200189650058746
0.330620169639587
-0.177461415529251
0.268747538328171
-0.211094737052917
0.172017887234688
0.010475406423211
-0.09382264316082
0.069893769919872
-0.168826803565025
-0.370070576667786
-0.304270386695862
0.40633088350296
0.277295231819153
-0.436081469058991
-0.409182608127594
0.304317325353622
-0.291348665952682
-0.546261191368103
0.293050855398178
0.584853172302246
0.354842692613602
-0.245157793164253
-0.28006511926651
0.253189742565155
-0.076551347970963
0.2323999106884
0.45432385802269
0.474446624517441
-0.219804897904396
-0.750321090221405
-0.322600185871124
0.331769913434982
-0.769555032253265
-0.600961446762085
-0.765784561634064
0.44575822353363
0.653673708438873
0.058898903429508
-0.4092056453228
-0.221997663378716
0.096617192029953
-0.492759793996811
0.956853926181793
0.411376982927322
0.579052329063416
0.307822614908218
0.127035290002823
0.444390952587128
-0.168651923537254
0.443115800619125
0.397063076496124
0.658737182617188
-0.019884837791324
-0.316940486431122
-0.730645537376404
1.04925119876862
-0.041327234357596
-0.27004736661911
0.594817519187927
0.424729466438293
0.160758808255196
-0.266687601804733
-1.34128546714783
-0.322974801063538
-0.521118640899658
-0.125697404146194
-0.554381847381592
-0.339303851127625
-0.82547652721405
-0.15043742954731
-0.753151595592499
-0.278802454471588
-0.001818096265197
-0.083307668566704
-0.360008329153061
0.423125088214874
0.637980103492737
-0.014888912439346
0.972749352455139
0.151795789599419
0.965642631053925
-0.615258753299713
0.841440677642822
0.204144388437271
-0.12220399081707
0.783509194850922
-0.327136486768723
-0.065991386771202
-0.350241512060165
0.17158180475235
0.496958345174789
0.48584508895874
0.771933674812317
-0.291199624538422
-0.409725159406662
-0.891294479370117
-0.213559791445732
-0.700278699398041
-0.484063893556595
0.411035239696503
0.927376866340637
-0.221816211938858
0.333086282014847
-0.248830363154411
-0.283516854047775
-0.545257866382599
0.439773321151733
-0.165576308965683
-0.427594542503357
-0.412895113229752
-0.351620852947235
0.163655877113342
0.793739676475525
-0.2270318120718
-0.065074175596237
-0.266678869724274
0.589341402053833
-0.131920501589775
0.017312280833721
-0.006652038544416
0.648662090301514
-1.10374069213867
0.131314858794212
-0.896733999252319
-0.301328808069229
-1.35447239875793
-0.751299381256104
0.911049723625183
0.463266849517822
-0.088005349040032
-0.917501211166382
0.047329649329186
-0.430327296257019
-0.366806447505951
-0.231896370649338
-0.303990572690964
-0.327451169490814
-0.271513879299164
0.144161492586136
-0.497791081666946
-0.436809122562408
-0.468365550041199
0.174045875668526
-0.246815100312233
0.317004203796387
-0.265939474105835
-0.70214980840683
-0.589372575283051
0.056067042052746
-0.718410551548004
0.298326790332794
0.102197393774986
0.144807055592537
-1.00988817214966
-0.822105646133423
-0.370820105075836
-0.215476050972939
-0.337338596582413
-0.855442523956299
-0.692188203334808
-0.600009799003601
-0.620244860649109
0.687314391136169
-0.160040348768234
0.493071913719177
-0.029127495363355
0.478061527013779
0.724870502948761
0.377502501010895
0.548496603965759
-0.008876672014594
-0.486428439617157
0.114028811454773
-0.074292346835137
0.536535859107971
0.23789182305336
0.074604779481888
-0.33239421248436
0.343157351016998
-0.614487826824188
-0.471006631851196
-1.03433012962341
0.63532555103302
0.706304728984833
-0.462067246437073
-0.376348257064819
-0.13799475133419
-0.048037186264992
0.036016747355461
-0.437238544225693
-0.08449099957943
-0.505600214004517
0.204420536756515
0.405164808034897
-0.049956519156694
-0.118907041847706
0.544164180755615
-0.218027621507645
0.693438649177551
-0.250543385744095
0.106868013739586
0.558234035968781
0.213445335626602
-0.177917197346687
-0.129684761166573
0.64149022102356
-0.21985712647438
0.780945718288422
0.026708893477917
0.562759935855866
0.67878532409668
-0.59354966878891
0.247754365205765
0.23333965241909
-0.294363498687744
-0.334787726402283
-0.385271579027176
0.892807245254517
0.217266231775284
0.150192856788635
0.031994290649891
0.730402529239655
-0.626324653625488
-0.233485773205757
1.18509340286255
-0.013809634372592
-0.406599998474121
-0.607020139694214
0.130510881543159
0.254123389720917
0.067820429801941
-1.50652575492859
0.15849532186985
-0.500204205513001
-0.899525761604309
-0.248171329498291
0.308474898338318
0.968468546867371
-0.02854604460299
-0.392785966396332
0.940369248390198
0.830121397972107
-0.611433923244476
-0.336253196001053
-0.572948217391968
-0.33234703540802
-0.305041640996933
-1.25501322746277
0.975422501564026
-0.334394097328186
-0.619369447231293
0.574634313583374
-0.848398804664612
-1.40347409248352
-0.602805912494659
0.752651870250702
-0.054047755897045
-0.337154477834702
-0.538787245750427
-0.066801212728024
-0.094003915786743
0.599546253681183
0.328487813472748
-0.016805110499263
0.474695324897766
-0.108496271073818
0.010742392390967
-0.328899562358856
-0.059668350964785
-0.290045827627182
0.479898899793625
0.349311798810959
0.130372852087021
-0.284060418605804
-0.824215471744537
0.145608454942703
0.075162120163441
0.402788788080215
0.330383032560348
0.114369474351406
-0.253719091415405
0.274199068546295
0.170250073075295
-0.801361620426178
0.22232349216938
0.37180283665657
-0.004289419855922
0.145467013120651
0.619608819484711
0.399963736534119
-0.417584121227264
0.378294318914413
-0.152212962508202
-0.374183237552643
-0.046855751425028
0.754481494426727
0.377846330404282
-0.08180545270443
0.522273421287537
0.020589545369148
0.552486121654511
-0.100682884454727
-0.906691133975983
-0.894034743309021
-0.341605544090271
0.164468705654144
-0.070653930306435
-0.305587708950043
-0.453141897916794
-0.16064977645874
0.525953054428101
0.420370787382126
-0.306322008371353
1.38578617572784
-0.427657961845398
-0.166485548019409
0.644583404064178
-0.393970310688019
-0.449386417865753
-0.059080719947815
-0.586312532424927
-0.566063523292542
-0.084772944450379
0.030507404357195
-0.583653569221497
-1.06249713897705
-0.537824153900147
0.345843404531479
-0.149362355470657
0.620113372802734
-0.133125275373459
0.145477622747421
0.020967993885279
0.157568514347076
-0.187438920140266
0.000718273222446
0.840163230895996
-0.308486014604568
-0.244563013315201
0.005679428577423
-0.083346843719483
0.406308948993683
-0.157039865851402
-0.398566246032715
0.453895896673203
-0.553021311759949
0.810676395893097
0.259003609418869
-0.734566986560822
-0.168942376971245
0.43020436167717
-0.203368470072746
0.762758374214172
0.158555090427399
0.232298761606216
-0.223724901676178
-0.696102857589722
-0.839794278144836
0.72648823261261
-0.068290166556835
-0.865199744701386
-1.17595720291138
-0.66630220413208
-0.433200478553772
0.013889133930206
-0.148524850606918
-0.146838754415512
0.817693889141083
-0.155802175402641
-0.009164526127279
0.800523459911346
-0.431580245494843
0.46010684967041
0.527802765369415
-0.532611012458801
0.742911040782928
0.10170915722847
-0.143946006894112
0.586004793643951
-0.624905943870544
-1.03747951984406
-0.05770555138588
-0.187362924218178
-0.154807060956955
0.095227926969528
-0.092539668083191
0.707962870597839
0.300632923841476
0.034086983650923
0.903478026390076
0.761166155338287
0.394310057163239
-0.160081848502159
0.093735590577126
0.296362787485123
0.342709124088287
0.670158565044403
0.671490371227264
-1.01600658893585
-0.252856016159058
-0.034092150628567
0.686598300933838
-0.149673193693161
0.436584711074829
-0.073519498109818
-0.756129086017609
0.153078407049179
-0.387006819248199
-0.464311242103577
0.309120893478394
0.280235052108765
0.181269437074661
0.732410907745361
-0.110032990574837
0.454148530960083
0.084096863865852
-1.43516111373901
-0.170470252633095
0.581640124320984
-0.16335816681385
-0.586204469203949
-0.238380312919617
1.31039035320282
0.070948727428913
0.236925810575485
0.967726349830627
-0.493638157844543
0.137983530759811
-0.570401132106781
0.288321554660797
-0.202214971184731
0.196201235055923
0.230193048715591
-0.018203591927886
0.216914191842079
-0.583145618438721
-0.192881718277931
-0.039326272904873
0.52320921421051
0.358918905258179
-1.06405162811279
0.970879793167114
-0.880410969257355
-0.703120887279511
1.10083365440369
-0.356981217861176
-0.82531213760376
-0.866931974887848
0.285518288612366
0.23988926410675
-0.786453425884247
-0.348050951957703
-0.492278516292572
0.843318819999695
0.104615211486816
0.194639667868614
1.20047235488892
-0.293029606342316
-0.863900661468506
-0.750726759433746
-0.154341623187065
-0.305853873491287
-0.690217018127441
-0.736089944839478
0.0370282381773
0.876445949077606
0.029700795188546
-0.615742564201355
-0.319435447454453
-0.88842898607254
0.099311411380768
-0.021750841289759
0.393207997083664
0.050614111125469
0.377849996089935
0.569253444671631
0.010924591682851
0.247627764940262
-0.075745396316052
0.206400871276855
0.434845358133316
-0.7998286485672
-0.495381683111191
0.45682680606842
0.377604484558105
0.447121351957321
0.080646611750126
0.830341279506683
0.314640820026398
0.048160813748837
1.25604033470154
-0.402095019817352
-0.240492463111877
-0.335861057043076
0.622457206249237
-1.08411800861359
0.88077574968338
-0.267768919467926
0.374258041381836
-0.259698688983917
-0.661727905273438
-0.042710490524769
-0.554057896137238
0.00784794986248
-0.479068517684937
0.359226495027542
0.027015559375286
-0.079912655055523
-0.947617590427399
0.087438926100731
-0.66490763425827
-0.149445399641991
-1.14406132698059
-0.859209537506104
0.507023096084595
-0.245049864053726
-0.56509256362915
-0.474865913391113
-1.01537179946899
0.172926634550095
0.588837921619415
-0.773682475090027
-0.564099252223969
-0.927443563938141
0.1016785800457
-0.691369473934174
0.454611718654633
-0.133230924606323
0.24459682404995
-0.156295537948608
-0.375958442687988
0.089153736829758
-0.927990555763245
-1.09451282024384
0.52370697259903
0.622398912906647
-0.223731011152267
-0.89077764749527
0.377761214971542
0.188888818025589
-0.304223567247391
0.225920051336288
-0.012726809829474
-0.608006238937378
0.988504886627197
0.174504339694977
-0.170345097780228
0.484794229269028
-0.120210014283657
0.102255672216415
-0.952714800834656
-0.265322029590607
-0.179873451590538
0.924940407276154
-0.688354015350342
-0.625973999500275
0.078545682132244
0.921362161636353
0.75253164768219
0.794759750366211
-0.295692473649979
0.56921648979187
0.482965677976608
-0.378702461719513
0.002413261681795
0.499416708946228
-0.582381546497345
-0.641037166118622
0.230524331331253
-0.488131612539291
0.326234489679337
0.177321374416351
-1.76879167556763
-0.776192605495453
0.421723991632462
-0.048973981291056
0.245622962713242
0.107105851173401
0.103524439036846
-0.821890771389008
0.045604646205902
-0.039801266044378
0.32691216468811
-0.920985698699951
-0.55910587310791
-0.162192314863205
-1.00845575332642
0.017725348472595
-0.268269568681717
-0.387279778718948
-0.40301239490509
0.643666446208954
-0.006460167467594
-1.58470177650452
-0.906007528305054
-0.191911667585373
-0.911981165409088
0.695192515850067
-0.54559189081192
-1.00228559970856
0.329055309295654
-0.225749060511589
-0.396723687648773
-0.337568938732147
-0.297537684440613
-0.382294088602066
-0.245049774646759
0.427416026592255
-0.077071309089661
0.098287045955658
-0.062910236418247
0.412664949893951
-0.067334920167923
-0.477872610092163
-0.793018341064453
0.741363346576691
-0.322671175003052
-0.982689917087555
-0.380631923675537
0.901887059211731
0.483575433492661
-0.30278605222702
0.259784817695618
0.193969011306763
0.190603569149971
0.604484260082245
-0.538318455219269
-0.225281566381454
-0.17079795897007
-0.335838198661804
0.351737409830093
-0.014315523207188
0.423636555671692
-0.526775479316711
-0.99256032705307
0.859267294406891
-0.231806099414825
0.093873016536236
-0.287550151348114
-0.129713878035545
-0.449236452579498
-1.112673163414
0.367955952882767
0.815572321414948
0.064926356077194
-0.43925553560257
-0.508541107177734
-0.711380362510681
0.406639993190765
0.042824283242226
-0.537861227989197
0.476943463087082
-0.000563278794289
-0.146991387009621
-0.535501956939697
0.064677096903324
-0.97967654466629
0.104333683848381
0.498501867055893
0.050345733761788
0.119217813014984
0.631211698055267
-0.561182379722595
0.145212054252625
0.468566298484802
-0.466740787029266
-0.294562637805939
-0.286531895399094
1.28301155567169
-0.076278850436211
-0.040801290422678
0.369946360588074
-0.046705611050129
0.281957060098648
0.068624868988991
0.390269696712494
-0.451218068599701
-0.10319884121418
-0.229071855545044
0.431351065635681
0.629295408725739
-0.078057318925858
-0.2267095297575
-0.233236402273178
-0.272741377353668
-0.13696064054966
0.368533760309219
-0.617355465888977
-0.799651861190796
-0.17193777859211
-0.703769385814667
0.361553102731705
-0.194358438253403
0.713732600212097
-0.894628524780273
-0.318771004676819
0.649610757827759
-0.514380812644959
-0.238335996866226
-0.783642053604126
-1.00433731079102
-0.678962051868439
0.216314703226089
0.329555690288544
-0.004908667877316
-0.68924355506897
0.075493931770325
-0.117659166455269
-0.228346407413483
-0.775509893894196
-0.301103711128235
-0.246272087097168
0.654040575027466
-0.665177404880524
-0.036013871431351
0.235622316598892
-0.705735445022583
0.139115259051323
0.214631542563438
-0.061714142560959
-1.2081413269043
-0.551782190799713
-0.022394999861717
0.093465201556683
0.432958424091339
0.141759872436523
0.489501774311066
-0.229964047670364
0.612422645092011
0.391187787055969
-0.432778030633926
-1.23768079280853
-0.486577302217484
-0.100420668721199
-0.112479142844677
0.440848976373673
-0.254250854253769
-0.933468699455261
-0.055896028876305
-0.02640488371253
-0.132669761776924
-0.560074985027313
0.0633455067873
-0.114695981144905
-0.235551744699478
0.007243029773235
-0.30587437748909
-0.129701167345047
-0.733449995517731
-0.969631791114807
-0.300625145435333
0.39312943816185
-0.344343781471252
-0.062176760286093
-0.270600110292435
-0.553690552711487
-0.62078183889389
0.462649345397949
-0.927828133106232
-0.603250503540039
-0.061446975916624
-0.078786231577396
0.255618721246719
-0.447311729192734
0.434560775756836
-0.427790850400925
-0.620802223682404
0.44110643863678
-0.04166042804718
0.362789690494537
-0.537730216979981
0.055806234478951
0.469245076179504
0.869702219963074
0.524260103702545
-0.009467020630836
-0.426864922046661
-0.723405659198761
0.17369481921196
0.133746892213821
-0.443528413772583
-0.07793690264225
-0.189776733517647
-0.713657081127167
-0.721110582351685
0.286345988512039
-0.110386185348034
1.01000666618347
0.037699516862631
-1.18839764595032
-0.806384027004242
0.296030580997467
0.515554130077362
-0.271513611078262
0.174036949872971
-0.001601934432983
0.081442415714264
0.218320339918137
-0.547039031982422
-0.471208184957504
-0.797976911067963
-0.430943131446838
0.943059802055359
-0.79445344209671
-0.337370038032532
-0.039702232927084
-0.985579490661621
-0.28881773352623
-0.089254781603813
0.167206823825836
0.031901173293591
-0.113877691328526
0.341569840908051
0.398956209421158
0.743706226348877
-0.382605403661728
-0.524282932281494
0.639659583568573
0.140849530696869
0.015820730477572
0.763473331928253
0.137881815433502
-0.341447174549103
0.319437950849533
-0.561618804931641
-0.318325042724609
-0.457636654376984
0.342513501644135
-0.788696825504303
-0.282185286283493
-0.322672128677368
0.240007013082504
0.564244031906128
-1.6579806804657
-0.837213039398193
-1.04957950115204
-0.38874363899231
-0.43441054224968
0.103839918971062
0.481314599514008
-0.510936439037323
-0.35780069231987
-0.387878239154816
-0.244394332170486
-0.613846600055695
-1.01162624359131
-1.05731987953186
-1.03110861778259
-0.40063938498497
0.449231654405594
-0.975125670433044
-1.20733737945557
-0.638535737991333
-0.984337508678436
-0.261557996273041
-0.645767390727997
-0.366770327091217
0.029202483594418
-0.475372970104218
0.079674459993839
0.926477909088135
0.470019936561585
0.352760642766953
0.512494504451752
0.339274197816849
0.642933309078217
-0.387556463479996
0.491461932659149
-0.024977266788483
-0.39850115776062
-0.527365803718567
-0.433669924736023
-0.54189395904541
-0.82550048828125
0.231126070022583
-0.044957209378481
0.077868714928627
0.475761026144028
-0.364088952541351
0.27922797203064
0.24000371992588
-0.706419408321381
0.120853051543236
-0.306024879217148
0.311542928218842
-0.333800822496414
-0.038923393934965
-0.225615814328194
0.434028804302216
-0.297511070966721
0.431098639965057
-0.127433225512505
0.130584299564362
0.098988361656666
0.830042779445648
-0.095444239675999
-0.199878171086311
0.415749579668045
-0.067389585077763
-0.362901449203491
-0.164230346679688
-0.357915341854095
1.07419204711914
0.398004502058029
0.324420183897018
0.218105316162109
0.032501954585314
-0.553804934024811
0.043971568346024
-0.519333243370056
-0.034296683967114
-0.327938765287399
-0.445236772298813
-0.281357735395432
0.214367851614952
-0.12707494199276
1.1198023557663
0.149487093091011
-0.717640697956085
-0.356404721736908
-0.807142972946167
-0.281371921300888
-0.21122407913208
0.391181468963623
-0.266979157924652
0.404248595237732
-0.574501633644104
0.909739375114441
-0.741478502750397
-0.269003093242645
-0.448952883481979
-0.671384513378143
0.201158940792084
-0.011133863590658
0.473931044340134
0.569875061511993
-0.107409581542015
0.24410942196846
-0.520736515522003
0.154930204153061
-0.300145745277405
0.120420046150684
0.219786316156387
-0.384475737810135
-0.976071715354919
-0.778854191303253
-0.743204951286316
-0.862619459629059
0.332860827445984
0.197177857160568
-0.290692925453186
-0.240687668323517
-0.086602285504341
0.146660372614861
0.877323091030121
0.1040373519063
-0.427907407283783
0.553599417209625
0.818166375160217
-0.111228406429291
0.282075315713882
-0.369307577610016
0.037285231053829
0.100577346980572
0.094052493572235
-0.740757763385773
-1.01015651226044
-0.994660019874573
-0.099102854728699
-0.056868590414524
0.371188431978226
-0.577394485473633
0.331847906112671
-0.067830845713616
0.06768836081028
-0.711810946464539
-0.281894862651825
0.795923948287964
0.479423999786377
1.22121274471283
0.056384667754173
0.139351680874825
-0.147612556815147
0.923216044902802
0.358838677406311
-0.140369072556496
-0.280924409627914
-0.128998532891274
-0.566209256649017
0.308731913566589
0.011598013341427
-0.965991020202637
-2
-0.282885402441025
0.483521789312363
-0.669707775115967
1.04593312740326
-0.495014429092407
-0.599535644054413
0.834438860416412
-0.201294586062431
0.458691775798798
-0.237501814961433
-0.846688568592072
-0.389219671487808
-0.336955219507217
0.221964627504349
0.284501373767853
0.105525478720665
0.177824839949608
0.025275517255068
-0.48762571811676
-0.315304040908813
-0.301665067672729
0.429986745119095
0.274945348501205
0.578087568283081
-0.814139783382416
-0.067704536020756
0.278032124042511
0.545304417610168
-0.521275520324707
0.630179286003113
0.026150507852435
-0.543973803520203
0.233360886573791
-0.149718433618546
0.52462637424469
0.2249755859375
-0.351943224668503
0.571335792541504
0.121441252529621
-0.316847234964371
-0.040958184748888
0.238032177090645
-0.451535999774933
0.006219938397408
0.872362792491913
-0.611661434173584
0.668190777301788
0.366542965173721
0.333689361810684
-0.195502772927284
0.61557525396347
-0.321689069271088
0.074600607156754
-0.560070097446442
0.086357474327087
-0.399015069007874
-0.991122603416443
-0.284393161535263
0.986222743988037
-0.718138873577118
0.588113009929657
0.539756417274475
0.062047250568867
-0.701919376850128
-0.285911411046982
-0.432664752006531
-0.336270570755005
0.035814676433802
-0.564522266387939
0.229728549718857
0.579191565513611
-0.323449224233627
-0.447195827960968
0.080619655549526
-0.772754609584808
-0.632884442806244
-0.227496862411499
-0.540749132633209
-0.123320266604424
0.361775875091553
-0.338283956050873
0.335973054170609
-0.579577326774597
-0.835172235965729
0.760524213314056
-0.510194361209869
-0.001437932252884
0.110771507024765
0.469732463359833
-0.581747353076935
0.36959958076477
-0.538974463939667
-0.116845026612282
-0.610701441764832
0.756094813346863
-0.43437722325325
0.024308487772942
0.057864509522915
-0.897593498229981
-1.23050045967102
-0.986526846885681
-0.246338456869125
-0.675373911857605
-0.027499727904797
1.32840394973755
0.004324909299612
-0.529877901077271
0.383019030094147
-0.426448702812195
0.2735236287117
-0.067919865250588
-0.015927644446492
-0.354658365249634
0.384942710399628
0.402629613876343
-0.195993348956108
0.687579274177551
-0.690162718296051
0.843974232673645
-0.254152238368988
-0.093356236815453
0.350492238998413
-0.196894437074661
-0.221495807170868
-0.395744979381561
0.116719394922256
-0.087837845087051
0.225740656256676
0.111159197986126
-0.355245113372803
0.248472183942795
0.171208322048187
-0.615435183048248
0.067824095487595
0.175042480230331
-0.127535104751587
-0.193556755781174
0.076196528971195
0.129643648862839
0.395972341299057
-0.090700082480908
0.209199011325836
0.262328684329987
0.681401252746582
-0.300605028867722
-0.405012100934982
-0.959285318851471
-0.37963742017746
0.326966017484665
-0.071245163679123
0.383627533912659
0.434432446956635
0.198885232210159
1.22413980960846
-0.211322590708733
-0.63353419303894
0.740067541599274
0.223671019077301
0.439771145582199
0.390050530433655
0.23647429049015
0.561456620693207
-0.3479163646698
-0.171787545084953
0.346413135528564
-0.501796305179596
-0.28325754404068
0.574660897254944
0.256852298974991
-0.075603380799294
0.072240948677063
0.293190360069275
0.105143800377846
0.128943622112274
0.355634570121765
0.427173525094986
-0.059576455503702
-0.350234150886536
0.072928935289383
0.376790404319763
0.475488036870956
-0.276753306388855
0.236301243305206
0.309939205646515
0.148575380444527
-0.457057893276215
-0.32556277513504
0.492897778749466
-0.019308706745505
-0.192308396100998
-0.431571006774902
-0.761879086494446
-0.538594543933868
0.462618440389633
-0.162737905979157
0.192605942487717
-1.14444887638092
-0.569807708263397
-0.181855872273445
0.094547912478447
0.403125077486038
-0.362450480461121
-0.647030532360077
0.406957536935806
0.034844689071179
0.817816913127899
-0.0971365198493
0.605761051177979
0.027866326272488
-0.121387332677841
0.828885555267334
-0.51261442899704
-0.153340831398964
0.222671061754227
-1.23028492927551
-1.07460486888886
-0.496466457843781
0.564668953418732
0.131730034947395
-0.310887277126312
0.145541697740555
-0.424243807792664
0.37236076593399
-1.42079329490662
0.01628814637661
-0.839947938919067
0.435974806547165
-0.044820830225945
0.065586388111115
-0.054883118718863
0.127424120903015
-0.056890949606896
0.014061816036701
-0.100579664111137
-0.988070726394653
-0.481577128171921
-0.079288877546787
0.151102110743523
0.431282013654709
0.393768161535263
0.021393939852715
-0.015811095014215
-0.028817323967815
0.807505488395691
-0.094569161534309
-0.087755218148232
0.353713035583496
0.382685542106628
0.089591152966023
0.173471108078957
-0.585273206233978
-0.701092541217804
-0.31658411026001
-0.623233497142792
0.38483127951622
-0.367349475622177
0.535557091236115
0.24747733771801
0.323452591896057
0.553648352622986
0.042641971260309
0.523382604122162
-0.002276168670505
-0.788607716560364
0.035619117319584
0.882396459579468
0.329494625329971
-0.180459558963776
0.885944128036499
-0.850371956825256
0.299954175949097
-0.256862163543701
-0.764208555221558
0.369035482406616
-1.25220811367035
1.19319808483124
0.292634308338165
0.059261973947287
-0.721638083457947
-0.511074006557465
-0.914525985717773
0.553167045116425
-0.302067309617996
-0.66419243812561
0.481855571269989
0.213371396064758
0.204909309744835
0.60640275478363
0.999055206775665
0.010872006416321
-0.294642388820648
-0.081866100430489
0.168384999036789
-0.321733444929123
-0.068702891469002
0.36282867193222
-0.438493013381958
0.512743890285492
-0.656794846057892
0.350808501243591
-0.3057501912117
-0.486731827259064
0.640759468078613
-0.074162684381008
0.489274054765701
0.069587230682373
-0.070715360343456
-0.382518023252487
-0.413556963205338
-0.043823093175888
0.288042187690735
0.308869123458862
-0.198130011558533
-0.735473692417145
0.063375011086464
0.073643699288368
0.679126858711243
0.378052443265915
0.356198310852051
-0.342901617288589
-0.351940035820007
-0.715791404247284
0.629687011241913
0.028176827356219
-0.674676060676575
0.171353578567505
-0.584438383579254
-0.470617234706879
-0.048973832279444
-1.07829403877258
-0.562431812286377
-0.330609381198883
-0.38019272685051
-0.613980889320374
0.580874681472778
0.092285737395287
-0.097243025898933
0.372425526380539
-0.010215630754829
-0.541130602359772
-0.428302079439163
0.657801985740662
1.26300239562988
0.299103081226349
-0.46929344534874
-1.40644097328186
0.15881459414959
-0.255012035369873
0.016931183636189
0.179236099123955
0.160285651683807
0.090530872344971
-0.331499308347702
0.644914269447327
-0.289726912975311
-0.187696665525436
0.525782287120819
0.306022226810455
0.735512614250183
-0.519684374332428
0.396039605140686
-0.153002232313156
-0.301647871732712
-0.462127149105072
-1.19082498550415
0.156894311308861
-0.870825290679932
0.19624325633049
0.24123814702034
-0.090471461415291
-1.17841684818268
-0.845251977443695
-0.89752060174942
0.004941716790199
-0.38170000910759
-0.628677487373352
0.153374046087265
-0.033917583525181
-0.364888548851013
-0.752845227718353
0.003722451627254
-0.157199323177338
0.659778118133545
0.713904857635498
0.256474524736404
-0.56659060716629
0.095551386475563
-0.332801103591919
-0.505765497684479
-0.17940080165863
-0.086345113813877
0.720882534980774
-0.88173770904541
-0.23291888833046
-0.019285190850496
-0.517295598983765
-0.853909373283386
0.54930704832077
0.09134304523468
-0.133689925074577
0.61226761341095
0.015815380960703
-0.581173717975616
-0.840005099773407
0.114897660911083
-0.713691473007202
-0.466022253036499
-0.199706077575684
-0.212592452764511
-1.12814831733704
0.240559816360474
-0.385730177164078
-0.21369457244873
-0.451759994029999
0.461746156215668
0.311663568019867
-0.483333170413971
-0.225704714655876
0.534149348735809
-0.39800152182579
0.197770982980728
0.783435225486755
-0.903745114803314
-0.894702672958374
-0.115464486181736
0.423843234777451
-0.728166520595551
-0.129961907863617
0.182923167943954
0.374715626239777
-0.523866415023804
-0.135704562067986
-0.844549596309662
-0.632637500762939
0.955933451652527
0.252978980541229
-0.223620787262917
-0.138409823179245
-0.129700019955635
-0.013343144208193
-0.075431190431118
-0.143956050276756
-0.167521789669991
0.298595815896988
0.601360857486725
0.808659315109253
0.643590867519379
0.706132233142853
-0.000851456075907
-0.48118332028389
-0.026486698538065
-1.10600578784943
0.480019748210907
-0.746648013591766
0.121823415160179
-0.578141093254089
0.466975867748261
0.312286168336868
0.266655623912811
-0.253622800111771
-0.630825161933899
0.238999724388123
-0.512259840965271
-0.665340960025787
0.381649136543274
0.40227147936821
0.377551794052124
-0.561106562614441
0.593914091587067
0.200755223631859
0.372057676315308
0.436575770378113
0.93886935710907
0.013733883388341
-0.154977306723595
-0.145067766308785
-0.685625374317169
-0.478674352169037
1.17263460159302
0.123234167695045
-0.124744810163975
0.257646858692169
-0.300751894712448
-0.455880075693131
-0.730172634124756
-0.342536479234695
-0.154738426208496
0.287410795688629
-0.499112576246262
-0.900995135307312
0.913576602935791
0.016909025609493
0.5189169049263
-0.092078223824501
-0.061586983501911
-0.668552339076996
-0.048817507922649
0.717072665691376
-1.74662065505981
-1.4868323802948
0.441761374473572
-0.356724262237549
-0.750940501689911
0.129773333668709
0.867183566093445
-0.837330341339111
0.459283143281937
0.253470927476883
0.433240532875061
0.396023541688919
-0.225838273763657
0.824814319610596
0.816880524158478
0.31392702460289
0.357943624258041
0.262319058179855
-0.784597158432007
-0.207979142665863
0.266957372426987
0.547742426395416
0.409277349710465
0.268835544586182
0.042272739112377
0.606383562088013
0.618731439113617
0.269022881984711
-0.582869350910187
-0.532143831253052
0.378108441829681
-0.498983383178711
0.612577497959137
-0.847730696201324
-0.240650221705437
-0.165254846215248
-0.687897861003876
-0.00661551207304
0.215271577239037
-0.359798163175583
-0.709781169891357
-0.140032067894936
-1.11694669723511
-0.455293774604797
-0.224462121725082
-0.288936585187912
0.99306845664978
-0.065759941935539
-0.554674565792084
-0.002076283097267
-0.04139581695199
0.015640534460545
0.678384065628052
-0.273577690124512
0.172898396849632
-0.085443094372749
0.312944978475571
0.393813610076904
-0.108320660889149
-0.525369107723236
-0.437801122665405
-0.129768416285515
-0.14966157078743
0.416194498538971
-0.306910544633865
-0.128893956542015
0.19200699031353
0.286404967308044
0.307309359312057
0.996445178985596
-0.255982965230942
-0.280626893043518
-0.737156748771668
-0.880059540271759
-0.821309089660645
0.003355249762535
0.092379912734032
-0.220657646656036
0.107131242752075
-0.125920578837395
-0.568054437637329
0.839178800582886
0.364365607500076
-0.2032360881567
-0.215378195047379
-0.592116475105286
0.136679962277412
0.380312263965607
0.106769554316998
-0.425853312015533
0.318156272172928
0.221978932619095
0.11653096973896
-0.504775047302246
-0.635143518447876
-0.581793963909149
0.116974055767059
0.179139986634254
0.11417044699192
-0.242875650525093
-0.497265875339508
-0.052722677588463
0.947530746459961
-0.842979490756989
-1.03035259246826
-0.42944598197937
0.442198485136032
-0.04224343970418
0.382512927055359
0.763387560844421
-0.407679319381714
-0.360295474529266
0.023556113243103
-0.655429124832153
0.303656965494156
-0.615673899650574
0.915935039520264
-0.066207259893417
-0.551485180854797
0.045956447720528
-0.514608502388001
-0.162526041269302
-0.326594889163971
-0.567592680454254
0.307211756706238
0.875586330890656
0.471575349569321
0.275897800922394
-0.039594545960426
-0.558751344680786
-0.066112898290157
0.712546050548553
0.340115755796432
-0.391624301671982
-0.410270541906357
0.337680280208588
0.019607044756413
-0.701705873012543
0.665703654289246
0.004232052713633
0.016462296247482
0.758268237113953
-0.153530895709991
-0.755679726600647
-0.63006329536438
-0.359818875789642
-0.230036243796349
0.79370379447937
-0.063607275485993
-0.310929596424103
0.013268526643515
0.83579957485199
0.413226425647736
-0.116989240050316
-0.160695463418961
0.321412026882172
-0.268647015094757
0.22591570019722
-0.385524272918701
-0.565308272838593
0.656786680221558
0.299873113632202
-0.509186804294586
0.275062590837479
-0.533103466033936
0.400250405073166
0.187985107302666
-0.061824798583984
-0.852606296539307
-0.682509005069733
0.258645385503769
-0.827696561813355
-0.025464527308941
-0.187428683042526
0.620819747447968
-0.058930940926075
-0.086271055042744
-0.004488326609135
0.423468619585037
-0.281599164009094
-0.589535236358643
-0.451257944107056
-0.574257135391235
0.818058431148529
0.466106474399567
-0.827679872512817
0.883931696414948
-0.538599729537964
0.200274080038071
-0.148342713713646
-1.05430710315704
0.676877379417419
-0.349445343017578
-0.290479242801666
-0.609921395778656
-0.016410920768976
-0.217648655176163
-0.286722481250763
0.291841089725494
-0.104684792459011
-0.465898156166077
0.464747786521912
-0.031534478068352
0.98331481218338
0.19145330786705
-0.040904529392719
-0.506494879722595
0.037462398409844
-0.616467237472534
-0.534937977790833
-1.50984942913055
-0.039222732186318
0.464248418807983
0.249544084072113
-0.043710373342037
0.716971933841705
-0.095384076237679
-0.933244824409485
-0.576991558074951
-0.456273108720779
0.471084892749786
-0.937190294265747
-0.178029894828796
0.310725480318069
0.281049460172653
-0.093475073575974
-0.525742113590241
0.221294403076172
-0.01586676388979
-0.602069795131683
-0.654437005519867
0.222243398427963
0.092079445719719
0.51664412021637
0.309292674064636
0.82396125793457
-0.105179369449615
0.176480695605278
0.395708233118057
-0.601528108119965
-0.092388242483139
0.817443013191223
0.303761780261993
0.454784393310547
0.086793594062328
-0.096802704036236
-0.592293620109558
0.043841443955898
0.252567768096924
-0.117032587528229
-0.931095063686371
-0.041665948927403
-0.386451661586761
-0.191223293542862
-0.614674031734467
0.400733530521393
-0.30680525302887
0.527922213077545
0.395135819911957
-0.270273804664612
-0.276039391756058
0.958850204944611
-0.313712686300278
-0.645991742610931
0.03479377925396
0.300338000059128
-0.110550552606583
-0.643570065498352
0.022140793502331
0.43042665719986
-0.200360357761383
-0.352951794862747
0.213152274489403
0.996037006378174
-0.106312453746796
-0.587791264057159
-1.21535634994507
0.285708159208298
0.492830276489258
0.342638999223709
-0.758934140205383
0.703303277492523
-0.191812217235565
0.098200976848602
-0.910705626010895
-0.671989321708679
-0.272788494825363
-0.74257618188858
-1.64718163013458
-1.0905978679657
-0.309881299734116
-0.560557782649994
0.173950791358948
0.67288088798523
-0.241184785962105
0.417176276445389
-0.354940682649612
-0.408053368330002
-0.438145399093628
-0.435884147882462
-0.668746531009674
-0.993861198425293
-0.227232575416565
0.273803263902664
-0.506007552146912
-0.037087004631758
1.3703408241272
-0.096338160336018
0.418072491884232
-0.241634666919708
-1.06667828559875
-0.236484348773956
-0.032807264477015
-0.974549531936646
0.638448834419251
-0.162497013807297
-0.822283327579498
-0.690124332904816
1.05429136753082
-0.184527918696404
0.002287849783897
-0.104593060910702
0.343890994787216
-0.228451102972031
-1.07629990577698
-0.167114108800888
-1.10001015663147
-0.002765104174614
-0.281658440828323
-1.34860229492188
-0.181436732411385
-0.334205895662308
-0.379094690084457
0.005773957818747
-0.309765100479126
-0.243861988186836
-0.304403811693192
-0.023143401369453
0.007421494461596
-0.285071760416031
0.244393303990364
-0.71281635761261
0.003556318581104
0.261233329772949
-0.498133033514023
0.285921216011047
-0.699178695678711
-0.237454652786255
0.364497661590576
-0.048531442880631
0.400765925645828
-0.33841398358345
-1.39827406406403
-1.09507846832275
0.185841724276543
0.238984197378159
1.06108295917511
-0.546097218990326
0.393492817878723
-0.082823015749455
-0.832071959972382
0.793671011924744
-0.432230770587921
0.250071823596954
-0.174166649580002
0.020203556865454
0.197706744074821
0.262757748365402
0.69652396440506
-0.498261690139771
0.026177398860455
0.313135921955109
-0.276704549789429
-0.744157254695892
0.711434364318848
0.232983142137527
-1.28675138950348
-0.288555085659027
-0.044115632772446
-1.40135931968689
0.549915373325348
0.142102316021919
1.01781833171844
-0.26844334602356
0.459967136383057
0.161085695028305
0.180158853530884
-0.306408733129501
0.866735756397247
0.215259879827499
-0.438356220722199
-0.881360530853272
0.104590088129044
-0.482402145862579
-0.091453462839127
0.07683015614748
0.072349719703198
-1.10982966423035
-0.52768337726593
-0.762195885181427
0.408854961395264
0.164748102426529
-0.362397164106369
0.207301869988441
0.249860838055611
0.325817912817001
0.55561625957489
-0.014288062229753
0.337494254112244
-0.031455229967833
0.113909915089607
0.339540213346481
-0.14300212264061
0.403706252574921
-0.181810423731804
-0.127855360507965
-0.506133496761322
0.958224833011627
0.357334554195404
-0.084678344428539
-1.00339710712433
-0.079397082328796
-0.114026881754398
0.204203814268112
-0.253148823976517
0.512355983257294
-0.500575006008148
0.607669651508331
-0.143083050847054
0.622151613235474
-0.213663309812546
0.002124862745404
-0.368279844522476
-0.211096197366714
-0.276959866285324
-0.429462224245071
-0.166599571704865
-0.383162468671799
0.500330626964569
-0.447859793901444
0.391473650932312
-0.13361494243145
-0.536891579627991
-0.248038828372955
-0.133237063884735
-0.462229549884796
0.430658459663391
1.09206783771515
-0.518285036087036
0.261267006397247
-0.438915461301804
-1.44313323497772
-0.769671976566315
-0.81909441947937
-0.717837929725647
0.011384472250939
0.068449705839157
-0.452584207057953
0.66614830493927
-0.983722269535065
0.908538937568665
-0.594723582267761
-0.082335785031319
-0.766151487827301
0.373636573553085
-0.220857888460159
0.450696468353272
-0.997847437858582
-0.23676024377346
-0.27375727891922
-0.199471309781075
-0.140205100178719
0.044188968837261
-0.53908896446228
-1.08889043331146
0.190645098686218
-0.145755797624588
-0.163519978523254
-0.654497683048248
-0.785532832145691
0.541305780410767
-0.060032770037651
0.345996826887131
-0.471456587314606
0.381113171577454
0.167395144701004
-0.340231984853744
-0.048053916543722
-0.106091484427452
0.14971736073494
0.308840572834015
0.383834987878799
0.584194004535675
0.650201737880707
0.337259113788605
0.06898432970047
0.202201142907143
0.579594850540161
-0.855940222740173
-0.326922029256821
0.193696826696396
1.06207239627838
-0.004136562347412
-0.284409016370773
-0.127371579408646
-0.098844453692436
-0.567105531692505
1.60852980613709
0.518573999404907
0.087080664932728
0.529172956943512
0.154753625392914
-0.020620994269848
-0.218209326267242
0.035408087074757
0.585872173309326
-0.109797388315201
-0.422741144895554
0.265206575393677
1.2758777141571
-0.252005398273468
0.036452826112509
0.509779334068298
-0.059728123247624
-0.153870612382889
0.153010502457619
-0.241961166262627
0.800208628177643
0.357487738132477
-0.777669191360474
0.071262285113335
-0.010361574590206
0.037703543901444
-0.804676651954651
-0.685580253601074
-0.43658971786499
0.123709924519062
-0.194280236959457
0.000391675159335
-0.101685725152493
-0.592342436313629
-0.270743250846863
0.013042591512203
1.38063561916351
0.154889717698097
0.203619495034218
-0.315454512834549
0.777597784996033
0.005242611747235
0.342196732759476
-0.054447498172522
-1.1084953546524
0.613897085189819
0.16591888666153
-0.095431223511696
-0.917625427246094
-0.273675084114075
-0.265891373157501
-0.560521125793457
0.787438869476318
-0.311653912067413
-0.503991901874542
-0.412898123264313
-0.583078145980835
0.184977978467941
-0.306369185447693
-0.284821957349777
0.495022922754288
0.776417791843414
-0.114283859729767
-0.422327309846878
-0.065031953155995
0.859459638595581
-0.439370930194855
-0.273555785417557
0.104444041848183
-0.51238077878952
0.5365891456604
-0.068839251995087
-0.452842235565186
0.587957561016083
-0.243215680122375
0.10743386298418
-0.109194695949554
-0.564748644828796
0.801623404026032
0.577167987823486
-0.330389410257339
-0.614175140857697
-0.539771676063538
-0.203027203679085
-0.392427712678909
-0.157433927059174
0.490006119012833
-0.387512266635895
-0.006294038146734
0.484177112579346
-0.033926453441382
0.104945003986359
-0.443587809801102
0.262508183717728
0.397271424531937
0.375004053115845
0.00718030706048
0.830662310123444
-0.259494602680206
-0.115405648946762
0.128809720277786
-0.435247629880905
0.359491586685181
-0.375387102365494
0.110970042645931
-0.982092499732971
-0.591460525989533
0.542931318283081
-0.922271549701691
-0.707591116428375
-0.740148603916168
0.087116099894047
-0.457106113433838
0.180888250470161
-0.549540877342224
0.163699984550476
0.016399322077632
0.306520521640778
-0.269363939762115
-1.29915928840637
0.109107598662376
-0.733625411987305
-0.070078328251839
-0.08538667857647
-0.264669001102447
-0.089198432862759
0.942066252231598
0.001721468754113
-0.299561083316803
0.153793826699257
-0.111741736531258
0.610636472702026
0.837923169136047
1.04196107387543
-0.148271456360817
0.822572827339172
-0.197473809123039
-0.073427587747574
0.432671457529068
-0.080920666456223
-0.228946998715401
0.390185952186584
-0.003481752704829
-0.282197594642639
-0.00958258099854
0.070793978869915
0.08024088293314
-1.04576122760773
0.298041671514511
0.449871271848679
0.211559757590294
-0.856780827045441
-0.905093610286713
0.512858211994171
-0.787620663642883
-0.11990537494421
-0.114929005503654
-0.44821497797966
0.145626753568649
-0.209115818142891
0.110568098723888
-0.983317673206329
0.078787803649902
0.308443337678909
-0.276663154363632
0.054265312850475
0.422197222709656
-0.314560443162918
0.162947848439217
-0.214879557490349
0.326226145029068
0.054279442876577
-0.618170917034149
-0.709660887718201
-0.206935748457909
0.61299067735672
-0.367256999015808
-0.642193675041199
-1.01331233978271
0.832173585891724
-0.46706622838974
0.045349404215813
-0.057476870715618
-1.13252580165863
0.095154538750649
0.392642319202423
0.724436759948731
0.286384165287018
0.285377085208893
0.067984960973263
-0.399600654840469
0.50370717048645
0.275092095136642
-0.008579681627452
0.246054396033287
0.337614834308624
-0.453281939029694
-1.35085582733154
0.524129688739777
-0.717034220695496
-0.300165414810181
0.017313040792942
-0.95344865322113
1.16745233535767
-0.417931973934174
0.129965305328369
-0.588000416755676
0.638619542121887
-0.065735153853893
0.413506925106049
0.085928812623024
0.409244894981384
-0.412591934204102
-0.128850743174553
-0.358821004629135
-0.699572026729584
-0.154177829623222
0.260407269001007
0.049764223396778
-0.501967310905457
0.296283185482025
0.023088244721294
0.307017922401428
0.076844938099384
-0.271643489599228
-0.200389087200165
-0.775164783000946
-0.94242787361145
1.59107756614685
0.331174552440643
-0.065192744135857
-0.239725306630135
0.059811286628246
-0.414715200662613
-0.025907229632139
0.302580624818802
-0.403527438640595
0.375816196203232
-0.247674345970154
-1.54299437999725
-0.646947145462036
-0.354096740484238
1.23511588573456
0.916176915168762
-0.181641086935997
-0.484210669994354
0.071278832852841
0.357446402311325
-0.841822445392609
-0.290432572364807
-0.703303158283234
0.074527323246002
0.242241069674492
-0.076142020523548
-0.526719152927399
0.130467683076859
0.198583349585533
0.429344683885574
0.143538475036621
0.310348272323608
-0.140009060502052
-0.363603293895721
0.963294327259064
-0.642229437828064
0.541380643844605
0.343156367540359
0.63862669467926
-0.724075675010681
-0.476920336484909
0.520265221595764
0.838849544525147
0.050842151045799
0.728793740272522
0.101214274764061
-0.175710245966911
-0.123466297984123
0.611193835735321
-0.532232820987701
-1.1049325466156
0.306226491928101
-0.391919672489166
-0.632190406322479
0.363481789827347
0.479171425104141
0.158206641674042
-0.112699717283249
-1.15257441997528
-0.20514315366745
-0.469161421060562
0.130992025136948
0.582408666610718
0.243519008159637
1.26366531848907
-0.238593578338623
-1.22742474079132
-0.344345033168793
0.474427044391632
0.390463620424271
-0.044167321175337
0.061806630343199
0.072604954242706
-0.248661547899246
0.030248705297709
-0.351763546466827
-0.96630722284317
-0.242042034864426
0.546939969062805
0.39050617814064
0.193226218223572
0.70291793346405
0.121997855603695
0.491136610507965
-0.273534715175629
-0.088023655116558
-0.039562575519085
0.291789591312408
0.525596857070923
0.212156265974045
0.77408891916275
0.351458340883255
0.149843037128449
0.077316075563431
-0.471328020095825
0.284469604492187
-0.744760394096375
-0.583677768707275
0.375359654426575
0.434126615524292
0.227518171072006
0.231270119547844
-0.436954885721207
-0.402410268783569
-0.028068952262402
-0.44647228717804
0.011765316128731
-0.361745685338974
-1.19120371341705
-1.3530797958374
-0.333342134952545
-1.19386792182922
-0.054266080260277
-0.111895106732845
-0.183619737625122
0.520712018013001
0.029604764655233
0.656756699085236
-0.565122902393341
0.64072173833847
0.186149254441261
-0.013826929032803
0.297016352415085
0.334672152996063
0.58087956905365
-0.224852547049522
-0.00931341201067
0.083904623985291
0.944024860858917
-0.214872226119041
-1.27618503570557
0.8964923620224
-0.044877029955387
0.388156086206436
-0.259854525327682
0.248785823583603
0.171852111816406
-0.430329859256744
0.117525666952133
0.291554421186447
-0.35687991976738
0.452314019203186
-0.237608775496483
-0.725808501243591
-0.840710699558258
0.518367409706116
0.636399865150452
-0.203182086348534
-0.072926446795464
-0.268776595592499
-0.763111233711243
-0.000395588576794
-0.805603861808777
-0.03394740074873
-0.007693432271481
-0.12352430075407
0.090898282825947
-0.280536472797394
-1.03037524223328
0.484086185693741
0.164338245987892
-0.26995861530304
0.048708137124777
-0.726651310920715
-0.693176865577698
-0.100241921842098
0.259713679552078
0.217333525419235
-1.04790544509888
0.982723534107208
0.070097640156746
-0.230975419282913
-0.251690894365311
-0.714386701583862
0.254799157381058
0.652654528617859
0.291092157363892
0.120273873209953
-0.38041090965271
0.004193399101496
0.248696058988571
-0.614899635314941
-0.174175769090652
-0.230216190218925
0.274388283491135
0.101736649870873
-0.848681092262268
-0.327044248580933
0.898994565010071
-0.336103558540344
0.349260181188583
0.142288148403168
0.110157743096352
-0.166152253746986
0.322825282812119
-0.119495891034603
0.582955300807953
0.357921749353409
-0.32334378361702
-1.39905416965485
-0.39515483379364
0.670207560062408
-0.481658279895783
-0.374886482954025
-0.399885147809982
0.407383680343628
0.134599223732948
-0.653468906879425
-0.418775588274002
0.12406874448061
-0.251433610916138
-0.626850485801697
0.94144994020462
-1.03694140911102
1.00796949863434
-0.603980839252472
-0.373464584350586
-1.19616758823395
0.27682501077652
0.055501855909824
0.065788179636002
-0.32039201259613
0.501782238483429
-0.312256306409836
-0.070107631385326
0.006761077791452
0.008902125060558
-0.018581576645374
-0.062124878168106
-0.428069859743118
-0.673657834529877
-0.231487840414047
0.85521924495697
0.046155273914337
-0.609371781349182
-0.565515100955963
-0.562780320644379
0.322172254323959
0.551996767520905
0.223854884505272
-0.012393925338984
-0.416009873151779
0.308846682310104
-0.581814587116241
0.125971585512161
0.757497549057007
-1.03048205375671
0.035086244344711
-0.731416165828705
0.065805435180664
-0.152357891201973
-0.470551371574402
-0.190061077475548
-0.489418834447861
-0.353460669517517
-0.279682219028473
-0.09950590133667
0.255262345075607
-0.301985830068588
-0.170502781867981
0.397971868515015
0.627226948738098
0.242038518190384
-0.45098614692688
0.649072706699371
0.18886686861515
-0.196905389428139
0.297925293445587
-0.30571311712265
-0.309442162513733
-0.222272962331772
0.590703308582306
-0.326640099287033
-0.112802103161812
0.268794745206833
0.26387158036232
-0.247369587421417
-0.448402285575867
0.025191653519869
0.162635505199432
0.260961204767227
0.162855863571167
-0.346224635839462
-0.510436296463013
0.106949545443058
0.148162931203842
-0.461833387613297
-0.983545303344727
-0.21723735332489
-0.122087508440018
-0.379043370485306
-0.044131547212601
-0.498900711536408
0.520989239215851
0.543409466743469
0.165076181292534
-0.142838522791863
1.5486022233963
-0.225534483790398
-0.108008421957493
-0.857900977134705
-0.194084286689758
-0.695906043052673
0.097776345908642
0.23535031080246
-0.398573845624924
0.693556070327759
-0.494757235050201
0.468883454799652
-0.388634502887726
0.638360619544983
-0.395947605371475
0.393567264080048
0.223023101687431
-0.040259573608637
-0.675880670547485
-0.215284198522568
-0.892644345760345
-1.10185670852661
-0.82871276140213
0.500080704689026
0.16886368393898
0.066984266042709
-0.017449252307415
0.01560727506876
-0.98453426361084
-0.138663589954376
-0.550416946411133
0.021658577024937
-0.444638162851334
-0.789567530155182
1.38696229457855
-0.830206513404846
0.397928416728973
-0.608739674091339
0.082656167447567
0.583589792251587
1.00530171394348
-0.175731882452965
-0.056217066943646
-0.226131439208984
-0.404742121696472
0.323169887065887
0.257453262805939
-0.071749560534954
-0.147847771644592
-0.077531605958939
-0.351330041885376
0.064537703990936
0.226376980543137
-0.046399001032114
-0.774084270000458
-0.68954473733902
0.269064217805862
0.581174850463867
-0.116976551711559
0.30070561170578
0.060441136360169
-0.189050108194351
-0.693640112876892
0.927678644657135
-0.385173559188843
-0.137731790542603
0.521117091178894
0.22777271270752
-0.556530833244324
0.305155158042908
0.018043797463179
-0.758326172828674
0.741686463356018
0.564895033836365
-0.092039808630943
0.233234345912933
0.160097852349281
0.234280079603195
-0.544641613960266
-0.569977819919586
-1.14276814460754
0.642222225666046
0.129512548446655
-0.237008318305016
-0.412340402603149
0.089300528168678
0.307422757148743
0.646576642990112
-0.019785612821579
-0.434010446071625
0.446326702833176
-0.227560132741928
-0.074039280414581
0.763779282569885
-0.004296995699406
0.036755811423063
0.005312440916896
-0.710222840309143
-0.625339686870575
-1.03444743156433
-0.279377430677414
1.08000874519348
0.458211839199066
0.164120629429817
0.46423676609993
-0.418673306703568
-0.999423503875732
0.400988399982452


==> AAAI20-Learning Policies through Quantile Regression_arxiv/data/rock_paper_scissors/pgav.csv <==
1.000000000000000000e+00,-1.154999996908009086e-01
2.000000000000000000e+00,-1.134999996051192506e-01
3.000000000000000000e+00,-1.047999997064471278e-01
4.000000000000000000e+00,-1.029999996256083516e-01
5.000000000000000000e+00,-1.009999997075647221e-01
6.000000000000000000e+00,-9.809999996796250898e-02
7.000000000000000000e+00,-8.904999994672835317e-02
8.000000000000000000e+00,-8.649999994784593471e-02
9.000000000000000000e+00,-8.715000007301568208e-02
1.000000000000000000e+01,-8.455000003799795216e-02
1.100000000000000000e+01,-8.275000003166499418e-02
1.200000000000000000e+01,-7.944999996572735257e-02
1.300000000000000000e+01,-8.165000005625190627e-02
1.400000000000000000e+01,-8.550000013783573549e-02
1.500000000000000000e+01,-8.574999993667005438e-02
1.600000000000000000e+01,-8.299999986775220828e-02
1.700000000000000000e+01,-8.379999986849727411e-02
1.800000000000000000e+01,-8.135000004433094734e-02
1.900000000000000000e+01,-8.239999990910293337e-02
2.000000000000000000e+01,-8.489999988116322949e-02
2.100000000000000000e+01,-8.819999984465538845e-02
2.200000000000000000e+01,-9.229999975301325654e-02
2.300000000000000000e+01,-9.074999982491135930e-02
2.400000000000000000e+01,-8.639999966137112963e-02
2.500000000000000000e+01,-8.739999993704258840e-02
2.600000000000000000e+01,-8.789999981410802354e-02
2.700000000000000000e+01,-8.829999983310701794e-02
2.800000000000000000e+01,-9.054999972693622556e-02
2.900000000000000000e+01,-8.739999977871774905e-02
3.000000000000000000e+01,-8.539999973960218926e-02
3.100000000000000000e+01,-8.499999972060323650e-02
3.200000000000000000e+01,-8.184999966062606047e-02
3.300000000000000000e+01,-7.959999959915876888e-02
3.400000000000000000e+01,-8.164999956265092673e-02
3.500000000000000000e+01,-8.529999933205546780e-02
3.600000000000000000e+01,-8.234999945387246056e-02
3.700000000000000000e+01,-8.064999932423234930e-02
3.800000000000000000e+01,-7.774999938905238772e-02
3.900000000000000000e+01,-7.379999937489629958e-02
4.000000000000000000e+01,-7.494999944232405564e-02
4.100000000000000000e+01,-7.999999946914614080e-02
4.200000000000000000e+01,-8.039999972097575109e-02
4.300000000000000000e+01,-8.319999963045121572e-02
4.400000000000000000e+01,-8.004999970085918681e-02
4.500000000000000000e+01,-7.414999984204768968e-02
4.600000000000000000e+01,-8.059999975375832515e-02
4.700000000000000000e+01,-8.184999982826413056e-02
4.800000000000000000e+01,-9.139999984763562402e-02
4.900000000000000000e+01,-9.409999996423722146e-02
5.000000000000000000e+01,-9.730000021867454829e-02
5.100000000000000000e+01,-9.075000021606685618e-02
5.200000000000000000e+01,-9.289999990724029377e-02
5.300000000000000000e+01,-9.495000001043082949e-02
5.400000000000000000e+01,-1.002999999187886571e-01
5.500000000000000000e+01,-1.052000001445412697e-01
5.600000000000000000e+01,-1.023000002279877557e-01
5.700000000000000000e+01,-1.018000002764165579e-01
5.800000000000000000e+01,-9.909999996423721202e-02
5.900000000000000000e+01,-9.805000005289912779e-02
6.000000000000000000e+01,-9.789999978616834020e-02
6.100000000000000000e+01,-9.589999987743795529e-02
6.200000000000000000e+01,-9.500000002793966558e-02
6.300000000000000000e+01,-9.719999995082619082e-02
6.400000000000000000e+01,-9.320000001229347686e-02
6.500000000000000000e+01,-8.944999981671572509e-02
6.600000000000000000e+01,-9.179999975487589114e-02
6.700000000000000000e+01,-9.259999976493420160e-02
6.800000000000000000e+01,-9.125000008381904670e-02
6.900000000000000000e+01,-9.320000003091992447e-02
7.000000000000000000e+01,-8.799999994225800315e-02
7.100000000000000000e+01,-8.944999987259508178e-02
7.200000000000000000e+01,-8.504999983124436613e-02
7.300000000000000000e+01,-8.374999990686778084e-02
7.400000000000000000e+01,-8.385000014677645996e-02
7.500000000000000000e+01,-8.635000003501772103e-02
7.600000000000000000e+01,-8.325000003911554869e-02
7.700000000000000000e+01,-8.454999997280537860e-02
7.800000000000000000e+01,-8.384999980218708904e-02
7.900000000000000000e+01,-8.039999987930060432e-02
8.000000000000000000e+01,-8.324999995529651364e-02
8.100000000000000000e+01,-8.419999998062849267e-02
8.200000000000000000e+01,-9.260000013746320924e-02
8.300000000000000000e+01,-8.885000017471612888e-02
8.400000000000000000e+01,-9.359999991953371623e-02
8.500000000000000000e+01,-9.414999994449316234e-02
8.600000000000000000e+01,-9.634999985806644296e-02
8.700000000000000000e+01,-9.624999975785614170e-02
8.800000000000000000e+01,-9.315000002272429136e-02
8.900000000000000000e+01,-9.375000000000000000e-02
9.000000000000000000e+01,-9.590000003576279464e-02
9.100000000000000000e+01,-9.825000000186263904e-02
9.200000000000000000e+01,-9.449999989941715306e-02
9.300000000000000000e+01,-9.609999988228082324e-02
9.400000000000000000e+01,-9.360000002197921276e-02
9.500000000000000000e+01,-9.050000010989607546e-02
9.600000000000000000e+01,-9.270000026561321660e-02
9.700000000000000000e+01,-9.625000036321579300e-02
9.800000000000000000e+01,-9.575000022538007749e-02
9.900000000000000000e+01,-9.660000019706785346e-02
1.000000000000000000e+02,-9.290000013075769281e-02
1.010000000000000000e+02,-8.780000021681190481e-02
1.020000000000000000e+02,-9.085000025108457000e-02
1.030000000000000000e+02,-9.080000014975667111e-02
1.040000000000000000e+02,-9.065000025555493279e-02
1.050000000000000000e+02,-9.690000030212105042e-02
1.060000000000000000e+02,-9.025000032037497344e-02
1.070000000000000000e+02,-8.530000030994415450e-02
1.080000000000000000e+02,-9.115000046789646648e-02
1.090000000000000000e+02,-9.405000055208802279e-02
1.100000000000000000e+02,-9.845000067725775961e-02
1.110000000000000000e+02,-1.019500005431473316e-01
1.120000000000000000e+02,-1.006500005722046065e-01
1.130000000000000000e+02,-9.980000062845648112e-02
1.140000000000000000e+02,-9.875000037252902596e-02
1.150000000000000000e+02,-9.080000028945504897e-02
1.160000000000000000e+02,-9.275000026449561896e-02
1.170000000000000000e+02,-9.500000030733644907e-02
1.180000000000000000e+02,-9.180000023916363994e-02
1.190000000000000000e+02,-9.035000014118849121e-02
1.200000000000000000e+02,-8.925000017508863404e-02
1.210000000000000000e+02,-8.725000022910535391e-02
1.220000000000000000e+02,-8.655000023543835130e-02
1.230000000000000000e+02,-8.725000023841857077e-02
1.240000000000000000e+02,-8.690000042319299955e-02
1.250000000000000000e+02,-8.800000049173833938e-02
1.260000000000000000e+02,-8.620000050403178737e-02
1.270000000000000000e+02,-8.395000047050416025e-02
1.280000000000000000e+02,-8.525000044144689926e-02
1.290000000000000000e+02,-8.385000033304096378e-02
1.300000000000000000e+02,-7.975000018253922129e-02
1.310000000000000000e+02,-8.120000015012920902e-02
1.320000000000000000e+02,-7.865000023506582560e-02
1.330000000000000000e+02,-7.720000019297004745e-02
1.340000000000000000e+02,-7.420000011101365867e-02
1.350000000000000000e+02,-7.270000005140900279e-02
1.360000000000000000e+02,-7.449999992735682752e-02
1.370000000000000000e+02,-7.559999994933605527e-02
1.380000000000000000e+02,-7.549999998882411800e-02
1.390000000000000000e+02,-7.435000007040799830e-02
1.400000000000000000e+02,-8.125000025145709404e-02
1.410000000000000000e+02,-8.255000030621886808e-02
1.420000000000000000e+02,-8.515000004321336691e-02
1.430000000000000000e+02,-8.200000005774199519e-02
1.440000000000000000e+02,-8.460000008344650824e-02
1.450000000000000000e+02,-8.744999988004566183e-02
1.460000000000000000e+02,-8.679999986663460010e-02
1.470000000000000000e+02,-8.514999995939431798e-02
1.480000000000000000e+02,-8.574999990873038991e-02
1.490000000000000000e+02,-9.139999996870755428e-02
1.500000000000000000e+02,-8.584999982267618734e-02
1.510000000000000000e+02,-8.569999973289668671e-02
1.520000000000000000e+02,-8.429999971762297539e-02
1.530000000000000000e+02,-8.974999983794987313e-02
1.540000000000000000e+02,-9.054999968037008573e-02
1.550000000000000000e+02,-9.494999977760015808e-02
1.560000000000000000e+02,-9.769999977201224151e-02
1.570000000000000000e+02,-1.019999997317790896e-01
1.580000000000000000e+02,-9.889999964274465150e-02
1.590000000000000000e+02,-9.434999957680702265e-02
1.600000000000000000e+02,-9.224999952130021053e-02
1.610000000000000000e+02,-8.784999960102138350e-02
1.620000000000000000e+02,-8.764999967068434761e-02
1.630000000000000000e+02,-8.489999958314001227e-02
1.640000000000000000e+02,-8.319999963976444646e-02
1.650000000000000000e+02,-7.739999979734421554e-02
1.660000000000000000e+02,-7.945000002160668151e-02
1.670000000000000000e+02,-7.664999994449318843e-02
1.680000000000000000e+02,-7.700000003911555702e-02
1.690000000000000000e+02,-7.690000006929040288e-02
1.700000000000000000e+02,-8.195000020787121531e-02
1.710000000000000000e+02,-8.515000015497206642e-02
1.720000000000000000e+02,-8.345000023953616508e-02
1.730000000000000000e+02,-8.815000023692845521e-02
1.740000000000000000e+02,-9.050000011920929233e-02
1.750000000000000000e+02,-9.124999994412066884e-02
1.760000000000000000e+02,-9.214999994263053940e-02
1.770000000000000000e+02,-8.889999999664724428e-02
1.780000000000000000e+02,-9.024999995715918266e-02
1.790000000000000000e+02,-8.974999975413086584e-02
1.800000000000000000e+02,-8.699999971315265646e-02
1.810000000000000000e+02,-8.664999973960221813e-02
1.820000000000000000e+02,-8.874999968335033074e-02
1.830000000000000000e+02,-8.474999978207051199e-02
1.840000000000000000e+02,-7.949999991804360122e-02
1.850000000000000000e+02,-7.479999998584388465e-02
1.860000000000000000e+02,-7.049999976530670065e-02
1.870000000000000000e+02,-7.519999977201222152e-02
1.880000000000000000e+02,-7.594999965280296861e-02
1.890000000000000000e+02,-7.954999963752927561e-02
1.900000000000000000e+02,-7.764999957755207294e-02
1.910000000000000000e+02,-8.079999957233667540e-02
1.920000000000000000e+02,-7.559999957680701987e-02
1.930000000000000000e+02,-7.334999943152070712e-02
1.940000000000000000e+02,-7.734999943524600852e-02
1.950000000000000000e+02,-8.699999943375587297e-02
1.960000000000000000e+02,-8.544999965466561209e-02
1.970000000000000000e+02,-8.344999959692361857e-02
1.980000000000000000e+02,-8.019999973475934463e-02
1.990000000000000000e+02,-8.249999988824129049e-02
2.000000000000000000e+02,-8.244999991729855260e-02
2.010000000000000000e+02,-7.849999992176889818e-02
2.020000000000000000e+02,-8.230000002309681428e-02
2.030000000000000000e+02,-8.465000010095537208e-02
2.040000000000000000e+02,-8.720000014640391650e-02
2.050000000000000000e+02,-8.285000012256205082e-02
2.060000000000000000e+02,-8.429999995045363292e-02
2.070000000000000000e+02,-8.624999992549420291e-02
2.080000000000000000e+02,-8.804999994114041939e-02
2.090000000000000000e+02,-8.324999990873040157e-02
2.100000000000000000e+02,-8.485000002197920499e-02
2.110000000000000000e+02,-8.495000012218952012e-02
2.120000000000000000e+02,-8.499999996274708314e-02
2.130000000000000000e+02,-9.239999995566904045e-02
2.140000000000000000e+02,-8.899999988265334949e-02
2.150000000000000000e+02,-8.455000000074502919e-02
2.160000000000000000e+02,-8.695000001229344355e-02
2.170000000000000000e+02,-8.945000012405215917e-02
2.180000000000000000e+02,-9.215000013820828784e-02
2.190000000000000000e+02,-9.635000019334258314e-02
2.200000000000000000e+02,-9.944999981671570621e-02
2.210000000000000000e+02,-9.679999975487590946e-02
2.220000000000000000e+02,-9.604999981820580568e-02
2.230000000000000000e+02,-8.709999985992908367e-02
2.240000000000000000e+02,-8.884999994188548522e-02
2.250000000000000000e+02,-9.149999991990626080e-02
2.260000000000000000e+02,-8.995000003837048952e-02
2.270000000000000000e+02,-8.479999991133808923e-02
2.280000000000000000e+02,-8.039999978616832466e-02
2.290000000000000000e+02,-7.759999971836806232e-02
2.300000000000000000e+02,-7.544999998994171564e-02
2.310000000000000000e+02,-8.124999996274709368e-02
2.320000000000000000e+02,-7.619999998249113449e-02
2.330000000000000000e+02,-8.069999993778764757e-02
2.340000000000000000e+02,-8.184999987483024264e-02
2.350000000000000000e+02,-8.399999991059305116e-02
2.360000000000000000e+02,-8.154999979771673790e-02
2.370000000000000000e+02,-8.184999994933606082e-02
2.380000000000000000e+02,-7.870000006631017175e-02
2.390000000000000000e+02,-8.029999992810191167e-02
2.400000000000000000e+02,-7.794999999925496248e-02
2.410000000000000000e+02,-7.589999998919666480e-02
2.420000000000000000e+02,-8.115000003948806551e-02
2.430000000000000000e+02,-8.110000007785857223e-02
2.440000000000000000e+02,-7.605000015348198361e-02
2.450000000000000000e+02,-7.704999998211861656e-02
2.460000000000000000e+02,-7.450000002980233793e-02
2.470000000000000000e+02,-7.854999983683227938e-02
2.480000000000000000e+02,-8.629999960772694045e-02
2.490000000000000000e+02,-8.219999987632037319e-02
2.500000000000000000e+02,-8.549999983049930141e-02
2.510000000000000000e+02,-8.479999982751908194e-02
2.520000000000000000e+02,-8.899999973364174088e-02
2.530000000000000000e+02,-8.344999975524841629e-02
2.540000000000000000e+02,-8.559999974444508497e-02
2.550000000000000000e+02,-8.414999983273446782e-02
2.560000000000000000e+02,-8.564999979920685791e-02
2.570000000000000000e+02,-7.864999994635582525e-02
2.580000000000000000e+02,-7.855000015348198583e-02
2.590000000000000000e+02,-8.315000005997717769e-02
2.600000000000000000e+02,-8.700000000186264293e-02
2.610000000000000000e+02,-8.760000004433096676e-02
2.620000000000000000e+02,-8.610000004060566758e-02
2.630000000000000000e+02,-9.039999985136093485e-02
2.640000000000000000e+02,-9.009999981150032533e-02
2.650000000000000000e+02,-8.974999984726310387e-02
2.660000000000000000e+02,-8.989999981597066037e-02
2.670000000000000000e+02,-9.489999982528388167e-02
2.680000000000000000e+02,-9.219999976456165480e-02
2.690000000000000000e+02,-8.944999981671571121e-02
2.700000000000000000e+02,-8.914999990724029044e-02
2.710000000000000000e+02,-9.139999992214142832e-02
2.720000000000000000e+02,-8.800000004470347192e-02
2.730000000000000000e+02,-9.055000020191075749e-02
2.740000000000000000e+02,-8.940000033937396673e-02
2.750000000000000000e+02,-9.090000028721988146e-02
2.760000000000000000e+02,-9.485000030137598348e-02
2.770000000000000000e+02,-9.280000020749866463e-02
2.780000000000000000e+02,-9.250000032596292221e-02
2.790000000000000000e+02,-9.610000041313468411e-02
2.800000000000000000e+02,-9.310000035911800143e-02
2.810000000000000000e+02,-9.005000027827922415e-02
2.820000000000000000e+02,-9.550000024959445777e-02
2.830000000000000000e+02,-9.575000016018747617e-02
2.840000000000000000e+02,-9.894999993033706809e-02
2.850000000000000000e+02,-1.003499999921769054e-01
2.860000000000000000e+02,-9.550000012852251363e-02
2.870000000000000000e+02,-9.590000015683472490e-02
2.880000000000000000e+02,-9.475000009872019957e-02
2.890000000000000000e+02,-8.970000005327163906e-02
2.900000000000000000e+02,-8.775000012479720890e-02
2.910000000000000000e+02,-8.665000015869736560e-02
2.920000000000000000e+02,-8.825000012293457430e-02
2.930000000000000000e+02,-8.440000012516976624e-02
2.940000000000000000e+02,-8.300000018440187310e-02
2.950000000000000000e+02,-7.845000009983778277e-02
2.960000000000000000e+02,-8.190000008791686881e-02
2.970000000000000000e+02,-8.290000008419157185e-02
2.980000000000000000e+02,-8.165000006556513701e-02
2.990000000000000000e+02,-7.960000005550683932e-02
3.000000000000000000e+02,-7.679999996908008775e-02
3.010000000000000000e+02,-7.824999982491137596e-02
3.020000000000000000e+02,-7.289999973028898905e-02
3.030000000000000000e+02,-7.374999974854291873e-02
3.040000000000000000e+02,-7.369999978691341158e-02
3.050000000000000000e+02,-7.574999980628491225e-02
3.060000000000000000e+02,-8.049999973736704506e-02
3.070000000000000000e+02,-7.929999968968334811e-02
3.080000000000000000e+02,-8.189999983645976367e-02
3.090000000000000000e+02,-8.769999979995193873e-02
3.100000000000000000e+02,-8.984999979846178264e-02
3.110000000000000000e+02,-9.084999996237458353e-02
3.120000000000000000e+02,-9.550000026822090538e-02
3.130000000000000000e+02,-9.325000036507843926e-02
3.140000000000000000e+02,-9.325000030919909644e-02
3.150000000000000000e+02,-9.055000039748847818e-02
3.160000000000000000e+02,-8.425000037066639191e-02
3.170000000000000000e+02,-8.740000054240228133e-02
3.180000000000000000e+02,-8.610000053420664712e-02
3.190000000000000000e+02,-8.510000058449805616e-02
3.200000000000000000e+02,-8.800000043585896881e-02
3.210000000000000000e+02,-8.850000048987567702e-02
3.220000000000000000e+02,-8.435000029392544785e-02
3.230000000000000000e+02,-8.805000011809170635e-02
3.240000000000000000e+02,-8.315000016242266034e-02
3.250000000000000000e+02,-8.780000020749867407e-02
3.260000000000000000e+02,-9.155000013299287309e-02
3.270000000000000000e+02,-8.694999979808928914e-02
3.280000000000000000e+02,-8.824999953620135673e-02
3.290000000000000000e+02,-8.369999956339599367e-02
3.300000000000000000e+02,-8.254999964497983234e-02
3.310000000000000000e+02,-8.079999958164989227e-02
3.320000000000000000e+02,-7.764999971725047856e-02
3.330000000000000000e+02,-7.884999981150032922e-02
3.340000000000000000e+02,-8.789999968372287642e-02
3.350000000000000000e+02,-8.569999950937925992e-02
3.360000000000000000e+02,-8.179999956861136456e-02
3.370000000000000000e+02,-8.214999970048667000e-02
3.380000000000000000e+02,-8.144999979063868856e-02
3.390000000000000000e+02,-8.289999978616834075e-02
3.400000000000000000e+02,-8.394999982789159987e-02
3.410000000000000000e+02,-8.389999984763563123e-02
3.420000000000000000e+02,-8.564999981783330552e-02
3.430000000000000000e+02,-8.439999982714652127e-02
3.440000000000000000e+02,-7.755000001750886329e-02
3.450000000000000000e+02,-7.770000013522802840e-02
3.460000000000000000e+02,-7.845000017434358708e-02
3.470000000000000000e+02,-7.965000031515956369e-02
3.480000000000000000e+02,-7.765000035054982208e-02
3.490000000000000000e+02,-7.940000017173587388e-02
3.500000000000000000e+02,-7.530000017955899849e-02
3.510000000000000000e+02,-7.620000005699692491e-02
3.520000000000000000e+02,-7.464999988675118103e-02
3.530000000000000000e+02,-7.389999990351496517e-02
3.540000000000000000e+02,-7.509999975562095531e-02
3.550000000000000000e+02,-7.969999978318810518e-02
3.560000000000000000e+02,-7.914999969303607164e-02
3.570000000000000000e+02,-8.059999966993929010e-02
3.580000000000000000e+02,-8.654999948106707752e-02
3.590000000000000000e+02,-8.754999970085917960e-02
3.600000000000000000e+02,-8.994999981485307661e-02
3.610000000000000000e+02,-9.039999995380640363e-02
3.620000000000000000e+02,-9.314999993890524244e-02
3.630000000000000000e+02,-9.139999990351499459e-02
3.640000000000000000e+02,-9.274999998509883548e-02
3.650000000000000000e+02,-8.749999999068677758e-02
3.660000000000000000e+02,-8.799999997951088448e-02
3.670000000000000000e+02,-8.639999999664724206e-02
3.680000000000000000e+02,-7.970000015571715446e-02
3.690000000000000000e+02,-7.730000008828938340e-02
3.700000000000000000e+02,-7.804999997839331960e-02
3.710000000000000000e+02,-7.559999994002283841e-02
3.720000000000000000e+02,-7.595000003464520699e-02
3.730000000000000000e+02,-7.620000004768372193e-02
3.740000000000000000e+02,-8.035000005736946116e-02
3.750000000000000000e+02,-8.744999985210596960e-02
3.760000000000000000e+02,-8.604999984614551678e-02
3.770000000000000000e+02,-8.554999972693620724e-02
3.780000000000000000e+02,-8.409999975003304429e-02
3.790000000000000000e+02,-8.139999968931080354e-02
3.800000000000000000e+02,-7.964999970979988464e-02
3.810000000000000000e+02,-8.294999963603914839e-02
3.820000000000000000e+02,-8.259999954141675205e-02
3.830000000000000000e+02,-8.494999947957693198e-02
3.840000000000000000e+02,-8.229999951086938714e-02
3.850000000000000000e+02,-7.394999959506093345e-02
3.860000000000000000e+02,-7.524999975226819016e-02
3.870000000000000000e+02,-7.294999988749623077e-02
3.880000000000000000e+02,-8.149999987334012597e-02
3.890000000000000000e+02,-8.720000005327166459e-02
3.900000000000000000e+02,-9.115000000223516530e-02
3.910000000000000000e+02,-9.005000015720726614e-02
3.920000000000000000e+02,-9.180000020191073085e-02
3.930000000000000000e+02,-8.785000024363398552e-02
3.940000000000000000e+02,-8.360000020824372158e-02
3.950000000000000000e+02,-8.470000025816264155e-02
3.960000000000000000e+02,-8.595000013709067077e-02
3.970000000000000000e+02,-8.805000019259752453e-02
3.980000000000000000e+02,-8.415000034496186720e-02
3.990000000000000000e+02,-8.250000006519259133e-02
4.000000000000000000e+02,-8.560000016354024632e-02
4.010000000000000000e+02,-8.315000009723010066e-02
4.020000000000000000e+02,-7.870000009424985010e-02
4.030000000000000000e+02,-8.565000005997716603e-02
4.040000000000000000e+02,-9.360000004060567425e-02
4.050000000000000000e+02,-9.345000001601874717e-02
4.060000000000000000e+02,-9.265000011771917787e-02
4.070000000000000000e+02,-9.155000002123417358e-02
4.080000000000000000e+02,-8.870000000111757932e-02
4.090000000000000000e+02,-8.870000004768371915e-02
4.100000000000000000e+02,-8.394999989308417343e-02
4.110000000000000000e+02,-8.945000000298022891e-02
4.120000000000000000e+02,-9.295000014826652890e-02
4.130000000000000000e+02,-9.095000012777747223e-02
4.140000000000000000e+02,-8.510000019334258703e-02
4.150000000000000000e+02,-8.445000017993153918e-02
4.160000000000000000e+02,-8.775000008754432756e-02
4.170000000000000000e+02,-8.675000005401670156e-02
4.180000000000000000e+02,-8.639999991282823477e-02
4.190000000000000000e+02,-8.340000002644956667e-02
4.200000000000000000e+02,-8.505000021308661839e-02
4.210000000000000000e+02,-8.015000004321337634e-02
4.220000000000000000e+02,-7.804999996908008886e-02
4.230000000000000000e+02,-7.470000006258488423e-02
4.240000000000000000e+02,-7.525000006891786886e-02
4.250000000000000000e+02,-8.355000020004811623e-02
4.260000000000000000e+02,-8.100000036880375398e-02
4.270000000000000000e+02,-8.145000042393804596e-02
4.280000000000000000e+02,-8.485000047832727543e-02
4.290000000000000000e+02,-8.750000040978192506e-02
4.300000000000000000e+02,-8.610000031068922033e-02
4.310000000000000000e+02,-8.975000046193601366e-02
4.320000000000000000e+02,-9.110000044107437189e-02
4.330000000000000000e+02,-8.805000042542815430e-02
4.340000000000000000e+02,-8.915000054053963396e-02
4.350000000000000000e+02,-8.510000053793193020e-02
4.360000000000000000e+02,-8.175000044517218012e-02
4.370000000000000000e+02,-8.600000038743019215e-02
4.380000000000000000e+02,-8.520000038668514020e-02
4.390000000000000000e+02,-8.610000041313468910e-02
4.400000000000000000e+02,-8.495000034570696079e-02
4.410000000000000000e+02,-8.335000031627715078e-02
4.420000000000000000e+02,-7.995000025257469056e-02
4.430000000000000000e+02,-8.010000035166740806e-02
4.440000000000000000e+02,-8.015000019222497107e-02
4.450000000000000000e+02,-7.955000020563603169e-02
4.460000000000000000e+02,-8.600000017322600998e-02
4.470000000000000000e+02,-8.560000025667251211e-02
4.480000000000000000e+02,-8.935000025667250156e-02
4.490000000000000000e+02,-9.235000020824371547e-02
4.500000000000000000e+02,-9.060000022873285208e-02
4.510000000000000000e+02,-8.530000015161934290e-02
4.520000000000000000e+02,-9.100000019185247591e-02
4.530000000000000000e+02,-9.330000004731119068e-02
4.540000000000000000e+02,-9.205000010319054626e-02
4.550000000000000000e+02,-9.299999995157123833e-02
4.560000000000000000e+02,-8.699999989010392953e-02
4.570000000000000000e+02,-9.129999978467821797e-02
4.580000000000000000e+02,-8.754999973811208869e-02
4.590000000000000000e+02,-8.289999969303607497e-02
4.600000000000000000e+02,-8.274999971501528773e-02
4.610000000000000000e+02,-9.149999959394335136e-02
4.620000000000000000e+02,-9.049999956972898385e-02
4.630000000000000000e+02,-9.189999967813490545e-02
4.640000000000000000e+02,-9.709999954327941385e-02
4.650000000000000000e+02,-9.554999966174364256e-02
4.660000000000000000e+02,-9.834999969229102357e-02
4.670000000000000000e+02,-9.124999962747096238e-02
4.680000000000000000e+02,-9.009999971836805954e-02
4.690000000000000000e+02,-8.514999980106950639e-02
4.700000000000000000e+02,-8.239999991841616411e-02
4.710000000000000000e+02,-7.870000005699694101e-02
4.720000000000000000e+02,-7.810000007040801551e-02
4.730000000000000000e+02,-8.674999979324637955e-02
4.740000000000000000e+02,-7.749999986030162158e-02
4.750000000000000000e+02,-7.589999973773955966e-02
4.760000000000000000e+02,-7.284999971278012521e-02
4.770000000000000000e+02,-7.914999989792703694e-02
4.780000000000000000e+02,-8.024999978952110369e-02
4.790000000000000000e+02,-9.089999981224537728e-02
4.800000000000000000e+02,-9.734999989159405509e-02
4.810000000000000000e+02,-9.489999988116325225e-02
4.820000000000000000e+02,-9.379999998025595476e-02
4.830000000000000000e+02,-8.705000015906991240e-02
4.840000000000000000e+02,-9.325000003911557145e-02
4.850000000000000000e+02,-9.370000002905726211e-02
4.860000000000000000e+02,-9.589999991469086438e-02
4.870000000000000000e+02,-9.599999988451599076e-02
4.880000000000000000e+02,-9.654999988153578627e-02
4.890000000000000000e+02,-9.509999994188547690e-02
4.900000000000000000e+02,-8.994999969378111859e-02


==> AAAI20-Learning Policies through Quantile Regression_arxiv/data/rock_paper_scissors/pglo.csv <==
1.000000000000000000e+00,-1.492912708570740821e-01
2.000000000000000000e+00,-1.411432625849657063e-01
3.000000000000000000e+00,-1.306236323508479513e-01
4.000000000000000000e+00,-1.281555160059931198e-01
5.000000000000000000e+00,-1.325547141585806665e-01
6.000000000000000000e+00,-1.310270406192088621e-01
7.000000000000000000e+00,-1.192070471359737149e-01
8.000000000000000000e+00,-1.193153925275034083e-01
9.000000000000000000e+00,-1.143000918950231592e-01
1.000000000000000000e+01,-1.093844013252434633e-01
1.100000000000000000e+01,-1.079628439215750413e-01
1.200000000000000000e+01,-1.053873765236139348e-01
1.300000000000000000e+01,-1.080872370040619757e-01
1.400000000000000000e+01,-1.155191606426765466e-01
1.500000000000000000e+01,-1.153335677087322375e-01
1.600000000000000000e+01,-1.161752914671346365e-01
1.700000000000000000e+01,-1.155893059003152423e-01
1.800000000000000000e+01,-1.116555685444333285e-01
1.900000000000000000e+01,-1.114385947166374180e-01
2.000000000000000000e+01,-1.150809540123591684e-01
2.100000000000000000e+01,-1.165312544490185176e-01
2.200000000000000000e+01,-1.171195484053870750e-01
2.300000000000000000e+01,-1.191452016855433504e-01
2.400000000000000000e+01,-1.142035964887807703e-01
2.500000000000000000e+01,-1.110080494410102120e-01
2.600000000000000000e+01,-1.123865265046344319e-01
2.700000000000000000e+01,-1.148896592395791810e-01
2.800000000000000000e+01,-1.188138897569635949e-01
2.900000000000000000e+01,-1.211541102722801799e-01
3.000000000000000000e+01,-1.158407614455567169e-01
3.100000000000000000e+01,-1.131033799228745168e-01
3.200000000000000000e+01,-1.128730149495087154e-01
3.300000000000000000e+01,-1.129352659729098984e-01
3.400000000000000000e+01,-1.147291088795084624e-01
3.500000000000000000e+01,-1.195857101558607111e-01
3.600000000000000000e+01,-1.115686146692443370e-01
3.700000000000000000e+01,-1.098463599390490375e-01
3.800000000000000000e+01,-1.058353596382754780e-01
3.900000000000000000e+01,-1.009230518081571659e-01
4.000000000000000000e+01,-1.070162976993817988e-01
4.100000000000000000e+01,-1.170823399038022766e-01
4.200000000000000000e+01,-1.206745572343629197e-01
4.300000000000000000e+01,-1.181393755921073263e-01
4.400000000000000000e+01,-1.151034944341264299e-01
4.500000000000000000e+01,-1.044901957878075077e-01
4.600000000000000000e+01,-1.117470701503513741e-01
4.700000000000000000e+01,-1.106376274763003764e-01
4.800000000000000000e+01,-1.250383707909875353e-01
4.900000000000000000e+01,-1.310403572810273087e-01
5.000000000000000000e+01,-1.381767667567953550e-01
5.100000000000000000e+01,-1.277241470534402623e-01
5.200000000000000000e+01,-1.258558797868489232e-01
5.300000000000000000e+01,-1.342163662426244519e-01
5.400000000000000000e+01,-1.434556488485048686e-01
5.500000000000000000e+01,-1.499097312364724432e-01
5.600000000000000000e+01,-1.418854781108777052e-01
5.700000000000000000e+01,-1.419031182256820789e-01
5.800000000000000000e+01,-1.329155294354731898e-01
5.900000000000000000e+01,-1.334794728292240107e-01
6.000000000000000000e+01,-1.293593383563354793e-01
6.100000000000000000e+01,-1.283297697664235182e-01
6.200000000000000000e+01,-1.267742033627078380e-01
6.300000000000000000e+01,-1.293147938885872428e-01
6.400000000000000000e+01,-1.276145316844297661e-01
6.500000000000000000e+01,-1.221722778380382179e-01
6.600000000000000000e+01,-1.263073900274249428e-01
6.700000000000000000e+01,-1.266887073177255518e-01
6.800000000000000000e+01,-1.319094085021478846e-01
6.900000000000000000e+01,-1.350014353902339592e-01
7.000000000000000000e+01,-1.286054183251127137e-01
7.100000000000000000e+01,-1.266420351800328914e-01
7.200000000000000000e+01,-1.244434954617834044e-01
7.300000000000000000e+01,-1.262433818648596162e-01
7.400000000000000000e+01,-1.257311117618232221e-01
7.500000000000000000e+01,-1.296735215949030295e-01
7.600000000000000000e+01,-1.248779655367854846e-01
7.700000000000000000e+01,-1.252261296118113987e-01
7.800000000000000000e+01,-1.209664045814517197e-01
7.900000000000000000e+01,-1.104589419601887251e-01
8.000000000000000000e+01,-1.131696840745908678e-01
8.100000000000000000e+01,-1.134054788322120672e-01
8.200000000000000000e+01,-1.242881681008762423e-01
8.300000000000000000e+01,-1.224301652872099022e-01
8.400000000000000000e+01,-1.253039428358894147e-01
8.500000000000000000e+01,-1.206476885798347665e-01
8.600000000000000000e+01,-1.258767248698816066e-01
8.700000000000000000e+01,-1.287782565965730763e-01
8.800000000000000000e+01,-1.240195240907718266e-01
8.900000000000000000e+01,-1.295073421057277296e-01
9.000000000000000000e+01,-1.300246248699248874e-01
9.100000000000000000e+01,-1.299136622858564072e-01
9.200000000000000000e+01,-1.252806756712518399e-01
9.300000000000000000e+01,-1.253299502965919687e-01
9.400000000000000000e+01,-1.210816303831084850e-01
9.500000000000000000e+01,-1.211520801708335232e-01
9.600000000000000000e+01,-1.134294485700973881e-01
9.700000000000000000e+01,-1.201160331594210984e-01
9.800000000000000000e+01,-1.212409303092447377e-01
9.900000000000000000e+01,-1.272731155962606719e-01
1.000000000000000000e+02,-1.250821380970273400e-01
1.010000000000000000e+02,-1.197774923799156538e-01
1.020000000000000000e+02,-1.208104325231128817e-01
1.030000000000000000e+02,-1.219778766775048012e-01
1.040000000000000000e+02,-1.235502662130375795e-01
1.050000000000000000e+02,-1.297616800464431452e-01
1.060000000000000000e+02,-1.216488456584697286e-01
1.070000000000000000e+02,-1.176992285294681251e-01
1.080000000000000000e+02,-1.263484024052354271e-01
1.090000000000000000e+02,-1.314778979877988530e-01
1.100000000000000000e+02,-1.357641736655300913e-01
1.110000000000000000e+02,-1.345467413514789823e-01
1.120000000000000000e+02,-1.351308286124348612e-01
1.130000000000000000e+02,-1.340689369045969803e-01
1.140000000000000000e+02,-1.367998032674943021e-01
1.150000000000000000e+02,-1.293688998582112892e-01
1.160000000000000000e+02,-1.290279208532310040e-01
1.170000000000000000e+02,-1.299556869272904258e-01
1.180000000000000000e+02,-1.263464911632040111e-01
1.190000000000000000e+02,-1.220884235901608939e-01
1.200000000000000000e+02,-1.169409283464013516e-01
1.210000000000000000e+02,-1.139424617192157652e-01
1.220000000000000000e+02,-1.130442922426349583e-01
1.230000000000000000e+02,-1.141941556754835496e-01
1.240000000000000000e+02,-1.166067340928721163e-01
1.250000000000000000e+02,-1.216214228011895937e-01
1.260000000000000000e+02,-1.182945488768234882e-01
1.270000000000000000e+02,-1.132902038548898593e-01
1.280000000000000000e+02,-1.157702810174662811e-01
1.290000000000000000e+02,-1.184582005825842166e-01
1.300000000000000000e+02,-1.082664431301821051e-01
1.310000000000000000e+02,-1.040814335858776807e-01
1.320000000000000000e+02,-9.830775895994330049e-02
1.330000000000000000e+02,-9.676425277432740280e-02
1.340000000000000000e+02,-9.352252565180825539e-02
1.350000000000000000e+02,-9.375730261558834489e-02
1.360000000000000000e+02,-9.403586426523427577e-02
1.370000000000000000e+02,-9.742292337449545703e-02
1.380000000000000000e+02,-1.055857106716392296e-01
1.390000000000000000e+02,-1.041010924756165801e-01
1.400000000000000000e+02,-1.159398765167194145e-01
1.410000000000000000e+02,-1.205440459588720120e-01
1.420000000000000000e+02,-1.182714052928323795e-01
1.430000000000000000e+02,-1.126920182777997326e-01
1.440000000000000000e+02,-1.167300482151254204e-01
1.450000000000000000e+02,-1.150189588363947496e-01
1.460000000000000000e+02,-1.171835480993175943e-01
1.470000000000000000e+02,-1.160713116115860005e-01
1.480000000000000000e+02,-1.208083447096589824e-01
1.490000000000000000e+02,-1.322404217314830377e-01
1.500000000000000000e+02,-1.194941304877468191e-01
1.510000000000000000e+02,-1.160085798951143166e-01
1.520000000000000000e+02,-1.171939206434356728e-01
1.530000000000000000e+02,-1.277524672031522535e-01
1.540000000000000000e+02,-1.333769482135555018e-01
1.550000000000000000e+02,-1.365246017431057945e-01
1.560000000000000000e+02,-1.400946933322565757e-01
1.570000000000000000e+02,-1.422442543757712896e-01
1.580000000000000000e+02,-1.303625172013102296e-01
1.590000000000000000e+02,-1.243721164612838909e-01
1.600000000000000000e+02,-1.239310269110974333e-01
1.610000000000000000e+02,-1.208003788717558202e-01
1.620000000000000000e+02,-1.217898224186368394e-01
1.630000000000000000e+02,-1.211006899825194383e-01
1.640000000000000000e+02,-1.240173976934653144e-01
1.650000000000000000e+02,-1.170577858525432974e-01
1.660000000000000000e+02,-1.081701585276167998e-01
1.670000000000000000e+02,-1.095031200191324827e-01
1.680000000000000000e+02,-1.096435294414064288e-01
1.690000000000000000e+02,-1.130509338914945094e-01
1.700000000000000000e+02,-1.173215638948433698e-01
1.710000000000000000e+02,-1.156529098970738995e-01
1.720000000000000000e+02,-1.121597112722675926e-01
1.730000000000000000e+02,-1.163515516059792920e-01
1.740000000000000000e+02,-1.177424300897978449e-01
1.750000000000000000e+02,-1.211462788614354746e-01
1.760000000000000000e+02,-1.189497666263235470e-01
1.770000000000000000e+02,-1.179428991819588407e-01
1.780000000000000000e+02,-1.171885875244070147e-01
1.790000000000000000e+02,-1.166867310958816933e-01
1.800000000000000000e+02,-1.104136709245662901e-01
1.810000000000000000e+02,-1.099550959344664652e-01
1.820000000000000000e+02,-1.183791662443255815e-01
1.830000000000000000e+02,-1.183444559125586548e-01
1.840000000000000000e+02,-1.126323103729042763e-01
1.850000000000000000e+02,-1.086741789808160774e-01
1.860000000000000000e+02,-1.006604042841801050e-01
1.870000000000000000e+02,-1.047238883252280400e-01
1.880000000000000000e+02,-1.067987833111134210e-01
1.890000000000000000e+02,-1.115710467287129581e-01
1.900000000000000000e+02,-1.082674366898399854e-01
1.910000000000000000e+02,-1.131536696458299018e-01
1.920000000000000000e+02,-1.067935881010769195e-01
1.930000000000000000e+02,-1.023763231490131681e-01
1.940000000000000000e+02,-1.089826956780561573e-01
1.950000000000000000e+02,-1.223270426111319198e-01
1.960000000000000000e+02,-1.245875455010975741e-01
1.970000000000000000e+02,-1.240744687388329881e-01
1.980000000000000000e+02,-1.178571370573973931e-01
1.990000000000000000e+02,-1.157242379726408643e-01
2.000000000000000000e+02,-1.174035047076193994e-01
2.010000000000000000e+02,-1.178643239285277755e-01
2.020000000000000000e+02,-1.218020253237082628e-01
2.030000000000000000e+02,-1.184453769579187077e-01
2.040000000000000000e+02,-1.275826697598275161e-01
2.050000000000000000e+02,-1.225391362801003248e-01
2.060000000000000000e+02,-1.216565257594781624e-01
2.070000000000000000e+02,-1.217561615652828222e-01
2.080000000000000000e+02,-1.262448625437799787e-01
2.090000000000000000e+02,-1.237269997542142785e-01
2.100000000000000000e+02,-1.202156263806011538e-01
2.110000000000000000e+02,-1.206325944006518547e-01
2.120000000000000000e+02,-1.182731127452126552e-01
2.130000000000000000e+02,-1.272660300261292954e-01
2.140000000000000000e+02,-1.209937498748543394e-01
2.150000000000000000e+02,-1.181274857910077219e-01
2.160000000000000000e+02,-1.179168781204909117e-01
2.170000000000000000e+02,-1.187970193350604275e-01
2.180000000000000000e+02,-1.245988451538869168e-01
2.190000000000000000e+02,-1.316547810949140473e-01
2.200000000000000000e+02,-1.415599454131630797e-01
2.210000000000000000e+02,-1.412213910618894674e-01
2.220000000000000000e+02,-1.403720879926684262e-01
2.230000000000000000e+02,-1.337860791140060013e-01
2.240000000000000000e+02,-1.289676706017045538e-01
2.250000000000000000e+02,-1.258008744142078972e-01
2.260000000000000000e+02,-1.223806567042803328e-01
2.270000000000000000e+02,-1.222320713793844382e-01
2.280000000000000000e+02,-1.180037225108236804e-01
2.290000000000000000e+02,-1.091141230522951477e-01
2.300000000000000000e+02,-1.023952685748896890e-01
2.310000000000000000e+02,-1.090328632978324330e-01
2.320000000000000000e+02,-1.073842907815555914e-01
2.330000000000000000e+02,-1.095081585927747542e-01
2.340000000000000000e+02,-1.159282555461163128e-01
2.350000000000000000e+02,-1.203469394077508470e-01
2.360000000000000000e+02,-1.200538634316040409e-01
2.370000000000000000e+02,-1.156557320765787683e-01
2.380000000000000000e+02,-1.197062194457402251e-01
2.390000000000000000e+02,-1.246701478430571053e-01
2.400000000000000000e+02,-1.178015684065639584e-01
2.410000000000000000e+02,-1.092854759421061639e-01
2.420000000000000000e+02,-1.167144134472045125e-01
2.430000000000000000e+02,-1.182145526699848875e-01
2.440000000000000000e+02,-1.140756165944307038e-01
2.450000000000000000e+02,-1.168752120948595152e-01
2.460000000000000000e+02,-1.131865613040734242e-01
2.470000000000000000e+02,-1.207370535420509844e-01
2.480000000000000000e+02,-1.301999994758135104e-01
2.490000000000000000e+02,-1.287001074126465638e-01
2.500000000000000000e+02,-1.286549530650065998e-01
2.510000000000000000e+02,-1.326577057037643392e-01
2.520000000000000000e+02,-1.433010127742487816e-01
2.530000000000000000e+02,-1.286478702743042712e-01
2.540000000000000000e+02,-1.307988934966864691e-01
2.550000000000000000e+02,-1.231657338195444179e-01
2.560000000000000000e+02,-1.253718767264597744e-01
2.570000000000000000e+02,-1.169243712170524169e-01
2.580000000000000000e+02,-1.118268314750703318e-01
2.590000000000000000e+02,-1.113444586928768743e-01
2.600000000000000000e+02,-1.140905888271174645e-01
2.610000000000000000e+02,-1.107935335295205243e-01
2.620000000000000000e+02,-1.118970929021398664e-01
2.630000000000000000e+02,-1.219901881191558374e-01
2.640000000000000000e+02,-1.240262433519239149e-01
2.650000000000000000e+02,-1.193369479520039744e-01
2.660000000000000000e+02,-1.143599670591170792e-01
2.670000000000000000e+02,-1.241504698756095149e-01
2.680000000000000000e+02,-1.192621504421173678e-01
2.690000000000000000e+02,-1.163321037070748076e-01
2.700000000000000000e+02,-1.149594461673829893e-01
2.710000000000000000e+02,-1.223312138900829460e-01
2.720000000000000000e+02,-1.129539576199776185e-01
2.730000000000000000e+02,-1.173015888311580573e-01
2.740000000000000000e+02,-1.202697266800802911e-01
2.750000000000000000e+02,-1.236061160940417208e-01
2.760000000000000000e+02,-1.244764664879566274e-01
2.770000000000000000e+02,-1.291546423653637810e-01
2.780000000000000000e+02,-1.284228344919614295e-01
2.790000000000000000e+02,-1.353656343421257846e-01
2.800000000000000000e+02,-1.302885738887179790e-01
2.810000000000000000e+02,-1.310432619086858153e-01
2.820000000000000000e+02,-1.401043722881752385e-01
2.830000000000000000e+02,-1.367327710516448303e-01
2.840000000000000000e+02,-1.367857965972634759e-01
2.850000000000000000e+02,-1.337000751159250767e-01
2.860000000000000000e+02,-1.277746034613950199e-01
2.870000000000000000e+02,-1.282942901681164982e-01
2.880000000000000000e+02,-1.238976846622186212e-01
2.890000000000000000e+02,-1.222132281815259125e-01
2.900000000000000000e+02,-1.214202764852826411e-01
2.910000000000000000e+02,-1.184136194695075694e-01
2.920000000000000000e+02,-1.203652225534442982e-01
2.930000000000000000e+02,-1.106095406149145421e-01
2.940000000000000000e+02,-1.084125957440305599e-01
2.950000000000000000e+02,-1.007243690979081896e-01
2.960000000000000000e+02,-1.095114108683782617e-01
2.970000000000000000e+02,-1.084360532612396455e-01
2.980000000000000000e+02,-1.070099588723749384e-01
2.990000000000000000e+02,-1.100046051693461258e-01
3.000000000000000000e+02,-1.019626707744692579e-01
3.010000000000000000e+02,-1.044795153734414395e-01
3.020000000000000000e+02,-1.023803319760934888e-01
3.030000000000000000e+02,-1.079580030229832927e-01
3.040000000000000000e+02,-1.047243449838652918e-01
3.050000000000000000e+02,-1.090033831363132477e-01
3.060000000000000000e+02,-1.171503748957382629e-01
3.070000000000000000e+02,-1.188298616598839619e-01
3.080000000000000000e+02,-1.182082632804611622e-01
3.090000000000000000e+02,-1.217251376821305714e-01
3.100000000000000000e+02,-1.231790786995247411e-01
3.110000000000000000e+02,-1.218891286841480848e-01
3.120000000000000000e+02,-1.300882936487954278e-01
3.130000000000000000e+02,-1.258442873075152069e-01
3.140000000000000000e+02,-1.223616393617625309e-01
3.150000000000000000e+02,-1.175878909210236051e-01
3.160000000000000000e+02,-1.133014639515239480e-01
3.170000000000000000e+02,-1.158207681857762739e-01
3.180000000000000000e+02,-1.201967750554492065e-01
3.190000000000000000e+02,-1.218490145383752110e-01
3.200000000000000000e+02,-1.275866145424959242e-01
3.210000000000000000e+02,-1.319701052891134041e-01
3.220000000000000000e+02,-1.216719439013014270e-01
3.230000000000000000e+02,-1.283209260425064446e-01
3.240000000000000000e+02,-1.185198671850882790e-01
3.250000000000000000e+02,-1.236379689813091320e-01
3.260000000000000000e+02,-1.246339462607320009e-01
3.270000000000000000e+02,-1.245139116991403894e-01
3.280000000000000000e+02,-1.214341445911034795e-01
3.290000000000000000e+02,-1.163819514909819747e-01
3.300000000000000000e+02,-1.131318157289248755e-01
3.310000000000000000e+02,-1.124253054980081934e-01
3.320000000000000000e+02,-1.070987259204227993e-01
3.330000000000000000e+02,-1.137903415795833290e-01
3.340000000000000000e+02,-1.295472081049792445e-01
3.350000000000000000e+02,-1.220924434710745771e-01
3.360000000000000000e+02,-1.185581276260299355e-01
3.370000000000000000e+02,-1.230159693406922133e-01
3.380000000000000000e+02,-1.193821429316725552e-01
3.390000000000000000e+02,-1.254204652318419433e-01
3.400000000000000000e+02,-1.267617678458168029e-01
3.410000000000000000e+02,-1.242359637186733756e-01
3.420000000000000000e+02,-1.197575865295718300e-01
3.430000000000000000e+02,-1.170303535188328831e-01
3.440000000000000000e+02,-1.104596869159558126e-01
3.450000000000000000e+02,-1.091803114279232545e-01
3.460000000000000000e+02,-1.103693908092340248e-01
3.470000000000000000e+02,-1.063825179253066189e-01
3.480000000000000000e+02,-1.056487056634491939e-01
3.490000000000000000e+02,-1.055923655533178990e-01
3.500000000000000000e+02,-1.039811787583817815e-01
3.510000000000000000e+02,-1.108274457623664444e-01
3.520000000000000000e+02,-1.117529310610366894e-01
3.530000000000000000e+02,-1.132470455655354702e-01
3.540000000000000000e+02,-1.154322449563841557e-01
3.550000000000000000e+02,-1.153764627895029760e-01
3.560000000000000000e+02,-1.146539081626429535e-01
3.570000000000000000e+02,-1.187711932762826744e-01
3.580000000000000000e+02,-1.252843190014755470e-01
3.590000000000000000e+02,-1.283733694656188362e-01
3.600000000000000000e+02,-1.274619648693795515e-01
3.610000000000000000e+02,-1.217343264430779670e-01
3.620000000000000000e+02,-1.250972614964819818e-01
3.630000000000000000e+02,-1.234146843920749664e-01
3.640000000000000000e+02,-1.239667827345936613e-01
3.650000000000000000e+02,-1.165972512139668571e-01
3.660000000000000000e+02,-1.178713914321252026e-01
3.670000000000000000e+02,-1.160873713683505809e-01
3.680000000000000000e+02,-1.071956364223799613e-01
3.690000000000000000e+02,-1.004885749174510429e-01
3.700000000000000000e+02,-1.075058569307731360e-01
3.710000000000000000e+02,-1.027079324650486680e-01
3.720000000000000000e+02,-1.057266267323064834e-01
3.730000000000000000e+02,-1.013248879593749985e-01
3.740000000000000000e+02,-1.120490141159211084e-01
3.750000000000000000e+02,-1.215197442096659225e-01
3.760000000000000000e+02,-1.203508378110532406e-01
3.770000000000000000e+02,-1.205392477747611740e-01
3.780000000000000000e+02,-1.213597632332905629e-01
3.790000000000000000e+02,-1.177172129205019679e-01
3.800000000000000000e+02,-1.126761633180988764e-01
3.810000000000000000e+02,-1.169830348134817122e-01
3.820000000000000000e+02,-1.141901878345656651e-01
3.830000000000000000e+02,-1.193425494795833652e-01
3.840000000000000000e+02,-1.144124580959566539e-01
3.850000000000000000e+02,-1.088362074917588185e-01
3.860000000000000000e+02,-1.087893422895787332e-01
3.870000000000000000e+02,-1.076940281736049332e-01
3.880000000000000000e+02,-1.145522312260723319e-01
3.890000000000000000e+02,-1.227620586895584731e-01
3.900000000000000000e+02,-1.266595411249538394e-01
3.910000000000000000e+02,-1.282684185631768059e-01
3.920000000000000000e+02,-1.262711477733691745e-01
3.930000000000000000e+02,-1.206132037976416493e-01
3.940000000000000000e+02,-1.149582527513184349e-01
3.950000000000000000e+02,-1.136017304682611084e-01
3.960000000000000000e+02,-1.128079131416922093e-01
3.970000000000000000e+02,-1.181040762856001708e-01
3.980000000000000000e+02,-1.144852519686183762e-01
3.990000000000000000e+02,-1.152818547634019281e-01
4.000000000000000000e+02,-1.165118105116449559e-01
4.010000000000000000e+02,-1.152191057038440825e-01
4.020000000000000000e+02,-1.078497863409593749e-01
4.030000000000000000e+02,-1.176832257409054089e-01
4.040000000000000000e+02,-1.278628085330001940e-01
4.050000000000000000e+02,-1.252894020545492204e-01
4.060000000000000000e+02,-1.204047745960253879e-01
4.070000000000000000e+02,-1.216871447462884448e-01
4.080000000000000000e+02,-1.186501252027195724e-01
4.090000000000000000e+02,-1.185045297898883604e-01
4.100000000000000000e+02,-1.116094918287625776e-01
4.110000000000000000e+02,-1.243505370762599815e-01
4.120000000000000000e+02,-1.317990348073395934e-01
4.130000000000000000e+02,-1.300875461729548155e-01
4.140000000000000000e+02,-1.246156934099893893e-01
4.150000000000000000e+02,-1.255930130639394404e-01
4.160000000000000000e+02,-1.287327710838195305e-01
4.170000000000000000e+02,-1.227275976965785387e-01
4.180000000000000000e+02,-1.189398218048624833e-01
4.190000000000000000e+02,-1.116194968497599971e-01
4.200000000000000000e+02,-1.123528849314330696e-01
4.210000000000000000e+02,-1.115224005489320047e-01
4.220000000000000000e+02,-1.081522839844805961e-01
4.230000000000000000e+02,-1.065168196149992169e-01
4.240000000000000000e+02,-1.088712357648214946e-01
4.250000000000000000e+02,-1.197749568849345581e-01
4.260000000000000000e+02,-1.119046923521334891e-01
4.270000000000000000e+02,-1.120432592814938899e-01
4.280000000000000000e+02,-1.161442089660457144e-01
4.290000000000000000e+02,-1.193378707442062370e-01
4.300000000000000000e+02,-1.144247243878788040e-01
4.310000000000000000e+02,-1.195138629328095919e-01
4.320000000000000000e+02,-1.192494232309360414e-01
4.330000000000000000e+02,-1.095638914173535650e-01
4.340000000000000000e+02,-1.105352179168674898e-01
4.350000000000000000e+02,-1.052640777832944685e-01
4.360000000000000000e+02,-1.028778853757039424e-01
4.370000000000000000e+02,-1.072273414888577081e-01
4.380000000000000000e+02,-1.068092576635484292e-01
4.390000000000000000e+02,-1.109191462735205219e-01
4.400000000000000000e+02,-1.053079839769432979e-01
4.410000000000000000e+02,-1.089454589734386997e-01
4.420000000000000000e+02,-1.094279160419795727e-01
4.430000000000000000e+02,-1.092700195073619401e-01
4.440000000000000000e+02,-1.090451123446273957e-01
4.450000000000000000e+02,-1.018064038450811337e-01
4.460000000000000000e+02,-1.130850514765654041e-01
4.470000000000000000e+02,-1.119408433120984703e-01
4.480000000000000000e+02,-1.147198149811486934e-01
4.490000000000000000e+02,-1.238401176458106823e-01
4.500000000000000000e+02,-1.271217745085561068e-01
4.510000000000000000e+02,-1.193589196060886870e-01
4.520000000000000000e+02,-1.274883545026452014e-01
4.530000000000000000e+02,-1.278095639790515770e-01
4.540000000000000000e+02,-1.301255499911919133e-01
4.550000000000000000e+02,-1.347636201981539661e-01
4.560000000000000000e+02,-1.271023686429765265e-01
4.570000000000000000e+02,-1.341603541901197627e-01
4.580000000000000000e+02,-1.289389774828950119e-01
4.590000000000000000e+02,-1.278909983746176482e-01
4.600000000000000000e+02,-1.266838984757362452e-01
4.610000000000000000e+02,-1.314668604469280688e-01
4.620000000000000000e+02,-1.320770360934522547e-01
4.630000000000000000e+02,-1.318047609148213783e-01
4.640000000000000000e+02,-1.389400516962839283e-01
4.650000000000000000e+02,-1.385865827109161730e-01
4.660000000000000000e+02,-1.432691212880961573e-01
4.670000000000000000e+02,-1.346664421629951425e-01
4.680000000000000000e+02,-1.335970110497108621e-01
4.690000000000000000e+02,-1.257951409166576939e-01
4.700000000000000000e+02,-1.231497237965759051e-01
4.710000000000000000e+02,-1.152788191174972110e-01
4.720000000000000000e+02,-1.179244903075984396e-01
4.730000000000000000e+02,-1.287224615003021433e-01
4.740000000000000000e+02,-1.196052255645150691e-01
4.750000000000000000e+02,-1.163708538027238837e-01
4.760000000000000000e+02,-1.105902637181975651e-01
4.770000000000000000e+02,-1.084181996169727713e-01
4.780000000000000000e+02,-1.116727225155376424e-01
4.790000000000000000e+02,-1.233421022593929745e-01
4.800000000000000000e+02,-1.312620554218352220e-01
4.810000000000000000e+02,-1.256260474877377853e-01
4.820000000000000000e+02,-1.212765351410299841e-01
4.830000000000000000e+02,-1.106603262491143991e-01
4.840000000000000000e+02,-1.228589090278879858e-01
4.850000000000000000e+02,-1.260807039546808506e-01
4.860000000000000000e+02,-1.250957187162098638e-01
4.870000000000000000e+02,-1.268155804215804483e-01
4.880000000000000000e+02,-1.259072394117740912e-01
4.890000000000000000e+02,-1.265672845593814877e-01
4.900000000000000000e+02,-1.228110327030402238e-01


==> AAAI20-Learning Policies through Quantile Regression_arxiv/data/rock_paper_scissors/pgup.csv <==
1.000000000000000000e+00,-8.170872852452773505e-02
2.000000000000000000e+00,-8.585673662527279482e-02
3.000000000000000000e+00,-7.897636706204630430e-02
4.000000000000000000e+00,-7.784448324522359741e-02
5.000000000000000000e+00,-6.944528525654877771e-02
6.000000000000000000e+00,-6.517295931671615583e-02
7.000000000000000000e+00,-5.889295275748299141e-02
8.000000000000000000e+00,-5.368460736818846113e-02
9.000000000000000000e+00,-5.999990825100820491e-02
1.000000000000000000e+01,-5.971559875075244106e-02
1.100000000000000000e+01,-5.753715614175494014e-02
1.200000000000000000e+01,-5.351262340784077032e-02
1.300000000000000000e+01,-5.521276310844182994e-02
1.400000000000000000e+01,-5.548083963299492438e-02
1.500000000000000000e+01,-5.616643216460787125e-02
1.600000000000000000e+01,-4.982470826836978006e-02
1.700000000000000000e+01,-5.201069383667929896e-02
1.800000000000000000e+01,-5.104443154422856621e-02
1.900000000000000000e+01,-5.336140510156844874e-02
2.000000000000000000e+01,-5.471904574996729054e-02
2.100000000000000000e+01,-5.986874524029226624e-02
2.200000000000000000e+01,-6.748045110063943808e-02
2.300000000000000000e+01,-6.235479796427936816e-02
2.400000000000000000e+01,-5.859640283396148897e-02
2.500000000000000000e+01,-6.379195043307496482e-02
2.600000000000000000e+01,-6.341347312358161514e-02
2.700000000000000000e+01,-6.171034042663485486e-02
2.800000000000000000e+01,-6.228610969690885624e-02
2.900000000000000000e+01,-5.364588928515531818e-02
3.000000000000000000e+01,-5.495923803364766158e-02
3.100000000000000000e+01,-5.689661951833195619e-02
3.200000000000000000e+01,-5.082698437174340556e-02
3.300000000000000000e+01,-4.626473322540764627e-02
3.400000000000000000e+01,-4.857089024579338415e-02
3.500000000000000000e+01,-5.101428850825022454e-02
3.600000000000000000e+01,-5.313138423850059106e-02
3.700000000000000000e+01,-5.145363870941566803e-02
3.800000000000000000e+01,-4.966463913982929745e-02
3.900000000000000000e+01,-4.667694694163542629e-02
4.000000000000000000e+01,-4.288370118526631247e-02
4.100000000000000000e+01,-4.291765903449000497e-02
4.200000000000000000e+01,-4.012544220758858249e-02
4.300000000000000000e+01,-4.826062366879511206e-02
4.400000000000000000e+01,-4.499650496759195067e-02
4.500000000000000000e+01,-4.380980389628787164e-02
4.600000000000000000e+01,-4.945292935716527616e-02
4.700000000000000000e+01,-5.306237218022788471e-02
4.800000000000000000e+01,-5.776162890428371971e-02
4.900000000000000000e+01,-5.715964264744714113e-02
5.000000000000000000e+01,-5.642323368055372768e-02
5.100000000000000000e+01,-5.377585337869346394e-02
5.200000000000000000e+01,-5.994412002763165048e-02
5.300000000000000000e+01,-5.568363377823720012e-02
5.400000000000000000e+01,-5.714435098907243160e-02
5.500000000000000000e+01,-6.049026905261008918e-02
5.600000000000000000e+01,-6.271452234509780621e-02
5.700000000000000000e+01,-6.169688232715104387e-02
5.800000000000000000e+01,-6.528447049300123428e-02
5.900000000000000000e+01,-6.262052727657425877e-02
6.000000000000000000e+01,-6.644066121600120112e-02
6.100000000000000000e+01,-6.347022998845240627e-02
6.200000000000000000e+01,-6.322579669317149320e-02
6.300000000000000000e+01,-6.508520601306512499e-02
6.400000000000000000e+01,-5.878546834015718758e-02
6.500000000000000000e+01,-5.672772179539323223e-02
6.600000000000000000e+01,-5.729260948232684642e-02
6.700000000000000000e+01,-5.851129221214285137e-02
6.800000000000000000e+01,-5.059059166549022268e-02
6.900000000000000000e+01,-5.139856467160587583e-02
7.000000000000000000e+01,-4.739458155940329265e-02
7.100000000000000000e+01,-5.225796456515726524e-02
7.200000000000000000e+01,-4.565650420070532095e-02
7.300000000000000000e+01,-4.125661794887595241e-02
7.400000000000000000e+01,-4.196888853172971168e-02
7.500000000000000000e+01,-4.302647847513242640e-02
7.600000000000000000e+01,-4.162203454144560583e-02
7.700000000000000000e+01,-4.387387033379935852e-02
7.800000000000000000e+01,-4.673359502292245837e-02
7.900000000000000000e+01,-5.034105779841248351e-02
8.000000000000000000e+01,-5.333031583600215952e-02
8.100000000000000000e+01,-5.499452112904491818e-02
8.200000000000000000e+01,-6.091183217405017614e-02
8.300000000000000000e+01,-5.526983506222235554e-02
8.400000000000000000e+01,-6.189605700317801773e-02
8.500000000000000000e+01,-6.765231130915155822e-02
8.600000000000000000e+01,-6.682327484625126546e-02
8.700000000000000000e+01,-6.372174291913920707e-02
8.800000000000000000e+01,-6.228047595467675612e-02
8.900000000000000000e+01,-5.799265789427227730e-02
9.000000000000000000e+01,-6.177537520160070184e-02
9.100000000000000000e+01,-6.658633771786887090e-02
9.200000000000000000e+01,-6.371932412758245234e-02
9.300000000000000000e+01,-6.687004946796967775e-02
9.400000000000000000e+01,-6.611836966084994049e-02
9.500000000000000000e+01,-5.984792004895862771e-02
9.600000000000000000e+01,-7.197055196112904507e-02
9.700000000000000000e+01,-7.238396756701048762e-02
9.800000000000000000e+01,-7.025907014151541730e-02
9.900000000000000000e+01,-6.592688479787503497e-02
1.000000000000000000e+02,-6.071786216448805951e-02
1.010000000000000000e+02,-5.582250805370815583e-02
1.020000000000000000e+02,-6.088956797905625828e-02
1.030000000000000000e+02,-5.962212362200854099e-02
1.040000000000000000e+02,-5.774973429807229303e-02
1.050000000000000000e+02,-6.403832055779895560e-02
1.060000000000000000e+02,-5.885115498228021130e-02
1.070000000000000000e+02,-5.290077209042017697e-02
1.080000000000000000e+02,-5.595159853055751281e-02
1.090000000000000000e+02,-5.662210311637718568e-02
1.100000000000000000e+02,-6.113582768898542102e-02
1.110000000000000000e+02,-6.935325973481568096e-02
1.120000000000000000e+02,-6.616917253197433790e-02
1.130000000000000000e+02,-6.553106435231599580e-02
1.140000000000000000e+02,-6.070019747756374984e-02
1.150000000000000000e+02,-5.223110072069880871e-02
1.160000000000000000e+02,-5.647207967576022697e-02
1.170000000000000000e+02,-6.004431368738246538e-02
1.180000000000000000e+02,-5.725350931512326880e-02
1.190000000000000000e+02,-5.861157669221609551e-02
1.200000000000000000e+02,-6.155907200377590954e-02
1.210000000000000000e+02,-6.055753873899493572e-02
1.220000000000000000e+02,-6.005570822824174426e-02
1.230000000000000000e+02,-6.030584480135359887e-02
1.240000000000000000e+02,-5.719326675351388972e-02
1.250000000000000000e+02,-5.437857818228708506e-02
1.260000000000000000e+02,-5.410545213124008657e-02
1.270000000000000000e+02,-5.460979708611846811e-02
1.280000000000000000e+02,-5.472971986542751743e-02
1.290000000000000000e+02,-4.924180008349770404e-02
1.300000000000000000e+02,-5.123355723489633751e-02
1.310000000000000000e+02,-5.831856671438073042e-02
1.320000000000000000e+02,-5.899224151018835072e-02
1.330000000000000000e+02,-5.763574761161269211e-02
1.340000000000000000e+02,-5.487747457021906194e-02
1.350000000000000000e+02,-5.164269748722965375e-02
1.360000000000000000e+02,-5.496413558947937927e-02
1.370000000000000000e+02,-5.377707652417666045e-02
1.380000000000000000e+02,-4.541428930600900638e-02
1.390000000000000000e+02,-4.459890766519940958e-02
1.400000000000000000e+02,-4.656012398619477355e-02
1.410000000000000000e+02,-4.455595465356572416e-02
1.420000000000000000e+02,-5.202859479359435435e-02
1.430000000000000000e+02,-5.130798183768425086e-02
1.440000000000000000e+02,-5.246995195176759608e-02
1.450000000000000000e+02,-5.988104092369657405e-02
1.460000000000000000e+02,-5.641645163395160589e-02
1.470000000000000000e+02,-5.422868830720263544e-02
1.480000000000000000e+02,-5.069165510780180434e-02
1.490000000000000000e+02,-5.055957820593205698e-02
1.500000000000000000e+02,-5.220586915760554864e-02
1.510000000000000000e+02,-5.539141957067905686e-02
1.520000000000000000e+02,-5.140607879181027795e-02
1.530000000000000000e+02,-5.174753247274750667e-02
1.540000000000000000e+02,-4.772305114718467661e-02
1.550000000000000000e+02,-5.337539781209451467e-02
1.560000000000000000e+02,-5.530530621176790729e-02
1.570000000000000000e+02,-6.175574508778688271e-02
1.580000000000000000e+02,-6.743748208417907342e-02
1.590000000000000000e+02,-6.432788269233015443e-02
1.600000000000000000e+02,-6.056897213150298775e-02
1.610000000000000000e+02,-5.489962033028694677e-02
1.620000000000000000e+02,-5.351017692273186271e-02
1.630000000000000000e+02,-4.869930918376058626e-02
1.640000000000000000e+02,-4.238260158606358546e-02
1.650000000000000000e+02,-3.774221374214513369e-02
1.660000000000000000e+02,-5.072984151559656318e-02
1.670000000000000000e+02,-4.379687986985388720e-02
1.680000000000000000e+02,-4.435647063682468527e-02
1.690000000000000000e+02,-4.074906624708628938e-02
1.700000000000000000e+02,-4.657843652089906084e-02
1.710000000000000000e+02,-5.464709041287023339e-02
1.720000000000000000e+02,-5.474028920680473753e-02
1.730000000000000000e+02,-5.994844886787761840e-02
1.740000000000000000e+02,-6.325757014862073979e-02
1.750000000000000000e+02,-6.135372102680586304e-02
1.760000000000000000e+02,-6.535023325893753177e-02
1.770000000000000000e+02,-5.985710081133564786e-02
1.780000000000000000e+02,-6.331141238991135067e-02
1.790000000000000000e+02,-6.281326841238003833e-02
1.800000000000000000e+02,-6.358632850173902284e-02
1.810000000000000000e+02,-6.334490354473797102e-02
1.820000000000000000e+02,-5.912083312237507993e-02
1.830000000000000000e+02,-5.115554365158236222e-02
1.840000000000000000e+02,-4.636768946318291923e-02
1.850000000000000000e+02,-4.092582099087168496e-02
1.860000000000000000e+02,-4.033959524643329630e-02
1.870000000000000000e+02,-4.567611121879640301e-02
1.880000000000000000e+02,-4.510121599449251617e-02
1.890000000000000000e+02,-4.752895254634559308e-02
1.900000000000000000e+02,-4.703256246526416745e-02
1.910000000000000000e+02,-4.844632949884345591e-02
1.920000000000000000e+02,-4.440641105253712029e-02
1.930000000000000000e+02,-4.432367571402824613e-02
1.940000000000000000e+02,-4.571730319243586665e-02
1.950000000000000000e+02,-5.167295625637982615e-02
1.960000000000000000e+02,-4.631245380823364316e-02
1.970000000000000000e+02,-4.282553045501425598e-02
1.980000000000000000e+02,-4.254286241212130310e-02
1.990000000000000000e+02,-4.927576180384172361e-02
2.000000000000000000e+02,-4.749649512697769888e-02
2.010000000000000000e+02,-3.913567591501002779e-02
2.020000000000000000e+02,-4.279797472248537266e-02
2.030000000000000000e+02,-5.085462324399203649e-02
2.040000000000000000e+02,-4.681733053298030300e-02
2.050000000000000000e+02,-4.316086396502378381e-02
2.060000000000000000e+02,-4.694347414142910346e-02
2.070000000000000000e+02,-5.074383828570557670e-02
2.080000000000000000e+02,-4.985513733850084617e-02
2.090000000000000000e+02,-4.277300006324651765e-02
2.100000000000000000e+02,-4.948437366335724924e-02
2.110000000000000000e+02,-4.926740584372719250e-02
2.120000000000000000e+02,-5.172688718028150417e-02
2.130000000000000000e+02,-5.753396988520878552e-02
2.140000000000000000e+02,-5.700624989045235264e-02
2.150000000000000000e+02,-5.097251421048233644e-02
2.160000000000000000e+02,-5.598312190409597544e-02
2.170000000000000000e+02,-6.010298091304389773e-02
2.180000000000000000e+02,-5.970115512252965884e-02
2.190000000000000000e+02,-6.104521929177112588e-02
2.200000000000000000e+02,-5.734005422026833970e-02
2.210000000000000000e+02,-5.237860844786235148e-02
2.220000000000000000e+02,-5.172791164374317130e-02
2.230000000000000000e+02,-4.041392060585216606e-02
2.240000000000000000e+02,-4.873232928206640280e-02
2.250000000000000000e+02,-5.719912542560461055e-02
2.260000000000000000e+02,-5.751934337246063927e-02
2.270000000000000000e+02,-4.736792844329174718e-02
2.280000000000000000e+02,-4.279627706151296895e-02
2.290000000000000000e+02,-4.608587638444098383e-02
2.300000000000000000e+02,-4.850473140499374225e-02
2.310000000000000000e+02,-5.346713662766175434e-02
2.320000000000000000e+02,-4.501570918342667760e-02
2.330000000000000000e+02,-5.189184128280054098e-02
2.340000000000000000e+02,-4.777174420354417250e-02
2.350000000000000000e+02,-4.765306041343526228e-02
2.360000000000000000e+02,-4.304613616382943486e-02
2.370000000000000000e+02,-4.804426782209335334e-02
2.380000000000000000e+02,-3.769378068688011146e-02
2.390000000000000000e+02,-3.592985201314672500e-02
2.400000000000000000e+02,-3.809843159194596651e-02
2.410000000000000000e+02,-4.251452403628715876e-02
2.420000000000000000e+02,-4.558558663177162545e-02
2.430000000000000000e+02,-4.398544748573225693e-02
2.440000000000000000e+02,-3.802438371253326344e-02
2.450000000000000000e+02,-3.722478786937771789e-02
2.460000000000000000e+02,-3.581343875553124473e-02
2.470000000000000000e+02,-3.636294613161357436e-02
2.480000000000000000e+02,-4.239999973964038438e-02
2.490000000000000000e+02,-3.569989233999418948e-02
2.500000000000000000e+02,-4.234504659599200999e-02
2.510000000000000000e+02,-3.694229395127382465e-02
2.520000000000000000e+02,-3.469898669303471406e-02
2.530000000000000000e+02,-3.825212923619256827e-02
2.540000000000000000e+02,-4.040110599220370080e-02
2.550000000000000000e+02,-4.513426584592451773e-02
2.560000000000000000e+02,-4.592812287195393445e-02
2.570000000000000000e+02,-4.037562867565923364e-02
2.580000000000000000e+02,-4.527316883189364677e-02
2.590000000000000000e+02,-5.495554142707748807e-02
2.600000000000000000e+02,-5.990941117660782134e-02
2.610000000000000000e+02,-6.440646655914140928e-02
2.620000000000000000e+02,-6.030290717907146880e-02
2.630000000000000000e+02,-5.880981158356603233e-02
2.640000000000000000e+02,-5.617375627107674269e-02
2.650000000000000000e+02,-6.016305174252223331e-02
2.660000000000000000e+02,-6.544003257282424157e-02
2.670000000000000000e+02,-6.564952977495824848e-02
2.680000000000000000e+02,-6.513784908700594178e-02
2.690000000000000000e+02,-6.256789592635661479e-02
2.700000000000000000e+02,-6.334055364709759162e-02
2.710000000000000000e+02,-6.046878595419990371e-02
2.720000000000000000e+02,-6.304604246942932533e-02
2.730000000000000000e+02,-6.379841157266345764e-02
2.740000000000000000e+02,-5.853027399866764929e-02
2.750000000000000000e+02,-5.819388448039804207e-02
2.760000000000000000e+02,-6.522353411479533958e-02
2.770000000000000000e+02,-5.644535804963353443e-02
2.780000000000000000e+02,-5.657716615996440795e-02
2.790000000000000000e+02,-5.683436648414358361e-02
2.800000000000000000e+02,-5.591142682951801696e-02
2.810000000000000000e+02,-4.905673864787262611e-02
2.820000000000000000e+02,-5.089562821101367707e-02
2.830000000000000000e+02,-5.476722926873012903e-02
2.840000000000000000e+02,-6.111420326341064635e-02
2.850000000000000000e+02,-6.699992486842873407e-02
2.860000000000000000e+02,-6.322539679565000736e-02
2.870000000000000000e+02,-6.350571014555295157e-02
2.880000000000000000e+02,-6.560231553522177794e-02
2.890000000000000000e+02,-5.718677192501736561e-02
2.900000000000000000e+02,-5.407972376431177675e-02
2.910000000000000000e+02,-5.488638084788716870e-02
2.920000000000000000e+02,-5.613477769242485038e-02
2.930000000000000000e+02,-5.819045963542499034e-02
2.940000000000000000e+02,-5.758740462477318633e-02
2.950000000000000000e+02,-5.617563110176737595e-02
2.960000000000000000e+02,-5.428858930745547595e-02
2.970000000000000000e+02,-5.736394690714349820e-02
2.980000000000000000e+02,-5.629004125875533560e-02
2.990000000000000000e+02,-4.919539494166754595e-02
3.000000000000000000e+02,-5.163732916369091763e-02
3.010000000000000000e+02,-5.202048427638131245e-02
3.020000000000000000e+02,-4.341966748448448932e-02
3.030000000000000000e+02,-3.954199647410254481e-02
3.040000000000000000e+02,-4.267565458996153832e-02
3.050000000000000000e+02,-4.249661647625657679e-02
3.060000000000000000e+02,-4.384962457899582028e-02
3.070000000000000000e+02,-3.977013771948273435e-02
3.080000000000000000e+02,-4.559173639245836518e-02
3.090000000000000000e+02,-5.367486191777330606e-02
3.100000000000000000e+02,-5.652092089739882419e-02
3.110000000000000000e+02,-5.981087124060108229e-02
3.120000000000000000e+02,-6.091170688764639685e-02
3.130000000000000000e+02,-6.065571342264167165e-02
3.140000000000000000e+02,-6.413836125663566201e-02
3.150000000000000000e+02,-6.351210987395335128e-02
3.160000000000000000e+02,-5.519853678980883582e-02
3.170000000000000000e+02,-5.897923289902828881e-02
3.180000000000000000e+02,-5.200322601296408775e-02
3.190000000000000000e+02,-4.835098663062090130e-02
3.200000000000000000e+02,-4.841338632922202734e-02
3.210000000000000000e+02,-4.502989569063793607e-02
3.220000000000000000e+02,-4.702805668654946175e-02
3.230000000000000000e+02,-4.777907419367695419e-02
3.240000000000000000e+02,-4.778013313975704168e-02
3.250000000000000000e+02,-5.196203143368820915e-02
3.260000000000000000e+02,-5.846605400525374530e-02
3.270000000000000000e+02,-4.938608789703818197e-02
3.280000000000000000e+02,-5.506585448129923399e-02
3.290000000000000000e+02,-5.101804763581001267e-02
3.300000000000000000e+02,-5.196818356103478920e-02
3.310000000000000000e+02,-4.917469366529159808e-02
3.320000000000000000e+02,-4.820127351407816479e-02
3.330000000000000000e+02,-4.390965804341732948e-02
3.340000000000000000e+02,-4.625279126246650829e-02
3.350000000000000000e+02,-4.930755554768394278e-02
3.360000000000000000e+02,-4.504187151119280058e-02
3.370000000000000000e+02,-4.128403006028112665e-02
3.380000000000000000e+02,-4.351785664960482192e-02
3.390000000000000000e+02,-4.037953434049473128e-02
3.400000000000000000e+02,-4.113823180996640377e-02
3.410000000000000000e+02,-4.356403597659789378e-02
3.420000000000000000e+02,-5.154241310609477406e-02
3.430000000000000000e+02,-5.176964613546015948e-02
3.440000000000000000e+02,-4.464031311906192095e-02
3.450000000000000000e+02,-4.621968884253279536e-02
3.460000000000000000e+02,-4.653060953945314243e-02
3.470000000000000000e+02,-5.291748270501251544e-02
3.480000000000000000e+02,-4.965129503765045721e-02
3.490000000000000000e+02,-5.320763479015384878e-02
3.500000000000000000e+02,-4.661882160073621550e-02
3.510000000000000000e+02,-4.157255435162741236e-02
3.520000000000000000e+02,-3.754706871246567268e-02
3.530000000000000000e+02,-3.455295424149445321e-02
3.540000000000000000e+02,-3.476775455485774796e-02
3.550000000000000000e+02,-4.402353677687322747e-02
3.560000000000000000e+02,-4.364609122342919673e-02
3.570000000000000000e+02,-4.242880606359590578e-02
3.580000000000000000e+02,-4.781567996065860804e-02
3.590000000000000000e+02,-4.672662993609953686e-02
3.600000000000000000e+02,-5.243803476032658784e-02
3.610000000000000000e+02,-5.906567346453483330e-02
3.620000000000000000e+02,-6.120273838132848920e-02
3.630000000000000000e+02,-5.938531541495502275e-02
3.640000000000000000e+02,-6.153321723560401663e-02
3.650000000000000000e+02,-5.840274876740669807e-02
3.660000000000000000e+02,-5.812860852689656632e-02
3.670000000000000000e+02,-5.671262862494390322e-02
3.680000000000000000e+02,-5.220436388905434766e-02
3.690000000000000000e+02,-5.411142525912772394e-02
3.700000000000000000e+02,-4.859414302601349628e-02
3.710000000000000000e+02,-4.849206741499700185e-02
3.720000000000000000e+02,-4.617337333698393054e-02
3.730000000000000000e+02,-5.107511213599244537e-02
3.740000000000000000e+02,-4.865098599881782088e-02
3.750000000000000000e+02,-5.338025549454601670e-02
3.760000000000000000e+02,-5.174916188123779986e-02
3.770000000000000000e+02,-5.056075167911124046e-02
3.780000000000000000e+02,-4.684023626677553259e-02
3.790000000000000000e+02,-4.508278645811963914e-02
3.800000000000000000e+02,-4.662383610150089980e-02
3.810000000000000000e+02,-4.891696445859657766e-02
3.820000000000000000e+02,-5.100981124826784591e-02
3.830000000000000000e+02,-5.055744947957049873e-02
3.840000000000000000e+02,-5.018754092578212728e-02
3.850000000000000000e+02,-3.906379169836305537e-02
3.860000000000000000e+02,-4.171065721495764711e-02
3.870000000000000000e+02,-3.820597160138752835e-02
3.880000000000000000e+02,-4.844776852060792005e-02
3.890000000000000000e+02,-5.163794141698485607e-02
3.900000000000000000e+02,-5.564045887951649116e-02
3.910000000000000000e+02,-5.183158175123771944e-02
3.920000000000000000e+02,-5.732885263045230106e-02
3.930000000000000000e+02,-5.508679668962632864e-02
3.940000000000000000e+02,-5.224174766516900825e-02
3.950000000000000000e+02,-5.579827004806417468e-02
3.960000000000000000e+02,-5.909208713248913225e-02
3.970000000000000000e+02,-5.799592409959487826e-02
3.980000000000000000e+02,-5.381474872130535825e-02
3.990000000000000000e+02,-4.971814536698325460e-02
4.000000000000000000e+02,-5.468818981543553670e-02
4.010000000000000000e+02,-5.108089449061611886e-02
4.020000000000000000e+02,-4.955021384754032532e-02
4.030000000000000000e+02,-5.361677437904892318e-02
4.040000000000000000e+02,-5.933719154821116143e-02
4.050000000000000000e+02,-6.161059797748828087e-02
4.060000000000000000e+02,-6.489522563941296784e-02
4.070000000000000000e+02,-6.141285529617990929e-02
4.080000000000000000e+02,-5.874987479951558622e-02
4.090000000000000000e+02,-5.889547030547907791e-02
4.100000000000000000e+02,-5.629050795740576929e-02
4.110000000000000000e+02,-5.454946292970047628e-02
4.120000000000000000e+02,-5.410096548919346438e-02
4.130000000000000000e+02,-5.181245408260012897e-02
4.140000000000000000e+02,-4.558430697669578480e-02
4.150000000000000000e+02,-4.330698729592363794e-02
4.160000000000000000e+02,-4.676722909126913852e-02
4.170000000000000000e+02,-5.077240241145485750e-02
4.180000000000000000e+02,-5.386017802079398620e-02
4.190000000000000000e+02,-5.518050320313912932e-02
4.200000000000000000e+02,-5.774711549474016714e-02
4.210000000000000000e+02,-4.877759953749474103e-02
4.220000000000000000e+02,-4.794771595367958161e-02
4.230000000000000000e+02,-4.288318051017055155e-02
4.240000000000000000e+02,-4.162876437301425009e-02
4.250000000000000000e+02,-4.732504351516167440e-02
4.260000000000000000e+02,-5.009530838547401888e-02
4.270000000000000000e+02,-5.085674156638220200e-02
4.280000000000000000e+02,-5.355579199060884338e-02
4.290000000000000000e+02,-5.566213007535760621e-02
4.300000000000000000e+02,-5.777527623349963670e-02
4.310000000000000000e+02,-5.998613799106243538e-02
4.320000000000000000e+02,-6.295057765121270243e-02
4.330000000000000000e+02,-6.653610943350274365e-02
4.340000000000000000e+02,-6.776478316421177817e-02
4.350000000000000000e+02,-6.493592329256939188e-02
4.360000000000000000e+02,-6.062211551464041781e-02
4.370000000000000000e+02,-6.477265928600267619e-02
4.380000000000000000e+02,-6.359074310982185119e-02
4.390000000000000000e+02,-6.128085455274885629e-02
4.400000000000000000e+02,-6.459201671447062365e-02
4.410000000000000000e+02,-5.775454165911560189e-02
4.420000000000000000e+02,-5.047208446316981539e-02
4.430000000000000000e+02,-5.092998119597287598e-02
4.440000000000000000e+02,-5.125488803982254649e-02
4.450000000000000000e+02,-5.729359656619092966e-02
4.460000000000000000e+02,-5.891494886988661583e-02
4.470000000000000000e+02,-5.925915720124655395e-02
4.480000000000000000e+02,-6.398018553219630977e-02
4.490000000000000000e+02,-6.085988277067674868e-02
4.500000000000000000e+02,-5.407822594890959733e-02
4.510000000000000000e+02,-5.124108069714999186e-02
4.520000000000000000e+02,-5.451164588105975733e-02
4.530000000000000000e+02,-5.879043611557080440e-02
4.540000000000000000e+02,-5.397445021518917224e-02
4.550000000000000000e+02,-5.123637970498851751e-02
4.560000000000000000e+02,-4.689763113723134647e-02
4.570000000000000000e+02,-4.843964537923668018e-02
4.580000000000000000e+02,-4.616102199332917239e-02
4.590000000000000000e+02,-3.790900101145448786e-02
4.600000000000000000e+02,-3.881610095429433027e-02
4.610000000000000000e+02,-5.153313874095864083e-02
4.620000000000000000e+02,-4.892296304600571993e-02
4.630000000000000000e+02,-5.199523844144842560e-02
4.640000000000000000e+02,-5.525994739027491331e-02
4.650000000000000000e+02,-5.251341661257111215e-02
4.660000000000000000e+02,-5.343087809648588288e-02
4.670000000000000000e+02,-4.783355709194678229e-02
4.680000000000000000e+02,-4.660298838702525009e-02
4.690000000000000000e+02,-4.450485868548131885e-02
4.700000000000000000e+02,-4.165027604025642316e-02
4.710000000000000000e+02,-4.212118099649667796e-02
4.720000000000000000e+02,-3.827550983321758443e-02
4.730000000000000000e+02,-4.477753808619062970e-02
4.740000000000000000e+02,-3.539477415608817401e-02
4.750000000000000000e+02,-3.542914567275522869e-02
4.760000000000000000e+02,-3.510973570736268534e-02
4.770000000000000000e+02,-4.988180017888130258e-02
4.780000000000000000e+02,-4.882727706350455804e-02
4.790000000000000000e+02,-5.845789736509778012e-02
4.800000000000000000e+02,-6.343794436135288817e-02
4.810000000000000000e+02,-6.417395227458873308e-02
4.820000000000000000e+02,-6.632346481948192540e-02
4.830000000000000000e+02,-6.343967406902542572e-02
4.840000000000000000e+02,-6.364109105034315705e-02
4.850000000000000000e+02,-6.131929610343368753e-02
4.860000000000000000e+02,-6.670428111317186493e-02
4.870000000000000000e+02,-6.518441934745153321e-02
4.880000000000000000e+02,-6.719276035129748137e-02
4.890000000000000000e+02,-6.363271532438946609e-02
4.900000000000000000e+02,-5.708896668452202033e-02


==> AAAI20-Learning Policies through Quantile Regression_arxiv/data/rock_paper_scissors/qrrl_actions_small.csv <==
-0.136409714818001
-0.422775208950043
-0.25871878862381
0.494348108768463
-0.03772908449173
0.576842844486237
-0.622766554355621
-0.508889019489288
-0.057243093848229
-0.034721180796623
0.076378226280212
0.829236567020416
0.741068303585053
0.630236446857452
0.029557436704636
-0.57479864358902
0.115351110696793
0.161595016717911
0.302328526973724
-0.242388173937798
-0.507288575172424
0.117157846689224
0.787720441818237
-0.010469540953636
-0.474943697452545
0.521321594715118
-0.328289985656738
-0.239227399230003
0.142251908779144
0.14230814576149
0.734566748142242
0.752526104450226
0.359114289283752
0.480294227600098
-0.265361726284027
0.828279197216034
0.847781479358673
-0.594992578029633
0.871668100357056
0.324284762144089
-0.111444339156151
-0.399916648864746
-0.556124567985535
0.612297534942627
0.350158423185348
0.732982695102692
0.783617675304413
0.418075263500214
-0.369703054428101
0.642556369304657
0.901589691638947
-0.315422654151916
0.930445075035095
-0.049033865332604
-0.531493842601776
0.713109076023102
0.325617969036102
0.24515762925148
0.595617234706879
0.857640385627747
0.771170377731323
0.299035549163818
0.008394047617912
0.171068161725998
0.151306688785553
0.57464736700058
0.046988770365715
0.247741177678108
0.580474674701691
-0.41662335395813
0.152413442730904
0.396200895309448
-0.634559035301209
-0.510582864284515
0.653839409351349
0.172941312193871
0.580978810787201
0.487658619880676
-0.480296909809113
0.915850639343262
0.727588295936585
0.595921277999878
0.03102707862854
0.5164954662323
-0.09541080892086
-0.28766393661499
0.733318448066711
0.163064882159233
0.75875324010849
0.710659205913544
0.379151165485382
0.522594690322876
-0.363906681537628
0.179802939295769
-0.392562329769135
0.819778561592102
-0.38569700717926
0.27118307352066
0.387018442153931
-0.200893267989159
0.282565355300903
0.698913276195526
-0.00680336356163
-0.545669257640839
0.682642817497253
0.326525896787643
0.055044174194336
-0.054206132888794
0.760481834411621
-0.054882600903511
0.295423418283463
-0.404638350009918
0.857500374317169
-0.380589008331299
-0.164379015564919
-0.078051969408989
0.074040643870831
0.091336205601692
0.060504138469696
0.224277421832085
-0.464812636375427
0.82473349571228
0.379111051559448
-0.590984344482422
0.292776316404343
0.570927143096924
-0.038749024271965
-0.243303671479225
0.642845153808594
-0.560378909111023
0.592325985431671
0.00449313223362
-0.112916991114616
0.274793416261673
0.817916452884674
0.767578661441803
0.816436409950256
0.703305900096893
-0.355654180049896
-0.271264135837555
0.721542477607727
-0.524984180927277
0.075635746121407
-0.033150345087051
0.534766674041748
0.658829152584076
0.794960021972656
0.116870380938053
-0.06534768640995
0.023886650800705
0.376763790845871
0.851404964923859
0.00328803062439
-0.531495928764343
-0.143191024661064
0.369848102331161
-0.023802444338799
0.025471314787865
0.13369445502758
0.107379592955112
0.66818380355835
0.417723774909973
0.912135124206543
-0.58390486240387
0.360412389039993
0.885122895240784
0.529612898826599
0.876827895641327
0.430071413516998
0.895737290382385
0.637715876102448
-0.165958985686302
0.573310434818268
0.050802290439606
0.737097382545471
0.611861526966095
-0.273047208786011
-0.38166606426239
0.37790846824646
-0.411845088005066
0.119766034185886
0.294581681489944
0.686328530311585
0.551662683486939
0.027022540569306
-0.485225319862366
0.927605509757996
0.9181147813797
0.196462914347649
0.269907683134079
-0.441006004810333
0.160018935799599
-0.614985406398773
0.43175619840622
0.617581188678741
-0.033344760537148
-0.5020791888237
-0.461616396903992
0.545183897018433
0.798959195613861
0.717603504657745
0.471001088619232
0.933394849300385
0.769062519073486
0.860964000225067
-0.486756980419159
0.882259249687195
0.168087661266327
-0.265538096427917
0.392054706811905
0.659884750843048
0.262687921524048
0.8564572930336
0.398303687572479
0.034020155668259
0.209422662854195
-0.138235226273537
-0.062991693615913
0.532016396522522
0.267621427774429
-0.260874509811401
-0.002885431051254
-0.305023789405823
0.259525030851364
0.884113848209381
0.120847910642624
0.833387494087219
0.143598899245262
0.897499203681946
-0.142870977520943
0.904638826847076
0.020468533039093
-0.591381430625916
0.686898708343506
-0.444836020469666
0.624340116977692
0.931826710700989
0.283905863761902
0.102072887122631
-0.010054498910904
0.079208210110664
0.487256109714508
0.327591359615326
-0.470512628555298
0.231648072600365
-0.222883954644203
0.045189708471298
0.390115320682526
-0.599082052707672
-0.549678444862366
-0.279890418052673
-0.1344083994627
0.814457178115845
-0.319412469863892
-0.485816955566406
0.280250608921051
-0.151229903101921
-0.291280806064606
-0.467655539512634
-0.191529288887978
-0.484560549259186
0.115025639533997
-0.437959492206574
-0.459930241107941
-0.077271059155464
-0.247401908040047
-0.115956112742424
0.896503150463104
0.217252388596535
0.332451671361923
0.303393810987473
0.058924913406372
0.620687663555145
0.178697943687439
0.379370898008347
-0.388800323009491
0.148848593235016
0.080633230507374
0.694818258285522
-0.001941874623299
-0.615557789802551
0.052186951041222
0.641530096530914
0.562807083129883
0.888055622577667
-0.580809593200684
-0.023653328418732
0.79280161857605
0.489088475704193
0.057414278388023
0.565621137619019
0.155021637678146
0.782410264015198
-0.509639143943787
-0.513326168060303
0.559292852878571
-0.522239863872528
0.665991067886353
-0.404565870761871
-0.56534343957901
-0.456479370594025
0.050593003630638
-0.419214844703674
-0.298807322978973
0.217416688799858
0.796674728393555
-0.241929814219475
0.574463188648224
-0.408872842788696
-0.556003451347351
-0.201798245310783
0.255026429891586
0.478529393672943
0.703740358352661
0.23337733745575
0.911605179309845
0.797632694244385
-0.599198698997498
0.593874990940094
0.330010771751404
0.740273714065552
0.340594232082367
-0.131975546479225
-0.306410670280457
0.471341669559479
-0.038396507501602
-0.536035418510437
0.671258985996246
-0.001934230327606
0.225382789969444
-0.029489487409592
0.594947457313538
0.625355541706085
0.856279313564301
0.43575918674469
-0.555323839187622
0.213549166917801
0.816927313804626
0.46895694732666
0.691453397274017
0.410907089710236
0.524995267391205
-0.280338168144226
0.667861044406891
0.667358100414276
0.021359965205193
0.847832024097443
0.615138471126556
-0.162145540118217
0.906573235988617
-0.430603861808777
-0.364311516284943
0.754884839057922
0.007446825504303
0.355953335762024
0.617996513843536
-0.581672668457031
0.218171074986458
-0.376771092414856
0.109495341777802
-0.31343013048172
-0.350130081176758
-0.085807368159294
0.908386468887329
-0.532771468162537
0.617347180843353
0.017436698079109
-0.532660245895386
0.420479685068131
0.519489049911499
0.000396266579628
-0.050362840294838
0.306084901094437
-0.605290055274963
-0.415294706821442
-0.530271232128143
-0.205533042550087
0.567577302455902
0.470889925956726
-0.0821563154459
0.78545206785202
-0.008282050490379
0.388568371534348
-0.633068203926086
-0.564801633358002
-0.214310690760612
0.641981303691864
-0.170441970229149
-0.467421591281891
0.612524390220642
-0.345002949237823
-0.253397762775421
0.857232689857483
-0.525488376617432
0.248789086937904
0.645960986614227
-0.144381776452065
0.373740464448929
-0.584151148796082
-0.004330605268478
0.067789033055306
-0.460274279117584
0.378804624080658
0.205352902412415
0.355732142925262
0.865803778171539
0.415269494056702
-0.000506490468979
0.358811616897583
0.176357239484787
-0.310930192470551
0.319123059511185
-0.538998782634735
0.762882471084595
0.320376098155975
-0.033298686146736
0.521511316299439
0.024679824709892
0.102348580956459
0.095463827252388
0.500935912132263
-0.228346094489098
0.285220265388489
0.073356553912163
0.791229963302612
0.043765097856522
0.592260658740997
0.249424457550049
0.91447788476944
-0.602550446987152
-0.603555381298065
0.558287739753723
-0.091623947024345
-0.25706535577774
-0.277829527854919
0.321277946233749
-0.573077380657196
0.268405169248581
0.914585590362549
0.52753210067749
0.463784873485565
-0.43900454044342
0.22389280796051
-0.066422268748283
0.827523469924927
0.507753551006317
-0.619290411472321
-0.526735901832581
0.825564742088318
-0.474021017551422
0.83241617679596
-0.11631353199482
-0.40605092048645
-0.318115949630737
-0.602615296840668
-0.560334801673889
-0.301748991012573
-0.420490086078644
0.589479207992554
0.101827539503574
0.839816272258759
-0.5233114361763
0.152283519506454
-0.223376974463463
-0.347574293613434
0.112048074603081
0.033406421542168
0.878759562969208
-0.232283040881157
-0.103109613060951
0.687743365764618
0.700497090816498
-0.23688705265522
0.598560452461243
-0.236286833882332
0.798283457756043
-0.619992733001709
0.848747909069061
-0.581185579299927
0.163644134998322
-0.581938803195953
0.545458436012268
0.03316792845726
-0.027333989739418
0.004698127508163
-0.182908341288567
0.389538764953613
0.50679486989975
0.34164571762085
0.534767031669617
0.258043467998505
0.390754222869873
0.337932348251343
-0.405327022075653
0.116912305355072
0.661271452903748
-0.134935721755028
0.227407559752464
0.674140632152557
0.658788502216339
-0.315216064453125
0.103242173790932
-0.224203363060951
0.854130446910858
0.068063758313656
-0.27813595533371
-0.399614453315735
0.905197381973267
0.877521395683289
0.084974259138107
0.067827634513378
0.798790693283081
0.476383209228516
0.513360500335693
0.404770642518997
0.514355063438416
-0.341067790985107
0.367520332336426
0.141446113586426
0.449935734272003
0.546277463436127
0.239827513694763
-0.447157680988312
0.145895123481751
0.063499338924885
0.580735921859741
0.420465558767319
-0.325538754463196
0.061289146542549
-0.299181997776031
-0.383689224720001
0.133055627346039
0.904039442539215
-0.086904272437096
0.330119252204895
0.825775623321533
0.225759357213974
0.540508151054382
-0.288926780223846
-0.085624918341637
-0.443849802017212
-0.045582056045532
0.512664794921875
0.012247934937477
-0.277010023593903
-0.618514657020569
-0.288148999214172
0.752431988716126
-0.572677373886108
-0.493340373039246
0.355113625526428
0.457677483558655
-0.026444733142853
0.647075533866882
0.622893929481506
0.594850480556488
0.104212537407875
0.001378029584885
0.082280047237873
0.536262989044189
0.340042263269424
0.83340460062027
-0.040603011846542
0.326524645090103
-0.422564268112183
0.011852696537972
-0.196146622300148
0.262112498283386
0.675158679485321
-0.258646130561829
0.29971581697464
-0.132693573832512
0.923353433609009
-0.190816387534142
0.262241214513779
-0.407698392868042
0.546560406684876
0.242730528116226
0.651997983455658
-0.174048945307732
-0.040015354752541
0.476519644260407
0.729253709316254
-0.610430181026459
0.716495990753174
0.596916973590851
-0.393660545349121
0.078260570764542
-0.073786959052086
0.238286331295967
-0.58762264251709
0.652774691581726
0.371660232543945
0.031283035874367
0.206371992826462
-0.166391924023628
0.827367961406708
-0.593836188316345
-0.097957894206047
0.274314284324646
0.901841938495636
0.191706955432892
-0.114083185791969
0.860127508640289
0.917260706424713
0.561486661434174
0.562865316867828
-0.224774554371834
0.643029510974884
-0.078873202204704
-0.042550995945931
-0.231010928750038
-0.615347027778626
0.070209890604019
0.636396646499634
0.307675272226334
0.543437421321869
0.271966814994812
-0.220348671078682
0.731612741947174
0.931664764881134
0.462677538394928
0.811512768268585
0.44469565153122
-0.187399908900261
0.866578876972199
-0.198018029332161
-0.143221154808998
0.183843180537224
0.247572392225265
-0.304012179374695
-0.588814973831177
-0.38704788684845
0.069913782179356
-0.463747024536133
0.221215665340424
-0.312091648578644
-0.45063728094101
-0.074114575982094
-0.23120291531086
0.827321708202362
0.734392285346985
0.412807464599609
-0.233594998717308
-0.607506215572357
0.121249228715897
0.568849921226501
-0.555858671665192
0.213335826992989
-0.207874789834023
-0.466170728206635
-0.203750506043434
0.54730749130249
0.690551400184631
-0.021812111139298
0.057630434632301
-0.116354450583458
-0.539773523807526
-0.109914168715477
0.719179749488831
-0.48235410451889
0.116040095686913
0.527805268764496
-0.126200571656227
-0.542975664138794
0.790025770664215
-0.406831920146942
-0.45577347278595
0.241724669933319
0.566692531108856
0.908525884151459
0.915343582630158
0.640774428844452
0.577998578548431
0.386963486671448
-0.533730149269104
0.109542950987816
0.560673475265503
0.822932243347168
0.800906598567963
-0.42671126127243
-0.499022662639618
-0.459775805473328
-0.354000508785248
0.732603251934052
-0.379575312137604
0.674664556980133
-0.018073841929436
-0.321513831615448
0.079259768128395
0.538062036037445
0.282742351293564
0.928943693637848
0.224560558795929
0.897156238555908
0.190914615988731
-0.565023362636566
0.063489332795143
0.484292089939117
-0.06642447412014
0.068846017122269
-0.16467322409153
-0.591970205307007
-0.109997853636742
-0.385495483875275
-0.030198097229004
-0.497602581977844
0.05090968310833
-0.290718019008636
-0.098718389868736
-0.306129693984985
0.321900069713593
-0.237008973956108
0.114070534706116
0.114031344652176
0.524585366249085
0.888424754142761
0.630234301090241
0.811644315719605
-0.609900534152985
-0.504985153675079
0.794814348220825
-0.285041928291321
-0.508733808994293
-0.55112236738205
0.852059721946716
0.433897793292999
0.563258111476898
0.661462247371674
0.624224364757538
-0.300577402114868
0.650633633136749
-0.14444263279438
0.889386534690857
0.125954166054726
0.828377306461334
-0.053398415446282
-0.09849463403225
0.303965270519257
-0.411574184894562
0.71017986536026
-0.172809526324272
0.598185896873474
0.270904421806335
-0.379069089889526
-0.387238323688507
-0.554971158504486
0.277324348688126
0.004574865102768
0.845503389835358
0.536433696746826
-0.416134595870972
0.558069348335266
-0.509941279888153
0.502553701400757
0.028946235775948
0.635417282581329
0.504422187805176
0.394735038280487
-0.392845809459686
-0.535221099853516
-0.052391991019249
0.391562163829803
0.109939970076084
0.793870627880096
0.166963249444962
0.647736430168152
0.25680673122406
-0.114605590701103
0.79264098405838
0.305172324180603
0.815732479095459
0.583597362041473
0.255687385797501
-0.399410784244537
-0.311305224895477
0.891242563724518
0.075811699032784
0.14403373003006
0.878428399562836
0.5505011677742
-0.304180204868317
-0.155528053641319
-0.496936082839966
0.73347270488739
0.270782351493835
-0.1641995459795
0.223331704735756
-0.447015047073364
-0.43409663438797
-0.280308783054352
0.196183174848557
0.177390322089195
-0.495764851570129
0.585004031658173
0.644173979759216
-0.219000712037086
-0.543710649013519
-0.257256805896759
0.23332042992115
-0.365593791007996
0.735450387001038
-0.439742684364319
0.158062100410461
-0.249033644795418
-0.605516374111176
0.762398064136505
0.640271544456482
0.525424599647522
0.645037710666657
-0.619572520256043
0.27380096912384
0.523606240749359
0.461570382118225
0.361019492149353
0.177643105387688
0.344672083854675
-0.320226788520813
-0.288309156894684
-0.21887569129467
-0.435596346855164
0.614035725593567
0.575767517089844
-0.363475263118744
0.202538296580315
0.386862218379974
-0.057931274175644
-0.021955922245979
0.273881524801254
0.710119843482971
-0.160595878958702
-0.565020501613617
-0.531896531581879
-0.391355335712433
-0.540792107582092
0.508255004882813
0.791031122207642
0.732470989227295
-0.564265668392181
0.300167918205261
0.190064296126366
0.593786120414734
0.645968735218048
-0.571986079216003
0.699676036834717
0.737782835960388
-0.032168418169022
0.610604882240295
0.094918094575405
-0.337789416313171
0.202550649642944
0.154235854744911
-0.618447244167328
-0.626254618167877
0.747828125953674
-0.211596295237541
-0.629641354084015
-0.051705524325371
0.640461087226868
-0.458836734294891
-0.414928913116455
-0.4655402302742
0.489108026027679
-0.107780620455742
0.855535745620728
-0.180857017636299
0.140303894877434
0.296785414218903
-0.35716325044632
0.444603323936462
0.729337096214294
0.491630494594574
-0.234945252537727
-0.328248500823975
0.55185729265213
-0.043288409709931
0.454117953777313
0.291154444217682
0.595409274101257
-0.280662834644318
-0.441331684589386
-0.505512177944183
0.332883894443512
-0.069317981600762
-0.257159411907196
0.043283626437187
0.781031548976898
0.155730411410332
0.830279052257538
0.156755268573761
0.134709715843201
0.311997979879379
0.452805101871491
0.875981390476227
-0.528064012527466
-0.381517946720123
0.524953067302704
0.148793146014214
-0.577623784542084
0.041185528039932
0.20295549929142
0.090614892542362
0.143623203039169
0.378025382757187
0.594739735126495
0.770809769630432
0.521131336688995
-0.452337384223938
-0.53560996055603
-0.425463378429413
-0.047177955508232
0.855210840702057
-0.42252391576767
0.308840095996857
-0.458446204662323
-0.508973121643066
0.663877546787262
0.225870311260223
0.033270627260208
0.041842967271805
-0.14534105360508
0.11827539652586
-0.359051704406738
-0.631236910820007
-0.263046324253082
0.494991183280945
-0.0372703820467
0.864229738712311
-0.06183223426342
-0.521469533443451
-0.251800000667572
-0.452522337436676
0.360762119293213
0.553925573825836
-0.604832231998444
-0.327289521694183
0.159098520874977
-0.174753054976463
0.29970508813858
-0.28611421585083
-0.339395880699158
-0.20442171394825
0.4341741502285
-0.47585654258728
0.133287250995636
0.633364081382751
-0.280480265617371
0.523431539535522
0.640213191509247
0.420883476734161
-0.128445401787758
0.608520984649658
0.548730909824371
-0.629016578197479
0.339281618595123
-0.278185784816742
0.648539423942566
0.574069201946259
-0.063780441880226
0.096288628876209
0.286465764045715
0.745893180370331
0.753093183040619
0.908493161201477
0.816937267780304
0.737267315387726
-0.595333874225616
0.703424334526062
-0.58603572845459
-0.624945759773254
-0.168180420994759
0.429890692234039
-0.141505941748619
0.543029546737671
-0.415721833705902
-0.557354748249054
0.106707461178303
-0.335710883140564
0.719043254852295
0.895227313041687
-0.234475985169411
0.419445753097534
0.885278761386871
-0.177041783928871
-0.162799462676048
-0.227117255330086
0.93299400806427
0.318401217460632
0.580859243869782
-0.37363874912262
0.157087996602058
0.795696198940277
0.312402248382568
0.350771069526672
0.33453494310379
0.041924461722374
0.256234884262085
0.077402479946613
-0.289838373661041
-0.04891137778759
0.125159934163094
0.597034931182861
0.666132867336273
-0.354440629482269
0.731957137584686
0.324436366558075
-0.34608918428421
0.304431319236755
0.637778103351593
0.332321375608444
0.144306123256683
0.865643739700317
0.80918151140213
0.658737659454346
0.90189915895462
-0.429769277572632
0.267177402973175
-0.160230502486229
0.360587805509567
-0.299810290336609
0.629052937030792
0.321748077869415
-0.390991151332855
-0.20504267513752
-0.012937411665917
-0.49015873670578
0.138522833585739
0.489962041378021
0.234690681099892
-0.621583819389343
-0.117378756403923
-0.045976132154465
-0.587926149368286
0.873039543628693
0.269907504320145
0.29253613948822
-0.577756643295288
0.331452786922455
0.285258024930954
0.590183794498444
0.836985290050507
-0.625643253326416
0.797419130802155
0.217884719371796
-0.315447747707367
0.449411153793335
0.72371917963028
-0.544820904731751
0.620510458946228
-0.063780203461647
0.682650089263916
0.48653256893158
0.531662464141846
-0.269370853900909
0.244058713316917
0.548098087310791
0.428222984075546
-0.159786567091942
-0.382743895053864
-0.348148345947266
-0.035931974649429
0.00179286301136
0.612085938453674
0.908376932144165
-0.139532521367073
0.78277450799942
-0.621393144130707
-0.157732769846916
-0.130857661366463
0.767550230026245
-0.132056310772896
0.206210374832153
-0.476739346981049
0.774660766124725
0.50639021396637
-0.62575227022171
0.189932033419609
0.148727893829346
0.104234285652637
0.399089932441711
0.732392966747284
0.865311980247498
-0.392498433589935
-0.06831581890583
0.208997949957848
0.846322178840637
-0.432075619697571
0.852585792541504
0.518161773681641
0.141903877258301
-0.624647259712219
-0.541255414485931
0.176843598484993
0.857406854629517
0.017518818378449
0.0221426486969
-0.320412874221802
0.162124484777451
0.770933210849762
-0.402917146682739
-0.028384104371071
0.576841056346893
0.309278935194015
0.607936799526215
0.252983421087265
-0.261102080345154
0.068533271551132
-0.163012877106667
0.791759788990021
0.308369189500809
0.377018421888351
-0.617006897926331
0.337277233600616
-0.401250302791595
0.037330657243729
0.662815451622009
0.535286426544189
0.809596061706543
0.19829098880291
0.382091760635376
0.927036881446838
-0.367927193641663
-0.117030963301659
0.37006139755249
0.72180837392807
-0.413158178329468
0.903514921665192
-0.031355574727059
0.304030060768127
0.396894216537476
0.889345586299896
-0.088752016425133
0.214513316750526
-0.175925388932228
0.416937202215195
-0.418679654598236
0.493021488189697
0.841415882110596
0.384876430034637
0.021106988191605
-0.518691182136536
0.906286597251892
-0.586365520954132
0.557726144790649
0.287999987602234
0.417600512504578
-0.617266416549683
0.565066456794739
0.82810777425766
0.361563414335251
-0.464865326881409
0.731293678283691
-0.356744349002838
-0.487948834896088
-0.227644696831703
-0.084973558783531
0.012404933571816
0.093723937869072
-0.419998228549957
0.085234679281712
-0.553728044033051
0.17934949696064
-0.211720690131187
-0.422984004020691
-0.521943926811218
0.14266537129879
-0.57079690694809
0.484045803546906
0.112400405108929
0.278682947158813
-0.190636858344078
-0.126626536250114
0.242008164525032
-0.589834630489349
0.493420481681824
-0.087082490324974
0.442912817001343
0.468529224395752
-0.482343673706055
0.814923882484436
0.08886244893074
-0.043347984552384
-0.487477421760559
0.096890203654766
0.094610050320625
0.055179223418236
0.742346167564392
0.233024045825005
0.5266352891922
0.697495400905609
0.200118348002434
-0.553331911563873
-0.441388607025147
0.854428291320801
0.924696326255798
0.824485182762146
0.244421496987343
0.546497464179993
0.68692272901535
0.65442430973053
0.004503950476646
0.491793394088745
0.684916853904724
0.231549978256226
-0.266966462135315
-0.029975652694702
0.393570095300674
0.297147840261459
0.817812502384186
-0.366966545581818
0.936245262622833
-0.005658209323883
-0.016866162419319
-0.622128248214722
0.062108621001244
-0.296898901462555
0.399102628231049
0.038127809762955
0.574056744575501
0.696422636508942
0.352319955825806
0.245699748396873
-0.146546229720116
0.221205994486809
-0.621066510677338
-0.267960548400879
0.659093856811523
0.167372405529022
0.893371760845184
0.329849869012833
-0.199001744389534
0.152871012687683
0.272035002708435
0.268225848674774
0.865064740180969
0.561359345912933
-0.151628538966179
-0.479315161705017
-0.470090806484222
0.668612420558929
0.766481101512909
0.623061418533325
0.636501133441925
-0.227778449654579
0.354430437088013
0.253107100725174
0.195051863789558
-0.27571576833725
-0.382747948169708
0.075444497168064
-0.086262539029121
0.512692391872406
0.910110354423523
0.613927841186523
0.71393483877182
-0.046121537685394
0.22640386223793
0.153351306915283
0.586101531982422
0.187277719378471
0.076847344636917
-0.061318576335907
0.13727243244648
0.793019354343414
0.678867816925049
0.162609085440636
-0.161743804812431
0.138103306293488
-0.222880557179451
0.690075755119324
0.397194921970367
0.109360910952091
0.332481026649475
-0.114136263728142
-0.422933399677277
0.7438063621521
0.395557284355164
-0.000923871994019
0.136102572083473
0.24731108546257
0.850634038448334
0.694610297679901
0.802881598472595
0.525290727615356
0.714141666889191
0.820192515850067
-0.345463037490845
-0.244858577847481
-0.006215497851372
0.501855969429016
-0.302099943161011
0.086513318121433
-0.331248342990875
0.914600193500519
0.552087247371674
-0.577242434024811
0.171840041875839
-0.015982568264008
-0.511982977390289
0.549304723739624
-0.432263016700745
-0.240773066878319
0.663266658782959
0.738688111305237
-0.149516060948372
0.133530646562576
0.144182085990906
-0.539288818836212
0.637219250202179
-0.020726308226585
0.821092009544373
0.670620322227478
-0.373444318771362
-0.54483687877655
-0.444262802600861
0.262984663248062
-0.115436807274818
0.923144817352295
-0.415412247180939
0.234371036291122
0.298992037773132
-0.512430608272553
0.804508209228516
0.562130749225616
0.901746809482574
0.787698209285736
-0.252745866775513
0.081415489315987
0.029433012008667
0.151152268052101
-0.467719495296478
-0.57844603061676
-0.215697839856148
0.809263110160828
0.774160921573639
-0.170332953333855
0.224676012992859
0.733578324317932
-0.391340017318726
0.289905369281769
0.032201290130615
0.482589900493622
-0.480762779712677
0.386418700218201
0.648110210895538
0.668500602245331
0.420343518257141
0.356469392776489
0.706755220890045
0.846414685249329
0.006075724959373
-0.112489446997643
0.865717113018036
0.197167009115219
0.812500417232513
-0.197996035218239
0.79307621717453
-0.023132488131523
0.608195900917053
0.863673985004425
0.194702133536339
0.858280420303345
-0.629035770893097
0.446157574653626
0.78883957862854
0.646783351898193
0.758273184299469
0.42494410276413
0.478967726230621
0.571539521217346
-0.134020283818245
-0.354566395282745
0.741610288619995
-0.480143845081329
0.254078030586243
0.509528517723084
-0.218161776661873
-0.449060916900635
0.369974285364151
-0.112724378705025
0.125942796468735
0.594175219535828
0.440237164497376
0.50743442773819
-0.587969601154327
0.039038419723511
0.402294158935547
0.742333471775055
0.162887543439865
0.516630232334137
0.264080703258514
0.282355040311813
-0.304840803146362
0.310262411832809
0.720458388328552
0.403299629688263
0.698063552379608
0.167869552969933
0.146619975566864
0.692643523216248
0.612195670604706
0.160483539104462
0.76641720533371
0.624434173107147
0.758498847484589
0.401451706886292
0.284291207790375
-0.469052910804749
0.914497554302216
0.01909726858139
0.693558990955353
0.657543182373047
0.13760732114315
-0.192130044102669
-0.128251299262047
0.34165146946907
0.335042357444763
-0.178016468882561
-0.328600525856018
0.226394191384315
-0.36318039894104
-0.35862123966217
0.918105244636536
-0.438446998596191
0.469405472278595
-0.333848059177399
-0.295943975448608
0.02664315700531
-0.143152788281441
-0.524663805961609
-0.21393595635891
0.625650346279144
-0.189299657940865
-0.321048021316528
-0.203200861811638
-0.043537467718124
0.517620623111725
-0.491337418556213
0.63708233833313
-0.53221470117569
0.796111941337585
0.421820431947708
0.404595136642456
-0.113699093461037
0.896216690540314
-0.523888766765595
-0.098259076476097
0.203848958015442
-0.441689372062683
0.790868163108826
0.531287908554077
0.843746840953827
-0.165287867188454
0.262733399868011
0.851510643959045
-0.179078593850136
0.136916190385818
0.064942561089993
-0.349201917648315
-0.283816158771515
0.92383599281311
0.174808189272881
0.909697592258453
-0.062614277005196
-0.073824748396874
0.567434132099152
0.256049454212189
-0.216832920908928
-0.107161566615105
0.876117765903473
0.39508193731308
0.304562330245972
0.080408073961735
-0.239237740635872
0.023079305887222
-0.307498395442963
0.086726121604443
-0.16402630507946
0.89729654788971
-0.093696787953377
0.068029075860977
0.532196462154388
0.634382247924805
0.346180856227875
-0.161760494112968
-0.413826406002045
-0.557350039482117
0.834155380725861
-0.283831298351288
-0.612586081027985
-0.133192256093025
0.16233004629612
0.790160119533539
0.331678152084351
0.689335882663727
-0.514710068702698
0.406931459903717
-0.172336086630821
-0.540299594402313
-0.581030249595642
0.504603326320648
0.749942541122437
0.379048764705658
0.451124727725983
-0.136732056736946
0.462157428264618
-0.560236573219299
0.046924337744713
0.339239418506622
0.472254812717438
-0.351932048797607
0.830116450786591
-0.148041114211082
0.589663147926331
0.06709710508585
-0.36059296131134
-0.105217441916466
0.538955867290497
0.635901570320129
-0.433019578456879
-0.003337472677231
-0.595716655254364
0.574105799198151
-0.517113626003265
-0.029051750898361
-0.171578928828239
0.34264799952507
0.43347829580307
0.02661082148552
0.288856357336044
0.590094864368439
0.414696574211121
-0.396894872188568
-0.160320028662682
-0.491402804851532
-0.001921683549881
0.4910688996315
0.539044976234436
-0.182954803109169
0.780612766742706
0.500318586826324
0.397341698408127
-0.437905192375183
-0.052546173334122
-0.12944070994854
0.62552809715271
0.263927340507507
-0.295035898685455
0.816735029220581
0.878563582897186
0.746725916862488
-0.223447725176811
0.134307011961937
-0.016695111989975
0.63129848241806
0.709404230117798
-0.51903223991394
-0.177964732050896
0.600269377231598
-0.145433500409126
-0.088445320725441
0.48994654417038
-0.536888420581818
0.250735998153687
0.403377532958984
0.414043843746185
0.174365133047104
-0.089787617325783
-0.483717918395996
0.509332597255707
-0.223555102944374
0.406169027090073
0.629114627838135
0.042054757475853
-0.481339871883392
0.406060755252838
-0.283197939395905
-0.289510905742645
-0.416699349880219
-0.372897803783417
0.133973896503448
0.238770112395287
0.929708957672119
0.622002065181732
0.493403434753418
0.000912606716156
0.37896054983139
0.630322694778442
-0.207583054900169
0.685406506061554
0.449244379997253
0.601453900337219
0.786357879638672
-0.348820328712463
-0.201104953885078
0.363952577114105
0.217755854129791
0.740577399730682
0.498608827590942
0.520852863788605
-0.611806035041809
0.422685205936432
-0.31515246629715
0.563459634780884
0.587654531002045
-0.231381252408028
-0.401897072792053
0.443697690963745
0.919364631175995
0.129028916358948
0.462493538856506
-0.337711632251739
-0.099275663495064
0.924260675907135
0.706223845481873
0.035029530525208
0.470485925674439
-0.574112951755524
0.442523956298828
0.66293740272522
0.589426517486572
-0.60951691865921
-0.605407059192658
-0.478972017765045
0.036437124013901
-0.074156537652016
0.337284386157989
0.867213487625122
0.581043124198914
0.833539068698883
0.018350273370743
0.300914973020554
0.48331344127655
0.558215618133545
0.318186819553375
-0.138703718781471
0.788782894611359
0.418368339538574
0.390770345926285
0.275318711996078
-0.634409844875336
-0.138964369893074
0.248664870858192
0.28398996591568
0.207104548811913
0.528492867946625
0.006065145134926
0.920800447463989
-0.298077940940857
0.17687925696373
0.382434487342834
-0.013034611940384
0.845503449440002
-0.158268555998802
0.701663136482239
0.334024906158447
0.85349041223526
-0.532216846942902
0.704028844833374
-0.106647178530693
-0.087417140603066
0.445690989494324
0.882603108882904
0.521712481975555
0.702388882637024
0.488745033740997
-0.07388685643673
0.531445145606995
0.631677567958832
-0.185161456465721
0.628182470798492
-0.190235003829002
0.539443075656891
0.821174204349518
0.631669521331787
-0.030365630984306
0.144829511642456
-0.385582864284515
-0.033385932445526
0.24540963768959
0.487480878829956
-0.105316624045372
-0.242831692099571
0.249049499630928
0.15457034111023
-0.361211836338043
-0.560349345207214
0.879430711269379
-0.039727285504341
0.023176923394203
0.139181062579155
0.748809993267059
0.256437510251999
0.847417533397675
0.709725260734558
0.111470773816109
-0.202761515974998
-0.217701449990273
0.33145546913147
-0.08356286585331
-0.560376584529877
0.073358327150345
-0.27764356136322
-0.065201476216316
0.80988472700119
0.746169209480286
0.920054435729981
0.568081378936768
0.067893482744694
0.117403566837311
-0.53333580493927
0.416906207799912
-0.244921460747719
0.418687790632248
0.902316093444824
0.143562659621239
-0.243595018982887
0.352596282958984
0.123143553733826
0.401889324188232
-0.280269622802734
0.355183184146881
0.304378002882004
0.200767144560814
-0.134142473340034
0.766938984394074
-0.619207859039307
-0.262865483760834
0.053198084235191
-0.467537820339203
-0.457494854927063
0.732196986675262
-0.256545722484589
-0.620673835277557
-0.08842159807682
0.078794948756695
-0.204218849539757
0.371439188718796
0.086483143270016
0.450714111328125
0.81832754611969
-0.485194206237793
0.23708002269268
0.558490872383118
0.538247644901276
-0.536956906318665
0.052990347146988
0.923332750797272
-0.297990143299103
-0.114399060606956
0.847818791866303
-0.014341652393341
-0.522752285003662
0.2847039103508
-0.256965219974518
-0.126718059182167
-0.516760468482971
-0.358960270881653
0.812362134456635
-0.211377188563347
-0.467466533184052
0.274898648262024
-0.525904357433319
0.241382643580437
0.893019497394562
-0.147731348872185
0.526599645614624
0.408247649669647
0.828536868095398
0.706151604652405
-0.439970314502716
0.121218279004097
0.899307191371918
0.773092210292816
-0.274807870388031
-0.178116217255592
0.343635588884354
-0.013845294713974
0.494320333003998
0.650341987609863
-0.338573157787323
0.831953227519989
-0.574910640716553
0.753287136554718
-0.097602382302284
-0.085301622748375
-0.308208048343658
0.235582530498505
0.650568783283234
0.934779524803162
0.652415633201599
-0.276890635490417
0.55453622341156
0.388731807470322
0.933461487293243
0.425115942955017
0.317702323198318
-0.510157406330109
0.36878228187561
0.642071664333344
0.209608808159828
-0.592719614505768
-0.046383947134018
-0.554313004016876
-0.455093145370483
0.243162930011749
0.812112092971802
0.499133765697479
0.57042795419693
0.494252681732178
0.06724563241005
0.612209975719452
-0.149180635809898
0.423084020614624
0.053728953003883
0.462592124938965
0.843693494796753
0.384120106697083
0.720579862594605
0.228410005569458
0.477801084518433
0.604470729827881
-0.349192559719086
0.324762791395187
0.123700059950352
0.402939021587372
-0.076378896832466
0.092331260442734
0.605598032474518
-0.105198875069618
0.247088253498077
0.335530072450638
0.50862729549408
0.835385799407959
-0.573515594005585
0.216863825917244
0.353547006845474
0.244308024644852
-0.090596184134483
0.646001100540161
0.351876258850098
0.546623468399048
0.297908693552017
-0.248645827174187
0.821399211883545
0.837427079677582
0.745431542396545
0.512010335922241
0.220748707652092
0.755170702934265
-0.631321847438812
-0.149534687399864
-0.07634948194027
0.344149261713028
0.262043595314026
0.827003180980682
0.459354817867279
0.485718131065369
-0.549618005752564
0.71841037273407
0.5018430352211
-0.445026218891144
-0.183776453137398
0.153946816921234
0.111364372074604
-0.304548621177673
0.585340678691864
-0.04535835981369
0.267855167388916
-0.418149173259735
-0.411066353321075
0.041879758238793
-0.075694605708122
0.570109784603119
0.002970159053802
-0.139591053128243
0.662507116794586
-0.263913035392761
0.240510135889053
-0.505469381809235
0.398247838020325
0.047601148486137
-0.44630777835846
-0.241801247000694
0.818638026714325
-0.012751057744026
0.622089564800262
0.40003889799118
-0.011752843856812
0.250238806009293
-0.500952780246735
0.860408246517181
-0.619179129600525
0.479854345321655
0.025248154997826
0.827233791351318
0.818891644477844
0.601386249065399
-0.332027673721313
0.460418820381165
0.442254960536957
0.741485714912415
-0.533795297145844
0.431018590927124
0.368414640426636
0.023454517126083
-0.32539314031601
0.700630903244019
0.012462168931961
0.794118463993073
0.269981801509857
-0.218189641833305
0.849589645862579
-0.064201131463051
0.493976891040802
-0.316918253898621
0.47807639837265
0.769858717918396
-0.143684074282646
0.794843673706055
0.118911266326904
0.61068058013916
-0.230127915740013
0.14197051525116
0.540879666805267
-0.201497808098793
-0.166711464524269
0.210080772638321
0.222760409116745
0.480863809585571
0.895173311233521
0.728690981864929
-0.571580410003662
0.457360148429871
0.843761742115021
0.744491040706635
0.496748387813568
-0.019505500793457
0.615050435066223
0.076901406049728
0.606895089149475
0.696763455867767
0.77085667848587
-0.302485227584839
-0.067000553011894
-0.472275376319885
-0.075051501393318
-0.023020967841148
0.029698327183724
-0.152279064059258
0.854706764221191
0.235966965556145
-0.514091014862061
0.447430074214935
0.56094217300415
0.160233303904533
-0.123056247830391
0.782672762870789
0.898260056972504
-0.33675342798233
0.915217459201813
-0.551921367645264
0.645815908908844
-0.604684472084045
-0.257304668426514
-0.45707905292511
0.028980746865273
-0.014244064688683
0.209901422262192
0.795376539230347
0.486196577548981
-0.463641464710236
-0.293429255485535
0.534451365470886
-0.379044115543365
-0.488256573677063
-0.480197310447693
0.730711400508881
0.479452729225159
0.249084576964378
0.204100236296654
0.788654029369354
0.045434847474098
0.615091025829315
0.442586421966553
-0.040009841322899
0.523969948291779
0.491147637367249
0.265488028526306
-0.039140000939369
0.935615599155426
0.571522176265717
-0.085538849234581
0.790171682834625
0.39691823720932
-0.266093850135803
0.565816938877106
0.855615198612213
0.738908648490906
-0.092386439442635
0.929151356220245
-0.060889661312103
-0.227079018950462
0.34184741973877
0.531777262687683
-0.408819258213043
0.871506273746491
-0.423467755317688
0.399147152900696
0.412901401519775
-0.306122243404388
0.177050530910492
-0.564675867557526
-0.488049983978272
-0.334348797798157
0.488045990467072
0.751539289951324
0.49067622423172
-0.10005085170269
0.680384397506714
0.041805699467659
0.84279477596283
0.521981716156006
-0.385927617549896
-0.073889449238777
-0.374467730522156
0.921982765197754
-0.439928889274597
0.254694432020187
-0.121066108345985
0.663084924221039
0.813380837440491
0.230552017688751
0.171383455395699
-0.440995573997498
0.152925089001656
-0.168023481965065
0.135046765208244
-0.127232447266579
0.383321851491928
0.629483163356781
-0.256799221038818
0.783926248550415
0.877394258975983
0.075576551258564
0.747623026371002
0.133838474750519
-0.51196551322937
0.085631705820561
0.695500373840332
0.055322840809822
0.465326011180878
0.602148592472076
0.735523521900177
-0.389695107936859
0.601929187774658
-0.191589459776878
0.470389485359192
-0.146142348647118
-0.304375946521759
0.499382793903351
0.485010266304016
0.771546542644501
0.681010186672211
0.366796493530273
0.581561028957367
0.484751164913178
-0.069283798336983
0.573348164558411
-0.129204019904137
-0.576525211334229
0.779139876365662
-0.197375848889351
-0.40507847070694
0.401880383491516
-0.015494450926781
-0.077819928526878
-0.533220767974854
0.667335391044617
0.728457391262054
0.33475798368454
-0.089692786335945
0.220132321119308
-0.046556010842323
0.370423674583435
0.256690204143524
0.065186910331249
0.421992927789688
0.758200407028198
0.835985422134399
0.860548138618469
0.023677155375481
0.564717531204224
0.503870248794556
0.641150414943695
0.769562780857086
0.804380059242249
-0.467064023017883
-0.617428064346314
0.181771337985992
0.314967751502991
-0.067486926913262
-0.442738652229309
0.244255408644676
-0.272286891937256
0.255577176809311
0.857108950614929
0.393466264009476
-0.335009932518005
-0.295828998088837
-0.194184318184853
0.079515486955643
0.308949261903763
0.147071465849876
-0.509223520755768
-0.454752206802368
0.410832822322845
0.723654568195343
0.491751849651337
-0.035384669899941
-0.576649725437164
0.24752551317215
-0.02094441652298
-0.298063457012177
0.324010729789734
0.374902218580246
-0.103325292468071
-0.286943674087524
-0.001107305288315
0.01296691596508
0.210304841399193
-0.235511258244514
-0.249431505799294
0.579906761646271
-0.515548706054688
-0.588137626647949
0.517690718173981
-0.515853524208069
-0.103486016392708
0.116994231939316
0.763385534286499
0.208040237426758
0.756995379924774
-0.42348712682724
0.282971769571304
-0.345078408718109
0.462254583835602
-0.633678674697876
0.640368938446045
0.604832947254181
0.422789037227631
-0.278600037097931
-0.222087398171425
0.63089793920517
0.232427150011063
0.709646224975586
0.365857779979706
-0.271302580833435
0.309592336416244
0.17449426651001
0.042012453079224
0.036731421947479
-0.173680111765862
0.830500245094299
0.489368200302124
0.406993389129639
0.299769878387451
0.863871216773987
-0.067065224051476
0.546740114688873
0.314972758293152
-0.009615361690521
-0.122512623667717
0.730303406715393
0.488339304924011
0.806606650352478
-0.247720912098885
-0.052573621273041
0.675108373165131
0.302941530942917
0.673384666442871
0.220927149057388
0.235760420560837
-0.445578277111053
0.607463359832764
0.120245739817619
0.057376280426979
0.660641729831696
0.696559071540833
0.31116983294487
-0.060642555356026
-0.37338775396347
-0.212630316615105
0.552342295646668
-0.577265739440918
-0.1060701161623
0.108517706394196
-0.582790374755859
0.285442709922791
-0.200803354382515
0.286467403173447
-0.440268874168396
0.692521631717682
0.031613022089005
-0.239567503333092
-0.562918722629547
-0.342351853847504
0.717802226543427
0.925367474555969
0.737911283969879
0.00630496442318
-0.127612605690956
0.884225964546204
-0.33523815870285
0.629899442195892
0.547894299030304
0.697705626487732
0.091836087405682
0.309647798538208
-0.25082665681839
-0.116200909018517
0.389339447021484
0.838470220565796
0.795148253440857
0.735749483108521
-0.497118711471558
0.603761255741119
0.888522684574127
-0.170736089348793
0.408188045024872
0.309191256761551
-0.174463555216789
-0.101338133215904
0.41589766740799
0.443941295146942
0.876089334487915
0.625011682510376
-0.331860542297363
0.384211897850037
-0.219403967261314
0.338378846645355
0.675974071025848
-0.46240907907486
0.03498324751854
0.895645260810852
0.368016928434372
0.615286767482758
-0.601335108280182
-0.487988114356995
0.379174411296844
-0.207401052117348
-0.524281859397888
0.548964321613312
-0.326555013656616
0.422077596187592
-0.386595070362091
0.557907223701477
-0.404009282588959
0.515668272972107
-0.529151260852814
0.787587583065033
-0.340437591075897
0.685962438583374
0.925383985042572
0.139428555965424
0.287299990653992
-0.599129796028137
0.299575686454773
-0.455123066902161
0.858552038669586
-0.112418308854103
0.581845223903656
-0.219185665249825
0.565229773521423
-0.028566151857376
0.667768180370331
0.606012403964996
0.133861020207405
0.525731563568115
-0.530596137046814
-0.4581538438797
0.600182771682739
0.738864064216614
0.504281520843506
0.876807391643524
0.819185495376587
-0.115257725119591
0.011583268642426
-0.014745101332665
-0.319011986255646
0.581059873104095
0.088082142174244
0.750224828720093
0.841540217399597
-0.049808666110039
0.308127582073212
0.901508808135986
-0.086893156170845
-0.558784782886505
0.543049454689026
-0.101941838860512
-0.530936062335968
-0.409826993942261
-0.288239359855652
0.852622926235199
0.289014577865601
0.46792870759964
-0.066196754574776
0.645875453948975
-0.368484556674957
-0.553471624851227
0.694620668888092
0.219897493720055
-0.415379464626312
0.527737617492676
0.726268351078033
0.569536507129669
0.682416200637817
0.064497537910938
0.274854451417923
-0.045515865087509
0.926161289215088
0.85714864730835
0.668138802051544
-0.594004690647125
0.642085134983063
0.709936082363129
0.494722902774811
0.656230032444
0.152480468153954
-0.446665048599243
-0.251980841159821
0.019692972302437
0.298037558794022
0.358411967754364
-0.48795747756958
-0.553041040897369
0.838450193405151
-0.489567518234253
-0.228818133473396
0.889320313930512
0.450817584991455
0.822805523872376
0.325256258249283
0.298759907484055
-0.228038385510445
-0.189853504300118
0.680446445941925
-0.355784893035889
-0.501619398593903
0.633802771568298
0.636962234973908
-0.471490681171417
0.325600266456604
0.774254858493805
-0.016386240720749
0.572480499744415
0.766782522201538
0.498296856880188
-0.592173337936401
-0.282859921455383
0.173229172825813
-0.347705960273743
-0.449308097362518
0.893353164196014
-0.401378870010376
0.804659903049469
0.055651634931564
0.179104164242744
-0.075853481888771
0.785705089569092
0.433359086513519
0.657404124736786
-0.273342072963715
-0.00813527405262
-0.284525811672211
-0.18360398709774
0.246249750256538
0.611465334892273
0.696503221988678
0.823592960834503
0.822093605995178
-0.134311988949776
0.243202477693558
-0.092030718922615
0.246220037341118
0.003611534833908
0.649998009204865
0.338882863521576
0.896000325679779
0.813883662223816
-0.203752711415291
0.764754891395569
0.816684007644653
0.349846243858337
-0.335349321365356
0.129583477973938
0.833157658576965
-0.075259581208229
-0.550499975681305
0.315482676029205
0.424703747034073
0.275281667709351
0.419218242168427
0.208476409316063
0.048355981707573
0.381214380264282
0.593512296676636
0.313462346792221
0.662018001079559
0.133895114064217
0.726899385452271
-0.164551302790642
0.930526912212372
0.570179522037506
0.269345700740814
0.494768142700195
-0.422114551067352
0.232956916093826
-0.553780734539032
0.73897647857666
-0.429634511470795
0.02586854994297
0.55378645658493
0.80408388376236
0.17440590262413
-0.447200417518616
0.563784301280975
-0.535850524902344
0.431587040424347
0.140484169125557
-0.283820331096649
-0.334340393543243
0.420424401760101
-0.336934387683868
0.672218561172485
0.877372324466705
0.705312013626099
0.657718420028687
0.425175875425339
0.104842349886894
0.446876704692841
-0.106302097439766
-0.6239994764328
0.649638652801514
0.432183027267456
0.77591347694397
0.665411531925201
0.911099791526794
-0.036779299378395
-0.120472565293312
-0.162016347050667
-0.046470135450363
-0.46540230512619
-0.288314044475555
-0.207888349890709
0.615497291088104
0.501950144767761
0.778625905513763
0.541100203990936
0.287905097007751
0.092498235404492
-0.588368892669678
0.214048877358437
0.059570983052254
-0.348197877407074
0.857760787010193
0.644754767417908
0.741527080535889
-0.363908886909485
-0.556272387504578
0.51392388343811
0.56321656703949
0.907313823699951
0.490314483642578
-0.582768678665161
-0.003303363919258
-0.422310590744019
0.832670390605927
0.360112071037292
-0.345594942569733
-0.098797902464867
0.643357813358307
0.441096067428589
-0.083107456564903
0.240515142679214
0.325281649827957
0.70426481962204
0.208047762513161
0.620456397533417
0.409843802452087
-0.089433953166008
-0.592406511306763
0.907015740871429
-0.16413588821888
-0.225912466645241
-0.407111704349518
-0.38381427526474
-0.188682243227959
0.158568650484085
-0.089894399046898
-0.232363328337669
0.816253423690796
0.233750507235527
0.3380106985569
-0.009636119008064
0.765781581401825
0.21730375289917
0.010127887129784
0.37979131937027
0.525303721427918
0.522144854068756
-0.360518991947174
0.930955350399017
0.745185494422913
0.264510095119476
0.786960482597351
0.124971240758896
0.122750848531723
0.224536404013634
-0.031467899680138
0.389346927404404
-0.274065911769867
0.292052000761032
0.470022022724152
-0.01424877345562
0.53109085559845
0.122741051018238
0.265607059001923
0.653254330158234
0.639442980289459
-0.122276112437248
0.725338459014893
0.394442081451416
0.097398914396763
0.765289545059204
-0.483740866184235
0.102326653897762
0.601552426815033
-0.123014464974403
0.91333144903183
-0.041001573204994
0.075637891888619
0.461564302444458
-0.460696995258331
0.096517704427242
0.900665044784546
-0.327825963497162
-0.448161959648132
0.293219327926636
-0.433961749076843
0.730287313461304
0.832525849342346
0.593183875083923
0.331763833761215
0.589703321456909
0.242509663105011
0.45209801197052
-0.078203216195107
0.64349889755249
0.350417226552963
0.363481134176254
-0.197842583060265
-0.372878968715668
-0.217919215559959
0.46967226266861
0.504613697528839
-0.50960123538971
0.613159835338593
-0.517573416233063
0.092331863939762
0.854536414146423
0.27054163813591
-0.010389402508736
0.663677155971527
0.375624388456345
-0.49283504486084
0.891461491584778
-0.174597069621086
-0.204829290509224
-0.103000655770302
-0.14142407476902
-0.287022233009338
0.02668197453022
-0.579568028450012
-0.344843864440918
-0.235841438174248
0.796306371688843
-0.335040926933289
0.791849911212921
0.393595337867737
0.586000740528107
0.649891078472137
0.668558478355408
0.551523566246033
0.25909960269928
-0.26217794418335
0.748680770397186
0.172791793942451
0.170601591467857
0.43981283903122
0.180355340242386
0.405055403709412
0.120919443666935
0.788570106029511
0.202769905328751
-0.305396556854248
0.82736474275589
0.436402797698975
0.817631959915161
0.396656930446625
0.820178210735321
-0.48215252161026
-0.011853367090225
0.827377617359161
0.202747523784637
-0.105336204171181
0.818534374237061
-0.051482334733009
0.237890258431435
0.060019537806511
0.700746178627014
0.581109404563904
0.6774041056633
0.370752453804016
-0.068702086806297
-0.365359008312225
-0.572721898555756
0.744072139263153
-0.276915431022644
0.933000862598419
-0.590541422367096
0.187982797622681
-0.386020600795746
0.80675607919693
0.397137820720673
0.004919365048409
-0.215130761265755
-0.49661648273468
-0.118435963988304
0.273056417703629
-0.393244028091431
0.070357047021389
0.520560026168823
-0.572437286376953
-0.122863158583641
0.36509108543396
0.52396959066391
0.452309489250183
0.566738486289978
0.688969492912293
0.29191580414772
0.373158097267151
-0.577960431575775
-0.522742509841919
0.695904135704041
0.501170575618744
0.498922407627106
0.008766397833824
0.823202550411224
0.420612812042236
0.568633139133453
0.283431053161621
-0.615939974784851
-0.35743522644043
-0.257555961608887
0.076973147690296
-0.315721809864044
0.257647037506104
0.447347939014435
0.728182137012482
0.617520987987518
0.500605881214142
-0.395288050174713
-0.058013364672661
0.118426270782948
-0.086600974202156
0.209162965416908
0.159292712807655
-0.113032624125481
0.876148402690887
0.859972834587097
0.331241577863693
-0.097966894507408
0.910016179084778
0.762344241142273
-0.207152351737022
0.484681010246277
0.229953870177269
-0.220916524529457
0.088918492197991
0.859840035438538
0.616407573223114
0.055982023477554
0.410550892353058
-0.323562562465668
0.211097538471222
0.325950682163239
-0.334956645965576
-0.575447916984558
-0.514137506484985
-0.134761139750481
0.419763445854187
0.632454872131348
-0.574037909507751
0.244696587324142
-0.451750934123993
0.865899324417114
-0.217152461409569
0.714521050453186
-0.351111173629761
0.786274909973145
-0.125675782561302
0.428296029567719
0.23999197781086
-0.150663420557976
0.651924252510071
0.758348941802979
0.03521765768528
0.550588369369507
-0.354306519031525
-0.321916282176971
0.401513457298279
0.181677266955376
-0.021048873662949
-0.453848302364349
0.756869256496429
0.741329610347748
0.62330424785614
0.672843396663666
0.351123303174973
0.809381306171417
-0.409584820270538
-0.49926894903183
-0.569899797439575
0.777891516685486
-0.002822116017342
0.925183951854706
0.392808884382248
0.826432526111603
0.133320569992065
-0.064146086573601
-0.129977002739906
0.769486665725708
0.738232672214508
0.235217422246933
0.417727887630463
0.114280611276627
0.673481345176697
0.799483299255371
-0.165342971682549
-0.056238025426865
0.766732096672058
0.556209146976471
-0.413228809833527
-0.441506743431091
0.351099669933319
0.872830152511597
0.592487335205078
0.822566330432892
-0.541470289230347
-0.289877951145172
-0.355131030082703
-0.34528261423111
0.118987292051315
0.173882499337196
0.786758482456207
0.361463904380798
0.243417084217072
0.204246461391449
-0.285548686981201
0.907046794891357
-0.335212588310242
0.183830246329308
0.05073781311512
-0.623710036277771
0.379902124404907
0.935980558395386
-0.087108090519905
0.080329298973084
-0.143729820847511
0.797061920166016
0.608395278453827
0.384369075298309
-0.539115011692047
0.910528481006622
-0.459268569946289
-0.033745914697647
0.837526023387909
0.543211102485657
0.220518544316292
0.495743751525879
0.696471631526947
0.154897004365921
-0.315613150596619
-0.237772569060326
0.722182631492615
0.340981185436249
0.588694751262665
0.701661229133606
0.203635439276695
0.072414010763168
0.477580070495606
0.416273891925812
0.923087418079376
-0.44567209482193
-0.087496086955071
0.129930913448334
0.203107446432114
0.867783010005951
-0.345308005809784
-0.562365531921387
-0.329102635383606
0.602954924106598
-0.400205492973328
-0.014708697795868
-0.067959383130074
-0.520614922046661
-0.421307384967804
0.531759679317474
0.667015075683594
-0.316137909889221
-0.024396792054176
0.780328750610352
0.084405213594437
0.506084561347961
-0.403310000896454
-0.217215523123741
0.455450057983398
-0.514725267887116
0.824950993061066
0.278936743736267
0.122900366783142
-0.513464033603668
0.796317756175995
0.454146265983582
0.469284176826477
0.171858057379723
0.09436745941639
0.896993041038513
0.626459002494812
-0.19307379424572
0.71524965763092
0.585705459117889
-0.146448746323586
0.804466187953949
0.247657597064972
-0.055735588073731
0.575969398021698
-0.477782726287842
0.218702644109726
0.191924050450325
0.789258658885956
-0.452289283275604
0.713914096355438
0.65266227722168
0.620210111141205
-0.561341345310211
0.918237626552582
-0.59949117898941
0.791817545890808
0.778529226779938
-0.525157928466797
0.322330832481384
0.169037654995918
0.845584094524384
0.876897871494293
-0.263349652290344
0.127498894929886
-0.055946812033653
0.742452919483185
0.014595732092857
-0.071548536419869
-0.143671736121178
0.673439562320709
-0.59887570142746
0.506891012191772
0.564670264720917
-0.167044028639793
-0.468723952770233
0.715675950050354
0.881449818611145
0.103217273950577
-0.401637732982636
0.010651499032974
0.688879728317261
-0.058191373944283
0.91823536157608
-0.363857269287109
0.893286168575287
-0.369280159473419
-0.306329250335693
0.660693764686585
0.377317845821381
0.587084114551544
0.381210476160049
0.729330837726593
0.267631471157074
-0.0102569013834
0.208850294351578
-0.239718660712242
-0.197458133101463
0.367229640483856
-0.500478982925415
0.7667236328125
0.816692769527435
0.286357671022415
0.914311349391937
0.149747848510742
0.56913697719574
0.360335052013397
0.497750997543335
-0.550051033496857
-0.53304123878479
0.619993150234222
-0.286296665668488
0.408281147480011
0.54266768693924
-0.379380345344543
0.699737071990967
0.174731582403183
0.61043256521225
0.657375812530518
-0.558354139328003
-0.004979401826859
-0.220262005925179
0.231043845415115
-0.376227200031281
0.484651803970337
0.773037731647491
-0.261631309986114
0.383013099431992
0.805799722671509
0.542243361473084
0.505417168140411
0.407595634460449
-0.238517805933952
0.003961324691772
-0.408801317214966
0.450402021408081
0.373255103826523
0.821666836738586
0.010268390178681
0.468628287315369
0.560317158699036
0.353567063808441
0.64282351732254
0.703393042087555
-0.592834532260895
0.221237853169441
0.22876849770546
0.909681379795074
0.440908849239349
-0.185891941189766
-0.603937268257141
-0.379798412322998
-0.525560915470123
-0.290347635746002
0.817298769950867
0.342824101448059
0.298755794763565
0.745171010494232
-0.622966885566711
-0.030519843101502
0.230634868144989
-0.531265795230866
0.730191707611084
0.931712031364441
-0.149198487401009
0.530790388584137
-0.341150999069214
0.271056920289993
-0.290940821170807
-0.085289403796196
0.27588626742363
-0.540222525596619
0.336812078952789
-0.211385980248451
0.483245432376862
0.183831810951233
0.550999283790588
0.744333863258362
0.195067971944809
0.453854501247406
0.403659373521805
0.903901100158691
0.646202147006989
-0.275232672691345
-0.045280307531357
-0.123697385191917
0.615319073200226
-0.312385141849518
0.784174799919128
0.139875322580338
0.680990993976593
0.703567028045654
0.118841506540775
0.746395409107208
0.66448324918747
-0.284215211868286
-0.536970496177673
0.314324498176575
-0.103398188948631
0.60735011100769
0.716141223907471
0.436752498149872
0.33417147397995
0.484167337417603
-0.431796967983246
-0.167387410998344
0.665804624557495
0.583214998245239
0.382038921117783
-0.328243315219879
0.167990267276764
0.7951300740242
0.110450245440006
0.365867435932159
-0.105406925082207
-0.236779645085335
-0.226749822497368
-0.038420647382736
0.711689352989197
-0.120349511504173
0.218335196375847
-0.524371862411499
-0.389872610569
0.189361810684204
-0.562535762786865
-0.625901818275452
0.601209044456482
0.828132033348084
-0.210926309227943
-0.367099821567535
-0.43686705827713
0.57908296585083
0.049289509654045
-0.103691950440407
0.068634785711765
-0.542836427688599
-0.265960991382599
0.490052998065949
-0.500885188579559
0.139952152967453
0.903775274753571
-0.400093138217926
-0.152471706271172
0.266418516635895
-0.474580585956574
0.769316494464874
-0.562289953231812
0.852744460105896
0.205108061432838
-0.342480003833771
0.381767809391022
0.03712822496891
0.11201436817646
0.744180381298065
0.559142172336578
0.819873213768005
0.204110443592072
-0.228830084204674
-0.507535815238953
-0.063850924372673
-0.056218639016152
-0.336495697498322
0.896391332149506
-0.611726105213165
0.195521861314774
0.706704080104828
0.263839840888977
-0.353242337703705
-0.332198202610016
0.697643399238586
0.751886308193207
0.001920640468597
0.202704578638077
0.385776698589325
-0.0328658670187
-0.176528379321098
-0.185721889138222
0.299629032611847
-0.505246460437775
0.121734425425529
0.14410075545311
0.295522570610046
0.789088129997253
0.627269923686981
0.34233158826828
0.524330735206604
0.057833805680275
0.245767414569855
-0.462365090847015
-0.119635000824928
-0.5157670378685
-0.602021098136902
0.493813872337341
0.116713613271713
0.807056963443756
0.392640292644501
-0.234416171908379
0.935790777206421
0.261051714420319
0.206987857818604
-0.360866904258728
0.565393030643463
-0.133384123444557
-0.166427567601204
0.473821043968201
0.200555771589279
0.830073714256287
0.74220222234726
0.646262586116791
-0.330429553985596
0.307099521160126
0.821640312671661
-0.463555693626404
-0.474847733974457
0.028166756033897
-0.07079391181469
0.157183825969696
0.39271479845047
-0.205520376563072
0.7305908203125
-0.294664144515991
-0.596867561340332
0.05999855697155
0.740216612815857
-0.140829876065254
0.467607080936432
0.269411742687225
0.057474821805954
-0.228996649384499
-0.10139100253582
0.834332585334778
0.504890561103821
0.163769945502281
0.397320330142975
0.596345484256744
0.246132880449295
-0.441303730010986
0.854806482791901
-0.026337131857872
-0.367492973804474
-0.564078211784363
0.364124745130539
-0.369810521602631
-0.132310107350349
-0.037096947431564
-0.250036954879761
0.30253204703331
0.855846226215363
0.346192300319672
0.851725339889526
0.325715482234955
0.656252205371857
-0.532923996448517
0.320351183414459
-0.363903045654297
0.573929190635681
0.875577509403229
-0.194408103823662
0.877923429012299
0.446449279785156
0.774452269077301
-0.536178588867188
0.590620338916779
0.872499465942383
0.085860386490822
0.364612996578217
-0.569882214069366
-0.512630224227905
0.428448855876923
-0.511586785316467
-0.558943212032318
0.794986307621002
0.008853778243065
0.926279544830322
0.015000194311142
-0.442307472229004
0.220058396458626
0.708272516727448
0.768964350223541
-0.406684339046478
-0.168881371617317
0.637306571006775
-0.208800539374351
0.301638215780258
0.675714910030365
0.872146129608154
-0.354167819023132
-0.291130304336548
-0.548363864421845
0.084949366748333
-0.581583321094513
0.65138852596283
-0.560614168643951
0.914162695407867
-0.552707672119141
-0.627906799316406
0.206586048007011
0.819222509860992
0.511856436729431
-0.54791659116745
0.144636303186417
-0.257338106632233
0.929524302482605
-0.317737877368927
0.338127553462982
-0.354091286659241
-0.616594552993774
-0.217437133193016
-0.536463022232056
0.263102620840073
0.272411942481995
0.841809213161469
0.173359677195549
0.498748064041138
0.907744586467743
0.677323579788208
0.804285705089569
0.47820508480072
-0.167734757065773
0.283204823732376
0.475969135761261
-0.269322574138641
0.621054410934448
-0.219497635960579
0.818263947963715
-0.62329238653183
-0.058519169688225
0.666788637638092
-0.359832286834717
0.451158761978149
-0.346690773963928
0.631612420082092
-0.378817677497864
0.64426451921463
0.100695684552193
-0.46629673242569
-0.624440968036652
0.656101882457733
0.115576662123203
-0.161301746964455
-0.398053765296936
0.716950714588165
-0.250253319740295
0.26022070646286
0.365291714668274
-0.096552655100823
-0.288840591907501
0.93401563167572
-0.147079601883888
-0.146810337901115
0.130492329597473
-0.045807436108589
0.743362307548523
0.315485864877701
-0.131572917103767
0.551263809204102
0.395296335220337
-0.477642059326172
-0.39521461725235
0.656326413154602
0.277572393417358
0.767049491405487
0.289446830749512
-0.074616506695747
-0.483977854251862
0.892016530036926
0.087493099272251
-0.366722941398621
0.672259032726288
-0.176567152142525
-0.126095280051231
0.125918477773666
0.29975625872612
0.349626898765564
0.362676084041595
0.324012517929077
-0.155567809939384
-0.080894902348518
0.574134230613709
0.316822111606598
-0.237007424235344
-0.175804868340492
0.715674161911011
-0.024288415908814
0.668028056621552
0.919585585594177
0.523667812347412
-0.031870022416115
-0.597225725650787
-0.55374801158905
0.921554327011108
0.095654897391796
0.382434487342834
0.414992600679398
-0.058408662676811
0.433489918708801
0.316658169031143
0.610972404479981
-0.502370238304138
0.613092362880707
0.455308675765991
-0.592501699924469
-0.034696280956268
-0.628633499145508
-0.319958508014679
0.151348024606705
-0.322908997535706
0.841441452503204
0.253478288650513
-0.0206109136343
0.417605996131897
-0.436867356300354
0.698915362358093
-0.100134715437889
0.266534149646759
-0.481244623661041
0.123148441314697
-0.344425678253174
-0.544162213802338
-0.102315708994865
0.274226933717728
0.614053547382355
-0.520035803318024
-0.280835866928101
-0.070487812161446
-0.315986454486847
0.133374065160751
0.185530573129654
-0.354481756687164
-0.118305042386055
0.005157068371773
-0.171164825558662
0.143644377589226
-0.21075151860714
0.111150570213795
-0.386920392513275
-0.203057035803795
-0.347409725189209
0.446056425571442
0.424183428287506
-0.042093873023987
0.384376913309097
0.791683614253998
-0.323425829410553
0.632252037525177
0.085298374295235
-0.377677023410797
-0.120774731040001
0.245508968830109
-0.420268714427948
-0.462429940700531
-0.41050112247467
-0.448042392730713
0.611793875694275
-0.485822737216949
-0.086184397339821
0.241601884365082
-0.459177255630493
0.405641436576843
0.571227312088013
0.405730187892914
-0.156720653176308
0.499734401702881
0.523175597190857
0.580192267894745
0.928196132183075
0.89045923948288
0.13442125916481
0.05322177708149
-0.192691877484322
0.894556820392609
-0.364255905151367
0.86823707818985
0.298901826143265
0.577068150043488
-0.144123151898384
0.466963469982147
-0.488076865673065
0.827610194683075
0.36424446105957
0.443540215492249
-0.481136441230774
0.050325334072113
0.355435013771057
0.427022397518158
-0.503393054008484
0.601641118526459
0.120629020035267
0.095246143639088
0.400771230459213
0.345230638980865
-0.491865396499634
0.071897260844708
-0.22184906899929
0.779501378536224
0.739930927753449
0.705713987350464
0.659669935703278
-0.599443197250366
0.376587450504303
-0.30382639169693
0.83112508058548
0.522536337375641
0.78767341375351
0.335001230239868
0.051701173186302
-0.465908229351044
-0.430922627449036
0.680638253688812
0.771978974342346
-0.5851771235466
0.01169203221798
-0.600369989871979
0.007589086890221
0.652216494083405
-0.51287853717804
0.852447211742401
-0.329487979412079
0.16882112622261
-0.32108348608017
0.069958068430424
-0.152527406811714
0.233350306749344
-0.388143301010132
0.241548731923103
0.638145089149475
0.205246046185493
-0.304571986198425
0.90462064743042
-0.41722697019577
0.552121043205261
-0.228614166378975
0.72200620174408
-0.289716124534607
0.00728377699852
0.498659670352936
0.094229698181152
0.57015860080719
0.056037098169327
0.380032241344452
0.855837643146515
-0.050799250602722
0.856879353523254
0.789506733417511
-0.577256381511688
-0.358278870582581
0.083333514630795
-0.426258087158203
-0.024452045559883
-0.103506430983543
-0.067584320902824
0.10717462003231
0.621779203414917
-0.10580749809742
0.48478639125824
-0.458233177661896
0.340681552886963
0.748850226402283
0.113592214882374
0.449325621128082
0.746348023414612
0.894822180271149
-0.109979048371315
0.310621440410614
-0.154477939009666
-0.573733747005463
-0.629499614238739
0.066162988543511
-0.290498793125153
0.517759621143341
-0.360614001750946
0.249560832977295
-0.603950619697571
-0.233059599995613
0.772144198417664
-0.481515824794769
-0.058623030781746
-0.453396201133728
-0.162384048104286
-0.123541608452797
0.925604462623596
0.040480867028236
0.190228775143623
-0.437708973884583
0.700384318828583
-0.403227269649506
0.608346283435822
0.642694175243378
-0.509117186069489
0.752025842666626
-0.473573446273804
-0.045771583914757
0.898359537124634
-0.479938745498657
0.520904183387756
0.702066123485565
0.835233330726624
0.557430922985077
0.295540809631348
0.365368455648422
0.343243986368179
0.275505214929581
-0.530601680278778
-0.300700902938843
0.509482383728027
-0.325889587402344
0.755910694599152
0.755205929279327
-0.479348540306091
0.56360924243927
0.700533032417297
0.499607384204865
0.463766992092133
0.619474351406097
-0.258525371551514
0.143109202384949
-0.550996541976929
0.601517558097839
-0.614660024642944
0.250286400318146
-0.187854126095772
0.674734771251678
0.676863729953766
-0.514435470104218
0.637585461139679
-0.539064884185791
-0.536871790885925
0.439304888248444
0.53497725725174
-0.572413265705109
0.481640577316284
0.745108604431152
0.328713566064835
0.161230340600014
0.245342165231705
0.78356546163559
-0.506995260715485
0.120045863091946
-0.578997254371643
0.779522180557251
-0.302657008171082
0.605071306228638
-0.516779184341431
0.75166791677475
0.910336971282959
-0.443144083023071
0.808566927909851
0.196008309721947
-0.43315601348877
0.787477731704712
-0.240340754389763
0.540930569171906
-0.431122899055481
0.900728642940521
0.152254924178123
0.534631431102753
-0.118474021553993
-0.106844142079353
0.904769062995911
-0.485455095767975
0.401631951332092
0.864107489585876
-0.501850843429565
-0.630105674266815
-0.339786767959595
0.487951457500458
-0.457910120487213
0.75636225938797
0.085854098200798
0.171453803777695
0.821431994438171
0.907608866691589
0.701212823390961
0.120371922850609
0.786183774471283
0.023017764091492
0.792567551136017
0.551170527935028
0.60237842798233
0.682200312614441
0.382801055908203
-0.359630346298218
-0.009133324027061
-0.601947247982025
0.789617359638214
-0.471009016036987
-0.533979535102844
0.684027194976807
0.102497704327106
0.273457527160645
0.843133866786957
0.245708882808685
0.526634931564331
0.347042083740234
0.550301969051361
0.119598887860775
0.108550637960434
0.90449720621109
0.294019520282745
0.709642887115479
0.530043303966522
-0.27313631772995
0.02845399081707
0.128553137183189
-0.605017125606537
-0.361313760280609
0.32184761762619
-0.090965524315834
0.1742222905159
-0.189794257283211
0.869987785816193
-0.618178427219391
0.113485984504223
-0.413495004177094
0.460845530033112
0.152806922793388
0.564939439296722
0.245946019887924
-0.293814599514008
-0.57383805513382
0.895390629768372
0.62751829624176
-0.444001197814941
0.714976847171783
0.357256829738617
0.549755752086639
0.280403614044189
-0.033689245581627
0.004007399082184
-0.333021998405457
0.623593389987946
-0.315139532089233
-0.393387377262115
0.608884274959564
0.405909687280655
0.138234585523605
0.464843511581421
-0.075207278132439
0.117963425815105
0.157486572861671
0.473263740539551
0.392005294561386
-0.181963041424751
0.59994649887085
-0.586997270584106
0.064477570354939
0.325937271118164
-0.168544307351112
-0.189704313874245
-0.256898760795593
0.480131208896637
0.175516963005066
0.354466438293457
0.64675784111023
0.440370202064514
0.519401550292969
0.649318814277649
0.482115864753723
0.606591701507568
0.90338009595871
0.414827227592468
0.340877711772919
-0.623955547809601
-0.089166656136513
0.043958097696304
0.358513236045837
0.702582180500031
0.29895231127739
-0.338796436786652
-0.170639291405678
-0.310668051242828
0.76588785648346
0.004541963338852
-0.398292720317841
0.124158792197704
0.266064167022705
0.891314148902893
0.187983691692352
0.599271059036255
-0.038652643561363
-0.028039813041687
0.119301818311214
-0.43627542257309
0.734851896762848
0.932789742946625
-0.521807372570038
0.7937873005867
-0.603563666343689
0.495207726955414
0.696135222911835
0.501867651939392
-0.159064307808876
-0.45029205083847
0.695581376552582
-0.304049134254456
0.826106011867523
-0.16879691183567
-0.630000650882721
0.212607204914093
-0.330659925937653
0.68940395116806
-0.316359758377075
0.825217306613922
0.720005929470062
0.877763152122498
-0.41931939125061
-0.453763365745544
0.176473826169968
-0.089691206812859
-0.09957055747509
0.857071578502655
-0.559187829494476
0.117726504802704
0.081396095454693
-0.318363547325134
0.865628898143768
0.836846351623535
-0.422254264354706
0.586141645908356
-0.079140290617943
0.725155472755432
-0.319338917732239
0.74396950006485
-0.085412666201592
-0.467942833900452
0.256944000720978
-0.006922692060471
0.540651857852936
-0.264538526535034
0.183232575654984
0.233579412102699
-0.613516688346863
0.632654249668121
0.556704342365265
-0.034001037478447
0.113033145666122
0.618502140045166
-0.32811975479126
0.403615891933441
0.821686565876007
0.795792937278748
-0.197648152709007
0.617389798164368
-0.473434984683991
0.31143382191658
0.435495913028717
0.259513050317764
0.384006798267364
-0.37834620475769
0.797558546066284
-0.196066275238991
-0.137803599238396
0.661011457443237
0.526354372501373
-0.059445455670357
0.657133460044861
0.029318541288376
0.024363994598389
-0.306396901607513
0.779034018516541
0.209475815296173
-0.599979639053345
0.297938227653503
-0.395911574363708
-0.342864334583282
-0.184834942221642
-0.012257844209671
0.615382730960846
0.385861575603485
0.861502945423126
0.076124437153339
0.57186758518219
0.149449989199638
0.510090053081512
0.384496688842773
0.867203712463379
-0.247241124510765
-0.176822677254677
-0.441544950008392
-0.237186655402184
-0.375154912471771
-0.062458261847496
-0.594113707542419
0.627981662750244
0.845132648944855
0.869406282901764
-0.356291055679321
-0.053832083940506
0.187457144260407
0.275733053684235
-0.478539764881134
0.459868669509888
-0.448037505149841
-0.332091391086578
0.713697016239166
-0.103835806250572
0.853282392024994
0.902376115322113
0.538748621940613
-0.499614417552948
0.450211226940155
0.056494846940041
0.149159580469131
0.648862242698669
-0.416975617408752
-0.025880187749863
-0.594072699546814
0.607678115367889
0.688793182373047
0.828709483146668
-0.431427597999573
0.561621069908142
0.517631053924561
-0.126960322260857
0.209986090660095
0.455855071544647
-0.184622183442116
0.876500904560089
0.396723866462708
0.316319018602371
-0.150813117623329
0.608399748802185
0.677152931690216
0.541943728923798
0.558820724487305
-0.237599566578865
-0.514877498149872
-0.13983054459095
-0.452305912971497
0.477046668529511
-0.589792668819428
-0.184696450829506
0.171176716685295
0.905269622802734
0.159047767519951
0.812187492847443
0.152303710579872
0.700312852859497
-0.453489720821381
0.7469522356987
0.360294073820114
0.191652730107307
0.336600005626678
-0.296763122081757
-0.487637519836426
0.129742786288261
0.525530576705933
-0.40635883808136
0.736822664737701
-0.084511712193489
0.537616908550262
-0.364196538925171
-0.207828775048256
0.413511395454407
-0.476071298122406
-0.039084941148758
-0.613862037658691
0.787627756595612
-0.404341518878937
0.635651826858521
0.55060476064682
0.828401684761047
-0.483124256134033
0.401319265365601
-0.589339256286621
-0.176714137196541
0.755405366420746
0.887422323226929
-0.404292702674866
-0.367193460464478
0.067298352718353
-0.025333046913147
-0.242704853415489
-0.245891287922859
-0.592580616474152
0.6629758477211
-0.439750492572784
-0.130227640271187
-0.336626350879669
-0.086650177836418
0.879510223865509
-0.014242127537727
0.343528389930725
0.735384047031403
0.274620145559311
0.762226700782776
0.605870604515076
0.830633103847504
-0.306100845336914
-0.024929791688919
0.549290239810944
0.739779353141785
-0.28553694486618
0.93167519569397
0.225928843021393
0.298759371042252
0.211502209305763
0.027253165841103
0.249593406915665
-0.593957781791687
0.607457101345062
0.65378874540329
0.412302196025848
0.470672607421875
0.302208095788956
-0.357533037662506
0.652593493461609
-0.283633172512054
0.883676826953888
0.133819475769997
-0.566376686096191
0.533895790576935
0.192240491509438
0.771398425102234
0.123616009950638
0.745624721050262
-0.103199914097786
-0.377894401550293
-0.352260947227478
0.755286991596222
0.580224275588989
-0.275330245494843
-0.217989131808281
-0.235624894499779
-0.565205276012421
-0.535577058792114
-0.304133474826813
-0.412635624408722
0.243620753288269
-0.213187411427498
-0.202776864171028
0.477872133255005
0.254743456840515
-0.253425657749176
0.889159023761749
-0.276605367660522
-0.276312232017517
0.851101338863373
-0.059985905885696
-0.100642070174217
0.846964180469513
-0.170031622052193
0.923306345939636
0.384684562683105
-0.45431661605835
0.313242763280869
0.845266342163086
0.319071829319
-0.130862161517143
0.559434473514557
0.237155556678772
0.386591553688049
0.312101244926453
0.795854032039642
0.635268568992615
0.752750337123871
-0.212413564324379
0.339918076992035
-0.429650485515595
0.376515537500381
-0.535328447818756
-0.547987639904022
0.474250376224518
0.372772932052612
-0.457264959812164
-0.232645139098167
0.495091021060944
0.358414471149445
0.245104297995567
0.660744905471802
0.080378666520119
0.400629490613937
-0.181210711598396
-0.588984251022339
0.329994291067123
0.539550065994263
-0.162933275103569
0.296619713306427
0.274609208106995
0.502394914627075
-0.365184366703033
0.812108755111694
0.376545071601868
0.405208498239517
0.021552979946137
0.704548060894012
0.541992604732513
-0.191236928105354
-0.208583638072014
-0.59862232208252
-0.001131013035774
0.675024628639221
0.113258689641953
0.311853885650635
-0.322113811969757
0.655183494091034
-0.116175249218941
0.803598523139954
-0.351500749588013
0.911225855350494
0.307740807533264
0.648714363574982
0.524925172328949
-0.386556327342987
0.161499962210655
-0.606315732002258
0.902445554733276
-0.230743184685707
0.065978780388832
0.546301782131195
0.910294055938721
-0.596239924430847
0.820744812488556
0.861715912818909
0.051124066114426
0.29726904630661
0.811119019985199
0.909805476665497
-0.399109244346619
0.288597047328949
-0.443067669868469
0.37918746471405
-0.611094474792481
0.239723712205887
-0.34270578622818
-0.282794833183289
0.914169073104858
0.633281409740448
0.16886168718338
-0.073377802968025
-0.007110238075256
0.424097716808319
-0.402011811733246
-0.339998245239258
0.234932482242584
0.784034788608551
0.702429473400116
-0.272130489349365
-0.045317769050598
-0.343925654888153
0.547447800636292
0.89639163017273
-0.375610053539276
0.67032516002655
0.290573120117187
0.828463077545166
0.277908891439438
0.146694049239159
-0.148519054055214
-0.566644430160522
-0.198000207543373
-0.250293493270874
0.207943946123123
-0.27209860086441
0.023969933390617
0.566678166389465
-0.594664335250855
-0.085007473826408
0.068398460745812
0.87582004070282
0.53569507598877
-0.330705225467682
0.691771030426025
0.417858213186264
0.899950981140137
0.895525515079498
-0.071513637900353
-0.359381318092346
-0.051876425743103
0.665838479995728
-0.345938801765442
0.335287392139435
-0.591247975826263
0.325261771678925
-0.099833354353905
0.932628333568573
-0.084862664341927
-0.481825947761536
0.094433300197125
-0.225974187254906
0.579687893390656
0.59270316362381
0.516311824321747
0.062490724027157
0.213396489620209
-0.503369987010956
0.553024530410767
-0.048549816012383
0.180663198232651
0.232021242380142
0.134185135364532
-0.324789881706238
0.881733596324921
-0.623407900333405
-0.240814194083214
-0.037999138236046
-0.30879682302475
0.320315390825272
0.512948095798492
0.489970862865448
0.581515789031982
-0.493798017501831
-0.539955794811249
0.42237862944603
0.264647901058197
-0.090951070189476
0.27628430724144
-0.054935693740845
-0.542626082897186
0.152730315923691
-0.400438189506531
-0.493719637393951
0.66293877363205
0.640358686447144
0.094341993331909
-0.431889772415161
-0.2482880204916
0.392469763755798
0.893990874290466
0.860704481601715
-0.463068425655365
-0.583869457244873
0.746695697307587
0.778033554553986
0.884590744972229
-0.60297954082489
-0.541270673274994
-0.439761161804199
-0.035652935504913
0.617289185523987
0.088199131190777
0.748811066150665
-0.21223159134388
0.366999626159668
0.855131208896637
0.041961699724197
0.81617146730423
-0.201283410191536
-0.162012860178947
-0.075528964400292
-0.35601007938385
-0.057880118489266
0.809461295604706
0.853056490421295
0.446967422962189
0.238750964403152
-0.266886472702026
0.498598992824554
0.100385092198849
-0.025827258825302
0.668018043041229
0.110329523682594
0.153008177876472
0.253250986337662
0.688565373420715
0.748499870300293
-0.19927079975605
0.395882308483124
0.75779390335083
-0.503087341785431
0.456905841827393
0.360797762870789
-0.102620109915733
0.537864089012146
0.035443961620331
0.763626635074616
-0.580264687538147
0.024323597550392
0.746230959892273
0.51008003950119
0.638826489448547
0.027717038989067
0.896733105182648
0.444796085357666
0.648696064949036
-0.418780863285065
-0.335808277130127
0.549035370349884
0.079014249145985
-0.306848645210266
0.74576860666275
0.212706178426743
-0.222718939185143
0.165764197707176
-0.49339097738266
-0.284935295581818
0.571538388729095
0.729345917701721
-0.27225124835968
0.304032415151596
0.358221709728241
0.359904289245605
-0.139440044760704
-0.049080684781075
0.654676675796509
0.326137542724609
0.448035061359406
0.100134283304214
0.743542373180389
-0.376426756381989
0.50920444726944
-0.532610476016998
0.764829337596893
-0.044368520379067
0.408444881439209
0.249602720141411
0.682476878166199
0.159539222717285
0.447412729263306
0.203514978289604
0.685458481311798
-0.048792809247971
-0.21888230741024
0.270674079656601
0.676142513751984
0.696272969245911
-0.108902826905251
-0.006415575742722
0.556376993656158
-0.158832088112831
0.395654797554016
-0.287067115306854
-0.007239356637001
0.419732630252838
-0.101339086890221
0.414618909358978
-0.526252269744873
-0.160600587725639
0.313034772872925
-0.453323423862457
0.047751247882843
0.857459247112274
-0.476071774959564
-0.369179129600525
0.360603213310242
-0.016520515084267
0.609231472015381
-0.460155963897705
0.265314400196075
0.365215480327606
0.174861893057823
0.167121589183807
0.396503686904907
0.172830790281296
0.533391058444977
0.93660831451416
-0.616616189479828
0.437917590141296
-0.008406102657318
0.514658510684967
0.28994545340538
0.095485202968121
0.054000899195671
-0.475171267986298
0.839934349060059
0.631467938423157
0.657988131046295
0.340228408575058
-0.237803921103477
-0.394911110401154
0.27971351146698
0.106801122426987
-0.064382389187813
0.816497266292572
0.033284321427345
0.276147902011871
0.138292968273163
-0.413458049297333
0.409932017326355
-0.041649803519249
0.665053963661194
-0.472837209701538
0.034807130694389
0.455662727355957
0.869664967060089
-0.449335157871246
0.348058134317398
0.040151670575142
0.89737606048584
0.757888436317444
0.420886158943176
0.305911123752594
0.820532381534576
-0.348392188549042
-0.166120871901512
0.743224501609802
0.754825472831726
-0.478909850120544
-0.627749919891357
0.67139995098114
-0.479581773281097
0.806020081043243
0.524761021137238
0.703925728797913
0.653158843517303
0.306563645601273
0.21870943903923
0.2794149518013
0.455637633800507
-0.022621601819992
0.865604758262634
-0.280037403106689
0.384564518928528
0.655381858348846
-0.509714961051941
0.231432929635048
0.855213642120361
0.652017652988434
-0.449164092540741
0.857707262039185
0.58342456817627
0.679456353187561
0.237184375524521
-0.471881449222565
0.031837999820709
-0.414056897163391
0.735748827457428
-0.219437524676323
0.365690052509308
0.68049556016922
0.810181200504303
0.715216279029846
-0.478334724903107
0.652742743492126
-0.494134545326233
0.005302652716637
0.2569799721241
-0.369146049022675
0.377696394920349
0.796414256095886
0.799618780612946
0.336941838264465
0.620218575000763
0.866185963153839
0.242555662989616
-0.574446856975555
0.44988477230072
0.322302401065826
-0.194645449519157
0.828220248222351
0.489217340946198
0.528295874595642
0.121761851012707
0.628942906856537
0.506795763969421
0.185831561684608
0.885120511054993
0.824863314628601
0.737058937549591
-0.273695766925812
-0.16233266890049
-0.018788486719132
-0.510997593402863
0.16229222714901
0.629409730434418
0.519946932792664
-0.312852084636688
0.755082249641418
-0.020360067486763
-0.444064855575562
-0.565326809883118
0.158412665128708
-0.201763525605202
-0.630720913410187
-0.433592021465302
0.034273535013199
0.715621769428253
0.478280246257782
0.845779597759247
-0.286664605140686
0.118895590305328
0.700655817985535
-0.180286034941673
-0.613157033920288
-0.162600710988045
0.529342293739319
-0.521040558815002
0.695122003555298
-0.586414337158203
0.33924800157547
-0.458508312702179
0.027225941419602
-0.05210568010807
0.877492725849152
-0.464966237545013
0.479152977466583
-0.217853561043739
-0.294658064842224
-0.130820199847221
0.8181272149086
0.561241388320923
0.532626330852509
0.467498064041138
0.100318484008312
-0.268345534801483
-0.184192135930061
0.671065807342529
-0.530369341373444
-0.548252880573273
0.13034887611866
-0.50819605588913
0.899022281169891
0.219129860401154
0.60835611820221
-0.311358988285065
0.290058553218842
-0.119972690939903
-0.197236344218254
0.931089699268341
0.622801542282105
0.542432546615601
0.723998129367828
0.399319559335709
0.518869638442993
0.684083342552185
0.456099390983582
0.738173842430115
-0.031706780195236
-0.105642512440681
0.79358321428299
0.183242186903954
-0.08975251019001
0.537176072597504
0.602425277233124
-0.492521345615387
0.175401747226715
-0.157330676913261
-0.432549715042114
0.404058516025543
0.132601022720337
-0.395953834056854
-0.366885662078857
-0.010621190071106
0.694523751735687
0.571686327457428
-0.099637165665627
-0.267923712730408
-0.13840626180172
-0.128654345870018
0.933945298194885
-0.214906200766563
0.297564685344696
0.894944965839386
-0.483713686466217
0.570560574531555
-0.132274612784386
0.384705185890198
0.598480463027954
-0.126675948500633
0.189254969358444
0.440308749675751
-0.435255765914917
-0.412454128265381
0.858084559440613
0.827037751674652
0.462931156158447
-0.08389462530613
0.44228720664978
0.924212396144867
-0.088141992688179
-0.589596033096314
0.448302984237671
-0.419896364212036
0.350274592638016
0.156681969761848
-0.005268216133118
0.471860110759735
0.129331082105637
-0.449413955211639
0.856521904468536
-0.279650330543518
-0.360738635063171
0.621166944503784
-0.058925792574883
-0.136104986071587
0.033197522163391
0.617017388343811
0.404050469398499
0.906235814094543
-0.128423050045967
0.3485267162323
0.339926481246948
-0.153652206063271
0.636181533336639
0.75512433052063
-0.368439376354218
-0.632809281349182
-0.48924720287323
0.775862634181976
-0.499542474746704
0.18268233537674
0.453953146934509
-0.003690212965012
-0.394534707069397
0.427421122789383
-0.143909797072411
-0.463221371173859
-0.033365547657013
-0.547968983650208
0.725595772266388
0.366008818149567
0.710313200950623
0.2592493891716
0.373124420642853
-0.558599889278412
0.772363901138306
0.26586440205574
0.620743155479431
-0.148549601435661
0.194560036063194
0.499917685985565
0.560963809490204
0.699771106243134
-0.286019325256348
-0.251343369483948
0.289209127426147
-0.358201861381531
-0.317419409751892
0.063759729266167
0.41173255443573
-0.170182719826698
0.613536417484283
0.084744393825531
0.661742031574249
-0.406206429004669
0.029633268713951
0.189347669482231
0.160096526145935
-0.509827136993408
-0.238453522324562
0.33133253455162
0.656892061233521
-0.239997491240501
0.173766285181046
0.377043485641479
0.509178102016449
0.396635770797729
0.549743711948395
-0.43254429101944
0.467781245708466
0.062086090445519
-0.167758509516716
0.921765327453613
-0.589994370937347
0.448854565620422
0.342384546995163
-0.111723676323891
-0.586364686489105
-0.259674787521362
-0.390066981315613
-0.351969659328461
0.295874804258347
-0.311369717121124
0.198536366224289
-0.628921508789063
-0.253792643547058
0.259226322174072
0.829709887504578
0.720723390579224
0.260772854089737
0.344532608985901
-0.079918786883354
-0.341940522193909
0.059189081192017
-0.432521462440491
-0.144539341330528
-0.631105780601501
0.507067680358887
0.049330651760101
0.53979617357254
0.835920214653015
0.533632218837738
-0.296575725078583
0.076729163527489
-0.021271243691444
-0.048522636294365
-0.502243399620056
0.368931889533997
-0.19662044942379
0.683907449245453
0.887989521026611
-0.158037677407265
-0.204607591032982
0.36734527349472
-0.619381368160248
-0.30081981420517
0.021615862846375
0.649148106575012
0.908318817615509
0.033467546105385
0.444624066352844
-0.249876037240028
-0.033945575356484
0.810619473457336
-0.114999637007713
0.46272474527359
0.315449178218842
0.852963030338287
-0.460556745529175
-0.144526466727257
0.558937728404999
0.19242537021637
-0.517077147960663
0.273659408092499
-0.601777732372284
-0.633139491081238
-0.348974823951721
-0.069524273276329
0.803056061267853
-0.154886230826378
0.517053365707397
0.512324035167694
-0.171495601534843
-0.07817505300045
-0.548273980617523
0.017924651503563
-0.394769132137299
0.248645901679993
0.558723032474518
0.733365178108215
0.363166838884354
-0.157793924212456
0.558624386787415
-0.040582045912743
0.509376287460327
0.19363060593605
0.906875133514404
0.107158742845058
-0.044898957014084
0.273984432220459
-0.290772497653961
-0.0362478941679
-0.609774708747864
0.094411157071591
-0.583469033241272
0.697936594486237
-0.572952389717102
0.617741703987122
-0.207566991448402
0.498501241207123
0.417383015155792
0.81882506608963
0.861661016941071
-0.032190188765526
-0.159492835402489
-0.212617769837379
0.922889411449432
-0.531775534152985
0.375911295413971
-0.15299965441227
0.701917886734009
-0.224418863654137
0.306696832180023
-0.508713483810425
-0.334462642669678
0.030178606510162
-0.218348756432533
-0.094379529356957
0.142349287867546
0.361960530281067
-0.447256982326508
0.554220974445343
-0.121562048792839
0.775286614894867
-0.180598989129066
0.022729501128197
0.137015536427498
0.841710448265076
0.091610744595528
0.582585871219635
0.909033834934235
0.81620579957962
-0.23935179412365
0.192027151584625
0.284994959831238
0.113224603235722
-0.541715919971466
0.256448775529861
0.083308838307858
0.238023057579994
0.292765229940414
-0.202686861157417
0.695495784282684
0.28685650229454
-0.128255173563957
0.389207363128662
0.227869316935539
-0.152537360787392
0.133335262537003
0.927989780902863
0.144185602664948
0.889054536819458
0.905926585197449
0.65435129404068
0.887093603610992
0.545082628726959
-0.309649527072906
-0.482325077056885
0.352844148874283
-0.140459313988686
0.801238417625427
0.600457310676575
0.385121464729309
0.354882001876831
-0.174574688076973
0.274571299552917
-0.331292867660522
0.313756763935089
-0.581459581851959
-0.401487708091736
-0.312284827232361
-0.437127828598022
0.621077954769135
-0.585357010364533
-0.485777080059052
-0.218133583664894
0.681988954544067
-0.496778547763824
0.707229793071747
0.791647017002106
0.087620280683041
0.028318017721176
0.81784462928772
-0.295247554779053
-0.511798918247223
0.920080900192261
-0.465385854244232
-0.425323367118835
-0.064402177929878
-0.142790839076042
0.898240983486176
0.27354484796524
0.343275308609009
0.138011783361435
0.909289836883545
0.678596317768097
-0.353466749191284
0.260880410671234
0.803480744361877
0.647372245788574
0.334559321403503
-0.374752402305603
0.689759135246277
-0.108260706067085
0.069965519011021
0.487179219722748
0.396052330732346
0.878997325897217
-0.149424985051155
0.408216685056686
0.399910032749176
0.485864222049713
-0.442435264587402
-0.344521701335907
-0.24909932911396
0.656153380870819
0.832311630249023
-0.436694025993347
0.659207940101624
0.2748683989048
0.538916826248169
0.769556164741516
-0.219150587916374
0.385351479053497
-0.154769495129585
0.576997876167297
0.262504458427429
-0.412579357624054
0.635478615760803
0.133021146059036
0.056188389658928
0.210178136825562
0.348422527313232
-0.538987100124359
0.731222271919251
-0.325441241264343
-0.556464433670044
0.4566610455513
-0.430606782436371
-0.389762461185455
-0.212730810046196
0.649077475070953
0.73417466878891
-0.575439929962158
0.348473191261291
0.262161374092102
-0.279898047447205
0.515644729137421
-0.607137084007263
-0.627477169036865
0.723045289516449
0.302227765321732
-0.370420813560486
0.685430884361267
-0.077292785048485
0.307918012142181
-0.606486678123474
0.183506920933723
0.150682359933853
-0.58586996793747
-0.117720499634743
0.191734701395035
-0.599389851093292
0.508805871009827
0.191103622317314
0.469246029853821
0.878697276115418
-0.22139485180378
0.079460822045803
0.902126252651215
-0.0363909304142
-0.465164959430695
0.003245532512665
-0.519668221473694
-0.332712888717651
0.505302131175995
0.903253734111786
0.577507436275482
0.91411691904068
0.08841959387064
-0.04164157807827
0.14409801363945
-0.293549954891205
-0.491815209388733
0.233243644237518
0.343636155128479
-0.110741332173347
0.581817328929901
-0.090360626578331
0.743070065975189
0.266947060823441
0.83893758058548
-0.424440145492554
0.813618421554565
-0.351800322532654
-0.277763724327087
0.432902991771698
0.250323116779327
0.628365755081177
-0.207851067185402
-0.062158852815628
0.875820636749268
0.428127586841583
-0.116199716925621
0.159314274787903
0.288383156061172
-0.310257256031036
-0.565805017948151
0.304400742053986
-0.307438254356384
0.268186986446381
0.407957315444946
0.687948167324066
-0.466636598110199
-0.296848714351654
-0.58467835187912
-0.588409185409546
0.847646355628967
-0.520063877105713
-0.097826525568962
0.020947262644768
0.524593651294708
-0.032461762428284
0.331595093011856
0.719217777252197
-0.126650437712669
-0.192538246512413
0.903992116451263
0.783295869827271
-0.235737726092339
-0.390915930271149
-0.609886705875397
0.077278830111027
0.770467698574066
0.599902808666229
0.474301040172577
0.095388598740101
0.715930819511414
0.582275152206421
0.608072578907013
0.577288925647736
-0.526691138744354
0.273774147033691
0.012023404240608
0.479920029640198
0.182134434580803
-0.09299348294735
-0.374642848968506
-0.353189885616302
0.690984904766083
-0.452545642852783
0.06140199303627
0.919569790363312
-0.211587890982628
0.826242625713348
0.903408944606781
0.621249854564667
-0.360289096832275
-0.4721400141716
-0.08424399793148
0.256371110677719
0.829439759254456
0.713806450366974
-0.1473039239645
-0.030108138918877
0.766668379306793
0.606247365474701
0.0928158685565
0.382455110549927
0.464355051517487
0.709747433662415
0.902853190898895
0.037144109606743
0.41470068693161
-0.006302297115326
0.089297078549862
0.388429522514343
0.508731424808502
-0.367806911468506
-0.48278021812439
-0.227547898888588
0.415828078985214
0.654806971549988
-0.271345496177673
-0.633424997329712
-0.600672483444214
-0.377820730209351
0.371692061424255
0.832955002784729
-0.491780698299408
0.457979917526245
0.726024150848389
0.534196317195892
0.888850629329681
-0.155097529292107
0.055325388908386
-0.132671639323235
0.57773220539093
0.904623627662659
-0.364565491676331
0.539244949817658
-0.237971231341362
-0.573902010917664
-0.412876188755035
0.011064976453781
-0.485544919967651
-0.469070732593536
0.653941512107849
0.780228555202484
0.691353619098663
0.903843700885773
-0.274171590805054
0.77038449048996
0.784045398235321
-0.389247536659241
0.602553308010101
0.802597880363464
-0.508252441883087
0.047752052545548
0.880728602409363
-0.548904359340668
0.746664106845856
-0.135818883776665
0.684362590312958
-0.324977397918701
-0.404884219169617
0.672121047973633
0.655480682849884
0.663402199745178
-0.163330063223839
-0.145282194018364
0.226993054151535
-0.024066969752312
0.507513284683228
-0.481234073638916
0.744609177112579
0.856479823589325
-0.377163469791412
0.661751329898834
-0.47717672586441
-0.539661884307861
-0.617317378520966
0.261832058429718
-0.538198173046112
-0.028559505939484
0.44824892282486
0.080715715885162
0.786740481853485
0.86756044626236
-0.085332795977593
-0.024854719638825
0.340552717447281
-0.149350181221962
0.489420115947723
0.75880354642868
-0.279888987541199
-0.422892153263092
0.093296349048615
0.720866739749908
-0.120581671595573
0.90542870759964
0.787464797496796
0.238676309585571
-0.621166944503784
-0.456546127796173
0.81695431470871
0.206051275134087
0.936542749404907
0.091552145779133
-0.243124321103096
0.339706689119339
-0.429722249507904
0.826265215873718
0.86692351102829
0.912734091281891
0.869018495082855
-0.385475397109985
-0.269789338111877
0.032074302434921
0.628566980361939
0.17182768881321
-0.553309738636017
-0.172646656632423
-0.222853019833565
0.553735256195068
0.637651801109314
0.702065467834473
-0.519524693489075
0.276292353868484
-0.205429092049599
-0.46420031785965
0.720918536186218
0.443620920181274
-0.44307667016983
0.709506213665009
-0.589106440544128
0.846278846263886
-0.25408661365509
0.527184903621674
-0.326465249061584
-0.017932757735252
-0.286713063716888
0.906380653381348
0.468992352485657
-0.426151871681213
0.251940339803696
0.459798157215118
0.523807287216187
0.815871059894562
0.803331077098846
-0.294946491718292
0.760036885738373
0.354799121618271
-0.2051692456007
0.303502261638641
0.132293552160263
0.621915102005005
-0.000377744436264
0.801898241043091
-0.248080298304558
0.216179773211479
0.689483106136322
-0.395530045032501
-0.262923836708069
0.703864276409149
-0.051554843783379
-0.358519196510315
-0.281266570091248
-0.412558317184448
0.500075042247772
-0.129637613892555
-0.271439969539642
0.312228143215179
-0.276001632213593
-0.084123328328133
-0.413768589496613
0.038032352924347
0.89606785774231
-0.123052701354027
-0.294913113117218
0.229685038328171
-0.313587725162506
0.32893317937851
0.1028753221035
0.854458808898926
-0.124628946185112
0.082057841122151
-0.399414002895355
-0.480458676815033
-0.481647729873657
-0.235396221280098
-0.083441182971001
0.07468868046999
-0.094877615571022
0.241423085331917
0.059455171227455
0.002199679613113
0.477040648460388
-0.235203936696053
-0.14504511654377
0.849272191524506
-0.462661385536194
0.636116087436676
-0.386598944664001
0.929841935634613
-0.234500095248222
-0.414653539657593
-0.459157705307007
0.927151083946228
0.875878393650055
-0.228879675269127
-0.42790549993515
-0.406683325767517
0.453878104686737
0.894710004329681
-0.49262809753418
-0.196715906262398
-0.009019419550896
-0.206505313515663
0.666668176651001
0.106817193329334
0.511516690254211
-0.191408947110176
0.157794028520584
0.339411199092865
0.186916381120682
0.698056757450104
0.378174304962158
0.590946793556213
-0.478390514850616
0.800445437431335
0.802451372146606
0.060498848557472
0.471767067909241
0.469162404537201
0.212074384093285
-0.339653372764587
0.91846626996994
-0.311390161514282
0.697632968425751
0.56941157579422
0.477566480636597
-0.438257277011871
0.381843149662018
0.356020987033844
0.574042618274689
-0.414961993694305
-0.187865242362022
0.245475322008133
-0.631387770175934
0.521660208702087
0.524957358837128
0.005812525749207
-0.355550587177277
-0.063606217503548
-0.128979042172432
0.283423691987991
0.584790527820587
0.177827894687653
-0.046836152672768
-0.180280759930611
0.762721955776215
-0.438253700733185
0.216700062155724
0.368331968784332
-0.16133077442646
0.252122342586517
0.202049866318703
0.758560717105866
-0.503013134002686
-0.024365425109863
0.584187507629395
0.142659291625023
-0.332032084465027
-0.169785097241402
0.422316908836365
-0.174801781773567
0.010557219386101
-0.318465530872345
0.260554879903793
-0.293416798114777
0.436569571495056
0.504628539085388
0.886636137962341
0.121345058083534
-0.039986521005631
0.488206684589386
0.904979050159454
0.428495764732361
-0.284143209457397
0.713248610496521
-0.4926717877388
-0.438800394535065
0.201541393995285
0.251512587070465
0.159670516848564
0.496897041797638
0.330684810876846
0.541845262050629
0.862139165401459
-0.129434064030647
0.862768292427063
-0.073222979903221
0.739059329032898
0.765298843383789
-0.399806261062622
0.651802837848663
0.395163327455521
-0.018933698534966
-0.378945469856262
-0.619956195354462
-0.444237351417542
0.167375534772873
0.216652452945709
-0.028538510203362
-0.442208468914032
0.441788017749786
0.929709851741791
0.306642264127731
-0.247090324759483
-0.327461302280426
0.725834369659424
0.860587239265442
0.340808272361755
0.903263688087463
-0.279676139354706
0.383070886135101
0.691294133663178
0.238163381814957
-0.433041155338287
0.792604625225067
0.032154440879822
0.924643814563751
0.336599826812744
-0.146636471152306
-0.16702364385128
0.771357357501984
-0.598615229129791
0.233666568994522
0.603381037712097
-0.327477991580963
-0.633084774017334
-0.563350975513458
0.429334580898285
0.218192189931869
0.626786291599274
-0.540889382362366
-0.471229493618012
-0.007471799850464
-0.25097793340683
0.259607017040253
-0.146698817610741
-0.476184785366058
0.037010669708252
-0.40780520439148
0.671575725078583
-0.21125690639019
-0.438067018985748
0.654371619224548
0.418036997318268
-0.179092451930046
0.685329794883728
0.825640678405762
0.009490668773651
-0.571148872375488
0.503912448883057
0.229667857289314
0.177420884370804
0.839073181152344
0.864700555801392
0.645494163036346
-0.222904726862907
-0.269723355770111
0.513176321983337
-0.336772382259369
0.546540915966034
0.415042698383331
0.536951661109924
0.748077929019928
0.100900866091251
0.128407537937164
0.244135499000549
0.740225672721863
-0.406253457069397
-0.018443614244461
0.877711296081543
-0.585666477680206
-0.040791124105454
0.278490006923676
-0.515556335449219
0.601992070674896
0.126202628016472
0.63055944442749
0.842015266418457
0.284103810787201
0.143861874938011
0.451781392097473
0.597907602787018
0.662292420864105
0.406066656112671
-0.058658465743065
-0.107245847582817
0.739330351352692
-0.015739798545837
0.548532724380493
-0.103415682911873
0.370411694049835
-0.620157182216644
0.607664346694946
0.784970581531525
0.402980536222458
0.852408885955811
0.293014198541641
0.262585550546646
0.099806442856789
0.200426191091537
0.265303313732147
-0.237348571419716
0.109915666282177
-0.326933562755585
-0.300298690795898
0.849781334400177
-0.158440157771111
0.371361166238785
-0.242182776331902
-0.616880774497986
0.047781020402908
-0.366285145282745
0.730368793010712
0.22536201775074
0.16296474635601
-0.144948318600655
-0.634041666984558
-0.51314902305603
0.478094577789307
0.215632289648056
0.294850677251816
0.75914341211319
0.787176430225372
0.870345652103424
-0.011965453624725
-0.096804276108742
0.007186010479927
0.221685469150543
0.721841990947723
0.407357454299927
-0.057731196284294
-0.061696618795395
0.124929301440716
0.695771038532257
0.627900063991547
0.721069514751434
-0.473198235034943
0.614057421684265
-0.06620030105114
-0.235403642058372
-0.308372735977173
0.203997686505318
0.142234846949577
0.482005417346954
0.198248401284218
-0.333366990089416
-0.414386034011841
0.270985841751099
0.057364299893379
-0.433020532131195
0.5162513256073
-0.34764701128006
-0.59326833486557
0.509276628494263
-0.184985861182213
0.616341352462769
0.876272201538086
-0.499965071678162
0.253779679536819
0.569300889968872
0.310332208871841
0.668171405792236
-0.035572603344917
-0.260580062866211
0.53118896484375
0.434174835681915
0.749689161777496
0.037729248404503
0.587329864501953
0.450219869613647
-0.38259881734848
-0.138694182038307
0.230795964598656
-0.220315352082252
0.088139347732067
0.393722414970398
0.414694249629974
-0.40793788433075
0.1626116335392
0.435133695602417
0.1413434445858
0.337796092033386
0.282968044281006
0.654833495616913
0.459649980068207
0.31365567445755
-0.406374394893646
-0.304068624973297
0.34592741727829
0.351937621831894
0.501601874828339
0.6915642619133
0.891898810863495
0.26365065574646
0.404035806655884
-0.455410242080689
-0.389427542686462
0.636932492256165
-0.379246294498444
0.180727854371071
-0.135954096913338
0.333395600318909
0.097065985202789
-0.43593817949295
-0.138337329030037
-0.496054887771606
-0.247006461024284
0.654352903366089
0.179839983582497
0.863672077655792
-0.038064360618591
-0.256814479827881
-0.135489746928215
-0.164791539311409
-0.424852311611176
0.031242087483406
0.057641595602036
-0.255812168121338
-0.408544361591339
-0.279030323028564
-0.41368705034256
0.189651936292648
0.3386310338974
0.185968145728111
-0.350404500961304
0.791185915470123
0.043855652213097
-0.572222054004669
-0.499972462654114
-0.203697189688683
-0.155398562550545
-0.402893781661987
0.134442239999771
-0.419378817081451
0.512121796607971
0.773398041725159
0.078360915184021
-0.310061633586884
-0.533985733985901
0.174578532576561
-0.160090580582619
-0.362445175647736
-0.59090393781662
0.510938048362732
0.151363506913185
0.900456726551056
-0.269823372364044
-0.19353960454464
0.397876083850861
0.287061035633087
0.404266685247421
-0.084096238017082
0.660769701004028
-0.558170318603516
0.225565165281296
0.10271130502224
0.040767535567284
0.135290324687958
0.922050297260284
-0.594260990619659
-0.339664340019226
-0.512245655059814
0.621509492397308
0.902251362800598
0.434792518615723
0.532543838024139
0.216949552297592
0.040891796350479
-0.581105828285217
-0.097466573119164
0.501331567764282
0.013130351901054
0.824944972991943
0.601433575153351
0.406139135360718
0.204431340098381
0.034753039479256
0.625244438648224
-0.204153373837471
0.469259262084961
0.3851078748703
0.029991254210472
-0.471439182758331
0.030357703566551
0.692511379718781
0.91943746805191
0.031784117221832
0.051547154784203
-0.032056942582131
0.228853330016136
-0.443740844726563
0.146542191505432
0.751180648803711
0.529193580150604
0.432300984859467
0.557076692581177
0.61799830198288
-0.549805760383606
0.821786284446716
0.201234638690948
-0.048577874898911
-0.160980984568596
0.64518141746521
-0.57833206653595
-0.582927346229553
0.508222103118897
0.068905986845493
0.425346970558167
-0.008175864815712
0.100764289498329
0.466602861881256
0.868976175785065
0.40622752904892
0.669728875160217
0.207313239574432
0.690262198448181
-0.202484264969826
0.830494105815887
0.45742005109787
-0.176274016499519
0.169758185744286
0.112977482378483
0.162221282720566
0.829179763793945
0.479268312454224
0.588507771492004
0.512490510940552
-0.038149043917656
-0.293559551239014
0.520557880401611
-0.091805204749107
-0.049477308988571
0.922518968582153
-0.01292684674263
0.343148976564407
-0.054383292794228
0.187851250171661
-0.112622484564781
-0.612964749336243
0.443462312221527
0.100903607904911
0.598229229450226
0.023765936493874
0.464322328567505
-0.11516447365284
-0.57342529296875
0.906492233276367
-0.462302207946777
0.237958624958992
-0.215642914175987
0.913886904716492
0.605066001415253
-0.091656103730202
-0.144529178738594
0.766703963279724
0.489575862884522
0.482551336288452
0.562380194664001
0.563789546489716
0.059210225939751
0.086248360574246
0.038395076990128
-0.098797306418419
0.229615241289139
-0.611563384532928
0.393173813819885
-0.31009840965271
0.910658419132233
-0.381702959537506
-0.246201887726784
-0.084932610392571
0.304545909166336
0.889204978942871
-0.271238267421722
0.813900113105774
-0.30586975812912
0.19956548511982
-0.396714210510254
-0.544210195541382
0.780191242694855
0.624934256076813
-0.483972787857056
-0.135931834578514
0.724627792835236
0.616710603237152
-0.241091713309288
-0.291163921356201
0.125526189804077
0.682414293289185
-0.610810458660126
-0.019867062568665
-0.609431982040405
0.523539900779724
-0.157809063792229
-0.520401477813721
-0.06272791326046
0.330179393291473
0.499203741550446
0.575240075588226
0.753621816635132
0.612531423568726
-0.585794568061829
-0.445878148078918
-0.485290050506592
0.108654096722603
0.660233438014984
0.032300025224686
0.428915947675705
-0.136925861239433
0.147596821188927
0.688028812408447
0.557417929172516
0.143710792064667
-0.311994969844818
0.367513120174408
-0.358097553253174
0.260513722896576
0.695403158664703
-0.151428624987602
-0.600091874599457
0.330239295959473
0.247783228754997
-0.307184636592865
0.513014137744904
0.047884300351143
-0.598297595977783
-0.198328450322151
0.825616896152496
0.055532708764076
0.666914284229279
0.450422585010529
-0.396073877811432
-0.015701964497566
-0.28628134727478
-0.201407298445702
-0.335678339004517
0.65154767036438
-0.301812291145325
-0.316365957260132
-0.404674351215363
0.405146718025208
0.4124416410923
0.062095895409584
0.427851557731628
0.671387255191803
0.212574273347855
0.075031585991383
-0.595193803310394
-0.291838824748993
0.86169558763504
0.307451754808426
-0.172790870070457
0.492332875728607
0.707993924617767
-0.189208194613457
0.825815737247467
-0.293923199176788
0.424448877573013
0.673973143100739
-0.076691791415215
-0.343866050243378
0.576190769672394
0.244858026504517
0.469593346118927
-0.575010299682617
-0.078893378376961
0.770813286304474
-0.031011298298836
0.822144210338593
0.113135628402233
0.687594592571259
0.003981918096542
-0.575231075286865
-0.583708703517914
0.870048761367798
0.726103842258453
0.583573639392853
0.0760697722435
0.92947781085968
0.337121188640594
0.710060656070709
-0.590328216552734
0.321389615535736
0.274895250797272
-0.010171085596085
0.286057144403458
-0.291175544261932
0.267466247081757
0.652637839317322
0.840286016464233
0.093993581831455
-0.605033576488495
-0.355684638023376
-0.038366585969925
0.109580390155315
-0.050648540258408
0.899294316768646
-0.587774395942688
0.627070605754852
0.00978696346283
0.11488376557827
-0.171146646142006
-0.418946325778961
-0.579238951206207
0.12086083739996
0.091229990124703
-0.501209378242493
0.465435564517975
0.52820235490799
0.256097078323364
0.18695929646492
0.598139643669128
-0.624187827110291
0.54388439655304
-0.326728463172913
-0.328827738761902
-0.007742017507553
0.155794680118561
0.481504559516907
-0.421969592571259
-0.457659780979157
-0.550246119499207
-0.527924060821533
0.115143202245235
0.453286051750183
0.828051924705505
-0.568106651306152
0.714725971221924
0.079847618937492
-0.36877828836441
0.197160571813583
-0.058050632476807
-0.421375274658203
0.863516807556152
-0.191928908228874
0.532272040843964
0.151692718267441
-0.207889184355736
0.137529134750366
0.788355231285095
-0.179015442728996
0.261423110961914
0.21534538269043
0.552919685840607
-0.475689291954041
-0.323002278804779
-0.114764496684074
-0.280694186687469
0.385001003742218
-0.230752244591713
-0.512946605682373
0.153836876153946
-0.502423167228699
-0.526467204093933
0.687390327453613
-0.353447556495666
0.425656944513321
0.576521456241608
0.680723786354065
0.716666042804718
0.169075086712837
-0.527150452136993
0.736423254013062
0.766667604446411
0.124906182289124
0.371013224124908
0.023998722434044
0.12112969905138
-0.148463204503059
0.88811182975769
0.044198974967003
-0.311749696731567
0.44480574131012
-0.024644672870636
-0.065661564469338
-0.06754769384861
0.67758184671402
0.848148465156555
0.213519096374512
-0.505125463008881
0.344451367855072
0.349836617708206
0.643666565418243
0.395570516586304
0.235497161746025
0.501656472682953
0.762270927429199
0.166058525443077
0.707830667495728
0.446954011917114
0.52822756767273
-0.373102784156799
0.762210667133331
0.557174026966095
0.417341828346252
0.130605787038803
0.350333482027054
0.292470812797546
0.850940227508545
0.007919237017632
-0.467967867851257
0.269035905599594
-0.430628776550293
0.469754815101624
0.916731536388397
-0.08795677125454
0.306377381086349
0.936002314090729
-0.147696420550346
0.520619690418243
0.38122034072876
0.689477562904358
0.471092462539673
0.39816015958786
-0.315446138381958
-0.602677345275879
0.0091283172369
0.646620750427246
-0.620944023132324
-0.491101861000061
0.734463334083557
-0.286543488502502
0.676239013671875
0.118830747902393
0.016534343361855
0.178427129983902
-0.295328855514526
0.282680243253708
0.068208768963814
-0.228597477078438
-0.470759928226471
0.337846040725708
-0.295195281505585
-0.609335362911224
-0.596803784370422
-0.127875193953514
0.41559362411499
0.549553513526917
-0.044487476348877
-0.566571712493897
0.369326561689377
0.133430108428001
0.221860334277153
0.06979838013649
-0.308756411075592
-0.085336282849312
-0.479671001434326
-0.179634496569633
0.907189130783081
-0.405333042144775
-0.476901948451996
0.284524232149124
0.90966784954071
-0.551472008228302
0.226020127534866
-0.569365620613098
-0.263274848461151
0.48000431060791
-0.4421067237854
-0.474281311035156
0.45023912191391
0.160720840096474
0.031581670045853
-0.196931168437004
0.617213129997253
0.400989770889282
0.623917460441589
0.562865495681763
-0.114787235856056
-0.032609134912491
0.63292932510376
0.742390692234039
0.78542548418045
-0.287668883800507
0.295832544565201
0.401787519454956
-0.0791906863451
0.380148768424988
0.714344680309296
0.692520260810852
0.235703870654106
-0.459341108798981
0.750705063343048
0.712482273578644
0.148008733987808
-0.156876161694527
0.728764176368713
0.014994099736214
0.501752912998199
0.296679466962814
0.666210174560547
-0.038176476955414
0.296867221593857
0.895315825939178
0.355672359466553
0.797264993190765
-0.391391396522522
-0.09772427380085
0.564602196216583
-0.358180522918701
-0.478872656822205
0.401919394731522
0.58429080247879
0.569276034832001
-0.142250999808311
0.141930148005486
-0.292688012123108
0.67991054058075
0.922433197498322
0.073759444057942
-0.028416842222214
0.678040564060211
-0.429997503757477
0.031974136829376
-0.191475853323936
-0.013861149549484
0.046120315790176
0.041872546076775
-0.468032777309418
0.475792646408081
-0.019906610250473
-0.457725822925568
0.110094957053661
-0.189156606793404
-0.123393878340721
-0.026828825473785
0.36321160197258
0.159902915358543
0.360488653182983
0.388830423355103
-0.006051883101463
0.64651483297348
0.51714026927948
-0.494915127754211
-0.352405548095703
-0.099184557795525
0.723795235157013
0.213781118392944
0.900072395801544
0.029948562383652
0.822076201438904
0.70014750957489
0.290000557899475
0.493233561515808
0.257512271404266
0.090162217617035
0.678868472576141
0.054467082023621
0.893094658851624
0.09596548229456
0.508290648460388
0.819076538085938
0.177348777651787
0.363333284854889
-0.024200260639191
0.740542471408844
-0.410250723361969
-0.450584352016449
0.170715048909187
-0.205028340220451
0.149111956357956
-0.379650950431824
0.393894582986832
0.85495537519455
0.014194816350937
0.330597639083862
-0.089776262640953
0.376349031925201
-0.167230382561684
0.758966386318207
-0.030200019478798
0.744954109191895
0.186540529131889
-0.193167671561241
0.226285189390182
0.165026217699051
0.095275908708572
0.901904881000519
-0.521416962146759
0.779897630214691
-0.363929092884064
0.031736686825752
-0.104911014437675
0.449540734291077
-0.127458825707436
0.099680043756962
0.147178649902344
0.263599634170532
0.295155137777328
0.256037473678589
-0.616165995597839
0.663228452205658
-0.424868524074554
0.595057785511017
0.374009132385254
0.239974811673164
-0.534789681434631
-0.00783996284008
0.697369933128357
-0.537933170795441
-0.348378002643585
0.911965787410736
-0.170107468962669
0.211329489946365
-0.473918497562408
0.090020351111889
-0.060126185417175
0.26830530166626
0.490444183349609
-0.046826213598251
-0.021935790777207
0.626818001270294
-0.532679677009583
-0.473261117935181
0.232257843017578
0.638636946678162
-0.360659956932068
0.641465663909912
-0.520609617233276
0.69610995054245
0.46424400806427
0.021946251392365
0.119255758821964
0.682509422302246
0.346484243869781
0.14838907122612
-0.373453378677368
0.67538982629776
0.116581939160824
-0.27896374464035
0.773513197898865
0.61343640089035
0.106943793594837
-0.249193921685219
-0.256817638874054
-0.531470775604248
0.497888624668121
-0.473740339279175
-0.044552728533745
0.390267223119736
0.525522947311401
-0.519819259643555
0.908817648887634
-0.458496749401093
0.327011466026306
-0.143564507365227
-0.298234522342682
0.521655201911926
0.88621312379837
0.919850468635559
-0.24383781850338
0.926207840442658
0.748720526695251
0.781157076358795
0.336749613285065
0.428912043571472
-0.625603437423706
0.011487662792206
0.713300406932831
0.654115200042725
0.683102428913116
-0.37643438577652
0.139993488788605
0.484862446784973
0.824564278125763
0.18959179520607
0.921582877635956
-0.518641829490662
-0.345902383327484
0.307879865169525
0.213574215769768
-0.629173994064331
0.497187554836273
-0.06784437596798
-0.127125665545464
-0.123603001236916
-0.488256275653839
0.353088110685348
-0.58107590675354
0.867368400096893
0.92783534526825
-0.329574167728424
0.830755770206451
-0.631108164787293
0.365817546844482
-0.569908201694489
0.480280637741089
-0.214972242712975
0.906191647052765
0.625975668430328
0.357415050268173
-0.628328025341034
0.644027233123779
-0.078831896185875
0.124510549008846
0.174756065011024
0.764297425746918
0.412748396396637
-0.133187964558601
0.784721314907074
0.151485592126846
0.339915931224823
-0.180812582373619
0.800913333892822
-0.073146805167198
0.062959678471088
0.300955235958099
-0.048639595508576
-0.550333619117737
0.181009843945503
-0.577358245849609
-0.233832642436028
-0.343033611774445
0.847898364067078
0.083428546786308
0.422924160957336
-0.08402843773365
0.502783298492432
-0.296362102031708
0.417231410741806
-0.244803741574287
0.138874188065529
0.034949570894241
0.429561913013458
0.700568616390228
0.504902064800262
0.875237286090851
0.824570775032043
0.536985337734222
-0.040806010365486
0.764753639698029
0.239438772201538
0.505488038063049
0.757100582122803
-0.329011499881744
-0.594448745250702
-0.088122561573982
0.643534243106842
0.496011734008789
0.920891225337982
-0.065770551562309
-0.370793581008911
-0.366663336753845
0.484807550907135
0.374166429042816
0.174226209521294
0.906634747982025
-0.081757292151451
0.598562479019165
-0.409595668315887
0.6812624335289
-0.425358772277832
-0.167371287941933
0.711985230445862
0.892295181751251
-0.011866912245751
0.593686401844025
0.886075913906097
0.456980705261231
-0.54006028175354
-0.521634936332703
0.715161383152008
-0.427186727523804
0.71390426158905
0.5636026263237
0.620188474655151
-0.440056800842285
-0.541146337985992
0.053390711545944
0.459273517131805
0.807486474514008
-0.296042323112488
0.534122109413147
-0.118115767836571
-0.036931544542313
0.492958545684814
0.531362056732178
0.596824407577515
-0.524088323116303
-0.361937999725342
0.775278091430664
0.285656094551086
0.639088153839111
-0.559343993663788
-0.031500816345215
-0.317748427391052
-0.436668992042542
-0.20353926718235
0.880501091480255
-0.549290001392365
0.381652295589447
-0.611151933670044
-0.434608161449432
0.496226310729981
-0.202767744660377
-0.289612412452698
-0.030818670988083
-0.462628722190857
-0.155614838004112
-0.243595376610756
-0.190617308020592
0.491138100624085
-0.244502112269402
-0.388694405555725
0.554505407810211
-0.323695063591003
0.189690947532654
-0.171189561486244
-0.607685804367065
0.905379772186279
-0.200596198439598
0.208144769072533
-0.321246385574341
-0.054056271910668
-0.129128530621529
0.478505909442902
-0.096090033650398
-0.448832333087921
-0.161437705159187
0.148084163665771
0.596269369125366
-0.11214043200016
0.907662689685822
-0.327515363693237
-0.082812324166298
-0.23925869166851
0.223026543855667
-0.083213075995445
0.450007915496826
-0.213275238871574
-0.090539321303368
0.721719801425934
0.237732574343681
0.17109677195549
-0.04456290602684
0.082296714186668
0.365952640771866
0.364277243614197
-0.133480980992317
0.898513674736023
0.819475412368774
0.500336825847626
0.158041134476662
-0.618217408657074
-0.309203863143921
-0.125295385718346
0.622020483016968
0.740228831768036
0.351337194442749
-0.334622621536255
0.932583808898926
0.490234315395355
-0.049641713500023
0.917429208755493
-0.520120978355408
0.063189722597599
0.668127059936523
0.324647188186645
0.206719398498535
-0.007564067840576
0.359668403863907
-0.536184251308441
0.542066156864166
0.335075855255127
-0.107512727379799
-0.210784181952476
0.81031721830368
0.336015999317169
0.145054280757904
0.792317569255829
-0.478890299797058
0.932337939739227
0.455890536308289
0.231141567230225
-0.155253514647484
0.695176184177399
0.346386849880218
0.471546530723572
0.224515989422798
0.696788668632507
-0.052187368273735
0.587382256984711
0.470171809196472
0.713698387145996
0.92015814781189
-0.02040396630764
-0.46645587682724
-0.356205344200134
0.426497399806976
-0.274551391601562
-0.223551407456398
0.488370060920715
-0.075942471623421
-0.327521741390228
0.785692393779755
0.81938362121582
-0.267504453659058
0.667830288410187
-0.417079210281372
-0.630366623401642
0.522386252880096
0.694896697998047
0.741280078887939
-0.309703886508942
-0.096029236912727
-0.237748935818672
-0.137431606650352
0.20734491944313
0.885699689388275
0.325931698083878
-0.251335501670837
0.68313479423523
-0.568765342235565
0.82273805141449
0.079090058803558
0.716850221157074
0.687445282936096
0.083117581903935
0.339576929807663
0.187883108854294
0.878424048423767
0.17722786962986
-0.433256149291992
-0.249369725584984
0.840356111526489
0.622908771038055
-0.445646166801453
0.877756178379059
-0.163392797112465
0.139672711491585
0.877124130725861
0.710332572460175
-0.615494728088379
0.03308230638504
0.092486463487148
0.090493008494377
0.808912932872772
-0.099811062216759
0.437888264656067
0.18190398812294
-0.278826177120209
0.336417615413666
0.628280758857727
0.890254318714142
-0.070234641432762
-0.027038648724556
-0.564555168151856
0.206009030342102
-0.540196478366852
0.349129647016525
0.177667409181595
0.405862629413605
-0.334418773651123
0.925261080265045
0.113487765192986
0.220138400793076
0.63422703742981
-0.244866654276848
-0.319271087646484
-0.525830030441284
-0.015341237187386
0.256135582923889
-0.615669250488281
-0.490311920642853
-0.609663963317871
0.752335131168366
-0.487121403217316
0.288078188896179
-0.298294842243195
0.176058992743492
-0.326999306678772
0.110808052122593
0.101858705282211
0.05123870074749
0.476602137088776
-0.433718919754028
-0.373264074325562
0.709709227085114
0.734184145927429
0.361638724803925
0.203965649008751
0.846153914928436
0.597907066345215
-0.496646821498871
0.037932068109512
-0.249622121453285
0.549073815345764
0.693416178226471
0.26615846157074
0.145715638995171
-0.509311437606812
-0.212172046303749
-0.553352117538452
0.578712105751038
-0.358305633068085
-0.005665451288223
0.034334465861321
-0.494750142097473
0.691604375839233
-0.557017505168915
-0.400584757328033
0.888219773769379
0.455601453781128
0.797317147254944
0.210341349244118
-0.003917902708054
0.528128325939178
0.572895526885986
0.196492806077004
-0.493288278579712
0.14426477253437
-0.28002792596817
-0.498625457286835
0.747396111488342
0.92232209444046
-0.2025256305933
-0.202350214123726
0.198508441448212
-0.345626533031464
-0.35119491815567
0.042565658688545
0.141062825918198
0.266776829957962
0.168666511774063
0.675142347812653
-0.263388276100159
0.887634694576263
0.898378491401672
-0.477814912796021
-0.396520972251892
0.417813122272491
-0.261214673519135
0.625467896461487
0.03065536916256
0.109878249466419
0.816752851009369
-0.574031591415405
0.668915212154388
-0.323049902915955
0.727921187877655
0.905848264694214
-0.147930428385735
-0.265997111797333
0.786413669586182
0.700099885463715
0.242807656526566
-0.276180565357208
-0.44643360376358
-0.106860384345055
0.790500819683075
-0.141296878457069
0.00135549902916
0.42492550611496
0.090085998177528
-0.008352398872375
0.257820457220078
-0.33080780506134
0.316626846790314
0.141286820173264
-0.603619933128357
-0.203939184546471
-0.242582783102989
0.270153790712357
-0.078112706542015
0.042647957801819
-0.345968067646027
0.461176097393036
-0.202004328370094
0.359889268875122
-0.104152247309685
0.178757518529892
0.233444109559059
0.674140632152557
0.037675142288208
0.318341076374054
0.089559465646744
-0.580711841583252
0.56717324256897
-0.10694308578968
0.759072363376617
0.402547955513001
0.306073606014252
0.807878375053406
0.901542842388153
0.926268339157105
0.546139061450958
0.511876583099365
-0.329412460327148
-0.297327816486359
0.460622131824493
0.558366656303406
0.070399388670921
-0.484043002128601
-0.477652370929718
0.264397859573364
0.084594309329987
-0.603288352489471
0.199756637215614
-0.269042193889618
-0.403906464576721
0.874255001544952
0.842809438705444
0.377099543809891
-0.153212621808052
0.580949127674103
0.834019243717194
-0.051978126168251
-0.531031250953674
0.537126541137695
0.593274891376495
0.929396510124207
0.866865217685699
0.732016861438751
-0.249517604708672
0.106418818235397
0.575495481491089
-0.371742486953735
0.38583916425705
-0.306504547595978
0.246903389692307
0.126862615346909
0.073001869022846
0.49262011051178
-0.152471318840981
0.568146347999573
0.48273891210556
0.643713295459747
0.829990029335022
-0.60934054851532
-0.479250907897949
-0.280410408973694
0.218401238322258
-0.319519698619843
0.057167187333107
-0.106575861573219
-0.039247766137123
-0.445867657661438
0.086615391075611
0.220819219946861
0.62509673833847
0.871562421321869
0.807390093803406
0.829589366912842
0.009798511862755
-0.460828304290772
-0.145058885216713
0.15449333190918
-0.531166434288025
-0.02956435084343
0.647552371025085
-0.182094946503639
0.206558495759964
0.817784368991852
-0.418241679668427
-0.541518330574036
-0.50636637210846
0.245242983102798
0.007891431450844
0.656905889511108
0.768932402133942
-0.313836872577667
-0.274020135402679
0.911976039409637
-0.51301109790802
-0.173980340361595
0.362101584672928
-0.09609742462635
-0.062163755297661
-0.555024385452271
0.279849350452423
0.18177230656147
-0.256813406944275
0.321122407913208
0.626753926277161
0.40379935503006
0.113832056522369
-0.241100862622261
0.797351360321045
0.122049525380135
-0.16136546432972
0.554678082466126
-0.394699692726135
0.061551332473755
-0.005252167582512
-0.383716225624084
-0.375695943832397
0.410237550735474
0.283476829528809
-0.1212347894907
0.6837118268013
0.070731125771999
-0.36605578660965
0.404002875089645
0.117656163871288
0.755416572093964
-0.144919112324715
0.694859087467194
0.421791791915894
0.190037280321121
-0.334092855453491
-0.575187802314758
0.805344164371491
-0.224456503987312
-0.059212446212769
0.259207159280777
-0.204350337386131
-0.062425553798676
-0.450494885444641
0.112988069653511
0.3841872215271
-0.250707864761353
0.240811169147491
0.545165657997131
-0.583197891712189
0.290230572223663
-0.206922426819801
-0.432230293750763
-0.519560754299164
0.159909591078758
-0.288367092609406
0.926690340042114
0.721523463726044
0.40576308965683
-0.356414079666138
0.475718855857849
0.695115029811859
-0.435348927974701
-0.003245577216148
0.889371037483215
-0.566713988780975
0.412009060382843
0.512089967727661
-0.312538802623749
0.40028440952301
0.305256962776184
-0.462159931659699
-0.140511885285378
-0.019074574112892
0.730789303779602
0.391623377799988
-0.448360741138458
-0.532162129878998
-0.26155024766922
0.839185476303101
0.238294035196304
-0.007447257637978
0.621683418750763
-0.240457698702812
-0.123259022831917
-0.076925233006477
0.622312426567078
0.02930212020874
0.124368079006672
0.912932395935059
0.193836957216263
0.796774387359619
0.277039051055908
-0.595499515533447
0.747705817222595
-0.149056807160378
-0.331728577613831
-0.230173006653786
0.376890480518341
0.886654436588287
0.178836092352867
0.724880397319794
0.717460036277771
0.15250338613987
-0.454247772693634
-0.62590092420578
0.067677140235901
0.904671311378479
-0.193808272480965
0.280981540679932
0.791362285614014
0.090451076626778
-0.123752310872078
0.787975668907166
0.270886331796646
-0.500656425952911
0.890692353248596
-0.482955455780029
-0.542643368244171
-0.478193521499634
0.620208501815796
0.046971127390862
0.682216763496399
-0.385205566883087
-0.482822477817535
0.673565983772278
-0.516350507736206
0.585273385047913
-0.16013540327549
-0.021410390734673
0.106033556163311
-0.262044012546539
0.656938433647156
0.010556474328041
-0.611706376075745
0.291408061981201
-0.064734324812889
-0.276322603225708
-0.286170661449432
0.896263957023621
-0.194379106163979
-0.60188627243042
0.161145880818367
0.632550776004791
-0.544676899909973
-0.598503470420837
-0.209252253174782
-0.544525504112244
-0.313821136951447
0.424890398979187
0.486546874046326
0.099958702921867
0.30458527803421
0.102518886327744
-0.326678574085236
0.868761837482452
-0.097697779536247
0.481851756572723
-0.389920830726624
0.90535295009613
0.464512228965759
0.292969286441803
-0.344620108604431
0.067379482090473
0.120401911437511
-0.00115530192852
0.802845001220703
-0.181531146168709
-0.030939549207687
0.31194406747818
0.592666566371918
0.339450001716614
0.017342656850815
0.775244534015656
0.385848820209503
0.197697505354881
-0.606925964355469
-0.322794377803802
0.148939713835716
-0.11925445497036
0.204476982355118
0.338431119918823
-0.536933243274689
-0.427414298057556
0.907432794570923
-0.542848885059357
-0.516615390777588
-0.405514061450958
-0.584180414676666
-0.617589235305786
-0.1560248285532
0.887512981891632
0.406536817550659
-0.584371626377106
-0.587644755840302
0.160395368933678
0.098594836890698
0.923396527767181
0.297917276620865
-0.045665383338928
0.440902411937714
-0.197910770773888
0.216061472892761
0.338081419467926
-0.017434433102608
0.612617373466492
0.868197679519653
0.587117373943329
-0.137136533856392
-0.242421701550484
0.781416296958923
0.461477696895599
-0.35069066286087
-0.343830585479736
0.082594364881516
-0.503679633140564
0.924722731113434
-0.626482307910919
-0.210398599505424
-0.110278472304344
-0.364403069019318
0.737091660499573
0.64189749956131
0.415868133306503
0.573581755161285
0.041777521371842
0.547937095165253
0.448777437210083
-0.281098306179047
0.257172554731369
0.15699864923954
-0.625699758529663
-0.276439428329468
0.556723535060883
-0.497926354408264
0.569196939468384
0.61142498254776
0.936880886554718
-0.377569735050201
0.688884437084198
0.105316169559956
-0.108542457222939
0.562507808208466
0.795915007591248
0.200868800282478
0.859557867050171
-0.07332880795002
0.091493360698223
0.787547469139099
-0.016089379787445
0.813289761543274
-0.085249438881874
-0.110808506608009
0.798843562602997
0.337767452001572
0.442804098129272
-0.242549791932106
0.832058131694794
0.423024922609329
-0.107403203845024
-0.414241075515747
-0.292187094688416
0.53532212972641
0.855008244514465
0.625507712364197
-0.095711812376976
0.823930859565735
0.869747161865234
-0.420669555664063
-0.18306727707386
0.712859392166138
0.325727671384811
0.036979109048843
-0.133277162909508
-0.026213690638542
0.514837384223938
-0.18629153072834
0.775244891643524
-0.538730561733246
0.429772198200226
0.682859659194946
0.181729197502136
0.462122142314911
0.210678189992905
0.701654851436615
-0.289225816726685
0.610491693019867
0.70536744594574
-0.182805821299553
0.420017719268799
0.574814677238464
0.634624302387238
-0.313378274440765
-0.097921207547188
0.827418029308319
-0.591667354106903
-0.159175977110863
-0.189841464161873
0.591325521469116
0.300973683595657
0.884154975414276
-0.208021208643913
0.886973202228546
0.911487936973572
0.317203879356384
0.362031280994415
0.692676544189453
-0.344289898872375
0.533819854259491
-0.494469940662384
0.001103311777115
0.798575937747955
0.294979184865952
0.215699940919876
0.776266694068909
0.100747235119343
-0.364295303821564
0.599511742591858
-0.229220375418663
0.241471767425537
-0.484458804130554
0.714365780353546
0.868746638298035
-0.050158277153969
0.3739974796772
-0.354666233062744
-0.422599017620087
-0.024638965725899
-0.508126616477966
-0.060423865914345
-0.18662266433239
-0.296071529388428
-0.201405927538872
0.246852189302444
0.899128258228302
0.758425295352936
-0.087763980031014
-0.193465128540993
0.338335901498795
-0.473571240901947
-0.299196660518646
-0.565469145774841
0.893577754497528
0.751170992851257
-0.50571995973587
-0.498068153858185
-0.429804086685181
-0.21819432079792
0.305508404970169
0.372668206691742
-0.045708671212196
-0.362610518932343
0.67333972454071
0.745067179203033
-0.384258806705475
0.266392230987549
0.473046600818634
0.445641040802002
0.045831844210625
-0.147826388478279
0.338172316551208
-0.286355435848236
0.135718703269959
-0.547481536865234
0.611053049564362
-0.60581237077713
-0.313487946987152
0.079330131411553
0.475273966789246
0.361364901065826
0.729362487792969
0.338747024536133
0.32417756319046
0.647053062915802
0.41130742430687
0.163013339042664
0.623297214508057
-0.368443369865417
0.59291398525238
-0.463857352733612
-0.45250928401947
0.159329950809479
-0.104728743433952
-0.000939160585403
-0.342689037322998
0.238632127642632
0.832394361495972
-0.168718472123146
0.404988676309586
0.740423619747162
0.200959905982018
0.849750638008118
0.497339010238647
0.846486687660217
0.639795303344727
-0.03432047367096
0.308808237314224
0.37058436870575
-0.251121819019318
0.850185811519623
-0.106011673808098
0.1217275634408
0.332633525133133
-0.185053631663322
-0.574531376361847
-0.53564578294754
0.343129634857178
0.920588433742523
0.191734343767166
-0.310303092002869
0.635896921157837
0.552691400051117
0.195968762040138
-0.44589114189148
0.023643851280212
-0.39909827709198
-0.268186151981354
-0.50975376367569
0.098206445574761
0.721145689487457
-0.065612211823464
0.222963005304337
0.706295549869537
0.92080944776535
-0.535835683345795
0.348897904157639
-0.604490637779236
0.751170217990875
-0.350402176380157
-0.541425585746765
0.048725366592407
0.256985366344452
-0.101080402731895
-0.352205753326416
0.764156579971314
0.611009776592255
-0.030662909150124
0.796740591526032
0.931064188480377
-0.098522171378136
0.395500183105469
0.30741149187088
-0.232251361012459
-0.273373782634735
-0.378596067428589
-0.405283689498901
0.303496718406677
0.174675732851028
0.795787155628204
0.651516079902649
0.358622074127197
-0.480062067508698
0.098485112190247
-0.120549157261848
0.409884214401245
0.473345816135407
0.152010947465897
0.748620986938477
-0.123580202460289
-0.161584421992302
0.71819019317627
0.020755037665367
0.569757997989655
0.726807594299316
-0.474367618560791
0.8048956990242
0.757548391819
0.052831038832665
0.563693225383759
0.922701060771942
0.363612860441208
0.159996390342712
0.511326968669891
0.764909744262695
0.184551760554314
0.917363286018372
0.308353275060654
0.535151302814484
-0.159234389662743
0.833922743797302
0.72720193862915
0.741041660308838
0.905669450759888
-0.493999779224396
0.399602353572845
-0.487737417221069
0.643398404121399
0.583041191101074
0.711247384548187
0.863590598106384
-0.055176720023155
0.68540495634079
-0.237540915608406
-0.092813804745674
0.080507814884186
0.461130976676941
0.188053846359253
-0.046715125441551
-0.068098708987236
-0.21444745361805
0.643750667572022
0.33301830291748
-0.53640478849411
0.004889398813248
0.088440343737602
0.405536711215973
-0.606781303882599
-0.1744614392519
0.72603315114975
0.604746460914612
0.706529259681702
-0.385532140731812
-0.032425343990326
-0.369598925113678
0.012697458267212
-0.16679672896862
-0.274507224559784
0.176957651972771
-0.196477368474007
-0.36023336648941
0.873249471187592
0.07367753982544
0.432957112789154
0.191863194108009
-0.183993354439735
0.141893297433853
0.632974207401276
0.094665721058846
0.367975234985352
-0.620242536067963
0.60227358341217
-0.254689931869507
-0.230577573180199
-0.105728402733803
0.029443576931954
-0.124749138951302
0.350324511528015
-0.429059743881226
-0.502042174339294
-0.396115124225616
-0.481233656406403
0.250931620597839
-0.577253580093384
0.83220785856247
0.565325856208801
-0.318768799304962
-0.450844764709473
0.363384485244751
0.41289034485817
0.665825545787811
-0.070586189627647
-0.163462951779366
-0.58355575799942
0.776949822902679
-0.592363178730011
0.166640311479568
-0.412139773368835
-0.149867251515389
-0.496587634086609
-0.513783574104309
-0.121616706252098
-0.258578479290009
0.20481239259243
-0.548565924167633
0.582329750061035
-0.078797593712807
-0.50152999162674
-0.020897179841995
-0.44341641664505
0.713576078414917
0.375836312770843
0.86691015958786
-0.125604853034019
0.273432999849319
0.691006720066071
0.560346364974976
0.899734735488892
0.840494275093079
0.289323687553406
0.655999898910522
-0.545089721679688
0.329104602336884
-0.426627278327942
-0.408910691738129
0.118598520755768
-0.413181483745575
-0.427382111549377
0.292137384414673
0.886047601699829
0.642858922481537
0.501884460449219
0.306296288967133
-0.179858639836311
-0.037999704480171
-0.272647082805634
0.571568071842194
-0.169721826910973
-0.17222635447979
-0.615229606628418
0.925086915493012
-0.616000950336456
-0.560670495033264
0.482351243495941
0.556803107261658
0.902118384838104
-0.286556839942932
0.881638109683991
0.077712498605251
0.140801429748535
0.252154588699341
0.608762979507446
0.865697026252747
0.841183543205261
-0.175562486052513
-0.422606110572815
0.201846733689308
-0.135615661740303
0.907434582710266
-0.380318760871887
-0.195448234677315
-0.205385938286781
0.713697791099548
0.605356454849243
-0.327621221542358
0.138356268405914
0.739632904529572
0.247052282094955
-0.618001282215118
0.584726691246033
0.036949500441551
-0.046172693371773
0.07369164377451
0.62590879201889
-0.434507787227631
-0.123833790421486
0.127121865749359
-0.165941014885902
0.436420321464539
0.029267981648445
0.147823363542557
0.885948538780212
0.732253849506378
0.696103096008301
-0.405194640159607
-0.333730697631836
0.527116298675537
-0.603510856628418
0.479423522949219
0.854514360427856
0.70537394285202
-0.113612100481987
0.879449963569641
0.455933630466461
-0.190886333584785
0.837675631046295
-0.105225309729576
0.934061408042908
0.483169734477997
-0.099298164248467
-0.131285443902016
0.256846815347671
0.197611600160599
0.85111403465271
-0.298443853855133
0.177342891693115
-0.24392132461071
0.405456900596619
-0.56744509935379
0.193487599492073
0.542912185192108
-0.485630333423615
0.683716118335724
0.686340093612671
0.10338893532753
0.109897255897522
0.241653442382812
-0.260765731334686
-0.560407817363739
0.554940164089203
-0.317660927772522
0.819276630878449
-0.632675468921661
-0.334980368614197
0.688373625278473
0.823926508426666
-0.226102784276009
-0.052930876612663
-0.509678840637207
-0.113301083445549
0.536015272140503
0.68174535036087
0.849798262119293
0.382084757089615
0.309464365243912
-0.394287765026093
0.389885663986206
0.143743708729744
-0.357799768447876
0.057415261864662
0.72915107011795
0.882432997226715
-0.319232046604156
0.887886583805084
0.835134625434876
0.863569915294647
-0.015286162495613
0.922795951366425
0.486078679561615
0.836333155632019
0.357676386833191
-0.370340347290039
0.852261602878571
0.127186328172684
0.837960481643677
0.048563688993454
0.842536509037018
-0.082463100552559
-0.494921922683716
0.35720157623291
-0.626094698905945
0.165958777070045
0.825427353382111
0.19730643928051
0.69377988576889
0.247813120484352
0.712410092353821
0.808318018913269
0.922163844108582
-0.504192531108856
0.549818575382233
0.871648132801056
-0.564186573028564
-0.42771315574646
0.238204181194305
0.692053973674774
-0.360311686992645
-0.552939236164093
-0.232683822512627
0.150252819061279
0.504824757575989
0.158201426267624
-0.552501618862152
-0.156584814190865
-0.440322875976563
0.565285563468933
0.646722197532654
-0.337759792804718
0.501298487186432
-0.333333075046539
0.358383119106293
0.197676211595535
0.265436470508575
0.332412123680115
0.879131197929382
0.357891499996185
0.617351472377777
-0.427550435066223
0.017468646168709
-0.059888884425163
-0.303037881851196
0.338069975376129
0.832055509090424
0.469730615615845
-0.246017917990684
0.313482403755188
0.175460532307625
-0.187275841832161
-0.217915281653404
0.420718967914581
0.815330326557159
0.239314198493958
0.725792169570923
-0.009676292538643
0.609631836414337
0.579065799713135
0.511054575443268
-0.091416254639626
0.117060847580433
0.893457114696503
-0.10026253759861
-0.496153593063355
-0.493686974048615
0.817406296730042
0.596410572528839
-0.093397721648216
-0.545034170150757
-0.451980948448181
0.732869803905487
-0.588794708251953
0.898310780525208
0.020782470703125
0.719409942626953
0.362004399299622
0.164801061153412
0.115653678774834
-0.019958540797234
-0.09159354865551
-0.432677805423737
0.153705775737762
-0.137664452195168
-0.057302236557007
0.343597292900085
0.451574444770813
0.255739480257034
0.68354856967926
0.503374099731445
0.347616970539093
-0.156554475426674
0.371443688869476
-0.587955117225647
-0.541909575462341
0.740800559520721
0.30073082447052
0.368074417114258
0.311426311731338
0.815052390098572
-0.152928754687309
0.16748234629631
0.673475325107574
0.841374695301056
-0.350497663021088
0.722666263580322
0.35142183303833
-0.136786177754402
0.140591353178024
0.209001168608665
0.581564664840698
-0.142575725913048
0.314308911561966
0.106767617166042
-0.147846594452858
-0.191909417510033
0.828917860984802
-0.614356458187103
0.464242458343506
0.687660217285156
0.337712347507477
-0.362490594387054
-0.574277341365814
0.023559406399727
0.385834872722626
0.372273921966553
0.865500152111053
-0.151397839188576
-0.631681740283966
0.692496538162231
-0.407892107963562
0.53998190164566
0.102605693042278
-0.255770444869995
0.333841383457184
0.689724028110504
0.115812592208385
-0.571852505207062
0.107870265841484
0.745443999767303
0.548964977264404
0.346586227416992
-0.052942991256714
0.082914955914021
0.877751767635345
0.330345988273621
0.333684265613556
-0.043300166726112
0.077040739357472
-0.000710114836693
-0.323908150196075
-0.3319171667099
-0.431333541870117
0.874663174152374
0.371780127286911
0.122543528676033
0.608557522296906
-0.047723114490509
0.366860777139664
-0.252296149730682
-0.127391561865807
-0.058608517050743
0.562136292457581
0.675812780857086
0.024537995457649
-0.361684024333954
0.153331696987152
-0.609315395355225
-0.249952480196953
-0.010854005813599
0.679072737693787
0.27704781293869
-0.099000737071037
-0.590011417865753
0.157306492328644
-0.451698660850525
-0.450342237949371
-0.426812291145325
0.224298015236855
0.725493550300598
-0.150001272559166
0.382649421691895
0.078407742083073
0.513837993144989
-0.34012770652771
0.825460374355316
-0.380645096302032
0.749106049537659
-0.217145159840584
0.204727023839951
0.027933523058891
-0.222091093659401
-0.083497986197472
0.525479972362518
0.521344900131226
0.86280483007431
-0.465593218803406
0.239061132073402
-0.070453718304634
0.064752489328384
0.594512224197388
0.897506654262543
0.448821246623993
-0.03039912879467
0.853787779808044
0.548707783222199
-0.169287547469139
-0.364071786403656
-0.634428322315216
-0.048471450805664
-0.266213595867157
0.150039225816727
-0.227898254990578
-0.496127843856812
-0.186041340231895
-0.332249224185944
0.360944509506226
-0.57159835100174
-0.001971259713173
0.5181685090065
-0.140809491276741
0.668872475624085
0.586013495922089
0.854822933673859
0.021225526928902
0.086719252169132
0.746276915073395
0.161207020282745
-0.012762010097504
0.63200169801712
-0.027974739670754
0.324979722499847
-0.416221439838409
-0.065318092703819
0.229833766818047
-0.310814380645752
0.530080020427704
-0.10803534090519
-0.060416236519814
0.179797261953354
-0.219253078103065
0.53048700094223
0.401881992816925
0.758209526538849
0.532257258892059
0.553215742111206
0.800269365310669
-0.125504299998283
0.446739077568054
0.629429042339325
0.446925580501556
-0.564962029457092
0.888455092906952
0.914094924926758
0.518225491046906
-0.571280896663666
-0.215121701359749
-0.015223070979118
0.623898148536682
0.803299963474274
0.611577272415161
0.397423475980759
0.05985552072525
-0.313735067844391
0.552165448665619
0.727902948856354
0.515732169151306
0.246159017086029
-0.304019033908844
-0.140959396958351
-0.013381868600845
-0.282454133033752
-0.346800684928894
-0.325370371341705
-0.267582535743713
0.144960626959801
-0.557667851448059
0.379260838031769
0.84826135635376
0.797308444976807
-0.067413464188576
0.462372720241547
0.165093824267387
0.877387166023254
0.611710846424103
-0.002068236470222
0.123956374824047
0.786943793296814
0.282418727874756
0.616595327854157
-0.271096050739288
0.67843109369278
-0.562675654888153
-0.581468820571899
0.356497287750244
0.794150829315186
0.620147466659546
0.282888382673264
0.456085801124573
0.309866845607758
0.417822599411011
0.131570875644684
-0.374708473682404
0.424092173576355
0.205904513597488
0.50427770614624
0.516253650188446
0.386988759040833
0.854592204093933
0.427931725978851
0.448727309703827
0.609520137310028
-0.020937189459801
0.922810912132263
0.283243834972382
0.105475291609764
0.468542456626892
0.501115739345551
0.285933315753937
0.11316679418087
0.535990238189697
-0.455085813999176
0.152653887867928
-0.383493423461914
0.541864216327667
-0.270231127738953
-0.326833784580231
0.318249106407166
0.367068767547607
0.781781196594238
0.930229008197784
0.895287156105042
-0.086915865540505
-0.374130070209503
0.895004451274872
0.798258423805237
0.402113199234009
-0.494988441467285
-0.006159245967865
-0.533896684646606
0.852293729782105
-0.445516288280487
0.60398656129837
-0.494312226772308
0.796113848686218
-0.390411913394928
0.100679039955139
-0.559352219104767
-0.054232969880104
0.737293601036072
-0.248834148049355
0.008988633751869
-0.307307720184326
-0.075383976101875
-0.146568551659584
0.084448114037514
-0.573943793773651
0.767377853393555
0.046887874603272
-0.439811646938324
0.892527043819428
0.601877689361572
0.675160825252533
0.447639882564545
0.458443641662598
0.554497420787811
0.686083436012268
0.353540390729904
0.055379271507263
-0.585851669311523
0.11271707713604
0.510851800441742
0.7340447306633
0.190615370869637
-0.306004762649536
-0.418518960475922
0.708194851875305
0.326114416122437
-0.286692261695862
-0.11138953268528
0.210374638438225
0.117585033178329
-0.481688499450684
0.769364297389984
-0.401696622371674
-0.368934333324432
0.43353533744812
0.154203712940216
-0.447773814201355
0.875759959220886
0.860259175300598
0.632876336574554
-0.448440790176392
0.061453938484192
-0.243705347180367
0.300006657838821
0.437168776988983
-0.545015692710876
-0.417344272136688
0.655327439308167
-0.264442384243011
0.421965390443802
0.232552975416183
0.099901273846626
0.896149694919586
-0.553711771965027
0.893579661846161
0.089692518115044
-0.004553183913231
0.432612925767899
0.665285050868988
0.484245181083679
-0.456946194171906
0.172115162014961
-0.57293689250946
-0.140742138028145
-0.243332877755165
0.740204989910126
-0.293508589267731
0.565529763698578
0.717260539531708
-0.554977536201477
0.770895779132843
0.052998587489128
-0.002441376447678
0.829148054122925
-0.13102288544178
-0.41961407661438
-0.595617055892944
0.265278100967407
-0.34110951423645
0.500618696212769
0.58522754907608
0.835944890975952
0.933455765247345
-0.081064775586128
0.626527428627014
-0.329942464828491
0.465862810611725
0.367218196392059
0.115159086883068
0.049030438065529
0.218906491994858
0.112278126180172
0.711089074611664
0.00470931828022
-0.410931289196014
0.204938739538193
0.272511631250381
0.662776947021484
-0.508249223232269
0.331703901290894
-0.511390805244446
-0.064175233244896
-0.06200584769249
-0.600750684738159
0.50033164024353
-0.622269570827484
-0.226660445332527
-0.526324808597565
-0.581533789634705
-0.3556889295578
-0.12686850130558
0.787879347801209
0.102307833731174
0.348950147628784
0.477267920970917
-0.012125760316849
0.29274520277977
-0.449837028980255
0.906491935253143
0.737446308135986
0.286327600479126
0.464541018009186
-0.471964955329895
-0.138055339455605
0.164645075798035
-0.227921053767204
0.14880196750164
0.703475713729858
0.043591275811195
0.057211250066757
0.440099895000458
-0.374678313732147
0.611995100975037
-0.474927842617035
-0.617493450641632
0.134489268064499
0.266872942447662
0.870793640613556
0.514369606971741
-0.539229869842529
-0.194844499230385
0.394273668527603
0.419108033180237
0.549267113208771
0.457958936691284
0.738919317722321
-0.274819850921631
-0.000680312514305
0.726340115070343
-0.022006884217262
0.054227069020271
0.765719950199127
0.17875300347805
-0.00810395181179
0.485550820827484
0.236171007156372
-0.462924718856812
0.011765137314797
0.568349838256836
-0.105327054858208
-0.13076938688755
-0.279279768466949
0.136711806058884
0.428581267595291
0.524386584758759
0.298662543296814
0.701038479804993
0.802102506160736
0.762600898742676
0.64935690164566
-0.164205864071846
-0.05116631090641
0.881999909877777
-0.587040841579437
-0.064307138323784
0.153927594423294
-0.240832254290581
0.764541804790497
0.867966592311859
-0.604508757591248
-0.393308758735657
0.793125987052918
-0.544018030166626
0.417801856994629
0.890243053436279
-0.572449624538422
-0.558396518230438
-0.035333916544914
0.004818245768547
-0.264240086078644
-0.265783250331879
-0.434978783130646
-0.184178307652473
-0.112151429057121
0.504258215427399
-0.206307604908943
-0.526919066905975
0.204585090279579
-0.410935342311859
-0.276724338531494
0.579838573932648
0.564926564693451
0.737074613571167
0.275285065174103
-0.004087433218956
-0.626631200313568
0.903062224388123
-0.183223649859428
-0.600227832794189
0.275690972805023
0.616309285163879
-0.61839634180069
0.021235927939415
0.797860503196716
0.759400308132172
-0.585338294506073
0.772962808609009
-0.094744965434074
0.303546100854874
0.274325400590897
0.212687209248543
0.287896513938904
-0.331510484218597
0.861512899398804
0.858443021774292
-0.518344223499298
-0.069555267691612
0.406845331192017
0.489386558532715
0.775306463241577
-0.567282438278198
-0.54030853509903
-0.611539363861084
0.063060000538826
0.047950938344002
-0.08589731156826
0.452135384082794
-0.516859829425812
-0.226854220032692
-0.35734349489212
0.042854085564613
0.905122220516205
0.056426659226418
0.555481970310211
-0.580319344997406
0.906895101070404
-0.500658631324768
-0.437898933887482
0.13773313164711
-0.338911533355713
0.637891530990601
0.725295722484589
0.489523231983185
-0.257261514663696
-0.161610379815102
-0.564690709114075
0.263983368873596
0.683422565460205
0.00469870865345
-0.572979748249054
0.371435642242432
-0.067869260907173
0.415001720190048
-0.20299731194973
0.485404014587402
-0.442562103271484
0.697169065475464
-0.614443182945251
-0.393423914909363
-0.363789737224579
-0.040926143527031
0.779879868030548
0.153642877936363
0.394722163677216
0.392450034618378
0.863501846790314
-0.5676149725914
-0.108506187796593
-0.422649264335632
-0.559242427349091
0.146143212914467
-0.288864314556122
0.734790921211243
0.232409432530403
0.450346887111664
-0.2203458994627
-0.555903792381287
0.351505756378174
-0.151349261403084
0.110445529222488
0.919995844364166
0.683189213275909
0.807401061058044
-0.307574987411499
-0.320863783359528
-0.471864581108093
-0.536201298236847
0.25626802444458
0.398813784122467
-0.595185995101929
-0.291598260402679
-0.349185347557068
-0.315417587757111
-0.507331728935242
0.878815114498138
-0.118576303124428
-0.117895111441612
-0.523158967494965
-0.128805413842201
0.275779962539673
0.787259876728058
0.846258878707886
0.211496829986572
-0.039301469922066
-0.329378604888916
0.384974539279938
-0.515378296375275
-0.633743226528168
-0.187082216143608
0.897305071353912
0.187521919608116
0.7666996717453
0.333027422428131
-0.284523606300354
-0.03387562930584
0.126607090234756
-0.53914737701416
-0.50123655796051
0.685871362686157
0.357854664325714
0.754947304725647
0.641550660133362
0.152129307389259
-0.183867737650871
0.12222471088171
-0.205350711941719
-0.090225026011467
-0.034956708550453
0.474638402462006
0.242560312151909
0.83182692527771
0.824866890907288
0.601954758167267
0.230267435312271
-0.077339425683022
-0.190589293837547
0.527771413326263
0.500626981258392
-0.185517713427544
0.685796201229095
0.809691727161408
0.726509392261505
0.350242525339127
0.060074388980866
-0.615612149238586
0.080776087939739
0.927767932415009
-0.344493448734283
0.9222571849823
0.067774921655655
0.373428523540497
0.672039270401001
-0.181088283658028
0.873777747154236
0.272953689098358
0.486666560173035
0.569954693317413
-0.248416170477867
-0.098713859915733
-0.235045030713081
-0.392579674720764
0.582666635513306
-0.412790894508362
0.365975022315979
-0.557654321193695
0.920408487319946
-0.578200697898865
0.753744781017303
0.733383536338806
0.241835802793503
-0.385666012763977
-0.624421894550324
-0.08430589735508
0.455855965614319
0.715701222419739
0.901097893714905
0.212185710668564
-0.167219594120979
-0.323105335235596
0.769606828689575
0.16330061852932
0.089791268110275
0.730858266353607
-0.344333171844482
0.13382163643837
0.201445460319519
0.024100825190544
0.871994376182556
0.118527777493
0.353350311517715
-0.275036573410034
-0.055734992027283
0.384557515382767
0.81695020198822
-0.083743140101433
0.497422754764557
0.24074923992157
0.580875813961029
0.592640161514282
-0.15694771707058
0.869341373443604
0.71776419878006
0.708990275859833
-0.323118209838867
0.266105681657791
-0.461487233638763
-0.435507833957672
0.640889465808868
0.036324590444565
0.769525766372681
0.591079473495483
-0.121366873383522
0.264974355697632
0.331852465867996
-0.46360981464386
-0.433087944984436
0.218777447938919
0.114648431539536
-0.369316577911377
0.609925329685211
0.92049515247345
0.06193108856678
-0.015508949756622
0.522116005420685
0.10626595467329
-0.333022713661194
-0.149547234177589
0.798234760761261
-0.360786318778992
-0.198997631669045
0.364343762397766
0.459404945373535
0.126865357160568
0.018436282873154
0.039262190461159
-0.199190184473991
-0.117896065115929
-0.059277728199959
-0.449623823165894
0.383205682039261
0.180813103914261
0.270181149244308
-0.098013117909432
-0.434629201889038
0.755117356777191
0.146254524588585
0.590611398220062
-0.519321084022522
-0.351103544235229
0.262679696083069
-0.153726682066917
0.294848173856735
0.345537960529327
-0.161508843302727
0.894737064838409
0.104597985744476
-0.55892139673233
0.399434626102448
0.02070839703083
0.799323320388794
0.852515757083893
0.086040653288364
-0.174600347876549
-0.487773597240448
-0.560497879981995
0.462270021438599
0.150760352611542
-0.141462668776512
0.28557500243187
-0.386797904968262
0.23183885216713
-0.240971729159355
0.682800710201263
0.360361754894257
-0.549728870391846
0.1620192527771
0.073114171624184
0.776345610618591
-0.350749552249908
0.801561415195465
0.572383165359497
-0.55091267824173
-0.229758515954018
0.781678855419159
-0.085547730326653
-0.03084571659565
-0.274064183235168
0.046145394444466
-0.038762167096138
0.613203704357147
0.182481288909912
0.871535956859589
-0.127192273736
-0.073193415999413
0.530246496200562
-0.329955220222473
-0.208959206938744
0.54425722360611
-0.451645255088806
-0.344157636165619
0.224104166030884
0.645008862018585
-0.482651829719543
0.690860211849213
-0.333411157131195
0.543525278568268
0.585895478725433
-0.120829120278358
-0.187155142426491
0.25261202454567
-0.212235435843468
-0.631948590278626
-0.531146287918091
0.76924079656601
0.424252510070801
-0.517512381076813
0.032290235161781
-0.536661803722382
0.765653789043427
0.624798178672791
-0.314186573028564
-0.594062566757202
0.690034866333008
-0.50085324048996
0.620226204395294
-0.211866155266762
0.635061085224152
0.4421466588974
0.454016149044037
0.432456851005554
0.394859075546265
-0.598553419113159
-0.425983488559723
0.735775291919708
0.48744547367096
-0.425686836242676
-0.552502274513245
0.591784596443176
-0.327704668045044
0.056184858083725
-0.502086818218231
0.887411534786224
0.516847968101501
0.042218804359436
0.459203779697418
-0.513989210128784
-0.329956293106079
0.855396687984467
0.904937028884888
0.89924818277359
0.778791427612305
0.926784157752991
-0.115593001246452
-0.612457633018494
0.024524480104447
0.148352429270744
0.205301895737648
0.70062518119812
-0.185345843434334
0.175714299082756
0.102031543850899
0.344353139400482
0.759893357753754
0.484113454818726
-0.628994524478912
0.428232789039612
0.034499049186707
-0.379503726959229
-0.338511109352112
-0.441861569881439
-0.301916718482971
0.858020484447479
0.222975179553032
0.137890487909317
0.147927403450012
0.606057047843933
-0.361136734485626
-0.558966457843781
0.90372109413147
-0.162196084856987
0.044864237308502
-0.223037615418434
0.246341928839684
-0.2427589148283
0.388932824134827
-0.430014133453369
0.348318874835968
-0.085152074694634
0.753272235393524
0.555810868740082
0.438385486602783
0.65857070684433
0.449284315109253
0.205380290746689
0.44577169418335
0.219149187207222
-0.553766310214996
-0.129772856831551
-0.043412268161774
-0.465001940727234
-0.011787548661232
0.599872410297394
-0.605415463447571
0.267051756381989
0.593578100204468
0.145373106002808
0.475216329097748
0.18422158062458
-0.49535197019577
0.014640003442764
0.203175097703934
-0.042439550161362
0.153422236442566
0.123913258314133
0.00751206278801
0.254386782646179
0.167192324995995
-0.281758248806
0.319047898054123
-0.479035973548889
-0.298469126224518
0.450498282909393
-0.612996280193329
0.287671208381653
0.516441941261292
-0.324731051921844
0.636932075023651
-0.139520719647408
-0.137608602643013
-0.610982418060303
0.133715823292732
0.512392997741699
-0.447331130504608
0.859369456768036
-0.425872683525085
0.074804469943047
0.715624988079071
0.27955561876297
0.158793613314629
0.386023342609406
0.220129445195198
0.745468258857727
0.036233678460121
0.696063458919525
-0.56356942653656
-0.159817174077034
-0.473874628543854
0.112667873501778
0.542321383953095
-0.262115955352783
0.517462313175201
-0.510682642459869
-0.127053007483482
-0.228234961628914
-0.624658584594727
-0.520829796791077
0.070443637669087
0.878984272480011
-0.124707564711571
-0.263375043869019
0.256920754909515
0.472294688224793
-0.569297969341278
-0.01983842253685
-0.027141556143761
0.521762728691101
0.256028175354004
-0.529023230075836
0.310445517301559
-0.355569422245026
0.604759335517883
0.307950913906097
0.238584339618683
0.322490870952606
0.01706063747406
0.704877316951752
-0.509552419185638
0.469220399856567
-0.57211834192276
-0.190212622284889
-0.416524887084961
0.599288761615753
0.369633793830872
0.571332573890686
0.347827076911926
-0.090811923146248
0.524385631084442
-0.490039348602295
-0.422043085098267
0.671614766120911
-0.179578647017479
-0.56830108165741
0.909019351005554
0.703551769256592
-0.135190531611443
0.282089591026306
-0.617196679115295
0.930498719215393
-0.290408194065094
-0.332093238830566
0.821146726608276
0.327576339244843
0.674339652061462
0.412641525268555
0.182337835431099
0.041027382016182
-0.605631589889526
0.723294079303741
0.174804463982582
0.348611533641815
0.36415159702301
0.790083944797516
-0.621633648872376
-0.384443402290344
0.228344857692718
-0.193156287074089
0.453384280204773
-0.105880811810493
0.133659765124321
0.606425940990448
0.588560521602631
0.473705232143402
0.267527461051941
-0.41928631067276
-0.523729681968689
0.40191850066185
0.431571274995804
0.432973742485046
0.355606704950333
-0.082933440804482
-0.04767356812954
0.810747981071472
-0.305085957050323
0.623638033866882
-0.092059537768364
-0.204235270619392
-0.192375376820564
-0.22522859275341
0.713583886623383
-0.553535044193268
0.551384568214417
0.507353663444519
-0.332894742488861
0.891846239566803
0.801880717277527
-0.482727408409119
-0.580244481563568
0.656280100345612
-0.471728920936585
-0.409617245197296
0.659512996673584
-0.538554608821869
-0.422406256198883
-0.632180273532867
0.433413863182068
-0.322117626667023
-0.171422258019447
0.37639594078064
-0.184712156653404
0.034230813384056
-0.527682304382324
0.347017735242844
0.862831711769104
-0.580881536006928
-0.565813779830933
-0.380757927894592
-0.048512786626816
-0.383751332759857
0.886673033237457
-0.295844972133636
0.102413065731525
0.554686963558197
-0.441744029521942
-0.603828012943268
-0.433619976043701
-0.620752573013306
0.740925192832947
-0.207584217190742
0.924958467483521
0.849290549755096
-0.592049956321716
-0.404536962509155
0.230461806058884
-0.349100053310394
0.61694598197937
-0.402662694454193
-0.573620557785034
0.817145049571991
-0.173386231064796
0.516922771930695
-0.432027220726013
-0.290787935256958
0.192688286304474
0.297239512205124
0.766513466835022
-0.093412235379219
-0.02764219045639
0.161058276891708
-0.587041676044464
0.86630654335022
0.011822745203972
0.145295307040215
0.828309118747711
0.124636739492416
0.932835578918457
0.675643682479858
0.323218405246735
0.129295825958252
0.920998096466064
0.74928480386734
0.515087485313416
-0.53402042388916
0.804744184017181
0.620014667510986
0.555601298809052
-0.616374790668488
-0.575806081295013
0.858325183391571
-0.171881839632988
0.700643420219421
-0.428733110427856
-0.264290273189545
0.561432778835297
-0.39894163608551
0.053720310330391
-0.60913872718811
0.902389824390411
-0.575810730457306
-0.387205541133881
0.305196106433868
0.87626576423645
0.900284171104431
0.194679588079453
0.475520074367523
-0.244473472237587
-0.565291225910187
-0.230764552950859
0.737425684928894
-0.35107547044754
0.761900782585144
0.525353074073792
-0.138257190585136
0.009340912103653
0.418018043041229
0.904003322124481
-0.477159082889557
-0.4021315574646
0.259869039058685
0.604219794273376
-0.479500353336334
0.735446453094482
0.100369416177273
0.051564365625382
0.158666044473648
0.221986338496208
-0.480218052864075
0.573732912540436
0.097842946648598
0.572644114494324
-0.50902134180069
-0.592892825603485
0.828039109706879
-0.092723444104195
-0.099758520722389
-0.240724369883537
-0.574517905712128
-0.565535962581635
0.437902629375458
0.692854464054108
0.727080762386322
0.813949882984161
-0.480562448501587
0.212552264332771
-0.407781541347504
0.605255484580994
0.0346899330616
0.627116620540619
0.795723378658295
-0.521288275718689
0.084619589149952
0.258975028991699
0.110825300216675
0.393855571746826
-0.40657252073288
-0.532378435134888
-0.315303683280945
0.443953275680542
-0.231265857815742
-0.474060654640198
-0.267072260379791
0.394658476114273
0.124394729733467
0.613871335983276
0.188347905874252
-0.065385088324547
-0.461963832378387
-0.523207187652588
-0.195895209908485
0.041079103946686
0.446520864963532
0.882840991020203
0.366502642631531
0.10499832034111
0.11485006660223
0.41396227478981
-0.38274073600769
0.744423449039459
0.784372448921204
-0.522174537181854
0.403266906738281
0.003541827201843
-0.505752682685852
0.802898168563843
0.150245755910873
0.226444125175476
0.935016512870789
-0.603219628334045
-0.082947954535484
0.445178031921387
0.930740058422089
-0.347999751567841
-0.582268059253693
0.749856233596802
0.240755334496498
-0.309521496295929
-0.127504453063011
0.60047173500061
-0.434639573097229
0.828588902950287
-0.357485890388489
-0.251418113708496
-0.19866193830967
0.89899754524231
-0.081123575568199
-0.052067071199417
0.013534262776375
-0.612811505794525
0.880791187286377
-0.019747480750084
-0.262295007705688
-0.143195495009422
-0.494812488555908
-0.620138704776764
-0.548009693622589
-0.138783767819405
0.774608910083771
0.189069181680679
0.931874394416809
0.760233581066132
0.417551994323731
-0.119949713349342
0.255372405052185
0.862835943698883
0.212873160839081
0.80439430475235
0.056847587227821
-0.057181403040886
-0.221901044249535
-0.255987524986267
0.672677099704742
0.804454386234283
0.27763843536377
-0.272223055362701
0.029099255800247
-0.049255073070526
0.00791434943676
-0.152818813920021
0.38991180062294
0.542228639125824
0.523125350475311
-0.149510428309441
0.606822311878204
0.40410578250885
0.715761244297028
0.448028266429901
-0.28499174118042
0.667060434818268
0.191987231373787
-0.358265936374664
-0.216984286904335
0.051878303289414
0.310811340808868
0.332821786403656
-0.465981543064117
-0.184050962328911
0.021443650126457
0.112072966992855
0.335575878620148
-0.112659707665443
0.4404217004776
-0.247148528695106
0.309133976697922
0.349215388298035
0.005961060523987
0.210740834474564
-0.203961804509163
0.595702409744263
0.827182114124298
-0.311162412166595
0.510762155056
-0.261385798454285
-0.131162330508232
-0.589908301830292
0.851891040802002
0.134541392326355
0.659528970718384
-0.612840056419373
0.227478981018066
0.4520143866539
-0.610151410102844
0.029120445251465
-0.02460253238678
-0.316388964653015
-0.580383062362671
0.372228503227234
-0.368753373622894
-0.060851663351059
0.29351532459259
0.232716202735901
0.654712438583374
0.842967391014099
-0.422500133514404
0.615952372550964
-0.353862583637238
-0.458509385585785
0.833644151687622
0.72555935382843
-0.20143161714077
0.353223621845245
-0.296818554401398
0.878109514713287
0.194393217563629
0.548132419586182
0.75373899936676
-0.075188234448433
-0.116610005497932
0.470834255218506
-0.421191513538361
0.818704307079315
0.880408346652985
0.214604586362839
0.437456607818604
0.900367021560669
-0.533082485198975
0.580359041690826
-0.216559216380119
0.024760186672211
0.348561406135559
0.243813514709473
0.234728083014488
-0.194255396723747
0.726571023464203
0.683217465877533
0.001070916652679
-0.066148951649666
0.318936198949814
-0.62103134393692
-0.565324544906616
0.713360011577606
-0.261178612709045
-0.210064098238945
0.402876555919647
0.35527291893959
0.7497478723526
-0.469142198562622
-0.633424401283264
0.136803522706032
0.775080263614655
-0.373392224311829
0.754129230976105
0.880420506000519
0.25855228304863
-0.176040634512901
-0.618704080581665
0.341722667217255
-0.367772936820984
-0.369411408901215
-0.215796396136284
-0.126934960484505
-0.406801998615265
0.807127952575684
0.031342759728432
-0.628245830535889
0.180482521653175
-0.250567138195038
0.123235449194908
0.320346891880035
0.525289177894592
0.171650350093842
0.646639943122864
0.083218678832054
0.631413757801056
-0.368142545223236
0.708584725856781
-0.098486915230751
0.787129342556
0.910031497478485
0.632687032222748
-0.455878734588623
-0.025652274489403
-0.58128809928894
0.868840932846069
0.029505088925362
-0.095321461558342
0.285000681877136
0.745946407318115
-0.230709508061409
0.545456826686859
0.719790935516357
0.683577060699463
-0.545267164707184
-0.122212991118431
-0.06132584810257
-0.544218420982361
0.159710884094238
0.418707817792892
0.833900928497314
0.633778095245361
0.241743817925453
0.499956369400024
-0.248505279421806
-0.531989634037018
0.870961129665375
-0.390245139598846
0.177748531103134
0.248851180076599
-0.234841302037239
0.505889594554901
0.380001813173294
-0.091592237353325
0.652175664901733
0.640539050102234
0.526023685932159
0.37292417883873
-0.177998229861259
0.584391236305237
-0.347571432590485
0.456792056560516
0.543363749980927
0.308795154094696
0.440843880176544
-0.157386884093285
-0.308563947677612
0.454260945320129
-0.31121301651001
-0.28395813703537
0.381816148757935
0.714429080486298
0.097313098609448
-0.384303748607635
0.4246566593647
-0.265435636043549
0.495443820953369
0.648912906646729
-0.573616027832031
0.274303019046783
-0.417858600616455
0.909909427165985
-0.628613233566284
0.144232839345932
-0.240061923861504
-0.570728838443756
-0.179254099726677
0.428543537855148
0.68876326084137
0.849578201770783
-0.420967757701874
0.30153027176857
-0.02941033244133
-0.589693009853363
0.280454277992249
-0.011705219745636
0.38324773311615
0.487339317798615
0.074244253337383
0.085088506340981
0.306802779436111
0.200463235378265
0.138659417629242
0.276131451129913
0.608865082263947
0.00210776925087
0.572456121444702
0.609219312667847
0.910227060317993
-0.444382190704346
0.150461316108704
-0.215260192751884
0.455786526203156
-0.337678492069244
-0.559758365154266
0.798959374427795
0.007841259241104
0.908732116222382
0.233734041452408
0.020232245326042
0.571442782878876
0.836017668247223
-0.279180645942688
0.475793540477753
-0.466707527637482
-0.104152247309685
0.613917589187622
-0.445609927177429
0.590208411216736
0.433980822563171
0.064835771918297
-0.227215394377708
0.523107945919037
0.20075336098671
0.64996349811554
0.133838683366776
0.422653198242188
0.362919509410858
0.211698547005653
-0.071859106421471
-0.60347193479538
0.715178191661835
0.387378394603729
0.043055549263954
0.274463713169098
0.349055588245392
0.930386602878571
0.919059991836548
-0.260479867458343
0.244446724653244
0.857134878635407
0.323577642440796
-0.429410696029663
0.885299146175385
-0.322612106800079
0.08274856954813
0.755577504634857
-0.535939693450928
0.763588190078735
-0.28666627407074
0.525826454162598
-0.190921828150749
0.466220736503601
0.907818675041199
0.03319476544857
0.888903677463532
0.8874871134758
0.481130242347717
0.658159971237183
-0.076943621039391
-0.583982229232788
0.4549959897995
0.791089415550232
0.692489802837372
0.624445617198944
0.392954766750336
0.063241049647331
0.42976713180542
0.25255098938942
-0.221362128853798
0.611221551895142
-0.232645973563194
0.332163691520691
-0.289922416210175
-0.470379829406738
0.257410943508148
-0.562352120876312
0.647390902042389
0.722389578819275
0.21184316277504
0.734114050865173
-0.268530666828156
0.292166382074356
0.076230861246586
0.683640778064728
0.13865864276886
-0.260708272457123
0.144236549735069
0.5530064702034
0.909024238586426
-0.522182881832123
0.703677356243134
0.888450145721436
0.714353263378143
-0.429614841938019
0.110524713993073
-0.336703598499298
0.688502848148346
-0.355634570121765
0.260126233100891
-0.444547355175018
0.377520322799683
-0.115339651703835
0.422989279031754
-0.598450005054474
0.790171265602112
0.507843732833862
-0.257551729679108
0.121562369167805
0.334340393543243
-0.532832980155945
0.918367505073547
0.148358106613159
-0.215518519282341
0.910300374031067
0.789418697357178
0.822755336761475
-0.50158816576004
-0.045784518122673
0.409128069877625
-0.056236073374748
0.625229895114899
-0.149041280150414
0.166141018271446
0.643079280853272
0.229064881801605
0.444339990615845
-0.46118289232254
-0.178314551711082
0.312268197536468
0.929268300533295
-0.444326162338257
-0.528783619403839
-0.117489829659462
-0.162993207573891
0.791216313838959
0.206899806857109
0.570956587791443
-0.05547907948494
-0.045097097754479
-0.505815923213959
0.665283918380737
-0.301115095615387
-0.611219704151154
-0.013634622097015
0.933254420757294
0.344598710536957
0.125985905528069
-0.108259305357933
0.080164685845375
-0.138204917311668
-0.628630101680756
0.683001697063446
0.052387028932571
-0.067539289593697
-0.561167418956757
0.311035603284836
0.364732354879379
0.114727184176445
0.753743469715118
0.149527788162231
-0.408710658550262
0.623894453048706
0.780907094478607
0.538648784160614
0.644137859344482
-0.099402293562889
0.544176459312439
-0.303857147693634
0.880525290966034
0.711541593074799
-0.085258677601814
-0.369029104709625
0.272441655397415
0.567674398422241
0.136480957269669
-0.326869070529938
0.194292634725571
0.539038002490997
0.165184736251831
-0.494617283344269
0.81426990032196
0.547502040863037
-0.437213897705078
-0.205827876925468
0.488551199436188
0.067990466952324
-0.072481825947762
-0.556451320648193
0.147080674767494
0.6907998919487
-0.252956092357635
0.853510797023773
-0.477710008621216
0.493617534637451
-0.445389688014984
-0.358353674411774
-0.447236061096191
-0.269381642341614
0.22997909784317
-0.30324375629425
-0.275410056114197
-0.08171908557415
0.403789341449738
-0.623566627502441
-0.124433621764183
0.001572012901306
-0.243300125002861
0.390217125415802
-0.097703263163567
0.779940724372864
0.145864561200142
0.601446866989136
0.013569101691246
-0.358546316623688
0.138044118881226
0.844021797180176
0.075776025652886
0.731632709503174
0.424723446369171
0.35961127281189
-0.202575579285622
-0.032901123166084
0.709502458572388
-0.620029211044312
-0.368357002735138
-0.219648733735085
0.303834080696106
0.004560396075249
-0.625291526317596
0.310122102499008
0.763972938060761
-0.323318421840668
0.357222080230713
0.249406903982162
-0.557632327079773
-0.108855232596397
-0.225146606564522
-0.52957671880722
0.715554594993591
0.220861464738846
0.018781766295433
0.144181877374649
0.509953796863556
0.351945549249649
-0.494452357292175
0.899576663970947
-0.337621867656708
0.334231972694397
-0.286648750305176
-0.526055932044983
0.665527701377869
-0.571851789951324
-0.113250717520714
0.556955277919769
-0.333587646484375
0.639995217323303
0.526840925216675
0.025083914399147
-0.489445567131043
-0.422502636909485
0.255189836025238
0.18577042222023
-0.433335483074188
0.486097812652588
0.170837715268135
0.672396719455719
0.55847442150116
-0.347901463508606
-0.144361391663551
0.700700759887695
0.278398036956787
0.647804498672485
-0.067450687289238
0.770961105823517
0.355773478746414
0.017675578594208
-0.253950774669647
0.564528346061707
0.410030990839005
0.566860318183899
0.790799260139465
-0.349290370941162
0.089176155626774
0.79708731174469
-0.619840502738953
0.157992348074913
0.26234769821167
-0.248875483870506
0.495829939842224
0.392040908336639
0.010218039155006
0.236148983240128
-0.431098341941834
-0.043421447277069
0.739425182342529
-0.16016574203968
0.229096382856369
-0.399052739143372
-0.094868764281273
0.919864654541016
0.673525869846344
0.38212251663208
-0.003519743680954
0.54460620880127
0.915456056594849
-0.187472566962242
0.42586350440979
0.399930059909821
0.844471395015717
0.853070378303528
0.210502788424492
0.674762308597565
0.639699995517731
-0.506836175918579
-0.41190367937088
0.130023404955864
-0.465520977973938
0.175877332687378
0.490045487880707
0.154740244150162
-0.329150676727295
0.177739322185516
-0.144699051976204
0.297078609466553
-0.284541845321655
0.661558926105499
0.283788621425629
0.008965656161308
0.22828634083271
-0.455493092536926
-0.048825919628143
0.066832959651947
-0.04897253215313
0.467281520366669
0.670791447162628
-0.349752008914947
0.678417682647705
-0.440796732902527
0.256075084209442
0.874670624732971
-0.006127133965492
-0.266721904277802
0.593444287776947
-0.596313178539276
-0.324571073055267
0.40791654586792
-0.553485453128815
-0.339247524738312
0.702379822731018
0.907583832740784
-0.564655661582947
-0.284559726715088
0.780221581459045
-0.128780320286751
0.0832858979702
-0.263656139373779
-0.502642571926117
0.54104495048523
-0.574714720249176
0.576107621192932
-0.288015246391296
-0.222283735871315
0.8110111951828
-0.411094129085541
0.275505036115646
0.688623547554016
0.911959826946259
0.037202298641205
0.049693390727043
-0.133077666163445
0.51720118522644
0.284748136997223
0.676890969276428
-0.016662940382958
0.050066098570824
-0.459673762321472
0.731774747371674
0.125252246856689
0.57480776309967
0.342610776424408
0.14149197936058
0.927448511123657
0.144894182682037
0.337599039077759
0.441833853721619
0.27978903055191
0.852630198001862
0.06080473959446
-0.614137768745422
0.378433108329773
0.715986549854279
0.390978693962097
-0.294969499111176
0.410099744796753
0.254398226737976
0.57109946012497
-0.4615877866745
0.654658615589142
-0.041191279888153
0.066329538822174
0.782077193260193
0.545224845409393
-0.332574963569641
0.710366785526276
-0.191496893763542
-0.407600045204163
-0.225498989224434
-0.340324878692627
0.87103408575058
-0.462430238723755
-0.614095985889435
-0.096041783690453
0.392758458852768
0.465210258960724
-0.396804869174957
0.210451602935791
-0.118164584040642
0.406432449817658
0.312090307474136
-0.263074934482574
-0.286961495876312
-0.509186744689941
0.463504731655121
0.583979964256287
0.165463790297508
0.26445084810257
-0.144155874848366
-0.326008975505829
0.300352990627289
-0.363542675971985
-0.114504858851433
0.723049521446228
0.393183529376984
0.802869081497192
0.575495302677155
-0.542695760726929
0.266974955797195
-0.265675127506256
0.208504691720009
-0.293720126152039
-0.326294422149658
-0.01505608856678
-0.021284386515617
0.347662419080734
0.765682756900787
-0.263793349266052
0.864532649517059
-0.507070004940033
0.278801441192627
0.684962749481201
-0.039048478007317
0.860149025917053
0.295997560024261
-0.130863532423973
-0.223895147442818
0.679817259311676
0.345664501190186
-0.345627844333649
-0.619716703891754
0.481077969074249
0.806760907173157
-0.096381202340126
-0.619388997554779
0.257877916097641
-0.068676754832268
0.172814920544624
0.853678941726685
-0.574126601219177
0.100056491792202
-0.336929678916931
0.63062459230423
0.505164384841919
0.125667482614517
0.471868515014648
0.862171947956085
-0.194185093045235
0.862749576568604
0.170604720711708
-0.448208630084991
-0.617179930210114
0.73781555891037
-0.536146461963654
-0.114444836974144
0.532535433769226
-0.263029515743256
-0.375630259513855
0.272864401340485
-0.1400196403265
-0.526752650737762
-0.442333221435547
-0.21799011528492
-0.236941143870354
0.347996026277542
0.677162289619446
-0.448081851005554
0.372437357902527
-0.201163575053215
0.643049597740173
-0.018904492259026
0.398485720157623
-0.579220652580261
-0.464787542819977
-0.068785145878792
0.044644355773926
-0.159484639763832
0.750100076198578
0.056009843945503
0.422325134277344
0.852382898330689
0.561417043209076
-0.333624720573425
0.643877029418945
0.657513856887817
-0.564997673034668
0.622266590595245
-0.619479596614838
0.913736939430237
0.549044251441956
-0.098968639969826
-0.030535712838173
-0.428955018520355
0.642270505428314
0.766707539558411
0.489981412887573
0.346812814474106
-0.624138355255127
-0.476704239845276
0.929066002368927
-0.500703871250153
0.440429210662842
-0.572092950344086
-0.544916987419128
-0.306083738803864
-0.013739839196205
-0.08021043241024
-0.454152345657349
-0.035936295986176
0.58541601896286
0.063934959471226
-0.561507046222687
0.355930089950562
0.858694016933441
-0.393574357032776
0.259899109601974
0.66542649269104
0.500073790550232
-0.061153814196587
0.610400199890137
-0.321067035198212
-0.235327586531639
0.511932611465454
0.185734957456589
-0.086220219731331
-0.625120878219605
0.740889608860016
-0.230792388319969
-0.113933846354485
-0.435482621192932
-0.514200806617737
0.721109926700592
-0.546195566654205
0.760798990726471
0.070563763380051
-0.026603072881699
0.070452690124512
0.828575789928436
0.333015978336334
0.417033076286316
-0.086123660206795
-0.62406313419342
0.708641827106476
0.607535123825073
-0.113259539008141
0.58242678642273
0.407085180282593
0.723837792873383
0.621950685977936
0.128666400909424
0.474100410938263
0.509361445903778
-0.327073514461517
-0.007839754223824
0.57248067855835
-0.622552931308746
0.78202885389328
-0.294339895248413
0.550990998744965
0.664618134498596
-0.266668975353241
0.257682472467422
0.764491081237793
0.335484087467194
-0.404264152050018
-0.199763968586922
-0.614444375038147
0.5353062748909
-0.611308395862579
0.486411690711975
0.217063203454018
0.38947582244873
0.029029905796051
0.304390370845795
0.09039893746376
0.505197703838348
-0.032769247889519
-0.592798233032227
-0.492448687553406
-0.167211011052132
-0.220560148358345
0.070297859609127
0.467333436012268
-0.421258091926575
0.330124586820602
0.788529515266418
-0.234285101294518
0.547983169555664
0.280480593442917
0.332158327102661
0.511613845825195
0.271555006504059
-0.257720589637756
-0.223940387368202
-0.537853062152863
0.135401636362076
-0.345323383808136
-0.27771669626236
0.852621853351593
-0.297142326831818
0.267282426357269
0.888949155807495
-0.211394056677818
0.258010536432266
-0.05919386446476
0.154562503099442
-0.398173689842224
0.897560715675354
0.023565083742142
0.414364039897919
-0.321044266223907
0.673556983470917
0.398017853498459
-0.546499073505402
-0.101157620549202
0.09615869820118
0.270642578601837
0.461982727050781
0.035789266228676
0.355597913265228
0.887147009372711
0.129396334290504
-0.418469488620758
-0.360658586025238
-0.221657410264015
-0.484569132328033
0.563446760177612
-0.56036913394928
0.721434414386749
0.303831934928894
0.782732605934143
0.069137997925282
0.621727228164673
-0.390967011451721
0.005051836371422
-0.222252950072289
-0.016199305653572
0.1551613509655
-0.343482673168182
-0.32881897687912
0.550707697868347
0.59102874994278
0.421098589897156
0.717461585998535
0.569737255573273
0.899046957492828
0.417723476886749
-0.548372328281403
0.884212195873261
-0.113207623362541
-0.014572516083717
0.92386931180954
-0.298401117324829
-0.071849539875984
0.305215984582901
0.024315372109413
0.208558917045593
-0.582205355167389
0.502317786216736
0.385942101478577
0.384389281272888
0.182429164648056
0.319035530090332
0.122318953275681
-0.121925577521324
0.613262176513672
0.194164842367172
0.290855199098587
-0.255041480064392
-0.574635565280914
0.42403507232666
0.58784693479538
0.063340619206429
0.000298708677292
0.695175886154175
0.27534556388855
0.530867397785187
0.764894187450409
-0.342872321605682
0.754421174526215
0.437643051147461
0.446333110332489
0.360679060220718
0.128136530518532
-0.179127857089043
-0.628658950328827
0.11800143122673
0.417252570390701
-0.21274833381176
0.65781307220459
0.017248377203941
-0.048643872141838
-0.064043417572975
0.68663901090622
0.310250967741013
0.428090870380402
0.48568868637085
-0.078789547085762
0.786051690578461
0.178962484002113
0.846393585205078
0.054957002401352
-0.049939170479775
0.420110046863556
0.727913200855255
-0.061959132552147
-0.220161899924278
0.251279532909393
0.301929950714111
0.7349893450737
0.152842596173286
-0.609709918498993
-0.57906985282898
0.33119934797287
0.679162442684174
-0.591164708137512
-0.158917888998985
-0.426260411739349
-0.173610761761665
-0.233423307538033
0.783722281455994
0.772331595420837
0.324517786502838
-0.319952547550201
-0.305580139160156
0.667593538761139
-0.029497176408768
0.362158536911011
-0.358534634113312
0.823792457580566
-0.615911960601807
0.480094492435455
-0.017668381333351
0.880348443984985
-0.600350737571716
0.868227124214172
0.422056972980499
0.285686850547791
0.601586103439331
-0.232543095946312
0.157347053289413
-0.515162467956543
0.742762327194214
0.205915063619614
-0.489918410778046
-0.063160642981529
-0.279727101325989
0.391672402620316
0.44880872964859
-0.626918792724609
0.000356107950211
0.218263074755669
-0.37341046333313
0.319159924983978
0.055833101272583
0.122775346040726
0.920987546443939
0.434680819511414
-0.360517263412476
-0.59128874540329
-0.494967103004456
0.543506503105164
0.067670278251171
-0.331150591373444
0.846591770648956
0.836470067501068
0.914838492870331
-0.190055474638939
-0.097338810563088
0.931233286857605
0.33710777759552
0.291055470705032
0.134962692856789
0.059225127100945
0.186664775013924
0.040274322032929
0.174532681703568
-0.18841390311718
-0.304145216941833
0.651356816291809
0.378568232059479
0.341562509536743
-0.28015398979187
-0.147055253386498
-0.374722182750702
0.579399883747101
0.00637474656105
0.799628853797913
0.736512362957001
0.406785249710083
0.931385517120361
0.446984648704529
-0.205006614327431
0.317822068929672
-0.110428765416145
-0.395489394664764
-0.148896351456642
0.12681970000267
0.356857180595398
-0.191406860947609
0.077731296420097
0.180449411273003
0.289982318878174
0.173990666866303
0.145617455244064
-0.525838196277618
0.299359142780304
0.176603749394417
0.842582583427429
0.344411075115204
0.070408970117569
0.78437739610672
0.337200820446014
0.932204008102417
-0.219415679574013
0.861551702022553
0.510840475559235
-0.526127994060516
-0.284246921539307
-0.459685802459717
-0.166266873478889
0.314081072807312
0.53507137298584
0.770476698875427
-0.367285668849945
0.0093854367733
-0.580453872680664
0.449886381626129
-0.19598899781704
0.30487447977066
0.740572214126587
0.235259294509888
0.764077663421631
0.230652958154678
0.234887555241585
0.44821959733963
-0.154640212655067
0.605856001377106
0.172868803143501
0.662226319313049
-0.181546673178673
0.921681702136993
0.711299002170563
0.439600944519043
-0.127613231539726
-0.168931916356087
-0.03479640185833
0.118710219860077
0.639647424221039
-0.537732481956482
0.922430813312531
0.099141754209995
0.489778816699982
-0.218949511647224
-0.004810482263565
0.369609117507935
0.576303780078888
-0.294087529182434
0.061881124973297
-0.186950996518135
0.146585494279861
-0.633409976959229
0.13888181746006
0.79388290643692
-0.118263676762581
-0.547375023365021
-0.060860261321068
-0.508680105209351
0.447030246257782
-0.271074295043945
0.461472451686859
-0.409479439258575
0.903308510780335
0.506087779998779
-0.018734782934189
-0.289603352546692
0.837535798549652
0.552118420600891
0.421685099601746
0.459559917449951
0.456589937210083
-0.212665751576424
-0.621447861194611
0.414695680141449
0.87593936920166
0.128986403346062
0.025257557630539
-0.405524492263794
0.470963656902313
-0.163185492157936
0.317520320415497
0.314912796020508
-0.323882699012756
0.880400121212006
0.292142570018768
0.111208200454712
0.517437219619751
0.638374209403992
0.456657588481903
-0.356036841869354
0.895536839962006
0.148367717862129
0.015564143657684
0.55633008480072
0.68688577413559
-0.220405116677284
0.050508350133896
-0.251735508441925
0.778611123561859
0.16417595744133
-0.125366732478142
0.483975291252136
-0.038482740521431
0.517816662788391
0.785610198974609
0.000488594174385
-0.477263033390045
-0.464890897274017
0.520274221897125
-0.105301961302757
-0.138147011399269
0.122033648192883
-0.390001475811005
0.352456867694855
-0.522804081439972
-0.147871598601341
0.891753315925598
-0.041509285569191
-0.546746134757996
-0.204221054911613
-0.295471549034119
0.725106060504913
0.435038805007935
0.800507605075836
-0.108043357729912
-0.136822566390038
-0.384742021560669
-0.542548775672913
-0.316508531570435
-0.384558439254761
0.049671441316605
0.638566017150879
-0.468622207641602
-0.543240547180176
0.059215515851975
0.884530246257782
0.68372243642807
-0.525295317173004
0.33409109711647
-0.130122646689415
-0.078094854950905
0.708538115024567
-0.606864631175995
0.328646421432495
0.876625239849091
0.313066303730011
-0.545595407485962
0.693578541278839
0.113824427127838
0.525542914867401
0.266983389854431
0.403888821601868
0.740606606006622
0.370829045772552
-0.499243557453156
0.339523792266846
-0.036165535449982
0.725955486297607
-0.621981084346771
0.3148592710495
-0.119559541344643
0.20361216366291
0.617706477642059
-0.311200022697449
0.287879884243011
-0.175131395459175
0.508308172225952
-0.365407228469849
-0.619380831718445
0.497472167015076
0.872324645519257
-0.268064320087433
-0.02000518143177
0.330636829137802
0.049101382493973
0.568327009677887
0.819966614246368
0.905159175395966
-0.52758115530014
0.212940827012062
0.174972802400589
0.37775331735611
0.449111759662628
0.917701005935669
0.080896981060505
0.127853959798813
0.746752619743347
0.067020483314991
-0.259941518306732
0.264635562896729
-0.244693621993065
0.803783178329468
0.428901791572571
-0.355869829654694
0.306500315666199
0.225994527339935
-0.476689040660858
-0.372188091278076
-0.559996128082275
-0.108641788363457
-0.186085626482964
0.326193571090698
-0.093772187829018
-0.439647257328033
0.40315592288971
0.570969343185425
-0.259402513504028
0.878230273723602
0.318208456039429
0.826735138893127
-0.325204074382782
0.170802056789398
0.23587641119957
0.109914690256119
0.253298044204712
-0.23435740172863
-0.110544994473457
0.873435497283936
0.043926954269409
0.649513602256775
-0.092759922146797
-0.316691279411316
-0.259962975978851
-0.538421928882599
-0.590154469013214
-0.037336617708206
0.823861181735992
-0.502236247062683
-0.006901159882545
0.321720719337463
-0.516714632511139
0.743368208408356
0.847371339797974
-0.37960010766983
0.135939538478851
-0.192469492554665
-0.048574328422546
0.171400502324104
-0.062761411070824
-0.092080548405647
0.42877334356308
0.271071404218674
0.027625292539597
0.53608101606369
-0.481898784637451
0.622108399868012
0.807641386985779
0.375405311584473
-0.074697777628899
0.572506010532379
-0.244017526507378
-0.362869203090668
0.007397055625916
-0.427050113677979
0.246904268860817
0.375557094812393
0.557081460952759
0.288727879524231
-0.540335118770599
-0.561920464038849
-0.23372058570385
0.41419705748558
0.253779679536819
0.911909401416779
0.856338977813721
0.267851591110229
-0.473873436450958
0.790945053100586
0.871653199195862
-0.014876782894135
-0.240023955702782
0.770443379878998
0.081667490303516
0.361075699329376
0.854520738124847
0.254912436008453
0.065685242414475
-0.476047456264496
0.932100117206574
-0.323529362678528
0.56403124332428
0.186149403452873
-0.311609148979187
0.482392251491547
0.514815211296082
0.273280680179596
-0.44368326663971
-0.534639775753021
0.33882862329483
0.122872538864613
0.700096726417542
-0.350935220718384
0.153339147567749
0.426982283592224
0.220333307981491
-0.098670735955238
-0.593123495578766
0.345213651657104
-0.590947568416595
-0.340549290180206
0.156971603631973
-0.245095893740654
0.685530543327332
-0.257321059703827
0.199695602059364
-0.466608822345734
0.260425478219986
0.723710775375366
0.683598339557648
0.330251693725586
0.044376075267792
0.108703471720219
0.750238418579102
0.827821910381317
-0.019422590732575
0.827179908752441
0.522018134593964
0.251106828451157
0.799315512180328
0.198810383677483
0.537027060985565
-0.283242583274841
-0.207534208893776
-0.319886386394501
0.489024102687836
0.098813332617283
0.065905496478081
0.920717716217041
0.047603502869606
-0.452999591827393
0.747469782829285
0.060804933309555
0.449244678020477
-0.387173175811768
0.437971353530884
0.780674755573273
0.936162114143372
0.436409056186676
0.662764847278595
0.701002836227417
0.209469377994537
0.594685971736908
0.145583167672157
0.583238005638123
0.023267194628716
0.614459872245789
0.013440936803818
0.75687164068222
0.502473115921021
-0.168244048953056
-0.612266063690186
0.716732203960419
-0.60431843996048
-0.515723407268524
-0.467848718166351
-0.439853727817535
0.797213852405548
-0.607198715209961
0.600213646888733
0.216299504041672
0.901684701442719
0.518628120422363
0.058043494820595
-0.019775524735451
-0.092673853039742
0.042765319347382
0.917719423770905
0.559123039245606
-0.272275328636169
0.060024634003639
-0.303588092327118
-0.37249219417572
0.198271125555038
-0.352178454399109
0.710273265838623
-0.245430752635002
0.634174466133118
0.239656046032906
-0.466220796108246
-0.152583256363869
0.280584752559662
-0.194885447621346
0.230741009116173
-0.298277735710144
-0.431046903133392
0.406593561172485
-0.190810307860374
0.719828009605408
-0.368719756603241
0.914967596530914
0.798997938632965
0.038090392947197
-0.010176569223404
0.860465526580811
-0.528296411037445
0.773476958274841
-0.273250579833984
0.934293389320374
0.752666771411896
0.929771721363068
0.225603103637695
0.26792374253273
0.497092008590698
-0.049558430910111
0.894756197929382
0.387564331293106
-0.023685649037361
-0.553743600845337
-0.083518192172051
0.439605951309204
0.347306251525879
-0.181351259350777
0.886667251586914
0.924107372760773
0.369977474212646
0.4058797955513
-0.179492846131325
0.633777558803558
0.361822038888931
0.840001881122589
-0.553110957145691
0.520849406719208
0.720417559146881
0.28243288397789
-0.112063840031624
0.318519353866577
0.221664175391197
0.332736790180206
0.540526747703552
0.556992471218109
-0.328936100006104
0.019906133413315
0.564643740653992
-0.365201652050018
0.662598371505737
0.271857112646103
0.234790548682213
0.631049573421478
0.433478623628616
0.922779858112335
-0.382791101932526
-0.141742274165154
-0.35136079788208
0.052705824375153
-0.627437114715576
-0.175884053111076
0.1299087703228
0.798284351825714
0.799239039421082
-0.535890758037567
0.123964808881283
0.381360620260239
0.033086001873016
-0.358202040195465
0.384340435266495
0.015226900577545
0.662396371364594
-0.195970639586449
0.406327068805695
0.355117559432983
0.920425534248352
-0.454160809516907
-0.171330407261848
-0.269850969314575
0.689750909805298
0.91015636920929
-0.111950531601906
-0.210737183690071
0.288428068161011
0.747322559356689
-0.258342564105988
-0.317612826824188
0.157702714204788
-0.276445090770721
-0.025912299752236
0.815805554389954
-0.4861860871315
0.558169424533844
-0.257395565509796
0.833728790283203
0.748685419559479
-0.354646384716034
0.524723947048187
0.888328194618225
0.913969874382019
0.270279049873352
-0.263469159603119
-0.36902928352356
0.472726583480835
0.748904049396515
0.246797949075699
-0.198847874999046
-0.28769850730896
0.599005997180939
-0.434293866157532
0.207409352064133
0.349717617034912
0.335605621337891
-0.616285681724548
0.826762020587921
0.210307523608208
0.56996214389801
0.007297515869141
-0.375138580799103
0.67092102766037
0.505960702896118
-0.04639096558094
-0.600897133350372
-0.037250965833664
0.097923286259174
0.680744588375092
0.926967144012451
0.614394426345825
-0.172985449433327
-0.238453730940819
0.858492791652679
-0.539943218231201
0.814747512340546
0.547706782817841
-0.229903504252434
-0.315865576267242
0.889377593994141
-0.486684858798981
0.341009110212326
0.634166777133942
0.108169302344322
0.845258712768555
0.634284019470215
0.525843262672424
-0.532817184925079
0.023233130574226
-0.433722138404846
0.052838489413262
0.823697030544281
0.409882962703705
0.701987028121948
-0.086488679051399
-0.621597468852997
0.511748254299164
0.867810130119324
0.260991215705872
0.879557907581329
0.59323251247406
-0.627644002437592
0.244249507784843
0.843144714832306
-0.060324713587761
0.542663753032684
0.919235110282898
0.491806626319885
0.628489077091217
0.136989086866379
0.834259569644928
0.264385521411896
0.632071375846863
0.498486816883087
-0.444599866867065
-0.365891218185425
-0.250884056091309
0.630778193473816
0.08967037498951
0.725383102893829
0.413425147533417
-0.453990817070007
0.421570360660553
-0.294313490390778
0.739451110363007
0.231940686702728
0.081660024821758
0.010915070772171
0.231386214494705
0.080351032316685
-0.120563492178917
0.483479559421539
-0.240555211901665
-0.530368387699127
0.141073420643806
-0.247712567448616
0.376071274280548
-0.490141153335571
-0.080955073237419
0.264373004436493
0.777139246463776
0.634804129600525
0.031025752425194
0.153971493244171
-0.373671293258667
0.893080174922943
0.423845887184143
0.206554919481277
0.89300000667572
0.920321464538574
-0.346664845943451
-0.295821487903595
-0.388695657253265
0.202171579003334
-0.408831477165222
0.277789860963821
0.432858496904373
-0.436307668685913
0.872685134410858
-0.330751776695251
0.077170670032501
-0.198060676455498
0.043565005064011
0.924618363380432
0.894631028175354
-0.147781923413277
0.49333792924881
0.852514445781708
0.270738303661346
0.315002650022507
-0.254810273647308
0.926638603210449
0.420589566230774
0.048509404063225
0.258851706981659
-0.432551503181458
-0.305257380008697
-0.289659261703491
0.794388234615326
0.713409900665283
0.247668340802193
-0.490818083286285
0.490532696247101
0.817640960216522
0.036074981093407
-0.143871322274208
0.645620822906494
0.581437230110168
-0.061931565403938
-0.333420813083649
0.1725854575634
0.390719175338745
0.654471755027771
0.438055992126465
0.094921432435513
0.576083481311798
-0.258524000644684
-0.340068876743317
0.102256894111633
0.083714246749878
0.537091076374054
0.56990659236908
0.148395150899887
-0.457635164260864
0.930601000785828
0.385203421115875
0.324488282203674
0.742860376834869
0.914295375347137
0.852112710475922
-0.286198437213898
0.58470231294632
-0.076659098267555
-0.31664776802063
-0.086323663592339
0.039893552660942
-0.626668751239777
-0.273487448692322
0.065651334822178
-0.45574826002121
0.46127325296402
0.78483647108078
-0.46528685092926
0.764201521873474
-0.375985860824585
0.62652575969696
-0.534993410110474
-0.426904380321503
-0.308595299720764
0.920693159103394
-0.517471313476563
0.871140360832214
-0.022069200873375
0.707107543945313
0.802189588546753
0.710199594497681
0.503607869148254
-0.609245300292969
-0.100112810730934
0.500894904136658
-0.06276436150074
-0.056925043463707
-0.065871432423592
-0.288114905357361
0.063098393380642
0.739978551864624
-0.255750238895416
0.786001861095428
-0.29607105255127
0.926238358020783
-0.29451447725296
0.167620494961739
-0.558188259601593
0.15674115717411
0.807374954223633
0.811338424682617
-0.366682231426239
-0.387057065963745
0.339075595140457
0.062145084142685
0.253413140773773
-0.553785681724548
0.431254148483276
0.043908938765526
-0.499336361885071
0.052998587489128
-0.62159264087677
0.083448722958565
0.791345000267029
0.336202681064606
0.075646124780178
0.736161410808563
-0.341346085071564
-0.396120309829712
-0.380271553993225
0.643006265163422
0.451316952705383
0.140647798776627
0.316897809505463
-0.210910782217979
-0.479607939720154
-0.468731641769409
-0.500711441040039
0.456451952457428
0.916031420230866
-0.149179235100746
0.764350473880768
0.237485945224762
0.32429975271225
0.460779130458832
0.856280505657196
0.715491235256195
-0.276218950748444
-0.466080725193024
-0.343371033668518
-0.534504175186157
0.582826614379883
0.554673135280609
0.760070860385895
0.837143063545227
-0.417620301246643
-0.191316679120064
0.831355094909668
-0.543186008930206
0.510211944580078
-0.010658040642738
0.800877809524536
0.688118994235992
0.462936341762543
0.609784483909607
0.314169824123383
0.608666300773621
-0.411245346069336
0.0540981143713
-0.51933753490448
-0.493397295475006
-0.003456011414528
-0.072191461920738
-0.557224988937378
-0.583440542221069
-0.481657981872559
-0.566468119621277
0.08115740865469
0.603892922401428
-0.376391768455505
-0.008624210953712
-0.459611177444458
0.415084958076477
0.083096407353878
0.697809815406799
0.391014814376831
0.591556906700134
-0.211317792534828
0.460122108459473
0.507176518440247
-0.515407800674439
0.615353047847748
0.283914089202881
-0.5710289478302
0.709123373031616
-0.118058100342751
0.527011156082153
-0.564900994300842
0.322077214717865
0.014409378170967
0.018715336918831
0.250372499227524
-0.281458258628845
0.31393826007843
0.762033224105835
-0.529397368431091
-0.450203657150269
0.359124094247818
-0.543859362602234
0.874369382858276
0.539279878139496
0.114964701235294
0.588711142539978
-0.416535377502441
0.171104803681374
0.244040817022324
0.275362014770508
0.739106416702271
0.891336619853973
0.433165073394775
0.298515617847443
-0.569182276725769
0.655775964260101
-0.471909523010254
-0.20757894217968
0.331656813621521
-0.473954200744629
-0.090221509337425
-0.404555857181549
-0.059542402625084
0.533486187458038
0.67839241027832
-0.114008501172066
-0.424284279346466
0.622276246547699
0.15981063246727
-0.440009117126465
0.007610857486725
0.533944845199585
-0.138397917151451
0.545040369033814
0.365181744098663
0.796725988388062
-0.620873212814331
-0.209286853671074
0.889553904533386
0.809540033340454
-0.196386262774467
0.931992530822754
0.88541179895401
0.44654256105423
-0.628237426280975
0.360257923603058
0.367928564548492
0.912448942661285
0.090408936142922
-0.100482180714607
0.699087560176849
0.355031788349152
0.900468528270721
0.035859599709511
0.395653605461121
-0.451662003993988
0.129776701331139
-0.452634751796722
0.627734363079071
-0.129537627100945
0.841830432415009
0.245639979839325
0.913644671440125
0.24495467543602
0.791391730308533
-0.389228641986847
0.310655981302261
0.032217904925346
-0.00698758661747
0.631331264972687
0.237839967012405
-0.415076076984406
-0.362542152404785
-0.27642810344696
-0.571217954158783
0.109257258474827
0.352132380008697
-0.621313452720642
0.344436526298523
-0.205842360854149
0.642246544361115
-0.359287679195404
0.606391131877899
0.784888505935669
-0.354837954044342
-0.005980551242828
-0.567192554473877
-0.127483502030373
-0.076258406043053
0.556056976318359
0.896681487560272
0.107499323785305
0.182472661137581
-0.429681837558746
0.41334456205368
-0.324129223823547
-0.189449980854988
0.713756918907166
0.667879819869995
-0.211261764168739
0.355516970157623
0.314428448677063
0.058095440268517
-0.195510908961296
0.918491363525391
0.827158033847809
-0.312163889408112
0.285002827644348
0.796074211597443
0.206093326210976
-0.05461922287941
-0.254471659660339
-0.496581256389618
0.687114000320435
0.366349995136261
-0.575603127479553
-0.174906060099602
0.216893002390861
-0.343491852283478
-0.443446516990662
-0.432932078838348
0.049923822283745
0.477031826972961
-0.260924696922302
-0.135118201375008
0.441262006759644
0.6515291929245
0.226985543966293
0.582822799682617
0.629879593849182
-0.342506289482117
-0.350689232349396
-0.397997438907623
0.78027206659317
0.571092247962952
-0.163272544741631
0.881425082683563
0.661162674427033
-0.172093287110329
0.252899825572968
0.69956374168396
0.224304616451263
-0.472379148006439
0.488473892211914
-0.225749298930168
-0.128157183527946
0.53915935754776
0.231068357825279
0.192738398909569
0.373645633459091
-0.475955545902252
0.297888666391373
0.26681262254715
0.886764645576477
-0.239129111170769
-0.452537477016449
0.919160187244415
0.253647238016129
0.831023097038269
0.164359375834465
0.655046582221985
-0.516002893447876
-0.200218006968498
0.753822922706604
0.21565143764019
0.361555337905884
0.806847870349884
-0.069990292191506
0.867545545101166
0.181024342775345
-0.453789412975311
0.442910194396973
0.595809042453766
-0.333745002746582
-0.601792871952057
0.641600668430328
-0.345373868942261
-0.041844949126244
-0.099637344479561
0.923596024513245
0.931849479675293
-0.466288506984711
0.086642637848854
0.754116654396057
0.826788663864136
0.320606410503387
-0.541411459445953
0.458325862884522
0.387624502182007
0.368522047996521
0.364586710929871
0.850121200084686
-0.632424771785736
0.174005165696144
-0.212828293442726
-0.329780101776123
-0.55353581905365
0.229772374033928
0.512956202030182
0.837285816669464
0.604944825172424
-0.558419585227966
-0.376530826091766
0.573992252349854
0.245125770568848
-0.593825697898865
0.04861581325531
0.174636140465736
0.12269814312458
0.723587334156036
0.676871359348297
0.61314070224762
-0.276097238063812
0.075322203338146
0.326647043228149
-0.592535793781281
0.800313770771027
0.644268989562988
-0.32018381357193
-0.03010305762291
0.918604552745819
-0.42537647485733
-0.286728322505951
0.026889115571976
0.515069603919983
0.301017194986343
0.734204947948456
0.106593601405621
-0.169073954224587
-0.436845362186432
-0.524483978748322
0.694302797317505
0.39622363448143
0.718303501605988
-0.399343848228455
0.185471385717392
0.521277368068695
-0.270518779754639
-0.230805471539497
-0.346050798892975
-0.008403763175011
0.422613799571991
0.566562950611115
0.192760586738586
-0.19784240424633
0.481661140918732
0.432249069213867
0.155288517475128
0.256666421890259
-0.252901911735535
0.465619385242462
-0.091626659035683
0.809028148651123
0.825162947177887
-0.57027006149292
0.157646089792252
-0.160927817225456
0.626505255699158
0.771108210086823
-0.11231093108654
0.45287424325943
0.638354182243347
0.48436439037323
0.808306217193604
-0.112470433115959
0.89162278175354
0.221037745475769
0.622355341911316
0.053943887352944
0.424160718917847
0.714563727378845
0.616293370723724
0.455650866031647
0.784700334072113
0.811470806598663
0.647129416465759
-0.541855335235596
-0.26946485042572
0.379289984703064
0.743553042411804
-0.560615420341492
-0.291383147239685
0.927946627140045
-0.27519553899765
0.035063624382019
-0.101066365838051
-0.105770632624626
0.665259659290314
0.923620104789734
0.226333335042
-0.451769173145294
0.050078049302101
-0.555935978889465
-0.440477132797241
0.034714013338089
0.510344505310059
0.445081055164337
-0.200643643736839
0.397082030773163
0.656035304069519
-0.112816497683525
0.799715757369995
-0.005503609776497
0.819108128547668
-0.165669217705727
-0.178788021206856
-0.041894137859345
0.161710426211357
0.380060315132141
0.413814544677734
0.201341658830643
0.362848103046417
-0.517671048641205
0.490810930728912
0.814427375793457
0.797815918922424
-0.349976897239685
-0.14856980741024
-0.53615152835846
0.774166345596314
-0.064947739243507
-0.499734818935394
0.588963031768799
0.265530079603195
-0.283734261989594
0.523386657238007
0.814141392707825
-0.191553607583046
0.868933618068695
0.479458093643189
-0.593055427074432
0.635755181312561
0.417348086833954
0.550430774688721
-0.422600984573364
0.590466439723969
0.208555698394775
-0.01980996131897
0.823920071125031
0.09508740156889
0.837495267391205
-0.040755465626717
0.222632437944412
0.221026659011841
0.491087138652802
-0.196293994784355
0.461925268173218
0.48213005065918
0.609625637531281
0.33088082075119
0.442956924438477
-0.116273626685143
-0.322028517723083
-0.579459309577942
-0.030865713953972
0.055665373802185
-0.389545559883118
0.734950363636017
-0.401425242424011
0.582551836967468
0.367360860109329
-0.364437520503998
-0.173776999115944
0.919694662094116
0.223445892333984
-0.234181270003319
-0.303369522094727
-0.611903369426727
0.397471785545349
-0.124739661812782
-0.594771802425385
0.300976186990738
-0.620500385761261
0.196418523788452
0.68809300661087
0.259324222803116
0.244002521038055
-0.09693618118763
-0.581668198108673
0.215455621480942
-0.353658318519592
0.106081768870354
-0.566981852054596
0.023680284619331
0.805859625339508
0.039631381630898
-0.310070931911468
0.292458295822144
-0.541979730129242
0.695589065551758
0.418484270572662
0.842458248138428
-0.489309787750244
0.032983556389809
0.595197200775147
0.859081029891968
0.592212378978729
-0.21299122273922
0.332378625869751
0.655762553215027
0.497628748416901
0.464528322219849
0.185168445110321
-0.502267599105835
-0.060374855995178
0.526079535484314
-0.526090264320374
-0.177247330546379
0.787528038024902
0.841593325138092
0.779852747917175
0.319593220949173
-0.346441686153412
0.413603365421295
0.526671767234802
0.616689503192902
-0.601407408714294
-0.550128817558289
0.880504667758942
0.113724872469902
0.586863160133362
0.189874231815338
-0.508917152881622
0.431360423564911
-0.373428463935852
0.673968076705933
0.75344729423523
-0.048659190535545
-0.213637754321098
0.622117340564728
0.222187146544456
0.075137607753277
-0.350767195224762
0.81316077709198
-0.267488718032837
0.10401226580143
-0.440745770931244
0.070908069610596
0.363129794597626
-0.166182652115822
0.054195895791054
0.317834436893463
-0.409259080886841
0.854007422924042
-0.143863692879677
-0.251886248588562
0.303872376680374
0.674304187297821
0.452341794967651
-0.06951878964901
-0.097292378544808
-0.347727954387665
-0.378498315811157
0.025659263134003
0.507122218608856
-0.098382487893105
0.257269382476807
-0.537627041339874
0.693999469280243
0.928340673446655
-0.621120274066925
0.782451093196869
-0.365159094333649
-0.162462368607521
0.677447259426117
-0.097134247422218
0.141831964254379
-0.330416202545166
-0.600382268428803
0.896774053573608
-0.467283129692078
0.591847777366638
0.078597240149975
-0.224605217576027
0.533606767654419
0.635494232177734
-0.140030607581139
0.723249018192291
0.782252609729767
-0.061639174818993
0.93737530708313
0.184197872877121
0.785538494586945
-0.354619562625885
0.916179716587067
-0.428613483905792
0.70256918668747
0.21474651992321
0.313066989183426
0.195771530270576
0.788020133972168
0.719350516796112
-0.491089522838593
0.161631464958191
-0.317097544670105
0.387134075164795
0.351433992385864
0.253916233778
-0.192328169941902
0.308093726634979
0.025317683815956
0.271105229854584
-0.351542532444
-0.281201481819153
0.834377527236939
0.351335942745209
-0.567080438137054
-0.427578032016754
0.74585884809494
0.107668042182922
0.371188998222351
0.192338034510613
-0.57006824016571
0.878433406352997
-0.022611618041992
0.062667287886143
0.727703154087067
-0.164682820439339
0.301496654748917
0.015609592199326
0.59735906124115
0.195826828479767
-0.364277243614197
-0.253022730350494
0.289191424846649
-0.386028409004211
-0.487658619880676
0.522497117519379
-0.542759954929352
-0.234350040555
-0.207086488604546
-0.109117791056633
0.409179955720902
0.105677515268326
-0.588034510612488
0.046312928199768
-0.630015075206757
-0.166977480053902
-0.475458979606628
0.25542539358139
-0.610648334026337
-0.014213085174561
-0.039214670658112
0.356626510620117
0.587969720363617
0.747004389762878
0.673667252063751
-0.207637563347816
0.601822435855866
0.784638047218323
0.142886012792587
-0.545235335826874
-0.623774409294128
0.049686133861542
-0.456083595752716
-0.277974903583527
-0.211596831679344
-0.503606975078583
-0.1467015594244
0.808630347251892
-0.292639374732971
0.572133600711823
0.473572075366974
0.234688177704811
-0.568964779376984
-0.151781782507896
-0.558501183986664
0.85667359828949
-0.364507973194122
0.513616621494293
-0.071863606572151
-0.251659214496613
-0.627937197685242
0.825193345546722
0.001303970813751
-0.005069732666016
-0.214406237006187
-0.094374611973763
0.070815391838551
0.142401218414307
0.160286799073219
0.075821876525879
-0.158820167183876
0.295819312334061
0.553340673446655
0.367768168449402
0.897094488143921
0.045291021466255
0.597962141036987
0.412573575973511
0.360137313604355
0.210900291800499
-0.322205126285553
0.621986269950867
0.488122522830963
-0.430822432041168
0.84780341386795
-0.256510376930237
0.677913665771484
0.223443746566772
0.484149634838104
0.1678756326437
0.550496518611908
-0.285596668720245
-0.299886226654053
-0.230270430445671
-0.503734648227692
0.712481319904327
-0.028203248977661
0.393108665943146
-0.414481461048126
0.494881629943848
0.91148042678833
0.731727480888367
0.2038913667202
-0.42552524805069
0.186944991350174
0.571613311767578
-0.132254675030708
0.106959067285061
0.631064891815186
0.911922693252564
0.869444608688355
0.538225114345551
0.768118441104889
-0.249735191464424
-0.554714560508728
0.276720106601715
0.601805508136749
-0.138661250472069
0.581529259681702
0.532826781272888
0.221957340836525
0.59401398897171
-0.44101881980896
0.102959975600243
0.057487398386002
0.320618748664856
0.868883550167084
-0.518083095550537
0.705654144287109
0.249848261475563
-0.384060680866241
0.851685762405396
-0.206513121724129
0.897844612598419
-0.054961189627647
0.33006876707077
-0.047582417726517
-0.234661713242531
0.748961925506592
0.77011513710022
-0.136029168963432
0.479357302188873
0.906405806541443
0.205541536211967
0.141192361712456
0.360638797283173
-0.011253550648689
-0.040181711316109
0.062177434563637
0.421673655509949
0.211660414934158
-0.207725688815117
0.861686646938324
0.862227559089661
0.732212960720062
0.534139573574066
-0.018019527196884
-0.422814548015595
-0.068088337779045
0.304161965847015
0.451290130615234
0.059121668338776
-0.490847647190094
0.330968111753464
0.584517896175385
0.267683535814285
0.239475101232529
-0.543529152870178
-0.033589705824852
0.466134965419769
0.098115332424641
-0.583068430423737
-0.608198940753937
-0.297807693481445
0.388145834207535
0.332785457372665
0.095644511282444
0.066558599472046
0.916818261146545
0.717089653015137
0.701308965682983
0.629489421844482
0.890278518199921
0.195100545883179
-0.529017806053162
0.736272633075714
-0.046515598893166
0.258038818836212
0.380644023418427
0.8043172955513
0.329371303319931
-0.578612267971039
0.819854140281677
-0.211477681994438
0.470500767230988
0.260786831378937
0.077478133141995
-0.433064877986908
0.806682407855988
-0.007665976881981
0.709411203861237
0.714802205562592
0.927640080451965
0.171302914619446
0.577009558677673
0.822579741477966
0.101363316178322
-0.02646216750145
0.840425729751587
0.513003945350647
0.847321569919586
0.879297614097595
0.867805361747742
0.593368887901306
-0.336145639419556
0.656989812850952
0.358874291181564
-0.145761951804161
0.050728633999825
0.718522548675537
0.545044720172882
0.011865854263306
0.202091217041016
0.441746115684509
0.064437955617905
0.306053400039673
0.849660575389862
-0.086716786026955
0.420771270990372
0.274621784687042
-0.2176463752985
0.04862442612648
0.344279050827026
0.653339564800262
0.148702800273895
0.026324316859245
0.452885687351227
0.288411259651184
0.317400753498077
0.822905480861664
0.185900345444679
0.868466079235077
0.228712305426598
-0.032776474952698
-0.176380649209023
-0.124176129698753
-0.041234016418457
-0.302609205245972
0.088823445141316
0.848097085952759
-0.238908931612968
0.210439249873161
0.184233531355858
0.889493525028229
0.442077815532684
0.245682924985886
-0.31232362985611
-0.103012368083
0.86302125453949
-0.079847082495689
0.556890606880188
0.411164253950119
0.278748631477356
0.346571207046509
-0.328775644302368
0.655210971832275
-0.293482720851898
0.073043800890446
0.847752094268799
0.368489801883697
-0.08385993540287
0.784068048000336
0.608551204204559
0.429147392511368
0.267630219459534
0.78461366891861
0.913910150527954
0.220999807119369
0.344283491373062
0.091177277266979
0.6020228266716
-0.41182017326355
0.015037789940834
0.748335480690002
0.779212474822998
0.740578949451447
0.89580911397934
0.500676512718201
0.727796792984009
-0.163155063986778
0.529670178890228
0.404393196105957
-0.427129447460175
-0.399407386779785
-0.262258768081665
-0.214598849415779
-0.579630672931671
0.374648243188858
0.916598856449127
0.815102934837341
-0.402826488018036
-0.059692740440369
0.513790547847748
-0.541872620582581
0.825216472148895
0.872224152088165
0.481807470321655
-0.294256627559662
0.8459352850914
-0.584957540035248
0.005211129784584
0.321273803710937
0.053056791424751
-0.549157202243805
-0.409821152687073
0.482001006603241
0.546561658382416
-0.30315899848938
-0.193933144211769
-0.149664416909218
-0.210792854428291
0.434937804937363
-0.626934170722961
0.196084380149841
0.702849566936493
0.199913427233696
0.350836217403412
0.73607462644577
-0.387580871582031
0.320438355207443
0.845772504806519
0.54080057144165
-0.300520002841949
-0.130190476775169
0.669786155223846
0.791694343090057
-0.622183859348297
0.485892474651337
0.890301942825317
0.846863508224487
0.487803101539612
0.928154349327087
0.458630323410034
0.794773519039154
0.837844550609589
-0.102139607071877
-0.387690544128418
-0.287275612354279
0.293585658073425
0.402446806430817
-0.398935556411743
-0.433778464794159
0.228829890489578
0.643243253231049
-0.289597153663635
0.131950244307518
0.428195595741272
0.867206752300262
0.736900329589844
-0.561555445194244
0.744317889213562
-0.137668922543526
0.445031940937042
-0.465503394603729
0.158826529979706
-0.268346965312958
0.789532899856567
0.039062738418579
0.612152338027954
-0.361971735954285
-0.542119979858398
-0.547929525375366
-0.438178896903992
-0.564072549343109
-0.111360386013985
0.773517072200775
0.340403616428375
0.592190444469452
-0.115442737936974
-0.556263029575348
-0.31110280752182
0.899441480636597
-0.315201222896576
0.353517472743988
-0.235324874520302
-0.130102679133415
-0.297881662845612
-0.586351633071899
-0.365239679813385
0.677664935588837
0.819717705249786
-0.208138033747673
0.379437327384949
0.837198138237
0.330713093280792
0.467143058776856
0.196046978235245
-0.595387816429138
0.251140654087067
-0.455095052719116
0.725174963474274
-0.397019743919373
0.326416909694672
-0.06433342397213
0.314768344163895
0.349321514368057
-0.264438450336456
0.271869838237762
0.308394074440002
-0.574249684810638
0.148449033498764
0.178680703043938
0.116665996611118
-0.034663364291191
-0.352581083774567
0.551927030086517
0.296561002731323
-0.154992118477821
-0.289507925510406
-0.606227338314056
0.671957135200501
0.636997640132904
0.350027740001678
0.706755578517914
-0.162933871150017
0.163621991872787
0.265208095312119
0.830556869506836
-0.424083828926086
0.707312524318695
-0.040382355451584
-0.598909914493561
-0.272369921207428
-0.53874397277832
0.380043685436249
0.915453255176544
0.792776644229889
0.16968822479248
0.326006174087524
-0.440104842185974
-0.122653767466545
-0.474264621734619
0.670765519142151
0.650077879428864
0.903215229511261
0.881714403629303
0.508256435394287
0.556736648082733
-0.44943118095398
0.118506029248238
-0.125412419438362
-0.557692646980286
0.934906363487244
-0.289939045906067
-0.604722261428833
0.821328103542328
-0.562003433704376
0.370376437902451
0.555343210697174
-0.259411036968231
0.484746873378754
-0.057728499174118
0.217495083808899
-0.124536469578743
0.747473895549774
-0.291134774684906
0.009864717721939
-0.45797997713089
0.747909128665924
-0.031012669205666
0.736193954944611
0.629189074039459
-0.437054336071014
-0.396846950054169
0.735264837741852
0.576719760894775
-0.415516138076782
0.086076505482197
-0.16623555123806
0.145107001066208
-0.011836156249046
-0.449924409389496
0.45408570766449
-0.203132644295692
-0.351240873336792
0.821160078048706
0.199527725577354
-0.390885055065155
-0.024480670690537
-0.094105914235115
-0.050720483064652
0.517552495002747
-0.074636265635491
-0.483539521694183
0.386351764202118
-0.493953824043274
0.715076684951782
0.766669809818268
0.625244081020355
-0.446733236312866
-0.093038991093636
0.350407242774963
0.015682503581047
-0.24820114672184
-0.623660147190094
-0.263363599777222
0.47513610124588
0.701837420463562
0.890855431556702
0.465906143188477
0.715104877948761
-0.072473868727684
-0.056715950369835
-0.339470267295837
-0.332309424877167
-0.112930938601494
0.125496774911881
0.328964293003082
-0.037547841668129
0.02015246450901
0.747794806957245
0.330966681241989
-0.477209448814392
0.532127141952515
0.449043214321137
-0.221930041909218
-0.00172258913517
0.332556009292603
-0.321359872817993
0.710411489009857
-0.322673857212067
0.240636855363846
-0.354508459568024
0.380675137042999
0.49482935667038
0.561011075973511
-0.141654118895531
-0.268607020378113
-0.313702702522278
-0.598222434520721
0.201864629983902
0.463696479797363
-0.190533831715584
-0.280630171298981
0.130547389388084
0.091111436486244
0.864168643951416
0.345187544822693
0.37928968667984
-0.564089953899384
-0.321568250656128
0.019930273294449
-0.321959674358368
-0.079333916306496
0.133532613515854
0.853115558624268
0.718459367752075
0.344467490911484
0.022517293691635
0.242088705301285
-0.334999680519104
0.309453457593918
0.500544905662537
-0.143180057406425
0.151829108595848
0.298601150512695
0.101932965219021
0.615547060966492
0.148131012916565
-0.237359687685966
-0.304867565631866
0.34145849943161
-0.590888023376465
-0.150401458144188
0.585114121437073
0.06512264162302
-0.411576271057129
0.175731346011162
-0.3107750415802
0.919537544250488
0.573786854743958
-0.252226948738098
-0.41148042678833
0.104179993271828
-0.620863199234009
0.082269079983234
-0.446873545646668
-0.173473551869392
-0.12293042242527
0.159659549593925
0.69440633058548
-0.265746593475342
-0.522487580776215
0.604685783386231
0.480514705181122
0.478944420814514
-0.481245338916779
0.893405199050903
0.274384826421738
0.106957115232944
0.538684070110321
-0.597262501716614
-0.044120833277702
0.926586031913757
-0.170185968279839
0.644245684146881
-0.309429287910461
0.345310688018799
0.391729652881622
0.583038985729218
0.21995010972023
0.42783796787262
-0.17862968146801
-0.449146568775177
-0.408580660820007
0.052065834403038
0.261699616909027
0.768728613853455
0.484199047088623
0.152863174676895
0.544711828231812
-0.075795546174049
-0.042972147464752
0.230923563241959
0.446222186088562
0.796806514263153
0.055138245224953
0.644392192363739
-0.186511412262917
-0.018311142921448
-0.472029983997345
0.058641761541367
-0.066336676478386
0.309143453836441
-0.406738638877869
-0.06546388566494
-0.2471973747015
-0.319651424884796
0.501015722751617
0.264169156551361
0.610842645168304
0.600687086582184
0.407259196043015
0.687524199485779
0.380289256572723
-0.53060907125473
-0.103878065943718
0.150373339653015
-0.376080393791199
-0.184977427124977
-0.042939409613609
0.219971761107445
-0.034907937049866
0.539517343044281
-0.492738485336304
0.253241151571274
-0.028441950678825
0.739395618438721
0.422607898712158
-0.46189022064209
0.633268356323242
-0.621159851551056
0.050793096423149
0.444339990615845
0.718876481056213
0.609408795833588
0.793036222457886
0.64670318365097
0.739676415920258
-0.318032085895538
-0.228397026658058
0.267331838607788
0.513373732566834
0.098257787525654
0.558972001075745
0.621271848678589
0.074579134583473
0.707053184509277
-0.380926787853241
0.925751328468323
0.599452018737793
-0.216615095734596
0.826475322246552
0.704903841018677
0.047433793544769
0.520582556724548
-0.497114181518555
0.686410427093506
-0.4840989112854
0.924370348453522
0.785257935523987
-0.138404563069344
0.000855416059494
0.556237041950226
0.471382796764374
0.168052971363068
-0.279466927051544
0.329722940921783
0.626929104328156
-0.212573334574699
0.185730054974556
0.277727365493774
0.851040959358215
0.50212574005127
0.687770485877991
-0.594152688980103
0.099699847400189
-0.197080925107002
0.019778594374657
0.208187907934189
-0.432209074497223
-0.438328683376312
0.847935855388641
0.035562917590141
0.163711741566658
-0.071488961577416
0.368157267570496
0.058618426322937
-0.495114803314209
-0.495198011398315
0.669779539108276
-0.592524886131287
-0.315173029899597
-0.288866996765137
0.104975193738937
0.230656892061234
0.048256620764732
0.72427761554718
-0.434517562389374
0.759816527366638
0.729882121086121
-0.359173774719238
-0.606533825397491
0.632610082626343
0.912159740924835
0.288207054138184
0.835506558418274
0.467137634754181
0.521321594715118
-0.13381327688694
-0.105889782309532
0.505131840705872
0.773228645324707
0.335268616676331
-0.093295440077782
0.74457448720932
0.135711818933487
0.868304491043091
0.89393550157547
0.202676296234131
0.437867701053619
-0.055098548531532
0.573512256145477
-0.085780873894692
0.134474754333496
-0.418595433235168
0.717407703399658
0.928786993026733
-0.284406006336212
-0.143375173211098
-0.579168021678925
-0.160744890570641
0.349896430969238
-0.428382754325867
-0.214187547564507
0.3985515832901
0.25038805603981
-0.050180986523628
0.180783122777939
-0.16869030892849
0.168113321065903
0.509789347648621
-0.54324859380722
0.829362809658051
0.721736073493958
-0.275691628456116
0.846406042575836
-0.171777471899986
0.275930643081665
0.229492112994194
0.757832288742065
-0.177890077233315
-0.476177752017975
-0.421217679977417
-0.375335991382599
-0.631835401058197
0.256797432899475
0.717896044254303
0.285081207752228
0.372696697711945
-0.465104222297668
0.568258404731751
0.856607377529144
0.149656921625137
0.071144595742226
0.442771673202515
0.275467097759247
0.896112859249115
0.024131968617439
0.465233683586121
0.668269753456116
-0.581855416297913
0.040759906172752
0.463483452796936
0.117027536034584
0.193671047687531
0.541158735752106
-0.148686394095421
0.36990624666214
0.38230973482132
0.406558454036713
0.077060729265213
0.21841949224472
-0.347406387329102
0.075082555413246
-0.455769002437592
0.219889432191849
0.502322793006897
-0.05656860768795
-0.302478075027466
-0.227407857775688
-0.44164365530014
0.322230100631714
-0.204354271292686
0.003563717007637
-0.615757703781128
0.336620211601257
0.061598926782608
-0.05968002974987
-0.047432705760002
0.849784076213837
-0.032932057976723
0.5272416472435
-0.391783773899078
0.046626448631287
0.639719545841217
0.553587079048157
-0.193963304162025
-0.156715914607048
0.415653765201569
-0.109920844435692
0.516050338745117
-0.474818646907806
-0.434671521186829
0.583238422870636
-0.57499760389328
-0.355251729488373
0.880163788795471
0.180586576461792
0.801896452903748
0.868089258670807
0.674099802970886
-0.141507521271706
-0.296178102493286
0.811305344104767
-0.146604582667351
0.068895198404789
0.771753966808319
0.463032782077789
0.53817218542099
-0.563587725162506
0.749783217906952
0.107065856456757
-0.561285018920898
0.354145109653473
0.523144602775574
-0.06913535296917
0.205640152096748
0.402532756328583
0.812758982181549
0.392078667879105
0.609720647335053
0.601519346237183
-0.249329969286919
0.870643794536591
-0.218851372599602
0.73296046257019
-0.04876010119915
0.224105432629585
0.239889964461327
-0.018252357840538
-0.592597842216492
0.022723630070686
-0.144656136631966
-0.370855808258057
-0.33796101808548
0.615135073661804
0.250088632106781
0.222660183906555
0.133080720901489
0.300275146961212
-0.263642013072968
0.027642741799355
-0.20717366039753
-0.148778691887856
0.232476204633713
0.092215657234192
-0.042079746723175
-0.373673021793365
-0.217883571982384
0.778179705142975
-0.415574669837952
0.32691752910614
0.423554480075836
0.240019381046295
0.284054964780807
0.164548277854919
-0.18743197619915
-0.163644358515739
-0.150921478867531
-0.276269674301147
-0.507549703121185
0.056707665324211
0.160007953643799
-0.124135956168175
0.329098165035248
-0.535704433917999
0.074070245027542
0.459855973720551
0.51932418346405
0.820529401302338
0.521032691001892
0.528544723987579
-0.610627412796021
0.528138101100922
0.406768262386322
-0.45459121465683
-0.091447398066521
0.684069931507111
0.930664837360382
0.258229613304138
0.294928878545761
0.630733966827393
0.436318129301071
0.82772421836853
-0.07184599339962
-0.612455070018768
-0.216025128960609
-0.311537802219391
-0.158218547701836
-0.314132452011108
-0.429502785205841
0.017578572034836
-0.338509738445282
-0.329294681549072
0.256018698215485
-0.296907067298889
0.911072969436646
-0.574361443519592
0.382620960474014
-0.540460467338562
-0.270304560661316
0.781458735466003
-0.381517171859741
-0.463064730167389
-0.577881872653961
-0.014030635356903
-0.488860487937927
0.767853021621704
-0.31380021572113
-0.417640686035156
0.818413138389587
0.102856308221817
-0.041417837142944
0.81035590171814
-0.592591881752014
0.6867516040802
-0.588984847068787
0.295443445444107
-0.199164286255837
0.795210897922516
0.300091862678528
0.428284525871277
-0.059000462293625
-0.134076848626137
0.903697431087494
-0.228442892432213
0.829940676689148
-0.060508117079735
-0.397051751613617
0.376895666122437
0.118020832538605
0.265165507793427
-0.133359059691429
-0.490978479385376
0.384192585945129
0.489510893821716
-0.317222535610199
0.258039712905884
0.663230657577515
0.148821756243706
0.561408936977387
-0.59695690870285
0.904421448707581
0.480892956256866
0.304911702871323
0.81171578168869
-0.116262599825859
-0.281278789043427
0.114552199840546
-0.564616858959198
0.421459794044495
-0.117228701710701
0.386777937412262
0.59148371219635
0.62956166267395
0.717425286769867
0.536551117897034
0.501367211341858
0.270428508520126
-0.209631398320198
0.743219375610352
0.210712730884552
-0.1558907777071
0.399181038141251
0.480368196964264
0.209020137786865
0.618172705173492
0.092532321810722
-0.592888176441193
0.301574856042862
0.145935893058777
-0.282810151576996
0.066133983433247
0.145056828856468
-0.596984505653381
0.39509105682373
0.171281948685646
-0.401629388332367
-0.085961356759071
0.827839910984039
0.36670970916748
0.137626528739929
-0.207855060696602
0.1046087667346
0.102586679160595
0.22209121286869
0.330324709415436
0.370786309242249
0.655490279197693
0.180072575807571
0.60635781288147
-0.495110094547272
-0.141451105475426
0.16211724281311
-0.426833629608154
0.47680401802063
0.934172928333283
0.051172077655792
0.85521399974823
0.244928538799286
0.344010919332504
0.718494653701782
0.108682706952095
0.109099306166172
-0.151810392737389
-0.316204190254211
0.7513587474823
0.26536813378334
-0.187383368611336
0.662787973880768
0.491118252277374
-0.009182512760162
0.030374571681023
-0.233176007866859
-0.546077251434326
0.507610201835632
-0.536440312862396
-0.191864594817162
0.205076739192009
0.11847135424614
0.780886828899384
-0.622254073619843
0.18999145925045
0.528140425682068
0.8292156457901
-0.300119638442993
-0.155782774090767
-0.473112523555756
0.379758059978485
0.259430706501007
0.233513355255127
-0.353963911533356
0.428196132183075
0.51751583814621
-0.483941495418549
-0.345007658004761
0.376316517591476
0.895688414573669
-0.022482290863991
-0.043907642364502
0.763083577156067
-0.267355024814606
0.429326713085175
0.614907264709473
-0.325778841972351
0.627007305622101
-0.06129452586174
-0.376018524169922
0.537426710128784
-0.538714468479157
-0.488986372947693
0.098766304552555
0.547718107700348
0.044315308332443
-0.634139478206635
0.414639830589294
0.322144895792007
-0.086812004446983
-0.607770621776581
0.613656342029572
0.381457626819611
-0.11366693675518
0.121092654764652
0.222232431173325
-0.500472068786621
0.432268768548965
-0.187239184975624
0.074840150773525
-0.422229409217835
0.118178978562355
-0.068818286061287
0.056955352425575
0.224907964468002
0.483578324317932
-0.199496135115624
0.455831229686737
-0.072129771113396
-0.249932870268822
0.871752917766571
0.18078625202179
0.616126358509064
0.807283520698547
-0.006798058748245
0.720218062400818
-0.493376910686493
0.748396575450897
-0.215108558535576
0.27384752035141
0.284354358911514
-0.560681283473969
0.670831859111786
0.570051372051239
-0.42156058549881
-0.217177882790565
0.097886651754379
0.159939378499985
0.647050797939301
0.35236394405365
0.893731653690338
0.514541208744049
-0.390051424503326
0.659450590610504
0.783715963363647
0.788281142711639
0.321327686309814
0.494974315166473
-0.51844322681427
0.582140922546387
0.121778503060341
0.425532728433609
-0.372370719909668
0.64680415391922
0.392232596874237
0.52374666929245
0.396031379699707
0.58820903301239
0.428305149078369
0.657020330429077
-0.572808504104614
-0.260859489440918
0.703899025917053
0.522199094295502
0.552855968475342
-0.594548165798187
0.500932812690735
0.259293258190155
0.010636806488037
0.306698262691498
-0.571163773536682
0.337980449199677
-0.600056946277618
-0.581613659858704
0.541935086250305
0.799288749694824
0.115127138793468
-0.329822421073914
0.71257221698761
-0.355958044528961
-0.353312790393829
0.891077280044556
-0.24998976290226
0.369401574134827
-0.106902524828911
0.062165081501007
-0.413812100887299
0.311182528734207
0.104348532855511
0.698379933834076
0.481812179088593
-0.284646332263947
-0.348244369029999
-0.410579800605774
-0.616418898105621
0.209998071193695
0.047853544354439
0.076630026102066
0.627621293067932
0.557269215583801
-0.552521944046021
0.918060898780823
-0.554724633693695
0.179965004324913
0.843180596828461
0.367725789546967
-0.423067390918732
-0.192736908793449
0.613769710063934
0.015615105628967
-0.266367793083191
0.162861287593842
0.694184303283691
-0.11539389193058
0.09218430519104
0.154524892568588
0.925389885902405
0.344684928655624
-0.12704311311245
-0.009550705552101
0.174309089779854
0.151492446660995
-0.375682592391968
-0.236399307847023
0.672908484935761
-0.517103970050812
-0.558395266532898
0.039879858493805
0.264428466558456
-0.510109663009644
-0.246664300560951
0.666520178318024
-0.11773793399334
0.752888441085815
0.816530406475067
0.003414392471313
-0.5548055768013
0.151797741651535
0.787725031375885
0.639003694057465
0.90890508890152
0.891313850879669
0.614221751689911
0.912350296974182
-0.394733488559723
-0.050481408834457
-0.325704753398895
0.518270909786224
-0.234323486685753
0.532504618167877
0.165238633751869
0.058507531881332
-0.076166078448296
-0.367929100990295
-0.611660957336426
0.131199330091476
-0.26023256778717
-0.04212911427021
-0.090860083699226
-0.274112045764923
-0.047063320875168
-0.529797255992889
0.669807255268097
0.747813642024994
-0.105077758431435
-0.04523016512394
-0.12583489716053
0.647753477096558
0.241592943668365
-0.141585156321526
-0.624548673629761
0.343375742435455
0.158875316381454
-0.151555225253105
-0.438797354698181
-0.418456673622131
0.039379581809044
0.814945101737976
-0.348080813884735
0.799221754074097
0.129222527146339
-0.594001829624176
-0.215292796492577
-0.557014226913452
-0.543027877807617
0.128860399127007
-0.078859910368919
0.618755102157593
0.489180147647858
0.13294492661953
-0.371963739395142
0.11860852688551
0.757090508937836
-0.392863154411316
0.059961527585983
-0.395572602748871
0.794907629489899
0.584510982036591
0.499832689762116
0.348871052265167
0.37295138835907
0.687177002429962
0.205131143331528
0.823412775993347
-0.206557288765907
0.85155975818634
0.203800275921822
0.407078206539154
-0.357993602752686
0.802764475345612
-0.443484842777252
0.206620946526527
-0.169687107205391
0.089698195457459
-0.291107892990112
-0.495319604873657
0.321421504020691
0.349448978900909
0.298268973827362
0.818301796913147
0.625266909599304
0.853004693984985
0.160729274153709
-0.357075750827789
0.578518867492676
0.100158780813217
-0.325275063514709
-0.47735196352005
0.625832200050354
-0.015035152435303
-0.123833581805229
-0.203661307692528
-0.439785420894623
0.906234085559845
0.314177393913269
-0.485338568687439
0.323440909385681
0.485241591930389
0.45272296667099
0.344144582748413
-0.350695550441742
0.153874889016151
-0.567448556423187
-0.102306887507439
0.117706537246704
-0.369557082653046
-0.229916647076607
0.555324018001556
0.302704393863678
0.912089109420776
0.35109144449234
0.870955169200897
0.229651391506195
0.441969513893127
-0.579974472522736
-0.171111151576042
0.03851854801178
0.662000954151154
0.017740845680237
0.194725409150124
0.203993737697601
0.530759274959564
0.491151928901672
-0.502865552902222
0.477066934108734
-0.282202243804932
-0.197517886757851
-0.511137187480927
0.102784186601639
-0.451048851013184
0.786983132362366
-0.555894792079926
-0.40368127822876
0.482179820537567
0.359753251075745
-0.170666113495827
-0.218293711543083
0.7729731798172
-0.056618988513947
0.477754950523376
-0.422203600406647
-0.067953482270241
0.147275447845459
0.908171951770783
-0.140664502978325
0.9072145819664
-0.257901072502136
-0.554308533668518
0.788084864616394
0.475610792636871
0.700298249721527
0.049908936023712
0.084006436169148
0.298523277044296
0.517534792423248
0.371202230453491
0.904873371124268
0.179640099406242
0.72277307510376
0.909992218017578
0.188370272517204
0.503858208656311
0.832378745079041
0.822580277919769
0.257243245840073
0.803413152694702
0.168387070298195
-0.459065973758698
0.287210494279861
0.871549963951111
0.091329731047154
0.768380701541901
0.377841025590897
0.560662031173706
-0.469538390636444
-0.443784117698669
0.840734601020813
-0.203367456793785
0.508677959442139
0.764422416687012
-0.348132610321045
-0.315992891788483
0.492863178253174
0.873023808002472
0.410519242286682
-0.227719381451607
-0.164466217160225
0.161612451076508
0.815752387046814
0.474412202835083
-0.517969131469727
0.498005509376526
0.195679888129234
0.167020857334137
0.332277715206146
0.20035907626152
0.78343939781189
0.161813303828239
-0.473280608654022
0.029963254928589
0.676282107830048
0.675284385681152
0.768934547901154
0.488057732582092
-0.072782441973686
-0.535525977611542
0.699847221374512
-0.517517149448395
0.718496859073639
0.215307801961899
0.850238025188446
0.161559537053108
0.810226738452911
-0.074890181422234
0.442674696445465
0.841408729553223
-0.205248072743416
0.738690614700317
-0.564187347888947
0.125516206026077
0.228774771094322
-0.009888142347336
-0.327507734298706
0.685098707675934
0.733419537544251
0.752978086471558
-0.547329366207123
-0.267696976661682
-0.42259955406189
-0.29521244764328
0.478403925895691
0.191413074731827
-0.451418161392212
0.931706070899963
-0.099302932620049
-0.324942290782928
-0.174456283450127
-0.409311473369598
0.33311316370964
0.083400927484036
0.640555739402771
0.49620932340622
-0.449627578258514
-0.615111529827118
-0.571520984172821
-0.126201555132866
0.033240452408791
0.896274745464325
0.866427361965179
0.645573019981384
-0.501593291759491
0.65951681137085
-0.145614191889763
-0.597841322422028
0.23493766784668
-0.173179224133492
0.919051885604858
0.32322108745575
0.917105138301849
0.041944861412048
0.481551051139832
0.878702044487
-0.487247109413147
-0.26024854183197
0.749763429164887
0.302072942256927
-0.038284227252007
-0.450903952121735
0.329453617334366
0.631900548934937
-0.538771092891693
0.241466403007507
0.204673498868942
0.42124679684639
-0.414164304733276
-0.321267664432526
0.094787009060383
0.649319171905518
0.281116485595703
0.913812160491943
0.090997979044914
-0.226394519209862
0.54309743642807
-0.11306457221508
0.331925988197327
-0.173992052674294
-0.036103457212448
0.751814723014832
-0.435871660709381
0.815517008304596
0.219288617372513
-0.131552532315254
0.409559965133667
-0.618891417980194
0.929940164089203
0.662867963314056
0.00288924574852
-0.194488361477852
-0.508696496486664
-0.00844395160675
0.410324692726135
0.055529177188873
-0.179930970072746
0.021092861890793
0.862279176712036
-0.471602022647858
-0.073751673102379
0.686812222003937
-0.549151957035065
0.684375464916229
-0.266385436058044
0.460198521614075
0.279735505580902
0.364276707172394
-0.287113606929779
0.086286991834641
0.622045338153839
-0.587951302528381
0.100867740809917
0.353618621826172
-0.125999316573143
0.025286555290222
0.6426882147789
-0.156433388590813
-0.000274673104286
0.674516141414642
0.055471390485764
0.063164249062538
0.876575887203217
-0.137668564915657
0.812222242355347
0.068876579403877
-0.201022610068321
0.785980403423309
0.350865721702576
0.618435919284821
-0.581807374954224
0.328502893447876
-0.327037870883942
-0.159481689333916
0.496259033679962
0.584133327007294
0.360107064247131
0.57470691204071
0.593823492527008
0.759985744953156
-0.481468200683594
-0.225278332829475
-0.543029367923737
-0.450852036476135
-0.294259190559387
0.904833734035492
0.899471521377564
-0.102892026305199
0.643211424350739
0.74582976102829
-0.630962908267975
0.717410922050476
-0.257234990596771
0.617078721523285
-0.589556097984314
0.803378045558929
0.148312270641327
0.212090149521828
-0.337257385253906
-0.463555157184601
-0.259957432746887
0.577139794826508
0.115582942962646
0.664009571075439
-0.107816860079765
0.495027303695679
0.106798373162746
-0.331423103809357
0.104800991714001
-0.23332904279232
-0.13051064312458
-0.227961555123329
-0.590330541133881
0.064782835543156
0.441500008106232
-0.188842102885246
-0.14474256336689
0.050407841801643
0.931144595146179
0.808156967163086
-0.482311546802521
-0.088065788149834
0.280713975429535
0.774689793586731
-0.046635150909424
0.508202791213989
0.262881577014923
0.573896765708923
0.358318388462067
-0.599143385887146
0.198809489607811
-0.595065176486969
0.365543127059937
-0.207129821181297
0.720868587493897
-0.256472945213318
-0.312849819660187
-0.469869494438171
-0.31021922826767
0.931435525417328
-0.052281275391579
0.330725073814392
0.198470860719681
-0.044898390769959
0.376879751682281
0.51497095823288
-0.350759744644165
0.098982058465481
0.31951516866684
-0.15307392179966
0.889122128486633
0.791059911251068
-0.607705950737
0.599316596984863
-0.532436847686768
-0.462301254272461
0.211136907339096
-0.103166028857231
0.118932239711285
0.611300110816956
-0.449364721775055
-0.049875691533089
-0.125396147370338
0.734209060668945
0.807116866111755
0.554145634174347
-0.469440698623657
-0.588422298431397
-0.24728612601757
-0.630708396434784
0.315179646015167
0.044251069426537
0.26797291636467
-0.559689342975616
0.125702947378159
0.919922590255737
-0.213626757264137
-0.565133631229401
0.64427524805069
-0.117512002587318
0.407611936330795
-0.212392047047615
0.661271691322327
-0.212568357586861
0.084338381886482
0.735692381858826
-0.276624739170074
-0.224130049347877
0.843662202358246
-0.172015562653542
-0.072035476565361
-0.61984121799469
0.657023072242737
0.696721315383911
0.125338673591614
-0.428326785564423
0.422243684530258
0.142467066645622
0.618424117565155
0.563586950302124
-0.166391119360924
0.698432207107544
0.42441663146019
0.011207848787308
-0.529362976551056
0.377034366130829
-0.082773938775063
0.718911528587341
0.707002997398376
-0.315167129039764
0.929119169712067
0.085350692272186
0.129762187600136
-0.033577769994736
0.622966229915619
-0.232996121048927
-0.284204423427582
0.907186269760132
-0.44064211845398
-0.28433746099472
-0.529583811759949
0.659742057323456
0.385930806398392
0.271777272224426
-0.111863508820534
0.616389095783234
-0.095778182148933
0.715071201324463
-0.297856509685516
0.793735325336456
0.361368298530579
0.555991113185883
0.020430907607079
-0.06691886484623
-0.15018056333065
-0.51448792219162
-0.143605396151543
0.072033852338791
-0.153148725628853
-0.191282168030739
0.069806411862373
0.611244440078735
0.78379237651825
0.227438166737556
0.732376873493195
0.21754752099514
0.401757776737213
-0.097691938281059
-0.283133864402771
0.411005735397339
-0.393715858459473
0.119833253324032
-0.042278841137886
-0.396066188812256
0.490357398986816
-0.612882316112518
0.472622394561768
-0.299998342990875
-0.327701687812805
0.395230293273926
0.150358438491821
0.413466483354569
-0.237444803118706
-0.532910108566284
0.183041915297508
-0.539907872676849
-0.596237301826477
0.433639526367188
0.821104168891907
-0.032456308603287
-0.339347302913666
-0.1042490452528
-0.505945026874542
0.271944284439087
0.599603056907654
0.565916121006012
0.859958052635193
-0.450731575489044
0.634311378002167
0.187312409281731
0.537276864051819
0.47245717048645
-0.283452928066254
-0.382245719432831
0.014788940548897
-0.22957019507885
-0.518881738185883
-0.101213499903679
0.569788753986359
-0.280573308467865
-0.113236024975777
0.096609011292458
0.049435690045357
-0.545757412910461
0.112593621015549
0.90194696187973
-0.023857489228249
0.635662496089935
-0.192802235484123
0.730421781539917
-0.164930060505867
0.359135746955872
-0.362075924873352
0.858327865600586
0.276668190956116
0.429351985454559
0.862752854824066
-0.457901239395142
0.100184440612793
0.409063041210175
0.123382613062859
-0.414397358894348
0.693308115005493
0.339940428733826
0.875898003578186
-0.110204204916954
-0.016357481479645
0.4350226521492
0.858238041400909
0.233964025974274
-0.514225006103516
-0.272005498409271
0.710619032382965
0.922579109668732
0.583230912685394
-0.382529735565186
0.308447420597076
-0.622629582881928
-0.14649273455143
0.88062185049057
-0.377779304981232
0.448816239833832
0.643026888370514
0.548117220401764
0.075170911848545
0.652251183986664
-0.584708154201508
-0.123977437615395
-0.269886195659637
0.799086511135101
0.712461411952972
0.408356487751007
0.141299948096275
-0.021601065993309
0.152359366416931
0.355781376361847
0.081891067326069
0.34962061047554
0.43971848487854
-0.263089060783386
0.614250540733337
-0.013289734721184
-0.088004037737846
0.809471130371094
0.541597425937653
-0.008861318230629
0.718101263046265
0.626928329467773
-0.049955666065216
0.277793973684311
-0.27251923084259
-0.026035562157631
0.727081716060638
0.916041851043701
-0.157795295119286
0.203974589705467
0.568573415279388
-0.597008109092712
-0.002213656902313
-0.198515728116035
0.760962665081024
0.362628668546677
0.542670726776123
0.402692019939423
0.700728893280029
0.920983672142029
0.773153424263001
0.567641496658325
-0.226080432534218
-0.52126532793045
-0.069287374615669
0.385447919368744
0.283503353595734
-0.308699250221252
0.253352463245392
-0.13810221850872
-0.212622091174126
0.320766925811768
0.562070786952972
0.232498914003372
0.848828911781311
-0.165459528565407
0.93079149723053
-0.066401705145836
0.315700650215149
0.639264941215515
0.624363481998444
-0.29613846540451
-0.351648271083832
0.614406108856201
0.308317840099335
-0.562805235385895
0.926924228668213
0.916371047496796
0.624759912490845
0.909638524055481
0.765947937965393
0.914463520050049
0.240653857588768
-0.127230480313301
-0.201492890715599
0.691957771778107
-0.26215672492981
-0.265704870223999
-0.455578923225403
0.034828677773476
0.6416335105896
-0.277373909950256
0.758230149745941
0.755321204662323
-0.155352458357811
0.741176962852478
-0.368400990962982
-0.412249505519867
-0.370952010154724
0.611489951610565
0.105881296098232
-0.58586448431015
0.785491526126862
0.114487931132317
-0.286331534385681
0.081868350505829
0.600058197975159
0.314171642065048
0.035125911235809
0.932230651378632
-0.532773315906525
0.650303423404694
0.519843995571137
-0.26181572675705
-0.583186745643616
-0.093236431479454
-0.455123484134674
-0.40665078163147
0.463344752788544
0.253569930791855
0.013242855668068
0.675560832023621
0.713745832443237
0.372075796127319
-0.441925644874573
0.328535497188568
0.733501374721527
0.107685096561909
0.489748775959015
0.350233256816864
0.675833761692047
0.06502015888691
0.740449786186218
0.066130846738815
-0.143432572484016
0.806349635124207
0.039964109659195
0.547394275665283
-0.179197862744331
0.364582002162933
0.086226627230644
-0.157049521803856
-0.231402561068535
0.665831625461578
0.05784185230732
0.393038362264633
0.208528488874435
0.64802485704422
-0.465965449810028
0.858838975429535
0.57178395986557
0.884042680263519
0.273492425680161
0.633272647857666
0.638757228851318
0.438505411148071
0.177271172404289
0.450913548469543
0.827491521835327
-0.490314722061157
0.93538773059845
-0.252292394638062
-0.499524891376495
-0.165462478995323
0.408636033535004
-0.253484725952148
-0.557700157165527
0.700735986232758
-0.626113474369049
-0.549367606639862
0.203021004796028
0.271212249994278
-0.013433784246445
0.366796880960464
0.307918339967728
0.32400518655777
0.092429243028164
0.609461665153503
0.792815327644348
0.691114485263824
0.599331021308899
0.435557425022125
0.30176168680191
0.188803225755692
-0.064489021897316
0.66195547580719
-0.167139545083046
-0.066415831446648
0.021884366869927
-0.069417878985405
0.502503216266632
-0.448569178581238
0.635134875774384
0.320045858621597
-0.380394160747528
0.640218615531921
-0.388874113559723
0.518267154693604
0.563961684703827
0.892013132572174
-0.409800291061401
-0.384928643703461
-0.088451430201531
0.773868203163147
0.851678550243378
0.932532668113709
-0.329419136047363
-0.15436677634716
-0.211172208189964
-0.222700342535973
0.29111847281456
0.681916117668152
0.413955092430115
0.755102396011353
0.935809195041657
-0.420010805130005
-0.359491229057312
0.733087003231049
-0.102271690964699
0.578855454921722
-0.15466146171093
-0.286253690719604
-0.622453570365906
-0.390796959400177
0.689888477325439
-0.302782475948334
0.886637210845947
0.518348038196564
0.394075930118561
-0.206171587109566
0.514194846153259
0.149691417813301
0.410431921482086
-0.047531262040138
0.624840080738068
0.06957420706749
-0.217496857047081
-0.461901187896729
0.886520683765411
-0.527163326740265
0.185033425688744
0.89262866973877
-0.027822703123093
-0.042069137096405
0.910580396652222
-0.547015011310577
-0.097753271460533
0.865491926670074
0.2865030169487
-0.60288792848587
0.297397911548614
0.272648572921753
0.099622242152691
0.154024213552475
-0.301327526569366
0.679573714733124
0.354310870170593
-0.016186341643334
-0.380296587944031
-0.329219818115234
-0.119158640503883
-0.030226692557335
0.395298302173614
0.703276932239533
-0.129694446921349
-0.184400126338005
0.654171824455261
0.589744389057159
0.255894124507904
-0.443313539028168
0.201548740267754
0.402821630239487
-0.19541908800602
-0.21320603787899
0.365622758865356
0.113783083856106
0.893536269664764
0.577579855918884
-0.284573554992676
0.917070388793945
0.603586852550507
0.844441294670105
0.779849469661713
-0.123698338866234
-0.546077013015747
0.739655792713165
0.354660987854004
0.260778963565826
0.272555112838745
-0.475208401679993
-0.330132782459259
-0.363113105297089
0.271094501018524
0.47382926940918
0.485479235649109
0.510555326938629
-0.501065850257874
0.499408841133118
-0.048484772443771
0.233863264322281
0.47798478603363
-0.137068316340446
0.322402447462082
0.842351734638214
-0.261232912540436
-0.53673380613327
0.144865185022354
0.771417558193207
0.531403720378876
0.409751415252686
-0.544921100139618
-0.008368283510208
0.695820569992065
0.042157456278801
0.773288011550903
-0.206161215901375
0.330511391162872
0.801955103874207
0.896534204483032
-0.090096041560173
-0.288093745708466
0.827980220317841
0.082047842442989
0.894572019577026
0.458011567592621
0.343198716640472
0.225269854068756
-0.01138561964035
-0.185386374592781
-0.267959117889404
-0.187580719590187
-0.347627997398376
0.851728796958923
0.024023190140724
0.094162695109844
0.857823133468628
0.855257153511047
0.154956966638565
-0.032471790909767
-0.404343068599701
-0.102465644478798
0.576195359230042
-0.270863831043243
0.926778554916382
-0.529170215129852
0.025545388460159
-0.068266794085503
0.918717503547668
0.698572278022766
-0.247303500771523
-0.20699654519558
-0.327512860298157
-0.270990252494812
0.646331608295441
0.541083931922913
-0.390669584274292
0.021873950958252
0.304356515407562
0.058813408017159
0.926254630088806
0.315882295370102
0.162809550762177
0.171560987830162
-0.627066731452942
0.475142359733582
-0.266933739185333
0.447770655155182
-0.155968531966209
0.118811726570129
0.587418675422668
0.174038678407669
0.558811843395233
0.373076111078262
-0.043244510889053
-0.113584443926811
0.750378906726837
0.841555655002594
-0.029346838593483
-0.581135034561157
0.639299988746643
0.70840460062027
-0.329025268554687
-0.633567214012146
-0.171678438782692
-0.470972001552582
-0.235948666930199
0.234015941619873
-0.093541547656059
-0.560924887657166
-0.188139006495476
0.935715675354004
-0.093644037842751
-0.530578792095184
-0.370215237140656
-0.334996163845062
0.85341614484787
0.687342405319214
-0.193451926112175
0.443214058876038
0.124141551554203
-0.232038840651512
0.395775616168976
0.743080139160156
-0.320240199565887
0.540750622749329
0.21648707985878
-0.139407441020012
-0.190630093216896
0.408417701721191
-0.632823050022125
0.809543609619141
-0.517375886440277
0.875676512718201
0.573091864585876
-0.530883491039276
-0.035501077771187
-0.0460274964571
0.557263970375061
0.122178457677364
0.003419697284698
0.038713127374649
0.665491044521332
0.557059466838837
0.354416966438293
0.440177023410797
0.192236363887787
0.859197378158569
-0.608539283275604
0.659923613071442
-0.249150618910789
-0.264242231845856
0.705471038818359
-0.377585351467133
0.573701441287994
0.761657118797302
0.493629157543182
0.071206323802471
0.520051896572113
0.874504566192627
0.505711019039154
-0.332046985626221
0.253798484802246
-0.489735841751099
0.205226182937622
0.238264486193657
0.020898684859276
0.609942078590393
0.025414496660233
-0.255881309509277
0.622241735458374
0.200377687811851
0.856261670589447
0.057013735175133
0.153854325413704
0.106571458280087
0.140589788556099
0.874805331230164
0.251885026693344
0.091269783675671
0.293732225894928
0.779604434967041
-0.184299036860466
-0.515424787998199
-0.186993256211281
0.236107110977173
0.149955168366432
0.668373286724091
0.630381286144257
-0.517126262187958
0.171720311045647
0.929077208042145
-0.072343662381172
0.025920867919922
-0.545036017894745
0.624456346035004
0.185226440429688
-0.354919135570526
-0.257172465324402
-0.474908113479614
-0.183314338326454
-0.005742058157921
0.200217857956886
0.331407904624939
0.930381894111633
0.020614549517632
0.294274032115936
-0.340669810771942
-0.518125951290131
0.000502675771713
-0.307696878910065
0.058943122625351
-0.356801867485046
0.370623767375946
-0.001179203391075
-0.581538498401642
0.176234364509583
-0.288103938102722
0.185598567128181
0.331365644931793
-0.419930040836334
0.130406707525253
0.700194895267487
0.933986961841583
0.599992871284485
0.491454780101776
0.180042997002602
0.435873538255692
0.638818562030792
-0.336453199386597
-0.168001279234886
0.162221282720566
-0.162381812930107
-0.198237761855125
0.376874566078186
-0.036450877785683
0.777165353298187
0.498083889484406
0.124383956193924
-0.058120608329773
0.284501135349274
0.571941554546356
-0.108472749590874
0.427940160036087
0.500521719455719
-0.265211343765259
0.527043282985687
-0.611512959003449
0.271155327558517
0.033221423625946
-0.514836430549622
0.81322318315506
0.102622337639332
0.448909521102905
-0.04733020067215
-0.256793916225433
-0.43383252620697
0.563605308532715
-0.227203473448753
0.908509314060211
0.655572652816772
-0.61147928237915
0.44383716583252
0.803129255771637
0.790894865989685
-0.441368699073792
0.904118418693543
0.752477288246155
0.759125769138336
0.415127903223038
0.715310513973236
0.478380978107452
0.106916934251785
-0.108022674918175
0.224016651511192
-0.567424952983856
0.83682507276535
-0.59210604429245
-0.37157416343689
0.625998079776764
-0.523434817790985
0.283975839614868
-0.590586483478546
-0.131870344281197
-0.0950618237257
-0.371535122394562
-0.493282020092011
0.082272209227085
-0.224468901753426
-0.161786273121834
0.280609637498856
0.148528411984444
0.906390249729157
0.38957405090332
0.429015666246414
0.155775278806686
-0.333817183971405
0.481106102466583
0.182025089859962
0.194711446762085
0.818727254867554
0.445076406002045
0.85152006149292
0.250697702169418
0.196823731064796
-0.248580917716026
0.740456402301788
0.554432034492493
-0.367251455783844
0.690125703811646
-0.203725263476372
-0.029276117682457
0.719709038734436
-0.148869201540947
-0.297267556190491
0.936344563961029
-0.447051882743835
0.602786719799042
-0.627824306488037
0.0538519769907
0.894610404968262
0.474249303340912
0.312610954046249
-0.296841859817505
-0.308124244213104
0.200894042849541
0.256401717662811
0.196133956313133
-0.433459222316742
0.392065405845642
0.414352387189865
0.639840006828308
-0.08919931948185
0.737294614315033
-0.47177267074585
0.396405786275864
0.517378687858582
0.239029094576836
0.69913113117218
0.928932964801788
0.528018712997437
0.017095968127251
-0.29653388261795
0.800833225250244
-0.493000864982605
0.771425902843475
-0.359768033027649
0.094505220651627
0.887133479118347
-0.103536501526833
-0.189591988921165
0.67375510931015
0.729350686073303
0.753397226333618
0.822424829006195
-0.36075234413147
0.729248881340027
-0.536499917507172
0.426399916410446
-0.480327129364014
0.543917298316956
-0.48507684469223
0.420327037572861
0.73089861869812
0.393562942743301
0.620306074619293
0.434747219085693
0.753875017166138
0.208107903599739
-0.401170551776886
0.883134126663208
0.206428021192551
-0.385955095291138
0.83976674079895
0.894189059734345
0.576874375343323
0.093417078256607
-0.514825582504272
0.402015149593353
0.379778981208801
0.153769075870514
0.128554701805115
-0.598819434642792
0.340289652347565
-0.237538740038872
0.668804049491882
0.171734407544136
0.65840870141983
0.174471154808998
0.710771441459656
0.838039517402649
-0.34353768825531
-0.006661906838417
0.328645706176758
0.423748165369034
-0.327814280986786
-0.109548345208168
0.515215396881104
-0.240571811795235
0.922824263572693
-0.623449623584747
0.758876144886017
0.513284385204315
0.302249073982239
0.618907511234283
-0.352316319942474
0.747853100299835
0.091386377811432
0.608764052391052
0.879387736320496
0.79206794500351
0.243762865662575
-0.215313538908958
0.387006282806396
0.015961363911629
0.66884970664978
-0.421133995056152
0.101359196007252
0.936273634433746
-0.092455968260765
-0.538468360900879
0.254825621843338
0.698002815246582
-0.199696555733681
-0.416864573955536
-0.4060218334198
-0.067652329802513
-0.487625360488892
0.695760905742645
-0.113775864243507
-0.267389953136444
0.199985548853874
0.505195915699005
-0.115398213267326
-0.446032881736755
0.715830683708191
-0.584965825080872
0.356370031833649
0.249418362975121
0.273537695407867
-0.02411675453186
0.597253441810608
0.926880061626434
-0.365402042865753
0.669452369213104
0.520086109638214
0.914110958576202
0.616227567195892
0.460793435573578
-0.238371178507805
0.271840125322342
-0.453444600105286
0.839446187019348
0.697802186012268
-0.44926381111145
0.261346489191055
-0.033667117357254
-0.078922435641289
-0.053001210093498
0.733591914176941
-0.613638699054718
-0.380041897296906
0.349624335765839
0.362744510173798
0.343528926372528
-0.060809895396233
-0.467011213302612
-0.059686079621315
0.876753568649292
0.212992370128632
0.733922183513641
0.348591506481171
0.417107582092285
-0.484407484531403
0.906708776950836
0.783685743808746
0.401732683181763
0.200561493635178
-0.049963474273682
0.311650931835175
0.921084702014923
0.146975845098495
0.870729863643646
-0.187857255339623
-0.520655572414398
-0.322675704956055
0.916190326213837
-0.106471970677376
0.299853622913361
0.609631836414337
0.619601368904114
-0.487819969654083
0.929738998413086
0.467068016529083
0.718141317367554
0.7801393866539
-0.524357855319977
-0.05848428606987
0.526283204555512
-0.081297799944878
0.916573107242584
-0.543122947216034
-0.332599699497223
0.101531259715557
-0.352265954017639
0.449249386787415
-0.232698634266853
0.768628358840942
-0.063842311501503
0.228700309991837
0.28556302189827
0.176714658737183
-0.567852556705475
-0.362174928188324
0.879152774810791
-0.145104095339775
0.393279254436493
0.719764947891235
-0.277033925056458
-0.090419784188271
0.50642192363739
0.340221256017685
0.461315512657166
-0.342512011528015
0.296009361743927
0.800091683864594
0.270526945590973
-0.031081259250641
0.624862492084503
0.839478433132172
0.737925589084625
-0.564005315303803
0.345640659332275
0.899296224117279
0.54209840297699
0.398996472358704
0.832341730594635
-0.486893177032471
0.811272859573364
0.80020672082901
0.440075397491455
-0.450192868709564
0.710238754749298
-0.574718654155731
0.787905335426331
-0.382034063339233
0.019298687577248
-0.263326108455658
0.571357190608978
0.67687863111496
-0.023632183670998
0.864579200744629
0.367332577705383
-0.239008650183678
-0.59569263458252
0.090110495686531
0.31679579615593
-0.475878953933716
-0.221985086798668
0.416973829269409
0.605249643325806
-0.191785618662834
0.417325794696808
0.451021671295166
-0.299330711364746
-0.530145645141602
0.454471945762634
0.332195192575455
0.202533468604088
0.835629045963287
0.454967200756073
-0.498235464096069
0.639567792415619
0.303014725446701
0.099295571446419
0.499983906745911
-0.481164813041687
0.556272447109222
0.254035264253616
-0.596551179885864
0.10281652957201
0.168970242142677
0.413983345031738
0.025482907891274
0.866660237312317
-0.23296357691288
0.642040491104126
0.467360079288483
0.71315211057663
0.488653779029846
0.161385536193848
0.26396581530571
-0.036682292819023
0.301990807056427
0.289846122264862
-0.582891047000885
-0.443919241428375
0.446487605571747
-0.365017235279083
-0.482725739479065
-0.097796604037285
0.033638805150986
0.192137032747269
0.647886514663696
-0.482104301452637
0.094133496284485
0.714455544948578
0.211231052875519
0.064566716551781
0.135899573564529
-0.473739326000214
-0.137048617005348
0.405944406986237
-0.392265737056732
0.196836799383163
-0.05623959004879
-0.158466294407845
-0.196648612618446
-0.259494245052338
-0.291742444038391
0.811403810977936
0.331182539463043
0.150135844945908
0.259641200304031
0.268714994192123
-0.202761515974998
-0.164188995957375
-0.533501386642456
0.466983377933502
0.023939535021782
-0.616004049777985
0.723059833049774
-0.100960120558739
0.446033298969269
0.233215540647507
0.880515336990356
-0.190662577748299
-0.270618081092834
-0.367725372314453
0.763896405696869
-0.42762565612793
0.125169545412064
0.908444464206696
0.799261689186096
0.806226968765259
0.867143750190735
-0.025233134627342
-0.287295758724213
0.205922037363052
0.098302468657494
0.146522000432014
0.570418953895569
-0.227582201361656
0.294260412454605
-0.601311147212982
0.358813762664795
0.884678363800049
0.017309322953224
0.424375683069229
0.888739407062531
0.487212479114533
0.621801912784576
0.792687892913818
-0.341907441616058
-0.448452532291412
0.795211613178253
0.016178265213966
0.427890777587891
0.222425013780594
0.280384302139282
-0.483027756214142
0.309232592582703
0.834215104579926
0.40030375123024
-0.566507041454315
-0.360442757606506
-0.102955147624016
-0.549322009086609
0.006378635764122
0.324192404747009
0.327088236808777
0.167769223451614
0.531400561332703
0.499949932098389
-0.356007933616638
0.677207291126251
0.786721169948578
-0.52512139081955
0.836782693862915
-0.630190312862396
-0.143375620245934
0.669448792934418
0.719949185848236
0.03372386097908
0.329557240009308
0.253245800733566
0.914332032203674
-0.042139902710915
-0.042833790183067
-0.422840595245361
0.539523899555206
-0.126179590821266
-0.420073866844177
0.592314541339874
0.077755182981491
0.242251217365265
0.632271647453308
-0.416193127632141
-0.011432439088822
-0.235152080655098
-0.202401742339134
0.45636659860611
-0.432283222675324
0.229946702718735
0.24293240904808
-0.5243279337883
0.205946385860443
0.652256190776825
0.395423591136932
-0.365803003311157
0.589916050434113
-0.219614014029503
0.298495203256607
-0.323446333408356
0.336849868297577
0.715455234050751
-0.4436394572258
-0.389433801174164
0.867867767810822
0.902776956558228
0.853030920028687
0.119838923215866
0.326954752206802
0.09102188795805
-0.604040622711182
0.868846833705902
0.586054980754852
0.635242640972137
0.13663811981678
-0.408193230628967
0.872133433818817
0.187914252281189
-0.566994428634644
0.90247917175293
-0.250815749168396
0.660786986351013
0.142147451639175
-0.293164074420929
0.134187683463097
0.673551261425018
0.83410507440567
-0.597096145153046
-0.407186031341553
0.095215551555157
-0.425751209259033
0.425756305456162
0.747455477714539
-0.481839120388031
-0.330292701721191
-0.54010021686554
0.75088632106781
-0.462612271308899
-0.25666081905365
0.887297868728638
-0.179688975214958
-0.007572889328003
-0.303351402282715
-0.559638142585754
0.089853391051293
-0.184720739722252
-0.416115045547485
-0.153459712862968
0.449484944343567
-0.375149965286255
0.008929997682571
0.668989896774292
0.796217322349548
0.679250657558441
0.15610234439373
0.811327993869782
0.732615053653717
-0.497636556625366
0.364184707403183
-0.459698617458344
-0.599613070487976
0.515947937965393
0.187384650111198
0.193885281682014
0.885066568851471
0.567151069641113
-0.409213006496429
0.294410049915314
0.512166738510132
-0.05780591070652
0.833667397499085
0.344160705804825
-0.412015736103058
-0.257411599159241
-0.020075514912605
0.687173426151276
-0.043643474578858
0.647142648696899
0.138126611709595
0.182871237397194
-0.284052729606628
0.385173738002777
0.600026488304138
-0.583449482917786
0.03082586824894
-0.418471574783325
0.665091574192047
-0.256436824798584
-0.369346082210541
0.830176293849945
0.228452056646347
-0.147212609648705
0.160635411739349
-0.344833433628082
-0.431233286857605
-0.234053537249565
0.360855549573898
-0.082090243697167
0.435799419879913
0.472598791122437
-0.177507385611534
0.45800244808197
0.562022805213928
0.395980596542358
0.899148225784302
-0.142672076821327
-0.109475061297417
0.353265672922134
0.018856436014176
0.627187848091126
0.547285377979279
0.377341657876968
0.927521884441376
0.620468199253082
-0.362127125263214
-0.373466432094574
-0.043610349297524
0.580163240432739
0.079120814800263
0.801279306411743
0.657891392707825
0.66603434085846
0.486688733100891
-0.205712631344795
-0.517191588878632
-0.278873980045319
-0.293354213237762
0.171544134616852
0.176506355404854
0.126760333776474
0.854748070240021
0.654668986797333
0.882136046886444
0.402298450469971
-0.078795805573464
-0.272083282470703
0.081342197954655
-0.313620269298553
0.337778389453888
0.210539132356644
0.052769899368286
-0.530799269676209
-0.345605909824371
0.662227690219879
0.847636342048645
0.766078054904938
0.147991478443146
0.602464318275452
0.408840447664261
0.197325587272644
0.224367812275887
0.48273891210556
-0.091038778424263
-0.564799845218658
0.911194503307343
-0.021467581391335
0.303759634494781
0.856891393661499
0.614215433597565
-0.058753341436386
-0.458680689334869
-0.112764969468117
0.783174455165863
0.664683103561401
0.659443557262421
0.227473601698875
-0.342223525047302
0.389525413513184
-0.510314464569092
0.258443832397461
0.377859473228455
-0.017083868384361
0.150715872645378
0.538041412830353
-0.108090952038765
0.917039930820465
0.632409036159515
0.138095259666443
0.487690508365631
0.242530956864357
-0.34148633480072
-0.102700009942055
0.385318338871002
0.868094801902771
-0.17998780310154
-0.580296814441681
0.623878479003906
-0.409533262252808
-0.181386008858681
0.733921229839325
0.806285738945007
-0.471644699573517
-0.224312260746956
0.881595313549042
-0.078025683760643
0.149754509329796
0.777130603790283
0.838414549827576
-0.577680885791779
0.792174637317658
0.052241012454033
0.863437354564667
0.337080538272858
0.712028622627258
0.480181515216827
0.333313971757889
0.776306569576263
0.154878586530685
0.401414513587952
0.331489861011505
-0.535780012607574
0.363567411899567
0.598774313926697
-0.611072957515717
0.427529245615006
0.268960893154144
0.604209721088409
0.895059406757355
0.698563039302826
0.816756844520569
0.194036349654198
0.561998903751373
0.529774308204651
0.350623965263367
0.885028064250946
-0.272233426570892
0.17059414088726
-0.267472207546234
-0.212366923689842
-0.27004861831665
0.101098001003265
0.463983356952667
0.428369700908661
-0.045457437634468
-0.042250230908394
0.268271833658218
-0.289259552955627
0.835262894630432
0.916439354419708
0.005309537053108
-0.620494842529297
0.526531636714935
0.213721513748169
-0.515777349472046
0.041207447648048
-0.493158459663391
-0.521703243255615
-0.335859417915344
-0.311830043792725
0.653863191604614
0.330324709415436
0.016921535134316
0.071551211178303
0.355807483196259
-0.104359999299049
0.082660205662251
-0.169206634163857
0.704225122928619
-0.278253197669983
-0.135982170701027
-0.421405613422394
0.563303589820862
-0.091611817479134
0.640021979808807
0.184461817145348
-0.219590678811073
0.205370083451271
0.821722626686096
-0.199425563216209
-0.400510966777802
0.766286194324493
-0.099141821265221
-0.325484216213226
0.13416513800621
-0.08202375471592
-0.157436028122902
-0.522819697856903
-0.175907537341118
0.612493276596069
0.929061591625214
0.774093091487885
0.813979983329773
0.898936092853546
-0.29776793718338
0.33862566947937
0.06400940567255
0.280575096607208
0.541147470474243
0.661636769771576
-0.499488651752472
0.029663845896721
-0.375919222831726
0.008196353912354
0.85800039768219
0.392469584941864
0.080909326672554
0.24008721113205
0.899758756160736
0.5015709400177
0.480815291404724
0.717856764793396
0.095544956624508
-0.043399512767792
0.791651606559753
-0.603717505931854
0.303722232580185
-0.198222532868385
-0.017485573887825
0.458299219608307
0.555518388748169
0.640025854110718
0.152001157402992
0.129302859306335
-0.226981833577156
-0.113214299082756
0.656322062015533
0.313190668821335
-0.363847315311432
-0.265498578548431
0.487762629985809
0.496666729450226
-0.592307984828949
0.856499969959259
0.584648609161377
0.565417170524597
0.863150715827942
0.049029067158699
0.497178077697754
0.868107318878174
-0.492199599742889
-0.107240542769432
-0.038248986005783
-0.283404111862183
0.160344615578651
0.837012052536011
0.830710053443909
-0.386847317218781
-0.352772653102875
0.51882666349411
0.805262923240662
-0.020769044756889
0.359498530626297
0.294414520263672
0.589217901229858
0.534086585044861
0.040263518691063
-0.082119211554527
0.439048528671265
-0.186884894967079
0.648832201957703
0.779988050460815
-0.485984981060028
-0.461895704269409
0.870436608791351
0.360272288322449
-0.426594376564026
0.782152950763702
-0.455261647701263
0.079572528600693
0.300875604152679
-0.479138910770416
0.546140372753143
0.593801200389862
-0.055369928479195
0.681175827980042
-0.303665637969971
0.873095512390137
0.161527201533318
-0.451992332935333
-0.610007524490356
-0.052031010389328
0.83734804391861
-0.034575790166855
0.153100669384003
-0.082482144236565
-0.377648293972015
0.815873146057129
0.115858644247055
0.49590265750885
0.148074567317963
-0.437932670116425
-0.342860341072083
0.459664106369019
0.909649968147278
0.149353578686714
-0.469195187091827
0.038670614361763
0.49237859249115
0.286548465490341
-0.449187755584717
0.801498055458069
0.311501294374466
-0.213228181004524
0.301499873399734
0.095375068485737
0.34663525223732
0.276253521442413
-0.033944204449654
0.781504690647125
0.448285639286041
-0.209309265017509
0.923996984958649
0.343554377555847
0.375250339508057
0.398623526096344
-0.608915030956268
0.267676740884781
0.505563020706177
-0.504741787910461
0.736908376216888
0.910115361213684
-0.095218375325203
-0.521018445491791
0.638333678245544
0.900404751300812
0.016011118888855
-0.397285044193268
0.704752385616303
0.204553946852684
0.53993147611618
0.216899797320366
-0.083280637860298
0.260444462299347
-0.081302300095558
0.761082291603088
0.899643659591675
-0.30652916431427
0.117080636322498
0.21033151447773
0.638777911663055
0.151341751217842
0.095063500106335
-0.367505788803101
0.463212668895721
-0.264137089252472
-0.099628195166588
-0.024127334356308
-0.432395040988922
0.149962216615677
0.556454837322235
-0.547603845596314
0.532646894454956
0.696438074111939
-0.189731195569038
0.545919716358185
-0.512344539165497
0.226664274930954
0.073437102138996
-0.106855466961861
-0.326655328273773
-0.424679279327393
0.251451015472412
0.497887194156647
-0.368105113506317
-0.500878930091858
0.5368772149086
0.459226191043854
0.418369561433792
0.802448451519012
0.241228893399239
0.488415360450745
-0.108893230557442
0.124000668525696
0.480207622051239
0.629409492015839
0.550882756710053
0.355328917503357
-0.619213163852692
0.600503146648407
-0.604970753192902
0.839499354362488
-0.044626772403717
-0.440087974071503
-0.160203203558922
0.669588923454285
0.28781920671463
-0.592204451560974
0.072189822793007
0.36092084646225
-0.465476930141449
-0.561370432376862
0.128711670637131
-0.317581355571747
-0.304971754550934
-0.395868301391602
-0.093691125512123
-0.055696398019791
0.525355339050293
-0.152916386723518
0.722117781639099
-0.002044767141342
-0.421194911003113
0.35012423992157
-0.593136012554169
0.403197258710861
0.484309077262878
-0.392708659172058
-0.439606010913849
0.668049097061157
0.888197362422943
-0.474011242389679
0.359509617090225
0.357018291950226
0.747432112693787
0.203128218650818
0.831931233406067
0.542904615402222
0.810742139816284
0.627587199211121
-0.262246251106262
0.533898711204529
-0.288128852844238
0.073286399245262
0.084359154105187
-0.093947216868401
-0.577001392841339
0.587585270404816
0.691169440746307
-0.272246539592743
0.833465456962585
0.656306445598602
0.673873424530029
-0.012446939945221
0.930532038211823
-0.284169912338257
-0.518057107925415
0.127562373876572
0.163609638810158
-0.579290390014648
0.609915912151337
0.118565008044243
0.269543290138245
-0.498844265937805
-0.544725477695465
0.780863523483276
-0.122737005352974
0.831438601016998
0.795561790466309
0.482671082019806
-0.208002999424934
0.017595261335373
0.475417673587799
-0.506373822689056
0.24055951833725
0.697814524173737
0.515698790550232
-0.567207038402557
0.529235661029816
0.914166927337647
-0.302412748336792
-0.584396719932556
0.523991823196411
-0.399740755558014
-0.03577247262001
-0.308118343353271
0.304360806941986
0.178180411458015
0.84800910949707
0.415418028831482
0.075540103018284
-5.45978546142578E-05
-0.054242208600044
0.613126218318939
-0.435896813869476
0.027747586369515
0.723390579223633
-0.366901338100433
-0.27250337600708
-0.341514706611633
0.832724213600159
0.585140585899353
0.607481479644775
0.177850425243378
0.719164729118347
0.39433091878891
0.608012795448303
-0.122531250119209
-0.007052019238472
-0.060045495629311
-0.477681875228882
0.814812004566193
-0.474924921989441
0.916075050830841
0.250681400299072
0.095031753182411
0.125354528427124
-0.19006060063839
0.81558895111084
0.235263049602509
-0.035833239555359
0.090767733752728
0.165237456560135
0.514147460460663
-0.001400247216225
-0.1677355915308
-0.400789022445679
-0.076296553015709
-0.146857544779778
0.485038280487061
0.02796745300293
0.927263796329498
0.08073216676712
0.172675982117653
-0.536830544471741
0.014784440398216
-0.329273700714111
0.861324071884155
0.592812120914459
0.574557304382324
0.79625678062439
-0.430149555206299
-0.437798976898193
0.080749623477459
0.17259407043457
-0.537175238132477
-0.38285106420517
0.225001037120819
0.69293224811554
-0.311863541603088
-0.010305151343346
0.04102835059166
-0.543039858341217
0.857983350753784
0.703639268875122
-0.412859082221985
0.73504626750946
0.905013024806976
0.816273033618927
0.144807770848274
0.344992607831955
-0.611565887928009
0.381949603557587
0.876764893531799
0.18428897857666
0.124574810266495
0.480011463165283
0.542141437530518
0.766545057296753
-0.580576002597809
0.692477345466614
0.213757321238518
-0.416995704174042
0.869085431098938
0.02170404791832
0.21122120320797
0.371265053749084
0.413389176130295
-0.289729535579681
-0.253029525279999
-0.213434144854546
-0.616184651851654
-0.375960409641266
0.768991827964783
-0.618027210235596
0.556390941143036
-0.515819251537323
-0.485153377056122
0.442004203796387
0.335424482822418
0.628844559192658
0.49632740020752
-0.160055860877037
0.670365810394287
0.715367019176483
-0.395993769168854
0.708804130554199
0.456393480300903
0.578219652175903
0.712276637554169
-0.006520628929138
0.694634914398193
0.750254333019257
0.766057968139648
0.034179881215096
0.517318606376648
0.104485295712948
0.703803360462189
0.882753133773804
-0.261782765388489
0.18021896481514
0.906399548053741
0.600786089897156
-0.20708142220974
-0.284138321876526
-0.375192165374756
0.745035707950592
0.229918077588081
0.76984703540802
-0.525854289531708
-0.235756352543831
-0.248772189021111
0.542995035648346
-0.497936427593231
0.621292233467102
0.684823989868164
-0.252183675765991
-0.568880558013916
-0.022626295685768
-0.614950895309448
-0.573854625225067
-0.102027669548988
0.365838795900345
-0.506009221076965
0.585691750049591
0.279905885457993
-0.332421004772186
0.756336748600006
0.539763569831848
0.448837399482727
-0.047072723507881
-0.602008402347565
0.393002361059189
-0.515620589256287
0.280735462903976
0.194136038422585
-0.122088924050331
0.29444494843483
0.775313198566437
-0.290602385997772
0.782597303390503
0.859930396080017
0.410821169614792
0.550199210643768
0.603181123733521
0.920078158378601
0.057213231921196
0.025758609175682
0.881961345672607
0.695170879364014
0.047439083456993
-0.524120211601257
-0.214935943484306
0.87982964515686
0.375850081443787
-0.075923666357994
0.741703927516937
0.927163362503052
-0.375618398189545
0.404717147350311
-0.274507224559784
0.058480083942413
0.44158810377121
0.211895421147346
-0.282037079334259
0.616723656654358
0.56738406419754
0.688842415809631
0.218286693096161
0.739036023616791
-0.46289074420929
-0.558433949947357
0.271857500076294
0.441714465618134
-0.247817739844322
-0.124732032418251
0.848767518997192
0.49215167760849
-0.268265187740326
0.644632995128632
0.506906270980835
0.759496867656708
-0.153270438313484
0.169000804424286
0.664129555225372
0.319871723651886
-0.540298640727997
0.442346274852753
-0.472563028335571
-0.189967885613441
0.087411187589169
0.508011937141418
-0.07237021625042
0.079505883157253
-0.181716069579124
0.64425140619278
-0.36110532283783
-0.068483158946037
-0.486848592758179
0.912117481231689
-0.527671754360199
0.361655205488205
-0.534452080726624
0.478603065013886
0.057486981153488
-0.058330237865448
0.570802330970764
0.282334268093109
-0.628833472728729
-0.228799685835838
0.584982573986053
0.671971142292023
0.093971431255341
0.766627550125122
0.638745367527008
-0.065226957201958
-0.491123557090759
-0.083878919482231
0.347989797592163
-0.01691435277462
-0.325733304023743
0.12577897310257
0.493001818656921
-0.589321196079254
-0.58072417974472
-0.125719889998436
0.512615382671356
0.911268591880798
-0.057159811258316
-0.406108140945435
0.043176248669624
-0.38685131072998
0.860684454441071
-0.076518163084984
0.281102538108826
-0.619986116886139
0.334864616394043
0.280100435018539
0.276256740093231
0.254193127155304
0.242215067148209
0.031183883547783
0.077099733054638
0.550763666629791
-0.059602230787277
0.01022607088089
0.829738080501556
0.055308938026428
0.253831058740616
-0.156319662928581
0.333677500486374
0.864940702915192
0.309526652097702
0.686327934265137
-0.212682858109474
0.136576786637306
0.765109837055206
0.558402061462402
-0.53477817773819
0.607370257377625
0.690628468990326
-0.498800814151764
-0.252325117588043
-0.156506285071373
0.479227721691132
0.168109402060509
0.088455617427826
0.202130943536758
-0.26800125837326
-0.302517592906952
0.705419778823853
0.897870540618897
-0.45100212097168
0.767645299434662
0.577527463436127
0.144367843866348
0.062714338302612
0.789335489273071
-0.250882685184479
0.667157351970673
0.228975757956505
0.497124969959259
-0.308369040489197
0.521083772182465
-0.584367632865906
0.499164521694183
0.407552719116211
0.916268229484558
-0.175764933228493
0.309407621622086
-0.477427899837494
-0.466360449790955
0.235931009054184
-0.567281186580658
-0.527369916439056
-0.497201442718506
0.371830612421036
-0.247170224785805
0.288659512996674
0.191749721765518
0.450817942619324
0.374862670898437
-0.178195789456368
0.516864836215973
0.326410114765167
-0.081815525889397
0.864359438419342
0.394200086593628
0.010654643177986
0.487224102020264
0.13299372792244
-0.154304102063179
0.780411839485168
-0.209106370806694
-0.200630262494087
-0.627837181091309
-0.110155984759331
-0.1385707706213
0.47098296880722
-0.016817346215248
0.589768767356873
-0.226762130856514
0.034887477755547
-0.50944048166275
0.180705323815346
-0.010401114821434
-0.523403823375702
0.278364896774292
0.316508531570435
-0.493232131004334
0.830164611339569
0.804421722888947
-0.432437837123871
0.666466236114502
-0.355123817920685
0.101602576673031
-0.507999360561371
0.594720005989075
0.11492707580328
0.304884850978851
0.606643259525299
0.033130720257759
-0.196915969252586
0.248661652207375
-0.190204426646233
0.494777977466583
0.542837917804718
0.108250424265862
0.160260930657387
0.528927445411682
0.017428308725357
-0.448700845241547
0.607806503772736
-0.598285019397736
0.323291778564453
0.554954886436462
0.693220913410187
0.845287621021271
-0.365103244781494
0.712964415550232
-0.343993842601776
0.105909131467342
0.724356532096863
-0.378321766853333
-0.004938438534737
0.802817106246948
0.719099402427673
0.229373097419739
0.3109190762043
0.247376054525375
-0.016671165823937
0.129697322845459
-0.412712037563324
0.483660995960236
0.753452658653259
0.644047796726227
-0.524495780467987
0.049283623695374
-0.034927129745483
-0.187424764037132
-0.181103125214577
0.45242178440094
-0.03419440984726
-0.1463233679533
0.194399312138557
0.846765398979187
0.294989407062531
0.407461583614349
0.464652359485626
0.624335706233978
0.514560878276825
-0.120556578040123
-0.52944141626358
-0.265241682529449
-0.571488738059998
0.394048273563385
0.646198689937592
0.535000503063202
0.278206497430801
-0.542735993862152
0.465528786182404
0.109051696956158
0.468079030513763
0.607303023338318
0.78078031539917
-0.410520851612091
-0.205433174967766
0.471860885620117
0.377015948295593
0.356443047523499
0.311141908168793
-0.380435109138489
0.398283779621124
0.643590450286865
0.463647067546845
-0.590551137924194
-0.11738894879818
0.176130905747414
0.709367513656616
0.813790202140808
0.201943024992943
-0.015368238091469
0.92528247833252
0.626042008399963
0.660202980041504
0.893730103969574
0.260076642036438
0.022382825613022
0.874855637550354
-0.153240635991097
-0.568010687828064
0.868648409843445
0.37125951051712
0.097479648888111
0.84740936756134
0.708939075469971
0.068073377013207
0.546571552753449
0.472440123558044
0.346262991428375
0.432134866714478
-0.609737575054169
0.604964673519135
-0.39766401052475
0.502950131893158
0.504922449588776
0.432555437088013
-0.021856561303139
-0.449299156665802
-0.442306697368622
0.810573518276215
-0.504890143871307
0.512668550014496
-0.624198198318481
0.640890240669251
-0.611289501190186
-0.343507587909698
0.398741453886032
-0.430725753307343
-0.546416282653809
0.229637801647186
-0.024261966347694
-0.237339720129967
0.192490696907043
0.229226857423782
-0.047392934560776
0.899507761001587
0.615483820438385
0.108494974672794
0.074902072548866
0.496988892555237
0.42951700091362
-0.402867436408997
0.306645631790161
-0.470205843448639
0.819244980812073
0.859950661659241
-0.097358837723732
0.567610144615173
-0.186042860150337
0.037309482693672
-0.421305418014526
0.090706214308739
0.297266513109207
-0.488525390625
0.300721853971481
0.922149479389191
-0.125575259327888
-0.254195928573608
-0.078138336539269
-0.360516726970673
-0.002340853214264
0.742030739784241
-0.10310722887516
0.2222780585289
0.758923411369324
0.388268232345581
-0.400759279727936
0.593425273895264
-0.602090418338776
-0.046679243445397
0.763603329658508
-0.590130388736725
0.801058173179626
-0.143986001610756
-0.182415917515755
-0.402441561222076
-0.172202244400978
-0.577138185501099
-0.240223005414009
-0.494252264499664
0.027193814516068
-0.310525476932526
0.140834748744965
-0.442369103431702
-0.457538664340973
-0.238986775279045
-0.370788753032684
0.801057815551758
-0.616159558296204
-0.028714090585709
-0.341316819190979
0.924989521503449
-0.242291137576103
-0.376468777656555
0.855552971363068
-0.069407716393471
-0.308186769485474
-0.34385347366333
-0.221095308661461
-0.294636130332947
0.36270797252655
0.494341969490051
0.710385143756866
0.30372741818428
0.199729070067406
0.273428529500961
0.446361601352692
0.597642540931702
0.786228656768799
0.808429837226868
0.002058401703835
-0.383237361907959
0.007698819041252
-0.045739069581032
-0.174922749400139
0.673561155796051
0.174388453364372
-0.173758909106255
0.637217462062836
-0.006672471761704
0.7526895403862
-0.576904356479645
-0.322012305259705
0.151008829474449
0.356727242469788
0.812387466430664
-0.4502112865448
-0.514492511749268
0.214738473296165
0.848948240280151
-0.380130231380463
-0.32183712720871
-0.503973186016083
0.517438113689423
-0.005113631486893
0.49464738368988
-0.037317797541618
0.432475656270981
-0.254705250263214
0.601593315601349
0.732981860637665
0.119397833943367
0.849014401435852
0.09114532917738
0.102989375591278
-0.017851606011391
0.017946779727936
0.058063507080078
0.706819653511047
0.921693325042725
-0.208484426140785
0.556514620780945
0.645514309406281
0.739572107791901
-0.475832760334015
0.707971692085266
0.217746898531914
0.719907820224762
0.30575829744339
0.896228849887848
0.193307191133499
-0.22516043484211
0.809989869594574
0.233490109443665
-0.034816399216652
0.258076041936874
-0.623304069042206
0.91859894990921
-0.567347526550293
-0.608295559883118
0.68109005689621
0.463184416294098
0.865608692169189
-0.553741216659546
0.886150062084198
0.835292041301727
-0.24381859600544
-0.179821625351906
0.275297403335571
0.447082340717316
0.68362683057785
0.604949951171875
0.144261047244072
-0.626971065998077
0.702368199825287
0.047718897461891
0.910798668861389
-0.618704497814178
0.671456038951874
-0.045891329646111
0.915048658847809
0.874026000499725
0.729691863059998
-0.522592842578888
0.921096086502075
0.301940888166428
0.528030335903168
0.062019065022469
-0.177379265427589
0.736869692802429
-0.054241970181465
0.080882869660854
0.059407353401184
-0.591682374477387
-0.072775408625603
0.191882535815239
-0.249808505177498
-0.356586933135986
-0.228515550494194
-0.021184250712395
0.655930399894714
0.595764458179474
0.931594371795654
0.662345886230469
0.501738250255585
0.478571057319641
-0.188184723258019
0.859869420528412
0.406744956970215
0.70462030172348
0.864482641220093
0.223878845572472
0.49724680185318
0.32441520690918
-0.536090075969696
0.060843154788017
-0.001427486538887
-0.240654334425926
0.544270753860474
0.053545325994492
-0.290509641170502
0.512424230575562
-0.506542265415192
0.815755069255829
-0.205825909972191
-0.432957649230957
0.185900345444679
-0.471286237239838
0.871533989906311
0.013689026236534
0.557250082492828
0.744959473609924
-0.406648457050324
0.793669044971466
0.15710112452507
0.075207576155663
-0.276431977748871
0.181257337331772
0.014358028769493
-0.12544883787632
0.579900443553925
-0.170628324151039
-0.138541355729103
0.117977529764175
-0.128999963402748
0.414309293031693
0.481401562690735
-0.549638271331787
0.35565984249115
0.130174279212952
-0.530518293380737
0.30892026424408
-0.063603445887566
0.181844815611839
-0.143797680735588
-0.064834281802178
0.32151186466217
0.691818296909332
0.061778411269188
-0.559646546840668
0.144648253917694
-0.273959517478943
-0.364853978157043
0.207019180059433
0.718431115150452
0.639969944953918
-0.166703119874001
0.417000710964203
0.272510558366776
-0.256606996059418
-0.105360105633736
-0.535981833934784
-0.632316529750824
0.509326696395874
0.927186727523804
0.31392502784729
0.045124247670174
0.144107028841972
0.385272175073624
-0.045104920864105
0.419578373432159
-0.282831430435181
0.564197480678558
0.362627804279327
0.808669447898865
0.200625032186508
-0.094023212790489
0.286384165287018
0.491210401058197
0.345823585987091
-0.367216289043427
-0.262633323669434
0.598144710063934
0.087801314890385
0.607443153858185
0.901749610900879
0.102135971188545
0.587100386619568
0.224477514624596
0.850702941417694
-0.42140656709671
0.143581852316856
-0.587364554405212
0.814886271953583
-0.358081340789795
-0.603326976299286
-0.389228999614716
-0.583128333091736
-0.556723117828369
-0.506843209266663
-0.472777187824249
0.901647627353668
0.499851107597351
-0.481125771999359
0.386765003204346
0.269412994384766
0.339290231466293
-0.503556668758392
0.167757868766785
0.36002653837204
0.5745809674263
0.701334297657013
-0.056896239519119
0.052433833479881
0.524060964584351
0.378243893384933
-0.113618120551109
0.12672583758831
0.506993591785431
0.020189911127091
-0.592558860778809
0.609501421451569
0.10013310611248
0.081965923309326
0.031502112746239
0.410092562437058
0.707394301891327
0.834903419017792
0.635906934738159
0.423158586025238
0.520681917667389
0.208493947982788
0.590088784694672
-0.25793319940567
0.578678607940674
-0.35873544216156
-0.454983532428741
-0.441754281520844
-0.356754183769226
-0.565397560596466
-0.479091465473175
-0.515486359596252
0.639645099639893
0.589844405651093
-0.610174298286438
0.835654556751251
-0.080568417906761
-0.402102887630463
-0.501254737377167
0.153215304017067
0.548207521438599
0.538220942020416
-0.100035414099693
0.1229642406106
0.529760956764221
0.460801362991333
0.590575337409973
0.406397223472595
0.268441140651703
0.881769835948944
0.907659590244293
-0.336848378181458
0.189153835177422
0.138318061828613
-0.341371536254883
0.306736558675766
-0.116204813122749
0.2592633664608
0.416787922382355
-0.14590822160244
0.253415644168854
0.436730653047562
-0.122591808438301
0.338972002267838
0.834588825702667
-0.435001909732819
0.393925189971924
0.841819167137146
0.384317278862
-0.306597173213959
0.079513341188431
-0.013184353709221
0.462168693542481
0.511965572834015
0.378084421157837
-0.252174258232117
0.801401555538178
-0.578238070011139
0.589142262935638
0.884841620922089
0.322215259075165
0.598935067653656
0.186017125844955
0.679038166999817
0.902040362358093
0.466851651668549
0.006996124982834
-0.346387624740601
-0.605238378047943
0.377544820308685
-0.617591559886932
-0.437893271446228
0.128446340560913
-0.625303983688355
-0.038366764783859
-0.327314972877502
0.172377735376358
0.386234700679779
0.616794347763062
-0.195210114121437
-0.25286853313446
-0.507612884044647
0.398996323347092
-0.025237068533897
0.384294450283051
-0.374312341213226
0.297866821289062
-0.192336812615395
-0.36821323633194
0.660058200359345
-0.054957836866379
-0.148531034588814
0.423195511102676
0.589045703411102
-0.530957996845245
0.73109233379364
-0.567776381969452
-0.55368584394455
0.414476811885834
-0.191484972834587
0.097221963107586
-0.617056667804718
0.272626876831055
0.080881714820862
-0.144587352871895
0.261978805065155
-0.573692679405212
0.817041873931885
0.08417534083128
0.86290168762207
0.772056818008423
0.527585446834564
-0.409754574298859
0.923076093196869
-0.069326177239418
0.442280054092407
-0.629398763179779
0.602033019065857
-0.196132317185402
0.143264606595039
-0.461409628391266
0.802030146121979
-0.137266263365746
-0.322951257228851
0.188692256808281
0.833334565162659
-0.446239769458771
-0.451165080070496
-0.347016274929047
-0.571310639381409
0.731095373630524
0.349256187677383
-0.603997707366943
-0.51727956533432
0.195722490549088
0.518133044242859
-0.123653873801231
0.515410661697388
-0.486073732376099
-0.200125768780708
0.516722977161408
0.442093014717102
0.927083790302277
0.237836390733719
0.007228896021843
-0.436698853969574
0.469688415527344
0.609895348548889
0.305905938148499
0.683733999729157
-0.447550535202026
-0.284442842006683
-0.574702024459839
0.149209558963776
0.437068551778793
0.492634057998657
-0.623528003692627
0.728627502918243
-0.538004159927368
0.18350613117218
0.718898475170136
-0.17149131000042
0.232710480690002
-0.463500738143921
0.502459287643433
0.859500110149384
-0.38265323638916
-0.633963465690613
-0.413489520549774
0.274667948484421
0.76476389169693
-0.402617454528809
-0.439252436161041
0.196618631482124
0.739653706550598
-0.442382454872131
0.92357063293457
0.789038717746735
0.796423077583313
0.293090999126434
0.16039477288723
0.619393646717072
0.736412644386292
0.068274237215519
-0.133856430649757
0.452751636505127
-0.091148748993874
-0.55590146780014
0.069146238267422
-0.105212584137917
-0.141994908452034
0.722659051418304
0.12349097430706
0.429844975471497
-0.595601916313171
0.001480311155319
0.482249975204468
0.339570164680481
-0.628282964229584
0.93466705083847
0.438410341739655
0.402559220790863
0.469603598117828
-0.419544577598572
-0.029002547264099
-0.485288739204407
0.57691103219986
0.317800223827362
0.01730914413929
-0.616991698741913
0.829241216182709
-0.087417319417
0.603508114814758
0.518121123313904
0.499550938606262
-0.191474571824074
-0.033578157424927
-0.420522570610046
0.781823754310608
0.341508805751801
0.937296032905579
0.109515897929668
-0.024601921439171
0.863950073719025
0.545179486274719
0.732373595237732
0.012364372611046
0.685154736042023
0.088799141347408
0.282824456691742
-0.604054868221283
-0.191554561257362
0.518352150917053
-0.501484453678131
0.467061758041382
0.227211758494377
0.8688725233078
-0.51479184627533
-0.223366603255272
-0.355838656425476
-0.413689851760864
-0.603028655052185
0.650465667247772
0.383674263954163
0.634212732315064
0.791548609733582
-0.282578706741333
-0.366655588150024
0.775202333927155
0.750750482082367
0.454615116119385
-0.521697640419006
0.568997621536255
0.851497352123261
0.886297523975372
0.066570773720741
-0.405068099498749
0.344253599643707
-0.258545994758606
-0.354913711547852
0.63963520526886
0.022941336035729
0.930514514446259
0.459756433963776
0.313619703054428
0.04040090739727
-0.537164270877838
-0.373837232589722
0.135184317827225
0.909535884857178
-0.139761343598366
0.680818796157837
0.480748176574707
-0.421251535415649
0.060032457113266
-0.307019054889679
-0.147262766957283
0.039996445178986
0.673348844051361
0.673569917678833
0.506452202796936
-0.414777636528015
0.649313628673553
0.647174298763275
-0.32623964548111
-0.230900213122368
-0.575236439704895
-0.571046531200409
-0.407781541347504
-0.395054399967194
-0.271670997142792
-0.125197038054466
-0.200527414679527
0.018938720226288
0.548233509063721
0.281205117702484
-0.477854192256928
0.415573537349701
0.821883201599121
0.204582929611206
0.382537722587585
-0.623514592647553
0.541644096374512
0.552813708782196
0.509811580181122
0.046301171183586
-0.006481811404228
0.188424870371819
0.862712979316711
-0.33644562959671
-0.457487523555756
-0.015726462006569
-0.480723977088928
0.855818331241608
-0.577125191688538
0.203138947486877
-0.633859872817993
-0.393275797367096
-0.247132852673531
0.672956228256226
-0.402576982975006
-0.185471668839455
-0.497534692287445
-0.185275688767433
0.302807092666626
-0.444844007492065
0.627713561058044
-0.384495675563812
-0.364647924900055
0.902731060981751
-0.331638991832733
0.266580313444138
0.425698459148407
-0.528266847133637
0.008144825696945
-0.173201993107796
0.434460878372192
-0.002617329359055
0.077308230102062
0.255433261394501
0.48563814163208
-0.156259551644325
0.780776977539063
-0.161551401019096
-0.034447625279427
0.300168454647064
-0.106511428952217
-0.506377220153809
-0.06976418197155
0.449619770050049
0.535851120948792
0.607511162757874
0.666701853275299
0.608990907669067
0.135099872946739
0.769389510154724
0.630033671855927
-0.454950332641602
0.11094306409359
0.435188919305801
0.58771413564682
0.063383333384991
-0.383218288421631
0.562406718730927
0.104727111756802
0.196547567844391
0.402867078781128
0.168370425701141
0.597061097621918
0.621504127979279
-0.157684996724129
-0.620913803577423
0.585639536380768
0.915752351284027
0.467189729213715
-0.421705007553101
0.289375245571136
0.894510686397553
0.189858660101891
-0.391537547111511
0.768040060997009
-0.028458371758461
0.462493360042572
0.172904074192047
0.876181542873383
0.779403328895569
0.328220129013062
-0.065126046538353
-0.435650765895844
0.840717077255249
0.196456119418144
0.640850365161896
-0.261901021003723
-0.303251206874847
-0.307843744754791
-0.527482211589813
-0.326162695884705
0.007652565836906
-0.140493080019951
0.289040714502335
-0.252444922924042
0.69767028093338
0.624866366386414
-0.320208966732025
0.42539656162262
0.527595996856689
-0.31404846906662
-0.038156509399414
0.423601567745209
-0.137338325381279
-0.267781615257263
0.56327098608017
0.362150430679321
0.710902750492096
-0.038449659943581
0.798361659049988
0.032555177807808
0.330463051795959
0.914572179317474
0.559165716171265
0.124849155545235
0.701914310455322
-0.386063396930695
0.413484364748001
0.697415590286255
-0.303137481212616
0.544576644897461
-0.61948424577713
0.143229529261589
0.097149655222893
-0.182901307940483
0.080771170556545
0.196651205420494
-0.009367480874062
0.294344186782837
-0.619407415390015
0.77729994058609
0.405546545982361
0.819908559322357
0.357962727546692
-0.56396359205246
-0.577205836772919
0.929215013980866
-0.545536875724793
-0.054259642958641
0.751989662647247
-0.293765723705292
0.909739911556244
0.009420484304428
0.640376091003418
-0.427192986011505
-0.581972181797028
-0.423290967941284
0.088347479701042
0.836430132389069
0.212575882673264
-0.210238113999367
0.909827589988709
0.794836401939392
0.544987261295319
-0.001009106636047
-0.054028213024139
0.849656045436859
0.628714263439178
0.397684395313263
0.08814562112093
0.834267377853394
0.292504280805588
-0.530037522315979
-0.027782320976257
0.785666763782501
0.65608936548233
-0.520966053009033
0.238597214221954
0.191783025860786
0.740473389625549
0.71378630399704
-0.015558540821076
0.431160718202591
-0.615514516830444
-0.40902841091156
-0.347546517848968
0.394029140472412
0.243497624993324
0.010860204696655
0.675866842269897
0.146018385887146
0.834089815616608
0.452440023422241
0.874774813652039
-0.09857003390789
0.103473380208015
-0.527753472328186
0.007681548595428
0.564425349235535
0.281967341899872
-0.054386585950852
0.216347306966782
-0.441287755966187
0.028310164809227
0.172206863760948
-0.088291510939598
-0.295930027961731
0.37932938337326
-0.198744788765907
0.254341304302216
0.734614849090576
0.914466500282288
0.534770309925079
-0.626032769680023
0.160965010523796
0.767592549324036
0.545299708843231
0.25388115644455
-0.06714378297329
0.557818114757538
-0.633472800254822
-0.514567494392395
0.350619316101074
0.231266319751739
0.403361558914185
0.200074851512909
-0.5701584815979
0.899816155433655
0.867932438850403
0.59482616186142
-0.024675011634827
0.419233649969101
-0.419498801231384
-0.34404194355011
0.660771191120148
0.622764468193054
-0.474246501922607
-0.288424730300903
0.484609067440033
0.432418763637543
0.937833189964294
-0.412355124950409
0.361248761415482
-0.45080441236496
0.363831400871277
-0.299044251441956
0.643180191516876
-0.489411354064941
0.48976194858551
0.748891770839691
-0.192628189921379
-0.287309765815735
-0.175087496638298
0.437848746776581
0.477416694164276
0.740018784999847
-0.579065918922424
0.754046380519867
-0.582274377346039
-0.327047944068909
0.583818137645721
0.30905020236969
0.438668072223663
-0.20190854370594
0.603927850723267
0.850302934646606
0.89485776424408
0.461489796638489
0.420030266046524
0.2868532538414
0.078616634011269
0.822049915790558
-0.213672801852226
-0.033970639109612
0.901900112628937
-0.06941868364811
0.222733020782471
0.359575510025024
0.430435657501221
-0.553270757198334
-0.148316815495491
0.361044704914093
-0.441565752029419
0.509669601917267
-0.061818659305573
-0.28985458612442
0.527121841907501
-0.303266882896423
-0.323795735836029
0.155561298131943
-0.226637080311775
0.057347252964974
0.372114688158035
0.434861063957214
-0.036773040890694
-0.006398692727089
0.915984153747559
-0.337003409862518
-0.29204124212265
0.416677474975586
-0.03482423722744
-0.613734602928162
0.156189143657684
0.792624175548553
0.503328621387482
-0.063383206725121
0.291194528341293
0.639904677867889
0.51034289598465
0.281852096319199
0.232434496283531
0.225988805294037
0.049161568284035
0.744908332824707
0.859832465648651
0.815531849861145
-0.199191346764565
-0.506170332431793
0.200872018933296
0.237785920500755
-0.309060633182526
-0.600693821907043
0.919042468070984
-0.26904559135437
0.232158854603767
0.424753844738007
-0.417795062065125
-0.366408705711365
0.614487230777741
0.000825047492981
0.778446912765503
0.869601964950562
0.431343615055084
0.85914558172226
0.836226642131805
-0.40933495759964
-0.346676588058472
0.654186964035034
0.328907012939453
-0.255744755268097
0.117283068597317
-0.627942383289337
0.695866405963898
0.435938119888306
0.032947674393654
-0.314068853855133
0.882469713687897
0.930974543094635
0.899148404598236
-0.392609596252441
0.68324226140976
0.823972642421722
-0.11303673684597
0.368542075157166
0.235313698649406
0.217824578285217
0.861211180686951
-0.289397835731506
0.229775965213776
0.213908910751343
0.245956584811211
-0.027215212583542
0.559162080287933
-0.516469895839691
-0.56134694814682
-0.462670683860779
-0.223393216729164
-0.148455038666725
-0.363214612007141
0.636043548583984
-0.169949755072594
0.517420947551727
0.375268995761871
0.255590051412582
0.265411794185638
0.191332891583443
-0.037545472383499
0.468040406703949
-0.555617928504944
0.809537649154663
0.230519786477089
0.834782302379608
0.416935563087463
-0.15659074485302
0.768957078456879
-0.500918626785278
0.655379176139832
0.573769271373749
0.045066848397255
0.342046618461609
-0.371079206466675
-0.615851581096649
-0.567848861217499
0.057555377483368
0.586752235889435
0.076231434941292
-0.28149002790451
0.400007516145706
0.860543429851532
-0.06067119538784
0.256185680627823
0.875711500644684
-0.035145416855812
-0.344617903232574
0.803557574748993
0.197872370481491
0.654058873653412
0.856186151504517
-0.050201743841171
0.063313566148281
0.028082266449928
0.309270560741425
0.857142090797424
-0.185703501105309
0.264757633209229
-0.150288805365562
-0.45824807882309
0.642827332019806
-0.271462321281433
0.422588527202606
0.877440810203552
0.885484993457794
-0.389343559741974
0.845106422901154
-0.290256500244141
0.737702250480652
-0.568838179111481
-0.161332681775093
-0.177485242486
0.314036875963211
0.239173352718353
-0.251993358135223
-0.380916059017181
0.90533721446991
-0.11004664003849
-0.55775797367096
-0.397890686988831
0.775531649589539
-0.342544674873352
0.081766434013844
-0.340600788593292
-0.402299761772156
-0.278641939163208
0.202148482203484
0.19733077287674
0.833639562129974
-0.447007477283478
0.007208332419395
0.935815811157227
-0.280358135700226
0.638449907302856
-0.560309112071991
-0.272033095359802
0.017745330929756
-0.092218682169914
-0.40801352262497
-0.0703194886446
0.449941337108612
0.468196272850037
-0.061739936470985
-0.221878930926323
0.782772362232208
0.021597072482109
0.047470659017563
0.327861428260803
-0.617765486240387
-0.39585268497467
0.058723449707031
0.306698620319366
0.051482111215592
-0.08476497232914
-0.535565376281738
-0.633028328418732
0.81803697347641
-0.456167221069336
-0.49779087305069
0.135321110486984
-0.114971414208412
0.187268123030663
0.887120842933655
0.623906195163727
-0.371030807495117
-0.381020069122314
0.59369033575058
0.838632166385651
-0.015485659241676
-0.434523344039917
0.363630056381226
-0.582743287086487
-0.438911497592926
-0.317362070083618
0.33214271068573
-0.30269056558609
0.612222909927368
0.127145379781723
-0.160583183169365
0.443579912185669
0.798665285110474
0.737013757228851
-0.054729163646698
-0.354411661624908
-0.014437854290009
-0.361271381378174
0.421849191188812
0.568973064422607
0.859164476394653
0.403571367263794
-0.218180045485497
0.568699717521668
-0.236278370022774
0.422184973955154
-0.376032948493958
0.845575869083405
-0.219190940260887
-0.102442517876625
-0.274035632610321
0.357732564210892
0.52081960439682
-0.016769945621491
0.889720618724823
0.923435986042023
0.059724420309067
0.424006581306458
0.100770749151707
0.594582438468933
0.834632992744446
0.574732899665833
0.601660549640656
-0.148197069764137
0.635650932788849
0.723436892032623
-0.468895435333252
0.927613615989685
0.028898417949677
-0.612588346004486
0.157864779233933
-0.419123649597168
0.056305959820747
0.0053671002388
0.068882867693901
0.810118973255158
-0.230809077620506
0.575550854206085
0.372494608163834
0.131348863244057
-0.034307911992073
0.37999552488327
0.233933612704277
-0.418755948543549
0.196999669075012
-0.094075188040733
0.088283583521843
-0.360249102115631
-0.272512972354889
0.848016321659088
-0.400259017944336
-0.506555378437042
0.572355031967163
0.917860209941864
0.524233400821686
0.923653244972229
-0.004099175333977
0.915439009666443
-0.29926723241806
0.453633666038513
0.064521655440331
0.257509231567383
-0.565729081630707
0.617254197597504
-0.259611785411835
-0.334396541118622
0.244012534618378
0.102441668510437
-0.622737884521484
-0.202310219407082
-0.301030993461609
0.40566748380661
-0.138107642531395
-0.136273369193077
-0.461788415908814
0.732224583625793
0.069346703588963
0.400346517562866
0.804253935813904
0.832512021064758
0.553603768348694
0.309684127569199
0.588051497936249
-0.476964831352234
-0.478042602539063
-0.328091263771057
-0.521690428256989
-0.271540403366089
-0.151664182543755
0.366391688585281
0.534112632274628
-0.300223886966705
0.548777282238007
0.24214006960392
-0.425992131233215
-0.402966022491455
0.408335357904434
0.693428993225098
-0.548215985298157
0.755954802036285
0.522815883159637
-0.304629564285278
0.688879728317261
0.78902405500412
-0.304113149642944
-0.369633316993713
0.319279134273529
-0.300074219703674
0.615655362606049
-0.385827302932739
0.438522338867188
0.062459394335747
-0.4414102435112
0.772951364517212
0.169511288404465
-0.302425265312195
-0.419040262699127
-0.407154142856598
0.926262378692627
0.536720991134644
0.203967079520226
0.712159276008606
-0.508078515529633
-0.246031865477562
-0.17927859723568
-0.280478656291962
0.241121336817741
0.164759129285812
-0.602746427059174
-0.399992883205414
0.831745505332947
0.016623675823212
0.482349455356598
0.55171412229538
-0.534809648990631
0.001774281263351
0.095200076699257
0.770870566368103
-0.095372036099434
-0.622276544570923
-0.508230984210968
0.674202263355255
0.216956719756126
0.811147630214691
-0.592857956886292
0.530267596244812
-0.578370273113251
-0.405067026615143
0.772915363311768
0.901866793632507
0.304330229759216
0.821413218975067
-0.495136201381683
-0.412115871906281
-0.094789668917656
0.215138301253319
0.748850107192993
0.400883108377457
-0.29272848367691
-0.153796032071114
0.21156519651413
-0.355583131313324
-0.276329636573791
-0.087491229176521
0.418339133262634
-0.358995854854584
0.825529515743256
0.579354107379913
0.10929586738348
0.028470829129219
-0.124513223767281
0.057628646492958
0.239533454179764
-0.471989035606384
0.913351237773895
-0.263973414897919
-0.152989372611046
-0.041342362761498
-0.046412155032158
0.329489409923553
0.201821491122246
0.403195142745972
-0.32705819606781
-0.536541759967804
0.594267189502716
0.408913642168045
0.713145256042481
0.356916427612305
-0.106284633278847
-0.570829510688782
-0.349557995796204
-0.157689288258553
-0.02713368833065
0.928423583507538
0.111094534397125
0.396172076463699
0.48856121301651
0.626469314098358
-0.053212270140648
0.574225723743439
-0.020377889275551
-0.598100364208221
-0.163100823760033
0.30422979593277
0.377605497837067
0.20167276263237
-0.620908796787262
0.353842318058014
-0.230519726872444
0.039575353264809
0.030293434858322
0.9117231965065
-0.107498988509178
-0.19504813849926
0.059893503785133
0.074681222438812
0.292602717876434
0.206296652555466
0.251849770545959
0.208919733762741
-0.100851163268089
0.323071122169495
0.455838322639465
0.243823885917664
0.407888114452362
0.2729871571064
0.374499171972275
0.879617512226105
0.059268236160278
-0.020096316933632
-0.550686001777649
0.373753398656845
0.20654721558094
-0.218325838446617
-0.459629058837891
-0.623631238937378
-0.208064869046211
0.936747908592224
0.508452594280243
-0.296617388725281
-0.594730019569397
0.626089036464691
0.149361222982407
0.456841468811035
0.745689749717712
0.679760158061981
-0.527974247932434
0.736832559108734
0.593847930431366
-0.310010015964508
-0.217477306723595
0.397861957550049
0.589599609375
0.018499746918678
0.464679956436157
-0.556092143058777
0.178611129522324
0.064346455037594
0.591749310493469
0.076247707009316
0.060210019350052
-0.23391829431057
0.284782111644745
-0.387381076812744
0.593979418277741
-0.237459823489189
-0.506303787231445
-0.119935438036919
0.868818938732147
-0.003685101866722
0.104529581964016
0.220611780881882
0.513471066951752
0.642145037651062
0.356654047966003
0.594878554344177
0.853881299495697
0.917065620422363
0.823999166488647
0.845480501651764
0.075040213763714
0.751228511333466
0.216572090983391
0.128068923950195
-0.213780388236046
-0.423567950725555
0.708973407745361
-0.421142220497131
0.41540265083313
0.597922623157501
0.472367167472839
-0.128378197550774
0.730587065219879
0.595771312713623
-0.15288220345974
0.138014137744904
0.254971861839294
-0.457029104232788
0.143239140510559
0.814206659793854
0.805121600627899
-0.4918252825737
-0.121739968657494
-0.035587295889855
0.698612809181213
0.323754251003265
-0.603502690792084
0.229773640632629
0.151495978236198
-0.233497604727745
0.397277444601059
0.667064607143402
0.797767460346222
0.524425268173218
-0.15650449693203
0.265931189060211
0.618299782276154
-0.067140266299248
0.034167900681496
0.201866418123245
0.733444094657898
0.867071986198425
0.390350639820099
0.701769948005676
-0.597988605499268
0.653718292713165
-0.177136018872261
-0.303641974925995
-0.332175195217133
0.909239828586578
-0.589222192764282
0.150870874524117
0.717116892337799
-0.129203572869301
0.751850605010986
0.474423050880432
0.368450105190277
-0.430512666702271
0.563510775566101
0.433722048997879
0.409722089767456
-0.39214026927948
-0.2873894572258
0.165373265743256
0.005494117736816
-0.376216650009155
0.66381561756134
-0.541379153728485
-0.500927686691284
0.069341570138931
0.021203994750977
0.048739641904831
-0.421876072883606
-0.167335644364357
-0.285516738891602
0.812559068202972
0.305379182100296
0.332204341888428
-0.077341601252556
-0.594553470611572
-0.487790822982788
-0.087532535195351
0.386709034442902
0.782596945762634
-0.472175598144531
-0.385469675064087
0.633545577526093
0.237800419330597
0.908529877662659
-0.497234463691711
-0.437171399593353
0.354242146015167
0.758331060409546
0.753070950508118
0.326067179441452
0.278030395507812
0.834386348724365
0.400570601224899
0.333401143550873
0.023973435163498
0.862064480781555
0.248234793543816
0.56217622756958
0.35555425286293
0.734903454780579
0.512226998806
-0.081771776080132
0.666388750076294
0.85128927230835
0.438208639621735
-0.214813038706779
0.648003697395325
0.174711778759956
-0.113736525177956
0.444434940814972
-0.580193042755127
0.46573942899704
0.637947082519531
0.709015846252441
0.542097747325897
0.359291076660156
-0.096342012286186
0.732089221477509
0.646168410778046
-0.209786996245384
0.153017580509186
0.018144100904465
0.589262843132019
0.661417365074158
-0.419650316238403
-0.47463446855545
0.037037327885628
0.865398347377777
0.521208643913269
-0.011282175779343
0.613607287406921
0.174093335866928
-0.038890570402145
-0.002836987376213
-0.548465490341187
0.485576212406158
-0.124108508229256
0.695272445678711
0.609934628009796
-0.101316168904305
0.567300200462341
0.045022934675217
0.370486795902252
0.576707184314728
0.63015878200531
0.263943791389465
0.220742613077164
-0.494687736034393
0.866999447345734
0.401869803667069
-0.56931060552597
0.889594435691834
0.255601495504379
-0.35301798582077
0.013467967510223
0.400201201438904
0.641476154327393
-0.206569209694862
0.376146823167801
-0.546625137329102
-0.359965801239014
-0.042701900005341
0.934354841709137
-0.44056624174118
0.450574040412903
-0.585512042045593
0.633453190326691
-0.067403092980385
-0.532900273799896
-0.534197807312012
-0.213755920529366
-0.059101536870003
0.620182752609253
0.530082285404205
0.275751650333405
-0.036836683750153
-0.03034171462059
-0.038657933473587
0.583049058914185
0.538990795612335
0.426612734794617
0.932193696498871
-0.015021026134491
-0.061248451471329
0.201265588402748
-0.592420399188995
0.314145684242249
0.902166843414307
0.890055000782013
0.177147731184959
-0.342770636081696
0.509213924407959
0.5567986369133
0.355111479759216
0.676664590835571
0.432888209819794
0.632843792438507
-0.367027163505554
0.675808370113373
0.245367407798767
-0.437574803829193
-0.124727144837379
-0.185787901282311
-0.194457098841667
0.029881522059441
0.415808379650116
-0.112977370619774
0.730087637901306
-0.152484014630318
0.327087700366974
-0.577760577201843
-0.297749161720276
-0.097414448857308
-0.391076326370239
-0.459433853626251
-0.117376819252968
0.894584596157074
0.15509982407093
0.797472894191742
0.859356224536896
0.031891271471977
-0.416369736194611
-0.014095336198807
-0.221165999770164
-0.214229807257652
0.457722723484039
-0.62204509973526
0.220546811819077
-0.622382164001465
0.468333184719086
-0.085599020123482
0.928889334201813
-0.034466609358788
-0.412929892539978
0.71082729101181
-0.343270719051361
0.787850439548492
-0.439070403575897
0.044555425643921
0.118077658116817
0.121757157146931
-0.18919526040554
0.609957814216614
-0.524348318576813
0.521785974502564
-0.627751588821411
0.139762058854103
-0.390480101108551
-0.139675721526146
0.199732482433319
-0.499245464801788
0.729700267314911
-0.195143148303032
0.857159972190857
0.540286242961884
-0.225436761975288
0.442020535469055
-0.63356351852417
-0.152377471327782
-0.196471109986305
0.728515326976776
-0.526728391647339
0.223893344402313
0.444866597652435
-0.59659743309021
-0.04500225186348
-0.271208703517914
0.273844122886658
0.778243184089661
0.277347952127457
0.725800454616547
-0.516407668590546
0.534286558628082
-0.011088743805885
-0.120290473103523
-0.252159237861633
0.094041399657726
0.092139825224876
-0.522994637489319
0.253186732530594
0.250345468521118
0.392526686191559
0.418894678354263
-0.508355438709259
0.510372340679169
-0.094968155026436
0.634167313575745
-0.224966004490852
-0.456908941268921
-0.047861441969872
0.276389896869659
-0.540404558181763
-0.10708312690258
0.434259712696075
-0.523863136768341
0.748778343200684
0.623352110385895
0.198940858244896
0.903579771518707
0.021207913756371
-0.616803705692291
-0.071894630789757
0.656272172927856
0.641330718994141
0.113030984997749
-0.354816317558289
-0.229613736271858
0.477765500545502
-0.078871235251427
0.831723928451538
-0.056642666459084
0.372622936964035
-0.102566793560982
-0.441274344921112
0.061451375484467
0.234636098146439
-0.260899782180786
-0.307588338851929
-0.573967516422272
0.210030287504196
0.186998292803764
0.42979222536087
0.239032685756683
-0.515360176563263
-0.204666033387184
0.433751404285431
-0.396730720996857
0.674181759357452
0.714946806430817
0.404447108507156
-0.056302666664124
0.272915571928024
-0.354737162590027
0.366271376609802
-0.372873425483704
-0.340443909168243
-0.221498712897301
0.337840497493744
0.144390761852264
-0.419957935810089
-0.53865772485733
-0.500272035598755
-0.081923469901085
-0.048082500696182
0.231703549623489
0.871872425079346
0.380229115486145
-0.228509679436684
0.504732668399811
-0.254892885684967
0.011038705706596
-0.092322364449501
0.352919697761536
0.232252836227417
0.76480233669281
0.816972374916077
0.629299819469452
0.626132011413574
-0.375318586826324
-0.321918845176697
-0.448548555374146
0.307283341884613
-0.504002749919891
-0.474517345428467
0.313810467720032
0.452556729316711
0.866466462612152
0.39240688085556
0.734123885631561
0.482412457466126
0.47517603635788
0.889047086238861
0.097167298197746
0.684788346290588
-0.58998566865921
0.635761260986328
0.848703742027283
0.411913126707077
-0.27953690290451
-0.424929857254028
0.85172301530838
0.204740434885025
0.680118441581726
0.254713952541351
0.002107575535774
0.709215641021729
0.581048667430878
-0.408525228500366
0.778219759464264
-0.018052890896797
0.040197312831879
-0.009026497602463
0.427912771701813
0.452261567115784
-0.005738765001297
-0.591824352741241
-0.140035882592201
0.151342540979385
-0.224520817399025
0.772416949272156
0.352567851543427
0.387202799320221
0.555059194564819
0.182558491826057
0.815501213073731
-0.508885741233826
-0.250242710113525
0.057510286569595
0.780274510383606
0.512078166007996
0.085558004677296
-0.001441970467567
0.448181092739105
0.246394544839859
-0.588586330413818
0.541411817073822
-0.122052744030952
0.876197397708893
-0.475225865840912
0.842558920383453
-0.233265623450279
-0.259087800979614
0.773509562015533
0.580839574337006
-0.377555191516876
0.307197421789169
0.231781214475632
0.722059905529022
-0.552524566650391
0.140431448817253
0.469320416450501
0.254150897264481
-0.211384460330009
0.707156479358673
0.065945871174336
-0.393627643585205
0.885621070861816
-0.564251005649567
0.789869546890259
-0.305481970310211
-0.057609722018242
0.447871446609497
0.509590685367584
0.034396976232529
0.555921971797943
0.336360901594162
0.655161082744598
-0.47988224029541
0.56657999753952
0.846671104431152
0.355300962924957
0.916817367076874
-0.113067135214806
0.595377862453461
0.567128837108612
-0.018761068582535
0.78628796339035
-0.458036005496979
0.022520586848259
0.108478911221027
0.922572195529938
0.48490047454834
-0.445473670959473
-0.069662228226662
0.368974477052689
-0.129345878958702
0.386951148509979
-0.522434055805206
0.719634771347046
0.021532028913498
-0.293782472610474
0.582804441452026
0.483843207359314
0.497508704662323
-0.256112396717072
-0.528932869434357
-0.113784715533257
-0.454807460308075
0.498492121696472
-0.138149991631508
0.36313533782959
0.667937994003296
-0.036154359579086
0.087211117148399
0.930922210216522
0.487647354602814
-0.336201429367065
0.069875977933407
-0.153724893927574
0.91378390789032
-0.306211113929749
0.438933312892914
-0.577434659004211
-0.093071654438973
-0.215069964528084
0.129134148359299
0.467969000339508
-0.471568882465363
-0.295381784439087
0.260122299194336
-0.351797580718994
0.202818766236305
0.863070726394653
-0.586331307888031
-0.03601448237896
-0.318226337432861
-0.070591703057289
0.382459342479706
0.012161955237389
-0.233535334467888
0.726474583148956
0.022091090679169
0.586544334888458
-0.396087229251862
-0.21996895968914
-0.471917450428009
-0.38755464553833
-0.414163291454315
-0.17683582007885
-0.208841279149055
0.561504006385803
0.486483633518219
0.175669223070145
-0.266333281993866
0.436717212200165
-0.395912766456604
0.793913722038269
0.309117496013641
-0.248313471674919
-0.198566064238548
0.225238353013992
0.770334541797638
0.827066659927368
-0.152523085474968
0.284102737903595
0.827427923679352
0.019612401723862
0.067055948078632
-0.218698903918266
-0.124793395400047
-0.498808979988098
0.438199698925018
0.598105549812317
-0.015406459569931
0.420969188213348
-0.419365167617798
0.663633584976196
0.286902129650116
0.092670477926731
0.826612114906311
-0.415230989456177
0.130331635475159
0.578294694423676
0.374426484107971
-0.271423280239105
0.724330604076386
0.16516338288784
-0.382895767688751
0.752727866172791
0.729648530483246
0.800172924995422
0.515228807926178
0.831456243991852
-0.191889241337776
0.712725281715393
0.404633402824402
-0.040376111865044
0.051767185330391
0.086682207882404
0.687137961387634
0.608162939548492
-0.194373980164528
-0.414999008178711
-0.522701799869537
0.344824373722076
0.218515962362289
0.504950702190399
0.512587368488312
0.009594470262527
0.836837887763977
0.866130352020264
0.68249249458313
0.284117579460144
0.193901926279068
0.91280734539032
0.508129477500916
0.680003046989441
-0.330711603164673
0.020112305879593
-0.318845272064209
0.933840215206146
-0.290083646774292
-0.208971038460731
0.882034122943878
0.326819777488708
0.853846192359924
-0.469553291797638
0.248655930161476
0.867363214492798
-0.309471487998962
0.527964890003204
0.260273873806
-0.630804061889648
0.621728956699371
-0.112481728196144
0.326472222805023
0.302904844284058
0.413270503282547
0.434002995491028
0.766183376312256
-0.595129072666168
-0.075899168848991
0.93520188331604
0.585914671421051
0.031542703509331
0.452993214130402
-0.621606588363647
-0.43448007106781
0.81866329908371
0.720687806606293
-0.62226802110672
0.921135246753693
-0.328998565673828
0.523807406425476
0.715847969055176
-0.526190936565399
0.08115877956152
-0.272746384143829
-0.543436467647553
0.796916723251343
-0.430657982826233
-0.563601613044739
0.461834013462067
0.880718469619751
0.769021093845367
0.21183742582798
-0.544489741325378
-0.075563117861748
-0.245709791779518
-0.505850911140442
-0.233555510640144
0.429007768630981
-0.231509402394295
0.674131512641907
0.191660597920418
0.54142302274704
-0.227448359131813
0.438049912452698
0.209976240992546
0.552050232887268
0.041516095399857
0.426446259021759
-0.119580402970314
-0.219263032078743
-0.43246978521347
0.788754165172577
-0.576915800571442
-0.598896026611328
0.655555605888367
0.533446550369263
-0.183932974934578
0.792028486728668
-0.322371482849121
0.588590025901794
0.585086762905121
-0.180829271674156
0.470459282398224
0.096248842775822
0.682531118392944
-0.614990174770355
0.718167543411255
0.847230494022369
0.238371878862381
-0.336150407791138
0.155261486768723
0.916520833969116
0.273804396390915
0.068245224654675
-0.337153553962708
0.542086362838745
0.29071968793869
0.290341705083847
-0.060726419091225
0.674387633800507
-0.344107031822205
0.634933352470398
-0.319138169288635
0.889567255973816
0.827236473560333
0.927030146121979
0.921798348426819
-0.164754703640938
0.768339037895203
0.532101929187775
0.753429889678955
-0.078136786818504
0.567544043064117
-0.244885966181755
0.71195387840271
-0.27943742275238
0.144195213913918
-0.034993559122086
-0.612303137779236
-0.367302238941193
-0.135788962244987
0.107410162687302
-0.355919659137726
0.499925911426544
-0.261880397796631
-0.181588783860207
0.364286005496979
-0.356877505779266
0.934987366199493
0.250455558300018
-0.394120812416077
0.914923846721649
0.915942549705505
0.575639069080353
-0.116793647408485
-0.448137700557709
-0.042977645993233
0.704013228416443
0.147212162613869
-0.40567284822464
0.805073857307434
-0.376705646514893
0.409486711025238
0.086245842278004
0.0007294267416
0.641244769096375
0.260806322097778
-0.117550030350685
0.814322292804718
-0.240405693650246
-0.201993927359581
-0.318238854408264
-0.404279589653015
0.09338553249836
-0.627308964729309
-0.538349449634552
-0.3768230676651
0.149079442024231
-0.486886143684387
-0.306662440299988
-0.460100889205933
0.633568465709686
0.296999305486679
0.676419198513031
-0.42389988899231
0.259141474962234
0.879588901996613
0.176417201757431
0.565835416316986
0.545953333377838
0.125393122434616
0.64344048500061
-0.413461685180664
-0.402988433837891
0.497323274612427
0.89292049407959
0.254335761070251
-0.593548953533173
0.531434953212738
-0.35378497838974
-0.020730406045914
-0.080168530344963
0.058523967862129
-0.187538847327232
-0.338265359401703
0.884914040565491
0.500115096569061
0.850517630577087
0.108852006494999
0.376984447240829
0.638635635375977
0.264897048473358
0.586571931838989
-0.416891157627106
-0.233601227402687
-0.112262710928917
0.486852705478668
-0.122968450188637
-0.299801111221313
0.605954527854919
-0.562154352664948
-0.216227903962135
0.922451615333557
-0.475488007068634
0.244544982910156
0.462266266345978
0.225607231259346
0.526586592197418
-0.425813376903534
0.826633036136627
0.24746572971344
-0.033107683062553
0.348109483718872
-0.299483954906464
-0.607436239719391
-0.190629050135613
-0.310901820659637
-0.096862033009529
0.797504723072052
-0.214422151446342
0.205823421478271
0.07340182363987
0.753103375434876
0.797753632068634
0.360247731208801
0.694593489170074
0.888816893100739
0.036611273884773
0.148652836680412
0.817704260349274
0.347753316164017
0.024735912680626
-0.441238820552826
-0.128430739045143
0.157271802425385
-0.597114086151123
-0.16229821741581
0.273138582706451
0.389820694923401
0.907812356948853
-0.196775808930397
-0.407639384269714
-0.26996773481369
-0.098337277770043
0.62852418422699
-0.134031012654305
0.866687774658203
-0.470939934253693
0.174093335866928
0.79510909318924
-0.346357226371765
0.880073249340057
-0.613306641578674
-0.484031796455383
0.294683158397675
0.439706325531006
0.815487146377564
-0.185542985796928
-0.339804768562317
0.254914939403534
0.440444946289063
-0.202029451727867
0.05110739171505
0.27895051240921
0.143445089459419
0.552537202835083
-0.548888087272644
0.817504107952118
0.185362637042999
0.266550779342651
-0.577699959278107
0.586148023605347
0.807265043258667
0.342207551002502
0.42375835776329
-0.529526352882385
0.472089767456055
0.116694413125515
0.394617646932602
0.707452297210693
-0.434633493423462
-0.307409226894379
-0.244360849261284
0.789990186691284
0.377136588096619
-0.556083738803864
-0.138317927718163
0.908870100975037
0.082472085952759
0.059689149260521
-0.19032584130764
0.430498957633972
0.792314231395721
-0.548204839229584
0.356017053127289
-0.109684720635414
-0.150078907608986
-0.266200423240662
-0.471967160701752
0.52879798412323
-0.196002200245857
0.481813967227936
0.09007091075182
0.070014916360378
0.561641752719879
0.549837529659271
0.370613366365433
0.086873665452004
0.389401733875275
-0.556514441967011
0.883722186088562
0.157245948910713
-0.126254215836525
-0.020821332931519
-0.358704268932343
-0.238416895270348
0.105608925223351
-0.172956213355064
-0.479205846786499
0.58528608083725
0.35069751739502
0.362845063209534
0.924950480461121
0.765892505645752
0.22304767370224
0.704891443252564
0.306129485368729
0.932324647903442
0.627235651016235
0.359812468290329
0.069543622434139
0.327752411365509
-0.439576327800751
0.762869894504547
-0.530558288097382
0.778847694396973
0.822408974170685
0.457868576049805
0.221056908369064
0.719625115394592
0.457777857780457
0.263203024864197
0.705831229686737
-0.380463659763336
0.533858776092529
0.064907088875771
0.884323120117188
0.229860082268715
0.080441385507584
-0.272247731685638
0.44075870513916
0.924282848834991
-0.325163066387177
0.329217374324799
0.127973303198814
-0.363240480422974
0.651693642139435
0.200361222028732
-0.613581538200378
0.43044513463974
0.567623794078827
0.16996531188488
0.576918542385101
0.616445302963257
0.702300429344177
-0.015553414821625
0.802729606628418
-0.563742578029633
0.213663354516029
0.213330268859863
0.286653876304626
0.191423639655113
-0.015506014227867
0.196256011724472
0.840311586856842
0.506465375423431
-0.302726984024048
-0.195755496621132
0.724614262580872
0.281462997198105
0.223318636417389
0.769665777683258
-0.135811075568199
-0.533862948417664
-0.541265845298767
0.515568912029266
0.773821592330933
-0.178210064768791
0.317700177431107
0.891146540641785
0.835684061050415
-0.079647228121758
-0.345138251781464
-0.485436797142029
-0.079938247799873
-0.237591698765755
-0.327633380889893
0.148233890533447
0.548300623893738
0.056351006031036
0.59143054485321
-0.048593565821648
-0.53441858291626
0.355898797512054
-0.235745415091515
0.327023983001709
-0.195589885115624
-0.106177464127541
0.244239658117294
0.873058259487152
-0.258658051490784
0.477463006973267
-0.399471521377563
-0.623922765254974
0.649424612522125
-0.078229293227196
-0.474486708641052
0.754272043704987
0.58339661359787
0.339960485696793
0.20591202378273
0.073813922703266
0.039315700531006
-0.625904023647308
0.873213589191437
0.607892870903015
0.853362500667572
0.407947897911072
0.892177522182465
0.397489339113235
-0.28983873128891
0.267872899770737
-0.007535457611084
0.830099999904633
0.561196863651276
-0.562800943851471
0.146580785512924
0.600398361682892
0.862601399421692
-0.092554971575737
0.034475728869438
0.027873575687409
0.233988910913467
-0.203792110085487
0.69969630241394
0.709281027317047
-0.23490945994854
0.528118789196014
0.507415235042572
0.261301934719086
0.702664792537689
-0.106501445174217
-0.505816996097565
-0.168634280562401
0.109781451523304
-0.30204176902771
-0.383240044116974
-0.386112570762634
0.816847324371338
-0.027405694127083
-0.55821830034256
-0.605250358581543
0.262174248695374
-0.027995333075523
0.931111931800842
0.390908896923065
0.923271119594574
-0.268239378929138
0.784150302410126
0.459529340267181
0.733359575271606
0.881522119045258
-0.248803839087486
-0.20088504254818
0.415459930896759
-0.601783156394959
0.389489769935608
0.656586945056915
-0.097234800457954
0.550719261169434
0.321901679039001
-0.304274260997772
0.308784425258636
-0.471857130527496
-0.446977198123932
0.866972088813782
0.470512092113495
-0.261661291122437
-0.534839391708374
0.845178186893463
0.35279369354248
-0.432917654514313
-0.630285441875458
-0.106739655137062
0.143397852778435
-0.017813622951508
-0.188590928912163
-0.091813400387764
-0.595180213451386
0.726453006267548
0.450662970542908
0.752161383628845
0.293199628591537
0.181478768587112
-0.020871728658676
-0.144733563065529
-0.109633758664131
0.592921257019043
-0.059450343251228
0.394119203090668
0.474152624607086
-0.145069465041161
0.668962955474854
0.714048445224762
0.775238871574402
0.076570451259613
-0.33463454246521
-0.153325453400612
-0.224970534443855
0.177426174283028
-0.217079922556877
0.159835517406464
-0.570489466190338
-0.393662571907043
-0.202550277113914
0.915599465370178
0.744979381561279
-0.283700406551361
0.098798051476479
0.877326130867004
0.081700399518013
0.531681895256043
0.453139364719391
0.094176977872849
0.265262871980667
0.836975276470184
0.233464866876602
0.116775155067444
0.472675204277039
0.810987830162048
0.163620233535767
-0.136132940649986
-0.427399158477783
0.075302615761757
-0.264385938644409
-0.302344501018524
-0.252712965011597
0.025423511862755
-0.465723097324371
-0.196289256215096
0.886597871780396
0.653874456882477
0.874277234077454
0.229225069284439
-0.349320352077484
-0.348168253898621
0.184117138385773
0.918396234512329
0.929487884044647
0.593861103057861
0.103211782872677
-0.506048142910004
-0.584568083286285
0.132918074727058
0.211770847439766
0.207230553030968
0.403194427490234
-0.02590423822403
0.714661061763763
0.644236743450165
-0.045426100492478
0.385191440582275
0.667006433010101
0.831558167934418
0.590335607528687
0.051634326577187
-0.596581518650055
-0.502759635448456
0.245555505156517
-0.622665405273438
-0.022710576653481
-0.624945759773254
0.2856764793396
0.691971123218536
-0.037235662341118
-0.420684158802033
0.860887765884399
0.200822621583939
0.262096047401428
0.31279444694519
-0.357957005500793
0.459278404712677
0.816465198993683
0.897522568702698
-0.423332870006561
0.266462385654449
0.923892617225647
-0.250600755214691
-0.053345516324043
0.834373831748962
-0.010680392384529
0.884739637374878
-0.276703417301178
0.334015190601349
0.44655168056488
0.308987736701965
0.804094314575195
-0.233338639140129
-0.256582915782928
0.52374666929245
0.459293961524963
0.619865953922272
-0.566534638404846
0.475511133670807
-0.519639372825623
-0.154166355729103
0.236155971884727
-0.288243651390076
0.559119582176209
-0.223999962210655
-0.319730758666992
-0.082280114293099
-0.388553082942963
0.732809066772461
0.684010028839111
0.082634933292866
-0.248829260468483
0.794384598731995
0.564208030700684
0.316182613372803
-0.413987994194031
0.348564833402634
-0.22571749985218
0.416961312294006
0.20102147758007
0.214606747031212
0.754027128219605
0.225620120763779
0.76437109708786
0.156755268573761
0.834280848503113
0.791557013988495
0.046468898653984
0.617403209209442
0.648894131183624
0.037172481417656
-0.213392183184624
-0.192329958081245
0.554740428924561
0.140008002519608
0.029239416122437
0.76010674238205
0.104427121579647
0.713128387928009
0.638927638530731
0.076603181660175
0.935264587402344
0.775943636894226
-0.420968174934387
0.430684268474579
0.004166305065155
0.007402941584587
0.227157354354858
0.621399760246277
0.161408856511116
0.172141805291176
0.77348917722702
-0.368533849716187
0.9100261926651
0.089668788015843
-0.212663993239403
-0.501743972301483
0.437217682600021
-0.066094264388084
0.250897794961929
0.150760546326637
-0.547894656658173
0.652824282646179
0.173827037215233
0.63700932264328
0.056637704372406
-0.164806053042412
0.850877046585083
-0.281081676483154
0.870270073413849
-0.25566303730011
0.328656613826752
0.427182376384735
0.406476497650147
0.206413701176643
0.413191020488739
-0.074769511818886
-0.40372759103775
0.777798056602478
-0.603408753871918
0.86645233631134
-0.471821188926697
0.683182895183563
-0.024418756365776
0.752954721450806
0.767318367958069
0.06309174746275
-0.45502108335495
-0.488797783851624
-0.236514553427696
0.506344974040985
0.43743097782135
0.385195940732956
0.05454133450985
-0.469025135040283
-0.56962913274765
0.829694032669067
0.47933691740036
-0.188564226031303
0.273766458034515
0.34410434961319
0.548365235328674
0.701033651828766
0.393795073032379
0.26670041680336
0.180050045251846
0.394120633602142
0.263500481843948
0.16597954928875
0.483833730220795
-0.584497272968292
0.870679378509522
0.488362371921539
-0.288534820079803
-0.006749078631401
0.710742354393005
0.685878157615662
0.272598624229431
0.599801361560822
0.410687148571014
-0.491852760314941
-0.183679476380348
0.568002998828888
0.027090728282929
-0.038728311657906
-0.059521436691284
0.306381821632385
-0.568518400192261
0.292947620153427
-0.257690072059631
-0.589005172252655
-0.261995792388916
0.624664306640625
0.347943603992462
0.092297561466694
0.79298061132431
0.841706395149231
0.398358106613159
0.419852763414383
-0.154281184077263
-0.203887686133385
-0.324800431728363
0.686273872852325
0.685553312301636
-0.514417231082916
0.289738178253174
0.48619681596756
0.842941820621491
0.488174438476563
0.700941741466522
-0.145358100533485
-0.313585340976715
0.412456512451172
0.565841138362885
0.345724284648895
-0.570566117763519
0.811865329742432
-0.196730181574821
0.064202427864075
0.124700620770454
-0.009363561868668
-0.178249463438988
0.326224148273468
0.860287666320801
-0.340153813362122
0.017268374562264
-0.152801677584648
-0.453065156936646
0.369699537754059
-0.438357293605804
-0.311502456665039
0.723471939563751
0.065599784255028
0.263861656188965
-0.275900065898895
0.372210770845413
-0.190605774521828
0.895268738269806
0.615706205368042
0.216807439923286
0.349022090435028
-0.023022145032883
-0.459502458572388
0.587742984294891
-0.555231094360352
-0.547448098659515
0.753973305225372
0.713303923606873
-0.456263661384583
0.284621059894562
-0.539746284484863
-0.514410138130188
0.739916682243347
0.665170013904572
0.782763004302979
-0.170639052987099
0.33706983923912
-0.429861068725586
-0.070808812975884
0.05673922598362
-0.047447219491005
-0.476291179656982
-0.250028491020203
0.899846911430359
-0.225047186017036
0.27237257361412
0.431287586688995
-0.321283519268036
-0.601890802383423
0.910403311252594
-0.079138740897179
0.309496581554413
0.839553415775299
0.22288516163826
0.600008070468903
-0.267499685287476
0.403304517269135
0.68367063999176
0.084542959928513
-0.485148131847382
0.458737313747406
-0.461406052112579
0.792926967144012
-0.101100817322731
0.381979376077652
0.311529189348221
0.803342223167419
0.560030102729797
0.131082147359848
0.867040276527405
0.608665406703949
-0.378860235214233
-0.305493116378784
-0.438057780265808
0.396657288074493
0.814735352993012
0.69207364320755
0.136158421635628
-0.3686603307724
0.672939360141754
-0.150762215256691
0.468512535095215
0.531343579292297
-0.09518937766552
0.792267739772797
0.063133083283901
-0.567835748195648
0.243177965283394
0.552527010440826
0.052775382995606
-0.219615772366524
-0.152221873402596
0.778963029384613
0.923360347747803
0.403989255428314
0.07164977490902
0.44801390171051
0.551219165325165
-0.32404637336731
-0.600545763969421
0.07367891818285
-0.258675277233124
0.292860090732574
0.809320449829102
-0.508350551128387
0.804921925067902
-0.386075377464294
0.150995895266533
0.911559462547302
-0.478225111961365
-0.285120725631714
0.060494139790535
0.058589413762093
0.220643103122711
-0.046788781881332
0.60404098033905
0.407024532556534
0.900959670543671
0.606755018234253
0.43883204460144
0.821933925151825
0.731587529182434
0.363771438598633
0.523126900196075
-0.460469424724579
-0.158379837870598
-0.006112620234489
0.904731571674347
0.262264639139175
-0.38920670747757
0.814074337482452
0.142314210534096
0.623220503330231
-0.45929878950119
-0.538819074630737
0.193229869008064
-0.253026843070984
0.072722837328911
0.691671311855316
0.530503511428833
-0.461328864097595
0.018578141927719
0.370720028877258
-0.516720771789551
0.563949704170227
-0.211512371897697
-0.042487353086472
-0.242729291319847
0.336890995502472
-0.048752874135971
0.436698436737061
0.875638067722321
0.056514650583267
-0.075278982520104
0.675520420074463
0.478697597980499
-0.27998822927475
-0.503178775310516
0.915420651435852
0.504950106143951
-0.028241261839867
-0.045888766646385
-0.450489521026611
-0.144312456250191
0.858085930347443
0.592434883117676
0.10779482126236
0.24110022187233
-0.466660797595978
-0.514713406562805
0.558334290981293
0.911715149879456
0.214189723134041
0.806663036346436
-0.355470657348633
0.223008289933205
0.335117161273956
-0.497349739074707
0.021468326449394
0.353908360004425
-0.61826503276825
0.143309682607651
0.669266879558563
0.336858838796616
0.711385607719421
0.713323831558228
0.284439921379089
0.547745287418366
0.348961770534515
-0.069253519177437
0.24564266204834
0.749493539333344
0.320674419403076
-0.191238448023796
0.191270783543587
0.839341342449188
0.073000900447369
0.450222671031952
0.554459631443024
-0.475659728050232
-0.462525427341461
0.52605128288269
-0.155585512518883
-0.486776292324066
0.924411237239838
0.712374210357666
0.123924247920513
0.6407830119133
-0.088431820273399
0.880050778388977
0.693170070648193
-0.198127940297127
0.541074752807617
-0.052179157733917
0.377457439899445
0.160271719098091
-0.13321341574192
-0.378870010375977
0.519386649131775
0.437382876873016
0.467730939388275
-0.257952690124512
0.740020751953125
-0.225874647498131
-0.53642612695694
0.467367470264435
-0.599565088748932
0.878498375415802
-0.312916398048401
0.111396513879299
0.101939044892788
0.79781836271286
0.212646946310997
-0.626978576183319
0.750485956668854
0.517719328403473
0.068013995885849
0.883769273757935
0.67630523443222
0.100240103900433
0.63353842496872
0.927930235862732
0.891061663627625
0.521097123622894
-0.020242109894753
0.742251217365265
-0.129151061177254
0.360409736633301
0.431879281997681
0.596253335475922
0.456617176532745
0.601085901260376
0.161604225635529
0.656277775764465
0.703761637210846
-0.018961146473885
0.27208012342453
-0.121614173054695
0.098139829933643
-0.046859726309776
0.806627452373505
0.641212403774262
-0.106688544154167
-0.594726085662842
-0.256761193275452
-0.455463528633118
0.148637548089027
-0.367397904396057
0.577043294906616
0.739169955253601
-0.227971807122231
-0.381883144378662
0.555476546287537
0.127806156873703
0.767075061798096
0.202317982912064
-0.306469678878784
0.835500955581665
-0.58094185590744
0.752442896366119
0.803629696369171
-0.235423639416695
-0.140732154250145
0.812082767486572
-0.091378465294838
0.385934174060822
-0.083671435713768
0.526841819286346
0.527786731719971
0.36232191324234
0.814647912979126
-0.495149314403534
0.025559291243553
0.852032005786896
-0.06354995071888
0.27378112077713
-0.480679571628571
0.124491140246391
-0.107967123389244
0.164538279175758
0.467793941497803
0.738198935985565
0.387940734624863
-0.609102308750153
0.322516620159149
0.64993280172348
-0.2104861587286
-0.344195246696472
0.748153030872345
-0.156912341713905
0.082620233297348
0.862056136131287
0.342727988958359
-0.202163830399513
0.419717073440552
-0.427871882915497
0.51506918668747
0.382517874240875
-0.597428917884827
0.740286469459534
-0.17958827316761
-0.43862920999527
0.062991425395012
-0.144088283181191
-0.399133563041687
-0.502959668636322
-0.431771874427795
0.176442667841911
-0.149004682898521
0.732772350311279
0.076098784804344
0.226919487118721
-0.535747945308685
0.112104699015617
0.153062462806702
-0.333971560001373
0.649990737438202
0.841368496417999
0.697007715702057
-0.610369503498077
-0.197950258851051
-0.075213745236397
0.66349720954895
-0.432239830493927
0.906700015068054
0.791466772556305
-0.104778960347176
0.779267966747284
0.194442078471184
0.440957188606262
0.366617143154144
0.735659301280975
0.748710453510284
0.70613694190979
0.250721871852875
0.2139772772789
-0.340374112129211
0.306906223297119
-0.545459687709808
-0.051003813743591
0.829091310501099
0.757076025009155
0.904284358024597
0.497040688991547
0.231621399521828
-0.336069524288177
0.679227769374847
0.043621867895126
0.149156644940376
-0.470238447189331
-0.481686890125275
0.186116486787796
-0.414974868297577
0.850344002246857
-0.569478392601013
-0.055233135819435
-0.078672751784325
0.50278776884079
0.583112061023712
-0.471043467521668
-0.018160447478294
0.756607413291931
0.657785296440125
0.845521450042725
0.023060470819473
0.604133725166321
0.255384564399719
0.583750128746033
0.139817923307419
0.405453503131866
0.571100771427155
-0.181413546204567
-0.53413987159729
0.401167303323746
-0.604284048080444
0.005968108773232
0.633801639080048
0.642927348613739
-0.29468435049057
-0.423920452594757
-0.61185884475708
0.282965511083603
0.118966720998287
0.870178163051605
-0.56875604391098
-0.139225408434868
0.890620172023773
0.386549532413483
0.658927619457245
-0.001968324184418
-0.048105642199516
0.512750923633575
-0.321878015995026
0.383288204669952
0.214618369936943
0.28045517206192
-0.150638923048973
0.47546261548996
0.743483126163483
0.771436274051666
-0.29934149980545
-0.275204360485077
-0.186009243130684
-0.522056877613068
0.829603791236877
-0.585224688053131
0.834492921829224
-0.528000295162201
0.616677641868591
-0.557797610759735
0.88123083114624
0.359369874000549
-0.588221430778503
-0.447179675102234
-0.451676905155182
0.254184186458588
0.156031012535095
-0.373195052146912
-0.329140841960907
-0.352812647819519
-0.628597378730774
0.23542109131813
0.854023039340973
0.270265311002731
0.28194785118103
-0.227047726511955
0.011427521705628
0.843041300773621
-0.083457782864571
0.695008754730225
-0.174892500042915
0.922147214412689
-0.28754860162735
0.777955174446106
0.177253141999245
-0.252703964710236
0.440578818321228
-0.428460240364075
0.212066158652306
-0.15534545481205
0.56430184841156
0.785209596157074
-0.322079420089722
0.673095047473908
-0.421874284744263
0.053070113062859
-0.419284224510193
0.189813554286957
-0.250121772289276
-0.467892050743103
0.755858421325684
-0.473507225513458
0.396855771541595
-0.624891579151154
-0.276860892772675
-0.409052550792694
0.527259290218353
0.600553035736084
-0.323047935962677
0.790129005908966
-0.50933438539505
0.058755815029144
-0.267973303794861
0.43196377158165
0.425782769918442
0.557222247123718
-0.280012607574463
0.12055965512991
-0.181269332766533
0.194226771593094
-0.033804297447205
-0.534598529338837
-0.466966390609741
-0.147621646523476
0.233159884810448
0.036009714007378
-0.053185611963272
0.39873269200325
-0.096620485186577
0.676975309848785
0.787412881851196
0.56585168838501
0.857999920845032
0.334486126899719
0.180074736475945
0.507844686508179
-0.44169944524765
0.189292192459106
-0.419239938259125
0.721415877342224
0.28608775138855
0.825309455394745
0.2955701649189
0.310270488262177
0.012626960873604
-0.073660954833031
0.716699302196503
-0.52693635225296
-0.041706010699272
0.452062726020813
0.76041167974472
0.724233031272888
0.713619530200958
-0.321000337600708
0.694231033325195
0.371836870908737
-0.319207191467285
-0.624857187271118
0.134780839085579
0.223074868321419
-0.081274643540382
0.311333954334259
0.614610850811005
-0.007205680012703
0.306647270917892
-0.285291969776154
-0.052925169467926
0.66423374414444
0.738083899021149
0.658866345882416
0.049633383750916
0.375332474708557
0.803909003734589
0.692133903503418
0.500420033931732
0.56120240688324
-0.16823898255825
-0.016066834330559
-0.157567963004112
0.440709471702576
0.551214575767517
-0.559223175048828
-0.417581498622894
0.596192300319672
0.850189208984375
0.323554694652557
-0.61050146818161
0.156597524881363
0.320294976234436
-0.298740088939667
0.72804057598114
-0.299200177192688
0.408968567848206
0.742161333560944
-0.251365721225739
0.106741160154343
-0.492092192173004
-0.566844522953033
-0.502970516681671
-0.493401348590851
-0.587693393230438
0.196016728878021
-0.188256219029427
-0.490403413772583
-0.097154036164284
-0.142673715949059
-0.217480048537254
0.693551182746887
0.626219809055328
0.329243838787079
-0.126292452216148
-0.470078110694885
0.309924513101578
0.058866128325462
0.088320232927799
0.365121126174927
-0.595404148101807
0.504895985126495
0.25005516409874
-0.48627108335495
0.191163048148155
-0.109653726220131
0.910241067409515
0.241022005677223
-0.117030367255211
0.652346789836884
0.158188492059708
0.161524653434753
0.170547500252724
0.706902980804443
0.835686922073364
-0.344562113285065
-0.403006434440613
0.201428279280663
0.608813941478729
0.073053032159805
0.271225839853287
0.272988229990005
0.048163548111916
-0.452695071697235
-0.476653516292572
0.614824891090393
0.084933891892433
0.257293730974197
0.254150182008743
0.678060233592987
-0.352603852748871
0.465739786624908
0.538600742816925
0.848342835903168
-0.314129114151001
-0.198320373892784
-0.22637827694416
0.680111169815064
-0.215448781847954
0.533367276191711
0.161670655012131
0.890406847000122
0.125721946358681
-0.470498204231262
-0.175247594714165
0.609626114368439
0.485059559345245
0.884231507778168
-0.363305330276489
0.284439206123352
-0.607643008232117
-0.05008402466774
-0.161331966519356
0.122608006000519
-0.253246128559113
0.143486425280571
0.754875600337982
0.760175108909607
0.605333685874939
-0.136214718222618
-0.147198930382729
-0.106575086712837
0.638583362102509
0.282501965761185
0.250401854515076
-0.357183873653412
0.769056439399719
-0.181710258126259
0.642359733581543
0.640640735626221
-0.357964992523193
0.734261095523834
0.572915375232697
-0.492639541625977
0.857598066329956
-0.451891660690308
0.82699328660965
-0.619035422801971
-0.606075942516327
-0.556557178497314
0.701597034931183
-0.535215377807617
0.48836612701416
0.897540867328644
0.046774610877037
0.453144133090973
0.210410088300705
-0.162663713097572
0.531007647514343
0.816392183303833
-0.563428401947022
0.483447134494782
0.616671085357666
0.600094556808472
0.684022843837738
0.017765328288078
0.050460740923882
0.478152573108673
0.715174317359924
-0.465576231479645
0.881688058376312
0.783329546451569
0.484597742557526
0.71986722946167
-0.253329575061798
0.708769917488098
0.166401639580727
-0.042332142591477
-0.279694676399231
-0.518085479736328
0.227940738201141
-0.310902178287506
0.662486016750336
0.366082727909088
-0.395045518875122
0.124381795525551
0.417759597301483
0.606777012348175
0.661377727985382
0.281078577041626
0.209464728832245
0.825999796390533
0.69218522310257
0.364414870738983
-0.395227491855621
-0.038479626178742
0.028842970728874
-0.604237079620361
-0.627716422080994
-0.053664118051529
0.671656310558319
-0.437407374382019
-0.440919399261475
-0.340291500091553
0.209080636501312
0.271251082420349
-0.044429272413254
-0.433139264583588
0.412916094064713
-0.421270072460175
0.71219140291214
-0.253664314746857
0.09829442948103
0.399067580699921
0.780296683311462
0.014832213521004
-0.440635919570923
0.11040536314249
0.417752623558044
0.458950519561768
0.635252118110657
-0.461363017559052
0.329571396112442
0.921521902084351
-0.579232394695282
0.505306005477905
-0.377257943153381
0.516477227210999
-0.179366633296013
0.888286530971527
-0.367066323757172
-0.167898014187813
-0.211442604660988
0.888734817504883
-0.212188437581062
0.734425604343414
0.931576371192932
-0.597928047180176
0.706343531608582
0.539501190185547
0.840843379497528
-0.414772629737854
-0.192793026566505
0.014743864536285
0.004522174596787
0.086404167115688
-0.139472141861916
0.763433873653412
0.518831312656403
0.89299488067627
0.65122777223587
-0.151582881808281
0.082849308848381
0.277683883905411
0.45721048116684
-0.102763488888741
-0.218624278903007
-0.583116769790649
0.906886518001556
0.595957636833191
0.583408653736115
-0.255009710788727
0.062248945236206
-0.496550023555756
0.099190138280392
-0.255142569541931
0.598110198974609
0.914093732833862
0.627248764038086
0.497147142887116
0.862426042556763
0.334363520145416
-0.184283778071404
0.402863323688507
0.765658795833588
0.778697729110718
-0.116025283932686
0.760908901691437
0.789863467216492
0.107924163341522
0.927423655986786
0.049047499895096
-0.241841241717339
0.774633705615997
-0.417390048503876
0.611910104751587
-0.175590559840202
-0.241700366139412
-0.615568041801453
0.91808146238327
0.177744418382645
0.835675179958344
0.768963754177094
-0.082307353615761
0.632055640220642
0.234142482280731
0.56877613067627
-0.015588894486427
-0.567206382751465
-0.198179468512535
0.155703172087669
0.692706346511841
0.538465619087219
-0.379895687103271
-0.190448328852654
0.747444570064545
-0.57520604133606
-0.382626950740814
-0.584356069564819
0.376821041107178
0.116077333688736
-0.338112890720367
-0.561422169208527
0.479113042354584
0.845243453979492
0.766277432441711
0.902497291564941
-0.374135255813599
0.093323789536953
0.86028915643692
0.161200940608978
0.047329559922218
0.086004205048084
-0.18839456140995
0.796953797340393
-0.481007754802704
-0.144730046391487
0.143150180578232
0.558134913444519
-0.408157527446747
-0.213563904166222
0.470782697200775
-0.222754821181297
0.916501760482788
0.395878851413727
0.288157284259796
-0.305731892585754
-0.521163940429688
0.468071579933167
0.525674998760223
-0.474867105484009
0.177791640162468
-0.101033613085747
0.669424951076508
-0.166423872113228
0.535257518291473
0.382714241743088
-0.044496059417725
0.241543173789978
0.675061106681824
0.324569344520569
0.094151310622692
0.724511027336121
0.801907896995544
0.300580114126205
-0.525926351547241
-0.428213536739349
-0.371136903762817
0.566512286663055
0.680118143558502
-0.027884215116501
0.121141649782658
-0.122248128056526
0.912767648696899
0.493475019931793
0.667947828769684
0.577573776245117
0.749244391918182
-0.332354128360748
-0.256757497787476
-0.208317115902901
0.03684113919735
-0.411192536354065
0.705220997333527
-0.126117631793022
0.50895768404007
-0.149573132395744
0.35168993473053
0.391352593898773
0.483696460723877
-0.497344791889191
0.908136367797852
0.196151316165924
0.249506250023842
-0.54094386100769
-0.390559434890747
0.808713555335999
0.931117296218872
0.696872413158417
0.596744060516357
-0.355628490447998
0.184936821460724
0.009973868727684
0.384437084197998
0.453035295009613
-0.253799974918365
0.166804134845734
-0.190391167998314
0.343123018741608
0.178073421120644
0.160873502492905
0.728112697601318
-0.564422369003296
-0.213049724698067
0.39230489730835
0.559740900993347
0.573618590831757
0.603199243545532
0.045495390892029
-0.524952709674835
0.313470244407654
0.213398829102516
-0.003128200769424
-0.00853268802166
0.336037278175354
0.761717796325684
-0.03928929567337
-0.252315163612366
0.873292446136475
0.097339145839214
-0.168465718626976
0.058423459529877
0.610632956027985
0.081369251012802
-0.464324653148651
-0.225121811032295
0.874922692775726
-0.144951686263084
-0.190505996346474
0.627999246120453
-0.507797598838806
0.668331027030945
0.87861979007721
-0.462684690952301
0.618834137916565
0.200276926159859
0.616209864616394
0.327531933784485
0.232776880264282
0.717980802059174
0.883581042289734
-0.382928729057312
0.58862715959549
-0.154933109879494
-0.10135592520237
0.90699690580368
-0.615358352661133
0.280764639377594
0.573171317577362
-0.061530813574791
-0.126041814684868
-0.539646208286285
-0.204912766814232
0.803565800189972
0.890268445014954
0.415514826774597
0.7555251121521
-0.239582642912865
0.081656321883202
0.822866141796112
0.304415047168732
-0.160127356648445
-0.044264867901802
0.907060503959656
0.897751688957214
-0.274866282939911
0.795391857624054
0.614787817001343
0.323873996734619
0.737450659275055
-0.141847148537636
0.886601865291595
0.586857497692108
-0.599338233470917
-0.157382622361183
0.339864909648895
-0.183748587965965
-0.504539966583252
-0.026950299739838
-0.0468430519104
0.075380407273769
0.717175006866455
0.410937488079071
0.162820130586624
0.565636575222015
0.313560247421265
0.335616707801819
0.328804433345795
-0.216150715947151
-0.482314765453339
0.042250365018845
-0.135865196585655
0.365412473678589
-0.135959014296532
0.355692237615585
0.932626724243164
-0.323116481304169
0.507991671562195
0.293567061424255
0.051599055528641
-0.434999704360962
-0.307917356491089
-0.190186932682991
0.121730893850327
0.769501566886902
0.713226437568665
0.562770009040833
-0.35826849937439
-0.468080818653107
0.272216498851776
-0.022634327411652
-0.54670387506485
-0.538197755813599
0.908835470676422
0.312384009361267
0.597912073135376
0.770090579986572
-0.07440872490406
0.406679660081863
0.620800495147705
-0.077827796339989
0.541588068008423
0.517070353031158
0.004695370793343
-0.406249642372131
0.168046697974205
0.481805920600891
0.051708415150642
-0.025761425495148
-0.601707339286804
0.33707731962204
0.899299144744873
0.171298608183861
0.436083823442459
0.309813916683197
0.031381219625473
0.20507638156414
-0.448843061923981
-0.011216536164284
-0.527851581573486
0.327463209629059
0.818280041217804
0.191242322325706
0.259885489940643
-0.186247035861015
-0.226650819182396
0.581929087638855
0.52275288105011
0.753873527050018
-0.316940605640411
0.64995276927948
0.52763569355011
0.720902621746063
0.426162421703339
0.105270497500896
0.815897583961487
-0.328811287879944
0.578656435012817
-0.49031412601471
0.911312580108643
-0.175144866108894
0.468828618526459
-0.275348901748657
0.55789452791214
0.651312112808228
0.498404264450073
0.208044543862343
-0.102735504508019
0.025276347994804
0.815324902534485
0.720386803150177
0.368489623069763
-0.390944540500641
0.542376279830933
0.339908391237259
-0.158051028847694
-0.078652754426003
0.773248195648193
0.220646694302559
0.521120250225067
-0.018843173980713
-0.087316229939461
-0.157991960644722
-0.220811143517494
0.598057925701141
0.255865126848221
0.541113972663879
0.108647048473358
0.18331840634346
-0.436647474765778
-0.258275985717773
-0.433267772197723
0.264085203409195
0.02950844168663
-0.59433901309967
-0.149842575192451
-0.145438835024834
0.354695677757263
0.899638414382935
-0.317615985870361
0.858575105667114
-0.169976368546486
-0.120230332016945
-0.423724353313446
0.090144574642181
-0.441549360752106
0.409784197807312
-0.357130885124207
0.710043668746948
0.379637062549591
0.903686225414276
-0.547101438045502
-0.294150710105896
-0.059146031737328
0.896955788135529
-0.26857191324234
0.873924493789673
-0.437189400196075
0.833619713783264
-0.355429410934448
0.658108413219452
0.87923276424408
0.417883634567261
-0.562167227268219
-0.340520083904266
0.25100713968277
0.463070154190064
0.92890202999115
0.833780705928803
0.829516232013702
0.607451319694519
-0.423090040683746
0.936201751232147
-0.477777540683746
0.744214057922363
0.787354350090027
-0.597379148006439
-0.586766302585602
0.73673689365387
0.363416314125061
0.724094748497009
-0.172870025038719
0.095530286431313
-0.274626553058624
0.646612465381622
-0.066849246621132
0.034313693642616
0.27457720041275
0.756208419799805
0.629408478736877
-0.117502436041832
-0.608839273452759
-0.121944531798363
0.880725800991058
0.345069408416748
0.06661681830883
0.5803382396698
0.815004050731659
0.502589821815491
-0.631646394729614
-0.361208975315094
0.40265566110611
-0.193634852766991
-0.535504102706909
0.361241936683655
-0.395852267742157
0.820787191390991
0.444975793361664
0.622206926345825
-0.257960855960846
0.622713446617126
-0.200825467705727
-0.259262204170227
-0.120405122637749
-0.611452758312225
-0.101438835263252
0.715849876403809
0.84329104423523
0.034266456961632
0.141888201236725
0.872244775295258
0.498392760753632
0.896977365016937
0.856470227241516
0.172487288713455
-0.285115540027618
-0.050308734178543
0.596496522426605
0.46072381734848
0.4942507147789
0.060092806816101
-0.054578095674515
0.125059023499489
-0.36279833316803
-0.069683775305748
0.643473625183106
0.091348931193352
0.758392035961151
-0.396961867809296
-0.074978187680245
0.252641022205353
-0.367258965969086
-0.205218598246574
0.85857492685318
-0.141856774687767
-0.375671625137329
0.051532462239266
-0.324533343315125
-0.39968466758728
-0.166150137782097
-0.157045766711235
-0.021197751164436
0.040505141019821
0.189156174659729
0.09087236225605
-0.314244389533997
0.543302834033966
0.815584540367126
0.13202765583992
0.908465087413788
-0.62805587053299
0.233690202236176
-0.577867031097412
0.236108541488647
0.063461922109127
-0.03241454064846
0.623043179512024
-0.627143621444702
-0.405433654785156
0.358457803726196
0.706996381282806
-0.302196562290192
0.189377024769783
-0.395632982254028
-0.312649250030518
0.169226169586182
-0.545469641685486
0.159839034080505
-0.278439164161682
0.187104880809784
-0.383120894432068
-0.501349806785584
0.183480858802795
0.084858067333698
0.550056576728821
0.251705706119537
0.385528832674026
-0.320683836936951
-0.301208734512329
-0.093498453497887
0.777366161346436
0.617336809635162
0.330929815769196
-0.387606143951416
0.663061380386353
-0.475170314311981
0.281997233629227
-0.534363806247711
0.500903129577637
0.754446685314178
-0.487840294837952
0.195690989494324
0.885798990726471
0.657327890396118
-0.14577941596508
0.377146780490875
0.593481957912445
0.776424944400787
-0.026426896452904
0.799883842468262
0.227405771613121
0.105925977230072
0.160459443926811
-0.121537372469902
0.322890162467957
0.247940197587013
0.614745259284973
-0.225880786776543
-0.512660503387451
-0.026902094483376
0.371632486581802
0.343681961297989
-0.477429926395416
-0.42968362569809
0.184660911560059
-0.235293939709663
0.057756215333939
0.621999859809876
0.549506962299347
0.518517732620239
0.126039013266563
0.513044416904449
-0.517738878726959
0.329343557357788
0.440383613109589
0.875313282012939
0.515531480312347
-0.565058887004852
0.321762591600418
0.207125127315521
0.218467101454735
0.190045326948166
-0.123279020190239
-0.292641937732697
0.252275377511978
-0.122111722826958
0.053992077708244
0.907808601856232
-0.362721264362335
-0.489025115966797
0.556498646736145
0.642902493476868
-0.082256034016609
0.747529745101929
-0.222909107804298
0.870720386505127
0.153202772140503
-0.084064468741417
0.142860352993011
0.147122994065285
0.384680092334747
0.495713531970978
-0.434062719345093
-0.103316888213158
-0.089388683438301
0.846141934394836
0.861028373241425
0.370733678340912
0.575416445732117
0.770522058010101
0.914883971214294
0.022996783256531
-0.317211031913757
-0.1556246727705
0.90113228559494
-0.416171550750732
0.355199158191681
0.116307780146599
0.458227097988129
0.489570319652557
0.879940271377564
0.287565052509308
0.295458495616913
0.891722559928894
0.384233027696609
0.880646049976349
0.629312932491303
0.292579263448715
0.728505671024323
-0.505025148391724
0.530946969985962
0.082813046872616
0.485744476318359
-0.557090520858765
0.29790672659874
-0.601983308792114
0.111682213842869
0.524522960186005
-0.502288579940796
-0.54729038476944
0.2425656914711
0.842584431171417
-0.17828081548214
0.04571270942688
-0.320405423641205
0.0854931473732
-0.297110736370087
-0.201743170619011
-0.552802085876465
-0.476946294307709
0.835494041442871
0.903834462165833
0.504107058048248
0.205315321683884
-0.401805579662323
0.031042978167534
-0.005579635500908
0.257501512765884
0.421432048082352
0.092923067510128
0.178054615855217
0.631139278411865
0.519824206829071
-0.114748671650887
0.055115506052971
-0.341329097747803
0.666646480560303
0.45451420545578
-0.031345814466477
-0.278488397598267
0.376557409763336
0.531409502029419
0.931074202060699
0.821089029312134
0.598659157752991
0.240713626146317
0.383166313171387
-0.597468554973602
0.412089765071869
0.846350312232971
-0.619035422801971
0.724595606327057
0.160627961158752
0.138212442398071
0.884706676006317
-0.177734330296516
0.891646802425385
0.101533219218254
-0.163049682974815
0.559215724468231
0.799366891384125
-0.156109675765038
0.504226744174957
-0.524556457996368
0.451647162437439
-0.126739040017128
-0.420112490653992
-0.531545460224152
-0.377510249614716
0.139875322580338
0.617546260356903
0.803205072879791
0.072282128036022
-0.078022941946983
0.847632884979248
0.641368567943573
0.072666987776756
0.296678781509399
-0.065522834658623
-0.611420035362244
-0.126732811331749
-0.621236741542816
0.901296615600586
0.562722444534302
0.546563982963562
0.550476610660553
-0.581915497779846
-0.212458208203316
0.426772713661194
0.375543862581253
-0.627460241317749
0.488934755325317
0.715814471244812
-0.370374500751495
-0.279259622097015
0.722851157188416
-0.236850425601006
0.306077748537064
-0.50254237651825
-0.082066908478737
0.36366480588913
0.678954243659973
0.830721437931061
0.105466075241566
0.707241058349609
0.358587205410004
0.638923823833466
0.24086306989193
-0.233018651604652
-0.004825964570045
-0.032099440693855
0.273987114429474
0.577977955341339
0.186247378587723
0.619256734848022
0.779932141304016
0.110846854746342
-0.035823822021484
-0.126935914158821
0.806409001350403
-0.209963545203209
-0.370664179325104
0.75883162021637
-0.560109198093414
0.349350154399872
0.686252057552338
-0.336894452571869
0.790525853633881
-0.482970774173737
-0.060765817761421
0.071601182222366
0.4269899725914
0.614492416381836
0.489759802818298
0.904410243034363
0.743710458278656
0.446175277233124
0.358353465795517
0.508380651473999
-0.425746083259583
0.467505633831024
0.640539944171906
-0.485209465026856
0.489087224006653
-0.22036899626255
0.299268931150436
-0.206703796982765
-0.097372516989708
-0.339918851852417
-0.169544503092766
0.843005776405335
0.322734266519546
0.142156079411507
-0.34251743555069
0.529169619083405
0.527337908744812
0.127786561846733
0.270500093698502
-0.607326745986939
-0.018568426370621
0.773492753505707
-0.583982050418854
0.635163307189941
-0.295431971549988
0.477677404880524
0.145768344402313
0.816136240959168
0.4675372838974
-0.007501572370529
0.628747880458832
0.177825346589088
0.85249388217926
0.808789312839508
0.519226610660553
-0.541032433509827
-0.124038591980934
-0.475335955619812
0.441428780555725
-0.316159248352051
0.617819666862488
-0.280428051948547
-0.549719572067261
-0.406164109706879
-0.357322216033936
0.794374883174896
0.407373547554016
-0.034682989120483
0.336898326873779
0.297537297010422
0.763738334178925
0.699021279811859
0.180769398808479
0.007737055420876
-0.165332332253456
0.145675465464592
-0.535365402698517
0.484552264213562
-0.450814008712769
-0.287320673465729
-0.47619092464447
-0.536368310451508
0.323626309633255
0.215214192867279
-0.180139288306236
0.801656484603882
0.463119089603424
-0.109547570347786
-0.551263153553009
0.853708028793335
-0.158041790127754
-0.125495120882988
-0.509900391101837
0.105826824903488
0.01200358569622
-0.295473039150238
0.596155226230621
0.867667555809021
0.017910718917847
0.889488160610199
-0.553031921386719
0.086365751922131
0.577284097671509
0.181517571210861
-0.295372784137726
0.700790047645569
0.796548962593079
0.710882723331451
-0.167217090725899
-0.333257257938385
-0.494244277477264
0.675825238227844
0.891250729560852
-0.370931684970856
-0.111178740859032
0.436563819646835
-0.089789763092995
-0.365040302276611
0.461588799953461
0.144902810454369
0.23047237098217
-0.234294459223747
-0.51681649684906
0.704106628894806
0.104684196412563
-0.369283378124237
0.229330122470856
-0.537176489830017
0.168430179357529
0.189367726445198
-0.61258202791214
0.08982165157795
0.069803066551685
0.110527046024799
0.730320751667023
0.36548513174057
0.879837334156036
0.084953099489212
-0.121297135949135
0.640901863574982
0.856099247932434
0.320368379354477
-0.12211899459362
-0.286249756813049
-0.129379555583
0.68645578622818
0.504767298698425
0.263835370540619
0.148069471120834
0.16105318069458
-0.585837006568909
-0.584563851356506
0.206816390156746
0.580523908138275
-0.446202337741852
-0.005191013216972
-0.487196207046509
0.086637750267983
-0.323199927806854
-0.210292533040047
0.399999976158142
0.163605719804764
0.186543866991997
0.006640657782555
0.586599946022034
-0.382924139499664
0.292309045791626
0.208027184009552
0.03525722026825
0.136885821819305
0.606013417243958
0.307294964790344
-0.403307735919952
0.584278643131256
0.282179087400436
0.488214015960693
-0.487679004669189
-0.484980821609497
0.636913359165192
-0.627632677555084
-0.354455351829529
-0.633988201618195
0.374999046325684
0.299244582653046
0.22388456761837
0.707304775714874
-0.156993582844734
0.318591117858887
0.885114967823029
0.458997011184692
0.932406961917877
-0.350971460342407
0.087712362408638
0.294936954975128
0.180781751871109
0.251221567392349
-0.534215748310089
0.109859615564346
-0.154168888926506
0.612034440040588
0.387452453374863
-0.620137453079224
-0.003823235630989
0.423366367816925
-0.586018681526184
0.887677073478699
0.199151694774628
-0.492399632930756
0.704013049602509
0.448550283908844
0.619658768177033
0.429338723421097
-0.574269473552704
0.644572794437408
0.681386649608612
0.847665250301361
0.096565902233124
-0.461921870708466
-0.528285443782806
-0.441198945045471
-0.179819628596306
-0.547396779060364
0.34164771437645
-0.159686282277107
0.190182968974113
0.453645288944244
0.572050213813782
0.542426824569702
0.469111740589142
-0.182494148612022
-0.040491104125977
0.747657239437103
0.050185814499855
-0.268812358379364
-0.13867475092411
0.922521233558655
0.821367025375366
-0.024125963449478
0.747970342636108
0.18137863278389
0.62974339723587
0.233244717121124
-0.367993652820587
0.135120049118996
-0.419691860675812
0.929232537746429
0.493337631225586
-0.351410448551178
-0.026351243257523
-0.417948722839356
-0.174441054463387
0.896657109260559
-0.134364679455757
0.13685230910778
-0.229288473725319
0.671139001846314
0.271442413330078
-0.586415946483612
-0.596667051315308
0.163087427616119
-0.199282541871071
0.011376932263374
-0.414920032024384
0.473099231719971
-0.225489780306816
0.451678454875946
0.560384631156921
0.163694694638252
0.724132776260376
-0.594562828540802
-0.619856774806976
0.683205485343933
0.385950684547424
-0.01321841776371
-0.266546726226807
0.126068413257599
0.15328586101532
-0.368506729602814
-0.264585971832275
-0.275791764259338
0.638380646705627
0.371515452861786
-0.185357436537743
0.456784665584564
0.525961041450501
-0.177131876349449
0.290237903594971
-2.27987766265869E-06
0.004220768809319
-0.16176675260067
0.581523656845093
0.232372909784317
0.230459839105606
-0.395701587200165
-0.124026969075203
-0.083107873797417
0.556215703487396
0.513737916946411
-0.161930546164513
-0.152666881680489
0.535309374332428
0.793248653411865
0.233212143182755
0.57665491104126
0.495504140853882
-0.333018064498901
-0.075831010937691
0.585579812526703
0.497575581073761
0.355094790458679
-0.432185053825378
0.92336767911911
-0.225499764084816
-0.545820891857147
0.369021028280258
0.723609447479248
0.132207527756691
0.278178066015244
-0.25462019443512
0.14736245572567
0.158934503793716
-0.597805142402649
0.529161155223846
0.844085335731506
0.332886219024658
-0.280606508255005
-0.085800096392632
0.66059148311615
-0.323180198669434
0.759000599384308
0.326309353113174
0.76824426651001
0.410652041435242
0.708555459976196
0.384806126356125
0.690152645111084
0.3892762362957
-0.625702917575836
0.142060458660126
0.779424726963043
0.378406077623367
0.793956458568573
0.775795698165894
0.548415541648865
-0.074969753623009
-0.59881991147995
0.111420623958111
0.163400173187256
0.877357423305512
-0.131120070815086
0.9105464220047
0.210154324769974
-0.37470269203186
-0.505502581596375
-0.271314382553101
-0.297962963581085
0.623458683490753
0.236964777112007
-0.582908034324646
-0.090204790234566
0.172677561640739
0.852522313594818
0.401461362838745
-0.502077698707581
0.533761262893677
0.885471522808075
-0.264493465423584
-0.054945126175881
-0.267712831497192
0.770500957965851
0.596413314342499
0.651354610919952
0.04209478199482
0.517119407653809
0.893949449062347
0.495273411273956
0.599321305751801
0.10821671038866
0.490033507347107
-0.011035054922104
0.718529164791107
-0.612164378166199
-0.235661342740059
0.131184831261635
0.430725932121277
-0.283302664756775
0.046104207634926
-0.596431374549866
0.840638816356659
0.454505085945129
-0.123237684369087
0.463429033756256
0.458613455295563
-0.312168598175049
0.11960457265377
-0.529394924640656
0.579455018043518
0.205772072076797
0.215510040521622
0.754327178001404
-0.393148958683014
0.612755179405212
0.936029016971588
0.630475044250488
0.503837168216705
-0.087733373045921
0.714546203613281
0.40157288312912
0.183193191885948
0.097464174032211
0.355292558670044
0.417918682098389
-0.322454214096069
-0.428490817546845
0.700977385044098
0.607161998748779
-0.397439062595367
-0.588896214962006
-0.063727304339409
-0.492023289203644
-0.354003965854645
-0.309676468372345
0.342821061611176
-0.403191983699799
-0.150342240929604
-0.316552817821503
0.588793337345123
0.024596959352493
0.619983732700348
0.681195318698883
0.423270523548126
0.775025188922882
-0.437854468822479
-0.51272064447403
0.084288015961647
-0.281772375106812
-0.116890594363213
0.123628944158554
0.458309054374695
-0.299938499927521
-0.445655524730682
-0.539453744888306
-0.222570851445198
0.918726742267609
-0.156580552458763
-0.038054779171944
-0.336100816726685
0.243664965033531
-0.009413510560989
0.89823454618454
-0.237725391983986
0.344093441963196
0.032843634486199
-0.188480570912361
-0.003772124648094
0.801427960395813
-0.155437514185905
0.169741719961166
-0.388618767261505
-0.461858093738556
0.071918822824955
0.454394817352295
-0.452335476875305
0.347829222679138
-0.378001511096954
0.702266097068787
0.791623115539551
0.18603515625
0.862803339958191
0.089464232325554
-0.166666641831398
0.886215567588806
0.10981298238039
-0.041606709361076
0.314703941345215
0.098621286451817
0.317633777856827
0.671261966228485
0.937967896461487
-0.471126973628998
0.244647547602653
-0.417901933193207
0.199069544672966
0.811833798885345
-0.503651738166809
-0.43051153421402
0.221254855394363
-0.507702887058258
0.42775759100914
0.889165282249451
-0.498161017894745
-0.196953251957893
0.799208223819733
-0.027445673942566
-0.585393965244293
-0.518139183521271
0.35325562953949
0.874859750270844
-0.117877289652824
0.916889250278473
0.810695827007294
-0.277357637882233
0.098512545228005
-0.299018561840057
0.687555849552155
0.913258492946625
-0.547304749488831
0.667720913887024
0.520137786865234
0.659530103206635
0.891465604305267
0.643062829971314
-0.252107203006744
-0.538834869861603
-0.153147920966148
0.543206572532654
0.68370932340622
-0.154036030173302
0.045604735612869
0.694819986820221
0.022382244467735
0.41917210817337
-0.411580145359039
-0.449052393436432
0.62767094373703
0.771697461605072
-0.19193272292614
-0.039628133177757
-0.552858531475067
-0.420981764793396
-0.404440343379974
0.819792747497559
0.778767585754395
0.878879427909851
0.874513804912567
0.628117561340332
-0.253417253494263
0.584686636924744
-0.094322666525841
0.395647644996643
0.648382425308228
-0.53391569852829
-0.535463154315949
-0.043235316872597
0.573728203773499
-0.189160540699959
0.374015748500824
-0.138390257954597
0.494457602500916
0.790285527706146
0.153736159205437
0.072561547160149
0.449732661247253
-0.085013344883919
-0.144938364624977
0.433932304382324
-0.374963819980621
-0.539027571678162
-0.507779955863953
0.658532023429871
0.152884140610695
0.801048755645752
-0.528478562831879
-0.027414336800575
0.786772727966309
0.666712701320648
0.723468959331512
0.156499356031418
-0.381609320640564
0.311044543981552
0.150055304169655
-0.279264569282532
-0.062615633010864
-0.34135228395462
0.870420932769775
0.513057112693787
-0.225975975394249
-0.304585158824921
0.177974462509155
0.675849318504334
-0.31728857755661
-0.567118525505066
-0.282095909118652
0.882476329803467
-0.58789724111557
0.369142174720764
0.88336455821991
0.079036943614483
0.739845871925354
0.180101186037064
0.24303263425827
-0.507399439811707
0.17739149928093
0.707703113555908
-0.40537416934967
-0.043151631951332
0.669651865959168
0.417975962162018
-0.026705533266068
0.462874233722687
0.387869119644165
0.077979393303394
0.367815256118774
0.856892466545105
-0.61154055595398
-0.615592479705811
-0.60632061958313
-0.177348032593727
0.912562787532806
0.753872692584991
0.764028966426849
0.853205621242523
0.473255395889282
-0.616913318634033
0.628757774829865
-0.311935007572174
0.216318488121033
0.341752052307129
0.715560913085938
0.088442511856556
-0.017298251390457
0.026767760515213
-0.230515107512474
-0.500208675861359
-0.408588469028473
0.704209208488464
0.369651764631271
0.291714459657669
0.113993130624294
-0.345826923847198
0.675997376441956
-0.113578960299492
0.790348291397095
-0.577410280704498
0.443681061267853
0.294615685939789
-0.054391741752625
0.53484970331192
-0.309056043624878
0.809411704540253
0.295556217432022
0.089864753186703
0.391382098197937
0.374942481517792
0.161679670214653
-0.567002058029175
-0.411373436450958
0.343093663454056
0.892132222652435
0.337375164031982
-0.282653868198395
0.235059201717377
0.75059974193573
0.344431489706039
-0.422820627689362
0.046573162078858
-0.40393728017807
-0.026750415563583
0.701732099056244
-0.617780089378357
0.620506167411804
0.861193358898163
0.683890998363495
0.399315416812897
0.186769604682922
0.737872004508972
0.17093314230442
0.59138023853302
0.069016315042973
-0.255750417709351
-0.260741472244263
0.568034112453461
0.490062296390533
0.606859445571899
0.346926987171173
0.847258865833283
0.116469651460648
0.468063712120056
0.798867344856262
0.658837080001831
0.413235187530518
0.223150044679642
-0.226158991456032
0.875078022480011
-0.024790421128273
0.036691248416901
-0.095207169651985
-0.296549499034882
-0.276072919368744
0.418551564216614
-0.176801934838295
0.880385398864746
0.120533213019371
0.863667905330658
-0.316856920719147
0.872728168964386
-0.211602583527565
0.450266122817993
-0.194473162293434
0.723570823669434
0.483538389205933
0.667042911052704
-0.176921144127846
-0.101722583174706
0.75080931186676
-0.507051408290863
-0.523161351680756
0.934323132038116
0.23930561542511
0.623502731323242
0.17003957927227
0.610978841781616
0.825346231460571
-0.140628054738045
-0.062620133161545
0.305139005184174
-0.3671795129776
-0.33104532957077
0.725026488304138
-0.606431007385254
0.106957703828812
0.525444626808167
0.34188985824585
-0.488639116287231
0.10239502042532
-0.36615377664566
0.203841969370842
-0.17557992041111
0.39298877120018
0.816015779972076
-0.019968330860138
-0.428385198116303
0.398660570383072
-0.071425661444664
-0.058170139789581
0.028083622455597
-0.631205022335053
0.361185073852539
-0.198048368096352
0.902501821517944
0.517350614070892
0.905852019786835
0.387572020292282
0.155262067914009
0.137411952018738
-0.623274803161621
-0.535982668399811
-0.007644802331924
0.108441881835461
0.902807891368866
0.791296362876892
0.686227142810822
0.919646680355072
0.212844356894493
-0.590882301330566
0.081867754459381
-0.062964275479317
0.517694294452667
0.859451413154602
0.886778354644775
0.505429148674011
-0.255731105804443
0.193732976913452
-0.598519623279572
0.386252611875534
0.678040742874146
-0.099686399102211
-0.365051925182343
0.107257127761841
0.72813755273819
0.808874785900116
-0.39702844619751
-0.570402503013611
-0.248586282134056
0.321832776069641
0.886148035526276
0.200180634856224
0.8033686876297
-0.278818905353546
0.927169799804688
0.298130810260773
-0.432536125183106
0.882817506790161
0.42866250872612
0.872830629348755
0.622857332229614
0.697638928890228
0.731761872768402
-0.246087983250618
0.362003862857819
-0.393492221832275
0.145796567201614
0.669640600681305
-0.067739143967629
0.199893727898598
0.254737019538879
-0.156376734375954
-0.153734490275383
-0.378604710102081
0.582835197448731
0.462134659290314
0.925535976886749
0.176153630018234
0.378760457038879
0.105633623898029
0.400294959545136
0.813589572906494
0.121270589530468
0.421288132667542
0.035177305340767
-0.552596151828766
-0.403984248638153
0.83166778087616
-0.107376143336296
-0.265697300434113
0.1502765417099
-0.611509799957275
0.192836120724678
0.782634079456329
-0.420392394065857
0.603018045425415
-0.180943682789803
-0.414732813835144
-0.18235556781292
0.357193529605865
-0.130407139658928
-0.028109595179558
-0.217493191361427
0.595269858837128
-0.446184694766998
0.231699258089066
-0.402689814567566
-0.168445721268654
-0.212505653500557
-0.079617068171501
0.581855118274689
0.801026165485382
-0.182183876633644
0.163329035043716
0.509084045886993
-0.473585367202759
0.243117824196815
0.907677948474884
0.651566326618195
-0.012299746274948
0.772678792476654
-0.084141865372658
0.075103133916855
0.866859376430512
-0.123355224728584
0.692550122737885
0.78913289308548
0.308441489934921
0.26074743270874
0.585357129573822
0.173382610082626
-0.61067134141922
0.744203805923462
0.478698551654816
-0.4885094165802
-0.509390294551849
0.858166396617889
0.04735541343689
0.703304827213287
-0.172393694519997
0.492295026779175
-0.396138310432434
0.370315372943878
0.299732804298401
0.727208495140076
-0.326854705810547
-0.119439825415611
-0.216499075293541
-0.106863334774971
0.259019792079926
0.321272552013397
-0.132290527224541
-0.042032510042191
0.055684566497803
0.427106320858002
0.424647688865662
0.709908902645111
0.893915414810181
0.516834080219269
0.883081257343292
0.887091517448425
0.191523686051369
0.417090237140656
0.419867396354675
0.931284546852112
-0.030619814991951
-0.571656942367554
0.250919282436371
0.413248419761658
-0.358047246932983
-0.276348471641541
0.237627148628235
0.869282007217407
0.071361131966114
0.793949067592621
0.232277899980545
0.374402344226837
0.222250863909721
-0.044129848480225
-0.287150025367737
-0.288639664649963
-0.351281225681305
-0.146652594208717
-0.455872595310211
0.095226734876633
0.170026659965515
0.814975619316101
0.482982993125916
-0.47352945804596
-0.491303026676178
0.128473967313766
-0.579905569553375
0.895294487476349
0.396862357854843
0.463121354579926
0.358917415142059
-0.112104162573814
-0.183053508400917
0.502531468868256
0.299446642398834
0.863037884235382
0.5894935131073
0.50594562292099
0.268210262060165
0.270159512758255
0.695342898368835
0.936282753944397
-0.609043717384338
-0.522092282772064
-0.525713801383972
0.641601860523224
-0.342880964279175
0.69010055065155
0.31541121006012
-0.199341848492622
-0.113869711756706
0.695809066295624
0.805191993713379
0.268000662326813
-0.409692704677582
0.78184962272644
0.351284712553024
0.353021889925003
-0.30732262134552
0.298939764499664
0.081992387771607
0.520262181758881
-0.031755566596985
0.121805749833584
0.19877727329731
-0.140144661068916
0.006943210959435
0.158481255173683
0.336422979831696
0.109259217977524
0.210288196802139
-0.062884464859963
0.830686271190643
0.392484426498413
0.221984550356865
-0.318378329277039
0.699084579944611
-0.001198619604111
0.148997917771339
-0.515900015830994
-0.448571026325226
0.809272289276123
-0.372112810611725
-0.128115013241768
0.024251118302345
0.192287370562553
-0.175314024090767
0.115477122366428
0.019268333911896
0.00362840294838
-0.138428673148155
0.225548520684242
-0.102473512291908
0.72507518529892
0.498932957649231
0.458806037902832
0.466494917869568
-0.061748340725899
0.783841729164124
0.223055005073547
0.574882626533508
-0.075266256928444
0.589084029197693
0.423812091350555
0.535766839981079
0.492234587669373
0.892622232437134
-0.158556416630745
-0.166062101721764
-0.009174272418022
0.815967559814453
-0.089639320969582
0.756190717220306
0.575893580913544
0.533686816692352
0.500184953212738
0.805046439170837
-0.38143664598465
-0.175407901406288
-0.268031477928162
-0.397326648235321
-0.3220494389534
0.831815242767334
0.25682732462883
0.558979094028473
-0.378978252410889
-0.079565539956093
-0.284022331237793
0.695996880531311
0.397819727659225
-0.217104151844978
0.584297776222229
-0.152960881590843
0.35992094874382
0.618822336196899
-0.380878806114197
0.675758957862854
0.571427166461945
0.136789977550507
0.706070005893707
0.522165298461914
-0.221680000424385
-0.063667163252831
0.42479607462883
-0.272896349430084
0.643574059009552
-0.417546212673187
0.543275475502014
-0.481191456317902
0.071607455611229
-0.538942337036133
0.796676576137543
0.514841079711914
-0.464084804058075
-0.44266664981842
0.275688678026199
0.854204893112183
0.403622925281525
0.108516931533813
-0.362586915493011
0.27133646607399
0.762051284313202
-0.160903558135033
-6.81132078170776E-05
0.00216481089592
0.198990255594254
0.115105390548706
-0.540069699287415
0.484758317470551
0.477225363254547
0.281420409679413
0.224934816360474
-0.283209145069122
-0.505205094814301
0.341108441352844
0.56181937456131
0.642870485782623
0.698713660240173
0.86203396320343
-0.46857762336731
0.4666907787323
0.325454890727997
0.609035670757294
-0.283048033714294
0.59405779838562
-0.14013583958149
0.277696937322617
0.187037080526352
0.338309407234192
0.744696021080017
-0.188143268227577
0.413821935653687
-0.345442533493042
0.413503706455231
-0.35012686252594
0.298087477684021
-0.035262018442154
-0.523337066173553
-0.153219327330589
0.909789264202118
0.000640645623207
-0.242169842123985
0.455256044864655
-0.628144800662994
0.192724972963333
0.481769621372223
0.341060847043991
0.828454256057739
0.150056079030037
0.639612436294556
-0.105897262692451
-0.626767337322235
-0.356612801551819
-0.622365832328796
0.272616326808929
0.706600069999695
-0.469331920146942
-0.251690030097961
0.191422909498215
0.029190629720688
0.057908684015274
-0.037635028362274
0.323731541633606
-0.015385091304779
0.428949236869812
0.019387066364288
-0.400222539901733
0.141510203480721
-0.32052344083786
-0.365178763866425
0.86392867565155
-0.201701626181602
0.056684136390686
0.516155600547791
-0.262652933597565
0.355091750621796
-0.28754997253418
0.764249265193939
0.802384853363037
-0.46992427110672
0.916237652301788
0.622170865535736
0.455373466014862
-0.04772661626339
0.249582648277283
-0.341393828392029
0.156739786267281
-0.591104984283447
0.080881901085377
0.286980330944061
0.863051474094391
0.477680146694183
0.365701019763947
0.14852312207222
0.797768831253052
0.339591979980469
0.03419728577137
0.459927380084991
-0.364259660243988
0.138279855251312
0.482272326946259
-0.199417129158974
0.887462317943573
-0.311346232891083
-0.235458508133888
0.738919138908386
0.59978199005127
0.754857957363129
0.580730080604553
-0.203962936997414
-0.055635064840317
0.113444641232491
-0.477179825305939
0.266932189464569
0.801247000694275
0.879313945770264
0.293275505304337
-0.338802218437195
-0.345768809318542
0.457829177379608
-0.007932484149933
-0.013097316026688
-0.540596306324005
-0.006864115595818
0.010063037276268
0.931092143058777
-0.336120665073395
-0.145818188786507
0.211442783474922
-0.622202873229981
0.874536573886871
0.13341012597084
0.77017742395401
0.472153127193451
-0.449301242828369
0.393231451511383
-0.197318270802498
-0.233888879418373
-0.191925719380379
0.179905623197556
0.449000775814056
0.598342001438141
-0.351212382316589
0.231653615832329
0.601034045219421
-0.253963947296143
0.658024251461029
-0.341375350952148
0.541983425617218
0.054047539830208
0.120930805802345
0.546135425567627
0.321403563022614
-0.134794071316719
-0.610222280025482
0.376587271690369
-0.328467786312103
0.425507694482803
0.927867829799652
0.874282598495483
0.922740697860718
-0.246497765183449
-0.068664833903313
0.530689716339111
0.40434455871582
-0.525552213191986
0.439204812049866
0.864871919155121
-0.306470036506653
-0.584055066108704
0.637683033943176
0.097041286528111
-0.140413120388985
-0.433642983436585
0.933212399482727
-0.484257400035858
0.23884117603302
0.182712703943253
0.347838878631592
-0.600549578666687
0.411619067192078
0.147431820631027
-0.34347528219223
-0.482016563415527
0.861874878406525
-0.621145188808441
-0.464694917201996
-0.398058891296387
-0.427922368049622
0.922940731048584
0.66226851940155
0.160686552524567
-0.414497911930084
0.134146720170975
-0.536105692386627
-0.034664139151573
0.123660296201706
-0.315034449100494
0.515759527683258
0.93224972486496
0.188755258917809
0.603885471820831
0.742046475410461
-0.377358913421631
0.388539731502533
0.551656901836395
-0.11131776869297
0.452760756015778
0.361334502696991
0.361798763275146
-0.498996376991272
0.683187007904053
-0.132072970271111
-0.490436613559723
0.229195535182953
-0.6245197057724
0.554230690002441
-0.236271396279335
0.534526586532593
0.902536630630493
0.21821117401123
0.504782855510712
0.362901747226715
-0.144972428679466
-0.36700439453125
0.603673815727234
0.510684609413147
-0.150934413075447
0.767496347427368
-0.192096367478371
0.662029683589935
0.164064854383469
-0.515821993350983
-0.384300053119659
-0.548816502094269
0.665204286575317
-0.383191764354706
0.652409970760345
0.369390994310379
-0.509217262268066
-0.420454859733582
-0.539999544620514
-0.505150258541107
-0.117425188422203
0.023098513484001
-0.088194087147713
-0.427404463291168
-0.072687223553658
-0.174106523394585
0.722364842891693
0.789703369140625
0.17709892988205
-0.385313391685486
0.666575789451599
0.895141303539276
0.338555514812469
0.477482855319977
-0.485559284687042
0.60183709859848
0.876572608947754
0.12878181040287
-0.526725292205811
-0.292072653770447
-0.402054190635681
0.671708881855011
-0.146332785487175
-0.206016167998314
0.149933412671089
0.110796101391315
-0.235754951834679
-0.209297880530357
0.703262209892273
-0.301973819732666
0.627153337001801
0.588365256786346
-0.021294385194779
-0.139226600527763
0.849616587162018
0.209417477250099
0.145227894186974
-0.320340514183044
0.592623591423035
0.022961333394051
0.58753103017807
-0.50331312417984
0.765774965286255
0.327107071876526
0.424327373504639
-0.360836088657379
-0.55367785692215
0.188588455319405
0.231227472424507
0.542845368385315
-0.352225005626678
0.065452054142952
0.272510021924973
-0.149764999747276
0.083019778132439
-0.286578774452209
0.639918565750122
0.621085166931152
0.701818466186523
0.380864322185516
0.237271353602409
-0.578957736492157
-0.164612606167793
0.661077618598938
0.705340445041657
0.738005638122559
-0.105672284960747
-0.328460037708282
-0.207875624299049
0.522004961967468
-0.212213292717934
-0.211828991770744
0.338020712137222
0.174424901604652
0.83266144990921
0.080403953790665
-0.587287783622742
0.079007774591446
0.623498618602753
0.30152690410614
-0.124654874205589
-0.2403474599123
-0.537015020847321
0.935888707637787
0.470115065574646
0.055269524455071
0.026732698082924
0.18354257941246
0.660933017730713
0.887024164199829
0.865294694900513
-0.582012116909027
-0.129518285393715
-0.253889620304108
0.631502509117126
0.739254176616669
-0.008896574378014
0.066203162074089
-0.246784582734108
-0.288372039794922
0.450474143028259
-0.401319980621338
0.912648856639862
0.500780403614044
0.598296642303467
-0.328089356422424
0.264307856559753
-0.015818148851395
0.022773608565331
0.291883945465088
0.006605967879295
0.659592509269714
0.276401340961456
-0.066632583737373
0.309274464845657
0.803764939308167
-0.026037931442261
0.475350022315979
0.171133413910866
-0.408655881881714
-0.484348952770233
0.273796319961548
0.021038591861725
-0.207986518740654
-0.206724986433983
-0.267126798629761
0.520825445652008
0.306236863136291
0.614308893680573
0.228337168693542
0.6920126080513
-0.562719345092773
0.315543293952942
0.324620544910431
0.013917714357376
-0.392110645771027
-0.391245722770691
-0.495707988739014
0.732201337814331
-0.500463426113129
0.165751457214355
-0.482824563980103
0.595399439334869
0.263198167085648
0.38196736574173
0.893041610717773
0.664898157119751
-0.350802183151245
-0.158623620867729
-0.412723541259766
0.841723322868347
-0.34726071357727
-0.34375935792923
-0.067252591252327
0.198251441121101
-0.306790232658386
0.598540127277374
0.015718162059784
0.104155510663986
0.814666450023651
0.188735753297806
0.034040927886963
-0.298316955566406
0.426906406879425
-0.059726819396019
0.935875117778778
0.77384340763092
0.268877148628235
-0.489698946475983
0.633209466934204
0.070038035511971
0.472712934017181
-0.019089281558991
-0.344641745090485
-0.391253650188446
0.576064646244049
0.391260921955109
-0.264782130718231
-0.509881556034088
-0.309065282344818
0.601258218288422
0.610879302024841
0.415505886077881
0.783015787601471
0.424105376005173
0.563280701637268
0.561030030250549
0.267008781433105
-0.455479323863983
0.753080368041992
0.603997349739075
-0.195095911622047
0.68554425239563
-0.293102443218231
-0.541639626026154
0.505690395832062
-0.393516361713409
0.295523107051849
0.017797067761421
0.762124001979828
0.401480495929718
0.535097777843475
0.870319247245789
-0.019487664103508
0.585041999816895
0.485089421272278
0.814345180988312
0.408941000699997
0.387880921363831
-0.426225543022156
-0.446730732917786
-0.091396287083626
0.890573501586914
0.30355829000473
0.680015623569489
-0.298823714256287
-0.044395565986633
-0.010832846164703
0.328083723783493
0.697698712348938
-0.107196405529976
-0.613454520702362
0.856587886810303
-0.180145934224129
0.922833561897278
0.80525267124176
-0.628194868564606
0.349558889865875
0.870389759540558
0.790137827396393
-0.466504812240601
-0.302819728851318
0.007609844207764
0.665868163108826
0.564241766929626
0.846962571144104
0.08278188854456
0.078588999807835
0.346065759658813
-0.017833963036537
0.000717684626579
0.328054010868072
-0.586093544960022
0.524668514728546
0.229685753583908
-0.133257582783699
0.702744424343109
0.503024935722351
-0.528391301631928
0.511757552623749
0.054680481553078
0.860885500907898
0.73300051689148
0.208087846636772
0.926673293113709
0.208848863840103
0.872321486473084
0.417568445205689
0.703499913215637
-0.603156208992004
0.228141725063324
-0.376442432403564
0.461672902107239
0.018228560686112
0.32124787569046
-0.590001404285431
0.764905631542206
-0.072957888245583
0.38067638874054
-0.174678936600685
0.831363499164581
-0.223669692873955
0.007054716348648
0.541739165782928
-0.384105622768402
0.93618905544281
0.907342672348022
-0.259508907794952
0.402228653430939
-0.146876946091652
-0.443763077259064
0.383108735084534
0.086153142154217
0.305072784423828
-0.397877812385559
0.353960633277893
-0.627103269100189
-0.287271201610565
-0.61995530128479
0.783937871456146
0.36587193608284
-0.064752742648125
0.869969069957733
-0.308417618274689
-0.52001017332077
0.729983508586884
-0.125097051262856
0.615446925163269
-0.047518730163574
-0.533568680286408
0.413065731525421
-0.497348368167877
-0.472700536251068
0.017555847764015
-0.337296605110168
0.559739053249359
-0.04947379231453
-0.122634902596474
0.793471217155457
0.715288043022156
0.580979883670807
0.85187304019928
0.160574659705162
0.561686336994171
-0.114160403609276
0.227122992277145
0.488049685955048
0.620422601699829
0.341681718826294
-0.389117360115051
0.66035270690918
-0.131434127688408
-0.406158030033112
0.344725042581558
-0.153464213013649
0.435153663158417
0.412592530250549
0.022215515375137
0.786738038063049
0.047605291008949
-0.080080285668373
-0.060119345784187
-0.385561108589172
0.050481915473938
0.630668163299561
-0.55877697467804
-0.115567788481712
0.164894536137581
0.203870072960854
0.19449345767498
-0.092590644955635
-0.086817726492882
0.443498134613037
-0.014400601387024
0.162341803312302
-0.617346405982971
-0.254465758800507
-0.387775480747223
-0.322853028774261
-0.591348648071289
-0.519701778888702
0.044329836964607
0.377198100090027
-0.419067800045013
0.652061998844147
0.530321061611176
0.239020317792892
0.076538525521755
0.174727857112885
0.727433621883392
-0.444334208965302
-0.270123064517975
0.878780424594879
-0.05516891181469
0.216852903366089
-0.021003991365433
0.541947484016418
-0.608055710792542
-0.08676515519619
0.630491852760315
-0.021268725395203
0.194444060325623
-0.282948136329651
-0.144056722521782
-0.515570342540741
0.596782505512238
0.807968378067017
0.715027451515198
0.364541053771973
0.518483698368073
-0.019389510154724
0.239058271050453
-0.466278970241547
0.154070258140564
0.527055323123932
0.856913030147553
0.743304133415222
0.599156856536865
0.307304441928864
0.120636284351349
0.315440952777863
-0.190071180462837
-0.046415880322456
-0.59184056520462
-0.314717829227447
0.674339652061462
-0.479882597923279
0.538582563400269
0.642930805683136
0.438620150089264
0.812972962856293
0.419664442539215
0.136119812726974
0.139222607016563
-0.368618547916412
-0.082322642207146
-0.060124233365059
-0.221876487135887
0.747916579246521
0.198884308338165
-0.615960359573364
-0.351733088493347
-0.422232091426849
0.756648659706116
-0.573170304298401
0.255033433437347
-0.188828781247139
-0.531334936618805
-0.126937016844749
0.197853744029999
0.89533543586731
0.902484595775604
0.374145865440369
-0.618249833583832
-0.226848557591438
0.022557631134987
-0.045326918363571
0.228406429290771
0.934801936149597
0.927066922187805
0.231898099184036
0.824451506137848
-0.137637808918953
0.071734838187695
0.28524461388588
0.483160555362701
-0.068440273404121
0.706722438335419
0.328067809343338
-0.504664361476898
-0.610152840614319
-0.152683779597282
-0.266214430332184
-0.089055880904198
-0.048513993620873
-0.158225193619728
0.897181570529938
0.261460304260254
-0.527961373329163
0.507500231266022
0.129094168543816
0.392401188611984
0.147404000163078
0.548646867275238
0.279058068990707
-0.232675567269325
-0.448129296302795
-0.111520037055016
-0.496909976005554
-0.117856130003929
0.631646811962128
-0.254499077796936
0.434327721595764
0.555168747901917
0.701042532920837
0.39056184887886
-0.581988096237183
0.031090572476387
-0.103662177920342
0.343609839677811
-0.145493909716606
0.565218687057495
0.263496190309525
0.047006815671921
-0.46681410074234
0.589337825775147
0.211052075028419
0.13541142642498
-0.426612675189972
0.377871632575989
-0.063320860266686
-0.336607217788696
0.476658701896668
0.703955233097076
-0.286822438240051
0.686386823654175
-0.020484685897827
0.218521684408188
0.908183217048645
0.059589996933937
-0.54514068365097
0.524685859680176
-0.215970233082771
0.69068855047226
-0.016231045126915
-0.020011067390442
0.670083403587341
0.785359025001526
0.815316736698151
0.267092019319534
-0.164796248078346
-0.209944859147072
0.014588281512261
0.285663247108459
0.776471495628357
0.575665533542633
0.275137782096863
0.052549451589584
0.161956548690796
-0.38146698474884
0.220458224415779
0.139625877141953
0.360528588294983
0.297901153564453
0.434391766786575
0.604768395423889
-0.604284286499023
0.892724752426147
0.005158424377441
0.809890806674957
-0.293335795402527
-0.192023321986198
0.235033959150314
-0.525778770446777
0.042503133416176
0.062085881829262
0.083901584148407
-0.310942590236664
-0.442708909511566
0.67579710483551
-0.31007307767868
-0.571332454681397
0.313641518354416
0.386900842189789
0.718676328659058
0.75088894367218
0.32779324054718
-0.277962923049927
0.129047334194183
0.082627676427364
-0.086700901389122
0.415104806423187
-0.023282364010811
0.900678515434265
0.681240081787109
-0.564345836639404
0.336180478334427
-0.060997441411018
-0.190227165818214
0.784758388996124
-0.580694317817688
-0.508277893066406
-0.135602608323097
-0.53783506155014
-0.578587532043457
-0.382173180580139
-0.37576824426651
0.692857205867767
-0.189095929265022
0.712700068950653
0.185211360454559
-0.275325536727905
0.216094583272934
-0.613110661506653
-0.320469200611114
-0.33904629945755
-0.143178716301918
0.81998336315155
0.479130387306213
0.779742121696472
0.653971016407013
-0.028369829058647
0.454754710197449
-0.462227702140808
-0.290941417217255
0.843430459499359
0.459600031375885
0.829228103160858
0.07437613606453
0.382483541965485
0.864900946617126
-0.429624915122986
0.626461863517761
0.522096037864685
0.767949283123016
0.199353933334351
0.367739379405975
0.789010107517242
-0.546998858451843
0.757512450218201
-0.31471312046051
-0.281134903430939
-0.095999851822853
0.545486867427826
-0.477171838283539
-0.631591379642487
0.82536780834198
0.297209441661835
-0.579165756702423
0.395021796226501
0.623839139938355
-0.320220112800598
0.413841605186462
0.768974661827087
-0.386974275112152
-0.283204197883606
-0.306521773338318
-0.39860999584198
-0.279167532920837
-0.505032122135162
0.530394315719605
0.258664160966873
0.750694453716278
0.643511116504669
-0.365764677524567
-0.621074438095093
0.487310886383057
-0.312390923500061
0.89094614982605
0.610609948635101
-0.445328950881958
0.07745736092329
0.578064143657684
-0.509232580661774
-0.230986818671226
0.005097717046738
0.657172679901123
0.676384627819061
-0.115526959300041
-0.271218299865723
0.506651163101196
-0.449446678161621
0.422164976596832
0.585853576660156
-0.291713058948517
-0.494461894035339
0.181225582957268
0.136345759034157
0.095120914280415
0.475968956947327
0.489055931568146
0.172636404633522
-0.483039021492004
-0.630819439888001
-0.240245535969734
0.659218609333038
0.884032487869263
0.626965463161469
0.338036835193634
0.708468854427338
-0.605141341686249
0.841564416885376
0.813569068908691
0.288817703723907
-0.59255313873291
0.308416604995728
0.263566166162491
0.690026044845581
0.44698691368103
0.758150696754456
-0.165010616183281
0.789255142211914
0.164871409535408
0.130988880991936
-0.210107371211052
-0.026237204670906
-0.01376023888588
-0.342591941356659
0.284549295902252
-0.04526661336422
0.245525971055031
-0.472143471240997
0.180876195430756
-0.241760089993477
0.735196828842163
0.5252326130867
-0.380592465400696
-0.037916421890259
0.627916038036346
-0.132658138871193
0.913986623287201
0.24537456035614
0.846329152584076
-0.28055727481842
0.416754961013794
0.8006232380867
0.086777448654175
-0.020009115338326
-0.333426415920258
0.521566808223724
0.66580194234848
0.707654237747192
0.278875887393951
-0.418173551559448
0.560288548469543
0.437105596065521
-0.205654069781303
0.199337467551231
-0.48647940158844
0.183804973959923
0.038699612021446
0.87839686870575
0.110296413302422
-0.545687139034271
0.416216433048248
0.279710829257965
-0.188297316431999
0.036627352237702
0.337238401174545
0.716537356376648
-0.408767998218536
-0.487162411212921
0.306332617998123
0.090453028678894
0.347425431013107
-0.493787169456482
0.212643891572952
0.914457559585571
-0.250584006309509
-0.057603061199188
0.598592519760132
0.774689078330994
0.663347601890564
-0.56489360332489
0.467539787292481
-0.530431985855103
0.279037147760391
0.473906397819519
0.178644254803658
-0.311976432800293
-0.576441526412964
0.367435455322266
-0.395226776599884
-0.075857266783714
-0.071271255612373
0.680825054645538
-0.53309553861618
0.735202431678772
0.629243791103363
0.657007813453674
-0.547759413719177
0.218508809804916
0.893161952495575
-0.23063151538372
0.095882587134838
-0.231157258152962
-0.309073150157928
-0.013629332184792
0.492093324661255
0.232429668307304
0.05816949903965
0.854824006557465
0.573349416255951
0.830771744251251
-0.213498994708061
-0.465477228164673
-0.310657799243927
0.558495402336121
0.888211905956268
0.706033170223236
-0.430317223072052
-0.144056156277657
-0.338870108127594
-0.568652033805847
0.197419911623001
0.638461709022522
0.786037802696228
0.720991551876068
0.042354211211205
0.73393577337265
0.931825339794159
-0.415041625499725
0.429423332214356
0.777154505252838
-0.349429190158844
-0.118130847811699
-0.118840411305428
-0.359811246395111
-0.187145367264748
-0.165348842740059
0.786182820796967
0.02453975379467
0.575180888175964
0.724001407623291
0.32686722278595
0.436138212680817
0.300537675619125
0.135203123092651
0.512940287590027
-0.21211089193821
0.882568120956421
0.231839939951897
-0.329618215560913
0.327792704105377
-0.010747775435448
0.141999512910843
0.236487239599228
0.037570312619209
0.528238356113434
0.361866772174835
0.005269750952721
0.232385814189911
0.587199032306671
-0.267166495323181
0.404366374015808
0.916855335235596
0.319135367870331
0.164718180894852
0.749394178390503
0.861164391040802
-0.498439848423004
-0.452981054782867
0.03192637860775
-0.537886023521423
0.832190275192261
0.319061636924744
-0.479924440383911
0.13372777402401
0.353351891040802
0.622615575790405
0.530634462833405
-0.509873330593109
-0.521139144897461
-0.01718619465828
-0.40338796377182
0.44498348236084
0.085341490805149
0.833447098731995
0.699701070785522
-0.378612995147705
0.201276868581772
-0.483880817890167
-0.509598195552826
0.843861520290375
0.438356518745422
0.372374713420868
0.801379024982452
0.730213165283203
-0.231910511851311
-0.220314547419548
0.087708249688149
-0.095077082514763
-0.326861143112183
-0.057538777589798
0.312456130981445
0.58208578824997
-0.207319691777229
-0.587359249591827
0.660749137401581
0.898701846599579
0.209451660513878
-0.497558057308197
-0.523131310939789
0.518955171108246
0.54150128364563
0.522595345973969
0.806453168392181
-0.008376106619835
-0.42762291431427
0.492843270301819
0.125365495681763
0.310397893190384
-0.247653648257256
-0.428223252296448
0.442025482654572
0.557346880435944
0.559037268161774
-0.231899335980415
0.301331996917725
0.091840200126171
0.119142882525921
-0.363864362239838
0.072013065218926
0.399121999740601
-0.304893374443054
0.534894466400147
-0.461429953575134
0.634241044521332
-0.456981956958771
0.426441967487335
0.237334355711937
0.292025536298752
-0.346055865287781
-0.086742654442787
-0.448486506938934
0.702271461486816
-0.24556402862072
0.067353993654251
-0.497028291225433
0.29045769572258
-0.568865537643433
-0.193853303790093
0.875592112541199
0.155643999576569
0.693510830402374
0.759041666984558
-0.33193302154541
0.898237943649292
0.830449759960175
0.625671923160553
0.61318850517273
0.289911270141602
-0.444683611392975
-0.241027638316154
0.386046230792999
0.711001753807068
0.019354328513146
-0.084802076220512
-0.214513465762138
-0.200078472495079
-0.154667213559151
-0.19775228202343
-0.062841579318047
-0.185515359044075
0.76224547624588
0.809512853622437
0.376390933990479
-0.382129371166229
-0.274089336395264
-0.547482907772064
-0.620986878871918
-0.533636748790741
-0.579699337482452
0.243882596492767
0.798952639102936
-0.225741341710091
0.05762904882431
0.511588454246521
-0.422605872154236
0.442153692245483
0.599781632423401
-0.503138542175293
-0.049258843064308
0.5025674700737
0.862782418727875
0.031583800911903
0.209104806184769
0.281809508800507
0.304829746484756
-0.176897332072258
0.604560375213623
0.50993412733078
0.838390409946442
-0.226411953568459
0.047985807061195
0.573539316654205
0.910594046115875
-0.510945796966553
-0.241732463240623
0.687043190002441
-0.169404163956642
0.750049829483032
0.580472707748413
-0.054788321256638
0.844172716140747
-0.494471251964569
0.816108345985413
0.176904737949371
0.839266359806061
0.451719105243683
-0.50069123506546
-0.181945994496346
-0.242731854319572
0.267535895109177
-0.405678272247314
0.513326823711395
0.302506268024445
-0.509323060512543
-0.072293177247048
0.698274552822113
-0.191950038075447
-0.574216067790985
0.808878242969513
-0.118730440735817
-0.199392780661583
0.430482923984528
-0.376881182193756
-0.615525007247925
-0.299523532390594
0.769176006317139
0.473797202110291
0.059960350394249
0.385593771934509
0.883605241775513
0.324699819087982
-0.314455449581146
0.704353511333466
0.906273365020752
0.259911090135574
-0.572308778762817
-0.399269282817841
0.019362971186638
-0.141433611512184
0.599552035331726
0.182518512010574
-0.323357582092285
0.315318703651428
-0.585426509380341
0.335557103157043
0.117269940674305
0.586476683616638
0.489031255245209
0.094917707145214
-0.581040382385254
0.708829164505005
-0.130180224776268
0.829822480678558
-0.272982954978943
-0.235805407166481
0.398038268089294
0.038647696375847
0.682810306549072
0.239793866872787
-0.079483583569527
0.78824770450592
-0.520386457443237
0.278774589300156
0.055385738611221
-0.18740226328373
-0.440542101860046
0.075688257813454
0.309595376253128
0.618219375610352
0.541442632675171
0.768309414386749
0.803295135498047
0.324931561946869
-0.425357103347778
0.772489964962006
0.023599535226822
0.425099968910217
0.78137993812561
0.665633916854858
0.054828226566315
0.500937163829803
-0.168224915862083
0.135584458708763
0.824684321880341
0.643709003925324
0.484639227390289
0.680970072746277
0.167105913162231
-0.263080060482025
-0.394510924816132
0.132413685321808
0.662571430206299
0.663980424404144
-0.590135455131531
0.796202182769775
-0.62188583612442
0.890832662582397
0.150545984506607
0.644387483596802
0.660908401012421
0.012729227542877
-0.524096071720123
-0.323662459850311
0.095507137477398
0.752825319766998
0.556253612041473
0.530043542385101
-0.099640145897865
0.818934381008148
0.031122341752052
-0.425543427467346
0.832908570766449
-0.365741312503815
0.811525464057922
0.930467307567596
-0.111966833472252
0.05238188803196
-0.534039616584778
0.078341722488403
0.423490643501282
-0.43311733007431
0.478849232196808
0.760203242301941
-0.568805813789368
0.839260101318359
0.768189430236816
0.187242642045021
-0.40733003616333
0.536637425422668
-0.633109450340271
0.910481154918671
0.882120668888092
-0.54417759180069
-0.488833487033844
-0.624464929103851
-0.628994226455689
0.250022232532501
-0.21601901948452
0.823554813861847
-0.267573416233063
-0.197886779904366
0.400585263967514
0.270211398601532
-0.506934344768524
-0.565199434757233
0.673037946224213
-0.060269445180893
0.039726033806801
-0.445771276950836
0.582736968994141
0.139824777841568
0.719491899013519
0.109818279743195
0.642603695392609
0.384558975696564
0.927246630191803
0.886640727519989
0.485986292362213
0.728054165840149
0.417720973491669
0.042106509208679
-0.554000020027161
0.00284381210804
0.567709803581238
0.517526209354401
0.580010890960693
0.440527439117432
-0.028756245970726
-0.153643742203712
0.862248182296753
-0.044431418180466
0.585728347301483
0.560203313827515
0.871761798858643
0.406968474388123
-0.143343612551689
-0.443075299263001
0.490251243114471
0.648308157920837
-0.096783861517906
-0.475959718227387
-0.495983123779297
0.648749709129334
-0.480361640453339
0.78693425655365
-0.033309504389763
0.603817760944366
0.881566524505615
0.936291098594666
0.903384506702423
0.310179561376572
-0.48953378200531
-0.585072875022888
-0.547695338726044
-0.575406610965729
-0.213103488087654
0.448464274406433
0.825258314609528
-0.014239341020584
0.398779779672623
0.590383052825928
0.690535306930542
0.284113466739655
0.810910284519196
0.003764614462852
-0.333073318004608
0.218588277697563
0.783299803733826
0.76586776971817
-0.03691965341568
-0.628444612026215
0.752918899059296
-0.326764225959778
-0.577978789806366
-0.465802192687988
-0.598754167556763
-0.580690681934357
0.409090459346771
0.109832584857941
0.608914494514465
-0.398153960704803
0.851984143257141
0.261797875165939
-0.237515285611153
0.067682825028896
-0.012785956263542
0.786197125911713
0.187069818377495
-0.527053833007813
-0.553285002708435
0.579647064208984
-0.296427190303802
0.758059322834015
0.532162070274353
-0.227796778082848
0.006156846880913
0.093926355242729
0.239287003874779
0.344256281852722
0.044835984706879
0.532409369945526
0.387540876865387
0.185830771923065
0.721699416637421
-0.268050909042358
0.660773396492004
-0.361870169639587
0.921916306018829
-0.413701176643372
-0.562275111675262
0.760026812553406
0.027556508779526
0.444414675235748
0.665464699268341
-0.062973037362099
-0.538925170898438
0.477694094181061
-0.477979898452759
0.489303112030029
0.254454255104065
-0.362206697463989
0.264738440513611
-0.390801846981049
0.57912027835846
-0.243504479527473
0.397232115268707
0.638923287391663
0.369636535644531
0.010731235146523
0.544755816459656
0.261706411838531
-0.534798145294189
-0.008011847734451
0.750978350639343
-0.060975283384323
0.355868339538574
-0.132570311427116
-0.270697295665741
0.379922538995743
0.354359745979309
-0.037300959229469
-0.300713062286377
-0.279157757759094
-0.319651782512665
0.925366759300232
0.006461948156357
0.465583205223084
-0.628081023693085
0.794423460960388
0.784266352653503
-0.534400999546051
-0.358771085739136
0.077121868729591
-0.373951435089111
-0.095473304390907
-0.567112624645233
-0.474482953548431
0.354964345693588
0.92897355556488
0.133780688047409
0.698662519454956
0.391369551420212
0.611727476119995
-0.627695798873901
-0.203743472695351
-0.50478595495224
-0.569275736808777
-0.042353674769402
-0.626866638660431
0.028683066368103
0.345882833003998
0.907944262027741
-0.353426158428192
0.614868402481079
0.217725604772568
-0.191813424229622
-0.273895680904388
0.805438101291657
0.058864369988442
0.630056262016296
0.745643377304077
-0.508808076381683
0.934472322463989
0.306331545114517
0.575193881988525
-0.011392280459404
0.913262367248535
0.017682448029518
0.37824746966362
-0.582361578941345
-0.311897397041321
0.487290501594543
0.764183461666107
0.312428742647171
0.072335615754128
0.505820035934448
0.035341680049896
0.414154291152954
0.449132859706879
-0.313313066959381
0.477670907974243
0.912959039211273
-0.166347250342369
0.532522320747376
0.336591780185699
0.53860741853714
-0.208281859755516
0.008527338504791
0.232095688581467
0.748316824436188
0.750143051147461
0.056841298937798
-0.203770861029625
0.675703823566437
0.793974995613098
0.442216157913208
0.325329273939133
-0.504205644130707
0.904912173748016
0.64196103811264
0.429731905460358
-0.050708502531052
0.343809008598328
0.308841496706009
0.787422358989716
0.545941710472107
0.71001136302948
0.328909158706665
0.278323203325272
0.615289151668549
-0.096888676285744
-0.445962846279144
0.3923259973526
0.05477237701416
0.547233760356903
-0.004166200757027
-0.061171635985375
0.913268268108368
-0.351071953773499
-0.322444975376129
0.415648579597473
0.140233352780342
0.546585083007813
0.601101040840149
0.882131338119507
0.654102444648743
0.121309585869312
0.172536462545395
0.177549630403519
-0.133773490786552
-0.191931441426277
0.452194631099701
-0.432869851589203
0.613315761089325
0.489380598068237
0.125196397304535
-0.03019143640995
-0.412630498409271
0.491143882274628
0.784709692001343
-0.040739387273789
0.835122108459473
0.307088762521744
-0.38338178396225
-0.401526153087616
-0.012273728847504
-0.522730350494385
0.795381009578705
0.67201566696167
-0.559298872947693
0.458946526050568
0.471658945083618
-0.217894300818443
0.252247273921967
0.047917410731316
0.486891150474548
0.574109852313995
0.56955760717392
0.683393597602844
0.507693350315094
0.536225378513336
0.047709703445435
-0.552514374256134
-0.030070900917053
0.131335914134979
0.129449844360352
-0.025712430477142
0.241779968142509
-0.279422879219055
-0.075188472867012
0.678180694580078
-0.333504974842072
0.186601862311363
0.238224595785141
0.865318059921265
0.852083563804626
0.41751617193222
0.12895131111145
-0.121294602751732
0.475541532039642
0.151954904198647
-0.33254075050354
0.144403517246246
0.146973088383675
0.529344260692596
0.629809081554413
0.937571823596954
-0.487160384654999
-0.314893186092377
-0.051071047782898
0.927418112754822
0.560759007930756
0.892062664031982
0.291130095720291
0.261990278959274
-0.513239443302155
0.803474962711334
0.171512007713318
-0.175953254103661
0.329398810863495
0.610458195209503
-0.443466663360596
0.828527748584747
-0.424894869327545
0.788079798221588
-0.51874715089798
-0.184492275118828
-0.186333253979683
0.554183602333069
0.249587684869766
0.437862515449524
0.137539133429527
0.691697955131531
0.280850172042847
0.190964728593826
0.381351858377457
0.502123713493347
0.007732108235359
-0.129132464528084
-0.184836342930794
0.710326254367828
0.158467546105385
0.630581676959991
0.508395671844482
-0.556628286838532
-0.457269787788391
0.20369753241539
-0.055656015872955
-0.27424943447113
0.408425033092499
0.054935246706009
0.710185587406158
0.524524390697479
0.458509266376495
0.924257159233093
-0.355892479419708
0.302893221378326
-0.265335917472839
-0.25047904253006
-0.60132223367691
-0.13819582760334
0.15229058265686
0.394667565822601
0.071529649198055
0.279045552015305
0.126849293708801
-0.421332895755768
-0.233330264687538
-0.089240536093712
-0.543399155139923
0.489849150180817
-0.540350735187531
0.419758975505829
0.504306793212891
0.408438265323639
-0.092824354767799
0.74997478723526
0.02381706237793
-0.360494911670685
0.46849000453949
0.526223659515381
-0.225870504975319
-0.608628988265991
0.840566396713257
0.202367916703224
0.50257533788681
-0.609862089157105
0.13983927667141
-0.563522636890411
-0.309551417827606
-0.505041062831879
0.380180656909943
0.388815760612488
0.764454960823059
-0.420416533946991
0.569784104824066
0.700457096099854
-0.441196799278259
0.606438517570496
0.517187893390656
0.791948258876801
-0.506732106208801
-0.554359555244446
-0.40800940990448
0.172406747937202
-0.469774782657623
0.723338127136231
0.883108496665955
0.854684829711914
0.789401471614838
0.691326260566711
0.857415437698364
0.077397003769875
-0.151477441191673
0.58093124628067
0.196110337972641
-0.536357820034027
-0.083301857113838
0.785032153129578
0.219672158360481
0.417537331581116
0.287261515855789
-0.092180833220482
0.644657909870148
0.624454021453857
0.369268894195557
0.788616299629211
-0.11996503174305
-0.318366229534149
-0.633348941802979
-0.566139817237854
0.50798100233078
0.490543723106384
0.146221399307251
0.10638040304184
0.115974061191082
0.122902318835258
0.859832048416138
0.170313730835915
-0.13920085132122
-0.229535505175591
0.637247860431671
-0.376162827014923
0.59026575088501
0.380835115909576
0.786343455314636
0.566076099872589
0.333535730838776
0.655345320701599
0.549001693725586
0.536402761936188
-0.222273364663124
0.418957859277725
-0.205260410904884
-0.580991506576538
-0.02966570854187
0.439683020114899
0.281404465436935
0.631323218345642
-0.456110000610352
-0.227187976241112
-0.07002417743206
-0.308709800243378
0.20206992328167
0.446190297603607
-0.149127766489983
0.494448661804199
0.285455822944641
0.398327678442001
-0.435600996017456
0.287306427955627
-0.272917032241821
0.760805428028107
-0.634017884731293
-0.294909358024597
0.623228490352631
0.570088803768158
-0.133066460490227
0.460814714431763
0.456946730613709
0.059484377503395
0.680606544017792
0.493362665176392
-0.628557860851288
-0.480294406414032
0.308626055717468
0.217117071151733
0.710744440555573
0.551221191883087
0.110988527536392
0.620331883430481
0.751459360122681
-0.618701219558716
-0.407586812973022
0.860132575035095
0.570494174957275
-0.098869636654854
0.431229591369629
-0.093893691897392
0.373080939054489
0.316326349973679
0.727522790431976
0.050546586513519
0.646389603614807
0.849760890007019
0.194010570645332
-0.051353618502617
0.555548667907715
0.81646990776062
-0.358724176883697
-0.104078784584999
0.269427299499512
0.427289724349976
0.879702568054199
-0.114065900444984
0.050169542431831
0.669009387493134
0.271331280469894
0.420623928308487
0.770228207111359
0.596036553382874
0.581152856349945
-0.255970895290375
-0.276008546352386
-0.481117248535156
0.551718592643738
0.412920385599136
-0.41946291923523
0.868269026279449
0.019111916422844
-0.155809238553047
-0.540318012237549
-0.053456991910935
0.91928243637085
0.923748552799225
0.292783856391907
-0.551460325717926
0.607001960277557
0.725959181785584
0.480761170387268
0.148789033293724
0.619358360767365
-0.090467229485512
0.668079733848572
-0.593798518180847
0.233590692281723
-0.539269268512726
0.860829472541809
0.907166242599487
-0.397033274173737
0.263858079910278
0.429679840803146
0.634259343147278
0.282352328300476
-0.178621187806129
0.414128512144089
-0.375007271766663
-0.216030791401863
-0.537350177764893
0.306525707244873
-0.574169456958771
0.91548752784729
0.186749622225761
0.735908389091492
-0.363313734531403
-0.186278864741325
-0.210584118962288
0.485826671123505
0.04297186434269
-0.330060005187988
-0.030838280916214
-0.527924597263336
-0.358017206192017
0.259237587451935
0.904566586017609
0.15197665989399
0.616533935070038
0.692470610141754
0.67260354757309
0.301143884658813
-0.304183423519135
0.22068677842617
0.366482764482498
0.700709342956543
-0.399548768997192
0.622355759143829
-0.529984652996063
0.183881595730782
0.471787810325623
0.495135247707367
0.179264649748802
-0.021710798144341
0.387883126735687
-0.436314880847931
0.597960889339447
0.619274139404297
0.458683967590332
0.726842880249023
-0.294946134090424
0.800410926342011
0.349776685237885
0.414107918739319
0.851307034492493
0.589847207069397
0.216294318437576
-0.442497551441193
-0.209229722619057
-0.061871990561485
-0.168550059199333
0.667385816574097
-0.579518973827362
-0.332063376903534
0.014200657606125
-0.199060693383217
0.28178408741951
-0.287326335906982
0.16874685883522
0.820712327957153
0.422467887401581
-0.476172268390656
-0.196467205882072
0.122424781322479
-0.171663716435432
0.792915880680084
0.168556377291679
0.538755774497986
0.19708289206028
0.440507233142853
-0.190100148320198
0.048474326729775
0.929649353027344
0.393544852733612
0.896962344646454
0.554974675178528
0.589530050754547
0.590650022029877
-0.48076194524765
0.420191168785095
0.285796582698822
0.893008351325989
0.475196838378906
0.595493018627167
0.295843988656998
0.275424480438232
0.336164951324463
0.025145292282105
0.936297059059143
-0.512050569057465
0.400689631700516
0.281827211380005
0.251901686191559
0.785209596157074
0.60987401008606
0.818918287754059
0.282518953084946
-0.155351504683495
0.550351202487946
-0.225222125649452
0.070819303393364
-0.121736243367195
-0.500498533248901
-0.565909743309021
-0.383646607398987
0.392062395811081
0.674274802207947
0.151403874158859
-0.373870670795441
0.841836333274841
0.808949768543243
-0.174638375639915
-0.395364463329315
-0.376306414604187
0.645485639572144
0.119092918932438
-0.463478684425354
-0.026701241731644
0.923860788345337
-0.624989151954651
0.659069836139679
-0.379098236560822
0.792760133743286
0.088245958089829
0.629479706287384
0.547426283359528
-0.257410168647766
-0.097773239016533
0.205238714814186
0.379009425640106
0.83109587430954
-0.54574453830719
0.614323079586029
0.08574103564024
-0.346301317214966
0.92862606048584
0.292824655771255
0.416801333427429
-0.209688380360603
-0.315335214138031
-0.408366739749908
-0.188733771443367
0.501008033752441
0.827418744564056
-0.547946572303772
-0.164138808846474
0.192720323801041
-0.516649961471558
0.531976997852325
0.646093487739563
0.794661819934845
0.323067724704742
0.229369327425957
0.18368524312973
0.741348266601563
-0.449391305446625
0.583300769329071
-0.333826839923859
0.306528240442276
0.135203123092651
0.601498901844025
-0.361021637916565
0.31786036491394
0.328088581562042
-0.085383728146553
0.708970248699188
0.466163277626038
0.886283814907074
0.117450602352619
0.414246261119843
-0.050843894481659
0.273413330316544
-0.564135074615479
-0.603931963443756
-0.195646718144417
-0.605214178562164
-0.444712519645691
0.937762200832367
-0.423776686191559
0.740033328533173
0.58852344751358
0.060116708278656
0.271214216947556
-0.434089779853821
-0.321657478809357
0.057639822363854
0.279851317405701
0.423808991909027
0.265030384063721
0.244509547948837
-0.607097029685974
0.687494695186615
0.367569506168365
0.757861614227295
0.342359840869904
-0.390892565250397
0.454359531402588
-0.441504716873169
-0.136003836989403
0.292809784412384
-0.191444024443626
0.508196771144867
0.121336817741394
0.767549216747284
-0.493866145610809
0.070621587336063
0.594180881977081
0.925046920776367
0.584810972213745
-0.002132520079613
0.342461168766022
0.200813859701157
-0.070244625210762
0.284555017948151
-0.168713822960854
0.197607472538948
-0.421378135681152
0.776335597038269
0.137380987405777
0.314582586288452
-0.302153527736664
0.471871793270111
-0.179232999682426
0.816506803035736
0.378733575344086
0.828282713890076
-0.271076858043671
0.439476013183594
0.204068556427956
0.276456832885742
-0.14939247071743
-0.093114212155342
0.691017031669617
-0.505528628826141
-0.553309738636017
-0.184659406542778
-0.497411012649536
-0.566388428211212
-0.448606967926025
0.751393556594849
-0.341908812522888
0.905714392662048
-0.516133427619934
-0.268116295337677
-0.220285728573799
-0.325607717037201
-0.097074314951897
0.394929230213165
0.148206442594528
0.608033955097199
0.617460191249847
0.442247986793518
-0.055752620100975
-0.212248608469963
-0.171272650361061
0.897053241729736
0.620139062404633
-0.089460983872414
0.728741765022278
0.538934946060181
-0.422004580497742
-0.497172117233276
-0.275843858718872
0.546832203865051
-0.348459482192993
0.256029605865479
0.732531845569611
-0.37383770942688
0.611337661743164
-0.328732907772064
0.23904287815094
-0.323193430900574
-0.147247329354286
0.325230836868286
-0.503122866153717
0.928406119346619
-0.57824444770813
0.505486786365509
-0.386806070804596
0.593212485313416
-0.024250194430351
0.623800992965698
0.843364417552948
0.024971231818199
0.643372178077698
0.779457449913025
-0.516348958015442
-0.051210582256317
0.441915988922119
0.315761506557465
-0.160549089312553
0.621597051620483
-0.116730198264122
0.559566199779511
0.171904116868973
0.661001741886139
-0.506115555763245
-0.269785284996033
0.731421172618866
-0.230375006794929
-0.448904931545258
-0.116222634911537
0.166927188634872
0.745676457881928
-0.277244806289673
0.494805037975311
-0.621202826499939
0.403840690851212
0.017747312784195
0.240209266543388
-0.555999934673309
0.824509501457214
0.523178815841675
0.257028102874756
-0.487432539463043
-0.048977985978127
0.583995342254639
0.874646067619324
-0.499370217323303
-0.387805342674255
0.437121897935867
0.033320605754852
-0.492173671722412
0.201722159981728
-0.210609391331673
0.6427161693573
-0.398989915847778
0.161032021045685
-0.569991767406464
-0.052002981305122
0.039803445339203
-0.06616385281086
-0.374930500984192
0.228771194815636
0.819745779037476
0.815736949443817
-0.048883333802223
-0.486692368984222
0.228465139865875
0.371671676635742
0.149031221866608
-0.087271139025688
0.239994317293167
0.872781038284302
-0.167297229170799
0.341671347618103
-0.266467928886414
0.452177822589874
0.262604176998138
-0.381241083145142
-0.180556073784828
-0.528688013553619
-0.026367351412773
0.623267233371735
0.233987480401993
0.785973250865936
-0.368327438831329
0.90266078710556
0.177817106246948
-0.526881158351898
0.810186147689819
0.857624888420105
-0.176216199994087
-0.16303263604641
0.198463529348373
0.708999872207642
-0.430791258811951
0.001075863838196
-0.110055819153786
-0.119957610964775
0.782085955142975
0.47263491153717
-0.1144690066576
0.222688287496567
0.709515750408173
0.387887954711914
0.323948800563812
0.127675235271454
-0.602301359176636
0.751501142978668
0.768124938011169
0.651023745536804
-0.156336411833763
-0.62606281042099
-0.601730406284332
-0.304688811302185
0.392630845308304
0.58006751537323
-0.014898747205734
0.040403828024864
0.369749456644058
0.702913105487824
0.476120173931122
0.210647583007812
-0.544767379760742
0.51539957523346
0.580869674682617
0.396969556808472
0.343762308359146
0.056488782167435
0.097009755671024
-0.05188775062561
0.393575310707092
0.457106471061707
-0.446319401264191
0.435567080974579
0.861395359039307
0.15614427626133
0.35770320892334
-0.36882758140564
0.873071610927582
0.190877750515938
0.44637143611908
0.79632693529129
0.785590052604675
0.264779448509216
0.247342944145203
-0.58405613899231
0.267302304506302
-0.121542260050774
0.073960296809673
-0.629503846168518
0.241094142198563
0.863065004348755
-0.169794902205467
-0.088443979620934
-0.026477426290512
0.589201390743256
-0.370475351810455
-0.204002752900124
0.642071545124054
0.483283698558807
-0.19003726541996
-0.048205152153969
0.353564202785492
0.060330927371979
-0.09760631620884
0.050748586654663
-0.057622849941254
0.730225384235382
-0.497426629066467
0.664934098720551
0.364597231149673
-0.434581995010376
0.03045628964901
-0.342862486839294
-0.172206714749336
-0.632815778255463
-0.542732179164887
0.844698905944824
-0.605396687984467
0.37136048078537
-0.207672819495201
0.773365259170532
0.909795582294464
0.843185186386108
0.909220695495606
-0.165182694792748
-0.085067376494408
0.711266219615936
-0.264089405536652
0.842393100261688
-0.055084392428398
-0.628527224063873
0.773668467998505
-0.467710673809052
-0.350427269935608
0.379394173622131
0.495265364646912
0.89685583114624
0.10865330696106
0.138914749026299
0.614929258823395
0.883521854877472
0.435135960578918
0.281958937644958
-0.41237598657608
0.927162766456604
-0.147479340434074
-0.214789971709251
-0.527803659439087
-0.398069858551025
-0.299318015575409
-0.567828357219696
-0.365825891494751
-0.401129543781281
0.567830443382263
0.388222098350525
0.777146518230438
-0.289966523647308
0.041317597031593
0.487974524497986
0.839524328708649
-0.371112465858459
0.76987761259079
0.235288828611374
-0.427904963493347
-0.143252894282341
0.569459497928619
0.530566692352295
-0.533666789531708
0.810558795928955
0.280541449785233
0.436699509620667
0.348164439201355
-0.354168236255646
0.160452783107758
0.449737429618835
0.518147945404053
0.374263286590576
-0.086328998208046
-0.070228382945061
0.936428070068359
0.878531038761139
0.231648072600365
0.087958119809628
0.554529249668121
0.165572345256805
0.718560338020325
-0.150926396250725
0.509825348854065
0.393036186695099
-0.609147012233734
0.019510507583618
0.120045080780983
0.285795867443085
-0.552772521972656
-0.013291701674461
0.266777753829956
-0.19821198284626
0.459732294082642
0.928996384143829
-0.164262667298317
-0.43788468837738
0.573806464672089
0.128049731254578
0.108727179467678
-0.400575160980225
0.715673267841339
0.242966771125793
0.425281226634979
-0.171975299715996
0.381199359893799
0.257722556591034
-0.486368477344513
-0.103183403611183
-0.179467722773552
0.328797847032547
-0.524848461151123
0.539103329181671
-0.233848705887794
-0.201409414410591
-0.237643465399742
-0.583212554454803
0.109132818877697
0.31044015288353
0.393331497907639
0.806730687618256
-0.161364063620567
0.223230764269829
0.10521936416626
0.265909880399704
-0.520433783531189
-0.161889389157295
0.683517336845398
0.576320588588715
-0.595184087753296
-0.042905911803246
0.597660601139069
0.916025817394257
0.881775796413422
0.825494468212128
-0.556231796741486
-0.433537602424622
0.426168859004974
0.859066307544708
0.777222454547882
-0.214414432644844
-0.142268016934395
-0.050161987543106
0.853023171424866
0.706486165523529
-0.480401635169983
0.788591504096985
0.591283798217773
-0.00330850481987
0.838490128517151
0.541196644306183
0.701074302196503
-0.627074241638184
0.032354921102524
0.531620442867279
0.498303294181824
0.60531097650528
-0.25841748714447
0.302960336208343
-0.335635781288147
0.795909941196442
-0.241333737969398
-0.184444591403008
0.761371374130249
0.249125391244888
0.443665504455566
0.075081154704094
0.705349683761597
0.761011064052582
-0.17536087334156
0.579811692237854
-0.22162239253521
0.268024682998657
0.314795732498169
-0.604018032550812
0.325683087110519
-0.426765024662018
0.893860936164856
-0.189721390604973
-0.399934589862823
-0.476280212402344
0.234018445014954
-0.473933935165405
0.818847596645355
0.504610955715179
0.686277091503143
-0.089146390557289
-0.571956872940064
-0.267902374267578
0.090691305696964
0.581562757492065
0.60474967956543
0.537177741527557
-0.507947444915772
-0.039640501141548
0.597058832645416
0.27105438709259
-0.495721101760864
-0.429794669151306
0.197455525398254
0.691023647785187
0.341612815856934
-0.429345965385437
0.697398722171783
0.762472152709961
0.913698077201843
0.330762624740601
-0.303162455558777
-0.471021711826324
0.346022993326187
0.530813455581665
0.308387637138367
-0.233973547816277
0.084812611341477
0.80460125207901
0.848302006721497
-0.174549832940102
-0.598980128765106
0.432876408100128
-0.020678326487541
0.199039474129677
0.206930577754974
0.559327065944672
0.502913057804108
-0.214834496378899
-0.180771067738533
-0.024627223610878
-0.341596484184265
-0.138146713376045
-0.300343155860901
-0.418039202690125
-0.451532483100891
0.421047031879425
-0.435739278793335
-0.529347121715546
0.596884846687317
0.772625625133514
0.680406272411346
0.352096736431122
-0.273556888103485
0.845690131187439
0.408125072717667
0.672359108924866
-0.358120203018188
0.591247797012329
0.493013858795166
0.860330104827881
-0.59167617559433
0.496945023536682
-0.480118572711945
-0.082151964306831
-0.12825183570385
0.285157263278961
0.82130491733551
0.455604493618012
0.880081653594971
-0.390754044055939
-0.307677328586578
-0.082647725939751
-0.159578487277031
-0.366807460784912
0.098710656166077
-0.34165894985199
0.256467401981354
0.206598579883575
0.663434982299805
0.635055899620056
0.452534317970276
0.309273570775986
-0.550506293773651
0.537549078464508
-0.42691844701767
0.338370800018311
0.717444479465485
-0.545599281787872
-0.488047420978546
0.701224386692047
-0.131652489304543
0.668399691581726
0.075409606099129
-0.357634007930756
0.682301461696625
-0.452035963535309
0.551428496837616
-0.336908578872681
-0.450823128223419
0.767851054668427
0.691832542419434
0.402489960193634
-0.380999863147736
-0.099880829453468
-0.351091384887695
0.095763064920902
0.215131148695946
0.704845547676086
-0.102225229144096
0.312448084354401
0.611416280269623
0.380098283290863
0.257830291986465
-0.343779623508453
0.427236258983612
-0.055539056658745
0.074544847011566
0.821337044239044
0.066794350743294
-0.49242889881134
-0.212551936507225
-0.008599519729614
0.472836792469025
0.617972016334534
0.135433584451675
0.613137006759644
0.485948503017426
-0.384439945220947
-0.577417731285095
0.20636859536171
0.106934979557991
-0.13915641605854
-0.290651321411133
-0.330384731292725
-0.12106566131115
0.55352658033371
0.706158816814423
0.248689025640488
0.82965224981308
-0.426982402801514
0.05351747572422
-0.407721519470215
0.091114193201065
0.623749971389771
0.069666296243668
0.823809266090393
0.116180211305618
-0.272076785564423
-0.268683791160583
-0.175970897078514
0.843845367431641
0.503849804401398
0.490517973899841
0.823675274848938
0.000118046998978
0.140625268220902
0.305921137332916
-0.558895707130432
0.724279224872589
0.00318218767643
0.557517051696777
0.788620293140411
-0.292956471443176
0.729431390762329
0.845855057239533
0.893372356891632
0.259238302707672
0.000515222549438
0.423133701086044
0.00715209543705
-0.287978291511536
0.236793667078018
-0.081340715289116
-0.40455424785614
0.84867936372757
0.570137143135071
0.226449131965637
0.688182473182678
0.804703891277313
0.090380921959877
0.306538790464401
-0.022446036338806
-0.288372695446014
0.098856240510941
-0.32700127363205
-0.385146915912628
0.632314920425415
0.559821367263794
-0.403200685977936
0.599402964115143
-0.006398692727089
0.014770328998566
-0.49897825717926
0.219664290547371
0.461542069911957
0.797469973564148
0.799188017845154
-0.379771173000336
-0.317070484161377
0.172433197498322
0.671028792858124
0.186510160565376
-0.15419827401638
0.238095909357071
0.876698195934296
-0.282555997371674
-0.518057465553284
-0.132883474230766
0.651102721691132
-0.187235280871391
-0.290582180023193
0.333177775144577
0.715949773788452
0.82303512096405
-0.071922227740288
0.322281122207642
0.826192438602448
0.330952167510986
-0.610082447528839
-0.426324963569641
-0.29502946138382
0.830470561981201
0.766460597515106
0.294038832187653
0.71708208322525
-0.260825216770172
0.189537033438683
0.59999144077301
-0.125492557883263
-0.068022683262825
0.93349027633667
0.717215478420258
0.704389631748199
0.285993278026581
0.671760976314545
0.250032067298889
-0.366185784339905
0.47797828912735
-0.242828086018562
-0.559993207454681
0.111520349979401
-0.080326810479164
-0.457343459129334
0.492091000080109
0.192700996994972
0.231128856539726
0.156697645783424
0.481181621551514
0.261808425188065
-0.625655949115753
-0.205586090683937
0.456372380256653
-0.521971881389618
-0.373504281044006
0.631522238254547
0.370245218276978
0.929482817649841
0.111047320067883
0.328851699829102
0.404420077800751
-0.262819170951843
0.291870146989822
0.910547077655792
0.445884466171265
0.806769013404846
0.519735157489777
0.287859469652176
0.378069758415222
0.443064868450165
0.753486812114716
0.92401248216629
-0.393637537956238
-0.527672410011292
-0.004078581929207
0.875908076763153
0.330754935741425
-0.094990834593773
0.606842994689941
-0.432313621044159
0.772778809070587
0.332294702529907
0.569853961467743
-0.103978410363197
0.41398012638092
-0.378109872341156
0.356384336948395
0.739784359931946
0.685956716537476
-0.256960034370422
0.027344107627869
0.899890840053558
-0.632471024990082
0.140181615948677
-0.313563287258148
0.865192413330078
0.612076640129089
-0.049106359481812
0.702352821826935
0.883819282054901
-0.144040271639824
0.757403910160065
-0.393630743026733
0.739479541778564
0.028946429491043
-0.088484898209572
-0.1659065335989
0.901414632797241
-0.259371161460876
0.285279512405396
0.011448472738266
-0.327180504798889
0.916111707687378
0.813052296638489
-0.021556958556175
0.89871621131897
0.29853618144989
-0.354994058609009
0.088857144117355
0.665876686573029
0.872819602489471
0.187538206577301
-0.114688470959663
0.460779130458832
-0.535003006458283
0.350808143615723
0.602062880992889
0.476478278636932
-0.50405079126358
0.924903929233551
-0.054428592324257
0.559410929679871
0.265510231256485
0.143342018127441
0.579124093055725
-0.238225385546684
0.6685870885849
0.850767195224762
-0.548140466213226
-0.595167398452759
0.656063258647919
0.410698920488358
0.019639045000076
0.555043816566467
-0.336484849452972
0.898122668266296
0.656164705753326
0.075770571827889
-0.281867742538452
-0.560509741306305
0.724843204021454
-0.110895290970802
0.275560140609741
0.488055109977722
0.655414581298828
0.137206196784973
0.154710650444031
-0.389799118041992
-0.189244821667671
-0.405663371086121
0.033402293920517
0.875287353992462
0.386835694313049
-0.476931869983673
-0.465379774570465
0.26333886384964
-0.018017783761025
0.654351532459259
-0.099581941962242
0.173037141561508
0.673970460891724
0.538290977478027
0.197138920426369
-0.538841366767883
0.776832759380341
0.608618021011353
-0.186389699578285
0.232620447874069
-0.407652795314789
-0.335498452186584
0.067571341991425
0.30130210518837
0.34942838549614
-0.628929793834686
-0.434661746025085
-0.039626747369766
-0.167135581374168
0.720391094684601
0.208627820014954
0.493201732635498
0.422510027885437
0.289099246263504
0.115606643259525
0.57768839597702
-0.583395302295685
0.56179678440094
-0.12412928044796
0.051200300455093
0.360333800315857
-0.388395011425018
-0.282247722148895
0.676536440849304
-0.381150722503662
-0.275760531425476
-0.086663082242012
0.129719272255898
-0.356614649295807
0.60564386844635
0.264248609542847
0.574555039405823
-0.431287586688995
0.306748747825623
-0.45459246635437
0.136571109294891
0.568035364151001
-0.224914893507957
0.871175646781921
-0.404164016246796
0.45147693157196
-0.236041679978371
0.18615135550499
0.266079545021057
-0.241942897439003
0.661415874958038
-0.045214250683785
-0.119701251387596
0.1738121509552
0.045262798666954
-0.114745900034904
0.839840471744537
0.918922662734985
0.638552069664001
-0.323386549949646
-0.125346496701241
0.42252916097641
0.338784247636795
0.123818814754486
-0.544805467128754
-0.03553968667984
-0.274550497531891
-0.537914752960205
-0.233764305710793
0.119973748922348
0.784303665161133
-0.439548075199127
0.14299438893795
0.497242629528046
-0.06959892809391
0.613490223884583
0.854313135147095
0.01990556716919
0.387429416179657
0.261291176080704
-0.14532832801342
0.582989513874054
-0.22343398630619
-0.195446416735649
0.651365280151367
0.164483219385147
-0.153282985091209
0.236584633588791
-0.125459268689156
0.829127192497253
0.507423102855682
-0.075254067778587
-0.40742301940918
-0.558940052986145
0.856136381626129
-0.134564384818077
-0.621239244937897
0.879833161830902
0.347231596708298
-0.024325251579285
0.601226270198822
-0.595128059387207
0.027882382273674
-0.506258964538574
0.087274603545666
-0.356940031051636
0.809859573841095
0.595552086830139
0.594292223453522
0.772301614284515
0.653288185596466
0.195331424474716
-0.440643489360809
0.201116323471069
0.922976553440094
0.575040519237518
0.378278315067291
0.725115716457367
0.835763037204742
-0.244689419865608
-0.115244820713997
-0.312418341636658
0.620376646518707
0.53415322303772
-0.278195381164551
-0.287861526012421
-0.576133072376251
-0.602004945278168
0.200802937150002
0.782828867435455
0.689290761947632
-0.388436377048492
-0.037228241562843
0.190028503537178
0.481385350227356
-0.623194456100464
-0.17385233938694
-0.054020404815674
-0.008865609765053
-0.088265970349312
0.726093351840973
0.046815991401672
0.397860378026962
0.740045309066772
0.395933866500854
-0.041277095675469
-0.555945515632629
0.703460335731506
0.458116114139557
0.172473758459091
0.332797825336456
-0.147087380290031
-0.112666770815849
0.43540295958519
0.674437403678894
0.481590807437897
0.22268882393837
0.449125945568085
0.366504430770874
-0.584470510482788
0.16357085108757
0.7359499335289
0.173170775175095
0.133409932255745
-0.39726459980011
0.052877694368363
0.564025402069092
0.296596974134445
-0.081877782940865
0.470604598522186
0.260264754295349
0.831246912479401
-0.160324320197105
-0.220559105277061
0.900703907012939
0.464992761611939
0.348992735147476
0.210928574204445
0.873792231082916
0.556984782218933
0.007705703377724
-0.228954687714577
0.076739348471165
-0.118111237883568
-0.487734258174896
0.851477980613709
-0.378338873386383
-0.318409144878387
-0.134298071265221
-0.068607017397881
-0.473388969898224
0.801530241966248
0.406123578548431
-0.114976331591606
-0.410048246383667
0.674684226512909
0.832771837711334
0.51312530040741
0.623093068599701
0.682585060596466
0.720451056957245
0.498021483421326
0.702250421047211
0.647208750247955
-0.328464210033417
-0.43964558839798
0.01027213037014
0.036140844225884
0.149284988641739
0.402635097503662
0.597644627094269
-0.519754827022553
0.476781129837036
-0.153875574469566
-0.146192833781242
0.302663743495941
-0.242202863097191
0.788764119148254
0.100803084671497
-0.234005495905876
0.335847437381744
-0.072901859879494
-0.166438952088356
-0.277006924152374
0.661965906620026
-0.475898683071137
-0.250591576099396
-0.580607533454895
0.444321632385254
0.858848512172699
0.233241692185402
0.022481605410576
0.741014778614044
-0.128500953316689
0.820718050003052
0.753657102584839
0.556146264076233
0.164105027914047
-0.435655117034912
0.762777149677277
-0.407888174057007
0.931059122085571
0.070484608411789
0.359555959701538
0.068958505988121
-0.575838804244995
0.654867470264435
-0.552686750888824
0.296257436275482
0.18151168525219
0.71759170293808
0.282435387372971
0.4028280377388
0.260149300098419
-0.316870808601379
-0.08706559240818
0.569149315357208
0.009220018982887
-0.606833100318909
-0.126938536763191
0.752449691295624
-0.115446403622627
-0.204335287213325
-0.233369067311287
-0.26301896572113
-0.582268834114075
0.40286722779274
0.050901859998703
-0.614237487316132
0.054285243153572
-0.213299885392189
-0.17912383377552
-0.284619629383087
-0.361152172088623
0.226653158664703
0.918370723724365
-0.394775390625
-0.521182239055634
-0.087328985333443
-0.473553240299225
0.047672674059868
0.498563408851624
-0.085354700684548
0.061240941286087
0.766626477241516
-0.632627725601196
0.211827397346497
-0.604680895805359
-0.008515074849129
0.644808948040009
0.754264712333679
-0.327668845653534
-0.031988739967346
-0.547378897666931
-0.365463495254517
0.449916958808899
-0.558586478233337
0.710027933120728
-0.602043271064758
0.052801072597504
0.740250051021576
-0.63300347328186
0.602447211742401
-0.168996021151543
0.670602977275848
-0.388185620307922
0.220860034227371
0.402448624372482
0.064867697656155
-0.305904507637024
-0.045354783535004
-0.381783008575439
-0.27165687084198
-0.20246995985508
0.762972950935364
-0.584272563457489
-0.232992753386497
0.857323527336121
-0.40095841884613
-0.395288527011871
0.2302475720644
0.434068709611893
0.857479810714722
0.285928130149841
-0.047341361641884
0.60770720243454
0.586957454681397
0.732473134994507
0.224310353398323
0.614608466625214
0.08054818212986
0.567900478839874
-0.276998281478882
0.443671226501465
-0.46612536907196
0.551164865493774
-0.096958056092262
0.700532913208008
0.44501394033432
0.258556246757507
0.419975519180298
0.772196769714356
-0.123656645417213
-0.00166654586792
0.368377238512039
-0.12901945412159
0.7172731757164
-0.040958479046822
-0.55411297082901
0.131939277052879
-0.160006269812584
-0.193203315138817
0.51301109790802
-0.564743578433991
0.709745645523071
-0.067791238427162
0.796339392662048
0.717979371547699
0.662288665771484
0.527601182460785
-0.472426950931549
-0.471613466739655
0.347536742687225
0.008800104260445
0.20537044107914
0.073565445840359
0.547603249549866
0.368249297142029
0.775278866291046
0.038634181022644
-0.537655651569366
-0.23316915333271
-0.434417188167572
0.228548541665077
-0.522858679294586
-0.280056178569794
-0.323812663555145
0.494020342826843
-0.182430163025856
0.327480554580688
-0.361081540584564
-0.289307296276093
0.361406803131104
-0.616567075252533
0.912718236446381
0.067744143307209
-0.435466051101685
0.10331741720438
0.451395034790039
0.02669195830822
0.52495664358139
-0.12817145884037
0.069965332746506
-0.291776716709137
-0.159682765603066
-0.516095280647278
0.451182901859283
0.203540042042732
0.685419380664825
0.705788731575012
-0.403998732566834
0.322941720485687
-0.213621601462364
0.20213757455349
-0.177405312657356
0.148721620440483
0.279455065727234
-0.465029656887054
0.088364131748676
0.066264696419239
0.333572596311569
0.571188449859619
-0.446433484554291
-0.265392124652863
-0.358408987522125
-0.374040603637695
0.692485809326172
0.45965564250946
0.308291882276535
0.100425451993942
0.025605767965317
-0.255711674690247
0.452326893806458
-0.023960024118424
0.816527128219605
0.299180865287781
0.114192426204681
0.404221206903458
-0.228570833802223
-0.578852593898773
0.458305835723877
0.443066120147705
-0.147495731711388
-0.307867407798767
0.740054428577423
0.568850994110107
0.815216839313507
0.034093409776688
-0.033455684781075
-0.373021423816681
0.704235374927521
0.719126045703888
0.417112767696381
-0.368646025657654
0.820007562637329
-0.189181461930275
0.128829836845398
0.520854532718658
-0.005709528923035
0.290145725011826
-0.519368052482605
-0.46953684091568
-0.617161393165588
0.426779329776764
-0.262573301792145
0.518899500370026
0.775081515312195
-0.217576697468758
0.789098858833313
0.582810759544373
-0.594739615917206
0.45864063501358
0.3564612865448
-0.495734691619873
-0.291459143161774
0.177420303225517
0.425047874450684
-0.089780136942864
-0.240638449788094
0.339564561843872
-0.08495469391346
0.342025697231293
0.125631809234619
0.355798006057739
-0.279506683349609
-0.238791570067406
0.798245191574097
-0.412827968597412
-0.027089223265648
0.389259964227676
-0.432340204715729
-0.307242870330811
-0.274745881557465
0.164263755083084
0.862828075885773
-0.368889689445496
0.347152858972549
0.131419390439987
-0.045551717281342
-0.270220160484314
0.227478981018066
0.419315278530121
0.536673545837402
0.094737030565739
0.846117317676544
-0.200469627976418
-0.051670670509338
0.224573269486427
0.084697373211384
-0.030232191085816
0.45934534072876
-0.544291317462921
0.441737711429596
-0.450465738773346
0.401241064071655
0.765395820140839
0.628412067890167
0.075027279555798
0.122876264154911
-0.491544008255005
-0.593010544776917
0.506540715694428
0.100926905870438
-0.589163362979889
0.194730952382088
0.43422657251358
0.775910198688507
0.625615775585175
0.045224204659462
-0.407470166683197
-0.007095351815224
-0.505587518215179
0.134175539016724
-0.241439089179039
-0.267558634281158
-0.026247620582581
0.818014562129974
-0.148990735411644
-0.437114298343658
0.269057899713516
-0.37963330745697
-0.346118688583374
0.28632777929306
-0.392815113067627
-0.565641283988953
0.371029853820801
0.86479640007019
-0.072999998927116
0.380598723888397
0.777041375637054
0.270354062318802
-0.002533480525017
0.154639512300491
0.342487633228302
-0.02685409784317
0.092396929860115
-0.429732799530029
0.610947132110596
0.888177275657654
-0.43004184961319
-0.568260431289673
0.179071247577667
-0.053980797529221
0.719673216342926
0.301534384489059
-0.590565800666809
-0.332064926624298
0.084419310092926
-0.445599317550659
0.84203964471817
-0.454091429710388
0.139030754566193
0.788937389850616
0.109235294163227
0.861387491226196
0.230835884809494
-0.288768827915192
-0.541098058223724
-0.161922320723534
0.873559713363647
-0.0757986754179
0.790874898433685
-0.633591830730438
0.920468926429749
0.66214781999588
0.354933172464371
0.779718697071075
-0.08194874227047
0.170205757021904
0.372841119766235
0.09660392254591
-0.174951151013374
-0.514816761016846
-0.347627460956573
-0.208990648388863
-0.245490208268166
0.235341444611549
-0.089626178145409
0.49086195230484
0.020057216286659
-0.52449095249176
0.693944871425629
0.57399445772171
0.484449207782745
-0.491086721420288
0.362373828887939
-0.225717172026634
0.596693456172943
0.417433142662048
-0.507383525371552
-0.184534355998039
0.640742123126984
-0.137554869055748
0.237046375870705
-0.558185935020447
-0.434553563594818
-0.239355131983757
0.882454514503479
0.628436982631683
0.01794108748436
0.632780432701111
-0.384759485721588
0.258411258459091
-0.27129340171814
0.029908388853073
-0.163822934031487
0.529059112071991
-0.132671639323235
0.109088718891144
0.531556606292725
0.919406235218048
0.054959520697594
0.641460418701172
0.116650715470314
0.080936558544636
0.267064809799194
0.422287702560425
0.697705626487732
-0.124219492077827
-0.237037107348442
0.39716500043869
-0.624404430389404
0.707783102989197
-0.387148678302765
-0.603245139122009
0.214441373944283
-0.058582291007042
0.903567850589752
-0.099476918578148
0.594886958599091
0.531519770622253
0.452277719974518
-0.493429958820343
0.473396837711334
0.409763425588608
0.351122409105301
0.896480619907379
-0.447288691997528
0.100208751857281
0.367727190256119
0.124502703547478
-0.504911541938782
0.488324820995331
0.145941570401192
0.356221139431
0.313213407993317
0.38041365146637
0.125499337911606
0.168482318520546
-0.522588193416595
-0.007600322365761
0.175382345914841
0.636157155036926
0.888749003410339
-0.098501667380333
-0.43012136220932
-0.508480072021484
-0.491957783699036
-0.343294441699982
0.131553038954735
-0.074670538306236
-0.473903000354767
-0.586724996566772
0.808212876319885
-0.442363977432251
0.262077242136002
0.866027534008026
0.634431838989258
0.301072299480438
0.543152749538422
0.045453444123268
-0.196046277880669
0.320966839790344
-0.472368955612183
0.702590346336365
0.280909776687622
0.047024041414261
-0.023598834872246
0.350761204957962
0.292305648326874
-0.173425242304802
-0.257820546627045
0.385013341903687
0.697182953357697
-0.513532400131226
-0.419389843940735
0.688173949718475
0.134629964828491
0.878776073455811
0.000902071595192
0.251767098903656
-0.275759220123291
0.419384509325027
0.029165923595429
0.505388498306274
0.596725881099701
-0.250431656837463
-0.293728649616241
-0.443328320980072
0.80457478761673
0.288957118988037
-0.631167709827423
0.720960080623627
-0.234830096364021
0.855761170387268
-0.181010141968727
0.214609429240227
-0.373077273368835
-0.40706878900528
0.215583249926567
-0.009914577007294
0.572223603725433
0.120330967009068
0.161701411008835
0.086914829909802
0.284347057342529
0.424724340438843
-0.07738570868969
0.617238759994507
-0.456916749477387
0.486646890640259
-0.425070643424988
-0.193885043263435
0.783764064311981
-0.290064454078674
0.018442362546921
0.337775349617004
0.562858581542969
0.047535508871079
0.690383434295654
0.220560610294342
0.157661765813828
-0.558678507804871
-0.19537316262722
-0.627521932125092
0.543970048427582
0.481447458267212
0.413589596748352
0.062016531825066
0.53541624546051
0.292696863412857
-0.254831612110138
0.708707749843597
-0.418869316577911
0.893452525138855
-0.588667452335358
-0.134440317749977
0.25045108795166
0.118863455951214
-0.543510556221008
0.431243389844894
-0.01150868833065
-0.202509298920631
-0.417345345020294
-0.321840822696686
0.261461943387985
-0.15745235979557
0.044953376054764
0.243714541196823
-0.317772388458252
-0.130545929074287
0.017371654510498
-0.572417557239533
0.449536681175232
0.378824889659882
0.722379386425018
0.840957283973694
0.821918845176697
-0.249019727110863
-0.248012468218803
-0.182494714856148
0.548472821712494
0.834686040878296
-0.024046197533608
0.251603484153748
0.610134065151215
0.180380433797836
-0.071141317486763
0.011658132076264
-0.156362816691399
0.15589913725853
-0.421063482761383
0.617764949798584
0.603916645050049
0.419731438159943
0.124071806669235
-0.20909096300602
0.504797518253326
-0.243167415261269
0.418508768081665
0.441800892353058
0.095977246761322
0.327661514282227
0.411168932914734
0.333904623985291
0.785466492176056
-0.505558788776398
0.892832398414612
-0.334985852241516
-0.61380523443222
0.882074475288391
0.454191088676453
0.819120645523071
0.411476969718933
-0.534880340099335
0.617591679096222
-0.456289827823639
-0.497154593467712
0.020042523741722
0.201347023248672
0.359598398208618
0.14994341135025
-0.177712693810463
0.864583909511566
-0.15837062895298
-0.075811997056007
0.202557638287544
0.18768210709095
0.624115347862244
-0.113690093159676
0.935919284820557
0.927451908588409
0.083138525485993
-0.364405989646912
0.126022160053253
0.027079150080681
-0.566025257110596
0.774503767490387
-0.007921129465103
0.767775535583496
0.638835430145264
0.77148574590683
0.496692001819611
0.483259737491608
-0.61537379026413
0.640662431716919
-0.562761783599854
0.387827634811401
0.038722932338715
0.498113214969635
-0.200640335679054
-0.209670767188072
0.441289722919464
-0.04796002805233
-0.611220598220825
0.56516695022583
-0.324142932891846
0.358244121074677
0.089623935520649
0.864919662475586
0.778719663619995
-0.16193388402462
0.912997305393219
0.115493766963482
0.532213270664215
-0.408287465572357
0.360662281513214
0.598731935024262
0.355548143386841
0.937938094139099
0.113040588796139
0.834479689598084
-0.313966989517212
0.129452779889107
-0.020613446831703
0.23953577876091
-0.328086972236633
-0.044418841600418
0.617077112197876
0.391064584255219
-0.131358548998833
0.198641434311867
0.347205102443695
-0.071495816111565
0.274470508098602
0.784461081027985
0.797646999359131
0.603694438934326
0.47281801700592
-0.323832333087921
-0.178559258580208
0.690668880939484
0.53149139881134
0.318427890539169
0.267440140247345
0.266160607337952
0.19088688492775
-0.339942038059235
0.919838488101959
-0.298902690410614
0.710841715335846
0.162522286176682
0.705564677715302
0.087082162499428
0.893977403640747
0.025432929396629
-0.580764651298523
-0.327065706253052
0.635693669319153
0.110219784080982
0.410813122987747
0.178395971655846
0.100300841033459
0.544598519802094
0.048541724681854
0.67286878824234
0.818259716033936
0.813098669052124
-0.621717512607574
0.872457504272461
0.611003577709198
0.249565303325653
-0.268044829368591
0.635828137397766
-0.481705963611603
-0.44717937707901
0.760773360729218
0.334145694971085
0.340595662593842
-0.624309480190277
0.730308890342712
-0.023427173495293
0.880483746528626
0.36681941151619
0.884479641914368
-0.434679687023163
0.890972912311554
-0.38798451423645
0.847225964069366
0.316722244024277
0.726044535636902
-0.368098080158234
0.479931116104126
-0.510201334953308
0.487558960914612
-0.617749989032745
-0.042705625295639
0.021393463015556
-0.069673612713814
0.7332524061203
-0.351871311664581
-0.181183323264122
0.718297064304352
-0.601916968822479
0.671050488948822
-0.151859745383263
0.379179775714874
-0.510039746761322
0.090361319482327
-0.097667500376701
0.136018514633179
0.757555544376373
-0.383323073387146
-0.095691964030266
0.093831136822701
-0.089511916041374
-0.432089269161224
0.10339343547821
-0.346399366855621
0.075642786920071
-0.028726443648338
0.495319247245789
0.17959463596344
-0.140428796410561
0.793202817440033
0.38401985168457
0.066170424222946
-0.390742242336273
-0.159812435507774
0.049479588866234
0.320177376270294
-0.196685299277306
-0.354422628879547
0.456814229488373
-0.399511992931366
-0.515886545181274
0.009558856487274
0.918143630027771
0.760820090770721
-0.421181857585907
0.174769192934036
0.318449556827545
0.277016490697861
-0.541388630867004
0.016176298260689
-0.494780898094177
-0.398562848567963
-0.559125781059265
0.602820515632629
0.707179188728333
-0.015966877341271
-0.073302730917931
0.00374872982502
0.573284983634949
0.64422994852066
-0.544894695281982
0.433900833129883
-0.434886038303375
0.43721604347229
-0.607633173465729
0.506283521652222
0.674102902412415
0.483264207839966
0.90872722864151
-0.36621630191803
-0.322708964347839
0.597680151462555
0.695625245571137
-0.484210789203644
0.13055345416069
-0.099669143557549
0.417923748493195
-0.424858212471008
0.607022523880005
-0.332007646560669
0.299760222434998
0.786110997200012
0.027856752276421
-0.057493925094605
-0.483528912067413
0.120575726032257
-0.412476778030396
0.525896906852722
0.45332682132721
-0.134590432047844
0.585153341293335
0.826573431491852
0.053114384412766
-0.05413131415844
0.662748396396637
0.021756395697594
0.632403135299683
-0.213421985507011
-0.505387723445892
0.752697944641113
0.512715041637421
0.640464305877686
0.639919638633728
-0.048501834273338
0.22520899772644
0.403157353401184
-0.537849605083466
-0.561489820480347
0.751641035079956
0.934497714042664
-0.497682750225067
0.148478820919991
-0.526988744735718
0.903631150722504
-0.363991379737854
-0.621688008308411
0.16958849132061
-0.185532823204994
-0.58454555273056
0.774827003479004
0.132143661379814
0.223454296588898
0.302558869123459
0.889618277549744
0.350606203079224
-0.314226627349854
0.202763810753822
-0.451652348041534
0.355957627296448
0.384053707122803
0.681967854499817
0.641148149967194
-0.599813282489777
0.021788701415062
-0.045448809862137
0.376021534204483
-0.499799966812134
0.428248524665833
0.469730257987976
-0.0387202501297
0.840074241161346
0.713103294372559
0.219995751976967
0.591612756252289
0.48076993227005
-0.54520982503891
0.226195350289345
0.040739133954048
-0.228851839900017
-0.454063236713409
0.020828142762184
0.752689838409424
0.372041076421738
0.921633720397949
0.818916201591492
0.417982637882233
0.30562424659729
-0.134342178702354
-0.558584332466126
-0.332440733909607
0.737607657909393
-0.53564316034317
0.815395832061768
-0.617529988288879
0.457428336143494
-0.119120076298714
-0.235508069396019
-0.568483531475067
0.555892705917358
-0.126893445849419
-0.246499970555305
0.465952455997467
-0.447813391685486
0.431216359138489
0.741963386535645
-0.593404293060303
-0.315133810043335
-0.407298147678375
-0.022948667407036
0.630886971950531
-0.389158010482788
0.626980006694794
0.380274593830109
-0.005053088068962
-0.197232380509377
-0.367220163345337
0.884915590286255
-0.421522796154022
-0.451631724834442
-0.225400999188423
-0.606746375560761
0.462275922298431
-0.435693562030792
0.082931026816368
0.083053089678288
-0.316357553005218
-0.061371520161629
0.288564473390579
0.25199168920517
-0.038769826292992
-0.038873136043549
0.8670614361763
0.630310893058777
0.38219553232193
0.601240217685699
-0.151612803339958
-0.15738807618618
-0.181952998042107
0.888078331947327
-0.299369156360626
-0.03244823217392
-0.576224982738495
0.064347825944424
0.094847157597542
0.787785291671753
0.278778165578842
-0.330063760280609
0.679593682289124
0.657295882701874
0.730810642242432
0.419900149106979
-0.034095317125321
0.771033644676209
0.094688832759857
0.682585060596466
-0.554494738578796
0.715593576431274
0.6130331158638
-0.386371493339539
-0.594998776912689
-0.341111302375793
0.391880005598068
0.905370950698853
0.785510957241058
-0.514799654483795
0.708355605602264
0.916136026382446
-0.312542140483856
-0.201688602566719
0.431735277175903
0.772866904735565
-0.588555455207825
0.381466388702393
0.621820449829102
-0.422087371349335
0.573081314563751
-0.521793246269226
0.374821305274963
0.171132236719131
-0.568435430526733
0.196990013122559
-0.380833804607391
0.870120704174042
0.573915719985962
0.522277891635895
0.212259456515312
0.396790087223053
0.918236255645752
0.627244114875793
0.461131691932678
-0.510538816452026
0.202782958745956
-0.157045140862465
-0.481954991817474
0.151441112160683
0.120661959052086
0.932183742523193
0.157839685678482
0.479007184505463
0.835245132446289
0.445005834102631
0.755329191684723
0.011026963591576
-0.394366562366486
0.485458314418793
-0.592629134654999
0.068992979824543
0.11852640658617
0.854681670665741
-0.487783908843994
0.599202692508698
0.600163400173187
0.185000702738762
0.07046677172184
0.6772421002388
0.814574003219605
0.755670368671417
0.292562454938889
-0.011687785387039
-0.480497002601624
0.283374309539795
-0.294183909893036
0.324688524007797
-0.417971670627594
-0.630023181438446
0.601676523685455
0.427227318286896
0.63670688867569
0.179945200681686
0.672534823417664
0.684496700763702
-0.562127947807312
0.183327823877335
0.765770614147186
-0.14618556201458
-0.377053499221802
-0.317595064640045
0.723673582077026
0.874986469745636
0.002414643764496
0.14454460144043
0.528769552707672
-0.280464112758636
-0.553079545497894
0.596880733966827
0.573022067546845
0.423726737499237
0.583411514759064
0.622931897640228
0.357101500034332
0.172028541564941
-0.430254936218262
-0.384153366088867
-0.253872215747833
-0.482139110565186
0.815208077430725
-0.269489645957947
0.53701251745224
-0.34488320350647
0.863492429256439
-0.210795000195503
0.330295532941818
0.126755625009537
0.116987369954586
0.525858998298645
-0.555353283882141
-0.320337951183319
0.605506241321564
0.77514636516571
-0.46166342496872
-0.036309003829956
0.753350615501404
-0.596207857131958
0.785548985004425
0.085281722247601
0.364398777484894
0.486499011516571
0.882328152656555
-0.351218998432159
0.760555148124695
0.268195062875748
-0.586454033851624
-0.193012669682503
-0.491629719734192
-0.366337597370148
-0.311340689659119
0.561354160308838
0.259015142917633
0.485790848731995
0.63524466753006
0.187429934740067
-0.53337162733078
0.454682946205139
-0.530433416366577
0.784859597682953
0.113228902220726
-0.014486625790596
-0.242063477635384
-0.386961281299591
0.535130977630615
0.727814733982086
0.786405920982361
0.729622066020966
0.823647558689117
-0.302057504653931
0.312981069087982
0.529119670391083
-0.200822934508324
0.563184201717377
0.893740057945251
0.510264039039612
0.674488842487335
0.50435197353363
0.69295084476471
-0.371177494525909
0.41189181804657
-0.464487791061401
-0.506552338600159
-0.283404767513275
-0.149094179272652
0.005399078130722
-0.604269742965698
-0.035186961293221
0.102480463683605
0.621425032615662
0.363193184137344
0.775573372840881
-0.445722162723541
0.722756266593933
-0.144493147730827
0.635799109935761
0.131480932235718
-0.102272257208824
-0.338825464248657
0.67598158121109
0.748433470726013
-0.267455279827118
-0.447498381137848
0.519481003284454
-0.026709869503975
0.434960901737213
0.081939660012722
0.744443655014038
0.713350474834442
0.816246747970581
0.279656410217285
-0.066565945744515
0.547274351119995
-0.042398780584335
0.603899240493774
-0.519091904163361
-0.548631310462952
0.125817969441414
0.414693534374237
0.007965728640556
0.741738140583038
-0.422694981098175
-0.31730991601944
-0.05210468173027
0.080095902085304
0.818506836891174
-0.340778887271881
0.032976895570755
0.321343958377838
0.925119161605835
-0.207446053624153
0.650182068347931
-0.029040351510048
-0.487521708011627
0.587975025177002
0.778954744338989
-0.613581240177155
-0.04102723300457
-0.339302539825439
0.817986845970154
-0.302703678607941
-0.450706839561462
-0.51455420255661
0.879723727703095
-0.112260922789574
0.717323243618012
0.652615368366241
0.764990627765656
-0.171045854687691
0.90120655298233
0.498920261859894
-0.597158968448639
0.782834708690643
0.530341565608978
-0.304190397262573
-0.300267577171326
-0.440682768821716
0.271842777729034
0.914718091487885
-0.318193912506104
0.624364018440247
-0.222869679331779
-0.010454222559929
0.377314686775208
0.076376058161259
0.84340888261795
0.518312454223633
0.811514675617218
0.861233949661255
0.715356111526489
-0.020486280322075
0.294746160507202
-0.207766279578209
0.437064290046692
-0.33965653181076
-0.513927638530731
0.369634747505188
0.263147532939911
0.467002689838409
0.331832587718964
0.368478894233704
0.875606834888458
-0.577780187129974
0.328573048114777
0.49487841129303
-0.524819552898407
0.827197074890137
-0.29951411485672
0.523000955581665
0.242764890193939
0.875815570354462
-0.404734432697296
0.20377092063427
-0.260757565498352
0.617402493953705
0.63849264383316
-0.194318935275078
-0.487284481525421
0.864006578922272
0.516440510749817
0.345837205648422
-0.571972012519836
0.037419006228447
0.194213345646858
0.795340538024902
0.643023490905762
-0.358856439590454
-0.518528938293457
0.903317332267761
0.353705763816833
-0.250580549240112
-0.402863681316376
0.064635299146175
-0.391547918319702
0.679376661777496
0.25993275642395
-0.198789492249489
-0.103861883282661
0.072954282164574
0.879203140735626
-0.268242716789246
0.149114325642586
0.348657876253128
0.423261165618897
-0.454111039638519
-0.596531510353088
-0.473975718021393
0.594848871231079
0.534266829490662
0.31467941403389
0.678663492202759
0.383840352296829
0.450132131576538
-0.151039317250252
-0.043070673942566
0.101531058549881
0.7166748046875
0.810712873935699
0.025129169225693
0.403400748968124
0.664488255977631
-0.181048706173897
0.13921731710434
0.809446394443512
-0.249137684702873
0.657726109027863
-0.523358285427094
-0.269193112850189
0.801146388053894
0.579526960849762
0.378319799900055
-0.193833723664284
-0.194454506039619
0.320193350315094
-0.474265098571777
0.24959322810173
0.438574254512787
0.808212876319885
-0.440841019153595
0.494853556156158
-0.140109375119209
0.341779232025146
0.636534452438355
-0.340295732021332
0.388712108135223
0.923105597496033
-0.446246147155762
0.446554005146027
0.562885820865631
0.061275854706764
0.311789631843567
0.608954966068268
0.445570886135101
0.629594445228577
0.004957377910614
0.807825028896332
0.032285168766975
-0.466131091117859
0.383649557828903
0.89739727973938
-0.223402842879295
0.142662823200226
0.711017549037933
0.668600022792816
-0.395750522613525
-0.518519163131714
0.500917792320251
0.0646842867136
0.392477244138718
0.655566215515137
-0.170206412672997
0.346740692853928
0.645042359828949
-0.548055052757263
0.61157751083374
0.752619504928589
-0.125506475567818
0.204054057598114
-0.06893365085125
0.882345855236053
-0.536139130592346
0.492216646671295
-0.37649130821228
0.79703813791275
-0.081954255700111
-0.593992948532105
0.559888005256653
-0.149725988507271
0.679656445980072
0.511461734771729
0.308307468891144
0.738744676113129
0.490668475627899
-0.095580324530602
0.709787666797638
-0.410480797290802
0.763145864009857
-0.217459127306938
-0.060710936784744
-0.323396623134613
0.112821705639362
0.746545970439911
0.303086847066879
0.213160783052444
0.152886092662811
0.824688076972961
0.544626772403717
-0.181381300091743
0.595244765281677
0.351221919059753
0.690285325050354
0.054172173142433
-0.352935135364532
-0.072296306490898
0.331253945827484
0.668895184993744
-0.57710987329483
-0.021381601691246
0.327948421239853
0.218332871794701
-0.60576194524765
0.52214902639389
-0.32210385799408
-0.394838571548462
-0.52688056230545
-0.449891328811646
0.482166528701782
0.763032078742981
0.102104425430298
-0.319590926170349
0.213743895292282
0.86285001039505
0.728460490703583
0.848572075366974
0.785520732402802
0.373011320829391
0.619569897651672
0.622034847736359
0.044734120368958
0.045101314783096
-0.377114057540894
0.104790411889553
-0.611636757850647
0.504167318344116
0.894727110862732
0.652624845504761
0.083016648888588
-0.358735620975494
0.759879052639008
-0.005679950118065
0.283514797687531
0.868522822856903
-0.062570944428444
0.528772950172424
0.245506644248962
-0.565269947052002
0.346691459417343
-0.292011320590973
0.498617589473724
0.217331498861313
-0.365383446216583
0.094141505658627
0.213024407625198
0.614819824695587
0.11296358704567
0.120483234524727
0.303207874298096
0.781454026699066
-0.054299995303154
0.049190163612366
-0.187127485871315
0.921076595783234
0.620152473449707
-0.493955612182617
-0.185242190957069
0.625826060771942
0.487859427928925
-0.267305791378021
0.482666969299316
0.127388760447502
-0.052794113755226
0.924205541610718
0.690864622592926
0.174928709864616
0.80378645658493
-0.15751351416111
0.349779546260834
0.319052696228027
0.459209501743317
0.868806600570679
0.878744959831238
-0.482416868209839
0.224766224622726
0.58685302734375
0.400266706943512
0.556761801242828
0.873177111148834
0.559110164642334
0.892277419567108
0.488121449947357
-0.3733971118927
0.809524655342102
0.881401181221008
-0.267784357070923
-0.184375420212746
-0.553654909133911
0.075874820351601
-0.616857826709747
-0.359582602977753
0.646616101264954
-0.289838135242462
-0.516753613948822
0.068390429019928
-0.589590013027191
0.889833569526672
0.398176789283752
0.833511829376221
-0.561738133430481
0.01492278277874
0.371750056743622
-0.585165977478027
0.370133399963379
0.414689213037491
0.925763189792633
0.554437756538391
-0.524979293346405
0.701543271541595
0.220006853342056
0.492627441883087
0.669483482837677
-0.441771030426025
-0.10881270468235
0.472524523735046
0.588196516036987
0.067366942763329
-0.239811167120934
0.59748101234436
-0.134011402726173
0.926050186157227
0.480160415172577
0.485499918460846
-0.036693453788757
-0.16721610724926
0.389441460371017
-0.084487155079842
-0.528685033321381
0.658501982688904
-0.357390642166138
0.227965250611305
-0.611251473426819
0.753702938556671
0.61617523431778
0.426132500171661
-0.496863722801209
-0.588172256946564
-0.050384193658829
0.617733418941498
0.052564159035683
-0.146672800183296
-0.479450166225433
0.897344172000885
0.236214861273766
0.606025278568268
-0.459221720695496
0.127634882926941
-0.185379400849342
-0.614032208919525
-0.11677522957325
-0.150356873869896
0.471299946308136
0.151114255189896
-0.597732961177826
-0.225524887442589
-0.556980311870575
-0.459949612617493
0.849317133426666
0.531596958637238
0.918951332569122
0.929730176925659
0.891686975955963
0.274134784936905
0.386119067668915
0.874691247940064
-0.162911519408226
0.875385165214539
-0.481366038322449
-0.631568551063538
0.065696612000465
-0.5578333735466
-0.039254829287529
0.5123131275177
-0.494337260723114
-0.553206920623779
0.307802379131317
0.377516388893127
0.176665872335434
0.344541192054749
0.220095798373222
0.86593508720398
-0.1095901876688
0.314943224191666
-0.034773483872414
-0.326046049594879
-0.178217127919197
-0.011737942695618
-0.09225432574749
-0.255527436733246
0.252963900566101
0.737458527088165
0.760453522205353
-0.534183621406555
-0.229199305176735
0.762524545192719
0.830089092254639
-0.405885279178619
-0.411521792411804
0.907536745071411
-0.557186663150787
-0.37234091758728
0.078877039253712
0.121593326330185
-0.417577803134918
-0.156912073493004
-0.32069057226181
0.331481993198395
-0.591825187206268
-0.413906455039978
0.153581544756889
0.072458490729332
0.36817854642868
0.542268395423889
-0.412586987018585
0.587695300579071
-0.126467242836952
0.39765077829361
0.779740869998932
0.505129516124725
0.310762315988541
-0.249628946185112
0.249806389212608
0.449222207069397
-0.596644282341003
0.157888099551201
0.190023854374886
0.44361823797226
-0.625830590724945
0.897231817245483
-0.511328399181366
0.224312320351601
-0.518566429615021
0.259872615337372
0.914722144603729
-0.341818273067474
0.860067069530487
0.140464186668396
-0.116750344634056
-0.169752553105354
0.588265299797058
0.202515035867691
0.276394009590149
-0.132389441132545
-0.104966029524803
0.284832239151001
0.681391894817352
0.838858425617218
-0.634434819221497
0.388077616691589
-0.318651854991913
-0.030667990446091
0.437715172767639
0.799072682857513
-0.07742278277874
0.248504146933556
0.197587072849274
0.593629121780396
0.935952007770538
-0.045254856348038
0.140958577394485
-0.057213127613068
-0.344085872173309
-0.478899955749512
-0.191949620842934
0.308109819889069
-0.583696126937866
0.050965562462807
-0.394996523857117
0.592187643051147
0.343814194202423
0.567630469799042
0.435491561889648
0.220430299639702
0.780060708522797
0.035637587308884
0.934935092926025
0.265151381492615
-0.558622777462006
0.027427762746811
-0.03559710085392
0.586383938789368
0.496529698371887
-0.455618917942047
-0.365235924720764
0.559622943401337
0.63190770149231
0.372028529644012
0.625324547290802
-0.321298062801361
-0.435893416404724
0.129750430583954
-0.522430121898651
0.420176506042481
0.024925604462624
0.830211579799652
0.119699411094189
-0.307779610157013
-0.35787832736969
-0.341578125953674
0.616705000400543
-0.144990250468254
-0.25307697057724
0.440504014492035
0.096650950610638
-0.031268611550331
0.354219436645508
0.45655882358551
-0.309387743473053
0.747477412223816
0.686063647270203
0.624342799186707
-0.095567211508751
-0.424046635627747
-0.479866743087769
-0.361046075820923
-0.196212217211723
0.231509894132614
0.113327868282795
0.83160138130188
0.247015237808228
0.226375222206116
-0.277222871780395
0.445397794246674
0.728040397167206
0.594832897186279
0.685545206069946
-0.111181274056435
0.061541900038719
-0.553783118724823
0.296492606401443
-0.027679488062859
0.696263492107391
0.582618415355682
0.657979071140289
-0.139066889882088
0.514615297317505
0.240703418850899
0.483692169189453
0.780257165431976
0.442520380020142
0.924748420715332
0.483015656471252
0.246693089604378
-0.499999165534973
-0.526141941547394
0.338591307401657
0.547969341278076
-0.409300923347473
0.699005246162415
-0.455846548080444
0.021549046039581
0.423154354095459
-0.275223672389984
0.732737481594086
0.652440190315247
-0.444199562072754
0.64236968755722
-0.071081951260567
0.284013241529465
-0.055679723620415
-0.452253639698029
0.519625425338745
0.24772022664547
0.026468545198441
-0.226621612906456
0.228104501962662
-0.029437586665154
0.524715960025787
-0.035882607102394
-0.625720739364624
-0.005983516573906
-0.253287076950073
-0.586217403411865
-0.480088293552399
0.288927257061005
-0.554135024547577
-0.535761713981628
0.495623469352722
0.563265264034271
0.745073556900024
0.080003045499325
-0.345323979854584
-0.175926759839058
-0.310508847236633
0.752380967140198
0.689982175827026
-0.253797769546509
0.632009387016296
-0.039856821298599
0.560875058174133
-0.054235324263573
0.495511651039124
-0.281677722930908
-0.337278664112091
0.715989470481873
-0.367415726184845
0.60709410905838
-0.517379105091095
0.805216729640961
0.880921959877014
0.452074587345123
0.478558719158173
0.73637455701828
0.711616039276123
0.204503118991852
-0.355042636394501
0.419215053319931
-0.38049590587616
0.44932633638382
-0.59794157743454
0.093983583152294
0.409401178359985
0.605291068553925
0.416226655244827
0.349675744771957
0.475729942321777
-0.012802377343178
-0.184606298804283
0.132999002933502
0.870692729949951
-0.049694821238518
0.412515878677368
0.607515811920166
0.873814463615418
-0.24580155313015
-0.150402948260307
-0.340733289718628
0.887103497982025
-0.034453094005585
-0.244807437062263
-0.19713993370533
-0.46311491727829
-0.453400433063507
0.083767957985401
0.173111215233803
0.053184136748314
-0.595595002174377
0.011540159583092
-0.238601461052895
0.291464775800705
0.838863730430603
0.722616136074066
-0.263522863388062
0.208653777837753
0.70790296792984
0.048724591732025
0.676663517951965
0.845931470394135
-0.06927914917469
0.690451979637146
0.903441309928894
-0.100579157471657
0.644468903541565
-0.264549255371094
-0.578661501407623
-0.394185185432434
0.490379989147186
0.918130457401276
0.262626886367798
0.708693742752075
-0.404819667339325
-0.014541730284691
-0.089337691664696
0.700051605701447
-0.451015412807465
-0.563556909561157
-0.464588940143585
-0.262751400470734
-0.015561446547508
-0.206344649195671
0.721019089221954
0.905711472034454
0.714372634887695
-0.459229111671448
0.423421025276184
0.785531461238861
0.214991897344589
-0.06669308245182
0.383306324481964
-0.13347153365612
0.087080009281635
0.704507172107697
0.464302659034729
0.375906467437744
-0.628799140453339
-0.230580165982246
0.183461651206017
0.005292296409607
-0.196396067738533
-0.164213880896568
0.120516151189804
-0.274121820926666
0.09585477411747
0.826698899269104
0.298452436923981
-0.18207673728466
-0.163353011012077
0.934522151947022
0.792348444461823
0.811525046825409
-0.007884278893471
-0.04485647380352
-0.430858254432678
0.493175804615021
-0.490238428115845
-0.244313821196556
-0.600842416286469
-0.484497725963593
-0.108586743474007
0.570711255073547
0.351485013961792
0.862459719181061
-0.022137612104416
-0.16782908141613
-0.143129840493202
-0.142655655741692
-0.123212948441505
-0.273152530193329
-0.058913439512253
-0.612189531326294
0.210389852523804
-0.50748074054718
-0.165091171860695
0.23603193461895
0.016606226563454
0.035041868686676
-0.038462340831757
0.011757880449295
-0.013266786932945
0.561799108982086
-0.499296069145203
0.933438539505005
-0.003332197666168
-0.604594826698303
-0.447193324565887
0.634154796600342
0.285393893718719
0.048907592892647
-0.631313502788544
-0.609724223613739
-0.414412379264832
-0.612915754318237
0.184315830469131
-0.509640574455261
-0.180465325713158
0.701967537403107
0.511124551296234
0.586428880691528
0.18655052781105
0.123996146023273
0.046272352337837
0.792712926864624
0.808429658412933
0.527471244335175
0.57488739490509
0.54731410741806
0.005899354815483
0.551966607570648
0.886430561542511
0.756407260894775
0.752630472183228
0.098171569406986
0.538072645664215
0.185491770505905
0.361429154872894
0.538461208343506
0.756040513515472
-0.142586454749107
0.853990495204926
0.191607266664505
0.653986155986786
0.66259229183197
-0.556730031967163
-0.440798342227936
-0.15763284265995
-0.481748759746552
0.745756447315216
0.622336387634277
0.059172004461289
0.134420678019524
0.819768607616425
0.270731508731842
-0.356356799602509
0.897622466087341
-0.095498993992806
0.368542432785034
-0.518019199371338
0.167589142918587
0.019327089190483
-0.538987874984741
-0.549704909324646
-0.016693711280823
0.302476555109024
-0.084076479077339
-0.374354720115662
0.58565104007721
0.307644695043564
0.807028889656067
0.61786013841629
-0.302396059036255
0.747784316539764
-0.225225672125816
0.392751455307007
-0.618445873260498
0.677766501903534
0.850344598293304
0.832636952400208
0.933521449565887
-0.1062341183424
-0.294732987880707
-0.353136122226715
0.310811877250671
0.217975452542305
0.459598422050476
0.1178989559412
0.8919677734375
-0.101236417889595
-0.284716248512268
0.555241525173187
-0.587474822998047
0.54538094997406
-0.468272805213928
-0.542036771774292
-0.595211923122406
0.24299219250679
0.452123999595642
-0.328823566436768
0.417749762535095
0.063445642590523
-0.262075364589691
-0.221785590052605
-0.559840083122253
0.031676679849625
0.129045367240906
0.444540858268738
-0.603923976421356
0.51037460565567
0.781466424465179
0.728973805904388
0.171684250235558
0.099686913192272
-0.507791638374329
0.212774366140366
-0.471867144107819
0.79891037940979
0.865749478340149
-0.160752311348915
-0.475648641586304
-0.245451554656029
0.353180825710297
0.58474987745285
0.849837124347687
0.654487490653992
0.523531675338745
-0.286794304847717
0.138766229152679
-0.032298356294632
0.593041598796845
-0.421533226966858
0.001817554235458
0.92851060628891
-0.216249063611031
0.045039400458336
0.343722760677338
0.188180565834045
0.843555629253387
-0.555927157402039
-0.453504681587219
-0.367685854434967
0.019324570894241
-0.008604407310486
-0.076995357871056
0.372251033782959
0.878507673740387
-0.518561482429504
0.216465786099434
-0.54877495765686
-0.411813080310822
0.595095038414001
-0.506492972373962
-0.527881860733032
0.893499433994293
-0.111852809786797
-0.592951238155365
-0.567458271980286
0.917299270629883
0.421505570411682
0.765322089195251
0.797152161598206
-0.139637067914009
-0.518782615661621
-0.178963109850883
0.158920779824257
0.902716934680939
0.817860662937164
-0.624525010585785
0.560579359531403
0.079176098108292
0.927022397518158
0.90767377614975
0.543407440185547
-0.164705112576485
0.637219786643982
0.853958368301392
-0.419296085834503
0.879468381404877
-0.465604543685913
0.431987583637238
0.856669425964356
0.422819256782532
0.547407507896423
0.653840363025665
0.478823959827423
-0.380456328392029
-0.526687026023865
0.178117126226425
0.29754176735878
-0.593598365783691
0.097840204834938
-0.264399349689484
0.4362513422966
-0.411479413509369
0.543043673038483
0.271740972995758
-0.256133139133453
0.047779649496079
-0.623171985149384
0.458433628082275
0.697633683681488
-0.111477360129356
0.301645040512085
0.807003319263458
0.823647677898407
0.745039165019989
0.218605279922485
-0.005010366439819
0.93728494644165
0.258513629436493
0.051385074853897
0.518382370471954
0.354774415493011
0.9068643450737
-0.590330064296722
-0.34991329908371
0.735605716705322
0.45986670255661
-0.098733231425285
-0.582293212413788
0.217368006706238
0.698551714420319
0.181537747383118
0.862058222293854
0.317946970462799
0.54474937915802
0.422657489776611
-0.070113733410835
0.508105337619782
-0.500857591629028
0.111258365213871
0.56800639629364
-0.021376088261604
0.931069314479828
0.812151730060577
0.192428052425385
0.586554348468781
-0.102959677577019
0.630803287029266
0.282157778739929
0.871203243732452
0.325588941574097
0.700281322002411
-0.447614312171936
-0.159768000245094
0.243643134832382
-0.573471426963806
-0.081617400050163
0.816439807415009
-0.260868668556213
-0.605629622936249
0.335149943828583
0.321413576602936
0.204612284898758
-0.088043227791786
-0.266678392887115
-0.164930626749992
0.802589595317841
-0.381193935871124
0.805527687072754
0.366401851177216
-0.515722811222076
-0.351108908653259
-0.256329715251923
0.934427559375763
-0.456236779689789
0.658820390701294
0.14892540872097
-0.539787828922272
-0.047004520893097
0.03408519923687
0.34238612651825
-0.424993395805359
0.485422492027283
0.678273558616638
0.342309951782227
-0.155688479542732
-0.236092790961266
-0.05950953066349
-0.577523708343506
-0.338234186172485
0.676756381988525
0.002675086259842
-0.077138409018517
0.444811820983887
0.906144618988037
-0.61751925945282
0.457322359085083
0.509771287441254
0.468555092811585
0.57973837852478
-0.349478662014008
0.670919060707092
-0.346415042877197
0.742944121360779
0.327084124088287
0.8741534948349
0.90386164188385
-0.083089038729668
0.767581522464752
0.206764668226242
0.523324131965637
0.144868522882462
0.375734448432922
0.620624303817749
-0.290370583534241
-0.435685634613037
0.695618629455566
0.139059364795685
-0.050906628370285
0.045478746294975
-0.217395022511482
0.24816982448101
0.817649602890015
-0.270910620689392
0.572558343410492
0.394241601228714
0.828518152236939
-0.363170325756073
0.24887678027153
0.298640191555023
0.650605320930481
-0.059952184557915
0.066154353320599
0.849679350852966
0.912199437618256
-0.040691956877709
-0.534341275691986
0.102302923798561
-0.0761549025774
0.52100670337677
0.055499196052551
0.619581758975983
0.029481992125511
-0.110159501433373
-0.105441078543663
-0.564182698726654
0.458881795406342
0.861221849918366
0.199753597378731
0.841242492198944
0.179297178983688
-0.020346954464913
0.742775440216064
0.729551196098328
0.215515583753586
-0.466897666454315
0.011406108736992
0.615484952926636
-0.256534278392792
0.764829158782959
-0.478166699409485
0.225657343864441
-0.286655068397522
-0.607790648937225
-0.287363409996033
0.822421371936798
0.458015322685242
0.576844215393066
0.767425119876862
0.555677711963654
0.113437801599503
0.613426029682159
0.622380375862122
-0.448973298072815
0.258766353130341
0.855922818183899
0.811118125915527
0.423497945070267
0.179739251732826
0.502812623977661
0.06673263758421
0.353531271219254
0.522799551486969
0.551846385002136
-0.492013871669769
0.87829715013504
-0.306072592735291
0.553564131259918
0.712703764438629
0.441549420356751
0.50240832567215
-0.466971695423126
0.672821283340454
-0.275147020816803
0.920525074005127
-0.1808972209692
-0.575934231281281
-0.451051414012909
0.097737342119217
0.625319957733154
0.457068026065826
0.121110089123249
0.237766236066818
0.018452122807503
0.688259661197662
0.026503413915634
0.420876145362854
0.220531612634659
0.070944920182228
0.705296516418457
-0.36440646648407
0.778955101966858
-0.161313936114311
-0.360393166542053
0.833058476448059
-0.227531030774117
0.202040389180183
0.825771629810333
-0.229096367955208
0.496393084526062
0.166064396500587
-0.055109158158302
0.051081329584122
0.509860277175903
0.597751379013062
0.611261129379272
0.678222954273224
0.4175945520401
-0.230769857764244
-0.11979116499424
0.759898364543915
0.221998155117035
0.232740730047226
-0.329536855220795
0.489086210727692
0.036834880709648
-0.061930164694786
-0.558535277843475
-0.332271158695221
-0.466736078262329
0.250816345214844
-0.356492877006531
-0.009818762540817
0.391920447349548
-0.331064403057098
0.385570704936981
-0.241699382662773
-0.48070353269577
0.316692709922791
0.437809526920319
0.139897480607033
-0.336468040943146
0.917085766792297
0.646233975887299
-0.573052883148193
-0.194207414984703
0.853774070739746
0.057855188846588
0.698327839374542
0.683458805084229
0.773872911930084
0.552437663078308
0.309485852718353
0.188289567828178
0.520313382148743
-0.311064422130585
0.356803148984909
0.924035131931305
0.750235915184021
-0.003881648182869
-0.492145836353302
0.498997032642365
0.58920818567276
0.391706585884094
0.62739485502243
0.154667139053345
0.72920435667038
0.125983536243439
0.896141231060028
0.68887734413147
0.178459256887436
-0.283874213695526
0.451851546764374
0.611754715442658
-0.48774117231369
-0.142729952931404
0.048983439803124
0.926530063152313
0.044906347990036
-0.032780006527901
0.356050550937653
0.816876411437988
0.248871773481369
0.266893178224564
-0.532160341739655
0.669606745243073
-0.493005871772766
-0.468461930751801
0.789043843746185
0.30994975566864
-0.527051568031311
0.508872628211975
0.655759334564209
0.287409693002701
0.329250663518906
-0.191700145602226
0.418702304363251
-0.187410488724709
0.26764041185379
0.451569676399231
0.595954835414887
0.305464029312134
0.830607414245606
0.176414459943771
0.057905152440071
0.471833825111389
0.016992479562759
0.648383319377899
0.792243480682373
-0.218296989798546
-0.607587039470673
0.289640665054321
-0.312051951885223
0.78220933675766
0.009424611926079
-0.392660439014435
-0.57058709859848
0.701398074626923
-0.499635279178619
-0.230523005127907
0.58747273683548
0.570757448673248
-0.491450548171997
-0.250014424324036
0.190802946686745
-0.619107842445374
-0.141609624028206
0.713459849357605
0.815247774124146
-0.565959274768829
-0.622955977916718
0.815528690814972
-0.234691753983498
-0.072352752089501
0.502703487873077
-0.268447160720825
0.809618473052979
0.476008474826813
0.003400906920433
0.647059559822083
-0.278099596500397
0.346530199050903
-0.104713663458824
-0.088207051157951
-0.436019778251648
0.004908978939056
0.358635723590851
-0.219052359461784
0.810316801071167
0.503860890865326
-0.078277692198753
0.306233823299408
0.797619640827179
0.367482900619507
0.797606647014618
0.228670060634613
0.688302576541901
0.338349670171738
0.383395075798035
0.715429365634918
0.364273846149445
-0.041214406490326
0.663295149803162
-0.024812787771225
0.277802884578705
0.743300318717957
-0.161975845694542
0.034678369760513
0.631034791469574
0.009138539433479
-0.29212361574173
-0.34659606218338
0.830560326576233
0.666622161865234
-0.197983160614967
-0.018631920218468
0.628884971141815
-0.166974470019341
-0.409407615661621
0.664805412292481
-0.192782416939735
0.172086358070374
-0.592116713523865
0.036541521549225
-0.500671923160553
-0.132099702954292
-0.634188055992126
-0.298515319824219
0.436437129974365
0.194785356521606
0.240044251084328
0.427683353424072
-0.317367911338806
0.80792647600174
0.856606125831604
-0.400990843772888
0.486894190311432
-0.389108777046204
-0.332529187202454
0.326223254203796
0.819256365299225
0.882841765880585
0.494179487228394
0.206258878111839
0.863996088504791
-0.627628862857819
-0.606653332710266
0.306502282619476
-0.087844952940941
0.39414370059967
0.293211787939072
-0.228460684418678
-0.460484981536865
-0.25204861164093
-0.331663012504578
-0.577450275421143
-0.129313871264458
-0.0872832685709
0.693457841873169
0.400781989097595
-0.59183144569397
-0.081509247422218
0.641042768955231
-0.217890992760658
0.693696618080139
-0.49381560087204
0.009898841381073
-0.240060374140739
0.20065850019455
0.4819016456604
-0.359830617904663
0.741375267505646
0.822515666484833
0.302121996879578
-0.066083267331123
0.704914927482605
0.084123410284519
0.028931349515915
0.590192973613739
-0.47033554315567
0.790999412536621
0.236020475625992
0.499864399433136
0.72546797990799
-0.298046052455902
0.292988061904907
0.81830632686615
-0.092495009303093
-0.553285837173462
-0.052315771579743
-0.325740993022919
0.333149671554565
-0.223567351698875
0.316579759120941
-0.055551171302795
-0.308128595352173
0.398719787597656
0.853646755218506
0.363295346498489
0.40410989522934
0.029777303338051
0.021477162837982
-0.259239315986633
0.155643999576569
0.631719827651978
0.424243420362473
0.269688427448273
0.661149501800537
0.788878560066223
0.55473518371582
0.764632701873779
-0.044723197817803
0.480563819408417
0.018499001860619
0.238205432891846
0.803387820720673
0.720955371856689
0.044374719262123
0.340842843055725
0.459103882312775
0.374963104724884
-0.439631223678589
-0.582826137542725
0.301877498626709
0.05734296143055
0.257742047309875
0.681200206279755
0.658656418323517
-0.483773529529572
0.244587764143944
0.726646363735199
-0.211616560816765
0.84542316198349
0.117909334599972
0.285218298435211
0.012128040194512
0.769179582595825
0.104559771716595
-0.616723358631134
0.722026407718658
-0.628592967987061
0.755172848701477
0.286147892475128
0.82461941242218
0.768003404140472
-0.15450830757618
0.009161055088043
0.232732489705086
-0.118861570954323
-0.379548013210297
0.309995025396347
0.740935623645783
-0.200377091765404
-0.39046835899353
-0.126119270920753
0.777044892311096
-0.04438927769661
0.064649797976017
0.591159284114838
0.794233083724976
0.210456788539886
0.4246666431427
0.911452412605286
-0.588955461978912
0.069595150649548
-0.10255129635334
0.116899967193604
-0.270207166671753
-0.311826109886169
0.788178980350494
0.063398413360119
-0.371509253978729
0.476075947284699
0.673082172870636
0.536428511142731
-0.52861225605011
0.358491599559784
-0.594594538211823
0.229654431343079
0.756952404975891
-0.531314969062805
-0.606089949607849
0.309588015079498
0.436635434627533
-0.155291691422462
0.493993699550629
0.299028903245926
-0.028060600161553
0.558995246887207
0.171639382839203
0.016369923949242
0.377801477909088
0.269629031419754
0.937851011753082
0.235887855291367
0.365764021873474
0.808816492557526
0.712508678436279
0.333157539367676
0.274281352758408
0.818087100982666
0.520642578601837
0.827649176120758
0.350128173828125
-0.387503445148468
0.493338644504547
0.586126565933228
0.305299192667007
0.524892210960388
-0.142722859978676
0.214613005518913
0.755367934703827
0.647882759571075
0.769424796104431
-0.496305048465729
-0.361206889152527
0.221374586224556
-0.105234488844872
-0.567779064178467
-0.573662638664246
0.665151000022888
-0.366269588470459
-0.288939476013184
-0.514707028865814
-0.029713287949562
0.05024029314518
0.32473236322403
0.209738731384277
-0.398205459117889
0.81812983751297
-0.541301488876343
0.037613198161125
0.744716703891754
0.809223413467407
-0.461248695850372
0.660242021083832
0.795969486236572
0.447767972946167
-0.063378527760506
-0.089278534054756
0.612568795681
-0.120793893933296
0.606053054332733
-0.343051910400391
-0.195959463715553
0.563092231750488
0.731047928333283
0.670545995235443
0.393424451351166
0.549218058586121
0.70349258184433
0.020480468869209
0.703409016132355
0.038992360234261
-0.441489696502686
0.321933686733246
0.354360818862915
-0.465095996856689
0.516348719596863
-0.345688223838806
0.405534535646439
-0.622001528739929
0.355627417564392
0.839921593666077
-0.50377631187439
0.353489190340042
0.314521193504333
0.863160252571106
-0.310220181941986
0.841662168502808
-0.488882184028626
-0.155073240399361
-0.220361217856407
0.247598886489868
0.307174175977707
-0.513429999351501
0.925385236740112
-0.27282440662384
-0.271611213684082
-0.439562141895294
0.421594560146332
-0.220246747136116
-0.025338351726532
0.489101946353912
0.303779870271683
0.242596998810768
0.350513875484467
-0.134593620896339
0.468805193901062
0.189386874437332
0.583500802516937
-0.166223213076592
-0.168530955910683
0.524281680583954
-0.280091285705566
0.847266674041748
0.400707542896271
0.309950113296509
0.46317046880722
-0.447882294654846
0.02979688346386
0.71464216709137
0.70269376039505
0.817459285259247
0.533480107784271
-0.223866447806358
0.387040138244629
0.603314459323883
-0.00248210132122
0.575889229774475
0.313462913036346
0.817887127399445
0.114968419075012
0.674853146076202
0.082955911755562
-0.512904763221741
-0.030022129416466
-0.048985078930855
0.040700539946556
0.529425203800201
0.238607600331306
0.930358529090881
0.666518568992615
0.928947269916534
0.169232621788979
0.014480084180832
0.065614104270935
0.222674861550331
0.224964171648026
-0.238076224923134
-0.555949687957764
-0.565122425556183
-0.479117691516876
-0.624524652957916
-0.502262055873871
0.800306081771851
-0.082200184464455
0.587468504905701
0.471360802650452
0.803868353366852
-0.07567210495472
0.696265816688538
0.806187391281128
0.555698335170746
0.049750819802284
0.936002850532532
0.653276383876801
0.07224352657795
0.908108592033386
-0.515507161617279
0.465999007225037
0.445626497268677
0.17134054005146
0.549314498901367
0.116873517632484
0.266504406929016
0.190132841467857
-0.602891683578491
0.371869653463364
-0.060190096497536
0.055873662233353
0.808793723583221
-0.055775791406632
-0.546491742134094
0.427810221910477
-0.10271592438221
-0.5213702917099
0.725436747074127
0.671683847904205
-0.327552199363708
0.550974547863007
0.675910770893097
-0.156921550631523
0.09529159963131
0.300587803125381
0.874386191368103
0.698358356952667
-0.576417803764343
0.901473581790924
0.902876317501068
0.525801539421082
-0.480980813503265
-0.060284569859505
-0.185042575001717
-0.234431490302086
0.752204596996307
0.379526287317276
0.048686757683754
0.319952607154846
-0.058118030428887
-0.156755164265633
0.201298162341118
0.20562744140625
0.871596992015839
0.399393290281296
0.458191275596619
0.211449220776558
0.155510157346725
0.704008042812347
-0.50799697637558
0.504948198795319
0.572734236717224
0.351158380508423
0.842329323291779
0.83109325170517
0.298565328121185
-0.610189139842987
0.392864584922791
0.33424699306488
-0.190354719758034
-0.131937429308891
-0.267626762390137
0.903563618659973
0.225191995501518
0.28142899274826
0.151909053325653
0.329695045948029
-0.45241117477417
0.909243285655975
0.300291419029236
0.046028986573219
0.154058501124382
0.572352528572083
-0.19605116546154
0.320379823446274
0.492465615272522
0.588391721248627
0.253463804721832
0.348322868347168
0.894778192043304
-0.504851400852203
0.697246313095093
-0.188315764069557
0.696096539497376
0.510880053043366
-0.136086240410805
0.852427482604981
0.423220545053482
-0.169621154665947
0.192018374800682
0.333832442760468
-0.633487701416016
0.928272306919098
-0.525184035301209
-0.602406203746796
-0.223747387528419
0.362576067447662
0.380577385425568
0.354687452316284
-0.145075514912605
-0.501750349998474
0.661531865596771
0.707243084907532
-0.582726776599884
-0.028068035840988
-0.20965076982975
-0.617990136146545
0.65822958946228
-0.215028896927834
0.059345841407776
0.036726891994476
0.644984483718872
-0.379246532917023
0.365009784698486
-0.176249757409096
-0.435422301292419
0.752109408378601
-0.029958620667458
-0.349515080451965
0.55724447965622
-0.102834805846214
-0.551678061485291
0.648793518543243
-0.275378882884979
-0.035656481981278
0.115013092756271
0.59070086479187
-0.580657064914703
0.751477658748627
0.874609649181366
0.461067259311676
-0.165800079703331
0.235527217388153
0.36531674861908
0.265397280454636
-0.140175983309746
0.495519876480103
-0.37906539440155
0.887078046798706
-0.138637945055962
-0.259288370609283
-0.378751814365387
0.693772554397583
0.910215556621552
0.264889538288116
0.723877012729645
0.707278907299042
0.707074999809265
-0.200860932469368
-0.306030094623566
0.753279089927673
-0.27552604675293
-0.49832808971405
0.256631672382355
-0.072607919573784
-0.154997810721397
0.82227885723114
0.554188311100006
0.455305397510529
0.839970052242279
0.748826026916504
0.210528746247292
0.43794322013855
-0.529399633407593
0.757399797439575
-0.336121618747711
0.39092606306076
-0.56613028049469
0.763686239719391
0.200918555259705
0.674746990203857
-0.359674692153931
0.691874086856842
-0.200585827231407
0.934262871742249
-0.011401489377022
0.141835480928421
0.870811462402344
0.178826481103897
0.222900554537773
0.904800772666931
-0.321796178817749
0.180189371109009
-0.150206610560417
0.292818933725357
-0.241250440478325
0.735980570316315
-0.454889595508575
-0.583115220069885
0.766167879104614
0.618746936321259
-0.360422670841217
-0.138629123568535
-0.456052124500275
-0.129632726311684
-0.096340611577034
-0.095851913094521
0.110542930662632
-0.424603879451752
-0.407405495643616
-0.098828837275505
0.572958528995514
0.074649482965469
0.285100698471069
0.088692545890808
-0.108824476599693
0.92329603433609
-0.208625867962837
-0.25526762008667
0.787753224372864
0.068577170372009
-0.47258722782135
-0.464074015617371
0.499899089336395
0.406986773014069
0.909133017063141
0.841504275798798
0.491850316524506
-0.412404179573059
0.85071063041687
0.654057681560516
0.173525452613831
0.411734521389008
-0.214641407132149
0.046526521444321
-0.459888756275177
0.529374837875366
0.168500334024429
-0.157026723027229
-0.310693144798279
-0.501528680324554
0.545716762542725
0.92188161611557
0.538244605064392
-0.514572978019714
0.473256289958954
0.412416219711304
-0.001252308487892
0.372983038425446
-0.108001455664635
-0.250344395637512
0.718161523342133
0.698696374893189
0.475164771080017
0.622682154178619
-0.019596621394157
-0.295828700065613
0.807924091815949
-0.615563333034515
-0.090005710721016
0.16417595744133
0.504429399967194
-0.541770339012146
-0.324489891529083
0.850285053253174
-0.558895707130432
0.625811755657196
0.738575339317322
0.474425435066223
-0.097141280770302
0.130103155970573
-0.113857641816139
-0.333722949028015
0.889599323272705
-0.634240627288818
-0.607955634593964
0.408108055591583
0.888620555400848
0.912534475326538
-0.091538682579994
-0.436055123806
0.444729506969452
-0.138845130801201
0.795480310916901
0.91203510761261
-0.414567887783051
-0.634369611740112
0.494370102882385
0.256569743156433
-0.095307156443596
0.556140542030335
0.32914525270462
-0.561087906360626
0.030506655573845
0.775789022445679
0.286066830158234
-0.598576605319977
-0.2453343719244
0.266582638025284
-0.345975518226624
-0.104139909148216
-0.156766906380653
-0.278548896312714
0.744901835918427
-0.377384960651398
0.736876606941223
-0.152620270848274
0.525657653808594
0.337243616580963
0.912753462791443
-0.142833963036537
-0.090426430106163
0.791493594646454
0.595363259315491
-0.112473115324974
-0.098941221833229
0.144275546073914
0.43107870221138
0.769012749195099
-0.631273031234741
0.341771721839905
-0.588888108730316
0.49113404750824
0.839681744575501
0.787566125392914
0.188827380537987
-0.22973720729351
-0.082984551787376
0.546550214290619
0.8513103723526
0.062848173081875
0.864863395690918
0.886923611164093
0.098640099167824
-0.02970977127552
0.569378435611725
0.224325746297836
-0.322137951850891
-0.299472332000732
0.704675137996674
0.100044332444668
0.364763140678406
0.607374906539917
-0.233992680907249
0.59913432598114
0.006737068295479
0.221208676695824
-0.220204308629036
0.194965064525604
-0.287259578704834
0.908921003341675
0.030858784914017
-0.268361687660217
-0.019726946949959
0.862325668334961
0.617139756679535
-0.026028126478195
-0.519387543201447
-0.083583846688271
0.448622822761536
-0.240264996886253
-0.279256463050842
-0.624127924442291
0.454439222812653
0.130369454622269
0.852015316486359
-0.139190331101418
0.306473314762115
-0.583617150783539
0.177994653582573
-0.266976296901703
-0.120740041136742
0.616157710552216
-0.385669469833374
0.602578341960907
0.249025166034698
-0.324203550815582
-0.241086438298225
-0.028389379382134
-0.470698952674866
-0.100613608956337
0.779659926891327
-0.025222554802895
0.130017921328545
0.795146346092224
0.838672757148743
-0.373732447624207
0.320990324020386
0.427209794521332
0.731919586658478
0.796994805335999
0.773239552974701
0.785006880760193
-0.500321388244629
0.815428495407105
0.519483089447022
-0.114270702004433
-0.515316605567932
-0.467178702354431
0.147520393133163
0.866026937961578
0.447817206382751
0.405858486890793
0.4962357878685
0.77286559343338
-0.519435703754425
-0.276284217834473
0.289628326892853
-0.252523064613342
0.804466724395752
0.445845067501068
0.066035605967045
0.376941829919815
0.764258027076721
0.546496152877808
-0.335315644741058
-0.25118762254715
0.543318688869476
0.309231877326965
0.439067363739014
0.33803004026413
0.486140727996826
-0.284745633602142
0.334659188985825
-0.231376335024834
0.297917634248734
0.364899724721909
0.885086953639984
0.892132699489594
0.796649932861328
0.801433563232422
0.03383319079876
-0.083830371499062
0.070971578359604
0.793363869190216
-0.123060509562492
0.054354801774025
0.808759927749634
-0.470398485660553
0.252164959907532
0.737519204616547
0.068789184093475
-0.554489195346832
0.717767119407654
0.439866006374359
-0.333111166954041
0.622699737548828
-0.595694422721863
0.068011835217476
-0.26272314786911
0.869027316570282
0.302390962839127
0.508510589599609
0.112865597009659
0.614557027816772
0.361825793981552
-0.143772438168526
-0.30582195520401
0.051872029900551
0.735097527503967
-0.035436809062958
0.547812759876251
0.811023414134979
0.353112995624542
0.368456155061722
-0.490084230899811
0.765454530715942
-0.50916588306427
-0.437393486499786
-0.225121185183525
0.313239336013794
-0.52843052148819
0.112550303339958
0.159593895077705
-0.055314660072327
0.648156881332397
0.15914261341095
0.48294597864151
0.912349939346314
0.240173116326332
0.856837332248688
0.658430099487305
0.523593366146088
0.512312233448029
0.739955961704254
-0.052971422672272
-0.149652734398842
0.810576021671295
0.141177862882614
-0.14359487593174
0.036726117134094
0.709051966667175
0.536246359348297
-0.559815645217896
0.341226935386658
-0.385724246501923
0.736122310161591
-0.351990461349487
0.451840221881866
-0.612155616283417
-0.292454063892364
0.250474333763123
-0.095456793904305
-0.488341212272644
0.426957249641418
-0.058609277009964
0.191124737262726
0.478176653385162
-0.450642287731171
0.591251969337463
0.518869459629059
0.936400711536408
0.106899112462997
0.658121645450592
-0.407845556735992
0.897917091846466
0.730870723724365
0.803068518638611
0.113037660717964
-0.358809947967529
-0.068006619811058
0.361922264099121
0.876483917236328
0.93404746055603
0.518566727638245
-0.003638669848442
-0.333896696567535
-0.197438582777977
0.256022810935974
0.430506736040115
0.776656568050385
-0.053693309426308
0.063564985990524
0.671245217323303
-0.604817092418671
-0.611724495887756
0.833402752876282
0.342265903949738
0.645824611186981
-0.566389620304108
0.035603672266007
0.790802001953125
0.893967568874359
0.929931402206421
0.475999534130096
-0.35357528924942
0.347785174846649
0.069389797747135
-0.425644397735596
-0.61958920955658
-0.395062863826752
0.193973883986473
0.872566759586334
0.708378791809082
0.594590961933136
0.28308629989624
0.356747329235077
-0.397198677062988
-0.576515436172485
0.02428737282753
-0.207635149359703
-0.275925159454346
0.518069386482239
0.613805949687958
0.294116854667664
0.912762939929962
-0.15463487803936
0.053787723183632
0.444383800029755
-0.19605977833271
-0.157903239130974
-0.055986419320107
-0.206064984202385
0.238127052783966
-0.557119011878967
-0.502022504806519
-0.073722079396248
-0.324151754379272
0.034188866615296
-0.602154016494751
-0.035874769091606
-0.537255942821503
-0.285183608531952
-0.62048465013504
0.215014457702637
0.435872584581375
0.321681350469589
0.394993126392364
0.528143703937531
-0.071027681231499
-0.368634104728699
0.4970862865448
0.701458692550659
-0.022390171885491
-0.618488609790802
-0.233255013823509
-0.312651515007019
-0.27129852771759
0.702831387519836
-0.182636544108391
-0.242972657084465
-0.377318859100342
-0.063429638743401
-0.370572984218597
0.152444407343864
0.907869577407837
0.738416254520416
0.806033432483673
-0.258339047431946
0.41385143995285
0.321672737598419
0.355537414550781
0.124426290392876
-0.051635578274727
-0.347838044166565
0.140156924724579
0.815543472766876
-0.401551842689514
0.381479620933533
-0.571232914924622
-0.566658556461334
0.580088615417481
0.736582398414612
0.229832708835602
0.15596242249012
0.12725256383419
0.678988814353943
0.880674004554749
0.467052280902863
0.687545418739319
-0.16456113755703
0.43829882144928
-0.52662467956543
0.417708039283752
-0.283919513225555
0.663020789623261
0.26229864358902
-0.326147615909576
0.51701557636261
-0.163336917757988
-0.331991851329803
0.21124304831028
0.023509025573731
-0.042777135968208
0.26820632815361
0.384425401687622
-0.604371249675751
0.170434430241585
-0.260048925876617
-0.538177311420441
-0.338002681732178
-0.219545111060143
-0.314994096755981
0.907690584659576
0.719848275184631
0.22509141266346
-0.327221095561981
0.03001481294632
-0.358182609081268
-0.380017936229706
0.681243479251862
0.693035840988159
-0.320556163787842
-0.094817861914635
0.528400838375092
0.48097026348114
-0.258770525455475
0.309645295143127
0.21397477388382
0.105090416967869
-0.072299644351006
0.857010662555695
0.084478296339512
0.915157854557037
-0.048124834895134
0.342235803604126
0.414542436599731
0.796071112155914
-0.406898319721222
-0.158216789364815
-0.174995616078377
0.553764283657074
0.434163928031921
0.606659948825836
0.268575012683868
0.098856426775456
-0.091608241200447
0.480108797550201
0.83454442024231
-0.445468723773956
-0.235268816351891
0.851828634738922
-0.471588134765625
0.209116607904434
0.013730183243752
0.716249883174896
0.17615108191967
-0.354566633701324
-0.337144315242767
-0.514712393283844
-0.095318838953972
0.397959679365158
-0.205976977944374
0.340145170688629
0.273357659578323
0.537650585174561
0.418583065271378
-0.056741252541542
-0.151279881596565
-0.067972138524056
0.021608248353005
-0.523076832294464
-0.071920469403267
0.332638144493103
0.011910140514374
-0.459370672702789
-0.018184930086136
0.882732152938843
0.913377463817596
0.539730489253998
-0.120048061013222
0.051388412714005
0.416991233825684
0.686297833919525
-0.369639456272125
-0.066440120339394
0.264805763959885
0.703530311584473
-0.47185742855072
-0.301254391670227
0.582143306732178
0.497429549694061
0.743551313877106
0.329330325126648
0.3273885846138
0.226755008101463
0.433670490980148
0.438422918319702
-0.406938970088959
0.565368056297302
0.807998359203339
0.837426424026489
0.886047184467316
-0.330436766147614
-0.230750098824501
0.580794632434845
0.773815453052521
0.253582626581192
-0.08942411839962
-0.547229766845703
-0.17924790084362
0.652495682239533
-0.262958467006683
-0.515083372592926
-0.347377777099609
-0.447510898113251
-0.103507533669472
0.088572837412357
0.477640748023987
-0.529505014419556
0.277763545513153
0.471729278564453
-0.299313247203827
-0.087938413023949
0.532142341136932
0.872212588787079
0.721038818359375
0.308458507061005
0.875054717063904
0.227012202143669
0.13174232840538
0.684284210205078
0.86668461561203
0.906960904598236
-0.37506890296936
0.579522669315338
0.162031605839729
0.212290957570076
-0.16411192715168
0.791137933731079
0.005007565021515
-0.634302914142609
-0.150192722678185
-0.373269855976105
0.894084095954895
0.667579531669617
0.743097543716431
0.205840080976486
0.648475885391235
0.161308526992798
0.892776191234589
-0.147380039095879
0.391692817211151
0.223502814769745
-0.446455478668213
0.804568588733673
0.489279448986053
0.920468926429749
-0.336385786533356
0.622580885887146
0.421543896198273
0.163192838430405
0.827923953533173
-0.172377273440361
0.723139584064484
0.127944111824036
0.170462071895599
0.161401405930519
-0.365288555622101
0.212979838252068
0.905321717262268
-0.111860796809196
0.642230808734894
0.351901143789291
0.215185016393661
0.56450879573822
0.494001448154449
-0.29509311914444
0.426962792873383
0.755361914634705
-0.372503638267517
-0.01546585559845
-0.40138840675354
0.865225911140442
0.932052195072174
0.537041127681732
0.417859435081482
0.379758954048157
0.62315845489502
0.01107183098793
-0.222415432333946
-0.595673620700836
-0.624099314212799
0.666612327098846
0.330330610275269
0.883841454982758
0.05663301050663
0.842065930366516
0.5558842420578
-0.375694155693054
0.673181891441345
0.292109459638596
-0.341873526573181
-0.316459894180298
-0.541004836559296
0.264504551887512
-0.400748491287231
0.726715803146362
-0.564492285251617
0.691052794456482
-0.3932746052742
0.576902747154236
0.374638766050339
-0.604529917240143
0.056201502680779
0.01981246471405
0.516587257385254
0.383256316184998
-0.374770104885101
0.256119638681412
0.033150315284729
-0.504018723964691
-0.537664592266083
0.917366504669189
-0.512797474861145
0.677657008171082
-0.402465045452118
0.080909326672554
0.920539915561676
0.691249132156372
0.20613968372345
0.685946345329285
-0.318663477897644
-0.114614054560661
0.055063977837563
-0.631921827793121
0.075731575489044
-0.194337889552116
0.510280311107636
0.588400304317474
0.323345482349396
-0.174257084727287
0.642500340938568
0.735975503921509
0.349144160747528
-0.384086787700653
0.287555038928986
0.268432557582855
0.698766112327576
0.269823044538498
-0.297491669654846
0.181818559765816
-0.235175594687462
-0.185067608952522
0.646925032138824
-0.573935627937317
0.215829163789749
0.761667728424072
0.566286623477936
-0.423221945762634
-0.574759542942047
-0.2542884349823
-0.392955660820007
0.541048586368561
0.559850931167603
-0.260161459445953
0.92470109462738
0.806805312633514
-0.418476581573486
0.570436537265778
0.872039496898651
0.897061765193939
-0.160200044512749
-0.423556327819824
0.708676934242249
-0.150841519236565
-0.239208534359932
-0.239489361643791
-0.100151970982552
0.35770857334137
-0.511258840560913
0.244681537151337
-0.580192685127258
0.679378747940064
-0.489133417606354
-0.436234295368195
0.06581199914217
0.594636917114258
0.394515633583069
-0.378754019737244
0.78693699836731
0.36454764008522
0.207122445106506
0.068266980350018
-0.509091436862946
0.849946439266205
0.780336916446686
-0.002399042248726
-0.603275537490845
0.671300888061523
-0.048969984054566
-0.072414472699165
-0.188751980662346
-0.438259124755859
-0.289726078510284
-0.26875776052475
0.39001739025116
0.774783551692963
-0.274039506912231
0.667530655860901
0.262450575828552
-0.520798146724701
0.043765887618065
-0.37053519487381
0.138410151004791
-0.123447522521019
0.717989385128021
-0.410936594009399
0.541081011295319
0.464336276054382
0.578859686851501
0.137436255812645
0.833950698375702
-0.291046500205994
-0.004780530929565
0.241685837507248
0.798637807369232
0.256356954574585
0.040246486663818
0.671497166156769
0.2208212018013
0.492749452590942
0.080259546637535
-0.276895701885223
-0.618662595748901
0.47599184513092
0.521326065063477
-0.193267628550529
-0.06076343357563
0.597156226634979
0.743096828460693
0.27901566028595
0.563952744007111
-0.615922927856445
-0.013756707310677
-0.007926970720291
-0.274705588817596
-0.110241606831551
-0.313778817653656
0.311959654092789
-0.450559675693512
0.123961083590984
-0.534582614898682
0.504729688167572
0.246628820896149
0.457362115383148
0.928240537643433
-0.147646084427834
0.262213826179504
-0.305468678474426
-0.060064479708672
0.637584030628204
-0.265456795692444
0.054250955581665
-0.09835647046566
-0.010050773620606
-0.313360393047333
0.16573891043663
-0.495370388031006
-0.284481406211853
-0.369511842727661
0.397050648927689
0.022848829627037
0.558815360069275
-0.176298692822456
-0.550233662128449
-0.286732256412506
0.114648222923279
0.397995889186859
0.557685971260071
-0.274677932262421
0.737103343009949
0.054388508200646
-0.574356138706207
-0.578420221805573
0.071438521146774
-0.386852443218231
0.456311821937561
0.342773288488388
-0.261798083782196
0.060220569372177
-0.535592079162598
0.604386687278748
0.695658922195435
0.037732928991318
-0.459646344184876
-0.232122555375099
0.236974790692329
-0.359391748905182
0.835217475891113
0.03357943892479
-0.503399133682251
0.632430553436279
0.829937100410461
0.85651421546936
-0.225742176175117
0.405358254909515
0.297283351421356
-0.048537313938141
0.129148066043854
0.062338508665562
0.748229205608368
-0.285604298114777
0.436383426189423
0.418369889259338
0.317992806434631
0.923487722873688
0.66277951002121
0.003601133823395
0.455077767372131
0.538533449172974
0.896933019161224
-0.592045247554779
0.650234043598175
0.307837814092636
-0.331010222434998
0.269832879304886
0.231401085853577
0.928147196769714
0.061171367764473
0.024896994233132
-0.147007033228874
0.662983417510986
0.922380864620209
0.863837122917175
-0.107142195105553
0.518337309360504
-0.544231295585632
-0.175779208540916
0.54867559671402
0.778747737407684
-0.142186686396599
0.907679855823517
0.49198579788208
-0.514882206916809
0.54482239484787
0.864881455898285
-0.168243691325188
-0.332166790962219
0.839385449886322
0.835296094417572
0.247901886701584
0.675953507423401
0.02608448266983
-0.056526273488999
0.839523494243622
0.52534157037735
0.099606551229954
0.815774202346802
0.262455612421036
-0.312888741493225
0.917913794517517
0.868459761142731
-0.184081539511681
-0.393612027168274
0.812909066677094
0.019668623805046
-0.29537558555603
-0.620041608810425
-0.574344456195831
-0.538918673992157
-0.494177579879761
0.323710232973099
0.392048269510269
-0.489101886749268
-0.200194731354713
0.697733759880066
0.241267740726471
0.606545507907867
0.518286347389221
0.275800168514252
-0.35874617099762
-0.46621710062027
-0.511329472064972
0.792840003967285
0.711463510990143
0.111469604074955
-0.131058469414711
-0.463953197002411
-0.099731460213661
-0.134212031960487
0.812970817089081
-0.050462812185288
0.366743922233582
-0.570367097854614
0.682708501815796
0.312673389911652
0.646268486976624
-0.329980850219727
0.637795746326447
0.429652810096741
0.698594331741333
0.273432642221451
-0.024576291441918
-0.170401558279991
0.165708929300308
0.103288389742374
-0.570102751255035
0.127735406160355
-0.326636075973511
-0.368175089359283
-0.105994448065758
0.768616914749146
-0.308141052722931
0.731592297554016
-0.434271216392517
0.867136776447296
0.192123964428902
0.355698138475418
0.098237417638302
0.067696735262871
0.669435501098633
0.79142951965332
0.462416231632233
-0.322843790054321
0.284696042537689
0.200767502188683
-0.591643393039703
0.691923499107361
0.085922494530678
0.812757849693298
0.912607550621033
0.351987183094025
-0.01930895447731
0.292789041996002
0.750261604785919
0.184955820441246
-0.080963119864464
-0.600414752960205
0.015118151903153
0.85046124458313
0.143955752253532
0.666806995868683
-0.043569058179855
0.320608377456665
0.671631276607513
-0.31560355424881
-0.3426274061203
0.519512236118317
-0.633009493350983
0.533732414245606
-0.517600953578949
0.429230272769928
0.368589878082275
-0.159596309065819
0.551626443862915
0.641152441501617
-0.467046976089478
-0.507696211338043
-0.208847001194954
-0.523890614509583
-0.359343886375427
-0.454039216041565
0.092578366398811
0.304759204387665
-0.483156323432922
0.717738389968872
0.414774775505066
-0.161985799670219
0.011752024292946
0.001397654414177
0.525641739368439
-0.377809762954712
-0.394351482391357
-0.186246231198311
0.067513704299927
0.873933136463165
-0.544341742992401
0.770446419715881
0.305121123790741
0.931042551994324
0.345601499080658
-0.008313044905663
-0.399490118026733
-0.459973096847534
0.26306825876236
-0.07958297431469
-0.426626980304718
0.767810225486755
0.341137796640396
0.681986272335053
-0.128947898745537
-0.334087252616882
0.831135213375092
0.872668743133545
-0.597215235233307
0.280354589223862
0.294412195682526
-0.535642683506012
-0.29919296503067
0.123447090387344
-0.478682994842529
0.587032616138458
0.263155221939087
-0.073824539780617
-0.391101717948914
0.367846548557281
0.35305643081665
-0.185905918478966
0.591322660446167
-0.616566777229309
0.161018118262291
-0.229406967759132
-0.524956107139587
-0.340668261051178
0.642594158649445
0.58926385641098
0.295065820217133
0.316935241222382
0.86595493555069
0.928624033927918
-0.191620513796806
-0.14472009241581
0.78822386264801
0.46137261390686
0.560971856117249
-0.488000392913818
-0.321532666683197
-0.082918182015419
0.043771371245384
-0.533140659332275
-0.023592963814736
0.101252421736717
-0.618793547153473
0.572959780693054
0.815575361251831
0.380092889070511
0.827723681926727
0.742843687534332
0.381023585796356
0.343181878328323
-0.108188763260841
0.275508046150208
0.846417665481567
0.5770623087883
-0.058782130479813
0.114068776369095
0.834298372268677
0.573408126831055
-0.344527661800385
-0.031701296567917
0.776881873607636
-0.078492298722267
0.253505319356918
0.483096539974213
0.500999093055725
0.823700189590454
-0.003108024597168
-0.0533876568079
0.911608219146729
-0.035381898283959
0.812226891517639
0.607187926769257
-0.218853339552879
0.205503597855568
-0.03622280061245
0.734223306179047
-0.169242694973946
0.727670788764954
-0.353278696537018
0.765574872493744
0.092103369534016
0.353809893131256
0.453412055969238
-0.39846134185791
0.357727587223053
0.43151992559433
0.276921451091766
-0.023620799183846
0.852578699588776
0.303422093391418
0.456559717655182
-0.376813292503357
0.740800738334656
0.289993941783905
0.4982750415802
-0.577479481697083
0.699709177017212
0.717872738838196
-0.443460047245026
-0.13601578772068
0.657917261123657
-0.590563595294952
-0.57083934545517
0.623365163803101
-0.032552137970924
0.62987220287323
0.577172517776489
-0.254395425319672
0.275965690612793
0.226544350385666
0.269708126783371
0.684044003486633
0.337193846702576
0.257588326931
0.215377241373062
0.271933525800705
0.211774960160255
0.75819718837738
0.524422943592072
0.306242227554321
0.303977996110916
0.062235593795776
0.380515098571777
0.862837016582489
0.78395003080368
0.181583404541016
0.55349326133728
0.579777359962463
0.028160840272904
0.619367897510529
-0.394708454608917
-0.377155780792236
0.821979761123657
0.231624081730843
-0.357477188110352
0.037591099739075
0.458868324756622
0.710296630859375
-0.461709976196289
0.031978473067284
-0.022582828998566
-0.096494063735008
-0.174883291125298
-0.385553538799286
0.53704708814621
0.115157715976238
-0.406838297843933
0.054086148738861
0.749377012252808
-0.363625526428223
0.055415540933609
0.876039862632751
0.599859833717346
0.071844942867756
0.4092817902565
0.528651773929596
-0.417318761348724
0.739777565002441
-0.05207471549511
0.115272738039494
0.371715009212494
0.024734541773796
0.00523641705513
0.473460733890533
0.372193217277527
0.293786466121674
0.848233640193939
0.486349284648895
-0.408216774463654
0.438827395439148
0.8833909034729
-0.301456212997437
-0.037758097052574
0.030215248465538
-0.073068961501122
-0.272356271743774
-0.06337009370327
0.699739217758179
0.37786677479744
-0.215024903416634
-0.014620110392571
-0.540065824985504
0.504135489463806
0.426279455423355
0.355143308639526
0.622514486312866
0.071098938584328
-0.484802603721619
0.273099929094315
0.869475662708283
0.078956231474876
0.326647281646729
0.482433199882507
0.034088149666786
-0.474696159362793
0.406651198863983
0.355916321277618
0.802731156349182
0.028295278549194
0.183169096708298
-0.112070843577385
0.293400973081589
-0.282874405384064
-0.572689712047577
0.503027200698853
0.442356646060944
0.462529361248016
0.829034388065338
0.880465567111969
0.52483731508255
-0.108818575739861
-0.21812815964222
-0.511046469211578
-0.633057951927185
-0.542655050754547
0.567961394786835
0.69775652885437
-0.139869853854179
-0.370872020721436
0.519958198070526
0.114409357309341
-0.014437645673752
0.432039678096771
-0.273844718933105
0.406505703926086
0.810856580734253
0.730988323688507
-0.232803091406822
-0.495674550533295
-0.136595651507378
-0.053369015455246
0.677214741706848
0.246533796191216
0.19994044303894
-0.001222878694534
-0.566658556461334
-0.265261650085449
0.200638994574547
0.603264927864075
-0.250739812850952
0.656720399856567
-0.313445806503296
-0.550680160522461
0.232078865170479
0.44416755437851
-0.075890555977821
0.09184393286705
-0.115567103028297
-0.137775912880898
-0.450350046157837
0.475914299488068
0.244986519217491
0.855344772338867
0.727428138256073
0.366022825241089
-0.418365776538849
0.333119630813599
-0.154528096318245
0.326281607151031
0.738017141819
0.889602541923523
-0.515204727649689
0.54282134771347
-0.206773951649666
0.637202739715576
-0.298281371593475
0.152935683727264
-0.470849394798279
0.808706045150757
0.873986721038818
0.827626645565033
0.227995678782463
0.131207957863808
-0.531708478927612
-0.044501572847366
0.458501994609833
-0.212968751788139
0.62275642156601
0.524352192878723
0.3778156042099
-0.275840520858765
0.238575026392937
-0.181269899010658
0.313490808010101
-0.09086187183857
-0.170433178544045
0.337124586105347
-0.530656754970551
0.204071775078773
0.224944114685059
0.277777314186096
0.491745114326477
0.861784636974335
0.667384922504425
0.166680097579956
0.187253430485725
-0.15227846801281
0.491584181785584
0.408737689256668
-0.578860521316528
0.647876441478729
0.36783692240715
-0.149947628378868
-0.357555270195007
0.360700398683548
0.799962520599365
-0.602956056594849
0.79414975643158
0.70491749048233
-0.443451941013336
0.739982664585114
-0.098498478531838
-0.260436356067657
-0.606289327144623
0.237387508153915
0.87483161687851
0.102746196091175
0.060579970479012
-0.043958574533463
0.100310236215591
0.351374387741089
-0.249900922179222
-0.186455324292183
-0.187793150544167
-0.476824998855591
0.720151305198669
0.34913969039917
0.261412888765335
0.498537063598633
0.621664524078369
0.314446568489075
0.276635617017746
-0.322050929069519
0.071614108979702
0.399930953979492
0.366861701011658
0.729629933834076
-0.288045346736908
-0.089682176709175
-0.307313024997711
-0.460963010787964
0.653695523738861
0.211816668510437
0.247484162449837
0.364315509796143
0.849504292011261
-0.504816114902496
0.027528271079064
0.279704213142395
0.867104947566986
0.259453982114792
-0.223868653178215
0.111621089279652
-0.107913836836815
0.149794489145279
0.292871385812759
-0.01492615044117
-0.370759963989258
0.168236389756203
0.654358983039856
-0.233195260167122
0.258541911840439
-0.357105076313019
-0.5210280418396
0.787246108055115
-0.536315739154816
0.366570830345154
0.347418665885925
0.443061769008637
-0.026362597942352
0.066966600716114
0.517181634902954
0.014439955353737
-0.018493756651878
0.059841588139534
-0.103329792618752
0.547088086605072
-0.245099171996117
-0.364886820316315
-0.399186491966248
0.569116115570068
-0.427697837352753
0.109056003391743
0.300482034683228
-0.448844909667969
0.263383954763412
0.610713422298431
-0.362246036529541
0.696693181991577
0.854725658893585
-0.350312173366547
-0.47436660528183
0.062789961695671
0.755417764186859
0.311159282922745
0.489123404026032
-0.303225934505463
0.580816030502319
0.06308213621378
0.553501546382904
0.82355523109436
0.579992473125458
0.155708461999893
0.839078009128571
-0.031197056174278
-0.476571977138519
-0.5659099817276
0.434841364622116
-0.458637177944183
-0.088299587368965
-0.516136527061462
0.394339174032211
0.263760894536972
0.465483367443085
-0.563621640205383
-0.120991989970207
0.281108438968658
0.745234906673431
0.592757940292358
0.139697209000587
0.477420628070831
-0.539627373218536
0.451336085796356
-0.595446228981018
-0.233639851212502
-0.052802711725235
-0.047993913292885
-0.26640111207962
0.814948201179504
0.387110263109207
-0.224270954728127
0.195634245872498
0.432053446769714
-0.467295467853546
0.687486171722412
0.84995025396347
-0.003461703658104
0.624987125396729
0.028938218951225
0.397174537181854
0.629727244377136
-0.407239854335785
-0.228925541043282
-0.554357588291168
0.554200410842896
-0.352698683738708
-0.430020868778229
0.38067764043808
-0.165986344218254
0.365316390991211
-0.463990032672882
-0.179231241345406
0.741801083087921
-0.144533112645149
-0.585109233856201
0.262791186571121
0.484654664993286
0.490624845027924
0.483318448066711
0.295328557491302
0.188606351613998
0.712082862854004
0.546208918094635
-0.482935607433319
0.823171377182007
0.612016379833221
0.79605108499527
0.671105206012726
0.784572720527649
0.689636707305908
-0.104190275073051
0.862633287906647
-0.591814160346985
0.560345530509949
0.698941171169281
0.742229580879211
-0.275892674922943
0.344224095344543
-0.064395114779472
-0.163525626063347
0.917689979076386
-0.616881787776947
-0.049602121114731
0.837445616722107
-0.601422667503357
-0.512292861938477
0.335438251495361
0.573013246059418
-0.419925391674042
-0.334592044353485
0.679551839828491
0.310167908668518
0.377622306346893
0.016874298453331
-0.48222017288208
0.693057715892792
0.657076776027679
-0.363055944442749
0.205498948693275
0.230564892292023
0.913048923015595
-0.233498558402061
-0.509370565414429
0.811302483081818
0.379385650157928
0.683029592037201
-0.338302433490753
0.309204816818237
0.696815252304077
-0.617643177509308
-0.163375183939934
0.90119868516922
-0.558693885803223
0.910213530063629
0.116645805537701
-0.47896158695221
0.923697233200073
0.139080137014389
0.528304040431976
0.52556711435318
0.413128018379211
0.381825238466263
0.706633985042572
0.042270913720131
0.559936940670013
0.202675580978394
0.432434856891632
-0.268774390220642
-0.582509994506836
0.156169950962067
0.095707811415196
-0.547392964363098
0.270352452993393
-0.634095966815949
-0.451832413673401
-0.183733925223351
0.806568562984467
-0.575665175914764
0.779392778873444
0.894280254840851
-0.313954591751099
0.110646583139896
0.419206440448761
0.4056216776371
0.457996726036072
-0.451192259788513
-0.321999788284302
-0.556593954563141
0.907661080360413
0.384564816951752
0.288092315196991
0.64851588010788
0.107443876564503
-0.393365323543549
0.408180177211762
0.333099216222763
0.441589176654816
0.023374766111374
0.870768129825592
0.728004336357117
0.106631621718407
0.634270310401917
0.43185943365097
-0.237151190638542
-0.577665448188782
0.593242526054382
0.834586024284363
0.59114134311676
-0.02110056579113
0.796948313713074
0.828118979930878
-0.615467667579651
0.56824791431427
0.795913457870483
0.673821687698364
-0.2950319647789
-0.239910289645195
-0.125427082180977
0.126790300011635
0.007685482501984
0.523615181446075
0.285222411155701
-0.624181926250458
0.413759082555771
-0.046389415860176
0.309631496667862
0.036045953631401
-0.350492358207703
0.594113290309906
-0.32686185836792
-0.288288235664368
-0.031789466738701
0.135418489575386
-0.200465247035027
0.321257531642914
0.115044444799423
-0.625475227832794
-0.069576039910317
-0.056641906499863
0.145605713129044
-0.012990891933441
0.875556886196137
0.204760670661926
0.194205835461617
0.523353695869446
-0.414252996444702
-0.135515794157982
-0.49196857213974
-0.370443165302277
0.17463693022728
-0.515790045261383
-0.090913578867912
0.438945651054382
0.282739281654358
0.214546963572502
0.341555178165436
-0.109367027878761
0.410973489284515
0.189744830131531
0.129380449652672
0.330022215843201
0.138695672154427
0.124223075807095
0.876125872135162
-0.052141487598419
0.40529528260231
-0.595399439334869
-0.618126630783081
0.104986757040024
0.784128785133362
-0.03951308131218
0.740596234798431
0.59467077255249
0.153466910123825
-0.448513388633728
0.78457772731781
0.211030781269073
-0.206118807196617
0.488371729850769
-0.098386630415917
0.417326092720032
-0.448167145252228
0.765190958976746
0.152117744088173
0.293222725391388
-0.059472262859345
0.669863998889923
-0.015419185161591
-0.151623830199242
-0.141808316111565
-0.451862514019012
0.787608683109283
-0.298707187175751
0.911638379096985
-0.55429071187973
-0.214504048228264
0.697146832942963
-0.277845025062561
0.415734678506851
-0.228933349251747
-0.208055719733238
-0.322863340377808
0.300627708435059
0.279010474681854
0.904821693897247
0.767243266105652
-0.219049736857414
0.00396916270256
0.578543126583099
0.899494886398315
0.109825909137726
-0.111796364188194
0.231749907135963
0.512216508388519
0.282053083181381
0.801470816135407
0.297429382801056
0.198935493826866
0.780399978160858
-0.576454818248749
-0.306405007839203
0.579015254974365
-0.552839994430542
0.715563714504242
0.3631571829319
0.101733490824699
0.568484306335449
0.203269243240356
0.874069929122925
0.323292315006256
-0.592403590679169
0.373601973056793
0.596483647823334
0.448019504547119
0.48749715089798
0.540583848953247
-0.534799098968506
0.258121877908707
-0.273137331008911
-0.588025689125061
0.863265335559845
0.260494738817215
-0.334110677242279
-0.629026055335999
0.861266016960144
0.403189241886139
-0.379409074783325
0.23442006111145
0.213647603988647
0.480361223220825
-0.609877109527588
-0.310390055179596
0.543924808502197
0.427514016628265
-0.373343050479889
-0.517700493335724
0.626806914806366
-0.473968982696533
-0.121805623173714
0.522636115550995
-0.034457951784134
0.882933676242828
0.306988567113876
-0.614237904548645
0.707070171833038
-0.111969545483589
-0.015945181250572
0.112695522606373
-0.608567774295807
0.394081771373749
-0.496502339839935
0.315824151039124
0.718817710876465
0.25526288151741
0.517316460609436
0.682280898094177
0.732374966144562
0.661921501159668
0.486254930496216
0.60189163684845
-0.164137616753578
0.383877366781235
-0.516298234462738
0.074387110769749
-0.412737131118774
-0.076736107468605
0.848786056041718
0.279749125242233
0.755022644996643
0.354864060878754
0.062925577163696
-0.380057513713837
0.747708022594452
-0.470966815948486
-0.456304788589478
-0.114631429314613
0.406046032905579
0.184208646416664
-0.529910504817963
-0.248163148760796
0.69250363111496
0.896696090698242
0.514922320842743
-0.142124935984612
-0.562645316123962
-0.193022832274437
-0.539256632328033
0.741764068603516
-0.419001877307892
0.32365083694458
-0.301757454872131
0.853426098823547
-0.46934974193573
-0.090304151177406
0.819200098514557
-0.353250324726105
0.047566667199135
-0.580455482006073
0.236002773046494
0.580551624298096
-0.074990525841713
0.893493890762329
-0.456979274749756
0.331839025020599
0.79934960603714
0.538170635700226
0.211959838867187
0.057600855827332
-0.381228566169739
-0.420058727264404
0.010372444987297
-0.267824292182922
0.589046955108643
0.342576920986176
0.112037494778633
0.512956738471985
0.61206591129303
0.129810199141502
0.507672786712647
-0.314786553382874
0.291680455207825
0.324214577674866
0.303755342960358
0.099640853703022
0.471385478973389
0.696443736553192
0.76839417219162
-0.527909100055695
-0.01301421225071
0.852681398391724
0.428425401449204
0.843823254108429
0.913947761058807
0.745376825332642
-0.169907584786415
0.419812977313995
0.86308354139328
0.484214425086975
0.067499205470085
0.34426736831665
0.647947490215302
0.10684560239315
0.049151167273522
0.398590266704559
-0.470681488513947
0.386507093906403
0.421832919120789
0.781940877437592
-0.48390930891037
0.064359001815319
0.304907947778702
0.727168083190918
-0.335692048072815
0.125343948602676
0.423417627811432
0.395718723535538
-0.259598314762115
-0.190364941954613
-0.551725625991821
-0.356681168079376
0.373983681201935
-0.438271284103394
0.747962892055512
0.919233202934265
-0.131322875618935
0.289911806583405
0.325308501720428
-0.541529774665833
0.45133250951767
-0.439547657966614
-0.457296490669251
-0.578584790229797
-0.068596050143242
0.400206387042999
0.322083532810211
0.681276500225067
0.125030413269997
0.557853162288666
-0.217736437916756
-0.578072845935822
-0.00405840575695
-0.102148786187172
0.479975819587708
0.457759439945221
0.887295424938202
0.417740255594254
0.339185327291489
0.922896325588226
0.616122305393219
0.735154330730438
0.928566694259644
0.43684732913971
-0.499490082263947
-0.123280808329582
0.256244033575058
0.686598420143127
-0.111287638545036
-0.179655268788338
0.784043252468109
0.578244805335999
0.064687438309193
-0.598534345626831
0.134660139679909
0.280676752328873
0.785037398338318
-0.620306074619293
-0.088310524821282
0.858428120613098
0.68963634967804
-0.283657491207123
0.477500975131989
-0.42121958732605
0.783009648323059
-0.320258915424347
0.916191637516022
0.777401864528656
0.259350180625916
-0.039491936564446
0.342174589633942
0.188963055610657
0.746400773525238
0.618932008743286
-0.132553085684776
-0.010189920663834
-0.230032280087471
0.120467573404312
-0.467270374298096
-0.350212395191193
0.803105294704437
-0.258979618549347
0.525898635387421
0.292728900909424
0.291805386543274
-0.485930323600769
0.770678281784058
0.639539122581482
0.869865298271179
-0.013127684593201
0.887113690376282
-0.319775283336639
0.44804322719574
0.359153479337692
-0.374944031238556
0.366748213768005
0.787895619869232
0.495111465454102
0.311421811580658
0.090884126722813
0.37591165304184
0.602417290210724
-0.050446525216103
0.793833374977112
-0.064808562397957
0.587755084037781
-0.141811445355415
-0.425060391426086
0.264684230089188
0.650954186916351
-0.323066294193268
-0.33627587556839
0.916603684425354
0.719462513923645
-0.198713913559914
0.193471133708954
0.39097598195076
0.077838286757469
0.324214071035385
-0.04944808781147
-0.330384314060211
0.853238701820374
-0.350388288497925
0.261808961629868
-0.36031836271286
-0.609898626804352
0.363760709762573
-0.355803370475769
0.455453455448151
0.91410219669342
-0.090163454413414
0.703542232513428
0.334305882453918
-0.555510699748993
-0.261663496494293
0.154819399118423
-0.118683055043221
0.82970541715622
-0.235632702708244
0.063074894249439
-0.28980678319931
-0.633432447910309
-0.397367358207703
0.647022426128387
0.605463802814484
0.35901802778244
0.793145537376404
0.726247012615204
0.746794521808624
0.068884827196598
-0.433238446712494
0.067049287259579
-0.111502602696419
0.913512706756592
0.908383846282959
0.308728933334351
0.212794065475464
0.209841832518578
-0.42229574918747
-0.4572634100914
-0.51474916934967
-0.051885411143303
-0.394766986370087
-0.513723492622376
-0.614608824253082
0.481340765953064
0.443816006183624
0.011974170804024
0.575514018535614
0.900569319725037
-0.592476546764374
0.044946938753128
0.529515326023102
-0.563020825386047
0.127951562404633
0.093087084591389
0.896285057067871
0.140474379062653
0.767168402671814
-0.566025257110596
-0.521551430225372
0.016443401575089
0.257361739873886
-0.203613564372063
0.147083610296249
-0.222811833024025
0.49838525056839
0.770217776298523
-0.169119462370873
-0.361416459083557
-0.609869837760925
-0.159792676568031
-0.219982966780663
0.466270506381989
-0.045776292681694
0.089386433362961
-0.221797779202461
0.729203224182129
-0.257789373397827
-0.612167656421661
-0.297467768192291
0.659192442893982
0.324175238609314
0.905929625034332
0.607951164245606
0.611190974712372
-0.539839446544647
0.423090577125549
-0.432760536670685
0.894173204898834
-0.110619589686394
-0.215865597128868
0.507795095443726
-0.460823178291321
0.535391926765442
0.297068744897842
0.212210237979889
0.356975674629211
-0.181712612509727
0.296250104904175
0.771717011928558
0.363430321216583
-0.493912816047668
0.369835913181305
-0.555106341838837
0.724079966545105
0.228341281414032
0.283206582069397
0.404429733753204
0.674745202064514
0.619989633560181
-0.174670860171318
0.844113051891327
-0.349363505840302
0.428392112255096
0.465451300144196
0.610448002815247
0.682164192199707
-0.368757247924805
0.806369841098785
-0.27207350730896
0.346259593963623
-0.051652252674103
0.628203332424164
0.188967168331146
-0.143490836024284
0.545417308807373
-0.533992290496826
0.393638283014297
0.761950492858887
-0.338357627391815
0.899567425251007
0.067951269447804
-0.592668950557709
-0.067748114466667
-0.46761029958725
-0.006469875574112
-0.072286710143089
0.912162601947784
-0.181222721934319
0.897417604923248
0.779884576797485
0.80869859457016
0.730437278747559
-0.089473947882652
0.889874696731567
0.244499176740646
0.117357134819031
-0.336969554424286
0.13367035984993
0.583301424980164
0.411585956811905
0.166048720479012
0.469003677368164
0.526490986347199
-0.352269291877747
-0.270456254482269
-0.506187558174133
0.886565387248993
0.371758818626404
0.084593117237091
0.622190177440643
0.000901848077774
0.260272443294525
0.254870176315308
-0.315104246139526
0.343496531248093
0.332809448242187
0.566569864749908
-0.244161263108253
0.628937423229218
0.037811324000359
0.143013775348663
-0.536958575248718
0.803414344787598
-0.07277013361454
0.400037229061127
-0.323044836521149
0.448831498622894
0.401341646909714
-0.260494589805603
0.2390156686306
0.451009273529053
-0.05618043243885
0.864676475524902
-0.470660984516144
0.58847451210022
0.064223401248455
0.531284213066101
-0.557151079177856
0.605154633522034
-0.163469806313515
0.009738504886627
0.398222088813782
0.374339520931244
-0.388307929039001
0.520138025283814
-0.319391906261444
0.822792053222656
-0.439074099063873
0.436198174953461
-0.141258671879768
0.933328330516815
-0.137122139334679
0.161003813147545
0.661686539649963
0.479849874973297
0.840937733650208
-0.32572728395462
-0.227307483553886
-0.333905935287476
0.418631732463837
0.641440808773041
0.855015695095062
-0.078217968344689
-0.277332961559296
-0.137595012784004
0.447134435176849
0.250668525695801
0.03651762008667
-0.370035588741302
0.282708674669266
0.562541842460632
-0.390397846698761
0.141397714614868
0.706390976905823
0.577454507350922
-0.156979724764824
0.201612457633018
-0.288411140441895
-0.394492030143738
0.825446724891663
-0.405762195587158
-0.202404335141182
0.153405964374542
-0.450697183609009
-0.009943947196007
0.136490181088448
0.449706852436066
0.898319363594055
0.222705468535423
-0.248155191540718
0.157372921705246
0.87087607383728
0.302032500505447
-0.214722350239754
-0.425892889499664
0.622310638427734
0.247347965836525
0.196634203195572
0.821699678897858
0.724568009376526
0.418189883232117
0.718136847019196
-0.230305209755898
0.908874571323395
0.003902748227119
0.789268910884857
0.026641607284546
0.451168417930603
-0.632705450057983
0.756083130836487
0.359578371047974
0.40745335817337
0.681950688362122
0.445443987846375
0.432541161775589
0.425573021173477
-0.094080671668053
0.786661922931671
0.313679814338684
-0.29284942150116
-0.524344801902771
0.089225739240646
-0.090311422944069
-0.225376680493355
0.399739295244217
0.102929994463921
0.859892249107361
0.34162712097168
0.250682294368744
-0.039877399802208
-0.608188986778259
-0.25030654668808
-0.048896729946137
-0.32206928730011
-0.34085476398468
-0.181914493441582
-0.630018413066864
0.471303343772888
0.464626610279083
-0.322737395763397
-0.53497052192688
0.613316237926483
0.90261834859848
0.495725631713867
0.395717442035675
0.268280982971191
0.924209594726563
-0.502937853336334
0.726615011692047
-0.615175902843475
0.561594545841217
0.194767817854881
0.407771944999695
-0.340697646141052
-0.492928624153137
0.592335999011993
0.014714851975441
-0.140373334288597
0.016259416937828
-0.093397185206413
-0.299717128276825
0.616411805152893
0.473559021949768
0.498065650463104
-0.202117249369621
0.449728846549988
-0.273946642875671
-0.360373258590698
0.131126254796982
-0.177929446101189
-0.497780680656433
-0.123337760567665
-0.347968399524689
-0.623869836330414
0.457451701164246
-0.480585992336273
-0.355358302593231
-0.339407384395599
0.042950123548508
0.135150030255318
-0.43357789516449
0.516072392463684
-0.39046323299408
0.677999973297119
0.901842296123505
-0.239409402012825
-0.127519741654396
-0.46207857131958
-0.441073536872864
0.299946546554565
0.900336444377899
-0.308395683765411
0.557597398757935
0.763026356697083
0.366543084383011
-0.468411028385162
-0.570701837539673
-0.541306138038635
0.305373311042786
-0.320034742355347
0.50302255153656
-0.208128854632378
0.657097697257996
0.771168768405914
-0.403352081775665
-0.036600172519684
-0.487268507480621
-0.451528131961823
0.429525196552277
0.714858591556549
0.865319013595581
-0.310080707073212
-0.535121977329254
-0.486958265304565
0.277987450361252
0.093416877090931
-0.241853401064873
0.721934914588928
0.162648871541023
-0.240200892090797
0.878184080123901
-0.306312024593353
0.311369031667709
0.389503359794617
-0.111661717295647
0.602449178695679
-0.563499927520752
0.501427531242371
-0.139984205365181
-0.402998685836792
0.34174382686615
-0.171478226780891
0.352605223655701
0.837220370769501
-0.607689559459686
0.249346420168877
0.688817083835602
-0.13852958381176
-0.12968485057354
0.745004594326019
-0.328455448150635
0.03015099465847
-0.245350822806358
0.64544004201889
0.151322156190872
-0.424517273902893
0.749317467212677
0.810695171356201
0.511570572853088
-0.30959415435791
0.088373333215714
-0.10445536673069
-0.375379025936127
0.591601371765137
0.311759561300278
-0.176173701882362
-0.36506450176239
0.225279331207275
0.625378787517548
0.445877313613892
0.49742329120636
0.679495513439178
0.23688243329525
0.244994938373566
0.754692137241364
-0.201121613383293
0.683444738388062
-0.612278640270233
0.604914367198944
0.881083488464356
0.767800092697144
-0.455289721488953
-0.30663651227951
0.318681508302689
-0.031005829572678
-0.57863575220108
0.731767237186432
0.401749342679977
0.061614036560059
0.621568024158478
0.767761468887329
0.461527764797211
-0.505524694919586
0.478686153888702
0.338868856430054
0.719300806522369
-0.10100145637989
0.522800326347351
0.061390265822411
-0.442926108837128
0.212527558207512
0.497847259044647
-0.328322052955627
0.399472415447235
0.112667106091976
-0.190426275134087
0.065890990197659
0.18182560801506
0.595283448696137
0.766012489795685
0.407890975475311
0.262754499912262
0.094557732343674
-0.061340928077698
0.319926470518112
-0.184261724352837
0.240910321474075
-0.450522422790527
-0.150075748562813
-0.427849888801575
-0.145786449313164
0.500686228275299
0.453662276268005
0.538502037525177
0.310321480035782
0.788750886917114
0.733262300491333
0.392044484615326
0.224770337343216
0.796940684318543
0.093700431287289
0.280818343162537
0.846882402896881
-0.166495010256767
0.879091382026672
0.359810680150986
-0.218723639845848
0.785462200641632
0.899580776691437
-0.244207844138145
0.22245991230011
0.395626902580261
0.239701151847839
0.253713816404343
0.085005410015583
-0.464691877365112
0.318364530801773
-0.485670983791351
0.37949675321579
0.26356366276741
0.405162811279297
0.523601949214935
0.47094053030014
-0.619046986103058
0.76738965511322
0.359735310077667
-0.419657766819
-0.550668835639954
0.731817662715912
0.407694280147553
0.908811748027802
0.310289978981018
0.49279111623764
0.900119364261627
-0.053952366113663
-0.403076767921448
-0.357344150543213
0.176246911287308
0.931760549545288
-0.60333389043808
0.381085872650146
0.928124904632568
-0.551793932914734
-0.345252215862274
0.743872761726379
0.293868094682693
-0.594160914421082
-0.313568294048309
-0.582477629184723
0.229017451405525
-0.128913745284081
0.574299335479736
0.793300986289978
-0.427045583724976
0.656004548072815
-0.1205103546381
0.429064333438873
-0.140268906950951
-0.561399638652802
0.335755050182343
-0.486477017402649
0.930492281913757
0.121180057525635
0.813290178775787
-0.26006543636322
0.535824477672577
-0.03477193415165
0.519128799438477
0.352731227874756
0.500191509723663
-0.335156559944153
0.871078491210938
-0.138145431876183
0.400565803050995
0.497847259044647
0.107372730970383
-0.471801698207855
0.610416293144226
0.726626813411713
-0.587995767593384
-0.433890283107758
0.907740294933319
-0.377727389335632
0.094807587563992
0.190090611577034
-0.298210024833679
-0.047744080424309
0.18135766685009
0.887140691280365
-0.267338395118713
0.606448948383331
-0.521191000938416
-0.466616213321686
0.883315026760101
-0.38855642080307
-0.260706543922424
0.16452457010746
0.932940900325775
-0.136441811919212
-0.145386889576912
0.375928103923798
0.605853080749512
-0.392116665840149
0.237690687179565
0.647308886051178
0.156758785247803
0.569068670272827
-0.358020126819611
-0.461085677146912
0.203454673290253
0.370493471622467
-0.432981014251709
-0.624102413654327
-0.403288662433624
-0.159376457333565
-0.491055309772491
-0.384597301483154
-0.546205580234528
0.299366474151611
-0.552896201610565
-0.628321886062622
0.183952525258064
0.89459228515625
-0.106451794505119
0.200880259275436
0.259865999221802
0.601460099220276
-0.027649253606796
-0.02935665845871
-0.089701190590859
0.193602681159973
0.639228224754334
0.080191724002361
0.557904362678528
0.669187843799591
0.561448574066162
0.133177131414413
-0.420865297317505
0.910927832126617
-0.214557126164436
-0.626923143863678
0.836329340934753
0.004838064312935
0.174868747591972
-0.105713292956352
-0.366716980934143
0.61222630739212
0.805396199226379
-0.439010977745056
0.059361711144447
0.906987845897675
-0.555890321731567
-0.323269426822662
-0.268694698810577
0.905372619628906
0.843465507030487
0.333217322826385
-0.399575591087341
-0.273507952690125
-0.474359333515167
-0.192586854100227
0.230572238564491
0.232765063643455
0.272808730602264
0.046494975686073
0.129566416144371
-0.030627399682999
0.776919484138489
-0.331464946269989
-0.2002222687006
0.855363368988037
0.925200641155243
-0.069581910967827
0.177536889910698
-0.11272557079792
0.40446949005127
-0.066670581698418
0.68427187204361
0.621898651123047
0.148803144693375
0.137760758399963
0.533003985881805
-0.134436592459679
-0.079453840851784
0.892289042472839
0.532521307468414
0.345197528600693
0.677801549434662
0.595254838466644
0.648989737033844
-0.381213486194611
-0.453677713871002
0.908795416355133
0.807644426822662
0.206892818212509
0.328047752380371
0.856246650218964
0.120562605559826
0.595596313476563
0.453640043735504
0.130049854516983
0.436183869838715
-0.382712185382843
-0.431304335594177
0.828681111335754
0.217810615897179
0.005111590027809
-0.376131236553192
0.648077249526978
0.103794172406197
-0.367559432983398
0.308209747076035
-0.034920454025269
0.370720595121384
0.351411074399948
0.655216872692108
-0.383614897727966
0.698099553585053
0.430935502052307
-0.245494648814201
0.133533969521523
0.192275926470757
0.135080844163895
-0.323962092399597
0.297162175178528
-0.425869286060333
-0.510932683944702
-0.405791819095612
-0.176973804831505
0.845306158065796
0.597534000873566
0.851008594036102
0.233153447508812
0.894543766975403
0.148412004113197
-0.260814130306244
0.057762503623962
-0.150711998343468
0.257622331380844
0.470851421356201
0.823422849178314
-0.585647284984589
-0.239891067147255
-0.324944853782654
-0.587196588516235
0.272973209619522
-0.133314713835716
0.764877021312714
0.561737358570099
0.66256058216095
0.810999631881714
-0.458938241004944
-0.474680483341217
0.592190682888031
-0.587850689888001
0.742895185947418
0.802053809165955
0.247185975313187
-0.627119541168213
-0.559512972831726
-0.105456575751305
-0.291309773921967
0.678822636604309
-0.116215512156487
0.68100243806839
-0.590384542942047
-0.071149751543999
0.085342861711979
-0.578058540821075
0.10562989115715
0.356671571731567
0.111042231321335
0.775274574756622
-0.011127948760986
0.032522439956665
-0.12267293035984
-0.166231796145439
0.054851353168488
-0.212909772992134
0.406219691038132
-0.578062415122986
-0.144657954573631
-0.378538727760315
-0.114668861031532
0.195864230394363
0.405826449394226
-0.60980898141861
-0.466408729553223
0.054299563169479
-0.451991200447083
0.842581808567047
0.904858887195587
0.545344591140747
0.646078288555145
-0.307795286178589
-0.008102759718895
0.743686139583588
0.66601437330246
-0.225683435797691
-0.141556516289711
0.464030385017395
-0.187363818287849
0.588815569877625
0.269713848829269
0.923324108123779
-0.371981382369995
-0.060984909534454
-0.37114417552948
0.711889445781708
0.223673015832901
0.620988845825195
-0.207106128334999
0.572985649108887
-0.489917755126953
-0.045422971248627
0.891687214374542
-0.423854470252991
0.772194087505341
0.138812467455864
0.387820065021515
0.236036777496338
0.193056270480156
0.291816830635071
0.233663350343704
-0.616690218448639
0.757164299488068
-0.168054029345512
0.421004444360733
0.318891435861588
0.440799117088318
-0.029316857457161
-0.213195070624351
0.245621532201767
0.50801408290863
-0.362777233123779
0.71776157617569
-0.435363829135895
-0.310039758682251
0.479455411434174
0.891571581363678
-0.499546945095062
0.713628649711609
0.804650902748108
0.82062155008316
-0.312117278575897
-0.404896020889282
0.43821257352829
0.397990494966507
-0.111525103449821
-0.556011378765106
0.646540224552155
0.468482673168182
-0.596053540706635
0.221280455589294
0.475762069225311
0.50691145658493
0.695301115512848
0.25102236866951
0.375876605510712
0.234293356537819
0.421940118074417
0.729213178157806
0.064506582915783
0.051684901118279
-0.22636391222477
-0.236547842621803
0.198196485638619
0.81658262014389
0.423249185085297
0.425621509552002
0.290876299142838
0.234021484851837
0.16585099697113
0.127045452594757
0.472246050834656
-0.520076334476471
-0.198362156748772
0.92911434173584
-0.581929624080658
-0.419421494007111
0.108859859406948
0.193646892905235
-0.286141037940979
0.215149939060211
0.118004567921162
0.904997229576111
0.26998895406723
0.819794476032257
-0.282136499881744
0.807943165302277
0.493673503398895
-0.475625514984131
0.58381450176239
-0.092351481318474
-0.150422230362892
0.507207989692688
-0.386601090431213
-0.020704582333565
0.896682858467102
0.828365325927734
0.133680164813995
0.03629070520401
0.731194078922272
-0.288525700569153
-0.587137997150421
0.851680457592011
0.137160360813141
0.035142615437508
0.83143275976181
0.561908185482025
0.17004506289959
-0.55096846818924
-0.461904048919678
-0.095239922404289
0.751485347747803
0.605680763721466
0.363243818283081
-0.231903418898582
0.717509984970093
0.170356452465057
0.705296158790588
0.123268365859985
0.218386560678482
-0.558683931827545
0.448358595371246
-0.611139953136444
-0.497864544391632
0.229842722415924
0.637824535369873
-0.350665032863617
0.303055703639984
-0.381203830242157
0.597064256668091
-0.286293923854828
-0.469195306301117
0.663644671440125
-0.177500322461128
-0.260657846927643
0.39964547753334
-0.127629861235619
0.432557433843613
0.734184145927429
0.454915225505829
0.179791569709778
-0.23775689303875
0.417808651924133
0.542044818401337
-0.275942444801331
0.759752154350281
0.508041977882385
0.464367985725403
0.721787989139557
-0.199078932404518
0.433469712734222
0.198864966630936
-0.207699403166771
-0.353345513343811
-0.49690979719162
-0.076222464442253
0.856372594833374
-0.450206696987152
0.686283767223358
-0.082791015505791
-0.170912072062492
0.708930492401123
0.295402109622955
-0.589178025722504
0.538033962249756
0.26315701007843
0.369098007678986
-0.268052637577057
-0.367492258548737
0.241506308317184
-0.289688646793365
0.510354042053223
-0.41976672410965
-0.532859325408936
0.286920368671417
0.414355635643005
0.934556603431702
-0.606511473655701
0.063598290085793
-0.000597402453423
0.283096164464951
-0.170029953122139
0.843778789043427
0.442892670631409
0.658373892307282
0.880794286727905
0.618496239185333
-0.534057796001434
-0.174240157008171
0.645554780960083
-0.554500281810761
0.875865876674652
0.744138479232788
-0.50560462474823
0.468849003314972
-0.548141896724701
0.063752517104149
0.875969767570496
-0.21998693048954
0.65850567817688
-0.08236338198185
0.114802837371826
0.638936281204224
0.828963816165924
-0.439876198768616
-0.511491715908051
0.746749818325043
0.336954951286316
0.748562335968018
-0.321194589138031
0.230244174599648
-0.497071981430054
-0.104055687785149
-0.359155833721161
0.818169593811035
0.728836059570313
-0.622897684574127
0.311494678258896
-0.010424479842186
0.163704290986061
-0.439649879932404
0.877052783966064
0.734190464019775
0.018749803304672
-0.5339475274086
0.887720286846161
0.14417365193367
0.559252262115479
0.681902408599854
0.467040121555328
-0.343890070915222
-0.309483408927917
-0.591801583766937
-0.409135401248932
0.305019468069077
-0.306920826435089
-0.331740438938141
0.265564799308777
0.418044179677963
0.409980535507202
0.415215820074081
0.542232930660248
0.415099322795868
-0.034547537565231
0.503432631492615
0.806648671627045
0.382203012704849
0.227782696485519
0.561863005161285
0.375251591205597
0.127639785408974
0.18319770693779
0.26178640127182
-0.404130399227142
-0.553003489971161
-0.509412705898285
-0.575566649436951
-0.538473129272461
-0.111226096749306
-0.052082940936089
-0.44349330663681
0.1075204834342
-0.513752043247223
-0.22296978533268
0.659271359443665
-0.472389996051788
0.150659620761871
-0.615114152431488
0.299320638179779
0.546387672424316
0.630351841449738
0.897933721542358
-0.060746610164642
0.791161835193634
0.794046938419342
0.37464040517807
0.716688692569733
0.478668212890625
0.037685737013817
-0.236749246716499
-0.052415296435356
0.926194906234741
0.699980556964874
0.871033072471619
-0.562675654888153
0.120121873915195
0.038783296942711
-0.436217188835144
0.120739541947842
-0.409562945365906
-0.317153871059418
0.134595066308975
0.420616090297699
0.310210883617401
0.220750331878662
0.095763452351093
0.261500418186188
-0.352925717830658
-0.424359440803528
-0.40920752286911
-0.191755965352058
0.66263884305954
-0.040418431162834
0.273377358913422
0.874134063720703
0.110376946628094
0.356020122766495
0.40024071931839
-0.411327242851257
0.633464515209198
-0.374077320098877
-0.269461691379547
0.120794408023357
-0.325008630752563
0.756983518600464
-0.542139232158661
0.766400039196014
0.590035676956177
0.770891904830933
0.866191864013672
-0.059651404619217
0.814071416854858
-0.380440056324005
0.420187264680862
0.673792660236359
-0.620528101921082
0.454470157623291
0.387557715177536
-0.101670071482658
0.300965070724487
-0.348575234413147
0.052818506956101
-0.346953392028809
-0.153296157717705
0.578757047653198
-0.159107819199562
-0.274153172969818
0.462835729122162
-0.274636149406433
-0.309076249599457
-0.230850741267204
0.640102028846741
0.895157396793366
0.335647135972977
0.096225142478943
-0.196364298462868
-0.15894778072834
0.486669063568115
-0.097751513123512
-0.216555759310722
0.832824110984802
0.511443436145783
-0.157516404986382
0.936272263526917
0.859054923057556
0.532103836536408
0.072164155542851
0.393053591251373
-0.5985347032547
0.520850539207459
0.48528254032135
0.53522115945816
-0.268207252025604
0.242062389850616
0.808110177516937
-0.219093427062035
0.570554137229919
0.786864876747131
-0.10177256166935
0.657581269741058
0.456793129444122
-0.299607276916504
-0.504319548606873
0.093940280377865
0.372547030448914
0.048347920179367
0.360220193862915
0.797487795352936
0.140714228153229
-0.215643599629402
0.146601170301437
-0.511697351932526
0.265253007411957
-0.407400131225586
0.842936813831329
-0.310519874095917
0.931992530822754
-0.012223899364472
0.485343039035797
-0.018177345395088
0.544849932193756
-0.31343799829483
0.488886594772339
0.598595559597015
0.030422955751419
0.884575247764587
-0.134288415312767
0.114400126039982
-0.448169052600861
0.494821131229401
-0.232199922204018
0.919748187065125
0.751209318637848
-0.146536931395531
-0.370255351066589
0.703219473361969
0.71179586648941
-0.187658920884132
0.361600041389465
0.065694257616997
0.532450914382935
-0.560377180576324
0.656974732875824
-0.481043875217438
-0.003949269652367
0.916435480117798
0.830830752849579
0.574878573417664
-0.084385290741921
0.438515424728394
0.690518498420715
-0.105875119566917
-0.394733190536499
0.895695567131043
-0.497633695602417
0.84162974357605
-0.289460718631744
-0.601593196392059
0.488862216472626
0.429651737213135
0.591727375984192
-0.220703169703484
0.291423261165619
0.416255652904511
0.909972727298737
0.531208634376526
0.20943358540535
0.696563303470612
-0.456797778606415
0.064706817269325
0.846006274223328
0.583086609840393
0.464383721351624
0.085959151387215
0.359165668487549
-0.393501162528992
-0.518887937068939
0.828524172306061
-0.337545990943909
0.701006412506104
-0.233875051140785
0.875548541545868
0.72027450799942
0.603381454944611
0.837542533874512
-0.068210557103157
0.799730837345123
-0.264656484127045
-0.187667354941368
0.807845234870911
0.420129597187042
0.937000870704651
0.662047326564789
0.935564339160919
-0.508700370788574
-0.269469261169434
-0.371073424816132
0.760011434555054
0.331187188625336
-0.131250217556953
-0.319636344909668
-0.197210654616356
0.836429417133331
-0.540105581283569
0.485533475875855
0.930747151374817
0.159238830208778
0.916419327259064
0.169191479682922
0.580910801887512
-0.098019793629646
0.82303261756897
0.715050041675568
-0.545032978057861
0.20778913795948
0.835186541080475
0.214132100343704
0.506564736366272
0.746391475200653
-0.608267962932587
0.801891982555389
-0.562299072742462
0.793134689331055
-0.087460830807686
-0.468619763851166
0.424841582775116
0.664953768253326
0.026085287332535
0.915778279304504
0.634000062942505
0.724654793739319
-0.59680712223053
0.168206796050072
0.671332895755768
-0.208095297217369
0.437966465950012
0.36072826385498
0.650404691696167
0.199216485023499
-0.457810699939728
0.338603317737579
0.792862892150879
0.020602598786354
-0.220581665635109
-0.452858984470367
-0.099849715828896
0.183336436748505
-0.21624518930912
0.176646664738655
-0.365804970264435
0.21930006146431
-0.5799480676651
-0.533112525939941
0.936828672885895
0.219825357198715
0.181824624538422
-0.488573610782623
-0.048376634716988
0.441195964813232
0.861251175403595
0.288134902715683
-0.45529967546463
-0.549920856952667
0.491343438625336
-0.509238362312317
0.444649517536163
-0.127208724617958
-0.208964988589287
-0.552444338798523
0.723770618438721
-0.218146547675133
-0.013712421059609
-0.501496195793152
0.275290608406067
0.922183215618134
0.466814398765564
0.115058951079845
0.870683550834656
0.428093373775482
0.660706639289856
-0.343595385551453
0.35503825545311
0.194289237260818
-0.517770349979401
0.278220474720001
-0.30652779340744
0.629598319530487
0.70496940612793
-0.573261857032776
0.406148076057434
0.632699906826019
0.63965117931366
0.910755217075348
0.594994008541107
0.418318539857864
-0.426416456699371
0.587251603603363
0.163909658789635
0.715264558792114
-0.463132083415985
-0.127704128623009
-0.046949699521065
0.37733668088913
-0.427140653133392
0.018475651741028
-0.211672082543373
0.087797611951828
0.335414826869965
-0.202442511916161
0.033150687813759
-0.518486678600311
0.298303693532944
-0.185399368405342
-0.126109018921852
0.598595261573792
0.095581032335758
0.623854160308838
0.062263622879982
0.618668019771576
0.196398124098778
-0.266648054122925
0.869383871555328
0.21573805809021
-0.067516312003136
-0.427503764629364
-0.448987305164337
0.582083344459534
-0.140473857522011
-0.388692319393158
0.721994340419769
-0.374693810939789
-0.157566770911217
-0.544498980045319
0.276269793510437
0.349717438220978
0.245660394430161
0.019409194588661
-0.226817026734352
0.688679337501526
0.464687645435333
0.816921353340149
-0.063027516007423
0.636761605739594
0.643428862094879
-0.567048311233521
0.250815451145172
0.134224131703377
0.250304102897644
-0.134674355387688
0.284217119216919
-0.052641615271568
0.476511538028717
0.777374982833862
-0.043133407831192
0.277080893516541
0.681224703788757
0.299220234155655
0.76393860578537
-0.417189836502075
-0.128675654530525
0.436077892780304
0.671143174171448
0.233563125133514
0.448933124542236
-0.140824273228645
0.912213385105133
0.618343234062195
0.894246399402618
0.611710369586945
-0.277850687503815
-0.329685986042023
-0.287625312805176
0.509973883628845
-0.528571546077728
-0.597730040550232
-0.566359162330627
0.592273890972137
-0.230827733874321
-0.412105679512024
0.639383733272553
0.844757497310638
0.717459738254547
-0.145929679274559
0.69623214006424
0.336938261985779
-0.305657565593719
-0.039925381541252
0.280386626720428
0.736117660999298
0.346120834350586
-0.288505613803864
-0.462347269058228
0.844728946685791
0.403102219104767
-0.100741043686867
0.680293023586273
0.391198635101318
0.549354791641235
0.645191073417664
0.585265696048737
0.661577463150024
0.811290621757507
-0.082041069865227
0.864194393157959
-0.099317237734795
0.565949976444244
0.302815169095993
0.215873897075653
0.248762413859367
0.321097195148468
-0.072573408484459
-0.250971496105194
-0.07574574649334
0.479438602924347
-0.244501158595085
-0.192067608237267
-0.553428769111633
0.27109307050705
-0.553209066390991
0.084816135466099
0.158447355031967
0.850763261318207
0.398234248161316
0.649691045284271
-0.364381492137909
-0.027499169111252
-0.007999688386917
0.63191419839859
-0.063199415802956
-0.476394832134247
0.647931158542633
0.634490191936493
-0.343500018119812
-0.337121188640594
0.737093389034271
0.64069801568985
0.479481935501099
-0.385122776031494
-0.146999225020409
-0.454082787036896
0.028263911604881
0.202408358454704
-0.598423361778259
-0.278394877910614
0.621524512767792
0.197217851877213
0.243894055485725
0.801476955413818
0.162748798727989
0.065907247364521
0.584207952022553
0.729664623737335
-0.240097597241402
0.583140432834625
-0.627481997013092
-0.204109117388725
0.054028943181038
-0.577354967594147
-0.606812715530396
-0.472098469734192
0.733203887939453
0.330954730510712
0.239884242415428
-0.607429981231689
-0.268466353416443
0.515371978282928
0.212908431887627
0.222535967826843
0.260047107934952
0.855895161628723
0.572630822658539
0.467651724815369
0.785764634609222
0.088660009205341
-0.200679078698158
0.760495722293854
0.527587354183197
-0.204771474003792
0.789340138435364
-0.417984426021576
0.088041767477989
0.742251396179199
0.423038005828857
-0.555011630058289
-0.511728286743164
0.464947164058685
-0.426333427429199
0.275735169649124
0.933916747570038
-0.103616133332253
-0.549573063850403
0.608221530914307
0.251045435667038
-0.335619628429413
0.393814206123352
0.819806933403015
-0.52102541923523
0.824665784835815
-0.409490764141083
-0.377684354782104
0.339278250932693
0.470927476882935
-0.465168833732605
-0.595343053340912
-0.42943549156189
0.815509915351868
0.163792476058006
0.794790029525757
0.923458278179169
-0.324696898460388
0.563200354576111
0.280334532260895
-0.395790278911591
0.34164771437645
0.411064982414246
0.539074897766113
0.79476010799408
-0.085381343960762
-0.106241926550865
0.051125645637512
-0.191764995455742
0.253718107938766
0.209562093019485
0.455301344394684
0.284367442131042
0.050346314907074
0.929359793663025
0.203140020370483
-0.383942484855652
-0.388222455978394
0.693631291389465
0.879726469516754
0.667849600315094
-0.161017045378685
0.431235671043396
0.779446184635162
-0.09011997282505
0.198119357228279
-0.480250298976898
-0.138620689511299
0.854502499103546
0.695797979831696
-0.331028938293457
-0.61760812997818
0.138834208250046
0.776757121086121
0.641816437244415
0.433509051799774
0.842529535293579
-0.33133590221405
-0.588596224784851
0.260794878005981
-0.295683979988098
0.270164877176285
-0.024097964167595
0.11716216057539
-0.07686273753643
0.660330593585968
-0.024950787425041
-0.155563727021217
0.234991177916527
-0.301999986171722
0.160798445343971
-0.04467149078846
0.051885560154915
0.529696881771088
-0.281539380550385
-0.272313714027405
0.922193169593811
-0.443376362323761
-0.083285346627235
0.758867084980011
0.421699583530426
0.584359347820282
0.68103963136673
-0.246428236365318
-0.508199751377106
0.068945154547691
-0.51358163356781
0.899821758270264
0.590097010135651
-0.471698760986328
-0.022041186690331
-0.183621242642403
0.665708005428314
0.788953244686127
0.91856175661087
-0.364084303379059
0.431679010391235
-0.490235984325409
0.70684415102005
0.239123940467834
0.555480778217316
0.258315682411194
-0.169745728373528
0.343850195407867
-0.476569414138794
-0.235982552170753
-0.48723840713501
-0.473759591579437
0.067661859095097
-0.045392021536827
0.624887824058533
-0.4135702252388
0.659524261951447
0.614822208881378
0.127460479736328
-0.019069895148277
0.609375894069672
0.099476844072342
-0.466167867183685
0.77644681930542
0.591772615909576
-0.372830331325531
0.486022472381592
-0.413652896881104
0.766424298286438
0.361420214176178
-0.586762309074402
0.012757852673531
-0.536488234996796
0.686327576637268
-0.458677232265472
0.387017011642456
-0.222372695803642
0.104993805289269
-0.492795348167419
0.553310573101044
0.769432485103607
-0.221652701497078
0.086497247219086
-0.362904608249664
-0.596346616744995
0.07694923132658
0.937067627906799
-0.046583265066147
0.17082379758358
0.834919631481171
-0.044702619314194
-0.097268655896187
-0.364729344844818
0.389056086540222
0.572315990924835
0.144055292010307
-0.415849328041077
-0.615618467330933
0.819455504417419
0.546472787857056
0.854939877986908
-0.555884301662445
0.648723423480988
0.925314128398895
0.167660668492317
0.441419124603272
0.783041775226593
0.48503053188324
0.79704886674881
0.489793181419373
0.168644562363625
-0.111728355288506
-0.061004683375359
0.030000299215317
0.729584813117981
0.840396881103516
0.501180768013001
0.188275068998337
0.800053060054779
0.045779526233673
0.782535374164581
0.648467242717743
0.40022623538971
-0.139279529452324
-0.545901715755463
-0.477551519870758
-0.513522982597351
0.90232515335083
0.677703499794006
-0.133307531476021
0.847967326641083
0.626810312271118
-0.10091333091259
-0.494594752788544
0.205536887049675
0.098739854991436
0.759938061237335
0.584159851074219
0.162203058600426
0.6245476603508
0.719268620014191
-0.477899551391602
-0.286648273468018
-0.045168995857239
0.465788722038269
0.089606866240501
0.803804874420166
-0.359995603561401
0.06680042296648
0.07803113758564
-0.379821062088013
-0.516743898391724
-0.244546785950661
0.127046018838882
0.924897193908691
0.109888233244419
0.150359228253365
0.770035445690155
0.473403453826904
-0.476430296897888
-0.605935752391815
0.934343218803406
0.283076822757721
0.502186059951782
0.699335992336273
-0.078599467873573
-0.569278836250305
0.039976090192795
0.551934957504272
0.107139550149441
-0.127132102847099
0.598141849040985
-0.584799468517303
0.083459712564945
0.326951146125793
-0.13845269382
0.62554544210434
-0.189232513308525
-0.065494611859322
0.241534233093262
0.291330367326736
0.117292463779449
0.307119399309158
-0.35881108045578
0.269455224275589
-0.314990639686584
0.713020622730255
0.761664688587189
0.322335660457611
0.589773058891296
0.684714376926422
0.387784123420715
0.587333381175995
0.873419106006622
-0.049563556909561
-0.208899483084679
-0.487285614013672
0.908377707004547
0.731184422969818
0.097654454410076
-0.427338182926178
0.16408483684063
0.015640556812286
0.673837125301361
0.426631152629852
0.176334694027901
-0.508553266525269
0.745716392993927
0.322522342205048
-0.598303139209747
0.856469213962555
0.858640313148499
0.526206433773041
0.826353311538696
0.213666751980782
-0.103789910674095
0.22974768280983
0.004293084144592
0.756550848484039
-0.412044227123261
0.789326131343842
0.259270697832108
-0.130462870001793
0.915653586387634
-0.189796820282936
-0.310626864433289
0.025787025690079
-0.495323002338409
0.117474317550659
0.356570482254028
0.229387223720551
-0.235434010624886
0.364487886428833
0.04161037504673
0.090119302272797
0.564745247364044
-0.575624525547028
0.126248300075531
-0.593707203865051
-0.0357985496521
0.113194607198238
-0.109549686312675
-0.041172459721565
0.213095635175705
0.239193931221962
0.63478285074234
0.929481744766235
0.682088911533356
-0.142205163836479
0.413547396659851
-0.053629666566849
0.44169545173645
-0.430470526218414
-0.579380869865418
0.537272036075592
0.401925265789032
-0.512302279472351
0.029612869024277
0.51506918668747
-0.246795788407326
0.118263632059097
0.257634490728378
0.054292306303978
0.776670873165131
-0.184066101908684
-0.506844043731689
-0.287883639335632
-0.253151416778564
0.083114244043827
0.907112717628479
-0.032552897930145
0.746142864227295
-0.100748255848885
-0.486956894397736
-0.038939729332924
-0.427694022655487
0.575898885726929
-0.330115556716919
-0.273859262466431
0.641753137111664
0.787391424179077
-0.537011563777924
-0.356780469417572
0.47690349817276
-0.020342841744423
0.019828170537949
-0.310649394989014
-0.531934142112732
0.384687811136246
0.004247635602951
-0.007738277316093
0.301487356424332
-0.511349618434906
-0.44803774356842
0.10212480276823
-0.351379990577698
0.936951577663422
-0.409373342990875
0.520518183708191
0.529129266738892
0.208757221698761
-0.378969669342041
0.644847810268402
-0.575934827327728
0.076514601707459
0.329792439937592
0.921719789505005
-0.221250846982002
0.821677386760712
0.576510488986969
0.930315315723419
0.365754336118698
-0.175372794270515
0.471715152263641
0.848730087280273
0.466752827167511
-0.182130411267281
0.20707842707634
0.28039538860321
0.635160267353058
0.665526628494263
-0.483830690383911
-0.032723605632782
0.709949493408203
-0.216241016983986
0.858640611171722
-0.195484265685081
-0.57269811630249
0.690352261066437
-0.453993141651154
0.936679422855377
0.387189894914627
-0.455196440219879
0.360733807086945
-0.463898360729218
-0.238129839301109
0.483647227287293
0.405645161867142
-0.150169000029564
0.721818089485168
0.281905233860016
0.688057959079742
0.667005956172943
-0.470633149147034
0.410067677497864
0.463508486747742
-0.349718689918518
0.836171209812164
-0.050352469086647
0.280430108308792
0.266153991222382
0.044796213507652
-0.238803312182426
-0.124000981450081
0.141596421599388
0.919215798377991
-0.261087000370026
0.102266274392605
-0.349492490291595
-0.318503022193909
0.919502913951874
0.042527228593826
0.124409236013889
0.580084681510925
0.854772508144379
0.313291072845459
0.288651973009109
-0.47935551404953
0.210838556289673
0.350882768630981
0.788952887058258
0.344195783138275
0.245912909507751
0.650802910327911
0.230560958385468
0.203756958246231
0.359302401542664
0.113808549940586
-0.589886069297791
0.4503014087677
0.320539474487305
-0.007756501436234
-0.173779353499413
0.740412890911102
0.23038949072361
0.758619904518127
0.655689895153046
0.419305592775345
0.754841923713684
0.629534304141998
-0.468896389007568
0.584574997425079
-0.023135215044022
0.629000782966614
-0.072630986571312
-0.329466104507446
0.602050542831421
-0.209668084979057
0.57162082195282
0.271790355443954
-0.629358291625977
0.082820288836956
0.133798897266388
0.626929938793182
-0.16743890941143
-0.185506507754326
-0.367722928524017
-0.228015914559364
-0.541921734809876
-0.573206961154938
-0.598834753036499
0.615309715270996
0.648652076721191
0.062788031995297
-0.105548426508904
0.878129720687866
-0.409653961658478
-0.476245284080505
-0.241005703806877
0.184766724705696
-0.364945113658905
0.216222554445267
0.34581071138382
0.658496081829071
0.645749688148499
-0.380109667778015
-0.052194491028786
-0.373847126960754
-0.300331711769104
0.404424548149109
0.542418897151947
-0.352899134159088
-0.407673299312592
-0.034790128469467
0.620487630367279
0.587242543697357
0.202242806553841
0.702921271324158
0.3845394551754
0.445097506046295
-0.16937218606472
-0.532665014266968
-0.076962038874626
0.660679936408997
0.444438993930817
-0.463291466236115
0.517478585243225
0.885543525218964
0.629385054111481
0.422186076641083
-0.534811854362488
-0.623985707759857
0.486982583999634
-0.216589286923408
0.683465540409088
0.436870634555817
0.901595294475555
0.380068778991699
0.698393523693085
0.182680174708366
0.831578373908997
0.450787544250488
0.329311341047287
0.563980758190155
0.416858613491058
0.549050509929657
-0.614704847335815
-0.432786643505096
0.642688095569611
0.714396059513092
0.753528773784637
0.798429369926453
-0.06663291156292
0.087782129645348
-0.111916050314903
0.150453299283981
0.765858709812164
0.423728108406067
0.389859527349472
-0.240743443369865
-0.487010478973389
-0.234754100441933
-0.011206522583962
-0.181272462010384
0.863896608352661
0.42046445608139
0.308967351913452
-0.412293672561646
0.730893850326538
0.541533291339874
-0.175324931740761
-0.134582445025444
0.558210611343384
-0.046139419078827
0.833623707294464
0.834079205989838
0.79442971944809
-0.433048069477081
-0.426308572292328
0.440183103084564
-0.259633898735046
-0.543603956699371
0.01904784142971
0.854528665542603
0.499336719512939
0.11928828060627
-0.352852642536163
-0.611599326133728
0.79754102230072
-0.076561883091927
0.131924971938133
0.759174764156342
0.771261394023895
-0.551034927368164
-0.526614785194397
-0.533617556095123
-0.030595898628235
-0.459578454494476
-0.082675769925118
-0.155037149786949
-0.033637136220932
-0.086381122469902
0.024272471666336
-0.494538903236389
-0.566953301429749
0.142868772149086
0.248806446790695
0.148566618561745
0.901369273662567
0.834282279014587
-0.605649888515472
-0.456751823425293
0.809700965881348
0.325381517410278
0.323751211166382
-0.044307172298431
0.453329205513001
-0.572870433330536
-0.001859202980995
-0.051495686173439
0.379528105258942
0.054955437779427
0.088584780693054
0.664046823978424
-0.57260537147522
-0.225909933447838
-0.130828306078911
-0.33237224817276
0.021757364273071
-0.353355348110199
0.589985311031342
-0.329351842403412
0.861701726913452
0.709180474281311
0.440090954303741
0.228019833564758
0.860790550708771
0.627153217792511
0.183077976107597
-0.095849379897118
-0.075817838311195
-0.449364364147186
-0.527643442153931
-0.476451992988586
0.431960701942444
0.196019232273102
0.211143001914024
0.08706022053957
0.773299813270569
0.191552847623825
0.627650439739227
0.527440071105957
-0.557490468025208
-0.116570815443993
0.887937307357788
-0.374611616134644
-0.445552408695221
0.63563746213913
-0.432510673999786
0.372477620840073
0.578889071941376
0.530647933483124
0.242444336414337
0.656294643878937
0.392163693904877
0.529022932052612
-0.562736749649048
0.542655527591705
0.738117575645447
0.083064466714859
0.119405671954155
0.299687206745148
-0.190618261694908
-0.597382068634033
0.618193984031677
-0.476551055908203
0.304753839969635
0.088385887444019
0.900375306606293
0.514901876449585
-0.396662890911102
0.270394682884216
0.799015641212463
0.139744430780411
0.597529947757721
-0.485771238803864
-0.103537157177925
-0.306558310985565
-0.398873746395111
0.559620916843414
0.261932462453842
-0.005013138055801
0.23212057352066
0.816156327724457
0.139509096741676
0.123500965535641
0.628475487232208
0.776551306247711
0.69495701789856
0.713274657726288
-0.346105813980103
-0.090012386441231
0.375517010688782
0.152004674077034
0.37272784113884
0.099722199141979
0.394836008548737
-0.049425005912781
-0.452802777290344
-0.098967239260674
-0.494238376617432
-0.196355327963829
-0.525257885456085
-0.405189514160156
0.244093433022499
0.054799631237984
-0.615818619728088
-0.442731380462647
-0.321055471897125
0.768156409263611
-0.343400239944458
0.142308920621872
-0.617627441883087
-0.362787842750549
-0.597693622112274
0.532228648662567
-0.312978088855743
0.04591591656208
0.564139783382416
-0.414341986179352
0.403105080127716
0.046588256955147
-0.156901374459267
-0.391627311706543
0.847080647945404
0.067242704331875
-0.280665755271912
-0.137664452195168
-0.617295444011688
0.332416951656342
-0.43639200925827
-0.029027804732323
0.240707010030746
-0.332484662532806
0.6901496052742
0.188880011439323
-0.192414060235024
0.637003123760223
0.105663605034351
0.526029944419861
-0.375096261501312
0.872782826423645
-0.170521304011345
0.85337221622467
-0.286242783069611
-0.428303182125092
0.821530044078827
0.075098618865013
0.216065049171448
0.562931299209595
0.56024557352066
0.651234030723572
-0.455619335174561
0.05848853290081
0.353041380643845
0.762180030345917
-0.272033870220184
-0.048208668828011
0.320490270853043
0.144263401627541
0.609143972396851
-0.542107701301575
0.347989201545715
0.27737283706665
-0.341042280197144
0.308527231216431
0.050103321671486
-0.253702282905579
0.93090158700943
0.675588190555573
-0.382700502872467
0.101143836975098
0.088566139340401
0.138550475239754
0.937737166881561
0.757903873920441
0.854202389717102
0.216823905706406
-0.155918017029762
-0.004909038543701
-0.272732853889465
0.302369356155395
-0.412493944168091
0.687524199485779
0.108902767300606
-0.352396786212921
0.041506513953209
0.410494863986969
-0.558503329753876
0.816437125205994
-0.074019178748131
0.228235334157944
0.615861594676971
-0.45889276266098
-0.358095288276672
-0.24994133412838
0.336994647979736
-0.5487340092659
-0.118484929203987
0.548974931240082
0.585284531116486
0.797940671443939
-0.212104961276054
-0.495466530323029
0.755500316619873
0.771438241004944
0.505069494247437
0.704195737838745
0.676470637321472
0.127833977341652
0.424210131168366
0.04221722483635
-0.424930930137634
0.448768317699432
0.297182202339172
-0.4524866938591
-0.169127449393272
-0.475777149200439
0.6878861784935
0.170727580785751
0.77822756767273
0.057590842247009
-0.394719183444977
0.143197983503342
0.084777720272541
-0.167565688490868
0.427292943000793
-0.63073080778122
-0.364277243614197
0.003581210970879
0.312297224998474
0.887793719768524
0.713148951530457
-0.605628490447998
-0.097995862364769
-0.447480261325836
0.016997963190079
0.645083844661713
0.588445603847504
-0.474305391311646
-0.094844713807106
0.336224138736725
0.122135140001774
-0.621923506259918
0.384512782096863
0.82800418138504
-0.030771046876907
0.292359679937363
0.797064423561096
0.477043688297272
0.7642622590065
0.670106291770935
-0.087934270501137
0.094941809773445
-0.182906225323677
-0.581703722476959
0.753952741622925
-0.474221169948578
0.327247202396393
-0.050208076834679
-0.00277704000473
0.70573902130127
-0.431203424930573
0.499255239963532
0.551510214805603
0.802343547344208
0.275424838066101
0.887196838855743
0.477278828620911
0.042823106050491
-0.303258121013641
0.613600194454193
-0.486322522163391
0.228827923536301
0.424507021903992
-0.133338138461113
0.726016700267792
0.851915717124939
-0.032599344849587
-0.246854409575462
0.672951221466064
-0.421646058559418
-0.432581305503845
0.78107750415802
0.839990794658661
0.38442063331604
-0.024175509810448
0.322361618280411
0.925360083580017
0.10402637720108
0.55433201789856
0.167242094874382
-0.197190091013908
0.309167087078094
-0.514822244644165
0.51451849937439
-0.302239000797272
0.189383834600449
-0.38653177022934
0.505533695220947
0.921014547348022
-0.043226465582848
0.628523468971252
-0.434439480304718
0.434963643550873
0.206242591142654
-0.062403023242951
0.035883694887161
-0.210024669766426
-0.104979172348976
-0.613663256168366
0.851516664028168
0.882554531097412
0.192908614873886
0.875000715255737
0.107200287282467
-0.563078105449677
0.348758101463318
0.657602250576019
0.303080767393112
-0.176880493760109
0.502333045005798
0.244231060147285
0.123929530382156
-0.001857236027718
0.223394885659218
0.491454005241394
0.76681923866272
0.596295237541199
-0.189964547753334
0.242487818002701
0.124507807195187
0.925662696361542
-0.592655122280121
-0.307541966438293
0.388759046792984
0.850964248180389
0.328425377607346
-0.331199884414673
0.142358303070068
-0.04067687690258
-0.208040818572044
0.046627834439278
-0.399186015129089
0.091497860848904
-0.09009961783886
0.406388640403748
-0.342468082904816
0.222441300749779
0.658212006092072
-0.586477637290955
0.719239711761475
-0.28618586063385
0.533550262451172
0.756873786449432
-0.075479403138161
-0.536816298961639
-0.076771959662438
-0.229435577988625
-0.156828239560127
0.538595914840698
0.280832439661026
0.534814178943634
0.034315064549446
-0.55011647939682
-0.506608545780182
-0.541435182094574
0.455964088439941
-0.022088617086411
0.093195430934429
0.687662541866303
0.086237981915474
0.875572800636292
0.813672065734863
0.286277294158936
-0.438298523426056
0.66014838218689
0.480558812618256
0.472799777984619
0.861823916435242
-0.604590952396393
0.036327749490738
0.297274053096771
0.214639499783516
0.634915828704834
0.433537870645523
0.076920032501221
0.579269111156464
0.113597899675369
-0.526752531528473
0.808454155921936
-0.539624094963074
0.35384875535965
0.36445027589798
-0.051161587238312
0.144080758094788
0.250135362148285
0.330552160739899
0.48345410823822
0.373186349868774
-0.1309764534235
0.061122581362724
0.233046233654022
-0.017685830593109
0.49919193983078
-0.608620405197144
-0.207306817173958
0.751452803611755
0.881276071071625
0.63386195898056
-0.127848401665688
0.326917320489883
0.591509401798248
0.394026458263397
0.642694354057312
-0.424100875854492
0.840441346168518
0.404203146696091
-0.553678750991821
-0.358117341995239
0.340000748634338
0.686366081237793
-0.54459685087204
-0.043571755290032
-0.443698883056641
0.891025364398956
0.332580149173737
0.296715468168259
-0.285502374172211
0.426383793354034
0.153879791498184
0.033932536840439
0.104811184108257
0.474415183067322
0.600529134273529
-0.036798924207687
-0.33529794216156
0.246288940310478
-0.357861280441284
0.554500102996826
0.374347001314163
-0.391019821166992
-0.552701413631439
0.457385182380676
-0.268665015697479
0.534040987491608
-0.450393736362457
0.243921786546707
0.055036932229996
0.150402724742889
-0.500637948513031
0.801480412483215
0.792854726314545
0.451848864555359
0.464014649391174
0.586492419242859
-0.55298912525177
0.380383551120758
0.765266954898834
0.471349120140076
0.127000570297241
-0.428294241428375
0.534581780433655
0.305227786302567
0.41693377494812
-0.431294202804565
0.838444173336029
0.723155379295349
-0.574392199516296
0.227112248539925
0.895940601825714
0.828376233577728
0.688383936882019
-0.414050579071045
-0.009213253855705
-0.063544854521751
-0.575051069259644
0.517302632331848
0.250048905611038
-0.150288566946983
-0.284221470355988
-0.512181520462036
0.223146289587021
-0.412946581840515
0.282527923583984
-0.023385837674141
0.237556651234627
-0.40774005651474
-0.148963943123817
-0.028567925095558
-0.030658572912216
-0.626275718212128
-0.546175122261047
-0.488101959228516
0.804603517055512
0.454151034355164
0.009416967630386
-0.193480387330055
0.765061616897583
-0.155316606163979
0.655864238739014
-0.022941410541535
0.539925038814545
-0.484982907772064
-0.372579216957092
-0.633552134037018
-0.627956807613373
0.339713662862778
0.411561250686646
0.541047215461731
0.565256595611572
-0.122804626822472
0.215297415852547
0.812203288078308
-0.324515819549561
-0.132810339331627
0.807215094566345
-0.273580610752106
0.433918356895447
0.418973624706268
0.654410839080811
-0.128279849886894
-0.544106960296631
0.922641813755035
-0.03092822432518
0.213746935129166
0.099166832864285
0.689080595970154
0.594203650951386
0.611055076122284
0.591820299625397
0.203375741839409
0.27836275100708
-0.599370241165161
-0.414168775081635
0.683111548423767
0.509777188301086
-0.452793061733246
0.078181609511376
0.35637629032135
0.559715390205383
-0.065409407019615
0.885416328907013
0.878926336765289
0.338917762041092
0.495421230792999
0.069703340530396
0.215493217110634
0.481909692287445
-0.198763623833656
0.338793933391571
0.570929825305939
0.932522118091583
-0.354015469551086
-0.396654427051544
-0.350364565849304
0.577607452869415
-0.569931507110596
0.155817031860352
-0.059918686747551
0.327557504177093
-0.477089583873749
-0.308786034584045
0.564257919788361
0.675570130348206
-0.318084001541138
0.333355844020843
0.806134760379791
0.225626200437546
0.401377081871033
0.437989890575409
0.285840779542923
0.805202126502991
0.932919383049011
-0.283720791339874
-0.094062224030495
0.460343301296234
0.732029139995575
-0.604210138320923
0.382809609174728
0.019708827137947
-0.201470777392387
-0.131123766303062
0.050829544663429
-0.556756675243378
-0.412391424179077
-0.282946527004242
0.599381268024445
0.306179404258728
0.690030455589294
0.464304447174072
-0.591694593429565
0.131632789969444
0.545136153697968
0.849114537239075
0.338850110769272
-0.379837691783905
0.391274333000183
0.779053032398224
0.258370637893677
-0.500259041786194
0.172032073140144
0.444608926773071
-0.13118551671505
0.559529840946198
-0.528722405433655
0.700913310050964
0.899837017059326
0.601126194000244
-0.527990162372589
0.808965027332306
-0.014763325452805
0.277585446834564
0.78311949968338
0.513340950012207
-0.111863926053047
-0.511704623699188
0.47418075799942
-0.436962842941284
0.355426073074341
-0.47579425573349
0.395830571651459
-0.240445420145988
-0.049766719341278
0.332412302494049
0.90526670217514
0.934639871120453
0.44025057554245
0.018642425537109
0.642784357070923
-0.296659767627716
0.910906195640564
-0.229563161730766
0.715858399868012
-0.401223421096802
-0.145870760083199
-0.389116942882538
-0.125955745577812
0.189211830496788
-0.185396805405617
0.318389236927032
-0.003858536481857
-0.039470985531807
0.693530559539795
0.791163563728333
0.905368685722351
0.397204756736755
0.335568726062775
0.709268391132355
0.911933243274689
0.683646976947784
0.213083818554878
0.477392315864563
0.547034740447998
0.417156279087067
0.40192312002182
-0.422909080982208
0.615238130092621
0.482613086700439
0.089756973087788
0.750223934650421
-0.100519374012947
0.253609299659729
0.527276515960693
0.856763303279877
-0.369942128658295
0.787880480289459
0.438196837902069
-0.197852090001106
0.835172414779663
0.836008906364441
-0.524923801422119
0.907923877239227
-0.452328681945801
0.674533724784851
-0.442054986953735
0.880669891834259
0.465309381484985
0.901395738124847
0.917898058891296
0.380209982395172
0.363375216722488
-0.259672403335571
0.026715651154518
-0.000468462705612
-0.073075816035271
0.183342322707176
0.447920858860016
-0.195393368601799
-0.298646807670593
-0.007207646965981
0.274154633283615
0.280833899974823
0.742841243743897
-0.260364711284637
-0.379211843013763
0.789419293403626
-0.028127029538155
0.863638639450073
0.7192143201828
0.2325119972229
0.662122011184692
0.327291578054428
0.598828017711639
-0.58658891916275
-0.219240382313728
0.447119414806366
-0.069536074995995
0.005254462361336
-0.348488748073578
0.806816041469574
-0.077919498085976
0.821529448032379
0.894891798496246
-0.620301306247711
-0.500424385070801
0.805912494659424
0.915509641170502
0.35261470079422
0.765421211719513
0.50503808259964
-0.379679918289185
0.514171719551086
-0.453343272209168
0.767665266990662
0.732329428195953
-0.516959488391876
0.54964816570282
0.282837897539139
-0.370979368686676
0.796642303466797
0.066421054303646
0.593925356864929
-0.481132388114929
0.675264775753021
-0.201578333973885
0.713009178638458
0.626065015792847
-0.044949144124985
-0.375058889389038
-0.325613439083099
-0.137966826558113
-0.118499681353569
0.355657339096069
-0.022172257304192
0.365928828716278
0.911594986915588
0.915229380130768
-0.094058498740196
0.694413244724274
-0.326934397220612
0.308963030576706
0.770519196987152
0.144495218992233
0.058960989117622
0.495648384094238
-0.319563269615173
-0.529044806957245
0.734620153903961
-0.333515226840973
-0.30540144443512
0.076652154326439
0.406138420104981
0.631194889545441
0.513411700725555
0.059913918375969
0.892423212528229
0.887379169464111
0.493054270744324
-0.008070662617683
0.725826323032379
0.832861125469208
-0.389956295490265
-0.337551772594452
0.48296731710434
-0.31737893819809
-0.243447676301002
0.274557173252106
-0.017275705933571
0.742750883102417
0.787283301353455
0.002898454666138
0.343905329704285
-0.456064820289612
0.841713964939117
0.49798047542572
0.050807416439056
-0.433875739574432
-0.368742048740387
0.5566286444664
0.45422101020813
-0.035941377282143
0.593569576740265
-0.04865212738514
0.900410056114197
0.805981755256653
0.300720989704132
0.507168412208557
0.485957145690918
0.535958290100098
0.729618489742279
0.235232800245285
-0.434713423252106
0.820514261722565
0.290613383054733
0.237847298383713
0.256479918956757
0.728542268276215
-0.480938732624054
-0.267479538917541
-0.298990786075592
0.262748241424561
0.66752302646637
-0.501128554344177
0.542002379894257
0.85111278295517
0.405417323112488
-0.395187675952911
-0.580522239208221
-0.232075288891792
0.498010694980621
0.724869132041931
0.917710244655609
0.206801891326904
0.77488112449646
-0.196685925126076
0.225335896015167
0.810522615909576
0.926783502101898
0.734147071838379
-0.165165051817894
0.383431196212769
-0.370023548603058
0.530294060707092
-0.199793919920921
0.106906950473785
-0.392968893051147
0.008583188056946
-0.197316274046898
0.226157933473587
0.419922888278961
-0.051656886935234
0.827082574367523
-0.327775418758392
0.214188292622566
-0.268737435340881
0.85358852148056
-0.321360051631927
0.822975933551788
-0.336571514606476
0.437639474868774
0.041396364569664
-0.308972418308258
0.57070928812027
-0.061040133237839
0.84591281414032
-0.565560877323151
0.175004348158836
-0.175325587391853
-0.027447640895844
-0.354885280132294
-0.530579924583435
0.502720713615418
0.532912909984589
-0.012341499328613
0.89009165763855
-0.060765415430069
0.876635432243347
0.869003474712372
0.454387128353119
0.050079807639122
-0.075957164168358
0.217331498861313
0.598170518875122
0.729522824287415
0.752680361270905
-0.499179303646088
-0.065018102526665
0.411265909671783
0.912519514560699
-0.393340945243835
-0.191551849246025
0.877425968647003
-0.626425385475159
0.308576107025146
0.033675834536553
0.447950959205627
0.033359199762344
-0.023650795221329
0.114546708762646
-0.603325366973877
0.111762762069702
-0.485169649124146
0.841636836528778
-0.597134172916412
-0.23517481982708
-0.219620510935783
-0.382741332054138
-0.143465951085091
0.774689316749573
-0.230190798640251
-0.185228809714317
0.878216862678528
0.826974987983704
-0.123034700751305
-0.414686918258667
0.512262105941772
0.379426062107086
0.76725310087204
0.492200016975403
-0.475191533565521
-0.486421465873718
-0.34800785779953
-0.192981317639351
0.486858606338501
-0.252426028251648
-0.07282854616642
-0.465514600276947
-0.078249290585518
0.303772330284119
-0.497683525085449
-0.033358454704285
0.456199288368225
0.34812918305397
-0.183169528841972
0.564877331256866
0.095706455409527
-0.153223946690559
0.776941359043121
-0.273526668548584
0.414003014564514
-0.60189288854599
0.429167628288269
0.22803395986557
0.768555283546448
0.878083884716034
-0.496023893356323
-0.385446429252625
-0.55513197183609
-0.514864087104797
0.347431719303131
0.669430315494537
-0.539182960987091
0.058423638343811
0.6612429022789
0.753363728523254
0.277457296848297
0.680165708065033
0.17923603951931
0.586711049079895
-0.024164974689484
-0.573759019374847
-0.627516448497772
-0.031045794487
-0.363580048084259
0.691874861717224
0.721176981925964
0.682906746864319
0.418095171451569
0.404885023832321
-0.476760387420654
0.569707334041595
0.876966059207916
0.464011967182159
0.587262690067291
-0.170042350888252
0.642924547195435
-0.538782894611359
-0.116083309054375
0.820979952812195
0.355363965034485
0.779236316680908
-0.178235337138176
0.780406296253204
-0.601478576660156
0.784424245357513
0.288319081068039
-0.373904705047607
-0.560110926628113
0.472568690776825
0.545336008071899
0.473680317401886
0.833953738212585
0.875907242298126
-0.142915084958076
0.477786839008331
0.590526759624481
-0.126256749033928
0.667260050773621
0.2663893699646
-0.165357604622841
0.129353225231171
0.414286375045776
-0.077386483550072
0.821360945701599
-0.523214042186737
0.740729033946991
0.59564608335495
0.221672594547272
-0.350440382957458
-0.499958097934723
-0.157782927155495
0.544739723205566
-0.394673526287079
-0.421864926815033
0.512774884700775
-0.574555337429047
0.27660396695137
-0.350104093551636
-0.5836141705513
0.055033221840859
0.258238017559052
-0.366487324237823
0.800857067108154
-0.612453877925873
0.876819133758545
0.27770072221756
-0.405634760856628
0.348113417625427
-0.149005219340324
-0.14896447956562
0.800033271312714
-0.295839905738831
0.699516654014587
0.094141915440559
0.480433344841003
-0.623501718044281
-0.48549747467041
-0.224170997738838
0.185435131192207
0.530681431293488
0.455486059188843
0.023094385862351
0.391089856624603
0.862152397632599
0.14254330098629
-0.265898704528809
0.349507659673691
0.332433074712753
-0.020918726921082
0.771230816841126
0.073202751576901
0.007516622543335
-0.343045592308044
0.087448209524155
0.026682943105698
-0.287824094295502
-0.421383440494537
0.61134284734726
0.684217214584351
0.868806183338165
-0.393451869487762
0.90253084897995
-0.497597992420197
-0.347618281841278
0.478330135345459
0.914649486541748
0.933954477310181
0.736668586730957
0.821169495582581
-0.578888773918152
0.263166695833206
0.313158631324768
0.426043927669525
0.42422354221344
0.480231285095215
0.868388891220093
0.917540609836578
0.400655806064606
0.506111264228821
0.607932806015015
0.059757739305496
-0.300113439559937
0.221622824668884
0.224145710468292
0.412822514772415
-0.51280665397644
-0.257961630821228
0.714020609855652
-0.439386785030365
-0.46301281452179
-0.170898541808128
-0.102708652615547
0.070234954357147
0.522930026054382
0.237955033779144
0.837398588657379
-0.599028289318085
-0.38538920879364
-0.233763501048088
0.124232284724712
0.862913846969605
0.129675179719925
0.23964387178421
0.204636454582214
-0.190156266093254
-0.394187808036804
0.438125431537628
0.721913993358612
0.404971480369568
0.268117725849152
0.559584081172943
-0.617440104484558
0.000379264354706
-0.234297826886177
-0.51387220621109
0.013795629143715
0.919936656951904
-0.004035070538521
0.091302290558815
-0.267773807048798
-0.089080795645714
0.901759266853333
0.256701827049255
-0.133699581027031
-0.160835310816765
0.685880303382874
0.558493375778198
0.237493649125099
-0.283470749855042
0.836947202682495
0.315945327281952
-0.113185301423073
-0.306239545345306
0.221532985568047
0.666812062263489
0.024156466126442
-0.053718239068985
-0.33455216884613
0.443834543228149
0.830602526664734
0.076998203992844
-0.300733685493469
-0.331546902656555
0.40226948261261
0.237161993980408
-0.194955751299858
0.720735430717468
-0.113667920231819
0.92686003446579
-0.447098135948181
0.890091300010681
0.900605320930481
-0.397517740726471
0.833779096603394
0.080032028257847
0.286504626274109
0.844199180603027
0.072919577360153
0.15496951341629
-0.48890608549118
-0.295739591121674
0.749643087387085
0.615216135978699
0.894861996173859
-0.195566013455391
-0.064375326037407
0.730056405067444
0.710916936397553
0.013144060969353
0.562637448310852
-0.109964147210121
-0.366953432559967
0.297202467918396
0.036986172199249
-0.172235146164894
0.371715694665909
-0.194050446152687
0.095907084643841
0.02606825530529
-0.319051444530487
0.190926969051361
0.859585404396057
-0.078939065337181
-0.488557279109955
0.844530344009399
-0.39636504650116
-0.433901607990265
-0.61916047334671
0.696507096290588
-0.352183997631073
-0.186335250735283
-0.127759054303169
0.008249446749687
-0.53417444229126
0.460527420043945
0.634098291397095
-0.21086822450161
-0.632709681987762
-0.086120709776878
-0.324256181716919
-0.248922184109688
0.487277984619141
0.317109048366547
-0.506479024887085
0.745685458183289
-0.461868107318878
0.705015301704407
0.15065610408783
0.234325736761093
0.399244904518127
-0.43958979845047
-0.051471754908562
-0.136629000306129
-0.013653799891472
0.011682078242302
0.861797332763672
-0.459375441074371
0.621104061603546
0.626926481723785
0.934712767601013
-0.607113003730774
0.15321883559227
0.824102818965912
-0.506050407886505
0.173046544194222
0.889570951461792
0.690558254718781
0.489215016365051
0.568730890750885
0.525769531726837
0.891803920269012
0.151222407817841
0.811656892299652
0.636498868465424
-0.435348927974701
-0.224059745669365
0.717447757720947
-0.186813578009605
0.284004122018814
-0.159830495715141
0.699753940105438
0.934615194797516
0.893079459667206
0.66499388217926
-0.386678338050842
-0.431987106800079
0.762036621570587
0.875427186489105
0.37543398141861
-0.320112347602844
0.337979733943939
0.508311331272125
-0.165152058005333
0.293829798698425
0.525070309638977
0.379676967859268
0.253110140562057
-0.392262101173401
0.82020777463913
0.301898837089539
-0.23483969271183
0.589522004127502
-0.071119204163551
-0.512073576450348
-0.322740137577057
0.402062922716141
0.722202599048615
-0.505451679229736
-0.193691417574883
0.874205470085144
0.632549345493317
0.361838638782501
-0.280250132083893
0.507069826126099
-0.454644918441772
0.749465107917786
0.306703984737396
-0.349274635314941
-0.10327322781086
0.217000737786293
-0.292719125747681
0.34944412112236
0.274548202753067
0.901415228843689
0.330036371946335
0.713903725147247
0.127186149358749
0.378036499023437
-0.543655335903168
-0.61507523059845
0.331326067447662
0.113455429673195
0.873464226722717
0.230264753103256
-0.125149056315422
0.063894592225552
-0.471545934677124
-0.327922403812408
0.701297402381897
0.618253767490387
0.907458424568176
0.499558866024017
0.702765166759491
0.265279144048691
-0.565036594867706
0.67405366897583
-0.532631933689117
-0.482968628406525
-0.564870834350586
-0.340657949447632
0.18125008046627
-0.065027698874474
-0.551887452602387
-0.425321698188782
0.030912280082703
0.039684683084488
0.751616716384888
-0.432099580764771
0.930697560310364
0.212429657578468
0.046838283538818
0.679420590400696
0.802725195884705
0.022539049386978
0.268811643123627
-0.570074260234833
-0.312469124794006
-0.435959577560425
0.79384982585907
-0.121948048472404
0.050062954425812
0.586425483226776
0.607090055942535
-0.516768455505371
-0.562780439853668
0.644230365753174
-0.126404389739037
-0.424475312232971
-0.073951587080956
0.784555852413178
0.469548285007477
0.38832014799118
0.379214704036713
0.116757906973362
0.07367791980505
0.483683526515961
-0.076033219695091
0.392664819955826
0.560174882411957
-0.145374909043312
0.769389271736145
0.810065925121307
0.651106953620911
0.890496373176575
0.438708007335663
0.883616447448731
-0.476045906543732
0.029054403305054
-0.429548025131226
0.450165569782257
0.487105250358582
0.829230427742004
-0.039577543735504
0.339232921600342
0.463300406932831
-0.346528172492981
0.283163279294968
-0.406875193119049
0.045608848333359
0.73506224155426
-0.311020910739899
0.871433436870575
0.16224616765976
0.011290118098259
0.343337774276733
-0.22076116502285
0.353395581245422
0.102867476642132
0.004393607378006
0.43925154209137
-0.452156901359558
-0.335307002067566
-0.510641932487488
0.221262723207474
0.910402238368988
0.622423052787781
-0.082835450768471
0.785265147686005
-0.610641539096832
0.846271872520447
0.339686095714569
0.64040595293045
-0.274868428707123
0.882286012172699
-0.3698850274086
0.836859881877899
-0.388804852962494
-0.085824772715569
-0.627764999866486
-0.133201524615288
-0.493080973625183
0.169182077050209
0.918053328990936
-0.245963975787163
0.009827107191086
0.638022661209106
0.431371331214905
-0.273962140083313
0.26835361123085
-0.621961414813995
-0.17421393096447
-0.089061841368675
-0.174423828721046
-0.420850455760956
-0.445394992828369
0.206667125225067
0.20586334168911
0.277266502380371
-0.578143119812012
0.45077908039093
0.844586670398712
0.427344381809235
0.72998833656311
0.512047111988068
-0.444116830825806
0.192978948354721
-0.124214366078377
0.026291608810425
-0.411533117294312
0.765835106372833
0.171291157603264
-0.319248557090759
-0.496940493583679
0.043538168072701
0.862115800380707
-0.311025857925415
-0.164262667298317
-0.632298648357391
-0.23962028324604
-0.377724885940552
-0.628323495388031
0.272648900747299
-0.299000144004822
-0.545143485069275
-0.629921317100525
-0.479448080062866
-0.467334508895874
-0.114273831248283
0.538220465183258
0.579613924026489
0.220488652586937
0.428304076194763
0.392685234546661
0.907692909240723
-0.527272522449493
-0.04164020717144
-0.46926736831665
0.387549817562103
0.671415209770203
-0.401784062385559
0.755338191986084
0.773820817470551
-0.176092132925987
-0.495058476924896
-0.249081030488014
-0.437043249607086
-0.305245101451874
0.047951906919479
-0.628980100154877
-0.302971661090851
0.648931324481964
0.105375349521637
-0.319142937660217
0.398377954959869
-0.316124737262726
0.191020041704178
0.320026338100433
0.703381597995758
-0.147337839007378
0.686144709587097
0.038799732923508
0.593096673488617
0.922919929027557
-0.086012706160545
0.551015555858612
0.256089210510254
-0.517758846282959
0.348599910736084
0.483510136604309
-0.346696615219116
-0.154170081019402
0.810436606407166
0.692582190036774
0.836220324039459
0.790725231170654
-0.027654156088829
0.532844066619873
0.543464303016663
0.057697623968124
0.041837483644486
-0.385884046554565
0.934883654117584
0.107537537813187
-0.198027417063713
0.804485738277435
0.166801780462265
0.712808012962341
0.726823210716248
0.332101047039032
0.066236063838005
0.689161539077759
0.459945440292358
0.781010508537293
0.218011066317558
-0.348368883132935
0.357166647911072
-0.532285749912262
0.306479901075363
-0.06064610183239
0.159020528197289
0.874885976314545
-0.109298303723335
0.023969322443009
-0.464141249656677
-0.249347552657127
0.778663039207459
0.788964033126831
0.095972537994385
0.048884272575379
0.659484922885895
-0.157754942774773
-0.243642494082451
-0.512344360351563
0.33395379781723
0.936542570590973
-0.09430168569088
-0.376615524291992
0.681098222732544
-0.478116035461426
0.504308938980103
0.342208623886108
0.846774518489838
0.873041689395905
0.656140685081482
0.687841892242432
-0.187274023890495
-0.28810703754425
0.433385372161865
-0.475121736526489
0.737580955028534
0.885200381278992
0.015687182545662
0.45174378156662
-0.565496027469635
0.109893724322319
0.507776379585266
0.499572098255158
-0.531745851039887
0.317045986652374
0.209695965051651
-0.313287734985352
0.723097085952759
0.632442057132721
0.588554203510284
-0.451307058334351
-0.469781398773193
0.651608943939209
-0.581743121147156
0.468990087509155
-0.545985460281372
-0.528753817081451
0.366793662309647
0.463710784912109
0.612498700618744
0.70699942111969
0.009222790598869
0.191005364060402
-0.361067056655884
0.01765675842762
-0.083495661616325
-0.039879932999611
0.170939415693283
-0.257996082305908
-0.473405778408051
-0.216962739825249
0.911152958869934
-0.073789700865746
0.382351577281952
0.792826414108276
0.608834683895111
0.860859572887421
-0.240192428231239
-0.262121856212616
-0.028114303946495
0.696751415729523
-0.004397392272949
0.518059551715851
0.915932714939117
-0.006160631775856
0.87743067741394
0.727425277233124
-0.229430481791496
0.643170952796936
-0.062618404626846
-0.517411708831787
-0.059397026896477
-0.041098207235336
-0.35236918926239
0.017901122570038
0.732022106647491
0.751738429069519
0.024137437343598
0.927527725696564
0.086021266877651
0.772871911525726
0.726472437381744
0.73358279466629
0.723951995372772
0.242315292358398
0.726678371429443
0.838156878948212
0.550203859806061
-0.222961738705635
0.931345224380493
0.781967580318451
0.855578184127808
0.464716613292694
0.897596895694733
0.065345443785191
-0.21750496327877
-0.119343176484108
0.833098649978638
0.019204840064049
-0.246857538819313
0.139025270938873
0.001518920063972
0.709500253200531
-0.386475145816803
0.687257707118988
0.812522411346436
0.402590930461884
0.827511787414551
-0.322775542736053
0.719429910182953
-0.359106838703156
-0.47797155380249
-0.054387211799622
0.301118642091751
-0.067386016249657
-0.280120074748993
0.683870553970337
0.05097807943821
-0.590501666069031
0.567273139953613
-0.013766095042229
-0.514870762825012
0.470904350280762
-0.442234754562378
0.507908523082733
0.340293943881989
-0.195404902100563
-0.077849134802818
0.933321058750153
-0.491205871105194
0.608145654201508
0.36567348241806
0.171517089009285
0.734240710735321
0.445412456989288
0.935265481472015
0.439916789531708
-0.101419046521187
0.17692805826664
-0.256044030189514
0.112374924123287
-0.401900410652161
0.63939493894577
0.601136147975922
0.238410726189613
0.695467591285706
0.622755229473114
-0.598497688770294
0.31744709610939
0.343425303697586
0.408872127532959
0.450526177883148
0.529102981090546
-0.04541477560997
0.262021958827972
0.40885603427887
0.825696647167206
0.076021187007427
0.899860382080078
0.899380207061768
-0.568561792373657
-0.507114768028259
0.274543017148972
0.631555676460266
0.330015063285828
-0.458109378814697
-0.382587313652039
0.594061970710754
-0.296586394309998
-0.174459680914879
-0.32527768611908
0.100094884634018
0.637839674949646
0.248975932598114
-0.291868925094604
-0.25930380821228
0.058347627520561
0.408101052045822
0.517158925533295
0.72243595123291
-0.128232792019844
0.854351341724396
-0.487191379070282
0.252858489751816
-0.31372344493866
0.01619727909565
-0.434045374393463
0.650725841522217
-0.340637981891632
0.894477307796478
0.776945471763611
0.433054625988007
0.422987699508667
0.002227902412415
0.601289868354797
0.571120798587799
0.647165179252625
0.275669157505035
0.037531897425652
0.302525043487549
0.644408404827118
-0.331937611103058
0.792040705680847
0.719388127326965
-0.041312783956528
0.299909651279449
0.393613249063492
-0.13685454428196
0.667977511882782
0.242731600999832
0.188614755868912
0.670166254043579
0.69513612985611
0.762658357620239
-0.221203431487083
0.141247421503067
-0.225384846329689
-0.040183857083321
0.201163038611412
-0.256853520870209
0.47793459892273
0.326489210128784
0.635408878326416
-0.160326108336449
0.457903683185577
-0.383847117424011
0.928640127182007
0.394830644130707
0.251948744058609
0.518779635429382
0.373304486274719
-0.206660076975822
0.453766584396362
0.812426030635834
0.209374696016312
-0.555281698703766
-0.062681317329407
-0.388932228088379
-0.613243281841278
0.016902908682823
-0.13583804666996
0.615803301334381
0.445422530174255
-0.157927319407463
-0.559311091899872
-0.110981538891792
-0.484953343868256
0.646072387695313
0.487977743148804
-0.172965958714485
0.892220318317413
-0.104166343808174
0.531273484230042
0.303440690040588
0.190093293786049
-0.522750318050385
0.514972686767578
-0.393422722816467
0.386617362499237
0.237125843763351
-0.322965264320374
0.539954900741577
-0.339108109474182
0.888899445533752
-0.140714034438133
0.761851131916046
-0.02707451581955
-0.18329419195652
0.625745236873627
0.836571931838989
0.151198118925095
-0.600766360759735
0.289089053869247
0.092734538018704
0.070853613317013
-0.480691850185394
0.110602505505085
0.067082986235619
-0.007211953401566
0.856146633625031
0.477647185325623
-0.532384276390076
-0.292768955230713
0.388454377651215
-0.568379759788513
0.636852324008942
-0.415460646152496
0.214919596910477
-0.075866267085075
-0.029484197497368
-0.520855009555817
0.236291810870171
-0.318515777587891
-0.302782833576202
-0.598990678787231
-0.382709741592407
-0.578269124031067
0.060313269495964
0.435051560401917
-0.609417259693146
-0.495877504348755
0.206252798438072
0.167351841926575
-0.537667870521545
0.216121435165405
0.095425218343735
0.466821014881134
-0.551624476909637
0.40228933095932
-0.098038598895073
0.185244083404541
-0.586049735546112
0.546196341514587
0.571843981742859
-0.540077686309814
0.623737275600433
0.257696092128754
0.259761273860931
0.562014698982239
0.619615018367767
0.488601684570313
0.637391448020935
0.572059154510498
-0.018098920583725
-0.273070871829987
-0.454201698303223
-0.627050459384918
-0.575858533382416
0.122216083109379
-0.129167780280113
0.525686979293823
0.660353660583496
-0.508846342563629
0.928158819675446
-0.343864738941193
0.47143816947937
0.385911643505096
0.823128163814545
0.925825357437134
-0.214143320918083
-0.209553048014641
0.691503047943115
-0.050684422254562
0.763702690601349
-0.055868119001389
-0.102278664708138
0.849426031112671
0.832697331905365
0.911579966545105
0.492336392402649
0.90874320268631
0.563318490982056
-0.222606256604195
0.895952820777893
0.435783326625824
0.625049114227295
-0.183241114020348
0.553557217121124
-0.401155233383179
-0.230186954140663
0.171064630150795
0.093305759131909
0.883255958557129
0.213317215442657
0.087898723781109
-0.540260791778564
0.288747549057007
0.854427337646484
0.275709241628647
-0.175605401396751
0.805444657802582
0.224485576152802
-0.192568436264992
-0.222186997532845
0.153859212994576
-0.176267758011818
0.662483990192413
-0.559118092060089
0.563778042793274
0.171827882528305
0.230966165661812
0.734928488731384
0.371001780033112
-0.079332545399666
0.742325127124786
0.928901076316834
0.234664723277092
-0.039328292012215
0.133068174123764
-0.459916412830353
0.480937302112579
0.717643618583679
-0.614786565303803
-0.163977667689323
0.814027965068817
-0.527165830135345
-0.511862754821777
-0.34869658946991
-0.325972020626068
0.210463240742683
0.12535785138607
0.240489363670349
0.210827454924583
-0.177338257431984
-0.091126188635826
0.662578701972961
0.416180312633514
0.15295684337616
-0.305225074291229
0.060121834278107
0.514233410358429
-0.398511171340942
0.513956665992737
0.326246708631515
0.378516852855682
-0.110291793942451
0.241940870881081
-0.536826074123383
-0.544789552688599
-0.586865842342377
-0.59815901517868
-0.171138361096382
-0.432910203933716
0.744291007518768
-0.573577523231506
-0.444941341876984
0.459445595741272
0.478056848049164
-0.010923773050308
-0.204018816351891
0.105778820812702
-0.56416928768158
0.758419156074524
0.767592191696167
0.130688086152077
-0.328695178031921
0.42394146323204
-0.08862616121769
-0.613393306732178
-0.263893783092499
0.2698994576931
0.767189025878906
0.433508694171906
0.1281498670578
-0.51596999168396
0.873866260051727
0.299222737550735
0.640857517719269
0.635388851165772
0.314097374677658
-0.275887012481689
0.497356355190277
0.456635057926178
0.116348549723625
-0.545568823814392
-0.601917862892151
-0.435010492801666
0.780093908309937
-0.604150831699371
0.591712415218353
-0.57942521572113
0.616842150688171
0.657621800899506
-0.448135912418366
-0.447479486465454
0.741112411022186
0.206604301929474
0.345005333423614
-0.202394708991051
0.644701898097992
0.908506810665131
0.778972864151001
0.580460369586945
0.004448488354683
0.365808010101318
0.007735460996628
0.656693994998932
-0.183195427060127
-0.024340122938156
-0.50612860918045
0.730599999427795
-0.609194874763489
0.317264199256897
-0.146097227931023
0.073520183563233
0.802555859088898
-0.593463003635407
0.257693201303482
0.466678559780121
-0.212346419692039
0.766837358474731
0.591985762119293
0.831521928310394
0.752649188041687
0.299675762653351
0.131308287382126
-0.521108210086823
-0.47706663608551
0.40066921710968
0.340048015117645
0.154644817113876
0.733383536338806
-0.125294640660286
0.826868712902069
-0.224031433463097
0.404657185077667
0.60073983669281
0.822275042533875
0.706494510173798
-0.213581725955009
-0.491827487945557
0.715425372123718
0.829938888549805
0.189413353800774
-0.263172745704651
-0.444137811660767
-0.050660118460655
0.801670372486115
0.568513691425324
0.208035230636597
0.901647865772247
0.541889071464539
0.832282185554504
0.233298599720001
0.670312166213989
-0.216052904725075
-0.336953043937683
0.829004943370819
0.061320498585701
-0.173216328024864
0.185312658548355
0.333842515945435
0.850961863994598
-0.158890470862389
-0.443063974380493
0.274340957403183
-0.416089832782745
0.061111211776733
0.760461151599884
-0.17127750813961
0.633541405200958
-0.483977317810059
0.757092535495758
-0.59916365146637
0.37434846162796
-0.610788285732269
0.076310038566589
0.757384419441223
0.150859117507935
0.788114845752716
-0.438050150871277
0.763527154922485
0.598959386348724
0.582693219184876
0.714593410491943
-0.395918250083923
-0.148656621575356
-0.26438570022583
-0.014839559793472
-0.464676439762116
-0.456670224666595
0.24162694811821
0.283914983272552
-0.326661169528961
-0.216237470507622
0.505078673362732
0.568758070468903
0.801734983921051
-0.539111971855164
0.188045263290405
0.602668583393097
-0.281939566135406
0.910245716571808
0.56838995218277
-0.087963029742241
0.288548171520233
-0.456552922725678
0.872462809085846
0.255366861820221
0.455523669719696
-0.540210425853729
-0.484871447086334
0.837487995624542
0.852203369140625
0.331096976995468
0.632774114608765
0.656286001205444
-0.510744869709015
-0.457276105880737
0.735898852348328
-0.330893158912659
0.110820010304451
0.142688095569611
0.879643321037293
0.872276663780212
-0.612794458866119
-0.632104635238647
0.065693251788616
-0.054698973894119
-0.328896522521973
-0.625204205513001
-0.624264597892761
0.205901816487312
-0.47931432723999
0.469052195549011
0.408184289932251
0.16639831662178
0.824490547180176
0.932254612445831
0.927026689052582
0.370347619056702
-0.134197548031807
0.19375929236412
-0.266214966773987
-0.359466969966888
-0.286419689655304
0.589455723762512
0.193460211157799
-0.218468263745308
0.578409135341644
-0.593096613883972
-0.562978088855743
0.54362964630127
-0.28513103723526
0.508471846580505
0.774312317371368
0.800849139690399
-0.047400981187821
0.761857271194458
-0.469461500644684
0.798125684261322
-0.598326623439789
-0.12697459757328
-0.276379644870758
0.62387627363205
0.686313092708588
-0.509601712226868
-0.037052854895592
-0.095490768551827
0.341769933700562
-0.363112807273865
0.745926141738892
-0.327929198741913
0.430995166301727
0.352186053991318
-0.045258566737175
0.902624905109406
-0.008514270186424
0.542543947696686
-0.124123558402061
-0.489765763282776
0.449828565120697
0.849737703800201
0.204428657889366
0.663611531257629
-0.172843351960182
0.514417231082916
0.703221559524536
-0.520005464553833
-0.066974297165871
-0.328979313373566
-0.568534970283508
0.469995379447937
0.74981302022934
0.218362763524055
-0.362389504909515
0.636561512947083
-0.469546377658844
0.923838913440704
0.413360714912415
0.071155570447445
0.447577178478241
0.582248151302338
0.891339480876923
0.171113818883896
-0.376711010932922
-0.334248304367065
0.552982270717621
-0.022916316986084
0.936737716197968
0.224224448204041
0.179226636886597
0.174625754356384
0.677832841873169
-0.064851328730583
0.345258057117462
0.724097311496735
0.61470639705658
0.889930844306946
-0.190586730837822
-0.469283223152161
-0.208180889487267
0.167690053582191
0.086614400148392
0.265562653541565
0.399057000875473
0.081156820058823
-0.421510219573975
0.736941695213318
0.02797780930996
-0.091665074229241
-0.571314334869385
0.633033215999603
0.405951380729675
-0.3838951587677
0.061035573482514
0.03313148021698
0.673590362071991
0.713012874126434
0.214607819914818
0.106188759207726
-0.34448117017746
0.43804669380188
0.514241933822632
0.244658291339874
-0.096806839108467
-0.358916103839874
0.770569086074829
0.676427006721497
0.634355962276459
0.287782162427902
-0.598124980926514
-0.238445356488228
0.845186650753021
-0.317714095115662
0.069506593048573
-0.425411701202393
0.227193504571915
0.714270770549774
-0.302386343479156
0.749965846538544
-0.052592635154724
0.561247646808624
0.904961109161377
-0.394392192363739
-0.125620886683464
0.155447453260422
-0.565778851509094
-0.082361057400704
0.482906818389893
0.935503363609314
0.279941320419312
-0.010535970330238
0.307508140802383
-0.063794657588005
0.261281162500381
0.83618152141571
0.064337246119976
0.289854347705841
0.435709565877914
0.864329159259796
-0.20868606865406
0.717118144035339
-0.319334030151367
0.258237302303314
0.708516478538513
0.711629271507263
0.137933596968651
0.789188623428345
-0.543151557445526
0.140065804123878
0.717897951602936
-0.1390151232481
0.724940061569214
0.407038509845734
0.836883127689362
0.037517800927162
0.846449673175812
0.760205149650574
-0.587374746799469
0.198283836245537
0.180520340800285
-0.506904065608978
0.085839420557022
0.513508319854736
-0.363866865634918
-0.481241703033447
0.757596373558044
0.209980353713036
0.150166809558868
-0.298520088195801
-0.272684514522552
0.770200669765472
0.800003230571747
0.689345359802246
0.84897780418396
0.639333188533783
-0.460117340087891
-0.200156882405281
0.103859029710293
0.132501661777496
0.563236832618713
0.273735284805298
0.132195189595222
0.638490915298462
0.178590759634972
-0.086152568459511
0.675913333892822
-0.511419296264648
-0.616069793701172
0.646108388900757
-0.087771818041802
0.826926290988922
0.174152716994286
0.538775086402893
0.258745789527893
0.783625364303589
0.789529323577881
-0.405913472175598
-0.542447865009308
0.390901535749435
0.505407691001892
-0.303700745105743
0.832879543304443
0.890829801559448
0.096353285014629
0.709191799163818
0.931340098381043
-0.492084920406342
-0.274317800998688
-0.416862189769745
-0.562920033931732
-0.169989332556725
0.632371842861176
0.384498089551926
0.900407254695892
-0.317384660243988
0.781975090503693
0.36379200220108
0.802205383777618
0.853687107563019
-0.41789835691452
0.884693264961243
0.633020460605621
0.240992113947868
0.559216141700745
0.612963974475861
0.379928231239319
-0.123489513993263
0.299347668886185
0.294737219810486
0.628708183765411
0.922825396060944
-0.465808570384979
-0.615803003311157
0.248818427324295
-0.341292381286621
-0.450968205928803
0.702197074890137
-0.566087305545807
0.433799564838409
-0.218352660536766
-0.087740644812584
0.763264060020447
-0.188273832201958
-0.283860862255096
0.784155368804932
0.406660318374634
-0.135296508669853
-0.459751129150391
0.894510686397553
0.081903614103794
-0.14507021009922
0.569674074649811
-0.169852510094643
0.8312948346138
0.304164290428162
0.075196191668511
0.637399137020111
0.531693875789642
-0.293940007686615
0.486216604709625
0.642079710960388
-0.521852076053619
-0.32403302192688
0.76832515001297
0.363244891166687
0.175045892596245
0.475749135017395
-0.436133861541748
-0.496672928333283
-0.541098058223724
0.3106889128685
-0.195753946900368
0.405460447072983
-0.594137370586395
-0.441811800003052
-0.14507494866848
0.725420773029327
-0.016124069690704
0.681197166442871
0.094064325094223
0.278744518756866
0.789380073547363
-0.216103002429008
0.625340580940247
-0.382089734077454
-0.393558621406555
-0.564250528812408
0.46892237663269
0.313630402088165
0.672657132148743
-0.352822244167328
0.55362343788147
0.556747615337372
-0.058336704969406
0.514300167560577
0.24373172223568
-0.596657633781433
-0.300276398658752
0.434123694896698
0.154729261994362
0.718696534633637
-0.358427405357361
0.081710010766983
0.447743654251099
-0.405519664287567
0.149235412478447
0.142216235399246
-0.347477614879608
0.263821750879288
0.380991041660309
-0.169060871005058
-0.24446140229702
0.779202461242676
0.110223717987537
0.278312087059021
-0.243781253695488
0.079115137457848
0.051469534635544
0.287286013364792
0.671554982662201
-0.080089494585991
-0.125092819333076
-0.495172917842865
0.160939931869507
0.107827551662922
0.396494746208191
0.656455516815186
-0.345907986164093
0.633747041225433
0.166559979319572
0.270196914672852
-0.616256952285767
-0.219998255372047
-0.021478772163391
0.31406158208847
0.077155768871307
0.814879894256592
0.003142029047012
0.131316721439362
0.512711763381958
-0.570834219455719
-0.101194635033607
0.132229685783386
0.157415643334389
-0.29243278503418
0.292637437582016
0.861765265464783
-0.222125217318535
0.282543659210205
-0.390296041965485
0.041445940732956
-0.246122464537621
0.299989849328995
0.230637565255165
-0.185872927308083
0.60330456495285
-0.321634948253632
0.857554614543915
-0.526924312114716
0.415966272354126
0.872051179409027
-0.300272881984711
-0.333353996276855
-0.283958852291107
-0.255480825901031
0.41538405418396
0.248020559549332
-0.604432106018066
-0.324039697647095
-0.077611848711968
0.569102883338928
0.786651492118835
0.678489446640015
0.087805069983006
0.268756151199341
0.577804088592529
-0.439204752445221
-0.329273283481598
-0.000871539115906
-0.310823738574982
0.556754231452942
0.363209635019302
0.724372982978821
0.748181402683258
-0.469411492347717
-0.038466081023216
0.672651886940002
0.244598686695099
-0.374660730361938
0.244620889425278
-0.37360018491745
0.072571344673634
-0.394608736038208
0.592487573623657
-0.252344131469727
0.007964953780174
0.509856104850769
0.170394659042358
0.555523097515106
0.410262048244476
0.496729016304016
0.607632458209991
-0.10871984064579
-0.270147800445557
0.52324789762497
-0.171215370297432
0.362653374671936
-0.300857126712799
0.401809453964233
-0.109456434845924
-0.148448690772057
0.773534774780273
-0.142260387539864
0.370772480964661
0.214147657155991
0.901262998580933
0.731539249420166
0.511582374572754
-0.014958918094635
0.35382354259491
-0.359160423278809
-0.35248202085495
0.411758124828339
0.633655965328217
0.177017614245415
-0.069724187254906
0.784490346908569
-0.175937935709953
0.292468309402466
-0.085065647959709
-0.563020050525665
0.561463475227356
-0.38570499420166
0.746008276939392
-0.192953273653984
0.600756049156189
-0.534947037696838
-0.535808801651001
-0.420329451560974
-0.521280288696289
0.519618451595306
-0.076018139719963
0.797498643398285
-0.16096742451191
0.003060713410378
0.263258337974548
0.354845345020294
-0.217758730053902
-0.126469448208809
0.188746854662895
-0.441014230251312
-0.328366816043854
0.654745757579803
0.044719189405441
-0.341513514518738
0.605794370174408
0.011681064963341
-0.363645792007446
-0.017324700951576
0.177179470658302
0.635276317596436
-0.297710537910461
0.175765439867973
0.678789019584656
0.788592636585236
-0.254449129104614
-0.045212119817734
0.296208918094635
0.926524519920349
-0.41765171289444
-0.604465663433075
-0.067479655146599
-0.438682734966278
0.506311297416687
0.396796375513077
0.840207397937775
0.736481666564941
-0.24569083750248
0.914856016635895
0.757506966590881
0.501495182514191
0.067779436707497
0.923044979572296
0.116691268980503
0.474673271179199
0.630390524864197
-0.542745232582092
-0.16392032802105
0.487462103366852
0.533486485481262
-0.370486199855804
-0.31563138961792
-0.517282664775848
0.473547875881195
-0.599302470684052
0.077801652252674
0.633116066455841
0.422990739345551
-0.390663146972656
0.854072034358978
0.400103628635407
0.375023603439331
0.804861903190613
-0.216937676072121
0.555805861949921
-0.633565783500671
0.433734774589539
0.295594692230225
0.273291051387787
0.499352991580963
0.136253267526627
0.213768944144249
-0.290092647075653
0.392728924751282
0.026138946413994
-0.03249491751194
-0.38201767206192
-0.495538115501404
0.059337422251701
-0.204136952757835
0.819679796695709
-0.526261031627655
0.522946894168854
0.073546819388867
0.62843382358551
0.533821880817413
0.833850860595703
-0.508436799049377
0.224837452173233
-0.319317996501923
0.709228575229645
0.216084018349648
0.744722902774811
0.007439762353897
-0.60791540145874
0.126332551240921
0.540295481681824
-0.356195867061615
0.555191457271576
0.769315779209137
0.53509259223938
0.629746377468109
0.128240197896957
0.765418112277985
0.658377707004547
0.52638167142868
0.628641545772553
0.817018926143646
0.66374671459198
-0.556999623775482
-0.27783989906311
0.221889689564705
0.838785886764526
-0.525642454624176
-0.051494121551514
-0.191211029887199
0.419694185256958
-0.399743497371674
-0.070821568369866
0.761520504951477
0.254371583461761
0.112810350954533
0.638771533966064
0.089791662991047
0.172862738370895
-0.386030733585358
0.544918656349182
-0.368246138095856
0.46021181344986
0.34641420841217
0.474035799503326
0.72066855430603
0.12941886484623
-0.573111057281494
0.060341104865074
0.389043033123016
0.119044713675976
0.637099325656891
-0.520073890686035
-0.249006137251854
0.192012652754784
-0.23807318508625
0.916695237159729
-0.165088817477226
-0.245915994048119
0.123843505978584
0.299125552177429
-0.412048280239105
-0.004316687583923
-0.566564738750458
0.51733922958374
0.131736069917679
0.865713596343994
-0.156341090798378
0.904230892658234
0.410240262746811
-0.583178102970123
0.934210062026978
0.507921040058136
0.510861277580261
0.843596398830414
-0.297811031341553
-0.046249315142632
0.644336819648743
0.308551222085953
0.541326403617859
-0.510330021381378
0.09802558273077
0.843450307846069
-0.290263772010803
0.612515687942505
-0.161587849259377
0.74674654006958
0.161535441875458
-0.110645458102226
0.744845151901245
0.648554623126984
-0.073118761181831
0.733257353305817
0.731188952922821
0.679033398628235
-0.070748224854469
-0.126582249999046
-0.077940836548805
-0.23194520175457
-0.579195022583008
-0.468970775604248
-0.220535025000572
0.795693099498749
0.085452973842621
0.499075591564178
0.233760714530945
-0.163627550005913
-0.550267279148102
0.332501411437988
-0.552840232849121
-0.384039700031281
0.265078365802765
0.314810037612915
-0.393452107906342
0.838323175907135
-0.350644171237946
-0.460327565670013
0.404961466789246
-0.370603144168854
0.272011578083038
0.404370814561844
-0.238606378436089
0.787226021289825
-0.163594022393227
-0.529800236225128
-0.059926524758339
-0.109577491879463
0.653046011924744
-0.354576885700226
0.000991612672806
0.778775215148926
0.637486577033997
-0.199576422572136
0.433393239974976
-0.444951415061951
-0.418139755725861
0.292510211467743
0.713303744792938
-0.411942899227142
-0.142489299178123
0.689837694168091
0.532715976238251
-0.448080360889435
0.570238709449768
0.83430141210556
-0.523754715919495
-0.174267813563347
-0.080479666590691
-0.408069014549255
-0.033247008919716
-0.46548467874527
0.020596340298653
0.821067810058594
-0.367006838321686
-0.241503432393074
0.476291596889496
-0.410307228565216
0.551469564437866
-0.286539793014526
-0.025219827890396
0.82868492603302
0.715678572654724
0.51069974899292
0.652136623859406
0.156349837779999
-0.394903421401978
0.355488538742065
-0.317031502723694
0.511615335941315
-0.232060626149178
-0.093331918120384
0.680961787700653
-0.041614338755608
0.874108910560608
0.817300379276276
-0.329322278499603
-0.45855587720871
-0.389203548431396
-0.09296490252018
0.895769536495209
0.184352278709412
0.724929392337799
0.926546573638916
-0.369413316249847
-0.498997509479523
-0.392808735370636
0.843067646026611
0.794074058532715
-0.212236866354942
0.415834307670593
0.81616735458374
0.729736030101776
-0.384351313114166
-0.487822651863098
0.131659254431725
0.406726181507111
0.43068927526474
0.028232380747795
-0.319825649261475
-0.382341623306274
0.076225370168686
0.679654777050018
-0.358024716377258
0.728584468364716
0.468064725399017
0.791587352752686
0.619303286075592
0.541626036167145
0.137456834316254
0.79785943031311
0.74327278137207
0.867074251174927
-0.110223188996315
0.534899711608887
0.091348551213741
-0.403351306915283
-0.493087530136108
-0.450399994850159
0.300514400005341
0.580085813999176
0.79975038766861
-0.311231315135956
-0.565667629241943
-0.624383270740509
0.613431036472321
-0.541652917861939
-0.325555741786957
-0.575833082199097
-0.173209086060524
0.548951327800751
-0.460728883743286
0.50037032365799
0.043517217040062
-0.322733640670776
0.911626160144806
0.545910954475403
0.388302564620972
0.434617817401886
0.739375233650208
0.671939671039581
0.56872695684433
-0.036074846982956
-0.008917331695557
-0.420700132846832
0.061707705259323
-0.415332436561585
0.077817335724831
0.147477090358734
0.497391998767853
-0.609518349170685
0.113473854959011
0.874825417995453
0.269278764724731
0.06978739798069
0.376480787992477
0.029615819454193
0.283971726894379
-0.55411958694458
0.148920312523842
-0.243929967284203
-0.225222542881966
-0.040639087557793
0.037253841757774
-0.336070120334625
-0.057256206870079
0.351246953010559
-0.559113383293152
0.204449236392975
0.516247987747192
0.309900879859924
0.594370663166046
0.524492144584656
0.729475438594818
0.260065913200378
0.543795049190521
-0.099677219986916
-0.015832886099815
0.262724429368973
-0.486575841903687
0.21807961165905
-0.372023522853851
0.896304368972778
0.557818293571472
-0.443865597248077
0.223124623298645
0.411720752716064
0.812430679798126
-0.322126030921936
0.751547753810883
-0.348910391330719
-0.564593374729157
-0.03395226597786
-0.399745941162109
-0.040143460035324
0.01008440554142
-0.052128404378891
-0.396873593330383
0.853634893894196
-0.540056228637695
-0.412651836872101
-0.127558931708336
0.381659865379333
0.713836193084717
0.125663757324219
0.630495250225067
0.636169195175171
0.864620506763458
-0.247776016592979
0.774424552917481
0.658687949180603
0.813880383968353
0.356405258178711
0.50105494260788
-0.433554351329803
-0.544873416423798
0.597389459609985
-0.408987820148468
-0.44147515296936
-0.401390373706818
0.379391133785248
0.46813440322876
0.33185550570488
0.519697606563568
0.147481992840767
-0.561582028865814
-0.575020730495453
0.053311914205551
0.840976238250732
-0.572745501995087
0.088283963501453
-0.630314946174622
0.275518774986267
-0.483676552772522
0.459715008735657
-0.196636512875557
0.437990486621857
0.763667404651642
0.026163250207901
0.692942261695862
-0.422427773475647
0.621068179607391
-0.633357048034668
-0.420338094234467
0.690144717693329
0.136620879173279
0.716948688030243
0.598416030406952
-0.565319180488586
-0.497557044029236
0.017460018396378
0.488839209079742
0.021333500742912
-0.312062799930572
0.070910610258579
0.785197019577026
0.769169688224793
-0.012329742312431
0.757704675197601
0.667234599590302
0.693833231925964
0.797083139419556
0.599000453948975
0.362704217433929
0.32660037279129
-0.041129589080811
0.252677708864212
-0.179387554526329
0.149443134665489
0.359995573759079
-0.150233879685402
0.24664331972599
-0.618935227394104
0.623304486274719
0.181635916233063
0.212651595473289
-0.437966167926788
-0.456624805927277
0.507701456546783
0.183110103011131
-0.188363149762154
-0.042529478669167
-0.484220862388611
0.892522752285004
0.05693145096302
-0.139057323336601
0.392210781574249
0.286944538354874
-0.22988648712635
0.344566106796265
0.525947630405426
0.058192819356918
0.603455364704132
-0.453937709331512
-0.617000341415405
0.890258848667145
0.609303951263428
0.254567891359329
-0.349353551864624
-0.484641134738922
-0.258570432662964
-0.353390514850616
0.822448790073395
0.826436161994934
-0.535752773284912
-0.090043559670448
0.659856379032135
0.390479683876038
0.871785938739777
0.754811108112335
0.222163170576096
0.75532603263855
0.184319168329239
-0.43869411945343
0.737782835960388
0.549702703952789
-0.085004135966301
0.781295657157898
-0.037811785936356
-0.046522855758667
0.397846043109894
0.889824450016022
-0.303980946540833
0.580898523330689
-0.618191003799439
0.132725238800049
-0.503648936748505
0.211564123630524
-0.558387160301209
0.664072453975678
-0.025439083576202
0.135813742876053
-0.275201916694641
0.20414999127388
0.157724469900131
0.818547487258911
0.659794747829437
0.491719305515289
-0.064752355217934
0.182734072208405
0.711700975894928
-0.219604268670082
0.772865056991577
0.395200550556183
0.526984930038452
-0.067693307995796
0.267235904932022
0.5162273645401
0.390102922916412
0.00034786760807
-0.200411602854729
-0.541203379631043
-0.016839906573296
-0.059989020228386
-0.559771239757538
-0.439311027526856
0.683524787425995
0.224754571914673
0.892709612846375
0.107622779905796
-0.59147709608078
-0.154281929135323
0.190311104059219
0.562533795833588
0.043836250901222
0.241821855306625
0.739195346832275
0.050232067704201
-0.624840676784515
-0.00552299618721
0.167120009660721
0.013675853610039
0.495050966739655
0.596690356731415
0.394014149904251
0.625448167324066
0.47657185792923
-0.321772515773773
0.493825316429138
0.916875541210175
0.000327691435814
-0.477809250354767
-0.402851164340973
0.000202268362045
-0.304921925067902
0.532791912555695
0.343930184841156
-0.304027616977692
0.352879047393799
-0.563267529010773
-0.330924987792969
0.136177629232407
-0.421563863754272
-0.216174229979515
-0.330084145069122
-0.121579065918922
0.801484882831574
0.148538589477539
0.261493802070618
0.598611176013947
-0.453537106513977
0.44911140203476
0.937092900276184
-0.581240236759186
0.169363722205162
0.408272325992584
0.298112720251083
0.290880411863327
-0.104485377669334
0.852789163589478
0.246707588434219
-0.196986481547356
0.50734144449234
-0.297173202037811
-0.234602198004723
0.729635059833527
0.506726622581482
-0.255477249622345
-0.019827038049698
-0.342502772808075
-0.357764661312103
0.061409652233124
0.502827882766724
-0.403213798999786
-0.605876564979553
0.754057705402374
0.001171693205833
-0.233750149607658
0.275463134050369
-0.491768658161163
0.098144143819809
-0.335833311080933
-0.026046141982079
-0.48911589384079
-0.364390790462494
0.232375428080559
0.192820012569428
0.151817739009857
0.882490813732147
0.74635511636734
-0.191868498921394
0.336049675941467
-0.400500774383545
0.51293957233429
-0.245493873953819
-0.342374086380005
0.327771961688995
-0.47913521528244
-0.323071658611298
0.186036720871925
0.81884241104126
0.726889550685883
0.191132619976997
-0.258252680301666
-0.369987070560455
0.019130170345306
0.18914757668972
0.730926215648651
0.453540742397308
0.185223892331123
0.715297043323517
0.788132965564728
0.561289548873901
-0.079251989722252
-0.439683198928833
0.428262293338776
0.693009674549103
0.491208255290985
0.267817229032516
0.627754330635071
0.204697847366333
0.756423354148865
-0.144982263445854
-0.51259970664978
0.582430899143219
0.467201709747314
0.46923828125
0.743298709392548
-0.009315729141235
0.737384021282196
-0.48102867603302
-0.540375709533691
0.18504773080349
-0.392438590526581
0.893226981163025
0.613172054290772
-0.413719654083252
-0.248617008328438
0.649858891963959
0.049615561962128
0.86985194683075
-0.613947212696075
0.551023721694946
0.70820289850235
-0.468069016933441
0.31360536813736
0.798206686973572
-0.032470002770424
-0.399198234081268
0.637960493564606
-0.185868248343468
0.538763403892517
-0.118048146367073
0.577679574489594
0.894572377204895
0.327663838863373
0.039587065577507
0.385656446218491
-0.495042443275452
0.814885556697845
-0.012296423316002
-0.037431612610817
0.047372087836266
-0.568403005599976
-0.453586518764496
-0.184872224926949
-0.373616993427277
0.744386613368988
0.280115485191345
0.098406337201595
0.67006641626358
0.454375684261322
-0.289699852466583
0.877176702022553
-0.140603616833687
-0.050745353102684
0.201972559094429
-0.511659264564514
-0.322327613830566
0.475678205490112
0.113318264484406
-0.355407238006592
0.728037774562836
0.847378075122833
-0.03004777431488
-0.047224208712578
-0.56683874130249
0.841006338596344
-0.186251565814018
-0.122578099370003
-0.489369988441467
0.4029221534729
0.344484686851501
0.062708459794521
0.585975885391235
-0.265011966228485
-0.619323253631592
-0.252375483512878
0.087484478950501
0.367602109909058
0.025627508759499
0.201882168650627
0.604595959186554
0.390050888061523
0.857146918773651
-0.210764065384865
-0.072911843657494
0.532845795154572
0.337485581636429
-0.323065757751465
0.363101363182068
-0.534005284309387
-0.081458881497383
-0.124765530228615
-0.624741077423096
0.792192816734314
-0.214815869927406
0.682314932346344
0.231043666601181
0.403846263885498
-0.340936481952667
0.764275074005127
0.892158627510071
0.453551173210144
0.102304898202419
0.726746439933777
0.651405394077301
0.449190318584442
-0.100576028227806
0.579096913337708
-0.516367673873901
0.05294568836689
-0.524317443370819
0.378507554531097
0.672487080097199
0.069547541439533
0.182348817586899
0.06561665982008
-0.487668514251709
0.273330092430115
0.28653484582901
0.397689789533615
-0.415499746799469
-0.429105341434479
-0.054987028241158
0.105371624231339
-0.20232005417347
0.205355763435364
0.608007609844208
0.774513602256775
-0.305574059486389
-0.123575314879417
0.647297441959381
-0.388073146343231
0.430095076560974
0.309330284595489
0.669301092624664
0.807753562927246
-0.597525358200073
-0.555361449718475
0.557692468166351
-0.361229240894318
-0.392923712730408
0.761597752571106
0.850656092166901
0.538684368133545
0.34426936507225
0.511839926242828
-0.528651475906372
-0.248455032706261
-0.330747365951538
0.494126558303833
0.904676854610443
-0.221204772591591
-0.27902489900589
0.907231688499451
0.199610590934753
0.587004542350769
0.483317017555237
0.062349863350391
0.70114278793335
0.175652965903282
0.598803877830505
0.666639387607574
-0.526916921138763
0.26428297162056
0.48108446598053
0.510301470756531
0.473059117794037
0.779352903366089
-0.486068487167358
0.431905955076218
-0.304938793182373
-0.373826503753662
0.23326475918293
0.79412829875946
-0.547814428806305
0.862333059310913
-0.331213533878326
0.220577418804169
0.04173381626606
0.415404379367828
-0.625057280063629
0.291189342737198
0.052664294838905
0.012019082903862
-0.461999297142029
-0.251372218132019
-0.3106569647789
0.705091297626495
0.644534289836884
0.127283334732056
0.933337330818176
0.416827857494354
0.398927062749863
0.330734729766846
0.699055016040802
0.594664514064789
-0.402370393276215
0.906262099742889
-0.060778960585594
0.323263138532639
0.407069444656372
-0.010906130075455
0.297606766223907
-0.263359487056732
0.548459768295288
0.595492243766785
0.828741312026978
0.1061916872859
0.261880546808243
-0.067618831992149
0.355551540851593
0.601044952869415
0.311032205820084
0.642607569694519
-0.292087912559509
0.033786371350288
0.566411733627319
-0.315202414989471
0.036302864551544
0.210428699851036
-0.459357440471649
0.635335326194763
-0.313715934753418
0.48049920797348
0.640498757362366
0.634364187717438
0.094339825212956
0.411943912506104
-0.180849656462669
-0.225178465247154
0.661719620227814
0.789173305034637
0.253734409809113
-0.468223094940186
0.171744406223297
-0.383747160434723
0.895192384719849
0.685505151748657
0.780613601207733
0.698277533054352
-0.115038052201271
-0.335818529129028
0.314227133989334
0.47346431016922
-0.218058183789253
0.361585080623627
-0.520964622497559
0.807675302028656
0.319351077079773
-0.386459171772003
0.24632366001606
0.386133074760437
-0.425933361053467
0.384132087230682
0.568832039833069
0.824942708015442
-0.379246711730957
0.430257201194763
0.350823134183884
-0.276157796382904
0.416203022003174
-0.511233150959015
-0.280065774917603
-0.368611812591553
0.692852556705475
0.336463987827301
-0.129479482769966
0.593467652797699
0.092105142772198
-0.540546417236328
0.073603861033917
0.857895135879517
-0.239452078938484
-0.210285052657127
0.294854432344437
-0.202146396040916
-0.151243284344673
-0.316485106945038
-0.396586120128632
0.232034474611282
0.464566648006439
0.84353107213974
0.415182173252106
0.264710366725922
0.237820640206337
-0.171175196766853
-0.159947201609612
-0.601391136646271
0.360043704509735
-0.523032069206238
-0.367478013038635
0.638391375541687
0.46163547039032
-0.37201189994812
0.380017399787903
-0.162606820464134
0.161232486367226
-0.12082527577877
-0.509095728397369
-0.461121797561646
0.426370561122894
-0.34009861946106
0.527531743049622
0.086505085229874
0.387111365795135
0.599706828594208
0.203037112951279
0.780840635299683
0.840909361839294
0.112817779183388
0.720508694648743
0.845843493938446
-0.268560588359833
-0.18413819372654
-0.594971179962158
0.775337040424347
-0.271739423274994
0.122204720973969
0.248765110969543
0.920268297195435
0.137336909770966
0.222693473100662
0.091556660830975
-0.360019147396088
0.138761132955551
0.351902365684509
0.628310143947601
-0.410232484340668
0.128381088376045
0.893332898616791
-0.535060048103333
0.188359543681145
0.772740662097931
0.877901196479797
0.870248436927795
0.818412005901337
0.503828167915344
0.450242519378662
0.232679858803749
0.096290595829487
0.113002963364124
-0.522134959697723
0.164216905832291
0.031720995903015
-0.606979429721832
0.719856142997742
0.842644989490509
0.435981094837189
0.183701902627945
0.88219141960144
0.405917048454285
-0.146769776940346
0.82807195186615
0.478751480579376
-0.29546993970871
0.188427373766899
0.785755515098572
-0.463161766529083
-0.033520728349686
-0.044322088360787
0.778323769569397
0.65453314781189
-0.578938126564026
0.06939060240984
-0.459527850151062
0.352828919887543
-0.40621280670166
-0.348624706268311
-0.27924120426178
-0.312530636787415
-0.023280575871468
0.875404715538025
0.764011442661285
0.699108421802521
-0.549691200256348
0.904671847820282
0.328976631164551
0.918976366519928
-0.116347447037697
0.075114093720913
0.600597977638245
-0.544230043888092
0.697217404842377
-0.257279872894287
0.46901798248291
0.904475033283234
0.438498914241791
0.140549227595329
-0.421441316604614
-0.412018835544586
-0.172016069293022
0.124562077224255
0.71449875831604
0.383752286434174
-0.125153347849846
0.758730590343475
-0.574262261390686
0.382523953914642
-0.264294981956482
0.268772631883621
-0.058301046490669
0.266795992851257
-0.362432479858398
0.143471732735634
0.885986626148224
0.802371680736542
0.418393522500992
0.43650621175766
0.905567586421967
0.877984344959259
0.633045315742493
0.092003040015698
0.862226843833923
-0.200252369046211
-0.573961675167084
-0.21513719856739
0.675237894058228
0.595261037349701
0.650455355644226
0.225895911455154
-0.339939892292023
0.888815462589264
0.588830232620239
0.397581666707993
0.240481853485107
0.356222212314606
0.291590094566345
0.32391482591629
-0.116915717720985
0.233485087752342
-0.226202741265297
-0.458777368068695
0.287938594818115
0.621275067329407
-0.223630592226982
0.102694846689701
-0.350042223930359
0.378993630409241
0.650624096393585
0.505729079246521
0.563011646270752
0.623067140579224
0.320613205432892
-0.193729117512703
0.879655003547668
0.509600460529327
-0.502021670341492
0.856933653354645
-0.486741781234741
0.82770448923111
-0.405035555362701
0.09510151296854
0.233320072293282
0.834301948547363
-0.632458329200745
-0.404327929019928
0.383445680141449
0.192297041416168
0.110009334981442
0.346034437417984
0.216906428337097
-0.364140152931213
0.418549954891205
0.204470723867416
0.481495201587677
0.33991950750351
0.784827709197998
0.9303377866745
0.274199545383453
-0.163897201418877
0.293539673089981
-0.002587750554085
-0.59585040807724
0.036850959062576
-0.055756390094757
-0.139363422989845
-0.471942067146301
0.497750163078308
0.147313669323921
0.223649933934212
-0.419244050979614
0.760384321212769
-0.212956950068474
0.92169851064682
-0.615356028079987
0.852477133274078
0.908657670021057
-0.077539101243019
0.898062169551849
-0.527735412120819
0.759123682975769
-0.380078732967377
-0.552750110626221
-0.403113543987274
0.304299801588058
0.195476397871971
0.646826386451721
-0.326107621192932
-0.566052973270416
-0.117577269673347
0.684652209281921
-0.222387000918388
-0.349191546440125
-0.49031263589859
0.779359459877014
-0.622447907924652
-0.555522799491882
0.549865543842316
-0.380333662033081
0.330463916063309
0.722428381443024
-0.123097613453865
-0.015199527144432
-0.56030946969986
-0.336691081523895
0.278411090373993
-0.274257600307465
0.13320828974247
0.75979095697403
0.319941520690918
0.893644154071808
-0.068973496556282
0.555220723152161
0.116586245596409
0.12353428453207
0.253063589334488
-0.341794550418854
-0.24351792037487
-0.621648073196411
0.443794548511505
-0.371654152870178
0.293955266475677
-0.144583687186241
0.080512136220932
-0.612213253974915
0.559378623962402
0.416402071714401
0.782393276691437
-0.115256175398827
-0.005676224827766
0.73367965221405
0.333429396152496
-0.253527343273163
-0.051641091704369
-0.322549521923065
-0.129521057009697
0.704700469970703
0.65145206451416
0.436265140771866
-0.472416877746582
-0.580585837364197
0.695792317390442
0.146044254302979
0.613371193408966
-0.447658181190491
0.9062859416008
-0.038414567708969
0.227742418646812
0.080037914216518
-0.516783654689789
0.39962974190712
0.447344541549683
0.091327182948589
0.36926656961441
0.455035150051117
0.657770156860352
0.223552197217941
0.762387037277222
-0.573780179023743
0.423166334629059
-0.014791160821915
-0.506744861602783
-0.339165985584259
0.111203476786613
0.133017033338547
0.408297628164291
-0.152838155627251
-0.582422614097595
0.133615091443062
-0.477061986923218
0.498282134532928
0.792679905891418
-0.309472441673279
0.134335041046143
0.68021547794342
-0.252545237541199
0.92733234167099
-0.506828427314758
-0.19068743288517
0.803244948387146
-0.063487038016319
0.916003286838532
0.422263383865356
-0.590301156044006
0.720553278923035
0.360697507858276
0.056663379073143
-0.540640830993652
0.45173054933548
0.747655510902405
-0.092270389199257
-0.041129723191261
-0.496433198451996
0.834929943084717
0.33140105009079
0.418302983045578
0.365456521511078
-0.537164688110352
0.019950032234192
-0.079134657979012
0.816059529781342
0.146839261054993
0.667431950569153
0.747726678848267
0.729637742042542
0.828173220157623
-0.32098251581192
-0.075173303484917
-0.146658703684807
0.803194046020508
-0.575857162475586
0.281578093767166
-0.471663296222687
-0.121554329991341
0.427070200443268
-0.107475712895393
0.30287566781044
-0.13910074532032
0.777025759220123
-0.35509592294693
0.166113585233688
-0.358898043632507
0.494903147220612
0.582724928855896
0.734682977199554
0.825170993804932
0.181579887866974
0.385728716850281
-0.620015382766724
0.266418904066086
0.565970122814178
0.398047566413879
0.168466240167618
-0.270155310630798
-0.100965216755867
0.639158666133881
0.224585443735123
-0.083188787102699
-0.317506909370422
0.092801176011562
-0.249299362301826
0.820235013961792
0.661066889762878
-0.056041464209557
-0.230796322226524
0.23822745680809
-0.398288309574127
0.603609621524811
0.383894920349121
-0.285140454769135
0.459669649600983
-0.12904779613018
-0.244919165968895
-0.435767769813538
0.204191878437996
-0.323391795158386
-0.006411284208298
-0.072380021214485
-0.21709318459034
-0.118455722928047
0.721869468688965
-0.194209203124046
0.311857283115387
-0.589583873748779
-0.262498617172241
0.068975746631622
-0.17065067589283
-0.500715553760529
0.692496001720428
-0.167060270905495
0.027477160096169
0.12467122823
0.37463390827179
0.782817304134369
-0.341861426830292
0.156600266695023
0.747039914131165
-0.423081278800964
0.3303182721138
-0.366287767887115
0.847390830516815
0.038925364613533
-0.097576543688774
0.155478999018669
-0.547022342681885
0.639249563217163
-0.034088045358658
0.191061019897461
-0.387685596942902
0.611251592636108
0.319718867540359
0.402136862277985
0.359476715326309
0.573921978473663
-0.002756461501122
0.47205775976181
0.483264565467835
-0.597139418125153
0.478189170360565
0.832667648792267
0.8514683842659
-0.266223311424255
-0.441864371299744
0.089017443358898
-0.090387031435967
0.057822659611702
0.650620341300964
0.862700164318085
-0.255857288837433
-0.149503543972969
0.571229040622711
-0.348582148551941
0.734871625900269
0.739654541015625
-0.178946122527123
-0.138751551508904
0.094145447015762
-0.094513550400734
0.560912787914276
0.527014672756195
0.675832390785217
0.657506704330444
0.357086986303329
0.014598444104195
0.206524848937988
-0.461700797080994
-0.297319233417511
-0.238241031765938
-0.378474414348602
0.378081023693085
-0.562575042247772
-0.405326783657074
0.530526399612427
-0.613460958003998
0.089026257395744
-0.202475622296333
0.571215271949768
0.540686786174774
0.622055232524872
0.637255728244782
0.354483425617218
0.566401124000549
0.62018233537674
0.111638329923153
0.755989968776703
0.884888231754303
-0.312177777290344
0.663913547992706
-0.011179476976395
0.72964209318161
0.700779974460602
0.563804924488068
0.632346928119659
0.270171314477921
0.871297121047974
-0.283427059650421
-0.390104234218597
0.367117762565613
0.224487543106079
0.600099861621857
0.053087159991264
0.161882877349854
0.659318447113037
0.749821960926056
0.023117676377297
0.486830651760101
0.792385220527649
0.271125078201294
-0.295715272426605
-0.079995468258858
-0.356591701507568
0.83974677324295
-0.609008312225342
0.261365085840225
-0.515262305736542
0.09065642952919
0.233136802911758
0.661795914173126
0.295192360877991
-0.301637828350067
0.654929935932159
0.732379257678986
0.100167006254196
0.536884903907776
0.148799031972885
-0.432551622390747
0.59906667470932
0.567171096801758
-0.390983879566193
-0.404229164123535
0.445232629776001
0.703061282634735
0.299004197120667
-0.087294265627861
0.19085431098938
0.470446050167084
0.302074909210205
0.010650128126144
0.230051591992378
-0.125094190239906
-0.269789099693298
0.306934863328934
0.657189548015595
-0.205322131514549
0.001252621412277
0.406642407178879
0.690209448337555
0.117375552654266
-0.423160016536713
-0.247354254126549
-0.329087793827057
0.263359427452087
0.684570133686066
0.291234076023102
-0.59061735868454
0.031302779912949
-0.567137181758881
0.146248832345009
-0.295089781284332
-0.023241460323334
0.637844443321228
0.703012645244598
0.060315236449242
0.842765510082245
-0.098337039351463
-0.440707504749298
0.885032296180725
0.041590571403504
-0.215832456946373
0.821814298629761
0.748789012432098
0.617731988430023
-0.370669960975647
0.262576222419739
-0.221420958638191
0.834646284580231
-0.232193067669868
-0.170303419232368
-0.100126937031746
-0.193780615925789
-0.275677144527435
-0.191457346081734
0.671555697917938
0.862870454788208
-0.10063935816288
-0.451189994812012
0.313434422016144
-0.180433973670006
-0.131049320101738
-0.099592909216881
-0.155073627829552
0.082545764744282
-0.450895607471466
0.775978684425354
-0.066914930939674
-0.075934275984764
0.273918926715851
-0.187449440360069
0.713400959968567
0.515602171421051
0.110797077417374
0.003142833709717
0.445570349693298
0.646459937095642
-0.099549159407616
0.409084558486939
-0.395904839038849
0.117590725421906
0.462531626224518
0.248327672481537
-0.194754913449287
0.672667145729065
0.767983675003052
0.465189278125763
0.288069576025009
0.070089161396027
-0.092747554183006
0.318396925926208
-0.223548486828804
0.360733449459076
0.811633706092835
-0.548278391361237
0.584839582443237
-0.119552299380302
0.903518855571747
-0.269550800323486
0.491277515888214
0.919615030288696
0.696559548377991
0.089355081319809
0.556203722953796
-0.596799075603485
0.70841372013092
0.236100479960442
-0.107841715216637
-0.348532915115356
0.0494364798069
-0.252633929252625
0.893042862415314
0.008430153131485
-0.341975212097168
-0.109696879982948
-0.588549613952637
0.763703942298889
0.61128830909729
-0.063053205609322
0.852169394493103
0.456585884094238
-0.501304149627686
0.48074871301651
0.852376878261566
0.36423248052597
-0.080684050917626
-0.233125850558281
0.651240527629852
-0.251793920993805
0.031048864126206
0.808714985847473
0.058997616171837
-0.574911057949066
-0.508527040481567
0.596971392631531
-0.511074304580689
-0.228137835860252
-0.600405335426331
0.318989902734756
0.830343365669251
0.591462254524231
0.629855453968048
-0.590616464614868
-0.124433621764183
0.612180650234222
0.518785297870636
0.670481860637665
-0.589449107646942
-0.27574610710144
0.224232316017151
-0.565472185611725
-0.139621213078499
0.580095410346985
0.372269630432129
0.203783273696899
-0.509077310562134
0.896332263946533
0.137777611613274
0.30982768535614
0.511043846607208
-0.051410049200058
0.312382400035858
-0.065461114048958
0.426100820302963
0.730679631233215
0.339621305465698
0.489768445491791
-0.402816712856293
0.674434185028076
0.562050402164459
-0.527868807315826
-0.581405639648438
-0.199460282921791
0.656569421291351
0.587774753570557
0.915182769298553
-0.508170604705811
-0.067040547728539
-0.192599043250084
0.298734843730927
0.392691850662231
-0.223926916718483
-0.467598557472229
0.515652656555176
-0.4331414103508
0.777776837348938
0.729960143566132
-0.034452095627785
0.839466333389282
-0.524796307086945
-0.194866374135017
0.043080225586891
0.306438386440277
-0.397294282913208
0.689479887485504
0.732608735561371
0.209866717457771
0.841974437236786
-0.407110512256622
0.652067005634308
0.7161585688591
0.298646807670593
0.73833692073822
-0.493885338306427
-0.038030698895454
0.792735695838928
-0.069991305470467
0.303554713726044
-0.156178995966911
0.397686034440994
0.212127014994621
0.027106806635857
0.001348465681076
0.498960852622986
0.17832425236702
0.241993501782417
0.86721271276474
0.778351962566376
-0.292925477027893
-0.094243690371513
-0.009917929768562
0.176358610391617
-0.031420469284058
-0.513421833515167
0.087698258459568
0.859742522239685
0.003842011094093
0.481846868991852
0.388290643692017
-0.477665662765503
-0.612354397773743
0.276869893074036
-0.124186679720879
0.132977843284607
0.23602083325386
-0.061843976378441
0.022298783063889
-0.599802672863007
0.167210549116135
0.622352659702301
0.769855618476868
0.6479252576828
-0.363264143466949
0.450606763362885
-0.493541121482849
0.447391092777252
0.13901175558567
0.5548956990242
0.902726769447327
-0.015322610735893
-0.009090378880501
0.808272778987885
-0.254762053489685
0.354621052742004
-0.446578919887543
0.908185303211212
-0.38714337348938
-0.049697577953339
0.07041896879673
0.924404263496399
-0.157073006033897
-0.338562428951263
-0.451948404312134
0.237471982836723
-0.23297868669033
-0.595849871635437
-0.438151657581329
0.6839519739151
-0.617778599262238
0.252423048019409
0.46092015504837
0.4641073346138
-0.548843204975128
0.325922966003418
-0.601335465908051
0.262765228748322
-0.201456263661385
-0.064431801438332
-0.523159682750702
-0.137017205357552
0.376670509576797
-0.000821605324745
0.498862266540527
-0.486786246299744
0.790360331535339
0.716163277626038
0.133529275655746
-0.191851034760475
-0.608326375484467
-0.600314795970917
0.735728263854981
0.406140387058258
0.021741479635239
-0.196404471993446
-0.235745832324028
-0.522208988666534
-0.262686908245087
-0.490827083587647
-0.469060122966766
-0.062112435698509
-0.028375506401062
-0.061971127986908
0.277653992176056
-0.150326207280159
0.821662485599518
0.790429830551147
0.52598774433136
0.869818329811096
0.075820527970791
0.49454265832901
-0.510653257369995
0.746557593345642
-0.076489046216011
0.243097066879272
0.014080733060837
0.812608897686005
0.508101642131805
0.110591724514961
0.867244780063629
0.120489694178104
0.697153210639954
0.015106797218323
0.932834565639496
0.695898115634918
-0.420807719230652
-0.000826686620712
0.633436858654022
0.882642984390259
-0.164321407675743
0.075467988848686
0.469676792621613
0.91102260351181
0.92597770690918
-0.380988299846649
0.873052835464478
-0.454281568527222
0.768247663974762
-0.349284172058105
-0.154454067349434
0.332500338554382
-0.369120597839355
0.554644167423248
0.845153391361237
-0.097120776772499
0.631207168102264
-0.300916612148285
-0.100885853171349
0.070346273481846
-0.371412873268127
-0.249767884612083
0.321829557418823
0.527297675609589
-0.458287954330444
0.685850620269775
0.231862843036652
-0.187028154730797
0.618422269821167
0.913733541965485
-0.531944453716278
0.508979260921478
-0.556731760501862
0.740026891231537
-0.548798263072968
-0.00839139521122
-0.611961007118225
-0.282097458839417
0.014329835772514
-0.064229711890221
-0.208993896842003
0.857900023460388
0.917119562625885
0.58266407251358
0.639294505119324
0.781682372093201
0.60503214597702
-0.235063716769218
0.543193101882935
-0.574988603591919
0.526190638542175
-0.077579483389855
-0.430679500102997
0.520886659622192
0.531770169734955
0.214795023202896
-0.489761650562286
-0.066883012652397
-0.228018388152122
-0.245843276381493
-0.060007259249687
-0.135734423995018
0.124578937888145
0.090043857693672
-0.211787089705467
0.935301601886749
0.249873131513596
0.239949211478233
-0.408624291419983
-0.536713898181915
0.24729622900486
-0.502083837985992
-0.113195046782494
-0.061562344431877
-0.020054027438164
0.205625295639038
-0.242734536528587
0.467466771602631
0.349477767944336
-0.300058007240295
-0.594073176383972
0.177112057805061
0.216463267803192
-0.04763925075531
0.274863034486771
-0.59727269411087
0.278946042060852
0.874302089214325
-0.12764672935009
-0.095983162522316
-0.333817005157471
0.534104287624359
-0.214789375662804
0.614369213581085
0.247540354728699
0.663213729858398
0.330713778734207
-0.122121706604958
0.16356948018074
0.431350916624069
0.893149793148041
-0.087465927004814
0.232959777116776
-0.507608413696289
-0.107449635863304
-0.377991795539856
-0.472834289073944
0.789161622524262
0.103729888796806
-0.497506320476532
0.185291111469269
0.527076601982117
-0.080538436770439
0.499692380428314
0.58325582742691
0.749849677085876
0.56522399187088
-0.120389804244041
0.359970510005951
0.795313477516174
0.006018474698067
-0.577083051204681
-0.350116670131683
-0.138941660523415
0.065247282385826
0.543951690196991
-0.422869861125946
-0.383786916732788
-0.000462219119072
0.75143438577652
-0.371016442775726
-0.261419117450714
0.499893546104431
0.528593957424164
0.731268048286438
0.24391858279705
-0.444541215896606
-0.529526352882385
0.242101773619652
0.653873682022095
0.01849938929081
0.172661870718002
0.572450280189514
0.755947291851044
-0.510816514492035
0.251526892185211
-0.137619331479073
0.638071954250336
0.039691552519798
0.787586510181427
0.093154303729534
-0.224678918719292
-0.057851120829582
0.332156360149384
-0.324102699756622
-0.259125411510468
0.757575035095215
0.265205055475235
0.432723701000214
-0.292567849159241
0.822128772735596
0.746983885765076
0.461876273155212
-0.369725108146667
0.774825394153595
-0.478169202804565
-0.430629551410675
0.686160743236542
-0.592771947383881
0.651693642139435
0.060840010643005
0.057739183306694
-0.306949138641357
0.682793617248535
0.250972807407379
0.60060065984726
0.054159432649613
-0.234768345952034
0.635807812213898
0.324369937181473
0.597884297370911
0.399105668067932
-0.042575731873512
0.450857162475586
0.85570353269577
0.391330897808075
0.270617693662643
0.300637573003769
-0.133732125163078
0.556315243244171
0.534759759902954
0.462876200675964
-0.322161257266998
-0.304142832756042
0.87069308757782
0.566167056560516
-0.193695828318596
-0.604059338569641
0.650375366210938
0.19093681871891
0.013449147343636
0.86104542016983
-0.156558826565743
-0.229658976197243
0.420110821723938
0.915967226028442
-0.529973030090332
-0.18796069920063
-0.28301590681076
-0.015174090862274
0.484394967556
0.652182579040527
0.773758411407471
-0.404536962509155
-0.073909029364586
0.308759033679962
0.324128687381744
-0.200494900345802
0.312361299991608
-0.418838798999786
-0.327507078647614
-0.289614498615265
-0.283955514431
-0.442461788654327
0.455396890640259
-0.154578045010567
-0.631336033344269
0.649069011211395
-0.250824272632599
0.701656639575958
0.619055926799774
0.204713597893715
0.923407971858978
-0.245166048407555
0.687348783016205
0.50180447101593
0.511934220790863
-0.349228024482727
0.647745490074158
0.268274366855621
-0.57895302772522
-0.322063803672791
-0.026810213923454
0.185535669326782
-0.388232231140137
0.307318598031998
-0.414783000946045
0.015074655413628
0.068145476281643
0.84152740240097
0.19443367421627
0.046074077486992
-0.064555242657662
0.692742109298706
0.551701784133911
0.203835889697075
0.20144259929657
0.328827023506165
0.892419755458832
0.300444424152374
-0.445920407772064
0.321542292833328
0.472385466098785
0.284542858600616
0.759734034538269
-0.053866565227509
-0.249209031462669
-0.234491899609566
-0.014213666319847
0.00553622841835
0.611234426498413
-0.558077275753021
-0.372889041900635
0.384859800338745
-0.389934122562408
-0.325847208499908
-0.057980433106423
-0.32927405834198
-0.442468822002411
0.625692546367645
-0.551363170146942
0.842261731624603
0.352711737155914
0.555846989154816
-0.044474750757217
0.148175090551376
0.751989006996155
0.825580537319183
0.154160022735596
-0.399437367916107
0.037955760955811
-0.047313719987869
-0.338579893112183
-0.192344233393669
-0.439421534538269
-0.163906410336494
0.597631931304932
0.711859166622162
0.699470818042755
0.149581283330917
-0.607856392860413
-0.386866748332977
-0.059387087821961
-0.107813313603401
-0.283462524414062
0.320357799530029
-0.501038491725922
0.06134931743145
-0.134727582335472
-0.075320675969124
-0.004421904683113
0.529843986034393
-0.018459841609001
0.321264147758484
-0.34233558177948
-0.621641337871552
0.561505019664764
-0.296696603298187
0.057200878858566
0.12301167100668
0.144614160060883
-0.021870136260986
0.366196930408478
0.28873610496521
0.653313755989075
-0.240292355418205
0.894639909267426
-0.273476362228394
-0.247657790780067
-0.333710432052612
0.927811443805695
0.275622963905334
-0.389805018901825
0.899100005626678
-0.138919338583946
-0.167329207062721
-0.624621391296387
0.021108940243721
0.378891617059708
-0.057155311107636
0.3633873462677
0.111572675406933
0.008534967899323
-0.324289739131927
0.705581605434418
0.213111385703087
0.485736966133118
0.403705537319183
-0.156789258122444
0.782971918582916
0.684755623340607
0.917959928512573
0.587125658988953
0.465781152248383
0.60292774438858
-0.181025579571724
0.518253922462463
0.051247134804726
0.835138082504272
-0.416453063488007
0.10000791400671
0.660647392272949
-0.459076583385468
-0.404960870742798
0.703627169132233
-0.120551094412804
0.930868685245514
0.502062022686005
-0.59252655506134
0.536790370941162
0.877785384654999
-0.597091674804688
0.675641894340515
-0.172481194138527
0.9162358045578
0.500696897506714
0.073521956801415
0.593808531761169
0.864252984523773
0.224585264921188
0.088866360485554
0.823505997657776
-0.285389959812164
0.148676156997681
0.838242173194885
0.58798098564148
-0.172552600502968
0.191919580101967
-0.585733532905579
-0.178097173571587
-0.627981066703796
0.587544798851013
0.630966186523438
0.239942416548729
-0.571538269519806
0.71184504032135
0.194440469145775
0.865384101867676
0.539549291133881
0.391319632530212
-0.062450289726257
0.569900989532471
0.254875540733337
0.162080988287926
0.563504219055176
0.506722450256348
-0.443347156047821
-0.050559386610985
-0.54463529586792
0.27874344587326
0.584731817245483
0.721661508083344
-0.564793109893799
0.770588457584381
0.314491301774979
0.493534326553345
0.050712764263153
0.883848786354065
0.823050260543823
0.124883845448494
-0.156068459153175
0.695863306522369
-0.074019357562065
0.391685128211975
-0.427545309066772
-0.091085478663445
0.185330882668495
-0.348559260368347
-0.590022087097168
0.091431848704815
0.046505555510521
0.740171134471893
-0.550045251846314
-0.300889372825623
0.839454472064972
0.697532474994659
-0.437160491943359
-0.341371119022369
0.740911900997162
0.165652692317963
-0.296633958816528
-0.219012036919594
0.411191284656525
0.327446222305298
-0.382987022399902
0.271595805883408
-0.098993107676506
0.566599428653717
-0.246328696608543
0.587476968765259
0.897774338722229
0.412528455257416
-0.005111873149872
0.669921934604645
-0.08703251183033
0.596990346908569
0.884843170642853
-0.201687857508659
0.800536572933197
0.138294547796249
0.307821154594421
0.535782635211945
0.22368822991848
0.716115474700928
-0.599750459194183
-0.514240086078644
0.193564206361771
0.771479666233063
0.860822260379791
0.34733521938324
-0.449544847011566
-0.015257552266121
0.772618591785431
0.159853145480156
0.229452192783356
0.072636418044567
0.542385935783386
0.306603044271469
-0.435618937015533
0.892974853515625
0.931288123130798
0.478424847126007
-0.032141596078873
0.488554835319519
0.806335926055908
-0.285461068153381
0.598232328891754
0.142771378159523
-0.594156444072723
0.815443933010101
0.277890622615814
-0.218784943223
0.801927804946899
0.598982155323029
0.708527743816376
-0.381312608718872
0.47272801399231
-0.058038875460625
0.901988029479981
0.167449623346329
0.47299987077713
0.650855958461762
0.141911119222641
0.10825277119875
-0.258462488651276
-0.235065475106239
0.620359003543854
0.881109356880188
-0.074484393000603
-0.177192881703377
0.242438614368439
-0.582558155059814
-0.018500581383705
0.085759848356247
0.6056969165802
0.134700119495392
0.152166545391083
0.84066915512085
0.74877256155014
0.405018389225006
0.893441557884216
0.045464843511582
-0.529486000537872
0.248081058263779
0.669105052947998
0.496204972267151
0.190174013376236
-0.310199856758118
0.662403106689453
0.204824551939964
0.280764102935791
0.007168546319008
0.913748919963837
0.281467974185944
0.742649376392365
0.495793700218201
-0.441839873790741
0.546696245670319
-0.171825811266899
0.309314012527466
0.496445178985596
0.372382193803787
-0.55033665895462
-0.239416882395744
-0.148967787623405
0.626885116100311
0.062380619347096
0.129856646060944
-0.00701205432415
0.749276161193848
-0.49640828371048
0.770625352859497
0.925663411617279
-0.305773377418518
0.361822754144669
0.717173635959625
0.506058931350708
-0.315699100494385
0.574314117431641
0.307157546281815
0.515549063682556
-0.554191648960114
0.141230374574661
-0.089840784668923
0.518397808074951
0.86661297082901
0.121350541710854
-0.477900326251984
0.544364035129547
-0.081151410937309
-0.08202438056469
0.426416397094727
0.100467413663864
0.263235956430435
-0.164741382002831
-0.528584837913513
-0.309578120708466
0.154893472790718
-0.245505645871162
0.582033753395081
0.80564159154892
-0.383086860179901
0.30707323551178
0.576046586036682
0.74147891998291
0.576266169548035
0.063585169613361
0.866218268871307
0.609304904937744
0.569290041923523
0.368778496980667
0.44718062877655
-0.424670100212097
0.31796470284462
-0.262389421463013
-0.603770554065704
0.834307670593262
-0.342574059963226
-0.311669945716858
-0.452517032623291
0.185568392276764
0.503211438655853
0.797027230262756
0.448460817337036
0.726987302303314
0.274230360984802
0.791685163974762
-0.151189163327217
0.063079982995987
0.493891894817352
0.20514027774334
-0.436370253562927
0.325049340724945
-0.01441140472889
-0.082238748669624
0.370514273643494
0.045149132609367
0.005808994174004
0.919014811515808
0.775619387626648
-0.457004964351654
0.357516884803772
0.203822821378708
0.623296737670898
-0.213788583874702
-0.253579616546631
-0.60920387506485
0.851263165473938
0.508930802345276
-0.108540490269661
0.571521699428558
-0.447688937187195
-0.491749823093414
-0.13607420027256
0.1538325548172
0.01337257027626
-0.499241888523102
-0.186462953686714
-0.521090388298035
-0.50573605298996
0.49540388584137
-0.052329853177071
-0.071732565760613
-0.596311092376709
0.489256024360657
0.239177823066711
0.121150463819504
0.906246483325958
-0.41423374414444
-0.195534661412239
0.514021873474121
0.916520059108734
-0.294471800327301
-0.035349577665329
-0.07730083167553
-0.415791094303131
0.700497448444366
0.166492372751236
0.696676313877106
-0.584132254123688
-0.602115631103516
0.103433392941952
0.596893727779388
0.821922779083252
-0.244330272078514
0.543793976306915
-0.120294407010078
-0.479049265384674
0.369754463434219
-0.479316413402557
0.114032916724682
-0.084311798214913
-0.446102201938629
-0.599809110164642
0.333928227424622
-0.205563321709633
-0.095383003354073
0.370630204677582
-0.053812086582184
0.905448853969574
0.752342283725739
0.05388979613781
0.700823724269867
-0.104118004441261
-0.283040642738342
-0.164152547717094
0.099094539880753
-0.624900460243225
0.434786975383759
0.479860961437225
-0.097546771168709
0.617951393127441
-0.126695170998573
0.020230069756508
0.207374632358551
-0.195988610386848
0.463222682476044
-0.108694955706596
-0.215764477849007
0.384807527065277
-0.088881924748421
-0.124481454491615
0.739214479923248
0.049753546714783
-0.535036981105804
0.316935777664185
0.78099924325943
0.614027559757233
-0.122222617268562
-0.319625794887543
0.618674695491791
0.601996183395386
-0.469947516918182
-0.382212162017822
-0.195237204432488
-0.424575865268707
-0.540037989616394
-0.527347028255463
0.227901175618172
-0.576405704021454
0.507594227790833
-0.264224410057068
0.35943216085434
0.212429121136665
0.757596731185913
0.747960567474365
0.769735217094421
0.701660752296448
0.057301223278046
0.2870834171772
-0.406604886054993
-0.473080396652222
-0.031484141945839
0.73856395483017
-0.171446815133095
0.413941651582718
0.564089834690094
0.435885369777679
-0.422374725341797
0.192353054881096
0.02518504858017
0.498102366924286
0.903611242771149
-0.52726012468338
0.100623793900013
0.223135724663734
0.244732916355133
0.534275770187378
0.088493056595326
0.31536865234375
0.319563686847687
0.925790846347809
0.086734920740128
-0.173000231385231
-0.263728857040405
-0.275968551635742
-0.094278767704964
0.528164207935333
0.503729045391083
0.843210160732269
0.815858960151672
-0.440051674842835
-0.097804054617882
0.111298151314259
0.503106713294983
0.837730646133423
0.759912192821503
0.293847322463989
0.832492768764496
-0.301170945167541
0.817422330379486
-0.088253870606423
-0.360585510730743
-0.002709820866585
0.816779792308807
-0.437021195888519
0.224850326776505
-0.258346080780029
0.20372474193573
-0.562969446182251
-0.078150108456612
0.603393375873566
-0.126152917742729
0.557174324989319
0.31184133887291
0.888474643230438
0.77517706155777
0.589714169502258
-0.539508819580078
-0.417522192001343
-0.281027913093567
-0.568373322486877
-0.181804701685905
0.780597686767578
0.669886291027069
-0.611172556877136
-0.308481276035309
0.328170895576477
0.626605331897736
0.606604278087616
-0.619741082191467
0.744108557701111
-0.165627732872963
-0.13268081843853
-0.147657439112663
0.803534209728241
0.718593835830689
0.541117012500763
0.858250737190247
-0.513372957706451
-0.439984500408173
0.276354998350143
0.119205996394157
-0.130924448370934
0.784040451049805
0.233974784612656
-0.30750447511673
0.739299118518829
-0.4064040184021
-0.600002884864807
0.840998470783234
0.542160272598267
0.810375571250916
-0.034392893314362
-0.590120077133179
0.079973429441452
0.480017006397247
0.906172037124634
-0.44800066947937
0.145167142152786
0.362190902233124
-0.288073301315308
0.622763872146606
0.411951541900635
0.577346324920654
0.357128143310547
-0.127660855650902
0.107715852558613
0.232865110039711
-0.415267109870911
-0.116782501339912
0.133120894432068
-0.057540714740753
0.389157593250275
0.8984135389328
0.291214942932129
-0.476680099964142
-0.21674282848835
0.503096282482147
0.698255121707916
0.167369082570076
-0.40991735458374
-0.417428314685822
0.10344085842371
-0.086174115538597
0.356171905994415
0.55884975194931
0.585412561893463
0.237770691514015
-0.162994191050529
-0.440125346183777
0.777210056781769
-0.31362110376358
-0.49501371383667
0.07345237582922
0.864351689815521
-0.413751065731049
0.807145714759827
0.15530714392662
-0.413546442985535
0.120700545608997
0.402435898780823
0.660382568836212
-0.621330142021179
0.034493193030357
0.746519148349762
-0.049821451306343
0.837866246700287
0.77814793586731
-0.21666507422924
0.262627065181732
-0.436687707901001
-0.071606174111366
0.871645987033844
-0.471657812595367
0.031618133187294
-0.60420823097229
-0.141414031386375
0.3171027302742
0.382796406745911
0.489767909049988
0.688046634197235
0.806213438510895
-0.587477743625641
0.319432497024536
0.089586310088635
0.080146655440331
0.559767007827759
0.933512687683106
0.433397382497788
0.218447774648666
0.889050662517548
-0.324275553226471
-0.155384406447411
0.540825664997101
0.254843890666962
-0.187760308384895
0.191433653235436
-0.625926077365875
0.816054582595825
-0.028071001172066
0.732887268066406
0.886969387531281
0.557704865932465
-0.431135058403015
0.567919731140137
-0.532912075519562
-0.254473268985748
0.764812529087067
0.275353610515594
0.387295186519623
0.460366189479828
-0.562461912631989
0.790925204753876
-0.324414551258087
0.531360387802124
0.408219516277313
-0.418700754642487
0.071325063705444
0.588402330875397
0.057562410831452
0.572351455688477
-0.443034470081329
-0.295051634311676
0.13777682185173
0.702582538127899
-0.522107303142548
-0.579282343387604
0.084043063223362
0.463297307491303
-0.297216415405273
0.075132317841053
0.284682810306549
-0.294756770133972
0.792408287525177
-0.421010971069336
0.552230834960938
0.761018037796021
0.258443474769592
0.881012558937073
-0.460901916027069
-0.274450778961182
-0.46575403213501
0.762336790561676
0.101064689457417
0.691206693649292
0.895576357841492
-0.101271286606789
0.433449983596802
-0.212277218699455
-0.170000895857811
-0.29833197593689
-0.200360670685768
-0.522189557552338
0.158001944422722
-0.629278242588043
0.260518014431
0.187917649745941
0.011003404855728
0.765119314193726
0.803499221801758
0.115693442523479
0.28583562374115
0.421052575111389
0.125728607177734
0.206492990255356
-0.290595769882202
0.495739996433258
0.107585549354553
-0.557716071605682
0.299644768238068
0.592245817184448
0.640897035598755
0.326806724071503
-0.104835346341133
0.032238706946373
0.801585853099823
0.370259344577789
-0.423036515712738
-0.028682380914688
-0.607203841209412
0.764061868190765
-0.285817444324493
0.721140921115875
-0.037651896476746
-0.623543679714203
0.035681277513504
0.148228973150253
-0.436130881309509
0.523833513259888
-0.443499505519867
0.132925719022751
-0.049894109368324
-0.335537612438202
-0.094990089535713
0.504670083522797
-0.372203648090363
0.197785556316376
-0.085529878735542
-0.380020558834076
-0.013407677412033
0.470728993415833
0.442923605442047
-0.161847457289696
0.662947773933411
0.453812777996063
0.556271731853485
0.891886949539185
0.292532205581665
0.48186981678009
-0.126812919974327
-0.397478401660919
0.835596561431885
0.10534555464983
-0.31542444229126
-0.141620442271233
0.342981785535812
0.195040583610535
-0.26884651184082
0.308307468891144
0.934018790721893
0.317026138305664
0.851559579372406
0.422351062297821
0.348577529191971
-0.627045035362244
0.917363286018372
-0.444796204566956
0.615718364715576
-0.379491627216339
0.900979459285736
0.500109076499939
0.89225709438324
0.312304884195328
-0.204072937369347
-0.566742956638336
-0.573180675506592
0.844150006771088
-0.610443234443665
-0.593563556671143
0.902385711669922
0.234663128852844
-0.422732889652252
-0.356894075870514
0.236714735627174
0.115810446441174
-0.49651437997818
0.572943270206451
0.677677750587463
-0.574867188930512
-0.075191780924797
0.538344144821167
0.358900725841522
0.67324310541153
-0.003264784812927
0.529689192771912
-0.215600743889809
0.310076653957367
0.211548909544945
-0.025441229343414
0.410224676132202
-0.063351020216942
0.840994119644165
0.880559742450714
0.694072663784027
0.512127339839935
-0.38352906703949
0.754563093185425
0.299868494272232
0.78827041387558
0.768532574176788
0.061013221740723
-0.055047750473023
0.575197339057922
0.36951357126236
-0.45678037405014
0.075426660478115
0.214211374521255
0.196687176823616
0.308133482933044
-0.340100169181824
-0.130090638995171
-0.073831245303154
0.179391235113144
0.707360744476318
-0.297065258026123
-0.573245525360107
-0.073921576142311
0.653333306312561
0.157400742173195
-0.47779768705368
-0.232260718941689
-0.08114005625248
0.454622805118561
-0.01962460577488
0.226611822843552
0.587331473827362
-0.208949878811836
0.803946435451508
-0.196133062243462
-0.487549662590027
0.826903879642487
-0.228926107287407
0.204488441348076
-0.445588290691376
0.307368695735931
0.071841418743134
0.613021314144135
0.745290577411652
-0.503964364528656
0.295299738645554
0.352920055389404
0.663169980049133
0.186434715986252
-0.362581670284271
-0.036907270550728
-0.271230399608612
0.698325574398041
0.249148637056351
0.009252548217773
-0.09736080467701
0.040351524949074
0.255627453327179
-0.626335859298706
0.915611386299133
0.770877838134766
0.648673236370087
0.872214555740356
-0.445642352104187
0.504783987998962
0.112080216407776
-0.607496917247772
0.454087853431702
-0.066553011536598
0.920923173427582
-0.163927361369133
-0.390169203281403
0.866770148277283
0.710697889328003
0.743078351020813
0.436775922775269
0.206196069717407
0.516931533813477
0.288183778524399
-0.467264473438263
0.184992074966431
0.820415019989014
-0.073879256844521
0.091604851186276
0.217309832572937
-0.41777515411377
0.439310252666473
0.354662001132965
0.501101434230804
-0.142374649643898
-0.209288880228996
-0.226615235209465
-0.116329625248909
0.390981376171112
-0.37882137298584
0.55011922121048
0.239193394780159
-0.313142895698547
0.224681556224823
-0.048608854413033
0.762482941150665
-0.402878284454346
-0.006799623370171
-0.511006295681
0.252658545970917
0.544008731842041
-0.331840634346008
0.259657472372055
0.088691368699074
0.455542981624603
0.164634704589844
0.420440495014191
0.846073806285858
0.248055100440979
0.281179487705231
0.671372294425964
-0.615999817848206
0.286320805549622
0.651945888996124
0.878731667995453
-0.491073429584503
0.530281007289887
-0.259569466114044
-0.32963365316391
0.830016136169434
-0.434750735759735
-0.466502964496613
0.513161361217499
-0.527921438217163
0.318663239479065
0.285886973142624
-0.186240807175636
0.416947573423386
-0.276797354221344
-0.513676822185516
0.90252161026001
-0.47069376707077
-0.163034811615944
-0.143463388085365
-0.308647036552429
-0.268710076808929
0.642135858535767
0.366506397724152
-0.186862751841545
-0.468242108821869
-0.462437868118286
0.138194799423218
0.757214248180389
-0.306229531764984
0.326032996177673
0.727676391601563
-0.102980807423592
-0.577845454216003
-0.359565854072571
0.580975294113159
-0.449533700942993
-0.275005161762238
0.271944642066956
0.238323211669922
-0.342706918716431
-0.260559797286987
0.72039270401001
0.764069080352783
0.442103564739227
0.705327212810516
0.207279950380325
0.12790647149086
0.507427930831909
0.472534000873566
-0.575413882732391
-0.028239324688912
-0.113600924611092
0.768553197383881
0.166668146848679
0.781091690063477
-0.477003931999207
0.022676393389702
0.381230115890503
-0.184468373656273
-0.277837753295898
-0.05391027033329
-0.314800798892975
0.459722399711609
0.733178853988647
0.347916007041931
0.471783697605133
-0.268889188766479
0.200387179851532
0.22788667678833
0.233546301722527
0.772674143314362
0.416802108287811
0.526155769824982
0.855768203735352
-0.524061501026154
0.129015207290649
0.069262817502022
0.875743687152863
-0.587901711463928
-0.575848698616028
0.058637261390686
-0.359194397926331
-0.565997004508972
0.621273040771484
0.069592013955116
0.91479754447937
-0.345903396606445
0.223783805966377
0.060061663389206
0.522949874401093
-0.097414657473564
-0.371045649051666
-0.470676004886627
0.937678098678589
0.777684271335602
0.548914849758148
0.875109493732452
-0.015727072954178
0.812858104705811
-0.229376569390297
0.236567795276642
-0.263029515743256
0.201409667730331
-0.130256280303001
-0.375077128410339
0.522407829761505
-0.599337518215179
0.110824517905712
0.81858217716217
-0.077753737568855
0.643193602561951
-0.359469056129456
0.650145173072815
0.342271059751511
-0.631767392158508
-0.600632250308991
-0.413601517677307
0.132316097617149
0.876546561717987
0.686231791973114
-0.605831921100616
0.095337249338627
-0.200290963053703
-0.410652697086334
-0.522612273693085
0.51458466053009
-0.499511122703552
0.920491337776184
0.196319907903671
-0.026797041296959
-0.354077756404877
0.600831151008606
-0.020801365375519
0.075412541627884
0.818050980567932
-0.585860550403595
0.365283817052841
0.076923571527004
0.81594043970108
-0.364458978176117
-0.141013726592064
-0.309040248394012
0.093318104743958
-0.019637957215309
-0.016737416386604
-0.332933843135834
-0.628615856170654
-0.47789204120636
0.916911959648132
-0.394010603427887
0.289713859558105
0.804900228977203
-0.01574781537056
-0.56365978717804
0.437575459480286
0.678057551383972
-0.003502666950226
0.648370563983917
0.701415419578552
0.624052584171295
-0.48796558380127
0.137872651219368
0.41583240032196
0.053751647472382
-0.25362491607666
0.469450056552887
-0.001644775271416
-0.422659337520599
-0.405461609363556
-0.587151885032654
-0.188964769244194
0.631297767162323
-0.387012004852295
0.424231767654419
0.626247763633728
0.143020242452621
0.566819787025452
0.790223777294159
0.567018091678619
-0.335547983646393
0.592195570468903
-0.602131426334381
0.16451632976532
0.585836470127106
-0.386761128902435
0.762434840202332
-0.287720799446106
-0.617634952068329
-0.483256876468658
0.502483665943146
0.256021559238434
0.756570637226105
0.189379706978798
0.866475760936737
-0.08827643096447
0.391426801681519
0.502335131168366
0.359579086303711
0.342094421386719
0.064541630446911
0.753694832324982
-0.230709925293922
-0.317378342151642
-0.080107942223549
-0.15351440012455
-0.185224309563637
-0.011525139212608
-0.207999601960182
0.069022968411446
-0.080915316939354
-0.332187116146088
-0.502596497535706
0.514740765094757
0.793471217155457
0.293279439210892
-0.440569460391998
0.641256332397461
0.882273137569428
0.65634149312973
0.519594073295593
-0.622502982616425
0.665501058101654
-0.032061651349068
-0.080316588282585
-0.129912182688713
0.874788045883179
-0.253131866455078
0.787349402904511
0.513527631759644
0.270788431167603
-0.288931488990784
0.262175887823105
0.31130263209343
0.560649156570435
0.481392681598663
-0.4746955037117
0.302490502595901
0.004558980464935
0.308828800916672
-0.333252787590027
0.363662600517273
-0.054525375366211
-0.047571808099747
-0.473292648792267
-0.532881259918213
-0.578752815723419
0.85248064994812
0.275121837854385
0.553977787494659
-0.203637823462486
0.830161988735199
0.220587983727455
0.624002516269684
-0.489393174648285
0.572293221950531
-0.302085101604462
0.564889490604401
0.417403787374496
0.049853295087814
-0.31640887260437
0.066968962550163
-0.095053568482399
-0.115952417254448
-0.199704393744469
-0.054852783679962
0.313850164413452
-0.108949318528175
0.158037409186363
0.614932954311371
-0.37630170583725
-0.546386003494263
0.794858813285828
0.025239124894142
0.242018908262253
0.383713990449905
0.641766488552094
0.564508080482483
0.934568226337433
0.771974980831146
-0.391468226909637
-0.441459894180298
0.435616880655289
0.80187600851059
-0.07355360686779
0.489277482032776
0.797285318374634
0.340198516845703
-0.508132696151733
-0.069559797644615
0.53081077337265
-0.477658689022064
-0.467600822448731
0.093222871422768
-0.100508615374565
-0.339842677116394
0.01702244579792
-0.212766274809837
0.539708316326141
0.561175584793091
-0.490653872489929
0.256270676851273
0.671005487442017
-0.330669283866882
0.68722265958786
-0.26519650220871
0.410175383090973
0.272936165332794
0.099377289414406
0.080677516758442
0.004458084702492
0.77103453874588
-0.523264169692993
-0.233910635113716
0.194151788949966
0.724976003170013
0.934795200824738
-0.146281257271767
0.482601284980774
-0.064768001437187
0.279349625110626
-0.206561133265495
0.736106336116791
0.226724401116371
-0.140894755721092
0.54146534204483
0.898204386234283
-0.212548270821571
-0.080782994627953
-0.394767343997955
-0.56816828250885
-0.519516110420227
0.282912522554398
0.585758447647095
0.057164058089256
0.47499030828476
-0.513863325119019
0.76793783903122
0.068817019462586
0.816508054733276
0.924505949020386
-0.38835334777832
-0.560625433921814
0.298327326774597
0.446600914001465
0.632297217845917
0.301687806844711
-0.04924488067627
0.086725138127804
-0.630969941616058
0.521455466747284
0.289155960083008
-0.460763514041901
-0.016333922743797
0.31112813949585
0.523356735706329
-0.46634304523468
0.727704405784607
0.122074984014034
0.068985544145107
0.517314314842224
0.623895585536957
0.572478830814362
-0.165883585810661
-0.400682747364044
0.556507289409637
-0.125905260443687
0.879802227020264
-0.054980963468552
0.544499814510345
-0.0504429936409
-0.398195683956146
-0.522514879703522
0.634019315242767
0.432787954807282
0.817092716693878
0.874428391456604
-0.566158294677734
-0.467179298400879
0.677452266216278
0.110738098621368
-0.442326784133911
0.03104729950428
0.613051950931549
0.268999934196472
0.573428511619568
-0.246739611029625
-0.020113736391068
-0.106427326798439
-0.286462783813477
0.818162798881531
0.393027782440186
-0.415250480175018
0.544214963912964
-0.495593369007111
0.076304152607918
0.295631915330887
0.626724541187286
0.529108166694641
0.031148001551628
-0.451286315917969
-0.165761694312096
0.120216928422451
0.437171638011932
-0.117177352309227
-0.520248830318451
-0.094334200024605
0.109939970076084
0.457895636558533
0.160231545567513
-0.418556213378906
0.895684242248535
0.193441063165665
0.878968238830566
0.920453310012817
-0.189794853329659
0.37121707201004
0.205269679427147
-0.05454184114933
-0.232250317931175
0.130761176347733
-0.615218102931976
0.402020335197449
0.79993462562561
0.541144013404846
-0.007531359791756
-0.294486463069916
0.157318636775017
0.570985317230225
-0.092762246727944
-0.41965126991272
-0.124964252114296
0.201078921556473
-0.336225509643555
0.375702798366547
-0.323948323726654
0.381471753120422
-0.182057186961174
0.45525586605072
0.204788044095039
0.206566005945206
0.007467210292816
-0.542048931121826
0.554132044315338
0.612989664077759
0.809336006641388
-0.440976023674011
0.283568501472473
0.749616086483002
0.720986068248749
-0.379324615001678
0.832746744155884
0.62720799446106
0.462426781654358
0.036912858486176
0.671225130558014
0.595175683498383
0.918331980705261
0.13472518324852
0.452809810638428
0.811105012893677
0.28229758143425
0.032377049326897
0.458028733730316
-0.162968501448631
0.3209468126297
-0.30218106508255
0.710677981376648
0.230638101696968
0.44804322719574
0.871660590171814
0.89836323261261
-0.257923603057861
0.8941530585289
-0.551549255847931
-0.351647853851318
0.689834654331207
-0.468559741973877
-0.061156943440437
0.719934523105621
0.548545122146606
0.634010791778564
0.610383927822113
0.198558211326599
-0.366861045360565
0.013731554150581
0.833032786846161
-0.448589682579041
-0.177762851119041
0.482771277427673
-0.503490746021271
-0.429004073143005
-0.071565017104149
0.586981058120728
0.491832911968231
0.62034684419632
0.434182703495026
-0.596272349357605
-0.256228387355804
-0.534865736961365
0.250918745994568
0.199272140860558
-0.180132433772087
-0.270446181297302
0.906588196754456
0.368943870067596
-0.473593294620514
0.169448763132095
-0.206731304526329
0.223392561078072
-0.067073836922646
-0.425195932388306
-0.615842044353485
-0.254815101623535
0.447660803794861
-0.389392971992493
0.33685576915741
-0.216313168406486
-0.633220076560974
0.801237046718597
0.750406444072723
-0.194060787558556
0.567300319671631
0.299293249845505
-0.118321284651756
-0.094299361109734
0.226688414812088
0.800955712795258
-0.370896577835083
0.288290441036224
0.56823194026947
0.730727910995483
0.88458114862442
0.207216411828995
-0.213793590664864
0.355236381292343
0.364769220352173
-0.44392341375351
0.529109239578247
0.612054824829102
0.706548929214478
-0.230083450675011
0.214378729462624
-0.585341513156891
0.418566405773163
0.611898481845856
-0.074122592806816
0.574844241142273
0.074546605348587
-0.242338791489601
0.78467583656311
0.810634613037109
0.11934844404459
-0.529232203960419
-0.56987339258194
0.298769026994705
-0.034112930297852
0.477094888687134
0.229261949658394
-0.180314287543297
0.828294336795807
-0.148803606629372
-0.304321050643921
-0.322419703006744
0.421247839927673
-0.05608694255352
0.125689029693604
0.137006923556328
-0.489334583282471
0.385026752948761
-0.038623481988907
0.231919929385185
-0.02294297516346
-0.331696331501007
-0.277184545993805
-0.036952152848244
-0.311851024627686
0.801555514335632
-0.623189926147461
-0.024789854884148
0.522053062915802
0.387228548526764
0.893823325634003
0.453254163265228
0.411422371864319
0.453662812709808
0.417823135852814
-0.370240211486816
-0.139514699578285
0.417274534702301
0.371218174695969
-0.294833302497864
0.809216618537903
0.165657594799995
0.802797675132751
0.163774833083153
0.635863542556763
0.931552529335022
0.311316758394241
-0.507524013519287
-0.487727046012878
-0.490547478199005
-0.312464594841003
-0.498785316944122
0.286240100860596
0.232544913887978
0.708179116249085
-0.32080614566803
0.472445785999298
-0.258726298809052
0.869342982769012
0.281062990427017
-0.5450239777565
-0.47248786687851
-0.349433124065399
-0.509473919868469
-0.537154197692871
0.407313376665115
0.117284819483757
0.748635530471802
-0.518347918987274
0.208398550748825
0.844335675239563
0.800476610660553
0.172679901123047
-0.531819105148315
-0.126412972807884
-0.211109712719917
0.753671765327454
-0.284405767917633
0.644760072231293
0.13844034075737
0.02193783223629
0.21741758286953
0.761066138744354
-0.092003896832466
-0.552953481674194
0.020046457648277
-0.488357603549957
-0.126507833600044
-0.165484622120857
-0.233201935887337
0.64252632856369
-0.215830639004707
0.275774747133255
-0.546224057674408
0.733054220676422
-0.559180319309235
0.173361837863922
-0.260429918766022
-0.306942462921143
-0.165682390332222
0.535582661628723
-0.081402614712715
0.890174925327301
0.241098612546921
0.405546545982361
-0.456256210803986
-0.574336767196655
0.599210381507874
0.577127873897553
0.510516166687012
0.78887939453125
-0.393112301826477
-0.464538276195526
0.375557243824005
0.346620053052902
0.650154769420624
-0.541098952293396
-0.357524812221527
0.601822018623352
-0.07646156847477
-0.628625214099884
0.746342062950134
0.097195327281952
0.86463326215744
-0.276034414768219
0.620341658592224
-0.05990481376648
0.463194787502289
0.680146038532257
0.899176895618439
0.47330629825592
-0.506789863109589
-0.464567184448242
0.510498464107513
0.324971139431
-0.509118854999542
0.602357685565949
-0.418039202690125
-0.108492687344551
0.155533269047737
0.701809883117676
0.663344919681549
0.682747960090637
0.903875887393951
0.181701570749283
0.289283573627472
-0.578796923160553
0.53415459394455
-0.213750794529915
-0.352331578731537
-0.29304039478302
0.879211962223053
0.1354069262743
0.713890254497528
0.291051000356674
0.103813961148262
0.510902225971222
0.719378232955933
0.583505094051361
0.054371669888496
-0.577418208122253
0.82681941986084
0.038405284285545
-0.10077928006649
0.124373570084572
-0.06141309440136
0.145224958658218
-0.232244625687599
0.510450482368469
0.730359613895416
0.917637825012207
0.292190194129944
0.710668623447418
-0.341662645339966
0.345295786857605
0.672598898410797
-0.276584982872009
0.571994006633759
0.147886246442795
0.934995114803314
0.517629504203796
0.735154151916504
-0.24770288169384
0.651667356491089
0.822895526885986
0.380719006061554
0.859206795692444
-0.626741528511047
0.334644854068756
-0.513117015361786
0.716384947299957
0.863835871219635
-0.454197466373444
0.518052220344543
0.005894064903259
0.077005490660668
-0.275112569332123
0.364433825016022
0.669808685779572
0.429983913898468
-0.301923632621765
-0.066101118922234
0.232714772224426
0.628014445304871
0.119557924568653
-0.48405796289444
-0.020367115736008
-0.511520147323608
-0.540485918521881
-0.178707048296928
-0.598817706108093
0.492916285991669
0.280984967947006
-0.197819545865059
0.624875366687775
-0.007277593016624
-0.576751112937927
0.069189131259918
-0.084347829222679
-0.49247020483017
-0.010398387908936
0.192468866705894
-0.22167007625103
0.213444650173187
-0.013620525598526
-0.54719078540802
-0.232638075947762
-0.336695194244385
0.318725347518921
-0.264232635498047
0.880297720432282
-0.153750970959663
0.569357931613922
-0.512526333332062
-0.500996112823486
-0.134924724698067
0.002859652042389
-0.198494777083397
-0.414448201656342
0.820883393287659
0.149547576904297
0.891527652740479
0.320319712162018
-0.390283823013306
-0.067581340670586
0.442359149456024
0.174708262085915
-0.075911536812782
0.150982573628426
0.862073123455048
-0.61979466676712
0.38476836681366
-0.410030126571655
0.748533487319946
-0.172687038779259
0.344881117343903
-0.479361593723297
-0.324993550777435
0.319104611873627
0.128316432237625
-0.307135105133057
0.625911831855774
0.199181407690048
-0.050908207893372
0.510952889919281
0.501841008663178
-0.458290338516235
0.248389959335327
-0.328765869140625
0.453125655651093
0.144210487604141
-0.215416416525841
-0.071029648184776
-0.3859783411026
0.801322519779205
0.429999709129334
0.2408387362957
-0.520418405532837
-0.48049134016037
-0.208486840128899
0.395139157772064
0.620078325271606
-0.124440804123878
0.588454365730286
0.232425540685654
0.445910573005676
-0.078211650252342
0.11806807667017
0.351282894611359
-0.183708801865578
0.59231424331665
-0.404554903507233
-0.437842130661011
-0.205589815974236
0.783828675746918
0.600755274295807
-0.532443106174469
0.807690918445587
0.261720567941666
0.83605968952179
0.691038727760315
-0.493886709213257
0.521231174468994
0.610033512115479
0.693893551826477
-0.224513694643974
0.10014034807682
-0.118126735091209
-0.62100738286972
-0.461986482143402
0.272440761327744
-0.04315122961998
0.310536593198776
0.530684649944305
0.338013201951981
-0.061498105525971
0.083743251860142
0.558816611766815
-0.144427731633186
0.764024257659912
0.709535956382751
0.696550071239471
0.904592156410217
0.40896075963974
0.352460980415344
0.087157614529133
0.20830924808979
0.880131721496582
-0.094572082161903
0.712152898311615
-0.216997787356377
0.626714169979095
0.548913717269897
0.826316297054291
-0.253424942493439
0.054169610142708
-0.597770690917969
0.69339120388031
0.704700469970703
-0.540108025074005
-0.305909931659698
-0.084388419985771
0.144518733024597
0.093741968274117
0.146907836198807
-0.376743674278259
-0.168624237179756
0.506138622760773
0.545090615749359
0.478124499320984
-0.626283764839172
0.123210556805134
-0.400277316570282
0.183071106672287
-0.136793985962868
0.883297562599182
-0.612627267837524
-0.248505875468254
0.062046691775322
-0.337285995483398
0.527824878692627
0.159280180931091
-0.35513961315155
0.495656549930573
0.558034539222717
0.518408536911011
-0.116854026913643
0.458560526371002
0.223570108413696
0.203838214278221
-0.054910019040108
0.707740664482117
0.138064295053482
0.264837086200714
0.892441332340241
0.10023970156908
0.288754731416702
0.019766435027123
-0.2900470495224
0.517455160617828
0.129391044378281
-0.041996687650681
0.309049129486084
-0.490211367607117
0.686316132545471
0.633009672164917
-0.297490477561951
-0.480893850326538
-0.238801494240761
-0.34775322675705
-0.52023047208786
0.741604387760162
-0.384788930416107
-0.279305398464203
-0.27405846118927
0.719568490982056
0.277923554182053
0.475386023521423
0.2271389067173
-0.33259904384613
0.908448338508606
-0.218011870980263
0.085575670003891
-0.131555810570717
-0.311229765415192
-0.625208556652069
-0.169921323657036
0.705603659152985
-0.552492499351501
0.193634897470474
0.396202862262726
0.66996705532074
0.022974833846092
0.265725880861282
0.774462401866913
0.582395792007446
0.651431143283844
-0.013299509882927
0.682115733623505
-0.400806605815887
0.893031001091003
-0.220941081643105
0.379913926124573
-0.010205417871475
0.810219466686249
-0.063246622681618
0.032981589436531
-0.434481024742126
0.687686562538147
-0.003325507044792
0.597067832946777
0.860117077827454
-0.375485479831696
0.717067122459412
0.712248146533966
0.105004005134106
-0.244941934943199
-0.06389345228672
-0.521387338638306
0.408614039421082
0.67616593837738
0.683654367923737
0.250233441591263
0.345688462257385
-0.632002949714661
-0.422012507915497
0.405667901039124
-0.60213714838028
-0.299501895904541
-0.294191479682922
-0.350909054279327
0.773079633712769
0.862381935119629
0.691229999065399
-0.446565806865692
-0.480351626873016
0.912755608558655
0.596774518489838
0.173286005854607
0.231355801224709
0.736339867115021
0.338063150644302
0.312063097953796
-0.037238642573357
0.531028628349304
0.915308177471161
0.429170817136765
0.52715015411377
-0.079349175095558
0.779398620128632
0.312139332294464
-0.101008489727974
0.469734072685242
-0.053716823458672
0.024009689688683
0.080542892217636
-0.270619690418243
0.341421484947205
0.227553248405457
0.812601745128632
0.61655580997467
0.309437692165375
-0.004379570484161
0.79237163066864
0.56950843334198
0.791951477527618
0.413056254386902
0.820272207260132
-0.474694073200226
-0.429274439811707
0.786269426345825
0.210150390863419
-0.2471032589674
-0.054803431034088
0.471704244613647
0.927531242370606
0.709914267063141
0.19732129573822
0.118044354021549
-0.412639737129211
0.548387110233307
0.686670184135437
0.193012595176697
-0.469184696674347
-0.563149750232697
0.128050312399864
-0.342287421226501
-0.11410827934742
0.740216076374054
-0.441955864429474
0.333509624004364
0.921859264373779
0.628536522388458
0.193090453743935
0.407224655151367
0.56819611787796
-0.025036960840225
0.849324882030487
0.066633857786656
-0.489237129688263
-0.356470942497253
0.452836990356445
-0.046229526400566
0.865329563617706
0.829262852668762
-0.061835929751396
0.452991843223572
-0.527582406997681
0.052526324987412
0.281207233667374
0.557128012180328
0.329993218183517
-0.071294203400612
-0.388421773910522
-0.434250593185425
0.562721192836762
-0.602380990982056
-0.093118324875832
-0.43704617023468
0.812479555606842
0.26541393995285
-0.626722455024719
-0.267318606376648
0.650336503982544
0.287945210933685
0.085805125534535
-0.590414106845856
-0.053348481655121
-0.100329771637917
-0.125324442982674
0.651800513267517
0.476483643054962
0.509096145629883
-0.195666000247002
0.141899570822716
0.451953530311585
0.343353390693665
0.927029550075531
0.923702895641327
-0.23371846973896
-0.268746733665466
0.722169756889343
-0.32554167509079
-0.430570960044861
0.450962007045746
0.435899674892426
0.675430476665497
-0.374947309494019
0.233728855848312
0.648145496845245
0.790697991847992
0.875735580921173
0.818354666233063
-0.232811197638512
-0.459149658679962
-0.161416545510292
0.202009603381157
0.673623979091644
0.03211310505867
0.748251438140869
0.129303053021431
0.085573501884937
-0.43713515996933
0.423387169837952
0.657681167125702
-0.253157675266266
0.24627211689949
0.815310776233673
-0.125923648476601
0.798567831516266
0.667768895626068
0.442024767398834
-0.452521443367004
0.773129940032959
0.76464718580246
-0.34159904718399
0.658228695392609
0.088838338851929
0.88594663143158
-0.28645259141922
0.292133092880249
0.361927092075348
-0.595279574394226
0.202624931931496
0.827105820178986
-0.109259530901909
0.58011257648468
-0.30773937702179
0.747028470039368
0.707195460796356
-0.425203859806061
-0.463940262794495
0.664088368415833
0.32337212562561
-0.393247067928314
-0.3608078956604
-0.060304328799248
-0.488281965255737
0.236496388912201
-0.380630493164062
-0.272240102291107
-0.156957104802132
0.490165770053864
0.029545485973358
-0.072361811995506
0.58109587430954
0.707552790641785
0.822505176067352
0.239328876137733
0.66854190826416
-0.326569855213165
-0.331061005592346
0.43478786945343
-0.520383477210999
0.841563224792481
0.232215613126755
0.369848281145096
0.358508795499802
0.572161495685577
-0.398291289806366
0.257100433111191
0.122210793197155
0.750966668128967
0.746170401573181
-0.55126029253006
0.218658953905106
-0.082608118653298
0.45081889629364
-0.190066859126091
0.90822559595108
-0.57283353805542
-0.041296094655991
-0.033087104558945
0.499026536941528
0.086554832756519
0.225295633077621
-0.251039206981659
0.097566455602646
0.251112014055252
0.916661381721497
0.196077048778534
0.349028348922729
0.496622383594513
0.77400553226471
8.60989093780518E-05
-0.013326391577721
-0.586881875991821
0.384136557579041
-0.164781138300896
-0.004811495542526
-0.462450623512268
-0.406899094581604
0.858198344707489
-0.270719587802887
0.800958693027496
0.248891994357109
-0.550116837024689
0.757901549339294
0.593407392501831
0.217169344425201
0.234296754002571
-0.553610324859619
0.326263189315796
-0.134525999426842
-0.547676503658295
-0.269735276699066
-0.359261512756348
0.75079071521759
0.006646126508713
0.526752650737762
-0.401220142841339
0.789258897304535
0.669855058193207
-0.274440586566925
0.094701163470745
0.878893554210663
0.296484738588333
0.548206090927124
-0.067812994122505
0.061508029699326
0.402590751647949
0.796462178230286
0.498277723789215
-0.526584148406982
-0.347182214260101
-0.256707310676575
-0.136116042733192
0.540896713733673
0.068087264895439
0.101543806493282
0.616711854934692
-0.066303953528404
-0.14687617123127
0.481793403625488
-0.092163994908333
-0.391206860542297
0.159681096673012
-0.576752662658691
-0.186930373311043
-0.003722921013832
-0.247278586030006
0.462256729602814
0.303937196731567
0.792909502983093
0.763500511646271
-0.171520099043846
0.022355988621712
0.408213496208191
0.168768212199211
0.170733854174614
0.066349521279335
0.49095493555069
0.597685277462006
0.661655426025391
0.662611842155457
0.86799544095993
0.057196766138077
0.200837656855583
0.804668188095093
0.375700652599335
0.407206177711487
0.767281889915466
0.451442062854767
0.214813634753227
-0.029058009386063
-0.004638224840164
0.597313165664673
0.813725590705872
0.571381688117981
0.250595331192017
0.51836097240448
-0.493194162845612
0.196749284863472
0.793123483657837
0.071822419762611
0.34911572933197
-0.13397790491581
0.886337578296661
-0.188419803977013
0.359873473644257
-0.504286527633667
-0.386934399604797
-0.623773336410522
0.613138020038605
0.820325314998627
-0.578550577163696
0.242900013923645
-0.182893261313438
0.405315279960632
-0.611584782600403
0.618228554725647
0.932336449623108
0.320238411426544
0.368546217679977
-0.462855279445648
0.075019650161266
-0.117749318480492
-0.406449556350708
-0.473580479621887
0.376245260238647
-0.598022639751434
-0.003197208046913
0.791082084178925
-0.100440636277199
-0.081504747271538
0.704445481300354
-0.474324762821198
0.671096384525299
0.761161267757416
-0.002905428409576
0.175156220793724
-0.05919286608696
0.120224766433239
0.81764429807663
0.352409601211548
-0.036834359169006
-0.152087643742561
-0.600830852985382
-0.322728455066681
0.361083567142487
-0.591399252414703
0.834831416606903
0.900467038154602
0.309106409549713
-0.624558031558991
0.398915976285934
0.838420569896698
0.531280636787415
-0.28508859872818
-0.566377282142639
-0.528660178184509
-0.020132541656494
0.087226584553719
-0.036522433161736
-0.20695872604847
0.388160169124603
-0.496470212936401
0.739300072193146
0.270228028297424
0.768114268779755
-0.543102383613586
-0.089824452996254
-0.482018351554871
-0.619528949260712
0.222914695739746
-0.128097608685493
0.138844013214111
0.914086043834686
0.181223824620247
-0.440474689006805
-0.268027305603027
0.720191180706024
0.805191814899445
0.794206917285919
-0.012997180223465
0.117864467203617
-0.511809706687927
0.048079088330269
-0.167355254292488
-0.582543730735779
0.59625655412674
-0.609870851039887
0.903957724571228
-0.316664218902588
-0.14897121489048
0.507112979888916
-0.528369426727295
-0.504949271678925
-0.190246000885963
-0.06669445335865
0.811042189598084
-0.317115902900696
-0.260114967823029
0.585032463073731
-0.255218982696533
0.368681192398071
0.497289061546326
0.652835369110107
0.927339255809784
-0.086961522698402
0.134588807821274
0.277172207832336
0.088233031332493
0.502225279808044
-0.00585412979126
-0.478338420391083
-0.127892807126045
0.580162346363068
-0.196371540427208
-0.005226492881775
0.009154185652733
0.309186607599258
-0.023385837674141
0.14766500890255
-0.192450359463692
0.9281947016716
0.688372015953064
0.223884925246239
0.260587811470032
0.544526219367981
0.383253484964371
-0.187551364302635
-0.612238764762878
-0.623869836330414
0.639616429805756
0.443613409996033
0.560079693794251
-0.614506185054779
-0.01571960747242
0.792456567287445
-0.223894461989403
0.904650390148163
0.40363073348999
-0.14683111011982
0.665657699108124
0.152772828936577
-0.000271365046501
-0.17307011783123
-0.128439977765083
0.257567375898361
0.813589572906494
-0.396190226078033
0.73539924621582
-0.086756154894829
0.515189707279205
0.499104917049408
-0.368357002735138
-0.181607231497765
0.615720093250275
-0.383365452289581
0.858069241046906
0.228761523962021
-0.425878524780273
0.71489816904068
0.097199231386185
0.420028299093246
-0.603855967521668
0.900591015815735
0.497732222080231
0.517230868339539
0.29640257358551
-0.48869001865387
0.315226525068283
0.122483566403389
-0.630414068698883
0.705393016338348
0.486930191516876
0.730678021907806
0.282583236694336
0.797681510448456
0.672960102558136
0.056505605578423
-0.077589884400368
-0.274141728878021
-0.366816699504852
0.147121623158455
0.610924422740936
0.868270039558411
-0.443391501903534
0.731893420219421
-0.389164865016937
0.014117017388344
-0.331355154514313
-0.393684029579163
-0.400385558605194
0.516842663288116
-0.177094891667366
0.532380998134613
-0.419587433338165
0.2298574000597
0.288230121135712
-0.369918584823608
0.449639916419983
0.389954388141632
-0.44349616765976
0.442821979522705
0.342304050922394
0.440803289413452
0.900014996528626
-0.099380686879158
0.719873070716858
0.49261862039566
0.030411198735237
0.194067120552063
-0.129243209958076
-0.63409548997879
0.794615864753723
0.925221621990204
0.131367862224579
-0.580743253231049
-0.453728437423706
0.739123106002808
-0.320569396018982
0.127928614616394
0.218796953558922
-0.080183014273644
-0.301178991794586
0.136492326855659
-0.113276794552803
0.383659958839417
0.222695082426071
-0.381637752056122
-0.005289599299431
0.520739197731018
0.780689299106598
0.754579961299896
0.777632176876068
0.409521996974945
0.380473971366882
0.309853434562683
0.294853180646896
0.858957052230835
-0.504942238330841
-0.101412162184715
-0.299593091011047
0.821477055549622
0.04688435792923
0.231941416859627
0.413916766643524
0.644845485687256
-0.068592175841332
0.680981695652008
0.812862634658814
-0.364208281040192
0.297442972660065
0.622236847877502
-0.458587646484375
0.02606038749218
-0.218646422028542
-0.274893343448639
-0.615715563297272
-0.581023335456848
0.130911886692047
-0.215751931071281
0.184167101979256
0.599263846874237
-0.150868967175484
0.548633396625519
0.488042891025543
-0.433625757694244
0.613832890987396
0.299678951501846
-0.026335015892983
0.921150803565979
0.067879945039749
-0.233402952551842
0.613461196422577
-0.595520675182343
0.592533826828003
0.082462288439274
-0.629585683345795
0.595485150814056
0.022707745432854
0.115368753671646
-0.249848082661629
0.40948760509491
0.06222777068615
-0.586626827716827
0.306416034698486
-0.260287404060364
0.125844225287437
0.928576350212097
0.907339513301849
0.614931046962738
0.247684076428413
0.162473872303963
0.433984935283661
0.803364634513855
-0.593873202800751
0.842272460460663
0.565395832061768
-0.405043542385101
0.701142013072968
0.300080567598343
-0.123100683093071
0.810583591461182
0.06235121190548
0.495277464389801
-0.004527896642685
0.57734739780426
-0.284783482551575
-0.14969776570797
-0.420173108577728
-0.408395826816559
-0.151026949286461
0.30239349603653
0.380696415901184
-0.456818819046021
0.79521507024765
0.660717010498047
0.904184401035309
0.056674763560295
-0.160033866763115
0.235592901706696
0.812936305999756
0.90221244096756
0.670319497585297
0.611452400684357
0.090772621333599
0.478639125823975
-0.374700665473938
-0.605593800544739
-0.434790730476379
-0.292570173740387
-0.620556592941284
0.495140969753265
0.76400500535965
-0.627626538276672
0.533845663070679
-0.372413814067841
-0.530541598796845
0.024406507611275
0.008662149310112
0.594865024089813
-0.189660623669624
0.794535040855408
-0.099613860249519
0.905570507049561
0.73715603351593
-0.422069787979126
0.553194224834442
0.133561015129089
-0.474016189575195
0.642754197120667
0.096034653484821
0.190153792500496
-0.268406987190247
-0.168378755450249
0.282883197069168
0.374553382396698
0.095877900719643
-0.547847986221314
0.081195808947086
0.111048698425293
0.822116851806641
0.078239426016808
-0.116709545254707
0.221947133541107
-0.093901142477989
0.57579380273819
0.562931835651398
0.219652473926544
0.690116882324219
-0.49173367023468
-0.003674507141113
0.462575554847717
-0.325275599956512
0.136705532670021
0.586370408535004
0.058743864297867
-0.305835723876953
0.932192444801331
-0.279971957206726
-0.398875713348389
-0.374397993087769
0.538783669471741
0.560821890830994
0.040086627006531
0.417364716529846
-0.299798429012299
0.067714765667915
0.869780957698822
0.392751276493073
-0.084012940526009
0.438296556472778
0.579980492591858
-0.122836574912071
0.694096624851227
-0.454176068305969
-0.159171089529991
-0.124995425343513
-0.206502363085747
-0.288481056690216
0.878531754016876
0.023952469229698
0.612052917480469
-0.305372834205627
0.037760004401207
-0.048362150788307
0.076151497662068
0.689442455768585
0.759112119674683
0.140014067292213
-0.237865254282951
0.621514737606049
0.708567678928375
0.818618714809418
0.045101314783096
0.015930384397507
-0.611152112483978
0.467754721641541
-0.448704242706299
0.33766096830368
0.228998482227325
-0.552989900112152
-0.029723078012467
0.242617934942245
0.314528346061707
0.420513898134232
0.686760544776917
-0.365898430347443
0.657997965812683
0.517439246177673
-0.432186186313629
-0.05108317732811
0.089313343167305
-0.452247321605682
-0.187892273068428
0.433443367481232
0.058669403195381
-0.603202104568481
-0.142269238829613
0.336815655231476
0.463967263698578
0.023511543869972
-0.295883119106293
0.134881764650345
0.872007310390472
0.739473521709442
-0.247465625405312
0.678212940692902
-0.435826897621155
-0.291556894779205
-0.316011309623718
-0.169549360871315
0.285394430160522
0.071095213294029
0.877503395080566
-0.297170281410217
0.392261564731598
-0.633468866348267
-0.084682330489159
0.923322916030884
-0.454224050045013
0.704446911811829
0.141561150550842
0.350721448659897
0.786504983901978
0.075012400746346
0.226954743266106
0.141456514596939
-0.560644745826721
0.333594977855682
0.885792255401611
-0.117470845580101
0.86327052116394
0.420475900173187
0.547225117683411
-0.289356291294098
-0.17043037712574
0.932354509830475
0.009796738624573
-0.040613606572151
0.462344408035278
0.715804755687714
0.306385576725006
-0.16251428425312
-0.5813969373703
0.760361552238464
-0.308439135551453
-0.167271360754967
-0.585034668445587
0.516308069229126
-0.347140491008759
-0.104440316557884
0.183635070919991
0.41377180814743
0.845583498477936
0.651788890361786
-0.510849237442017
0.482467949390411
-0.536198556423187
0.1810063123703
0.232931345701218
-0.588762283325195
0.186352998018265
0.295626163482666
0.309784024953842
-0.448246479034424
-0.420149683952332
0.670386850833893
-0.171059593558311
0.341182917356491
-0.40498286485672
-0.346750676631927
-0.343487977981567
0.242148131132126
0.04751393198967
-0.436537027359009
-0.096647754311562
-0.421058535575867
-0.313259303569794
0.833121180534363
-0.48309999704361
-0.578924536705017
-0.621505558490753
0.127967417240143
-0.168777510523796
-0.216044649481773
0.901312530040741
-0.242227658629417
0.892074346542358
0.483339726924896
-0.249685004353523
0.036957144737244
0.342048615217209
-0.054760709404945
0.510528564453125
0.916534602642059
-0.458924174308777
0.512318849563599
0.261167705059052
0.308300137519836
0.655256748199463
0.563033282756805
-0.456543147563934
0.598105132579803
0.559825360774994
0.687092185020447
0.128250181674957
-0.274982452392578
0.271589010953903
0.294974207878113
-0.567352831363678
-0.103283956646919
-0.089036718010902
-0.069769635796547
0.779235780239105
0.459880292415619
0.300484538078308
-0.543500542640686
-0.566804826259613
0.736805558204651
0.754978179931641
0.887646615505219
-0.515790581703186
0.483503341674805
0.604527771472931
0.204288154840469
0.769194304943085
0.057693526148796
0.702654421329498
-0.038396701216698
0.249874770641327
-0.321867108345032
-0.613639712333679
-0.43619030714035
0.838651239871979
0.733637928962708
-0.255901098251343
0.565696477890015
-0.123908832669258
0.573705554008484
-0.291496992111206
0.124440975487232
0.539206922054291
-0.559113383293152
-0.174096807837486
0.429739624261856
0.422383487224579
0.661379396915436
-0.171933010220528
0.269755899906158
0.760643362998962
0.388227820396423
0.831121265888214
0.734493255615234
-0.415686428546906
-0.304131686687469
0.3693667948246
0.895220220088959
0.673036336898804
0.595789968967438
0.711637318134308
0.278557121753693
-0.36198103427887
0.435490548610687
-0.092917427420616
0.048935607075691
0.233494758605957
0.119606122374535
0.872866332530975
0.018426507711411
0.684278964996338
0.379292905330658
0.745678126811981
-0.347954273223877
-0.168810829520226
0.317755997180939
0.937680244445801
0.709564208984375
0.924437880516052
-0.18365515768528
0.398902535438538
0.57747483253479
-0.532478392124176
0.076741322875023
-0.452609121799469
-0.612032651901245
-0.562253057956696
-0.608524560928345
-0.228844299912453
0.22813455760479
-0.035131514072418
0.165580585598946
-0.47008490562439
-0.153388246893883
0.520488619804382
0.118793696165085
0.580398440361023
0.71025413274765
0.929311454296112
-0.125188633799553
0.03389535844326
-0.059255376458168
-0.430349230766296
0.566756069660187
0.216500863432884
-0.612958550453186
0.778753578662872
0.281787306070328
-0.599511206150055
-0.055611535906792
-0.281096458435059
0.43573784828186
-0.312776446342468
0.747283816337585
0.245135262608528
-0.503033757209778
-0.239189371466637
-0.567672431468964
-0.289416015148163
0.352050364017487
-0.577318251132965
0.087439022958279
-0.114780560135841
-0.610430181026459
0.246594280004501
0.53919917345047
0.58953469991684
0.246878504753113
0.71391636133194
0.575813829898834
-0.595618605613709
-0.096929833292961
0.074339874088764
0.387126922607422
-0.441324353218079
0.381175220012665
-0.029068976640701
0.040341928601265
0.284523338079453
0.520039737224579
-0.152815982699394
-0.05168516933918
0.117094948887825
-0.513044059276581
-0.391889274120331
-0.324881076812744
-0.372125744819641
-0.392899334430695
0.310616791248322
-0.063121005892754
0.366468787193298
0.003400713205338
0.127803802490234
0.556118726730347
-0.558093726634979
-0.551014959812164
0.827862143516541
0.463554859161377
0.145405039191246
0.669918298721314
0.870157241821289
0.880863904953003
0.054522141814232
-0.453591585159302
0.698720872402191
0.632809937000275
0.725695788860321
-0.174234464764595
0.462703347206116
0.110739469528198
0.806125521659851
-0.346330344676971
-0.097885593771935
0.846177935600281
0.075420573353767
-0.157265171408653
0.100793473422527
-0.367319166660309
-0.480308711528778
-0.127939507365227
0.614201128482819
-0.545746207237244
0.532275021076202
0.588761985301971
-0.278757333755493
-0.626578450202942
-0.076751008629799
0.428605794906616
0.352196455001831
-0.331817984580994
0.3481205701828
0.410765886306763
0.6491419672966
0.651289761066437
0.364786446094513
0.843909800052643
-0.498425126075745
0.285023033618927
0.790713250637054
-0.322429358959198
-0.226743564009666
-0.004479095339775
0.560843169689178
-0.042765378952026
-0.600811660289764
-0.533814549446106
-0.341496706008911
-0.436156928539276
0.264509201049805
-0.247258111834526
-0.033761963248253
0.001023337244987
-0.337163209915161
-0.581072390079498
0.721135437488556
-0.061521038413048
-0.020774900913239
-0.016271635890007
0.215809836983681
0.023043036460877
0.473020076751709
-0.549749851226807
-0.560518860816956
-0.444047510623932
-0.261954009532928
-0.490413844585419
0.60267436504364
0.353807061910629
0.171075999736786
0.385214507579803
-0.233103528618813
-0.55577164888382
-0.624260067939758
0.235446497797966
-0.031698733568192
0.281224429607391
-0.418854892253876
0.102737955749035
0.168354734778404
0.874487400054932
0.141694009304047
-0.005648404359818
0.234297648072243
0.70387989282608
0.004376947879791
-0.352717459201813
0.383120000362396
-0.34563159942627
0.825670182704926
0.796746075153351
-0.514663338661194
-0.093181595206261
0.053357392549515
0.916675627231598
-0.385174155235291
-0.518636465072632
-0.424197912216187
0.201219245791435
0.773879706859589
-0.106248572468758
0.394137442111969
0.768604338169098
-0.40664267539978
-0.25410133600235
0.204028829932213
-0.098114594817162
0.470223426818848
-0.359981298446655
-0.335428833961487
0.080792725086212
0.761062443256378
0.419969797134399
-0.137846663594246
0.403136968612671
0.8935427069664
-0.430970788002014
0.13419297337532
0.726108312606812
0.752680718898773
0.346473455429077
-0.327406585216522
0.788973748683929
0.590958118438721
0.844554960727692
-0.028084099292755
0.668071329593658
-0.495585858821869
0.131199926137924
0.815007448196411
-0.622496724128723
-0.141213968396187
0.221404656767845
-0.251589298248291
0.81274139881134
0.017970114946365
0.813151359558106
0.280144810676575
0.486888647079468
0.933229088783264
-0.062123000621796
0.751315474510193
-0.397739112377167
0.108136966824532
0.583043575286865
0.677454233169556
-0.193933889269829
0.884017050266266
-0.177148953080177
0.922237277030945
0.575467944145203
0.664435803890228
0.212703675031662
0.761293768882751
0.51649421453476
0.062634378671646
0.13523742556572
-0.631971180438995
-0.124941304326057
0.389685392379761
0.091087326407433
0.628165483474731
0.573736906051636
-0.271240472793579
-0.217029914259911
0.009107753634453
0.915698647499085
-0.26129549741745
0.208495199680328
0.284150898456573
0.590745031833649
0.245342329144478
-0.031195536255837
-0.479803919792175
-0.030402660369873
0.293004542589188
-0.433849692344666
-0.551160871982574
0.49443906545639
0.827397346496582
0.775965869426727
-0.249641105532646
0.475491583347321
-0.107594832777977
0.105193883180618
0.225198447704315
-0.239981606602669
0.443863093852997
0.125299274921417
0.095904156565666
0.584862649440765
-0.493437051773071
-0.124338433146477
0.110019132494926
0.694149434566498
0.579922497272491
-0.259222269058228
-0.437245845794678
-0.168903902173042
0.675583720207214
0.211121335625648
-0.314512968063354
0.518273234367371
0.829795718193054
-0.242081865668297
0.658743321895599
0.673371195793152
-0.554601967334747
-0.124792978167534
0.603642702102661
0.865452408790588
-0.331053018569946
0.05350849032402
-0.55212664604187
0.8390251994133
0.574546754360199
-0.37054568529129
-0.229419872164726
0.3030806183815
0.893608391284943
0.848419427871704
0.48873245716095
-0.357363760471344
-0.432338297367096
0.908251881599426
-0.273717164993286
-0.18848429620266
-0.427318096160889
-0.487042784690857
0.935692071914673
-0.563296735286713
-0.534308254718781
0.639031708240509
0.477394998073578
0.199307769536972
-0.069814488291741
-0.094541326165199
0.933388233184814
0.730591773986816
-0.409879207611084
-0.44240140914917
-0.566233277320862
0.860811471939087
-0.12929730117321
0.620424211025238
0.809009850025177
0.279020845890045
-0.168437704443932
-0.604677617549896
0.230409547686577
0.197436556220055
0.041908413171768
0.494730353355408
0.143996700644493
-0.153887316584587
0.456886470317841
-0.247859910130501
0.722240447998047
0.289891391992569
-0.003934741020203
-0.199348405003548
0.342656224966049
0.002301767468452
0.212249785661697
0.603968620300293
0.898853302001953
-0.168330743908882
0.674666464328766
0.481027543544769
0.849931240081787
0.143946543335915
0.742753386497498
0.794163644313812
-0.547082304954529
0.912865579128265
0.332674503326416
0.129835873842239
0.132958248257637
0.043760403990746
0.923090159893036
0.439158439636231
0.849202811717987
0.672518372535706
-0.288591086864471
0.385037690401077
0.251833856105804
0.031099021434784
0.624808490276337
0.422168850898743
0.550995349884033
-0.006147146224976
-0.374157428741455
0.562077045440674
-0.53142261505127
0.448118567466736
-0.362300336360931
-0.33418732881546
0.548286914825439
-0.162384048104286
-0.601649105548859
0.427145004272461
-0.014980435371399
0.2250155210495
0.300001829862595
0.609797239303589
-0.244313016533852
-0.434235215187073
0.017041698098183
0.411976844072342
0.115586087107658
0.850018560886383
-0.350926399230957
0.653126955032349
0.286153823137283
0.278387457132339
0.906489312648773
0.814570367336273
0.211534410715103
-0.148148283362389
0.116604268550873
0.510504543781281
0.836184799671173
0.840401113033295
0.240840345621109
0.145430520176888
0.644374430179596
0.924142181873322
-0.088698282837868
0.400003433227539
-0.367450714111328
0.371790021657944
-0.357633173465729
0.700157165527344
-0.362683713436127
-0.36025857925415
0.766383051872253
-0.410029113292694
-0.503129720687866
0.927262723445892
0.172474935650826
0.832858145236969
-0.556060791015625
0.450560986995697
0.809469342231751
0.63778567314148
0.305231541395187
0.690506100654602
0.604886293411255
0.609330117702484
-0.127249345183373
-0.134591236710548
-0.444338858127594
0.23413173854351
-0.230588212609291
0.71992039680481
-0.49531626701355
-0.121493861079216
-0.029516741633415
-0.369653403759003
0.579452693462372
0.859214186668396
0.595601677894592
0.88430118560791
-0.468177258968353
-0.034651204943657
0.726676344871521
0.160046949982643
0.044027075171471
-0.468548893928528
-0.01605036854744
-0.60765016078949
0.087535813450813
0.445650160312653
-0.597814381122589
-0.569727063179016
-0.428100049495697
0.433369636535645
0.303337246179581
-0.247250452637672
0.00872640311718
-0.337623059749603
0.850590825080872
-0.404373407363892
0.93282163143158
0.516421735286713
0.651764869689941
0.74817031621933
0.883406102657318
0.141683235764503
0.829311311244965
-0.079365238547325
-0.319312989711761
0.728125631809235
-0.620701193809509
-0.273887872695923
-0.281084954738617
0.746406137943268
0.495642840862274
-0.54806262254715
-0.135070875287056
0.117195278406143
-0.075504884123802
-0.551878929138184
0.858780324459076
0.705741345882416
0.399046242237091
-0.597757637500763
0.763609170913696
0.852803766727448
0.300870567560196
-0.394944965839386
-0.042056038975716
0.127350747585297
-0.468990087509155
0.151597484946251
0.876506686210632
0.536853969097137
0.44397634267807
-0.046544060111046
0.937219858169556
0.004286646842957
0.655956208705902
-0.519373595714569
0.873341381549835
0.225145101547241
-0.364158034324646
0.032402709126473
-0.007658734917641
0.079081438481808
-0.213893249630928
0.096019759774208
0.421642482280731
-0.29805600643158
0.297527998685837
0.619369328022003
-0.273686945438385
0.006377071142197
0.408295094966888
0.538804292678833
0.216836079955101
-0.240362152457237
0.757447063922882
0.761543214321137
0.540347099304199
0.070993706583977
-0.227549090981483
0.597264647483826
-0.022543609142304
-0.553172767162323
-0.167090520262718
0.881837069988251
-0.212986931204796
0.317874491214752
0.92908376455307
-0.405309319496155
0.580034792423248
0.754398763179779
-0.448389708995819
-0.566095650196075
-0.019653275609017
0.862080991268158
-0.009883999824524
0.392004579305649
-0.606965899467468
0.554866194725037
-0.494298338890076
-0.001196265220642
0.518077254295349
-0.020925998687744
0.079074583947659
-0.394389390945435
0.356656193733215
0.22347417473793
-0.403847277164459
0.422781705856323
-0.352948009967804
-0.473136126995087
-0.547141671180725
0.899937391281128
0.669870793819428
-0.42501699924469
0.269493371248245
-0.08392034471035
0.709881365299225
0.760383725166321
0.689948081970215
0.023340478539467
0.067489996552467
-0.064326509833336
0.053755566477776
0.654652893543243
-0.508812606334686
-0.625956058502197
-0.600540101528168
0.510462880134583
0.268460124731064
0.643066048622131
0.788824319839478
-0.585659921169281
-0.38659256696701
-0.081147894263268
0.814050197601318
0.925584137439728
0.760633230209351
0.223148077726364
-0.07542185485363
-0.00678376853466
-0.430758118629456
0.909948885440826
0.294572740793228
-0.056425184011459
0.914823830127716
-0.211471661925316
0.018045544624329
0.624225854873657
0.932226240634918
-0.221776857972145
-0.616057872772217
-0.115531846880913
0.005825281143188
0.771149754524231
0.741918444633484
0.095991164445877
0.464206516742706
0.17829367518425
-0.210913553833961
0.385647237300873
-0.602385222911835
0.149715706706047
0.842445433139801
0.341741681098938
0.633448243141174
0.538796782493591
0.615366816520691
0.010634258389473
0.595727920532227
0.445101916790009
0.430521726608276
-0.620673835277557
0.840668439865112
0.307634860277176
0.403391093015671
0.446521043777466
0.837369501590729
-0.396150529384613
0.392397969961166
0.573291063308716
0.923832595348358
0.919749736785889
0.178853139281273
0.890158772468567
0.528856694698334
0.658408403396606
0.546362519264221
0.568023025989533
-0.532595753669739
-0.623140811920166
0.199247986078262
-0.087790235877037
0.701862752437592
0.090494580566883
0.628746032714844
0.806708991527557
0.711617529392242
0.043571084737778
-0.477664411067963
-0.257325947284698
0.361479640007019
-0.395587921142578
0.029321298003197
-0.493745446205139
0.737861931324005
0.380419909954071
0.864999055862427
-0.519620358943939
-0.134665504097939
-0.210142061114311
0.305944263935089
-0.547141194343567
-0.223940178751945
-0.122262820601463
0.276895850896835
-0.220410779118538
-0.299681842327118
0.323005616664886
0.308914184570312
-0.564430117607117
0.563430964946747
0.839918255805969
0.372167646884918
-0.436222553253174
0.139647245407105
0.267770886421204
0.577779769897461
0.142754718661308
-0.001945793628693
0.498569428920746
-0.251311421394348
0.763982057571411
-0.10163576900959
-0.240375474095345
0.90006560087204
-0.607544779777527
-0.162190422415733
0.433663696050644
-0.420526206493378
0.087864235043526
-0.510681331157684
-0.368419408798218
0.682616651058197
-0.2961585521698
0.015525132417679
0.079371273517609
-0.199040696024895
0.757979333400726
-0.262152969837189
-0.476555824279785
0.91727751493454
0.428393185138702
-0.186170622706413
-0.315574586391449
0.178915843367577
0.632408142089844
0.859497427940369
-0.472358405590057
0.619333267211914
-0.406875610351563
0.535267353057861
-0.023950561881065
0.345037698745728
-0.096674546599388
-0.553223192691803
0.664961755275726
0.141326010227203
-0.583002686500549
0.21439017355442
-0.067924305796623
0.092054769396782
-0.144973620772362
0.13997095823288
0.30623272061348
0.613786458969116
-0.094303473830223
-0.548274636268616
0.61080127954483
0.586977422237396
0.504244983196259
0.842405915260315
0.539592921733856
-0.629180371761322
0.763886153697968
-0.462256908416748
0.210766077041626
0.531152486801147
0.869018495082855
-0.256789803504944
0.880477011203766
0.278672754764557
0.278723210096359
-0.272007644176483
-0.358644664287567
-0.112179085612297
-0.275579750537872
-0.630044043064117
0.790211200714111
0.280403614044189
0.653022229671478
-0.494652092456818
0.203862011432648
0.437229812145233
-0.464835166931152
0.122508831322193
0.171648189425468
0.551605999469757
0.151066049933434
-0.15994293987751
0.198465138673782
-0.461448490619659
0.298389792442322
-0.142492577433586
0.061936974525452
0.103622496128082
0.338785827159882
0.901179492473602
-0.293280363082886
0.885276794433594
0.25918909907341
-0.37321150302887
-0.138844087719917
-0.185462102293968
-0.462287724018097
-0.438116073608398
0.654747724533081
0.137776046991348
0.258124172687531
0.486502110958099
-0.367731809616089
0.788685142993927
0.760630548000336
0.908911108970642
0.650120675563812
0.342838078737259
0.18968003988266
0.397861957550049
-0.180243447422981
0.399171710014343
0.527926921844482
0.349377155303955
0.032930806279183
0.139624506235123
-0.545165657997131
0.01227068901062
0.881610333919525
0.616173326969147
0.572344422340393
0.6368088722229
0.314485549926758
-0.166698560118675
0.264124393463135
0.867932021617889
-0.020874857902527
0.087035909295082
0.844199895858765
-0.26056706905365
-0.095378503203392
0.248141005635262
0.150521486997604
-0.558135390281677
-0.216214999556541
0.325964987277985
0.107539683580399
-0.432111620903015
0.15328074991703
-0.303130269050598
0.135091245174408
-0.577352583408356
0.402993261814117
0.804423868656158
0.170275509357452
0.60837584733963
0.224605664610863
-0.476468682289124
0.392995357513428
-0.148261591792107
0.912948727607727
-0.195077702403069
0.131233841180801
-0.238656774163246
-0.011251583695412
-0.056690886616707
0.442419946193695
-0.430135250091553
0.266151309013367
0.521928191184998
0.508944451808929
0.621324956417084
0.895286679267883
-0.601349353790283
0.411904513835907
0.790117621421814
0.406730115413666
0.54443883895874
-0.229976639151573
-0.238939926028252
0.813182890415192
0.601525902748108
0.664076149463654
-0.409487307071686
-0.287309527397156
0.757522702217102
0.225770086050034
-0.554385244846344
0.204564690589905
-0.015287131071091
-0.462519824504852
0.884578824043274
0.691796481609345
-0.575763583183289
0.14501117169857
-0.185301169753075
0.243830516934395
0.566494762897491
0.124791540205479
0.317535161972046
0.402310848236084
0.2108244150877
0.650933921337128
-0.579729735851288
0.664206326007843
0.174962013959885
0.013778999447823
-0.468547105789185
0.933035910129547
0.188999027013779
0.394388198852539
-0.459218680858612
0.509864330291748
0.863559544086456
0.200821369886398
0.674948632717133
-0.630483150482178
-0.043372869491577
0.597085177898407
-0.195906355977058
0.822219550609589
0.803204715251923
0.56482595205307
0.268817365169525
-0.022688999772072
0.144744083285332
0.671151697635651
-0.568051755428314
-0.427869319915772
0.507195830345154
-0.066061154007912
0.721735954284668
0.194708406925201
-0.54140841960907
0.244117423892021
-0.086432293057442
0.738810300827026
0.816825211048126
0.297447621822357
0.52998548746109
-0.204876348376274
0.10532046854496
-0.23038287460804
-0.028320997953415
-0.580773532390595
-0.239441946148872
0.895033359527588
0.575286448001862
-0.368110656738281
0.567351639270783
0.726363360881805
-0.371796905994415
-0.350062131881714
-0.630176484584808
-0.291555941104889
-0.243079647421837
0.810561120510101
0.728587865829468
0.433351933956146
0.909804284572601
0.809408307075501
-0.000376373529434
-0.141870245337486
0.434672951698303
-0.60381942987442
-0.317481577396393
0.042703792452812
-0.101128622889519
-0.489464044570923
-0.25499016046524
0.594094276428223
0.788277685642242
0.512900531291962
0.81513774394989
0.286854147911072
-0.168179228901863
0.176019802689552
0.322901606559753
0.828933000564575
-0.6168612241745
0.92965042591095
-0.248671755194664
-0.409178137779236
0.675182282924652
0.008036851882935
0.93389356136322
0.366371273994446
0.407606929540634
-0.309598088264465
-0.420710146427155
-0.389150083065033
0.397954881191254
0.414841532707214
-0.56656014919281
-0.073219463229179
-0.232079073786736
0.271022379398346
-0.252427041530609
0.484119176864624
0.500324130058289
-0.47199684381485
-0.271116495132446
-0.144749090075493
0.20744925737381
-0.491013944149017
-0.410480260848999
0.825731337070465
-0.121788784861565
0.491393327713013
0.101863391697407
-0.250374257564545
0.538760244846344
0.763425946235657
0.423279285430908
-0.038253888487816
0.373562395572662
-0.371340930461884
-0.169214650988579
0.19245508313179
-0.36191862821579
-0.332693338394165
-0.179761096835136
0.430731356143951
-0.145829364657402
-0.582580983638763
0.808859288692474
0.134729698300362
0.773372173309326
0.10610019415617
0.931671798229218
0.313886523246765
0.364908158779144
0.418348580598831
-0.564109146595001
-0.048188701272011
0.156957298517227
-0.527330458164215
-0.410356163978577
-0.546514868736267
0.33472752571106
0.138684898614883
0.100137025117874
0.119543813169003
0.791690349578857
0.31284111738205
0.885187268257141
0.775257647037506
0.165341705083847
0.87213122844696
0.491255640983582
0.903329908847809
-0.265900611877441
0.666446387767792
0.078543551266193
0.047325402498245
0.239130929112434
-0.278193771839142
0.628681778907776
0.350506901741028
-0.136552736163139
0.743527293205261
0.226094931364059
0.78913152217865
0.884223282337189
0.28629806637764
0.054491579532623
-0.425645768642426
0.46332311630249
-0.099756166338921
0.283740490674973
0.651309549808502
-0.08590005338192
-0.568867862224579
-0.436410546302795
-0.165546402335167
0.352196097373962
0.736368477344513
0.828619956970215
-0.315231204032898
0.511021435260773
-0.413407206535339
-0.277291834354401
0.128379121422768
-0.563159465789795
0.936722934246063
-0.3638955950737
0.453104913234711
0.220389142632484
-0.349883079528809
-0.426086366176605
0.522306501865387
0.396488875150681
-0.553509294986725
0.223191753029823
0.872661530971527
0.423202097415924
0.659586787223816
-0.029267698526383
0.129633635282516
0.8327317237854
0.468977689743042
-0.431264400482178
0.528147757053375
0.897010326385498
0.325107872486114
-0.289125263690948
0.568308115005493
0.775331616401672
0.817005753517151
-0.28949898481369
0.202143117785454
-0.605838656425476
-0.322205305099487
-0.143453255295753
-0.252130150794983
0.798115134239197
0.180401206016541
0.161039277911186
0.739598572254181
0.896272242069244
0.56224262714386
-0.615478813648224
0.80496484041214
-0.428523421287537
-0.461390435695648
0.103113800287247
0.70016485452652
-0.611610174179077
-0.336285412311554
0.670793235301971
0.513427793979645
0.261716425418854
-0.178666695952415
0.333534479141235
-0.384367167949677
0.241798043251038
-0.267963647842407
0.121408343315125
0.531647205352783
0.202779024839401
0.847718715667725
-0.135570034384727
0.52936714887619
0.726398646831512
0.411057591438293
-0.24447001516819
-0.367695510387421
-0.481604218482971
-0.276143729686737
-0.572236120700836
-0.16721610724926
-0.122731134295464
0.242035195231438
-0.426788866519928
0.322882622480392
0.558556735515595
0.766737759113312
0.222044140100479
0.068627342581749
-0.437262773513794
0.355440378189087
0.42497181892395
-0.201363399624825
-0.530644953250885
0.292538821697235
-0.538849413394928
-0.630425453186035
0.521182000637054
0.462321877479553
-0.0544263869524
0.566935360431671
0.303854823112488
-0.516559600830078
0.510991752147675
0.875320017337799
0.632868885993958
-0.40174263715744
0.736081838607788
0.491361856460571
-0.09976164996624
0.645012617111206
-0.558814942836762
0.208170354366302
0.36408144235611
-0.509502351284027
-0.567261219024658
0.598852217197418
-0.044804930686951
-0.110935911536217
0.602855443954468
0.160198628902435
0.398447930812836
0.353078246116638
0.17404493689537
-0.004718214273453
-0.45777153968811
0.239239394664764
0.606267094612122
0.260877370834351
0.937908291816711
0.528103888034821
0.394218504428864
-0.369915366172791
0.449385404586792
0.491611540317535
0.346225738525391
0.229223638772964
-0.18193544447422
0.406966537237167
-0.318025469779968
0.219512686133385
-0.60940420627594
0.805819451808929
0.135714963078499
-0.246235564351082
0.575413763523102
0.777176320552826
-0.187394812703133
-0.151716664433479
0.717889726161957
-0.218747869133949
0.551022887229919
0.670171737670898
0.604575574398041
0.882768094539642
0.929342985153198
0.779439628124237
-0.560212373733521
-0.594695210456848
0.793818295001984
0.705322325229645
0.745540261268616
-0.157568320631981
0.906773388385773
0.222246393561363
0.497925639152527
0.34077051281929
0.10498420894146
0.902007818222046
0.676540315151215
0.603586316108704
-0.105866357684135
0.000939652323723
0.75176078081131
0.763139128684998
0.407371193170548
0.278722494840622
0.371084094047546
-0.063463732600212
-0.325062274932861
-0.443291902542114
-0.220279291272163
-0.247151508927345
-0.322040677070618
-0.285516321659088
0.470495104789734
0.069431945681572
-0.191955074667931
-0.447929620742798
0.089878275990486
0.207098096609116
-0.12025086581707
0.605221688747406
-0.03440448641777
0.60965633392334
-0.33852481842041
0.502455592155457
0.724422156810761
-0.035845160484314
0.187736883759499
0.576899111270905
-0.122315064072609
-0.380419373512268
0.810151100158691
0.847379982471466
-0.476319253444672
0.909965693950653
-0.37908411026001
-0.132336929440498
-0.479148924350739
0.727277040481567
0.275332868099213
0.028019368648529
0.693465530872345
-0.487432956695557
-0.617047607898712
0.417189359664917
0.64189887046814
-0.096080169081688
-0.296597123146057
0.116024233400822
0.680078387260437
0.107693314552307
0.188830077648163
-0.492294609546661
0.272067040205002
0.68495911359787
-0.566475927829742
0.148287773132324
0.041525885462761
0.627999782562256
0.366106569766998
0.249641373753548
0.669111967086792
-0.31092894077301
0.838677763938904
0.788175642490387
-0.363249182701111
0.207737594842911
0.894982695579529
0.043419808149338
-0.278530061244965
0.921346843242645
0.651437699794769
0.922797501087189
0.45222669839859
0.300132662057877
0.921687424182892
0.681641399860382
0.70895516872406
0.358297646045685
0.585491180419922
0.062004163861275
0.539802253246307
0.612636506557465
-0.518677890300751
-0.57404887676239
-0.186885699629784
-0.02965547144413
0.629875242710114
0.501158177852631
0.178389310836792
0.782635271549225
-0.395132660865784
-0.162144318223
0.829188168048859
0.291599035263062
0.28979367017746
0.18061400949955
0.221888795495033
-0.469946682453156
-0.349214851856232
0.273994088172913
-0.468510389328003
0.646451950073242
0.021865352988243
0.740855872631073
0.863564252853394
0.142372399568558
0.584860742092133
-0.208571091294289
-0.004246115684509
-0.568209111690521
-0.478284776210785
0.394126534461975
0.253724753856659
0.370948433876038
-0.026149243116379
0.569301068782806
-0.536176741123199
0.229439839720726
0.255672365427017
-0.126415476202965
0.354419887065887
-0.096058055758476
0.539461255073547
0.669187843799591
0.533498525619507
-0.234274163842201
0.321107745170593
0.693232893943787
-0.578540623188019
0.154471397399902
0.855215787887573
-0.30256325006485
-0.271432459354401
0.334371387958527
0.633396863937378
0.260484337806702
0.668482601642609
0.746499061584473
-0.500560224056244
0.608861863613129
-0.105351135134697
0.401971250772476
0.00071257352829
-0.609186232089996
0.242571398615837
0.448307573795319
-0.125791743397713
-0.24635274708271
0.461625993251801
0.754909873008728
-0.04086734354496
0.678083479404449
-0.482774674892426
0.271906167268753
-0.237525537610054
-0.382902562618256
-0.182013019919395
0.467628419399262
0.821473002433777
0.616790235042572
-0.588564991950989
0.150834426283836
0.722036302089691
0.749090075492859
-0.008613049983978
-0.119306579232216
0.747070789337158
0.803551852703095
-0.199063077569008
0.279269635677338
0.67031466960907
0.87803989648819
-0.344064891338348
0.045864194631577
0.59384673833847
0.507555365562439
-0.300991237163544
0.854724228382111
0.548935830593109
0.478286325931549
-0.450611770153046
0.554349541664124
-0.500163078308106
-0.008395135402679
-0.374143183231354
-0.552375972270966
0.145252391695976
0.264019697904587
0.107312381267548
-0.438635230064392
0.481592893600464
0.269257634878159
-0.21711377799511
0.650618493556976
0.896776854991913
-0.496061205863953
0.474866449832916
0.765942513942719
0.687020063400269
0.664031445980072
0.856943607330322
-0.25684916973114
0.590979397296906
-0.107252642512321
0.777395367622376
0.859993875026703
0.887052893638611
-0.601560533046722
-0.633595824241638
0.150837570428848
0.084930561482906
-0.436324179172516
0.210773408412933
0.75727903842926
-0.523129820823669
-0.444997072219849
-0.138384774327278
-0.495479643344879
0.576545715332031
-0.345587611198425
-0.285700559616089
0.544919908046722
0.686432242393494
0.59193229675293
-0.442093253135681
0.42756199836731
0.734093248844147
0.428018867969513
0.712141513824463
-0.300500094890594
0.63839852809906
0.212341964244843
-0.63438880443573
0.085690289735794
0.68747466802597
0.074934020638466
0.645016610622406
0.571136593818665
-0.541541874408722
0.676136791706085
0.551206529140472
-0.517165064811707
-0.480551958084106
0.609034597873688
0.399091899394989
0.701176404953003
0.599774658679962
0.492320418357849
-0.552971065044403
-0.572829008102417
0.409596621990204
0.748486578464508
0.610516011714935
0.345212578773499
-0.607397139072418
0.135442599654198
0.851118683815002
-0.42520272731781
-0.375775098800659
0.733161509037018
-0.595874130725861
0.066797874867916
0.852683365345001
-0.131298765540123
0.89704293012619
-0.022007495164871
-0.625726044178009
-0.173578634858131
-0.031929939985275
0.78188955783844
0.817158401012421
0.223273724317551
0.76750636100769
0.600189924240112
0.023562103509903
-0.016285687685013
0.613387525081635
0.113583594560623
-0.505551278591156
-0.054386794567108
0.713083207607269
0.558824896812439
0.582257449626923
0.486634135246277
0.579115092754364
0.483492195606232
0.323860049247742
-0.350447833538055
0.589159369468689
0.230638280510902
-0.630955994129181
0.299891233444214
0.65035492181778
0.278504490852356
-0.130213215947151
0.318330883979797
-0.16293166577816
0.513887524604797
0.147435545921326
-0.132881715893745
-0.310980796813965
0.130208194255829
0.204663842916489
0.554816961288452
0.536293506622314
-0.520463526248932
-0.451554596424103
-0.176418825984001
-0.069513514637947
-0.14319483935833
0.611506104469299
0.248182892799377
-0.387156069278717
-0.342841148376465
-0.430409550666809
0.691831350326538
0.923792719841003
-0.516749322414398
0.114904128015041
-0.33140242099762
0.87580931186676
0.820910155773163
-0.509861409664154
-0.018842548131943
0.097016990184784
-0.327254772186279
0.514435112476349
-0.441365957260132
0.427079647779465
-0.167094603180885
0.482324361801147
-0.23154915869236
-0.464205741882324
0.361440092325211
-0.385492026805878
-0.433715641498566
0.852392017841339
0.637299299240112
-0.540946006774902
-0.46456640958786
0.29190668463707
-0.142194166779518
0.654156088829041
-0.235093042254448
0.622030735015869
0.489889204502106
0.445298314094543
0.506961166858673
0.137376889586449
-0.491262853145599
0.855222404003143
0.741631388664246
0.786160290241241
-0.355362951755524
-0.526226162910461
-0.252067804336548
-0.533516466617584
-0.065086856484413
0.208430409431458
0.576608538627625
0.044570460915566
0.546164929866791
-0.131231173872948
-0.054143846035004
0.025361612439156
0.072584874927998
-0.27749115228653
-0.147809728980064
0.28644123673439
0.570373713970184
-0.489014506340027
0.055365145206452
0.748557269573212
0.228486970067024
0.352181255817413
0.868191301822662
-0.530592501163483
-0.504387974739075
0.564898490905762
0.401420921087265
0.312604367733002
0.475538849830627
0.420821398496628
0.527086973190308
-0.578684210777283
0.765206158161163
-0.331864833831787
0.201447978615761
-0.172454640269279
0.318395674228668
-0.147974267601967
-0.159274384379387
0.085956007242203
-0.498860895633698
-0.526238203048706
0.379252791404724
0.617299735546112
0.902621269226074
0.913827896118164
0.027322947978973
0.730899453163147
0.598794102668762
-0.312980651855469
-0.627207636833191
0.256695598363876
0.239833950996399
0.460193455219269
-0.055998966097832
0.220589250326157
-0.186223104596138
0.766411542892456
0.209390088915825
-0.054325461387634
0.719496309757233
0.601824700832367
-0.368684113025665
0.775484979152679
0.26363417506218
-0.064937010407448
-0.371235013008118
0.771495938301086
0.097160428762436
0.284131556749344
-0.48575222492218
0.153973653912544
0.077687993645668
0.243907123804092
-0.368857800960541
-0.549244105815887
-0.373248636722565
-0.608662247657776
-0.591057538986206
0.725423753261566
-0.320304989814758
0.49139142036438
0.479227006435394
0.149755299091339
0.797237157821655
0.529987514019012
0.498720109462738
0.734284818172455
0.518923103809357
0.533884167671204
-0.211851224303246
-0.502085208892822
0.666459798812866
-0.560548603534699
0.368116497993469
0.674206495285034
-0.140092954039574
0.632704257965088
0.477799713611603
0.869777798652649
-0.15040497481823
0.571705639362335
0.070234373211861
0.54250305891037
0.467975974082947
-0.286573946475983
0.905077397823334
-0.006995022296906
0.331672221422195
0.687557876110077
0.681024312973022
0.083261199295521
0.475492000579834
0.513434112071991
0.032978221774101
-0.085768386721611
0.23019602894783
-0.389149904251099
0.319963902235031
-0.480656921863556
0.813858926296234
-0.264122605323791
0.25315934419632
-0.097324088215828
-0.055684059858322
0.426220953464508
0.842788219451904
0.49718701839447
0.574458837509155
0.020545557141304
0.468768835067749
-0.234385445713997
0.928339719772339
0.233407765626907
0.541585564613342
0.701231062412262
-0.456852555274963
0.367448002099991
-0.130267813801765
0.057471483945847
-0.116572424769402
0.118623591959476
-0.377233564853668
-0.185617253184319
0.925987362861633
-0.105572566390038
0.363716125488281
-0.324486136436462
-0.188153341412544
-0.303778052330017
0.367541074752808
0.56436961889267
-0.001920327544212
-0.556541383266449
0.502285242080689
-0.032915815711022
0.175728023052216
0.9238241314888
-0.305199801921844
-0.249396100640297
-0.34470009803772
0.242216497659683
0.515130400657654
0.878776073455811
-0.262688636779785
0.466476500034332
0.795411825180054
0.231395348906517
0.236047685146332
-0.413630962371826
-0.028842642903328
0.516919672489166
0.935878872871399
0.271269142627716
0.797335386276245
-0.508240580558777
0.672004878520966
-0.459870517253876
-0.617885291576386
0.401279896497726
-0.080977395176888
0.616880655288696
0.225329101085663
0.397194355726242
0.44071501493454
0.073862321674824
0.523885786533356
0.094610050320625
0.009643882513046
-0.630102276802063
-0.225275054574013
-0.548456072807312
-0.433344423770905
0.345166593790054
0.136375144124031
-0.520911037921906
-0.065966680645943
0.662619113922119
0.567589223384857
-0.194137617945671
0.623342216014862
0.67306661605835
0.25001847743988
0.705012619495392
-0.171898350119591
0.603247344493866
-0.220648154616356
-0.262137770652771
-0.352842628955841
0.610239982604981
-0.331723868846893
-0.309969961643219
0.731772541999817
0.643159508705139
0.534029901027679
-0.468853890895844
-0.024637013673782
0.617354094982147
0.710784316062927
-0.540584206581116
-0.065141692757607
0.136500358581543
0.28163805603981
-0.08919931948185
-0.310632944107056
0.91051584482193
0.055055931210518
-0.178036853671074
-0.188670441508293
0.604436337947845
-0.325329780578613
-0.113335624337196
-0.133196637034416
0.216252446174622
-0.24252961575985
-0.595851182937622
0.035636603832245
0.32256031036377
0.439828932285309
-0.366958558559418
-0.444970786571503
0.463725447654724
0.649093449115753
-0.074992075562477
-0.507713079452515
-0.00632917881012
-0.56989049911499
0.545404970645905
-0.550634384155273
0.320115447044373
-0.492753267288208
-0.225038304924965
0.460055887699127
-0.074221596121788
-0.327699720859528
-0.312735497951508
-0.501582622528076
0.024919912219048
-0.515017867088318
0.640142142772675
-0.229942753911018
0.128855302929878
-0.26596200466156
0.167200744152069
0.860912799835205
-0.086297050118446
0.05573120713234
-0.564846456050873
-0.139727249741554
-0.414529263973236
0.39042329788208
0.372715443372726
0.664740204811096
0.400338292121887
0.212738037109375
0.161045342683792
0.326642602682114
0.757171809673309
0.374728083610535
0.143544033169746
0.909283339977264
0.821972489356995
0.320783942937851
-0.215983882546425
-0.565600872039795
-0.253309190273285
-0.581073760986328
-0.207322642207146
0.534783482551575
-0.526737749576569
-0.125379309058189
0.11776726692915
0.90033620595932
-0.458420932292938
0.520249724388123
0.829175591468811
-0.21629036962986
-0.217807069420815
0.826461851596832
-0.253544330596924
0.314952701330185
-0.026076704263687
0.724474608898163
-0.230643436312675
0.489089548587799
0.520028531551361
0.879226863384247
-0.010274365544319
0.534976303577423
0.619821786880493
-0.541238307952881
0.300930380821228
0.396691292524338
0.686261177062988
-0.27534157037735
0.130728453397751
-0.357517182826996
0.848953664302826
0.878018617630005
0.337274372577667
-0.007857427000999
0.834771394729614
0.167996734380722
0.177136361598969
0.087180748581886
-0.613919079303741
-0.479552745819092
0.931581854820251
-0.455835282802582
-0.569934189319611
0.253712743520737
-0.496115803718567
-0.609628081321716
0.025038465857506
-0.456369578838348
-0.356293857097626
-0.27064710855484
0.768651127815247
-0.026976749300957
0.748989760875702
0.761900961399078
-0.417220056056976
0.798957288265228
0.541837334632874
0.423068404197693
0.314228177070618
-0.417151033878326
0.746588587760925
0.079112403094769
-0.630008697509766
0.691765129566193
0.696422755718231
-0.040622606873512
0.46977698802948
0.59281051158905
-0.299972176551819
-0.238777473568916
0.627354323863983
0.895579874515533
-0.41212660074234
-0.224380895495415
0.11897299438715
0.929104506969452
0.194062650203705
0.911817669868469
-0.357315301895142
-0.358052909374237
0.322019994258881
0.807582437992096
-0.348374605178833
0.458845794200897
-0.093290969729424
-0.46321165561676
0.187312990427017
0.728259027004242
0.93606436252594
-0.037431061267853
0.586798489093781
-0.177966132760048
-0.363233208656311
0.925229728221893
0.858567953109741
0.73470139503479
0.002861812710762
0.476103007793427
0.711150527000427
0.713872373104095
-0.089271679520607
0.057708993554115
0.296608060598373
0.342760980129242
0.409180492162705
-0.12405152618885
0.709196984767914
0.175240084528923
-0.586741149425507
-0.099967584013939
0.136856228113174
0.710455477237701
0.808760643005371
0.717025279998779
0.06759699434042
-0.420918524265289
0.011263683438301
0.234137654304504
0.268804311752319
-0.489202618598938
0.239785805344582
0.616278171539307
0.622375249862671
-0.404746353626251
0.364333987236023
-0.00243978202343
0.810121536254883
0.000912606716156
-0.265082895755768
0.643753468990326
-0.559973418712616
0.422466158866882
-0.045237421989441
-0.344724476337433
0.507538557052612
0.084252737462521
-0.203828737139702
0.365744292736053
0.500600516796112
-0.063590511679649
0.809713661670685
0.63380241394043
-0.361008107662201
-0.050593137741089
-0.099927023053169
0.558749973773956
0.140043467283249
-0.286030054092407
0.36182701587677
0.06637304276228
-0.18885500729084
-0.075888231396675
-0.255918383598328
0.845780909061432
0.356452345848083
-0.312967240810394
0.844808578491211
-0.600002706050873
-0.443189859390259
0.202144011855125
0.509981572628021
0.569039285182953
-0.38347715139389
0.376130700111389
0.601674199104309
0.255546003580093
0.512199461460114
0.607288897037506
0.506872355937958
0.733216047286987
-0.219687148928642
0.222604885697365
-0.230952069163322
0.508268237113953
0.052701324224472
-0.054619625210762
-0.628984808921814
0.83927458524704
0.032959833741188
-0.558238446712494
-0.395000398159027
0.845710515975952
-0.502647995948792
0.042521551251412
0.85945051908493
0.725311756134033
-0.44409853219986
-0.344274878501892
-0.143622681498528
-0.195029631257057
-0.293073773384094
-0.331840872764587
0.145011365413666
0.456450700759888
0.007264167070389
0.322033226490021
0.140841215848923
0.532900273799896
0.924657762050629
0.564614176750183
0.118407264351845
0.066796697676182
-0.33455890417099
0.082167968153954
0.232617765665054
-0.385933935642242
0.62458074092865
0.141327574849129
0.273652791976929
0.845099866390228
-0.426884531974793
-0.333022713661194
-0.407559335231781
-0.035242408514023
-0.148624911904335
-0.30917477607727
0.529198408126831
0.54885596036911
0.735010623931885
0.252334445714951
0.898999452590942
0.514786601066589
0.383355677127838
0.079665593802929
-0.301733195781708
0.475340366363525
0.62769228219986
0.027437552809715
0.087537974119186
0.701806247234345
-0.118423745036125
-0.448547124862671
-0.372820973396301
0.410722017288208
0.533473074436188
0.096902161836624
-0.244361683726311
0.06740240752697
0.283354789018631
0.43964010477066
0.369106769561768
0.421493947505951
0.578979313373566
0.451177358627319
0.012093350291252
0.876560270786285
0.063572615385056
0.00634554028511
0.628281772136688
-0.189858183264732
0.517152667045593
0.537049949169159
0.288878947496414
0.540720522403717
0.14671266078949
0.377033829689026
0.667195975780487
-0.358992695808411
0.135851949453354
0.308897703886032
0.140378355979919
-0.284189343452454
0.428555130958557
0.648553550243378
0.791048645973206
0.392800837755203
0.051566332578659
-0.534369885921478
0.007253780961037
-0.52900642156601
-0.229424670338631
0.091963261365891
0.750544309616089
0.878880321979523
-0.286221623420715
0.403721332550049
0.7458416223526
0.113166004419327
0.269729435443878
0.622552394866943
0.585311710834503
0.086185067892075
0.49406623840332
-0.175953045487404
-0.036280795931816
-0.024560809135437
-0.454790055751801
-0.536450982093811
0.105562090873718
0.55339515209198
-0.166523203253746
-0.102294370532036
-0.38947868347168
0.687309205532074
-0.233386263251305
-0.281644821166992
0.473797202110291
-0.121045157313347
0.279940962791443
0.226082414388657
0.691721081733704
-0.537686109542847
0.727011442184448
0.671362578868866
0.497101008892059
0.414951980113983
0.214008063077927
0.721549808979034
0.71646124124527
0.134400099515915
-0.058863833546639
0.354255586862564
0.686243653297424
0.12436905503273
0.677702128887177
0.565254032611847
-0.443127453327179
0.030769437551499
0.261918485164642
0.086854659020901
0.169350013136864
0.838954508304596
-0.290477991104126
0.78440135717392
0.287659019231796
-0.392814934253693
0.862522125244141
0.934402585029602
0.426544189453125
-0.108669653534889
-0.145858749747276
-0.543877363204956
0.885777831077576
-0.165406242012978
0.398433804512024
0.635236024856567
0.082863993942738
-0.355198442935944
0.68743771314621
-0.297449111938477
-0.500461339950562
0.695201814174652
-0.038451194763184
0.645533084869385
-0.62782222032547
-0.149485513567925
0.100008077919483
-0.615447282791138
0.422230303287506
-0.165790930390358
0.649552881717682
-0.166753694415092
0.356948852539062
0.199457213282585
0.084180437028408
-0.263697326183319
0.600839912891388
-0.48095715045929
0.383238971233368
-0.228411927819252
-0.196916773915291
0.562348902225494
0.567957878112793
0.482585370540619
-0.131529942154884
0.493551969528198
0.435159385204315
0.271619260311127
-0.556175649166107
-0.519532561302185
0.14267635345459
0.455547571182251
0.884770512580872
-0.578019201755524
0.916196525096893
0.577403068542481
-0.141304537653923
0.90315043926239
0.091291911900044
0.679664194583893
0.688630878925324
-0.220529153943062
-0.156297042965889
0.902028858661652
0.904745399951935
0.291001260280609
0.210234865546226
-0.455295920372009
-0.023165583610535
0.781547009944916
0.722944796085358
-0.162670269608498
0.005063995718956
0.199721202254295
-0.279833614826202
0.367085039615631
-0.123364463448524
-0.59680449962616
0.108976826071739
-0.157692179083824
-0.594648480415344
0.643855214118958
0.340989828109741
0.710404276847839
-0.393796265125275
-0.364027678966522
-0.620589315891266
-0.491999924182892
0.920533001422882
0.824643850326538
0.14379820227623
-0.311465978622437
-0.434142708778381
0.271786063909531
0.541116833686829
0.268557488918304
0.01763753592968
-0.280044615268707
0.709244072437286
0.829443216323853
0.90730631351471
-0.476687490940094
-0.404492735862732
0.86077344417572
0.333390742540359
0.723075211048126
0.161029279232025
0.503862321376801
-0.565945208072662
0.067500367760658
-0.365246772766113
-0.523288607597351
0.17348039150238
-0.297079384326935
-0.56828385591507
0.86422872543335
0.701552271842957
0.375479221343994
0.708361566066742
-0.558339655399323
0.745381653308868
0.4911208152771
0.369498550891876
-0.513302147388458
0.755639612674713
0.343624323606491
0.218973785638809
-0.150190010666847
-0.193993434309959
0.063859879970551
-0.144729420542717
0.748628497123718
-0.615340232849121
0.842895269393921
-0.498463749885559
-0.614660859107971
0.246284827589989
-0.242965593934059
0.449081897735596
-0.057662636041641
0.355363249778748
0.785572707653046
-0.268392860889435
-0.425817251205444
0.691863298416138
-0.084543779492378
-0.231187239289284
0.651774644851685
0.795750975608826
0.508568584918976
-0.098559036850929
-0.19014273583889
0.098905824124813
0.253803670406342
0.506806313991547
0.351123303174973
0.828522562980652
0.324233591556549
0.119707830250263
-0.088364765048027
-0.081773772835732
0.053429901599884
0.45950448513031
0.488471031188965
0.143694147467613
0.237349569797516
-0.537866950035095
0.512838959693909
0.623514354228973
0.576433897018433
0.203745141625404
0.594459593296051
0.159123405814171
0.752179384231567
-0.191066429018974
-0.444432318210602
0.537626683712006
0.014376610517502
0.742478489875793
0.364551275968552
0.796997785568237
-0.117428347468376
0.594701886177063
-0.261287808418274
0.088510885834694
0.865148723125458
0.512847781181335
-0.300619721412659
0.708781361579895
0.440324187278748
-0.611334145069122
-0.431488454341888
0.493370532989502
0.023970514535904
0.72920036315918
0.051916137337685
0.786377310752869
0.821632921695709
0.589645504951477
0.422051131725311
-0.587595045566559
-0.003126040101051
0.363707393407822
0.901590526103973
-0.145445629954338
0.06183548271656
-0.475748240947723
-0.578384160995483
0.78211110830307
0.425002098083496
0.46653825044632
0.853708326816559
0.856076180934906
0.818799793720245
0.93471360206604
0.133417189121246
-0.505640208721161
-0.08219937980175
-0.193954035639763
-0.005689769983292
0.031619250774384
0.363531053066254
0.030626967549324
-0.522432804107666
-0.037115961313248
0.587829887866974
0.213296443223953
0.251355975866318
0.780462682247162
0.260332226753235
-0.030484586954117
0.855131685733795
0.320115834474564
-0.513393998146057
-0.01107169687748
0.204699814319611
0.632803499698639
-0.56803697347641
-0.009772524237633
-0.37374484539032
0.549257218837738
-0.106850758194923
-0.01057106256485
0.016870781779289
0.617096781730652
0.890595853328705
0.2736676633358
0.536679863929749
-0.509439587593079
0.043644398450852
0.170876517891884
0.452424824237824
0.592541635036469
0.230700746178627
-0.610735058784485
0.069737628102303
-0.39609831571579
0.600475907325745
-0.564502835273743
0.461257874965668
0.555685460567474
-0.071081951260567
0.674389958381653
0.795685470104218
0.181239694356918
0.544142484664917
0.384053170681
0.688413202762604
0.554092109203339
0.539081275463104
-0.368881285190582
0.327541410923004
-0.468538641929626
0.451372385025024
-0.483640551567078
0.26171213388443
-0.535795867443085
0.667623579502106
-0.048691481351853
-0.333287358283997
-0.517782986164093
-0.07491309940815
-0.252532064914703
0.082374699413776
0.70117849111557
-0.417182207107544
-0.429367959499359
0.907815098762512
0.470909595489502
-0.536433339118958
0.700000643730164
0.647114396095276
0.443322360515595
0.062358282506466
0.190629869699478
0.033638805150986
0.330565243959427
0.683428645133972
0.358387768268585
-0.603392720222473
0.102866314351559
0.719646394252777
0.230480968952179
-0.277337849140167
0.662415862083435
0.933375537395477
-0.261979937553406
-0.513064324855804
-0.440963625907898
0.720786154270172
-0.211539015173912
-0.596883118152618
0.147243902087212
-0.481463491916657
0.931094110012054
-0.303748428821564
0.364479809999466
0.556008815765381
-0.605761170387268
0.089108780026436
0.53147691488266
0.545096933841705
0.784910261631012
0.07916883379221
0.342697203159332
-0.436222851276398
0.090140454471111
-0.321354687213898
-0.072538927197456
0.523524641990662
-0.553295910358429
0.117505080997944
0.642802059650421
-0.080469712615013
0.424638956785202
0.14377997815609
-0.354596972465515
-0.214466258883476
0.243878483772278
0.913682818412781
-0.062268435955048
-0.317869603633881
-0.105211570858955
0.407386630773544
-0.350839972496033
0.694163799285889
-0.235312566161156
0.118459194898605
0.484399437904358
0.037515237927437
-0.111502423882484
0.241901859641075
0.502277731895447
0.448379397392273
-0.467730402946472
0.850986361503601
0.932744801044464
-0.284528493881226
0.422808349132538
-0.523521959781647
0.021341919898987
0.20880626142025
0.282068133354187
-0.547111511230469
0.648484766483307
0.253514975309372
0.611586093902588
-0.456689476966858
-0.202829703688622
0.496579587459564
0.589203178882599
0.509820342063904
0.442955672740936
-0.011786565184593
0.050352394580841
0.05140994489193
-0.159449562430382
-0.344913363456726
0.825538814067841
0.775163173675537
0.655731618404388
-0.552676379680634
-0.120929673314095
0.61834055185318
0.701489508152008
-0.327605128288269
0.804563105106354
0.348836719989777
0.229572832584381
0.056241691112518
0.848582565784454
0.020321398973465
-0.026203691959381
0.514295816421509
0.347531229257584
0.202576249837875
0.271284013986588
-0.124052867293358
0.105183497071266
0.219900533556938
0.708930611610413
-0.606164038181305
0.522867619991303
-0.140514984726906
-0.206216290593147
-0.252031207084656
-0.006085962057114
0.251996338367462
0.540196895599365
-0.310833036899567
0.389446467161179
0.498295962810516
0.00934624671936
-0.398809671401978
0.292586088180542
0.326972991228104
0.560318112373352
-0.072006270289421
0.338130235671997
-0.02603517472744
0.923050463199616
0.752072811126709
0.402748763561249
-0.148100063204765
-0.28565901517868
-0.112971469759941
0.458752572536469
0.678896248340607
-0.3553786277771
-0.031287997961044
-0.453540802001953
0.920142829418182
-0.380579769611359
-0.113110676407814
-0.543841004371643
0.689996421337128
-0.335880994796753
0.19948798418045
0.541478872299194
-0.349545657634735
0.227024912834167
0.388236969709396
0.423263847827911
0.083710335195065
0.138125836849213
0.475109815597534
-0.306101977825165
0.504882752895355
0.915966629981995
-0.340996086597443
-0.275891482830048
0.151788353919983
0.521757543087006
0.699909627437592
-0.597176134586334
-0.610275685787201
-0.074984446167946
0.67042464017868
-0.059972777962685
0.589070439338684
0.560452461242676
0.738077759742737
-0.397290050983429
0.812590897083283
-0.570556223392487
-0.541740894317627
0.395332127809525
0.551090002059937
0.068365924060345
-0.28942859172821
-0.224577412009239
0.089374482631683
-0.018609568476677
-0.32628983259201
0.223010078072548
0.50897890329361
0.775601148605347
0.184886455535889
0.794325351715088
-0.263536810874939
0.601251184940338
-0.571734249591827
-0.313856184482574
0.495257675647736
0.861271023750305
0.065880209207535
0.906782388687134
-0.3125119805336
0.556736648082733
0.052368000149727
0.641619563102722
0.77464759349823
0.898084163665772
0.09702305495739
0.906208097934723
0.133308425545692
0.758588552474976
0.656031608581543
-0.188190534710884
-0.279226124286652
-0.304076969623566
-0.622690856456757
0.427896499633789
0.092075936496258
0.637636482715607
0.443953990936279
0.458081901073456
0.081879131495953
0.781378328800201
-0.500362992286682
0.471548736095428
0.433186233043671
-0.025619760155678
0.032942786812782
-0.53794652223587
0.494008719921112
0.598259627819061
0.416591584682465
-0.442289412021637
-0.601444184780121
0.391651630401611
0.688431084156036
0.439964592456818
0.065820455551148
0.669288396835327
-0.44258713722229
0.836570680141449
0.541577160358429
-0.523842692375183
0.357433319091797
-0.457351863384247
-0.204639062285423
-0.304096639156342
0.773564338684082
-0.22449354827404
0.229995042085648
-0.093847259879112
0.47456681728363
-0.006811395287514
0.658283829689026
0.135861158370972
0.532920598983765
-0.319655537605286
0.761608123779297
0.714833855628967
0.091066963970661
0.434381186962128
0.91390186548233
-0.620127379894257
-0.145298644900322
-0.108451560139656
0.798888206481934
0.848146378993988
-0.400390088558197
-0.465300023555756
0.321250021457672
-0.166699334979057
0.481289923191071
-0.336515426635742
0.361805379390717
0.360199570655823
0.010165125131607
0.048946365714073
-0.33449798822403
0.117778055369854
0.411486446857452
-0.416924238204956
0.545535564422607
0.78323233127594
0.562977910041809
-0.528650283813477
0.836755454540253
-0.040233463048935
-0.230475351214409
0.661796927452087
0.575270414352417
0.262944757938385
0.258119881153107
-0.120263263583183
0.901535093784332
-0.491241157054901
0.802428901195526
0.410456955432892
0.022754997014999
-0.609318375587463
-0.278798639774322
-0.564074516296387
-0.197695836424828
0.159419298171997
0.72055858373642
0.01773551106453
-0.415469884872437
-0.193148657679558
-0.185099944472313
-0.100420668721199
0.259509474039078
0.622782588005066
0.681114673614502
-0.388130187988281
0.056649267673493
0.064616672694683
0.047608777880669
-0.286505997180939
-0.347489833831787
0.165473982691765
0.232157796621323
0.254039376974106
0.527697503566742
0.914900064468384
-0.463049650192261
-0.244167283177376
-0.319723963737488
0.600527167320251
-0.604741156101227
0.407889187335968
0.128967583179474
0.786523163318634
-0.314087092876434
0.32175475358963
-0.027785256505013
-0.107132568955421
0.358547300100327
0.13255849480629
0.771552324295044
-0.512618243694305
0.257857143878937
-0.309238433837891
0.159357368946075
0.158827513456345
0.463635087013245
0.260209619998932
-0.537438631057739
0.108835153281689
0.787242531776428
0.310885787010193
0.50890040397644
0.580017685890198
-0.38062185049057
0.461253583431244
-0.597190976142883
-0.606333315372467
-0.360543131828308
-0.235287263989449
-0.316758990287781
0.214874848723412
0.423456609249115
-0.146784052252769
0.492282867431641
-0.531242847442627
0.362178564071655
-0.280976355075836
-0.591473162174225
0.937082409858704
0.829329013824463
-0.051809012889862
0.827851235866547
0.42677503824234
-0.366770803928375
0.202237620949745
0.107393115758896
-0.083272621035576
0.050722748041153
0.258539944887161
-0.45267778635025
0.322585165500641
-0.556680083274841
-0.004168152809143
-0.162729069590569
0.576664984226227
-0.380811154842377
0.561789333820343
0.577288329601288
0.318266987800598
0.885755777359009
-0.554503679275513
0.482329428195953
0.605975568294525
0.312936902046204
0.167405337095261
-0.455302715301514
0.136371821165085
-0.10240925848484
-0.481578350067139
0.233921080827713
0.1717689037323
-0.252120912075043
0.168214231729507
0.722375154495239
0.421772062778473
0.487969696521759
-0.1081233471632
-0.027380213141441
0.620797693729401
-0.046737864613533
0.356710433959961
-0.241823837161064
0.037721171975136
0.6499382853508
-0.190034911036491
0.40532797574997
-0.351281583309174
0.705715477466583
0.347980976104736
0.411535799503326
0.771088719367981
0.194744735956192
0.364427417516708
-0.097664102911949
0.155589133501053
0.667140901088715
0.151826739311218
-0.331611752510071
-0.044990479946137
-0.09617854654789
-0.393297135829926
0.454003393650055
0.597173988819122
0.368306010961533
-0.294751405715942
0.824503421783447
0.472402632236481
-0.263131558895111
0.468080878257751
0.369950294494629
0.541193604469299
0.081859141588211
0.635710775852203
-0.111308231949806
0.419073104858398
0.483544170856476
-0.042302742600441
0.271766006946564
0.210402205586433
0.552306294441223
-0.210289224982262
-0.007194295525551
0.065671309828758
0.683383762836456
0.749206066131592
0.096097961068153
-0.251657128334045
-0.293568432331085
0.716347992420197
0.666282117366791
0.467574000358582
0.7408607006073
0.744591116905212
0.115755580365658
-0.211667165160179
-0.477892816066742
0.266218781471252
0.138124048709869
0.641429841518402
-0.24742566049099
-0.590284585952759
-0.309411108493805
0.739412426948547
0.293478816747665
0.590208888053894
0.844144880771637
0.881397366523743
0.46410608291626
-0.415457487106323
-0.145002260804176
0.115488290786743
0.689233839511871
0.265902519226074
-0.156040921807289
0.611560523509979
-0.352635085582733
0.376040160655975
0.689238965511322
-0.58773136138916
-0.572739481925964
0.321360796689987
0.48130476474762
0.801843822002411
0.707438409328461
0.393826007843018
0.869431972503662
-0.314381957054138
-0.457028329372406
-0.121264383196831
0.588480114936829
0.700974524021149
-0.328148484230041
0.424128115177155
0.716122210025787
-0.390384197235107
0.235103040933609
0.829376816749573
0.905624568462372
0.222631186246872
0.711829721927643
0.30885636806488
-0.533176898956299
0.887837529182434
0.047142595052719
0.034377187490463
0.922942221164703
-0.083321645855904
-0.357399523258209
0.204968810081482
0.51935875415802
0.610930144786835
0.65424245595932
-0.267459332942963
0.733233690261841
0.645880818367004
0.523774266242981
0.909419775009155
-0.486829936504364
0.538076937198639
-0.225062564015388
-0.136321112513542
0.453846633434296
-0.014203473925591
-0.599102795124054
-0.221513077616692
0.911723434925079
-0.405243754386902
-0.264664351940155
0.389828056097031
-0.514642119407654
-0.546500086784363
0.209967821836472
-0.432729959487915
-0.309491872787476
-0.106370642781258
-0.114336535334587
0.691095650196075
0.422129154205322
-0.413551092147827
0.489477217197418
-0.309205412864685
0.27541446685791
-0.1193957477808
0.720529794692993
0.792140603065491
-0.021954163908959
0.456390917301178
0.168798789381981
0.04462493956089
0.494850873947144
0.747492015361786
-0.437119841575623
-0.33271312713623
0.480063021183014
-0.367221355438232
-0.431659460067749
0.450311660766602
0.592246353626251
0.446932017803192
0.29192066192627
-0.376337945461273
0.056754693388939
-0.408843576908112
-0.089164480566979
0.012849181890488
-0.095202699303627
0.317911565303802
0.58023464679718
-0.125325843691826
0.459424257278442
0.043705120682716
0.042294234037399
0.028816744685173
0.046644866466522
0.14941531419754
0.525793194770813
-0.422143995761871
0.856212854385376
-0.374709963798523
0.273707389831543
-0.154780462384224
0.892180323600769
-0.095518574118614
-0.425226986408234
-0.125044152140617
-0.429507911205292
-0.486539959907532
0.454826712608337
0.168391779065132
0.315938144922256
0.638167500495911
0.217165395617485
-0.557441055774689
-0.346943438053131
-0.54732084274292
0.178762808442116
0.162351801991463
0.704466581344605
-0.184220686554909
0.061617940664291
0.350069671869278
0.104902110993862
-0.616729319095612
0.393177449703217
-0.470211863517761
-0.483023881912231
0.764148414134979
-0.257340312004089
-0.393657028675079
-0.534859299659729
-0.214113518595695
-0.131385937333107
-0.157470777630806
0.422645509243012
0.413356423377991
-0.096693947911263
0.03475733101368
0.672022640705109
0.459905326366425
0.391636610031128
0.488859415054321
-0.106707111001015
-0.32904440164566
-0.063147827982903
-0.487729668617249
0.862271308898926
0.102513186633587
0.644629776477814
0.854638576507568
0.758679091930389
0.08768454939127
0.447495400905609
-0.202160492539406
-0.30404931306839
0.914669811725616
0.307985126972198
0.245030909776688
-0.421191275119782
-0.233432546257973
0.400904566049576
-0.355203211307526
0.659255862236023
-0.610720813274384
0.346697151660919
0.603292644023895
0.705123424530029
0.470103323459625
0.38456591963768
-0.438318073749542
0.508464932441711
0.844449043273926
-0.093051716685295
0.422643005847931
-0.521952986717224
-0.077172532677651
-0.153807029128075
0.743150055408478
-0.345577895641327
0.673569321632385
0.876039445400238
-0.002037107944489
0.623872399330139
0.284253627061844
0.277660429477692
0.592695772647858
0.208548724651337
0.555797636508942
0.363285541534424
0.72610867023468
0.810850203037262
0.033898651599884
-0.38683021068573
-0.000471219420433
0.532983720302582
-0.321328997612
0.673821210861206
0.134537473320961
0.249405473470688
-0.299781203269958
0.294524043798447
-0.039872288703919
0.418330550193787
-0.589193165302277
0.66826605796814
-0.101144507527351
0.797633528709412
0.33639258146286
0.530564844608307
0.222073674201965
-0.597726702690125
0.556042075157166
0.66436505317688
0.789068758487701
0.372919887304306
0.053034633398056
-0.541423976421356
0.150153860449791
0.492402732372284
0.384195595979691
0.877372860908508
-0.441351354122162
-0.136602088809013
-0.614796102046967
0.309780597686768
0.52525407075882
0.471558749675751
0.205991312861443
0.164600789546967
0.828338742256165
-0.270470321178436
0.603691458702087
0.548018336296082
-0.537401735782623
0.16219288110733
0.600415050983429
0.058668226003647
-0.269776880741119
-0.114210531115532
-0.618623614311218
0.706630051136017
0.598496079444885
-0.073357239365578
0.002463072538376
0.666318774223328
0.750738799571991
0.373554706573486
-0.591842174530029
0.629780650138855
0.004603087902069
0.027640402317047
0.043991029262543
-0.513289213180542
0.004938960075378
0.607934057712555
0.629548132419586
0.367765307426453
-0.392725348472595
0.662396371364594
-0.376102864742279
0.404861778020859
-0.184975728392601
0.902665555477142
-0.115132763981819
0.857707858085632
-0.251895666122437
-0.613525331020355
0.742382526397705
0.437054038047791
-0.054007440805435
0.249263197183609
0.908036887645721
0.468080878257751
-0.331386208534241
-0.126177415251732
0.419547766447067
0.599375009536743
-0.5912224650383
0.412698835134506
0.781262576580048
-0.015346676111221
-0.367142796516418
0.931030333042145
0.90122926235199
-0.249341860413551
0.241007149219513
-0.510539293289185
0.405441462993622
0.583117783069611
-0.211500659584999
-0.329337418079376
-0.18743123114109
0.409665703773499
-0.576269924640656
0.02617721259594
-0.61673504114151
0.593984067440033
0.285843670368195
0.710031509399414
0.718989491462708
-0.460139214992523
0.713630974292755
0.154511943459511
0.234434559941292
0.371813237667084
0.004877433180809
0.311070322990417
0.778252840042114
0.453661024570465
-0.52837747335434
0.094496205449104
-0.290398776531219
-0.498273015022278
0.873472452163696
-0.063708528876305
-0.162276014685631
-0.026978135108948
0.790338456630707
0.874252796173096
-0.087039187550545
0.253169000148773
-0.509970307350159
-0.107301279902458
0.043567776679993
-0.501940727233887
-0.319725811481476
0.795430839061737
0.188195064663887
-0.020151749253273
-0.411338329315186
0.087880693376064
-0.390827894210815
-0.634067952632904
0.843876600265503
-0.268254518508911
0.901914656162262
-0.224810644984245
-0.49443644285202
0.189865097403526
-0.004526942968369
-0.496942400932312
-0.483042359352112
0.717672824859619
-0.199605062603951
-0.453706741333008
0.173561125993729
0.903550148010254
0.300144106149673
0.000175267457962
-0.190543487668037
0.827926397323608
0.798969268798828
0.644050598144531
-0.560972452163696
0.757267594337463
0.125278890132904
-0.265969157218933
0.478987574577332
0.7573521733284
0.079355977475643
0.78127133846283
0.386636137962341
0.394354909658432
-0.10100145637989
0.450211048126221
0.686595618724823
-0.413902223110199
-0.111593320965767
-0.059258133172989
0.87144809961319
0.514916360378265
-0.526806712150574
0.564852297306061
0.462583541870117
0.293031573295593
-0.115623399615288
0.582374632358551
-0.152358487248421
0.025185227394104
0.095279045403004
0.806853234767914
-0.146522805094719
-0.484654247760773
-0.055847674608231
0.772639036178589
0.119125634431839
0.482733905315399
-0.136229619383812
0.349739074707031
0.036326378583908
-0.188662841916084
0.868178069591522
0.349586248397827
-0.611318290233612
0.710385739803314
-0.571485936641693
0.506995558738709
-0.594691336154938
0.778663754463196
-0.153834596276283
-0.44611519575119
0.829169571399689
0.442472279071808
0.05057555437088
-0.208440974354744
0.857169091701508
0.442572116851807
0.768536150455475
0.385118424892426
0.312715291976929
0.594706892967224
0.749421298503876
0.349802792072296
-0.084896728396416
0.704041540622711
0.711050450801849
0.57804548740387
-0.420333445072174
0.465745210647583
-0.390887796878815
-0.490494132041931
0.486596345901489
0.481362581253052
0.577716588973999
-0.325962424278259
-0.198928639292717
-0.600799322128296
0.591202557086945
0.164485767483711
-0.180358722805977
0.368448317050934
0.085438095033169
-0.288959085941315
-0.469058871269226
0.846207678318024
-0.207200899720192
-0.056322067975998
0.454472124576569
0.56974732875824
-0.329342424869537
-0.276478230953217
0.826143383979797
-0.134330615401268
0.086940884590149
0.12747086584568
-0.394431948661804
0.086816057562828
0.019023582339287
0.72898006439209
-0.039291650056839
0.192340537905693
0.797725081443787
0.715361475944519
0.465948700904846
-0.080199614167214
-0.326350808143616
-0.211605235934257
-0.430267512798309
0.596349596977234
-0.501557111740112
0.568359196186066
0.213280528783798
0.201325193047523
0.399181753396988
0.88079446554184
0.768891930580139
-0.430485546588898
0.197919249534607
-0.359529674053192
0.904037356376648
-0.494233071804047
0.578036963939667
-0.627640902996063
0.023751810193062
-0.089062407612801
-0.304046094417572
0.370302677154541
0.865421295166016
0.596708059310913
0.339877784252167
-0.101932391524315
0.628591418266296
0.310698419809341
0.912832200527191
0.511272370815277
-0.275067329406738
-0.357543289661407
-0.421599745750427
0.228260561823845
0.926834166049957
0.100833058357239
-0.539172351360321
-0.559369742870331
-0.049497112631798
-0.178319677710533
-0.531700313091278
0.77750027179718
-0.301134884357452
-0.025787100195885
-0.414045512676239
-0.496408343315125
0.744099140167236
0.579964637756348
-0.306315779685974
-0.406078517436981
0.289387762546539
0.718365728855133
0.502649188041687
-0.323267877101898
0.64558470249176
0.744681417942047
-0.15225775539875
0.65850305557251
0.571457028388977
0.907991707324982
0.393854141235352
-0.260668992996216
0.632014274597168
0.4857297539711
0.271026641130447
-0.163149610161781
-0.101625367999077
-0.274052083492279
0.225704595446587
0.05535064637661
0.506308615207672
0.899024248123169
0.747406899929047
-0.376106083393097
0.400678545236588
0.06760835647583
0.697375655174255
-0.077168598771095
-0.017819091677666
0.475161373615265
0.666199445724487
0.492601633071899
0.765669345855713
0.381476402282715
-0.017439126968384
0.128060504794121
0.788774490356445
-0.15112416446209
0.184036791324615
0.685343742370606
-0.318973243236542
-0.313685357570648
-0.033824056386948
0.007538497447968
0.132125243544579
0.345268428325653
0.159527271986008
0.913249731063843
0.442368268966675
-0.112805649638176
0.749230980873108
-0.033965140581131
0.757118582725525
0.608850061893463
-0.013014003634453
0.899430990219116
0.74000883102417
0.26992055773735
0.031879723072052
0.53752726316452
0.16754250228405
-0.583962917327881
0.883820950984955
-0.386884570121765
0.36182165145874
-0.257319211959839
0.856235980987549
-0.51680064201355
0.028839617967606
0.109290175139904
0.58955055475235
0.22682212293148
0.171358376741409
0.420867145061493
-0.339918851852417
0.706607520580292
0.423842489719391
0.358458697795868
0.512870788574219
0.218877673149109
0.869202256202698
-0.53970342874527
0.456532120704651
-0.362610340118408
0.640904366970062
-0.014256373047829
0.637174546718597
0.599415838718414
-0.34409511089325
0.740403294563293
0.687579035758972
-0.07954378426075
0.072893708944321
0.624441862106323
-0.121262803673744
0.133077397942543
-0.050560593605042
0.661752343177795
0.206289127469063
-0.187645837664604
0.065534166991711
0.68653804063797
-0.496101915836334
0.23493480682373
-0.196741357445717
0.524445235729218
-0.593426644802094
-0.25976699590683
0.402564764022827
0.305128276348114
0.640702366828918
0.615729451179504
-0.190719768404961
-0.370578110218048
0.137144476175308
0.584037005901337
0.883360028266907
-0.332033753395081
0.183580607175827
-0.330521941184998
-0.179562762379646
-0.475650370121002
0.711557865142822
0.17700232565403
-0.062375977635384
0.531420707702637
0.867611110210419
0.68491542339325
-0.064524039626122
0.805653870105743
0.396727800369263
-0.371806144714355
0.178803369402885
0.146677404642105
-0.25586462020874
0.425617396831512
-0.024341315031052
0.692897915840149
-0.445559322834015
0.555542707443237
0.700038850307465
0.556668877601624
-0.596228003501892
0.848663210868835
-0.254049181938171
-0.488832533359528
-0.375910103321075
-0.206232324242592
0.119088016450405
-0.606520295143127
0.364502936601639
-0.276304125785828
0.557108461856842
0.154947951436043
-0.589913427829742
-0.136246487498283
-0.051428273320198
0.601951718330383
-0.030601754784584
0.527644693851471
0.534176111221314
-0.43123859167099
-0.078115835785866
0.776860654354095
0.206096008419991
0.771553933620453
-0.612690031528473
0.093011245131493
0.595984637737274
-0.125155135989189
-0.585196912288666
0.510234475135803
0.63409960269928
-0.067632511258125
0.2477066218853
0.163938656449318
0.905227601528168
0.160389676690102
0.384337186813354
0.803134024143219
-0.555694758892059
-0.060714483261108
-0.603861689567566
-0.177345857024193
0.622211635112762
0.587216436862946
0.80807900428772
0.757925689220428
0.68357241153717
-0.409476578235626
0.781597256660461
0.508548855781555
0.696570634841919
0.920191407203674
-0.146422699093819
0.353020429611206
0.937663435935974
0.547773718833923
0.231246799230576
0.775198578834534
0.796463787555695
0.062498182058334
0.380077183246613
0.488561391830444
0.85488623380661
-0.130318149924278
0.0017911195755
-0.105838879942894
0.511619806289673
0.335399776697159
0.868264496326447
0.777982234954834
0.195723384618759
0.865762770175934
0.322479575872421
0.389298975467682
-0.558948457241058
-0.201118215918541
0.122917406260967
0.215145647525787
0.461151242256165
0.683254897594452
0.063045710325241
-0.331417262554169
0.455086231231689
0.11306332051754
-0.603952825069428
0.280774116516113
0.47678005695343
0.818679869174957
-0.19029201567173
-0.037548661231995
-0.032416328787804
0.706521809101105
0.402128994464874
0.684562861919403
-0.543120563030243
-0.351392328739166
-0.251901090145111
0.04690432548523
0.084132038056851
0.906074821949005
-0.615891933441162
0.471148550510407
-0.598540246486664
-0.004177942872047
0.433707892894745
0.658609390258789
-0.168594136834145
-0.007742419838905
-0.208799317479134
0.590842306613922
0.605060815811157
0.059620559215546
-0.540442287921906
-0.272673904895782
0.057186603546143
-0.389923930168152
0.799263060092926
-0.178689405322075
0.850508093833923
0.19824606180191
0.580657958984375
0.063826180994511
0.695558845996857
0.763633728027344
0.065705612301827
0.670649409294128
0.65831995010376
0.100935153663158
0.30451974272728
-0.192542538046837
0.096344865858555
0.313008099794388
-0.473251342773438
-0.312042236328125
0.270561844110489
-0.073991343379021
-0.177606478333473
0.438678801059723
0.213007226586342
-0.559929728507996
-0.038506835699082
0.721768498420715
0.499719202518463
0.250643819570541
0.010529413819313
0.872538983821869
0.574965596199036
0.105445303022861
0.453880608081818
0.681670069694519
-0.303234219551086
-0.076257988810539
0.651748836040497
-0.114972814917564
-0.558858513832092
0.368729472160339
0.462870299816132
-0.426778316497803
0.044017687439919
-0.498318195343018
-0.033376529812813
0.360669791698456
0.428981125354767
-0.551491618156433
-0.281332910060883
-0.217781648039818
0.215875327587128
0.579851627349854
0.423332065343857
-0.308907687664032
0.566237211227417
0.932272732257843
-0.405513882637024
0.221037566661835
0.042179793119431
0.721065640449524
-0.091092452406883
0.055744722485542
0.439078986644745
0.801277577877045
0.836475133895874
-0.305040657520294
-0.187768653035164
0.438531875610352
0.648048281669617
0.665563523769379
0.577321410179138
0.394309461116791
-0.103657022118568
0.161049276590347
0.937883079051971
-0.522588193416595
-0.619409620761871
0.498560130596161
0.630823314189911
-0.625663936138153
0.281455993652344
0.17883412539959
-0.575119554996491
0.788781821727753
-0.137886449694633
0.332479059696197
0.57440972328186
0.642899811267853
0.31314092874527
0.360354065895081
-0.114982023835182
-0.112708732485771
-0.558651328086853
0.029599577188492
-0.585341155529022
0.559839129447937
0.560678005218506
0.177673876285553
0.253843754529953
0.188112914562225
0.768272042274475
0.671857476234436
0.220431387424469
-0.494187414646149
-0.296540498733521
0.069887734949589
0.38040217757225
0.020848289132118
-0.272765636444092
-0.59698760509491
-0.212671652436256
0.213569387793541
-0.384128510951996
-0.435186505317688
-0.625616073608398
0.172074988484383
-0.331119835376739
-0.497821390628815
-0.063717499375343
0.349269807338715
0.587998628616333
0.034707188606262
0.658719956874847
0.925045251846314
0.105562873184681
-0.082832500338554
-0.293138682842255
0.932102262973785
-0.254072606563568
0.013043358922005
0.700019896030426
-0.008580699563026
-0.299117505550385
-0.059683322906494
0.3766108751297
0.518059194087982
-0.299858272075653
0.412533104419708
0.516478896141052
0.007273375988007
0.773509562015533
-0.402131676673889
-0.039069667458534
0.915922462940216
0.180930092930794
-0.392767131328583
0.001707047224045
0.245216876268387
0.171030536293983
0.007462278008461
0.283236861228943
-0.530192732810974
-0.355968832969666
-0.632469773292542
0.657410383224487
0.937628567218781
0.136080622673035
0.103809244930744
-0.16851781308651
0.660569131374359
-0.05042476952076
-0.360340178012848
0.251231253147125
0.868664264678955
0.244439214468002
0.712578654289246
0.031407654285431
-0.174150034785271
-0.485560774803162
0.587398946285248
0.007479190826416
0.443473100662231
-0.095009103417397
0.360643625259399
0.442507147789001
0.670057535171509
0.494039535522461
-0.488802850246429
-0.111603125929832
-0.245031043887138
0.408273041248322
0.152875512838364
0.896478593349457
0.731899321079254
0.927886247634888
-0.145910158753395
0.652054727077484
0.545282542705536
-0.330510139465332
-0.485562384128571
-0.153475180268288
-0.348138928413391
0.599632978439331
-0.385186672210693
0.680468440055847
-0.212819263339043
0.666634857654572
0.680817067623138
0.060340687632561
-0.349254429340363
0.919232070446014
0.718323409557343
0.90057498216629
0.178746342658997
-0.272419512271881
-0.633944571018219
-0.514601945877075
-0.250407099723816
0.476228952407837
0.291454762220383
-0.549151122570038
-0.498220503330231
-0.332753658294678
0.684339284896851
-0.197331383824348
0.936375558376312
-0.519644379615784
-0.610263824462891
0.13874015212059
-0.542435526847839
-0.222376838326454
-0.151594027876854
0.313336908817291
0.91061145067215
0.844147801399231
0.209647998213768
-0.598571538925171
0.597144961357117
-0.520972907543182
0.165325447916985
0.66602635383606
-0.115034148097038
0.126562401652336
0.679416656494141
0.915292739868164
0.05920846760273
0.04703089594841
-0.260420739650726
-0.06285060942173
-0.540641069412231
0.694521725177765
0.312813401222229
-0.555665075778961
-0.025457262992859
0.036714166402817
-0.114741131663322
0.027139306068421
0.594812512397766
-0.295907199382782
0.907567918300629
0.074032030999661
0.41897988319397
0.508762359619141
0.206391513347626
0.482803881168366
-0.270017147064209
-0.20952083170414
0.362930595874786
0.427436679601669
-0.406900107860565
-0.048351928591728
0.861837983131409
0.881404638290405
0.33141016960144
0.475446462631226
0.617326200008392
0.159643471240997
0.556884229183197
0.163741126656532
-0.51643043756485
0.703688442707062
0.457712709903717
0.686037063598633
-0.048420324921608
-0.424020290374756
-0.54146009683609
-0.384090721607208
-0.27163964509964
0.89388519525528
-0.346734881401062
-0.062027543783188
-0.455770254135132
0.763143360614777
0.314551591873169
0.772889375686646
0.033419936895371
0.764293849468231
0.576799869537354
0.309658706188202
0.841995120048523
0.881811320781708
0.831657409667969
-0.545857071876526
0.115434594452381
0.110904857516289
0.082576148211956
0.8707435131073
0.883527398109436
-0.032395735383034
0.61057436466217
-0.026795268058777
0.506121575832367
0.357490241527557
0.079441614449024
0.829315960407257
-0.017561241984367
0.074547581374645
0.834522128105164
0.447481453418732
-0.1480942517519
0.932451963424683
0.497471928596497
0.100328274071217
-0.112286433577538
0.795897483825684
0.554495573043823
-0.572791039943695
0.831386148929596
0.590017735958099
-0.571435689926147
-0.41616278886795
0.840022563934326
-0.605840146541595
0.093935169279575
0.501869976520538
-0.547125458717346
0.79132205247879
0.712640523910522
0.19238618016243
-0.374822020530701
-0.514681816101074
0.90792191028595
0.195524007081985
0.229771852493286
-0.512383103370667
0.525831043720245
0.294702678918838
0.266592144966125
0.547207117080689
-0.563461720943451
0.756688058376312
-0.431531012058258
0.876194179058075
0.58719789981842
-0.026321649551392
-0.440036475658417
0.298930108547211
-0.252353131771088
0.248191297054291
-0.041534200310707
-0.008018508553505
-0.165837183594704
0.146004483103752
-0.207103565335274
0.584082186222076
0.882568836212158
-0.015869706869125
0.725622773170471
0.702058434486389
-0.557258069515228
0.334829747676849
0.626887023448944
-0.526776134967804
0.783491313457489
0.809419393539429
0.683593511581421
-0.623921096324921
0.624454379081726
-0.11146180331707
0.43490469455719
0.330087244510651
-0.505140423774719
0.590346693992615
-0.145629480481148
0.111739628016949
0.455172300338745
0.828457832336426
-0.420684158802033
-0.043271541595459
0.702785313129425
-0.025718316435814
-0.405009269714356
0.542989194393158
-0.455290913581848
0.791575372219086
0.771714925765991
-0.306803345680237
0.809308409690857
0.515638589859009
-0.521472275257111
-0.165486350655556
0.801677405834198
0.501850485801697
-0.096646323800087
0.28466472029686
-0.340119183063507
0.596497654914856
0.065734207630158
0.729461491107941
0.853841722011566
-0.352556526660919
0.784359037876129
-0.482755780220032
-0.139065369963646
0.119841866195202
0.139532402157784
-0.189051613211632
-0.172557309269905
-0.505039155483246
0.22345644235611
0.772805333137512
-0.369404017925262
-0.463214039802551
0.738729238510132
-0.503136038780212
0.910092234611511
0.608814656734467
-0.094820573925972
0.072712451219559
-0.009011015295982
0.471403002738953
-0.406580924987793
-0.062712237238884
-0.31691437959671
0.183705821633339
0.496490299701691
-0.463947296142578
-0.602950632572174
0.892745018005371
-0.413826167583466
0.782611310482025
0.280216604471207
0.468241214752197
-0.143512383103371
0.403860032558441
0.472094058990479
-0.176036521792412
0.215556219220161
-0.344064235687256
0.821727991104126
-0.324745535850525
0.933600902557373
-0.411843717098236
0.863291382789612
-0.415287792682648
0.044563412666321
-0.378463566303253
0.247463032603264
0.255979508161545
0.503758192062378
0.732744336128235
0.52517557144165
0.083423271775246
-0.315188705921173
0.923011302947998
-0.068282172083855
0.057448610663414
0.670866787433624
0.532136678695679
-0.353643596172333
0.813631653785706
0.217365324497223
-0.045387879014015
0.040178880095482
0.831278622150421
-0.574174165725708
-0.551342368125916
-0.202181681990623
0.542422473430634
0.528679311275482
0.531330347061157
0.671090126037598
-0.119225695729256
-0.14087225496769
0.609024584293366
-0.333775103092194
0.075776025652886
-0.176033779978752
0.075607717037201
0.661522924900055
0.388272017240524
0.677127599716187
0.141114771366119
-0.526993155479431
0.333541631698608
-0.623637855052948
-0.041825205087662
-0.615497946739197
-0.28428316116333
0.263098865747452
0.495929539203644
-0.25473964214325
-0.234698221087456
0.090016238391399
-0.508044123649597
0.030097886919975
-0.597443997859955
-0.132377699017525
-0.090335264801979
0.381020724773407
0.818165242671967
0.56296169757843
0.093473695218563
0.562464535236359
-0.110239043831825
0.519389688968658
0.861461997032166
0.655996143817902
0.75321763753891
-0.457354426383972
-0.102878525853157
-0.372313261032104
0.932190239429474
0.326177090406418
0.814935684204102
0.436205148696899
0.39272677898407
0.92411732673645
0.079636007547379
0.366994619369507
0.340408623218536
0.059103056788445
-0.212989166378975
0.341190934181213
-0.50602787733078
0.78259801864624
0.930266797542572
-0.602944433689117
0.365256786346436
0.914708852767944
-0.55513858795166
-0.594417035579681
0.689712166786194
0.865307152271271
-0.124433621764183
0.790333926677704
0.338926374912262
0.298403561115265
0.875727951526642
-0.348320543766022
-0.349875211715698
-0.448128283023834
0.723888099193573
0.884382784366608
0.32755646109581
-0.515534818172455
0.759622037410736
-0.10859988629818
0.031028300523758
0.479328334331512
0.752638459205627
0.358615636825562
0.296751946210861
0.846643567085266
0.057112723588944
0.221412360668182
-0.090594425797463
0.93252158164978
-0.557259321212769
0.246754467487335
0.038860306143761
-0.113001897931099
-0.287560760974884
0.112025938928127
0.382882475852966
0.007166415452957
0.383532524108887
0.325593441724777
-0.165990605950356
-0.580251336097717
-0.351955890655518
0.216232568025589
-0.155475184321404
-0.348864197731018
-0.246725335717201
0.170766189694405
0.221168220043182
0.827586233615875
0.311696022748947
0.882429122924805
-0.152001813054085
0.250448733568192
-0.175929889082909
0.270386278629303
0.467074811458588
0.205758646130562
0.669046998023987
-0.141601845622063
0.176257878541946
0.104111216962338
0.813225388526917
-0.230894342064857
-0.288316130638123
0.055405139923096
-0.615551948547363
-0.55761057138443
-0.522903025150299
0.575794219970703
0.256144344806671
0.024679824709892
-0.141436621546745
-0.395432710647583
-0.432030022144318
-0.516618192195892
0.079523324966431
0.315854042768478
0.687005877494812
0.056395098567009
0.086317151784897
0.086467273533344
0.900861084461212
0.517304480075836
0.235251069068909
0.32604855298996
-0.130442425608635
0.686226427555084
-0.243742808699608
-0.375720381736755
0.92006641626358
0.478894293308258
0.293414384126663
0.298696905374527
0.151417404413223
0.567201137542725
-0.219547733664513
0.06789268553257
0.10711719840765
0.738344252109528
0.306520879268646
0.681400001049042
0.345109105110168
0.721436679363251
0.256614685058594
0.293812274932861
0.008106574416161
0.685087621212006
-0.310779273509979
0.488242983818054
0.93222039937973
-0.282069683074951
0.170464605093002
-0.568485379219055
-0.031849414110184
-0.511268377304077
0.086048103868961
-0.009417608380318
-0.354035794734955
0.913461446762085
-0.521067619323731
-0.351545214653015
-0.18262691795826
-0.590135157108307
0.038316115736961
0.756859481334686
0.503617107868195
0.125128388404846
-0.313249826431274
0.061156064271927
-0.200193509459496
0.256585866212845
-0.057472571730614
-0.09774424135685
0.774845838546753
0.378834903240204
0.312208622694015
0.300988525152206
0.902502298355103
0.689987361431122
0.801066935062408
-0.283855020999908
0.179384186863899
0.907407283782959
0.738298654556274
0.9140904545784
0.773197948932648
0.856419384479523
-0.5335373878479
0.790647208690643
-0.01192881166935
-0.401825308799744
0.075269877910614
0.460349559783936
0.302910387516022
-0.467691242694855
0.89760810136795
0.831511318683624
-0.168030694127083
-0.04781323671341
0.064381927251816
-0.026337757706642
0.695187509059906
-0.329648971557617
0.768091022968292
-0.180989101529121
-0.294820547103882
-0.271582365036011
0.547733306884766
0.282363772392273
-0.259498357772827
0.623797416687012
0.638753592967987
-0.472589194774628
0.622703492641449
0.461709260940552
-0.374533832073212
-0.143231734633446
0.889277994632721
-0.513638079166412
0.858616650104523
-0.489215910434723
0.466160655021668
0.476525008678436
-0.341090619564056
0.116330698132515
0.811866044998169
0.848400473594666
0.727004289627075
0.329232215881348
-0.055086359381676
0.835542798042297
0.041004240512848
-0.600678980350494
-0.258404135704041
-0.167109921574593
0.622642457485199
-0.588466465473175
0.796771943569183
0.463352262973785
0.868228495121002
0.253807783126831
-0.158439949154854
0.778313636779785
-0.534233570098877
0.326146304607391
0.363841086626053
0.317633092403412
0.775086879730225
0.84966105222702
0.000907555222511
0.887822806835175
0.925403594970703
0.108634702861309
0.531987428665161
-0.273280203342438
0.645959079265595
-0.010693922638893
0.359584450721741
0.231321066617966
-0.194389268755913
0.296305954456329
-0.361199855804443
-0.258782148361206
0.246632933616638
-0.224399104714394
-0.275718688964844
0.67088508605957
0.743989288806915
0.246431410312653
-0.397338628768921
-0.194481626152992
0.64210045337677
0.445388495922089
-0.258886992931366
0.159074023365974
0.307714879512787
-0.107209578156471
-0.424221575260162
-0.341107606887817
-0.415299296379089
0.235235303640366
0.604427337646484
-0.472931087017059
-0.375123739242554
0.494793593883514
0.405623316764832
0.817995190620422
0.627862632274628
0.807868599891663
-0.044364422559738
0.71578061580658
-0.568003177642822
-0.243073835968971
-0.371074616909027
0.092911884188652
0.900829493999481
-0.039763137698174
-0.342445433139801
0.688478529453278
-0.503971755504608
-0.482341408729553
-0.249872580170631
0.003704041242599
0.850383102893829
0.103009551763535
-0.168231531977654
-0.449188470840454
-0.089015558362007
0.045348227024078
0.700944483280182
0.231261655688286
-0.486349165439606
-0.408998787403107
0.684169232845306
-0.142062619328499
-0.255606412887573
-0.09752868115902
0.186678096652031
0.554135859012604
0.164488703012466
0.904723465442658
0.814137101173401
0.791762590408325
-0.07220359146595
0.562890350818634
-0.305841565132141
0.89295905828476
0.117165878415108
0.64526230096817
-0.31399530172348
0.701295256614685
-0.065390422940254
0.125126242637634
0.211819171905518
-0.229812189936638
0.134005635976791
0.710761368274689
0.505960822105408
-0.303252339363098
0.625045716762543
-0.61883956193924
-0.044488608837128
-0.314445078372955
-0.494486510753632
0.511431992053986
0.30526876449585
-0.199670717120171
-0.306226432323456
-0.566388189792633
-0.059687286615372
-0.408903479576111
-0.62176913022995
0.886087715625763
0.000334560871124
0.162667289376259
0.822228729724884
-0.486171007156372
0.864595770835876
-0.014509558677673
0.351368695497513
0.445688307285309
-0.184019818902016
0.577464580535889
0.551048457622528
-0.27227920293808
-0.016388818621636
0.681488811969757
-0.364843368530273
0.274753332138062
-0.39310348033905
-0.31444251537323
-0.056378543376923
-0.458962798118591
-0.371090352535248
0.32736748456955
-0.197258844971657
0.155223667621613
-0.483614265918732
0.394984543323517
-0.308686435222626
0.786617457866669
-0.389273166656494
0.440497219562531
-0.340819120407104
0.764022529125214
0.827696979045868
-0.260128974914551
0.74447375535965
0.605048954486847
0.762657344341278
0.026874780654907
-0.49258816242218
0.768520355224609
-0.422611951828003
0.925215661525726
-0.194579109549522
0.834572911262512
-0.316340327262878
0.08400446921587
0.627487897872925
0.851482629776001
-0.291782200336456
0.076645098626614
0.111037515103817
0.544191360473633
-0.307661890983582
0.932508528232574
-0.250166296958923
0.150476410984993
0.937934875488281
0.396089732646942
0.684015035629272
0.688619554042816
0.763930976390839
0.619634389877319
-0.086769267916679
0.259921282529831
0.039399161934853
-0.085129156708717
0.549244523048401
0.856820344924927
-0.563888311386108
-0.524434685707092
-0.042246744036675
0.284308016300201
-0.457860887050629
0.800187289714813
-0.161705061793327
0.121575690805912
-0.525907754898071
-0.621218383312225
-0.272562980651855
-0.11027105152607
0.455137252807617
-0.57871413230896
0.077661544084549
0.030015960335732
0.747214734554291
0.44102019071579
0.015306860208511
0.054804921150208
0.34767872095108
-0.23611031472683
0.071069546043873
-0.557017028331757
0.501206517219543
0.935762524604797
-0.322825014591217
0.315938144922256
0.560458183288574
-0.564361214637756
0.297232687473297
-0.466880619525909
-0.012911170721054
-0.408390939235687
0.732606768608093
0.434549808502197
0.69691276550293
0.047877833247185
0.333276569843292
0.409854710102081
-0.404137969017029
0.103154376149178
-0.105108335614204
-0.160019800066948
-0.449404954910278
-0.155878439545631
0.906921088695526
0.718477845191956
-0.5989009141922
-0.348208069801331
-0.15242426097393
0.524233400821686
0.643670380115509
0.644234478473663
0.629155576229095
0.456200897693634
0.853376626968384
-0.203810676932335
0.265613287687302
0.715266168117523
-0.372781693935394
0.2646604180336
0.458787441253662
-0.38674396276474
0.406626105308533
0.728826761245728
0.391124904155731
-0.068360283970833
0.432232201099396
0.836238324642181
0.676300168037415
-0.169641688466072
0.474706292152405
-0.262182354927063
0.424805402755737
0.456236839294434
-0.041003540158272
0.562290370464325
-0.286454200744629
0.852684140205383
-0.343522548675537
0.897141039371491
0.82277911901474
0.152076989412308
-0.521076440811157
-0.298936605453491
0.747118234634399
0.4281907081604
0.487854421138763
0.429511606693268
-0.277790546417236
0.767291367053986
-0.082804098725319
0.926041185855866
-0.594144344329834
0.487861216068268
0.408698678016663
-0.078272804617882
0.796302318572998
-0.48153567314148
-0.45919144153595
-0.468074500560761
0.22572785615921
0.674816131591797
0.542472541332245
0.637540578842163
-0.229238882660866
0.499558091163635
0.422996461391449
0.325224906206131
0.363198190927505
0.496579170227051
-0.455666303634644
-0.318686187267303
0.076954714953899
-0.03138929605484
0.415583550930023
-0.455706298351288
0.862998962402344
-0.082431212067604
0.071956656873226
-0.026087895035744
0.8187175989151
0.699862062931061
-0.544516146183014
-0.437494039535522
0.421168923377991
-0.43487948179245
-0.515058517456055
-0.441829204559326
-0.559442579746246
0.587175250053406
0.349846452474594
0.642794370651245
0.406099587678909
0.468319594860077
0.682829439640045
-0.108565762639046
0.160979315638542
-0.037696376442909
0.641602396965027
-0.368778467178345
-0.177605822682381
-0.547190546989441
0.098671458661556
0.589601635932922
0.117812730371952
-0.386841356754303
-0.456409633159637
0.026106432080269
0.20093896985054
-0.448977530002594
0.529801905155182
0.071926467120648
0.249283954501152
0.235202193260193
-0.473126649856567
0.733906149864197
0.082941606640816
-0.437808394432068
0.272314757108688
0.348519146442413
0.534713506698608
0.1950853317976
0.461455821990967
0.567439377307892
-0.234248474240303
-0.232957497239113
0.000369235873222
0.933523833751678
0.131233423948288
-0.445629239082336
0.418851554393768
-0.532359302043915
0.689295768737793
-0.105261936783791
-0.036572962999344
0.682511627674103
-0.611163914203644
0.46535462141037
-0.198354229331017
0.189236357808113
0.686329782009125
0.229156702756882
-0.606447458267212
0.281753122806549
0.893522262573242
-0.513598561286926
0.50013393163681
-0.471243739128113
0.112668856978416
-0.023761704564095
0.287042438983917
0.207999974489212
-0.490228056907654
0.765454709529877
0.936134159564972
-0.626897513866425
-0.446877062320709
-0.27278071641922
0.826874256134033
-0.42565929889679
-0.609171569347382
-0.500303983688355
0.603606700897217
0.240798830986023
-0.294102966785431
0.827166378498077
-0.050936609506607
-0.160301551222801
-0.584372758865356
-0.569184064865112
-0.405192494392395
-0.016243606805801
-0.489696085453033
0.917582213878632
0.008391916751862
-0.437916576862335
0.894560813903809
-0.12052758038044
0.762007057666779
-0.116491451859474
0.759871006011963
0.914953589439392
0.07269736379385
-0.454885125160217
0.177776351571083
-0.057156667113304
0.927237987518311
-0.262778401374817
-0.390772044658661
0.569854855537415
-0.258072376251221
-0.560350477695465
-0.209974721074104
0.706902980804443
0.391938030719757
-0.535916030406952
0.674769937992096
0.341116487979889
0.25528272986412
0.174550116062164
-0.51789778470993
0.34538921713829
0.199047699570656
-0.469100594520569
-0.235555693507195
-0.021086290478706
-0.219963982701302
-0.176715955138206
-0.572430372238159
-0.590515375137329
0.740104675292969
-0.268420398235321
0.070613577961922
0.422967612743378
-0.355652451515198
0.445309221744537
0.770310878753662
-0.472019910812378
0.31482595205307
-0.293785333633423
-0.615441501140595
-0.185887262225151
0.308717668056488
-0.401413440704346
-0.408095002174377
0.141486302018166
0.259451478719711
0.023838251829147
-0.346281349658966
0.029776111245155
0.794440031051636
-0.162998333573341
0.048769637942314
-0.293212950229645
0.245286136865616
0.053901955485344
0.420564711093903
0.397906720638275
0.364554822444916
-0.408919513225555
0.052216708660126
-0.197433456778526
-0.223227128386497
0.270253479480743
0.234890788793564
-0.16011206805706
0.935786366462708
0.818038761615753
0.569952368736267
-0.485024273395538
0.651610434055328
-0.167552337050438
0.500996768474579
0.785483717918396
-0.563800692558289
-0.299659550189972
-0.421699941158295
0.443352997303009
-0.634130001068115
-0.522745430469513
-0.122630223631859
0.461486279964447
-0.1318628937006
-0.037339359521866
0.191852107644081
-0.214054718613625
-0.012362658977509
0.27496325969696
0.545817494392395
0.817294001579285
-0.282366096973419
0.279533624649048
-0.293526291847229
0.134156733751297
-0.041179895401001
-0.367673754692078
-0.365780830383301
-0.084410771727562
-0.148973688483238
-0.302986562252045
-0.209345892071724
-0.218747511506081
0.074772529304028
-0.200227603316307
0.046390920877457
0.807299673557282
0.289349794387817
0.652214348316193
0.521211087703705
0.769944190979004
0.127480864524841
0.816170513629913
-0.267165124416351
0.22424627840519
-0.226910099387169
-0.507699251174927
-0.438644945621491
0.443562746047974
-0.100479438900948
0.74312561750412
0.603349566459656
0.84730476140976
0.430855363607407
0.070046275854111
-0.233159795403481
-0.247088566422462
0.086383976042271
0.62871927022934
0.826946616172791
-0.614075064659119
-0.433454036712647
0.792660772800446
-0.534890830516815
0.411370813846588
0.48040235042572
-0.54875522851944
-0.18366713821888
-0.462656140327454
-0.60997861623764
0.48966658115387
0.917374074459076
0.251998126506805
0.094506584107876
-0.103376671671867
-0.222250685095787
0.843995690345764
0.906081974506378
-0.027951836585999
-0.066135808825493
0.853049337863922
0.511178195476532
0.702331125736237
0.272307425737381
-0.133053794503212
-0.071229532361031
-0.140301629900932
-0.563092112541199
0.642861783504486
-0.023443832993507
0.260121762752533
-0.031794354319573
0.313007771968842
0.011687323451042
0.375206708908081
0.1838169246912
0.423494756221771
0.701651871204376
0.144623756408691
0.489410102367401
-0.192193314433098
-0.589810192584991
0.79529082775116
0.509569346904755
0.096258439123631
0.733894944190979
0.170333907008171
0.899076879024506
0.107124462723732
-0.063968166708946
-0.59088933467865
0.399706184864044
-0.624276578426361
0.569549202919006
0.592207491397858
-0.084232434630394
-0.422404408454895
-0.159422680735588
0.326110482215881
0.85113650560379
-0.053227350115776
0.454863369464874
-0.335037052631378
0.824063360691071
0.265894651412964
0.326569199562073
-0.473499894142151
-0.214807406067848
0.140460848808289
0.782515704631805
-0.022080734372139
-0.213151946663856
0.187003389000893
-0.088923886418343
0.665996849536896
-0.017790675163269
0.624193429946899
-0.546277642250061
-0.21889565885067
0.702300786972046
-0.220117077231407
0.195590049028397
-0.443491101264954
0.067161776125431
0.042575046420097
-0.393989205360413
-0.090137407183647
0.066961489617825
0.38122034072876
0.623955547809601
-0.230190381407738
0.444990754127502
0.576588749885559
0.442576766014099
-0.042882770299912
0.003925859928131
-0.312318503856659
0.655466496944428
-0.087899997830391
0.437680661678314
0.016285061836243
0.436715066432953
0.253227531909943
-0.277588307857513
-0.12817420065403
0.711883127689362
-0.074268236756325
0.354374617338181
0.154081434011459
0.501811981201172
0.13961099088192
-0.254111766815186
0.670558571815491
-0.094764336943626
0.766546308994293
0.736712515354157
-0.02466231584549
0.672690212726593
0.045894160866737
-0.068119451403618
0.733937859535217
0.344270288944244
0.599179744720459
-0.467711448669434
-0.12090440094471
-0.106985583901405
0.421968251466751
-0.269870519638062
0.253481507301331
-0.608883023262024
0.866291642189026
0.822010517120361
-0.286020457744598
-0.030909016728401
-0.233304783701897
0.644455492496491
0.515425384044647
-0.538007080554962
-0.379216074943542
-0.599490344524384
0.676120519638062
0.78526771068573
-0.318787038326263
-0.218704238533974
-0.149052277207375
0.398916304111481
0.167500570416451
-0.584436416625977
-0.45747572183609
-0.370774865150452
0.280565440654755
-0.309002697467804
0.225568756461143
0.510895013809204
-0.296997308731079
0.899086773395538
-0.594720005989075
0.906010448932648
0.595751821994782
0.314835608005524
0.512957096099854
-0.312881529331207
-0.235246703028679
0.874242305755615
-0.153284564614296
-0.522946953773499
-0.541918396949768
0.670905888080597
-0.038519442081452
-0.254897654056549
0.558002769947052
-0.403710186481476
0.934629619121552
-0.074630156159401
0.603786289691925
-0.571074843406677
0.926123976707459
-0.33226203918457
-0.429227232933044
0.221935153007507
-0.263270080089569
-0.595467329025269
0.762045323848724
0.710023283958435
0.622830212116241
-0.581951975822449
0.673775553703308
-0.324256479740143
-0.595075249671936
-0.522615849971771
0.708303153514862
0.134980916976929
0.380937129259109
0.541579306125641
0.905240654945374
0.547863066196442
0.469760358333588
-0.191921785473824
0.162584006786346
0.921593129634857
-0.262584269046783
0.818307518959045
-0.613899409770966
-0.010592043399811
-0.393087148666382
-0.19700725376606
0.217468231916428
-0.256280124187469
0.352224171161652
0.737973749637604
0.727243423461914
0.825213730335236
0.478739678859711
-0.201944604516029
0.194715201854706
-0.288846254348755
0.432994842529297
0.937076389789581
-0.232818618416786
0.10382355004549
-0.05907529592514
0.047200232744217
-0.41655308008194
0.734265327453613
0.218171969056129
0.609839081764221
0.237215876579285
0.697443842887878
0.162633195519447
-0.386625826358795
0.200500294566154
0.837142705917358
0.267598688602447
0.822609663009644
0.586803317070007
0.752099096775055
0.628381848335266
-0.151445433497429
-0.519499480724335
-0.283404886722565
0.560523211956024
0.737875163555145
-0.501629769802094
-0.397209882736206
-0.373979151248932
0.341891825199127
-0.16819666326046
-0.515971541404724
0.105312623083591
0.824848532676697
0.298266440629959
-0.053237333893776
0.33893746137619
-0.297092139720917
-0.09891964495182
-0.295524477958679
-0.212644413113594
0.125735074281693
-0.430983066558838
0.096498094499111
0.596799194812775
0.597429215908051
-0.470651268959045
0.745266973972321
-0.270362019538879
-0.265266716480255
-0.322180569171906
0.723629534244537
0.317456424236298
-0.586468040943146
-0.627453744411469
0.894173502922058
0.15509021282196
-0.610266447067261
0.048076942563057
-0.134403064846993
0.904966294765472
-0.393192946910858
-0.176739022135735
0.043854281306267
-0.122631773352623
-0.087793156504631
-0.59730190038681
-0.09244929254055
0.833329916000366
-0.102973505854607
0.548859059810638
0.087036691606045
0.522938549518585
0.173699274659157
-0.575989842414856
0.789578080177307
0.568339824676514
-0.49038165807724
-0.060100123286247
0.379984080791473
0.04502135515213
-0.350976526737213
-0.080550417304039
0.263885647058487
-0.441266238689423
-0.32273006439209
0.784907996654511
-0.338764369487762
-0.531699180603027
0.56963986158371
-0.175238743424416
0.523213744163513
0.716561019420624
0.822289109230042
-0.60030210018158
-0.061018571257591
0.191259145736694
0.437006294727325
0.129256621003151
0.92992103099823
-0.486861407756805
-0.369321584701538
-0.422973692417145
0.905643343925476
0.553489327430725
-0.048428729176521
0.321566820144653
0.400002002716064
-0.022596687078476
0.793909072875977
-0.513708114624023
0.45045679807663
-0.070021256804466
0.638367712497711
0.213507115840912
-0.490724921226501
0.360730111598968
0.60206013917923
-0.380150437355042
-0.488071739673615
-0.405226290225983
-0.381107270717621
0.697789430618286
0.664392113685608
0.66465437412262
-0.204094424843788
0.32908707857132
0.510335028171539
0.385847061872482
-0.601812183856964
0.618385136127472
-0.608755767345428
0.474646985530853
0.746594309806824
-0.410489022731781
0.497108638286591
0.883906185626984
-0.04843033850193
0.480587244033814
0.913470149040222
0.673931300640106
-0.213857635855675
0.683856248855591
0.014304324984551
-0.307452142238617
0.574789583683014
0.640464901924133
0.77625298500061
-0.022568702697754
-0.450823664665222
0.208768680691719
0.142842322587967
-0.006886258721352
0.14315801858902
-0.462238550186157
0.582271933555603
-0.483356058597565
0.932500958442688
0.428600609302521
-0.01694630086422
0.202269837260246
0.546662986278534
0.900632977485657
-0.280275881290436
0.305330902338028
-0.58172595500946
-0.32496166229248
0.11362748593092
-0.018362104892731
0.498173236846924
0.294736504554749
0.853379011154175
0.911565005779266
0.20147231221199
0.256908029317856
0.148105531930923
0.660543024539948
-0.07950459420681
0.215097859501839
0.047409489750862
-0.08944745361805
-0.0638617426157
0.475401759147644
0.663130521774292
0.830092370510101
-0.349826633930206
0.850061595439911
-0.302837550640106
-0.279482781887054
0.251356154680252
0.898460984230042
-0.090962424874306
-0.586818218231201
0.510538280010223
-0.282219171524048
-0.017216742038727
0.07170894742012
-0.484720826148987
-0.541199803352356
0.386111378669739
-0.547995984554291
0.485965192317963
0.873393774032593
-0.50219339132309
0.199664637446404
0.168548345565796
0.435452401638031
-0.491420209407806
0.570530533790588
0.093995340168476
-0.536184847354889
0.847972631454468
0.895585000514984
0.147718131542206
-0.360278010368347
-0.42169988155365
-0.080857887864113
0.83902895450592
-0.11037565767765
0.653791666030884
0.786074101924896
-0.086452260613442
-0.006683632731438
-0.257693767547607
-0.028082713484764
-0.518873453140259
0.036248579621315
-0.074217304587364
0.136372804641724
-0.589634776115418
0.871075987815857
0.7739617228508
-0.239022955298424
-0.291002333164215
0.849932372570038
0.593449950218201
0.213710427284241
0.712510347366333
0.538443446159363
-0.024415582418442
-0.236590519547462
0.565997242927551
0.275519669055939
-0.256514251232147
-0.357896327972412
0.261645376682281
0.690850734710693
0.014625549316406
0.164368003606796
-0.217181190848351
-0.559242188930512
-0.164693161845207
0.670683920383453
0.422172248363495
0.922026216983795
0.382148861885071
0.100535206496716
-0.441644489765167
0.0405033826828
-0.419958114624023
0.612704336643219
-0.108304038643837
-0.568340301513672
0.50169175863266
0.515501081943512
-0.004227489233017
0.921760082244873
-0.192605301737785
-0.484134912490845
0.484959363937378
0.048376560211182
0.022637769579887
0.111528985202312
0.88066041469574
-0.481863677501678
0.602982103824616
0.023852914571762
0.896370351314545
0.184036403894424
0.378064751625061
-0.614363074302673
-0.444130480289459
0.862116038799286
0.672281444072723
0.576914191246033
0.246501758694649
0.144666686654091
-0.628167808055878
0.502221465110779
0.062250509858131
-0.603326797485352
0.074958704411984
0.893876552581787
0.33587658405304
-0.338531672954559
0.498930752277374
0.889020025730133
0.477680325508118
0.87916898727417
0.102913334965706
0.137747243046761
-0.472661256790161
-0.080312505364418
0.408303320407867
-0.389631330966949
0.144182860851288
0.829633057117462
0.864484786987305
0.749733924865723
0.154701441526413
-0.472699463367462
0.076680392026901
0.202009245753288
0.481211543083191
0.143318295478821
0.813214719295502
0.67939156293869
0.357003092765808
-0.196447804570198
-0.124822601675987
0.915355741977692
0.148752957582474
0.738001227378845
0.304481625556946
0.466117143630981
-0.317567944526672
0.300783753395081
0.22681836783886
-0.485943973064423
-0.064602062106133
0.348895221948624
0.726864993572235
-0.347203195095062
0.818491280078888
0.558608710765839
-0.141772881150246
0.93332576751709
-0.232507660984993
0.432586073875427
-0.428578019142151
-0.176831349730492
-0.057259172201157
0.023164331912994
-0.412291288375855
0.914191603660584
0.577147960662842
0.01537761092186
0.322559058666229
0.423162043094635
0.671388506889343
-0.340164542198181
-0.398172199726105
0.916052877902985
0.732974469661713
-0.496804535388947
-0.601476490497589
0.505821108818054
0.102390915155411
0.136053770780563
0.853656947612762
-0.184717431664467
0.281682431697845
-0.538957118988037
0.319414258003235
0.238920629024506
0.781433880329132
-0.157645389437675
0.486872375011444
0.214800924062729
0.758775472640991
-0.16411317884922
-0.59855192899704
0.298409640789032
0.866285026073456
-0.300358176231384
0.701903820037842
-0.508374333381653
0.725832641124725
-0.452787160873413
-0.484194099903107
0.577803015708923
0.130124121904373
0.086946368217468
0.313128024339676
0.182201057672501
0.68823778629303
0.371844589710236
0.725758969783783
-0.614440381526947
0.090076200664044
0.362099438905716
0.000230312347412
0.743974387645721
0.868916749954224
0.848059356212616
0.432907193899155
0.700990796089172
-0.056851580739021
-0.316806197166443
0.655578196048737
-0.530880272388458
0.754761517047882
0.914994895458221
-0.136105582118034
0.018764302134514
-0.262259185314178
0.26883864402771
0.846376955509186
-0.465991854667664
-0.394690930843353
-0.344218313694
-0.14475117623806
0.297916740179062
-0.055984646081925
0.585526168346405
-0.225980117917061
0.118872664868832
0.11450557410717
-0.207349374890327
0.81179267168045
0.478862047195435
0.834196746349335
0.461625993251801
0.812681317329407
-0.480189561843872
0.510122656822205
0.695954859256744
0.074756480753422
-0.376244962215424
0.027924716472626
-0.230899795889854
0.700473248958588
-0.370551466941833
0.86200076341629
0.92390912771225
0.56023770570755
-0.505251109600067
-0.52355295419693
0.086885049939156
0.736123025417328
-0.613442897796631
0.66292417049408
0.66484797000885
0.011424541473389
-0.351098239421844
0.293953657150269
-0.581057786941528
-0.474670469760895
0.040650561451912
0.056689828634262
0.155379459261894
0.732912838459015
-0.024267643690109
-0.583996593952179
0.899014055728912
0.698223829269409
-0.189606353640556
0.27364456653595
-0.361568033695221
-0.193450108170509
0.475310802459717
0.935878694057465
0.152228862047195
-0.486528158187866
0.431438267230988
-0.507171928882599
-0.295555472373962
0.748449802398682
0.378398358821869
-0.162916168570519
0.228081226348877
0.472003638744354
0.380447626113892
-0.596446573734283
-0.473646342754364
-0.489275634288788
0.504079759120941
0.645568370819092
-0.217901989817619
0.373331129550934
-0.551139295101166
0.664044678211212
-0.085487738251686
0.278874099254608
0.230289995670319
0.702429056167603
0.647153198719025
-0.525144100189209
-0.187703207135201
0.677463173866272
0.653775751590729
0.842787981033325
0.487147331237793
-0.049158081412315
0.773951768875122
0.458764910697937
-0.302560031414032
0.820061326026917
-0.253016114234924
0.620659172534943
-0.000109285116196
0.132439345121384
-0.493401110172272
0.776102662086487
0.124632425606251
0.660865008831024
0.21751207113266
0.267506897449493
-0.577219963073731
-0.228871837258339
-0.106033429503441
0.595792591571808
0.314065515995026
0.885974764823914
0.770454406738281
0.580981016159058
0.817340195178986
0.37195286154747
-0.024030521512032
0.567226588726044
0.672430753707886
-0.363334536552429
-0.331706523895264
0.858067870140076
-0.066912576556206
0.214142471551895
-0.481468796730042
-0.172557100653648
0.282039135694504
0.452815175056458
-0.276833295822144
0.880799353122711
0.651199340820313
0.383086860179901
-0.369405925273895
0.484650731086731
0.56661856174469
0.413225024938583
0.244127988815308
0.157610818743706
0.298905223608017
0.509852588176727
-0.52910715341568
-0.055769130587578
-0.173596099019051
0.113069206476212
-0.385227203369141
-0.316897690296173
0.575155079364777
0.420165598392487
-0.527605950832367
0.868456423282623
0.194711983203888
-0.346065938472748
-0.303169131278992
0.605534672737122
0.281414657831192
0.702025473117828
-0.575351357460022
0.70258504152298
0.915138721466064
0.211680456995964
0.591123580932617
-0.209354534745216
0.235352009534836
0.087190337479115
-0.582975506782532
0.453665614128113
-0.072865560650826
0.331167697906494
-0.271500170230865
-0.605934977531433
-0.26817512512207
0.545327425003052
0.292319416999817
-0.421311020851135
-0.321288287639618
0.853639185428619
0.300208210945129
0.688935816287994
0.238994538784027
-0.55587100982666
0.688736617565155
0.733026027679443
-0.290010809898376
-0.253040552139282
0.723977446556091
0.647725343704224
0.372498214244843
0.413943767547607
-0.294639527797699
0.698503077030182
0.073705367743969
-0.431781888008118
0.866361618041992
0.590404629707336
-0.089019700884819
-0.478952765464783
-0.433046340942383
-0.223821505904198
0.805204093456268
-0.29169636964798
0.936099290847778
-0.012770459055901
-0.522575259208679
0.315986275672913
-0.401915550231934
0.375495165586472
0.592868447303772
0.44113564491272
-0.211733087897301
0.688743054866791
0.207213550806046
-0.301705896854401
0.080188997089863
-0.102398261427879
0.357453942298889
0.495475292205811
-0.161249116063118
-0.179510220885277
0.145760118961334
-0.498306572437286
-0.467985689640045
0.823858380317688
-0.431546986103058
0.060631096363068
0.361321777105331
-0.487762093544006
-0.382489144802094
0.880873620510101
-0.581531703472137
-0.338769733905792
-0.586857557296753
0.387280464172363
0.002751678228378
0.755503177642822
0.917058289051056
0.158389940857887
-0.445810377597809
-0.008980438113213
0.257117807865143
-0.358961462974548
-0.439404785633087
-0.336132943630218
0.79647159576416
0.907421171665192
0.750960946083069
-0.599235415458679
0.044875994324684
-0.48602032661438
-0.004703298211098
0.152217879891396
0.422544956207275
0.76389068365097
0.347897946834564
0.156453296542168
0.483605921268463
-0.448358535766602
-0.031450837850571
0.55414354801178
0.103358738124371
0.205626919865608
-0.492148220539093
-0.630265414714813
-0.102992966771126
0.176598459482193
0.153013080358505
0.108528099954128
-0.255247414112091
0.209092453122139
0.40479964017868
-0.377481460571289
0.073247998952866
-0.254084825515747
-0.311791062355041
0.251477837562561
0.482503712177277
-0.277338564395905
-0.341406941413879
-0.015407457947731
-0.047145828604698
0.926096498966217
-0.394576132297516
-0.29851245880127
0.719341933727264
0.413187801837921
-0.122953340411186
-0.49119359254837
0.252233862876892
0.928540050983429
0.372798323631287
0.228265762329102
0.034692272543907
0.749987840652466
0.371289223432541
0.549373865127564
-0.381015181541443
0.284913867712021
0.482333719730377
-0.589689016342163
-0.354230463504791
0.92178338766098
0.341807693243027
0.04979781806469
0.011772960424423
0.833765089511871
-0.535777091979981
0.139937460422516
0.135034412145615
0.729714035987854
-0.464347064495087
0.656070709228516
0.256505161523819
0.281021654605865
0.86393678188324
0.463611602783203
-0.373652637004852
0.918303906917572
0.092604026198387
0.837556660175324
0.755506455898285
-0.528282284736633
-0.331333220005035
-0.281020879745483
0.594651758670807
0.721704602241516
0.673958420753479
0.323943257331848
0.572542607784271
0.24005426466465
0.69954639673233
-0.467598557472229
-0.534576177597046
0.226142734289169
0.352587670087814
0.878952085971832
0.465384244918823
0.507573485374451
-0.494248390197754
0.123262494802475
0.139811843633652
0.850110054016113
-0.158784881234169
-0.575788795948029
0.229074195027351
0.717308819293976
-0.559238791465759
-0.329601347446442
-0.346106350421906
-0.225257560610771
0.610171318054199
0.217136412858963
0.686734020709991
0.580718100070953
0.863257467746735
0.550536930561066
-0.494808554649353
0.644822776317596
0.19992433488369
-0.620863378047943
0.156505033373833
0.48256528377533
-0.230947777628899
-0.245486065745354
-0.124798074364662
-0.494249701499939
0.486109256744385
0.32602870464325
-0.584130644798279
0.76439893245697
-0.287873923778534
-0.260674297809601
0.417983680963516
-0.29489403963089
0.719628989696503
0.667635202407837
0.7927525639534
0.474340081214905
0.369523972272873
0.871274292469025
0.576747834682465
-0.440246880054474
0.090020947158337
0.73055112361908
0.17480094730854
-0.628564476966858
-0.626630783081055
0.38974517583847
0.213867202401161
0.567780315876007
-0.231442138552666
0.007920652627945
0.108149319887161
0.450505435466766
-0.151568576693535
0.339668899774551
0.741009116172791
-0.590721130371094
-0.052667677402496
-0.032786905765534
0.144308865070343
0.932676672935486
0.906174719333649
0.585977494716644
-0.088250562548637
-0.178571596741676
0.368782430887222
-0.601201474666595
-0.483769297599793
-0.509743273258209
-0.330811738967895
0.44100421667099
0.268756508827209
0.045731544494629
0.382677346467972
-0.555963754653931
-0.38094288110733
0.902026355266571
0.435560315847397
-0.605507135391235
-0.355700731277466
0.266980141401291
-0.319441199302673
0.577339351177216
0.53852790594101
0.871352314949036
0.296465039253235
-0.352488577365875
-0.615410625934601
0.618435919284821
-0.077972188591957
0.704518258571625
-0.13719730079174
0.451430976390839
-0.276734113693237
0.170765608549118
0.110069498419762
0.001945525407791
-0.109671756625175
-0.053846776485443
-0.376690864562988
0.492793321609497
0.481579184532166
0.048692226409912
0.74287074804306
0.896142661571503
-0.296768248081207
0.490727722644806
0.398240864276886
-0.15492956340313
-0.430544853210449
0.874758660793304
0.099265590310097
0.583552539348602
-0.422726809978485
0.747558236122131
-0.615731060504913
-0.073270663619042
0.346665322780609
0.620824038982391
-0.05074006319046
0.569445550441742
0.622313857078552
0.382180333137512
0.312088191509247
-0.389601409435272
-0.016597494482994
0.37853866815567
-0.59201580286026
0.587441146373749
0.924689590930939
0.865423321723938
-0.565042734146118
0.755108773708344
0.760471284389496
0.658897876739502
-0.615342974662781
0.667875587940216
0.420392841100693
-0.102958098053932
0.839220106601715
-0.176362171769142
0.177311152219772
0.82100236415863
0.840848386287689
0.631132781505585
0.155944794416428
-0.286512315273285
0.830584704875946
0.731445133686066
-0.369939029216766
-0.204461440443993
-0.230544939637184
0.230805456638336
0.288976818323135
-0.082712814211845
0.298894852399826
0.501595973968506
0.289334237575531
-0.03262497484684
0.742395043373108
-0.077510550618172
-0.023279026150704
0.15781931579113
0.119132310152054
-0.352636456489563
-0.141312554478645
0.392591059207916
-0.292295038700104
-0.023674458265305
0.295654475688934
0.129237025976181
0.601783752441406
0.800121307373047
0.272595942020416
0.715446472167969
0.256043374538422
-0.383783042430878
0.349046438932419
0.065297447144985
0.174768030643463
0.163642168045044
0.145096808671951
0.552569568157196
-0.379038155078888
0.140639767050743
0.110219784080982
-0.358795404434204
0.75357311964035
0.384868383407593
-0.383630037307739
0.379227042198181
0.056298702955246
0.358043074607849
-0.004835203289986
0.179182156920433
-0.26957106590271
-0.363366544246674
-0.096484288573265
-0.280753433704376
0.754706621170044
0.693536281585693
-0.470620691776276
0.19035030901432
0.143617913126946
0.630358278751373
0.190667986869812
0.664476037025452
-0.307629287242889
0.221248596906662
-0.130102440714836
-0.231298729777336
0.452074348926544
-0.203041359782219
-0.569165825843811
-0.13114295899868
0.735634446144104
0.580912470817566
0.502390444278717
0.863771438598633
0.087691403925419
0.055255636572838
0.564242303371429
-0.515836298465729
0.484642505645752
0.058438926935196
-0.008324384689331
0.35131162405014
0.247534990310669
0.105363391339779
0.43426325917244
0.253226637840271
-0.028977259993553
0.602789342403412
-0.187078282237053
-0.43406867980957
-0.576710343360901
0.338863909244537
-0.1290552765131
-0.483260571956635
0.751166105270386
-0.081890180706978
0.687000691890717
0.611822605133057
-0.297636091709137
0.42922055721283
-0.406563460826874
0.93567168712616
0.60510927438736
0.350402384996414
0.430689096450806
0.385879993438721
-0.276274442672729
0.918371498584747
0.765117824077606
-0.394191741943359
0.299557775259018
0.26861172914505
0.725331902503967
-0.613941371440887
-0.417689681053162
0.499137699604034
0.68922221660614
0.547658085823059
0.119562044739723
0.065955862402916
0.128540396690369
0.04338550567627
0.211527079343796
0.817469298839569
0.158322140574455
-0.383142530918121
0.083347618579865
-0.453582227230072
0.217762291431427
0.922300934791565
-0.582182347774506
0.736505687236786
-0.204494521021843
0.165353655815125
-0.403808891773224
0.090047001838684
0.661326229572296
-0.32601273059845
-0.175475850701332
0.509535253047943
-0.227417781949043
0.185615807771683
0.517777144908905
0.457551419734955
0.627958595752716
-0.143839612603188
0.513798832893372
0.002637818455696
0.026795625686646
-0.414890825748444
0.704804003238678
-0.119961336255074
0.462248146533966
-0.507622003555298
-0.389427006244659
-0.316197276115417
-0.546188414096832
0.541302800178528
-0.145364746451378
0.916954874992371
0.055724158883095
-0.272225558757782
0.064064085483551
0.333465397357941
-0.505994617938995
0.004774555563927
0.707763016223908
0.223158627748489
-0.229523703455925
-0.108876213431358
0.143778994679451
-0.363336622714996
-0.55534952878952
0.328848123550415
0.783003151416779
-0.380114018917084
0.688943028450012
0.111961856484413
0.269463121891022
0.443191587924957
0.387950539588928
0.70643824338913
0.369932770729065
0.768905401229858
0.261583805084229
0.279409945011139
-0.341639518737793
0.681094646453857
0.26027512550354
-0.085293158888817
0.485355198383331
-0.478851020336151
0.834242641925812
0.027871787548065
0.720357358455658
0.174863651394844
-0.174590364098549
0.044295564293861
0.168441951274872
0.527040302753449
-0.006661102175713
0.519101560115814
-0.3110431432724
0.828458070755005
0.099994756281376
0.420431554317474
0.283084154129028
0.530245006084442
0.298859059810638
0.7383673787117
0.465791583061218
0.054174333810806
0.725877702236176
-0.455809652805328
0.038021206855774
-0.575289905071259
0.091318562626839
0.347233563661575
0.552014231681824
-0.437079131603241
-0.265146791934967
0.012741580605507
0.878962099552155
0.784902155399323
-0.135446414351463
-0.449403166770935
0.788813948631287
0.052026271820068
0.837082982063293
0.367687106132507
0.005271688103676
0.329288065433502
-0.21167679131031
0.391948044300079
0.309888899326324
-0.248931542038918
0.476077556610107
-0.284611761569977
-0.080946072936058
0.793635189533234
0.062440373003483
0.730545163154602
0.921368896961212
0.856595039367676
-0.360800623893738
-0.333893835544586
-0.074298992753029
-0.585238516330719
0.398938149213791
-0.36986255645752
0.224722355604172
0.317270994186401
-0.366500437259674
0.55330753326416
-0.177312180399895
0.152331545948982
-0.574051439762116
-0.084250256419182
-0.245652392506599
0.830572903156281
0.606498658657074
0.463640213012695
0.408091425895691
-0.203831657767296
-0.569272398948669
0.732000410556793
0.158545330166817
-0.358477771282196
0.418564975261688
0.322868883609772
-0.402345418930054
-0.489022314548492
-0.081532344222069
0.29630434513092
0.121609002351761
-0.179627820849419
0.376972615718842
-0.179203167557716
-0.309319972991943
0.410451054573059
0.297789871692657
-0.407698392868042
0.659095466136932
0.306411921977997
0.906949877738953
-0.437530934810638
0.049795880913735
-0.481641530990601
0.879878103733063
0.283058226108551
0.213434979319572
0.573524415493012
-0.481430530548096
-0.334592044353485
0.024370238184929
0.603344142436981
-0.487319648265839
-0.072933360934258
-0.088680669665337
-0.401934325695038
0.033754408359528
-0.047233238816261
0.342368245124817
-0.494189262390137
-0.071870103478432
-0.307961046695709
0.30655312538147
-0.136797502636909
-0.092448756098747
-0.422818839550018
0.204180419445038
0.619268715381622
0.60727059841156
-0.602350533008575
0.568059384822845
-0.568065881729126
0.5585116147995
0.480973899364471
0.270348846912384
0.803495228290558
-0.200214847922325
0.603915154933929
0.727947473526001
-0.102407649159431
-0.621940910816193
-0.01218456029892
-0.351917266845703
-0.316360533237457
0.300252765417099
-0.461400091648102
0.319855570793152
-0.243945464491844
-0.629702746868134
0.126142278313637
-0.278780519962311
-0.261321365833282
-0.1219192892313
0.580852150917053
0.870908081531525
0.113207936286926
0.477554500102997
-0.313170790672302
0.771587550640106
0.860458135604858
-0.214286401867867
0.366797924041748
0.770340800285339
-0.476209759712219
0.188551768660545
0.874460160732269
-0.579284369945526
0.491786062717438
0.586524128913879
-0.409746885299683
0.700354099273682
0.063047274947167
0.39245218038559
0.728352546691895
-0.254619181156158
-0.5400390625
0.923358678817749
-0.404146492481232
0.622324228286743
-0.011202201247215
-0.418656229972839
0.562292814254761
0.128199428319931
0.778470277786255
0.791010975837708
0.712923288345337
-0.563006460666657
0.933845221996307
-0.005405217409134
0.920749485492706
-0.608559906482697
0.770397007465363
0.45983624458313
0.891246616840363
-0.431048393249512
-0.468241691589356
-0.446338534355164
0.467320919036865
0.504122614860535
0.141636595129967
0.772916257381439
0.346260845661163
0.368417531251907
0.207766592502594
0.272013545036316
0.214838698506355
0.29862567782402
0.812533259391785
-0.342829883098602
-0.402737259864807
0.463062286376953
0.763609170913696
0.111163914203644
0.811261057853699
-0.386976599693298
0.405080854892731
0.102416984736919
0.582651257514954
0.051657646894455
-0.616954326629639
0.796331167221069
0.223067179322243
0.791667699813843
-0.117806747555733
-0.53422623872757
0.000227406620979
0.287024557590485
-0.125540211796761
0.327325761318207
0.73326849937439
-0.473559141159058
-0.500298857688904
0.442340910434723
0.161638706922531
0.49755197763443
-0.296385049819946
0.871187627315521
0.389855235815048
-0.474590480327606
0.38986149430275
0.25943660736084
-0.314187705516815
-0.522217690944672
0.679146528244019
0.123658135533333
0.66551798582077
0.253618240356445
0.071247659623623
-0.368634939193726
0.073985181748867
0.722642123699188
0.90587455034256
-0.612693965435028
0.921949505805969
-0.441346526145935
0.706615030765533
0.896091818809509
-0.256452560424805
0.37492424249649
-0.550574958324432
0.839768290519714
0.338572680950165
-0.329543590545654
-0.017721474170685
-0.624755561351776
-0.022057071328163
-0.037136733531952
-0.565977156162262
0.579630136489868
-0.326485395431519
0.537258446216583
0.503841102123261
-0.361766815185547
-0.074364051222801
-0.590749740600586
0.440030455589294
-0.12006039917469
-0.389872610569
0.718846142292023
0.360447466373444
0.844476044178009
0.890865683555603
-0.34188187122345
0.688761115074158
0.581448674201965
0.250458210706711
-0.388944208621979
0.151805385947227
-0.502666175365448
0.252405852079391
0.012263849377632
-0.056092828512192
-0.325017750263214
-0.41033011674881
-0.241670951247215
0.423740446567535
0.569792985916138
0.717376470565796
-0.425053298473358
-0.488178193569183
0.489784896373749
-0.476185083389282
0.541944801807404
0.175535202026367
-0.250864803791046
-0.092849686741829
0.616148412227631
-0.155669525265694
0.880794107913971
-0.594718754291534
0.544430196285248
-0.012876659631729
-0.463722884654999
-0.09016977250576
0.362265706062317
0.923084497451782
0.87329512834549
-0.115794107317925
-0.058335557579994
0.894763708114624
0.101825393736362
0.771166086196899
0.498628675937653
0.746656179428101
-0.287041783332825
0.017615601420403
0.765943109989166
-0.325264692306519
0.81169331073761
-0.400819718837738
0.905392408370972
0.531345069408417
-0.244954392313957
0.480152487754822
-0.461133897304535
-0.283739387989044
-0.047704294323921
-0.329124808311462
0.102983690798283
0.086632646620274
0.54057115316391
-0.204037621617317
-0.208801671862602
0.799679100513458
-0.35931521654129
-0.303818106651306
-0.034738197922707
0.122977189719677
0.86761200428009
0.235175177454948
0.462452530860901
0.055068895220757
0.259619176387787
-0.017433688044548
-0.27080500125885
0.144352376461029
-0.055681899189949
0.191103085875511
-0.554364800453186
0.726882338523865
-0.425737321376801
0.120963715016842
-0.242405757308006
-0.155127540230751
0.447520315647125
0.640757441520691
-0.044472992420197
0.014360576868057
-0.242339327931404
-0.322851240634918
0.921899318695068
0.625803172588348
0.159490630030632
-0.200358703732491
-0.201123133301735
0.02917292714119
0.285253554582596
-0.482286691665649
-0.428835570812225
-0.136599972844124
0.712905406951904
0.640182971954346
0.390662044286728
-0.432131826877594
-0.05320380628109
0.58534049987793
0.006879702210426
-0.424015402793884
-0.492060720920563
-0.41998690366745
0.175546556711197
0.691993951797485
-0.021818965673447
0.457953035831451
0.739731550216675
0.562384009361267
0.116501003503799
0.435778856277466
0.45558375120163
-0.232413902878761
0.277319669723511
-0.455756723880768
0.428646624088287
0.319117665290833
-0.229493573307991
-0.046995937824249
-0.538885414600372
-0.01222237944603
0.514590084552765
-0.164835020899773
0.204883262515068
0.278757214546204
0.160468652844429
-0.608354151248932
-0.626997351646423
0.922508597373962
0.150063142180443
0.769943177700043
0.226598232984543
-0.050922095775604
-0.272723317146301
-0.060458913445473
-0.568264305591583
-0.570453822612762
-0.094898447394371
0.741202771663666
0.817145884037018
-0.352538466453552
-0.570864915847778
0.535437345504761
0.808890044689178
-0.410078108310699
0.437913715839386
-0.494896411895752
0.829999148845673
-0.517215490341187
-0.472858369350433
0.459462225437164
0.292937606573105
0.187968298792839
0.026772484183312
-0.618281841278076
-0.039436474442482
-0.029218703508377
0.781146168708801
0.817029893398285
0.208573952317238
0.422378987073898
0.775979340076447
0.152876287698746
-0.414336144924164
-0.214274600148201
-0.288744926452637
-0.217596843838692
0.422118723392487
0.293633282184601
0.388067245483398
-0.237780407071114
-0.526418268680573
0.582559049129486
-0.438648998737335
0.77648663520813
0.59718269109726
0.542159557342529
0.34340488910675
0.149821326136589
0.201192930340767
-0.592021584510803
0.836100399494171
0.809242725372314
0.329089224338531
0.803722858428955
0.934667766094208
-0.274942696094513
-0.014329895377159
0.669990301132202
-0.566658198833466
-0.475497484207153
0.17181533575058
0.838587522506714
0.284111499786377
0.166949152946472
0.07208950817585
0.382501065731049
0.329846143722534
0.060118302702904
0.910039782524109
0.825552642345428
0.020679205656052
0.692089259624481
-0.200559034943581
-0.553353846073151
0.347360491752625
-0.410063803195953
0.334616035223007
-0.381053745746613
0.722728371620178
0.621144413948059
0.03854812681675
-0.608935713768005
-0.258309781551361
-0.054567277431488
0.077589817345142
-0.448481202125549
-0.474968075752258
-0.360540866851807
0.794901490211487
0.152820840477943
0.422237038612366
-0.440526306629181
-0.303241491317749
0.048983812332153
0.670648097991943
0.340436935424805
0.208105742931366
0.629335284233093
0.701529741287231
0.91614443063736
0.132207527756691
-0.490315794944763
0.847800731658936
0.008595317602158
0.390701830387115
-0.509099900722504
-0.234385654330254
0.739747285842896
0.595447063446045
0.811561942100525
-0.274855136871338
-0.234292551875114
0.295820951461792
-0.183182075619698
-0.02201022207737
0.545718729496002
0.100466638803482
0.852524816989899
-0.512084722518921
0.036719471216202
-0.497051060199738
0.881808340549469
-0.605708658695221
-0.311992764472961
0.740536510944366
-0.073344901204109
0.782382369041443
0.572661399841309
0.297896534204483
-0.110423877835274
-0.318904995918274
0.10221142321825
0.388218820095062
0.912403702735901
0.280104756355286
-0.348782956600189
0.772973954677582
0.515615582466126
-0.280282497406006
0.811383783817291
0.329114824533463
0.785275757312775
-0.023267060518265
0.151712507009506
0.474943041801453
0.124190531671047
0.323373913764954
-0.085165366530418
0.452410697937012
0.246397227048874
-0.011052489280701
-0.065425857901573
0.557457625865936
-0.560271203517914
0.896642208099365
0.514374077320099
-0.549835681915283
0.713010966777802
-0.281806707382202
0.29887929558754
0.553297340869904
0.779865622520447
0.310227870941162
0.331138134002686
0.238913476467133
-0.261897444725037
0.208671495318413
0.376139461994171
-0.464690446853638
-0.083435341715813
0.612681090831757
-0.269331276416779
0.925288438796997
-0.512387812137604
0.312612563371658
0.090144202113152
0.836553394794464
-0.631408751010895
0.082931987941265
-0.399047315120697
0.754356920719147
0.784803211688995
-0.241256460547447
0.644609749317169
-0.31529176235199
-0.314887046813965
-0.001492142677307
0.867391049861908
-0.209336087107658
0.495383679866791
0.053572937846184
0.407506346702576
-0.20440362393856
-0.259423911571503
0.374002695083618
0.016628578305245
0.759948492050171
0.595703482627869
0.591510057449341
0.189965143799782
-0.611277580261231
0.251864075660706
0.144142299890518
0.792973756790161
0.546426713466644
0.238144397735596
-0.466058552265167
-0.414033889770508
0.817491233348846
0.350433140993118
0.423005998134613
-0.478351652622223
0.907273948192596
-0.544177234172821
-0.515395998954773
-0.446565628051758
0.365273058414459
0.172550573945045
0.431619435548782
0.181753695011139
0.442695736885071
0.037715509533882
0.445114493370056
-0.446673929691315
0.600294828414917
0.496767520904541
-0.143691286444664
0.151364505290985
0.74645984172821
0.767953038215637
0.139920011162758
0.833838284015656
0.24181504547596
0.571736991405487
0.442782938480377
0.257230013608932
0.487751543521881
0.21392197906971
0.129626974463463
0.883707761764526
-0.256595969200134
-0.268053770065308
-0.609693765640259
0.284415423870087
0.470468401908875
0.815755605697632
0.615632951259613
-0.09509103000164
0.40956637263298
-0.220662161707878
-0.103204980492592
0.493823349475861
0.445472419261932
0.032124653458595
0.934569120407105
0.20535808801651
-0.337588846683502
-0.626924812793732
-0.369527339935303
0.23982161283493
0.562767505645752
0.186048090457916
0.932750284671783
0.502298593521118
0.531504511833191
-0.093162372708321
0.449813723564148
-0.589458763599396
0.720299303531647
0.732227921485901
0.052241802215576
-0.152293428778648
0.241286545991898
0.682914435863495
-0.068208441138268
0.931502938270569
0.78436815738678
-0.433642983436585
0.389165818691254
0.180704936385155
0.101566724479198
0.117584235966206
0.065719142556191
0.842360973358154
-0.325148403644562
0.84428209066391
0.581974864006043
0.593665361404419
-0.253416061401367
-0.163353607058525
-0.3042311668396
0.13985338807106
0.833551228046417
0.896538078784943
-0.335152804851532
0.365187704563141
-0.473557651042938
0.883418023586273
-0.314443230628967
0.776394009590149
0.062825843691826
-0.167501226067543
-0.032735109329224
-0.080018982291222
0.320963114500046
-0.551074087619782
0.76462322473526
-0.351443707942963
0.824019193649292
0.703818142414093
0.317991197109222
-0.431677579879761
0.765390813350678
0.313815116882324
0.166662260890007
-0.003322005271912
-0.461627900600433
-0.465641140937805
0.710887432098389
-0.576881527900696
0.408392786979675
-0.292702794075012
-0.171604201197624
0.756675660610199
0.716029524803162
-0.203147605061531
0.737441301345825
0.166749864816666
-0.231067880988121
-0.44286447763443
0.00731261074543
-0.542765915393829
0.035027772188187
0.902648329734802
-0.243384584784508
0.376555263996124
0.296324551105499
0.480904221534729
-0.516483247280121
0.765776515007019
-0.506778299808502
0.2024906873703
-0.460453629493713
0.784640073776245
0.629354655742645
0.458975374698639
-0.052012041211128
0.448072791099548
-0.612563133239746
0.319211661815643
0.774656116962433
0.250643819570541
0.924127578735352
0.18735583126545
-0.451767325401306
0.291995286941528
0.46707946062088
-0.32391744852066
-0.107517018914223
-0.41189444065094
0.749211251735687
-0.206075564026833
0.690653920173645
0.45642352104187
0.520284831523895
0.838112711906433
-0.069762602448464
0.858186841011047
0.604331970214844
-0.252585887908936
0.432805866003037
-0.577408671379089
-0.289843082427979
-0.574776113033295
0.049482315778732
-0.416330695152283
0.860456466674805
0.250622868537903
0.635182678699493
0.572133362293243
0.045398786664009
-0.024819046258926
-0.558714985847473
0.724758863449097
0.41545581817627
-0.050450637936592
0.733032941818237
0.702293932437897
0.582582294940949
-0.098017647862434
-0.519081294536591
0.827561259269714
0.093586169183254
0.048222735524178
-0.075299933552742
0.206951171159744
0.847697794437408
-0.549172937870026
0.85715788602829
0.815003454685211
0.481278836727142
-0.328380882740021
0.071678586304188
0.646929502487183
0.857339680194855
-0.221877321600914
-0.068216696381569
0.145428746938705
0.224638417363167
0.629018008708954
-0.257894098758697
0.006371200084686
0.094581820070744
-0.112187311053276
0.091715380549431
-0.101459816098213
0.394360244274139
-0.346397638320923
0.508515775203705
0.122914090752602
0.182344898581505
-0.574839532375336
0.794894158840179
-0.402845740318298
0.262204498052597
0.872500836849213
0.046385630965233
0.402585208415985
-0.539798259735107
0.907157480716705
-0.27383279800415
0.837925016880035
0.751169264316559
-0.587741792201996
0.591632664203644
0.501407504081726
0.615320086479187
-0.604687690734863
0.680114030838013
-0.615604937076569
0.603798627853394
0.293691635131836
0.679376065731049
-0.580301463603973
0.281724125146866
0.399207711219788
0.602738380432129
0.490642368793488
-0.389490723609924
-0.460593700408936
-0.508281171321869
-0.562022209167481
-0.599428594112396
-0.069658890366554
-0.299516141414642
-0.3456711769104
0.362784922122955
-0.51550817489624
0.708720028400421
-0.50505143404007
0.366000413894653
0.620010435581207
-0.173928633332253
0.177613317966461
-0.56340754032135
0.387910485267639
-0.39689975976944
-0.520710825920105
-0.246107205748558
0.462739765644074
-0.290714919567108
0.008986055850983
-0.379918038845062
0.089935317635536
0.877415597438812
0.120842427015305
0.026791676878929
0.847968339920044
0.057244762778282
0.307658851146698
-0.065025135874748
0.644345045089722
0.804296374320984
0.396695584058762
0.841523349285126
0.352454721927643
0.588566601276398
0.55970972776413
-0.19272480905056
-0.118225291371346
-0.525097489356995
-0.246304735541344
0.398205041885376
0.890446782112122
0.487720966339111
0.159664049744606
-0.410726070404053
0.210074499249458
0.3014996945858
0.509440898895264
0.729668200016022
0.33877956867218
0.769476115703583
0.904431760311127
0.018655553460121
0.18842040002346
0.076625123620033
0.017748683691025
0.593538045883179
0.2901731133461
0.696922481060028
0.004410460591316
-0.55268794298172
-0.589653789997101
0.057171896100044
0.750720620155335
0.467055678367615
0.682666599750519
0.424345970153809
0.220794886350632
-0.09447668492794
0.704814016819
0.791318297386169
-0.304671704769135
0.444045424461365
0.137070804834366
-0.305450260639191
0.823972463607788
0.819796562194824
0.35578641295433
0.26798278093338
0.465248346328735
0.21999217569828
0.767392873764038
-0.128651365637779
0.499324023723602
-0.464858651161194
0.125274196267128
0.805644273757935
0.747062981128693
0.23524783551693
-0.548799693584442
0.730578660964966
0.489894270896912
0.269596457481384
-0.572606563568115
-0.306646525859833
0.44890308380127
0.793950378894806
0.152358576655388
0.056013181805611
0.260225743055344
-0.390433192253113
0.239991277456284
0.685317397117615
-0.12330524623394
0.900682330131531
0.547320187091827
0.790450155735016
0.653706312179565
0.593363881111145
0.321827381849289
0.609381973743439
0.480738162994385
0.628550708293915
0.637510418891907
0.638494253158569
0.655509114265442
-0.271440446376801
-0.568167746067047
0.466953337192535
0.192110374569893
0.122637584805489
0.048736914992333
-0.065775260329247
0.349715113639832
-0.112074390053749
0.105217397212982
-0.186630710959435
-0.024399340152741
0.234495416283607
0.216410115361214
0.827963531017303
-0.561368882656097
0.773131132125855
0.348651945590973
-0.56070351600647
-0.460841834545136
0.610689222812653
-0.36108672618866
0.086353987455368
0.223125889897346
-0.039288327097893
0.394802182912827
-0.391277551651001
0.365857273340225
0.86683589220047
0.285845786333084
0.78460693359375
0.605097115039825
0.171455174684525
-0.023171246051788
0.070124432444573
-0.554327785968781
-0.315482616424561
-0.446288824081421
-0.219327703118324
0.577024161815643
-0.55906069278717
0.918793261051178
0.613135933876038
0.149409428238869
0.77853536605835
0.429717808961868
-0.35902738571167
0.743091702461243
-0.048129141330719
-0.050440430641174
-0.462836861610413
0.600993990898132
0.234243422746658
0.887361347675324
0.663662850856781
0.368159115314484
0.273715436458588
-0.588802337646484
0.093207590281963
-0.496133029460907
0.799135565757751
-0.102681383490562
0.594604730606079
-0.222474381327629
-0.473321557044983
0.647656142711639
0.886003077030182
0.095382899045944
0.684928715229034
0.118389241397381
-0.503379940986633
0.411389946937561
-0.322968542575836
0.001460731029511
0.619740009307861
0.326385974884033
0.359647631645203
-0.185878083109856
-0.542349934577942
-0.074437335133553
0.390524446964264
0.18743047118187
-0.543868839740753
0.110485717654228
0.321294039487839
0.520469307899475
0.034187689423561
0.103332690894604
-0.40698653459549
0.370874881744385
0.644456267356873
0.762499392032623
0.014169529080391
-0.05049179494381
0.401845693588257
0.812444448471069
-0.030586108565331
0.439671099185944
0.302536129951477
0.454602956771851
-0.043828248977661
0.607704937458038
-0.029903367161751
0.147142589092255
0.018292054533959
-0.132583037018776
0.591324985027313
-0.561426877975464
0.930875539779663
-0.161354228854179
0.196201428771019
0.399332642555237
-0.431767702102661
-0.513681709766388
0.75313264131546
0.485191106796265
-0.388097822666168
0.232588768005371
0.240910857915878
-0.633326888084412
0.754739463329315
0.856011629104614
-0.033182114362717
0.371697664260864
0.509603202342987
-0.556564569473267
0.873758375644684
-0.401959002017975
-0.550448834896088
-0.212164536118507
0.584200084209442
0.925762057304382
-0.019396334886551
-0.242878004908562
-0.106807067990303
0.483879566192627
-0.419934809207916
0.69043242931366
0.931761145591736
0.030962243676186
-0.307768166065216
0.902468144893646
0.863262593746185
-0.278289437294006
0.89335423707962
-0.62486344575882
-0.019519805908203
-0.431086838245392
0.711627542972565
0.011221930384636
0.610725820064545
0.214655250310898
-0.57555627822876
0.233152016997337
0.628319919109345
-0.556657075881958
-0.277233183383942
-0.031220212578774
0.110030882060528
0.173741012811661
0.038885951042175
-0.451862931251526
0.513392746448517
-0.363477945327759
-0.552740693092346
0.361539781093597
0.176252201199532
0.794657588005066
-0.122372522950172
-0.358725309371948
0.013125255703926
-0.290702939033508
0.63247150182724
0.33783295750618
0.568258047103882
-0.24052719771862
0.593218564987183
0.108431287109852
0.695965647697449
0.006045520305634
-0.268403351306915
0.693633437156677
-0.62965339422226
0.904015243053436
-0.113068118691444
-0.000515699386597
-0.221106663346291
0.762761294841766
0.587493658065796
-0.486665725708008
0.144199326634407
0.039130508899689
0.586170136928558
-0.001735359430313
-0.634050786495209
-0.082418069243431
0.821328818798065
-0.289065539836884
-0.247547373175621
-0.364967286586761
-0.32257354259491
0.886660397052765
-0.13655512034893
-0.436986744403839
0.13691246509552
0.725695610046387
0.220730274915695
0.89007556438446
0.72835636138916
-0.036067813634873
0.060908570885658
0.390177607536316
0.208561420440674
-0.045359671115875
-0.373652219772339
-0.095086470246315
0.607090771198273
0.307807922363281
0.806041121482849
0.798365712165833
0.170086801052094
0.936109304428101
0.137970238924026
0.710975348949432
-0.124362096190453
0.626521766185761
0.617063879966736
-0.366485357284546
0.669687688350678
0.050961226224899
0.902614712715149
-0.063659325242043
-0.049875900149345
0.371888607740402
0.492797255516052
-0.324311316013336
0.412821233272553
0.660864114761353
0.264509558677673
0.175864800810814
-0.627325475215912
0.853210031986237
-0.166910752654076
0.440846383571625
0.444338440895081
0.697314560413361
-0.484524607658386
0.30432054400444
0.332658559083939
-0.279882192611694
0.393111348152161
0.037384167313576
0.583389282226563
0.64275985956192
-0.009701371192932
-0.339927911758423
-0.609135329723358
0.60507744550705
0.223226830363274
-0.392573535442352
0.235734298825264
-0.113750442862511
0.815155148506165
0.416830688714981
-0.620397686958313
0.394530534744263
0.115836702287197
0.704642176628113
-0.622955560684204
0.146744415163994
0.793646693229675
0.063135445117951
-0.052320644259453
-0.308631181716919
-0.169180020689964
-0.093071267008782
-0.630670309066772
-0.021314024925232
-0.064571335911751
0.424301385879517
-0.598499536514282
0.254813820123672
0.083741493523121
0.431872129440308
0.573881089687347
0.731226563453674
-0.157329693436623
-0.07891009747982
-0.218958154320717
0.701101899147034
-0.393549561500549
-0.566446542739868
0.587330043315887
0.859447777271271
0.416561335325241
-0.289364755153656
0.13560426235199
0.31273353099823
0.554645717144012
-0.557669281959534
0.451051712036133
0.144680798053741
-0.409778594970703
0.039375454187393
0.322949767112732
-0.422885060310364
0.617468059062958
-0.409280002117157
0.809023201465607
0.772890865802765
0.431278645992279
0.685845375061035
-0.215780720114708
0.54804915189743
0.010840609669685
0.616170048713684
0.816884219646454
0.061704367399216
0.607751131057739
0.161216020584106
-0.058482527732849
0.163843035697937
0.170580223202705
-0.326924622058868
0.492276787757874
-0.55109840631485
0.246720820665359
0.723994016647339
-0.005630970001221
0.274730414152145
-0.308543860912323
0.062435865402222
-0.261699497699738
-0.186667993664742
-0.605414211750031
0.09688138961792
-0.415007472038269
0.261254847049713
0.723152697086334
0.32459956407547
0.802423119544983
-0.548673570156097
-0.540751993656158
0.485916078090668
0.438470304012299
0.503526747226715
0.837444365024567
-0.628917396068573
0.361311078071594
-0.38146585226059
0.693097412586212
0.395028948783875
0.071248278021813
0.532435536384583
0.267251491546631
-0.314849555492401
0.819997370243073
0.503491699695587
0.784750998020172
0.645651459693909
-0.212405756115913
0.640168190002441
-0.371319174766541
-0.434332668781281
0.838484823703766
0.853427350521088
0.272401392459869
0.718721389770508
0.844673454761505
-0.077676877379418
0.083978407084942
-0.306818962097168
-0.037903130054474
0.869231462478638
0.852611839771271
0.19154766201973
0.315569996833801
0.77269458770752
0.402978390455246
0.304062813520432
0.907254278659821
0.528001368045807
0.932569742202759
0.179077312350273
-0.117364451289177
-0.269063591957092
0.409392714500427
0.454514026641846
0.898530960083008
0.667265057563782
0.39674836397171
0.022286847233772
-0.080877855420113
-0.489168286323547
-0.299914002418518
0.39778608083725
0.898291110992432
-0.263824880123138
0.871274948120117
0.763799369335175
-0.21727143228054
-0.024853140115738
0.308345377445221
-0.412559449672699
0.609191596508026
-0.528752207756043
-0.341705679893494
-0.213239178061485
0.755964398384094
0.669319868087769
-0.106213375926018
-0.496540606021881
-0.166204944252968
-0.609332621097565
0.863375067710876
0.814059674739838
-0.276961386203766
-0.139274194836617
0.262998819351196
-0.342142522335052
-0.082299694418907
-0.194884613156319
0.726629555225372
0.254838168621063
-0.19117496907711
0.589935064315796
0.498857438564301
0.848254382610321
0.632209181785584
-0.013498038053513
0.137075513601303
-0.578064203262329
-0.011577486991882
0.649382531642914
-0.06892092525959
0.770208895206451
-0.332644879817963
0.506960451602936
-0.288448095321655
0.701815366744995
0.154472559690475
0.575286149978638
-0.210161104798317
0.249627768993378
0.571485936641693
0.928369641304016
-0.631699502468109
-0.355816900730133
-0.23805059492588
-0.550789296627045
0.832446336746216
0.729108035564423
0.276407957077026
0.870123326778412
-0.020708277821541
0.278892159461975
0.052054464817047
-0.015057668089867
-0.57124125957489
0.35396134853363
-0.395388185977936
-0.466310203075409
-0.274661123752594
-0.608925759792328
-0.302276253700256
0.244037955999374
0.352534890174866
0.182993516325951
0.385589122772217
0.376923561096191
0.743354797363281
-0.484391212463379
0.76181834936142
0.692190825939178
-0.187991067767143
0.409941852092743
-0.573518991470337
-0.5587437748909
-0.51993852853775
-0.153444275259972
-0.013803154230118
0.179799616336823
-0.020732775330544
-0.242537900805473
-0.036338806152344
-0.210258856415749
-0.298864960670471
0.802287757396698
0.665059149265289
0.191253781318665
-0.566545009613037
0.553534507751465
0.140694826841354
0.694964349269867
0.74714583158493
-0.582495987415314
-0.427422225475311
-0.477621734142303
0.626160562038422
0.493916928768158
0.604475557804108
-0.541082322597504
-0.486889898777008
-0.477064788341522
-0.137173697352409
0.693014562129974
-0.073280200362206
0.62358683347702
0.205618143081665
0.355625092983246
-0.207414731383324
0.457127571105957
0.049989640712738
0.504718780517578
0.68198573589325
0.75830066204071
0.299403339624405
0.331411093473434
0.553455114364624
0.086814694106579
-0.062285646796227
-0.591905534267426
-0.289814054965973
0.781056106090546
0.603792905807495
0.621078968048096
0.136008322238922
0.521443843841553
0.72833925485611
0.511538326740265
-0.195697650313377
0.048482373356819
0.42853045463562
-0.556487917900085
0.400667995214462
0.698312401771545
-0.043868660926819
0.517921686172485
-0.369166016578674
-0.076524242758751
0.125529915094376
0.300575256347656
-0.542784929275513
0.566935360431671
-0.193677976727486
-0.580412447452545
0.708852350711823
0.762543857097626
0.498314201831818
0.192389398813248
0.164571210741997
0.507396936416626
-0.18512187898159
0.207682996988296
0.274929076433182
0.646811723709106
-0.380879819393158
0.627096116542816
-0.274242758750916
0.347057640552521
-0.276433348655701
0.496180295944214
-0.509444773197174
0.886870801448822
-0.622596859931946
0.107388213276863
-0.00853618979454
0.060709685087204
0.340265303850174
0.696734070777893
0.251048147678375
0.281591176986694
0.823646724224091
0.257484525442123
-0.166196539998055
0.447291910648346
-0.098354056477547
-0.204757913947105
0.367984712123871
-0.123855158686638
0.918639302253723
0.770252883434296
0.616937518119812
0.059705406427384
0.493142485618591
0.925471186637878
0.698419451713562
-0.194703742861748
-0.253987431526184
-0.191831603646278
-0.21370829641819
-0.204925462603569
-0.258324563503265
-0.096373900771141
-0.450370192527771
-0.150099292397499
0.20178247988224
0.076573982834816
0.388821095228195
-0.318391740322113
0.578356325626373
0.599484026432037
0.117309510707855
0.486210525035858
-0.034141913056374
0.661964118480682
0.807830333709717
-0.441044092178345
0.888124167919159
0.76641172170639
-0.030095592141152
0.263525545597076
0.32190129160881
0.830540299415588
0.730140149593353
0.878587007522583
-0.16744090616703
-0.274913609027863
0.850396037101746
-0.539095044136047
-0.250522971153259
0.659485280513763
0.147029340267181
0.791107058525085
0.204989582300186
0.555620431900024
0.267397165298462
0.869481384754181
-0.496426045894623
0.4562668800354
0.454274356365204
0.714490354061127
0.49287474155426
0.14526455104351
-0.269856810569763
-0.054612770676613
-0.323041439056396
0.212088167667389
0.248359531164169
0.308615654706955
-0.537615597248077
0.581094622612
-0.083641216158867
-0.388256251811981
0.299196600914001
0.74485170841217
0.186272859573364
-0.528010308742523
0.506800591945648
-0.201273635029793
0.47452187538147
0.763667285442352
-0.135200694203377
0.37492835521698
-0.11765743792057
-0.355961620807648
0.472606480121613
0.703468084335327
0.349114626646042
0.438278555870056
0.576072216033936
0.631977260112762
0.516633093357086
-0.43134081363678
0.330004334449768
0.847815155982971
-0.160404250025749
-0.408075749874115
-0.613389134407043
0.815986931324005
-0.383727431297302
0.56296569108963
-0.596324801445007
0.061966553330422
0.651750147342682
-0.380583047866821
0.683172941207886
0.791528642177582
-0.255720555782318
-0.215128436684608
-0.054622948169708
-0.108652248978615
-0.347059965133667
0.438910782337189
0.412771165370941
-0.599008560180664
-0.25758969783783
0.518800020217896
0.506879448890686
0.409425139427185
-0.109232261776924
-0.33320814371109
0.853586256504059
0.480957746505737
0.031968489289284
0.455967843532562
-0.063029304146767
-0.059119582176209
0.301644861698151
-0.317693471908569
-0.526139438152313
-0.200923100113869
0.87183952331543
-0.553580105304718
0.014777556061745
0.429472386837006
0.179643824696541
-0.040686711668968
-0.075717732310295
0.753023564815521
0.264477342367172
0.814286470413208
-0.268989682197571
-0.034412920475006
0.314317852258682
0.865721523761749
0.397228956222534
-0.532693564891815
0.127950176596642
0.223345667123795
-0.122025862336159
0.063528716564179
-0.153559908270836
0.800945460796356
-0.49135547876358
0.107332363724709
-0.556192815303803
-0.176442995667458
0.623065710067749
-0.618936121463776
0.82180917263031
-0.621808767318726
-0.441122114658356
-0.355533421039581
0.011318936944008
-0.552915990352631
0.763120234012604
0.292586266994476
-0.408944606781006
-0.061887085437775
-0.505167067050934
0.521415591239929
0.406596779823303
0.020075440406799
0.798870265483856
0.61962503194809
-0.208142504096031
0.055798217654228
0.013109803199768
0.196855768561363
0.249303996562958
0.129698902368546
0.139463633298874
0.303972780704498
-0.291091501712799
0.183335661888123
0.572911441326141
-0.359069108963013
0.480202794075012
0.701437771320343
0.427503347396851
-0.496106803417206
0.843327343463898
-0.107749238610268
-0.228526964783669
-0.070808246731758
0.008121684193611
-0.389603972434998
-0.623239398002625
-0.185147151350975
0.786092579364777
-0.103453442454338
-0.008570343255997
0.563881397247314
-0.4092698097229
0.777771234512329
-0.011364251375198
0.626919269561768
0.654745042324066
-0.095502898097038
0.875606119632721
-0.511907815933228
0.187057659029961
0.90750527381897
0.43560865521431
0.027101129293442
-0.091167345643044
-0.194602116942406
0.52691125869751
-0.291513025760651
-0.065995708107948
0.327983319759369
0.151702910661697
-0.010650962591171
0.708476424217224
0.027141839265823
0.450017392635345
-0.005543977022171
0.568541705608368
0.165588021278381
0.039481863379479
-0.128582015633583
0.613138556480408
-0.304932355880737
-0.413588881492615
-0.022361353039742
-0.089850142598152
-0.205121234059334
0.588157296180725
0.224290490150452
0.089525155723095
-0.257041394710541
0.152030348777771
-0.404593884944916
0.301542818546295
-0.008223310112953
0.358219414949417
-0.137821391224861
-0.117446020245552
0.185869961977005
0.777777373790741
0.59602814912796
0.823200225830078
-0.416523933410645
0.820971131324768
0.829950273036957
-0.413255393505096
0.30494824051857
-0.259941756725311
0.291343092918396
0.739614486694336
0.400941431522369
0.887598514556885
-0.189205095171928
-0.319711208343506
0.175645709037781
0.597820639610291
-0.438223123550415
-0.068592950701714
0.571299374103546
-0.599536955356598
0.379097998142242
0.233564734458923
0.007285133004189
-0.311319530010223
0.778917729854584
-0.304387152194977
-0.519653797149658
0.000339478254318
-0.436319351196289
0.437764585018158
0.45064127445221
0.644996643066406
0.739671945571899
-0.389029443264008
-0.339968264102936
0.220191195607185
0.384883046150208
0.653392910957336
-0.556406021118164
-0.404210448265076
-0.306738078594208
-0.138734593987465
-0.136634632945061
0.645186066627502
-0.175445273518562
0.075244605541229
0.741498231887817
0.405577301979065
-0.542308330535889
0.8909832239151
0.312404960393906
0.148479998111725
-0.34313428401947
0.078757524490357
0.735294103622437
0.641690790653229
0.624375462532043
0.223645448684692
0.66546756029129
-0.505648553371429
0.791938424110413
0.005404368042946
0.892692685127258
-0.497754871845245
-0.077797219157219
0.114779509603977
0.045111119747162
0.036305800080299
-0.549625277519226
0.41583862900734
-0.469532608985901
0.244302660226822
0.426294445991516
-0.45524674654007
-0.034465461969376
0.86709189414978
-0.222777172923088
0.438698887825012
0.375851154327393
0.811657547950745
-0.319473326206207
-0.305499970912933
-0.547769248485565
0.700339317321777
0.161900505423546
0.807777881622314
0.511090874671936
0.826193392276764
0.433364272117615
0.904901027679443
-0.510730147361755
0.268627464771271
-0.214859083294868
0.193005070090294
0.498484134674072
-0.337479472160339
0.689651191234589
-0.401345193386078
-0.525306522846222
0.672741174697876
0.712661623954773
0.229704558849335
-0.630537986755371
0.203293234109879
0.861782312393189
0.037162899971008
0.555959045886993
0.333377689123154
0.025939270853996
0.219526469707489
0.697373330593109
0.071348391473293
0.892560362815857
0.315289527177811
0.490402579307556
0.046281769871712
0.3205187022686
-0.356552839279175
0.29528883099556
0.090284124016762
0.364909738302231
-0.454994440078735
0.32697856426239
0.06977878510952
0.928718864917755
0.933537244796753
0.873113453388214
0.39744371175766
0.075992368161678
0.389439702033997
-0.60249400138855
0.470998704433441
0.095263563096523
0.286656022071838
0.672546029090881
0.44817841053009
-0.158604368567467
0.253413677215576
-0.52800315618515
0.769713521003723
0.739292502403259
0.773320376873016
0.037389218807221
0.30952575802803
0.190357103943825
0.369489550590515
-0.165224149823189
0.447956085205078
-0.025273680686951
0.75835919380188
0.42550128698349
0.35509067773819
-0.20358569920063
0.473630607128143
0.164758935570717
0.149421572685242
0.647789418697357
-0.35206937789917
0.738271415233612
0.88748562335968
-0.286815881729126
-0.208607122302055
-0.136679336428642
-0.46638959646225
-0.171982929110527
-0.079749718308449
0.920113265514374
-0.207525506615639
0.166238009929657
-0.559002935886383
-0.139324143528938
-0.495254337787628
0.893893420696259
0.750832259654999
-0.607817232608795
0.323655486106873
-0.400108635425568
0.314428091049194
-0.238003209233284
0.471679329872131
0.322985529899597
0.036108493804932
-0.506973564624786
0.92238849401474
-0.150927767157555
0.210113704204559
0.93076092004776
-0.264506816864014
0.417299270629883
-0.43728232383728
0.470450341701508
0.492508411407471
0.725419461727142
-0.409479260444641
-0.047228500247002
0.787070870399475
0.625178635120392
-0.406785368919373
-0.139274761080742
0.396377891302109
0.756019473075867
-0.230115965008736
-0.542412042617798
-0.007070273160934
0.14827111363411
-0.412516415119171
-0.271323561668396
0.246050372719765
-0.037570357322693
0.244171112775803
0.031474873423576
-0.285202264785767
0.860842883586884
0.157246336340904
0.426343500614166
-0.279406189918518
0.553193509578705
-0.195613607764244
-0.106939002871513
0.158584132790566
0.710127353668213
0.598559558391571
-0.208063915371895
-0.220875188708305
0.51914769411087
0.811914145946503
0.001932963728905
0.340019553899765
0.18969202041626
-0.255475521087646
-0.194722607731819
0.164731696248055
-0.039578929543495
-0.106272712349892
-0.146070972084999
0.097741059958935
-0.097296312451363
-0.490412056446075
0.440636813640595
-0.087645038962364
0.851267278194428
-0.49838650226593
0.527765452861786
0.123009510338306
0.760876893997192
-0.032074153423309
0.210206583142281
0.098107308149338
0.86040723323822
0.465520203113556
0.485363781452179
-0.420645833015442
0.769430339336395
0.030663400888443
-0.559022545814514
-0.070103153586388
-0.05633856356144
0.152854546904564
0.107446610927582
0.214517250657082
0.923906922340393
0.63441413640976
0.485019445419312
0.185245648026466
0.426129698753357
0.233733505010605
-0.071793928742409
0.085780613124371
-0.11334915459156
0.21622970700264
0.201075166463852
0.493685483932495
-0.634505748748779
0.837725579738617
-0.312933683395386
0.260003805160522
0.660566449165344
0.289042145013809
0.737588703632355
-0.148479118943214
0.011034205555916
0.929932594299316
0.802019476890564
0.1116544008255
-0.622627377510071
-0.592661678791046
-0.358712315559387
0.768564105033875
0.637242913246155
0.429073631763458
0.646332025527954
-0.473273456096649
0.404058516025543
0.629303634166718
-0.258002400398254
-0.361346662044525
-0.570397436618805
0.921346843242645
0.273559361696243
-0.207005962729454
0.656030297279358
0.626007199287415
-0.428928017616272
0.603709518909454
-0.103136792778969
-0.459197521209717
0.837782680988312
0.201639294624329
0.569906949996948
-0.297967195510864
-0.550587475299835
0.636558771133423
0.102470472455025
0.449705064296722
0.372522532939911
0.721279919147491
0.102945670485497
0.218458697199821
-0.036463811993599
0.424516320228577
0.36960768699646
0.484500408172607
-0.593710124492645
0.497106850147247
0.290760517120361
0.185333833098412
-0.49644261598587
-0.123507872223854
0.626695275306702
0.382419794797897
0.007626339793205
-0.373582661151886
-0.061970978975296
0.421459913253784
-0.142802014946938
-0.065550699830055
-0.58314836025238
0.22614774107933
-0.570959806442261
0.19728621840477
0.528083860874176
0.095643915235996
0.901051759719849
0.292174249887466
-0.161594912409782
-0.448048830032349
0.446964204311371
0.270647048950195
0.773704528808594
0.28084534406662
0.645007073879242
0.455426633358002
-0.488362371921539
0.287435293197632
0.265794605016708
0.166897416114807
-0.090112164616585
0.422648906707764
0.223971724510193
0.488660752773285
0.314056038856506
0.00867822766304
-0.163432165980339
0.716690361499786
-0.25554496049881
0.29355862736702
0.793411672115326
0.271838128566742
0.212538838386536
-0.39258861541748
0.613002479076386
0.189573362469673
0.511229574680328
0.796343982219696
-0.016152054071426
0.326230764389038
-0.432318270206451
-0.12204997241497
0.180681809782982
0.224199384450912
0.42767995595932
-0.498434185981751
0.469081163406372
0.861554682254791
-0.062850996851921
0.064128153026104
0.419855952262878
0.342891067266464
-0.451677858829498
0.060057744383812
0.900484979152679
-0.137603506445885
0.887043476104736
-0.609066665172577
0.270660817623138
0.372333914041519
0.086532108485699
0.093072384595871
-0.147909417748451
-0.22860686480999
0.771506309509277
0.06624037027359
0.532732665538788
-0.545139789581299
-0.284647464752197
-0.377210021018982
-0.155283257365227
-0.460686028003693
0.293443918228149
0.103611342608929
0.677049398422241
-0.075124606490135
-0.03668799996376
-0.173544749617577
-0.34456342458725
0.61076831817627
0.290790587663651
0.227804347872734
0.847791612148285
0.352326929569244
-0.251631021499634
-0.573658883571625
-0.347194969654083
0.55648148059845
-0.621597290039063
-0.409289419651032
0.774723887443543
-0.433646440505981
0.135399088263512
-0.130389198660851
0.876915693283081
0.501307249069214
0.834012031555176
-0.470766007900238
0.838333249092102
0.565880239009857
-0.237073257565498
0.790489077568054
-0.222716793417931
0.630809903144836
-0.426166594028473
-0.480973541736603
0.769647419452667
0.045607671141625
0.579247832298279
-0.133734539151192
0.49019330739975
-0.304564476013184
-0.453414440155029
0.697452664375305
-0.396620988845825
-0.447757303714752
0.367519617080688
0.181338846683502
0.534924745559692
-0.546813428401947
-0.472896575927734
-0.384707152843475
-0.390001773834229
0.667775392532349
0.167000293731689
0.082302376627922
-0.108547195792198
0.246140390634537
0.209145247936249
0.614269018173218
0.530787527561188
0.309302031993866
0.371997058391571
0.658126473426819
0.206674829125404
0.40986043214798
0.652207612991333
0.741679847240448
0.859933435916901
-0.011690929532051
0.368701159954071
-0.28507524728775
0.369857728481293
0.032685503363609
0.239306330680847
0.709349870681763
-0.327087581157684
0.867864966392517
-0.005231186747551
0.31486588716507
0.733758389949799
0.595733344554901
-0.142461612820625
-0.255409836769104
-0.206579372286797
0.907946646213532
0.665320336818695
0.330665647983551
-0.454696714878082
0.642673790454865
-0.263762533664703
0.191576838493347
-0.064213111996651
0.059625461697579
0.280255794525146
-0.404645442962647
0.361506879329681
-0.429196894168854
0.355586469173431
-0.390787363052368
0.495716750621796
-0.610078513622284
0.300887227058411
0.653912961483002
-0.383677303791046
0.642133951187134
-0.198652550578117
-0.576803624629974
-0.315263748168945
0.167330473661423
0.892853379249573
-0.287590980529785
-0.257860124111176
-0.616670072078705
0.175571247935295
-0.554895460605621
-0.064277961850166
0.474647343158722
0.005255252122879
-0.309619784355164
0.226486533880234
0.675117671489716
-0.395164847373962
0.032540500164032
-0.319722175598145
0.210884556174278
-0.282000601291656
0.605463922023773
-0.231086507439613
0.206275343894958
-0.200347766280174
0.277125120162964
0.363360166549683
0.240076288580894
-0.051791951060295
0.87416684627533
-0.254907667636871
0.049551710486412
0.79774409532547
0.793582141399384
-0.122254922986031
0.326925218105316
0.841262817382813
0.901687860488892
0.397749543190002
0.745397984981537
-0.54849237203598
0.140223547816277
-0.254262149333954
0.136134117841721
0.198553368449211
-0.126112774014473
-0.317590534687042
0.717781603336334
0.418144375085831
-0.015241652727127
-0.475939154624939
-0.252606749534607
0.672546327114105
0.887886464595795
0.465547442436218
0.726893126964569
0.137005358934402
0.775491237640381
0.300216406583786
-0.468782722949982
-0.583291232585907
0.168742150068283
0.606528103351593
-0.205448314547539
0.823824524879456
0.889938771724701
-0.214742109179497
0.862690210342407
0.878256976604462
-0.157214239239693
0.376051098108292
0.426512122154236
-0.426492869853973
0.76455819606781
0.507841169834137
0.679428517818451
-0.568977952003479
0.91522490978241
0.862349092960358
-0.437753260135651
-0.309854209423065
-0.492243468761444
0.830423653125763
0.5280522108078
-0.589021563529968
0.302930235862732
-0.040049642324448
0.290005415678024
0.046158313751221
0.930803775787354
0.629616260528564
0.419218599796295
0.761270642280579
0.02739229798317
-0.409663736820221
0.449593782424927
-0.493593633174896
0.26845708489418
-0.190946474671364
0.478897213935852
-0.510404765605927
0.488812148571014
-0.429110646247864
0.557447493076324
-0.592347145080566
-0.007908955216408
-0.419433951377869
0.461954474449158
0.169059008359909
0.933885991573334
0.115107156336308
0.414644837379456
-0.17275582253933
0.877676665782928
0.416155427694321
-0.034406274557114
0.349796414375305
-0.292659282684326
-0.030536323785782
-0.364004254341125
0.629648864269257
0.213364467024803
-0.519795954227448
0.507668972015381
0.121504947543144
0.037153497338295
0.791379809379578
0.229577839374542
-0.321977615356445
0.51477175951004
0.694397449493408
-0.283531844615936
0.29080456495285
-0.226684406399727
-0.417826473712921
0.540321469306946
0.087555788457394
0.512831449508667
0.934198975563049
0.735576748847961
-0.527929246425629
0.265928655862808
-0.145686909556389
0.617179095745087
0.65193784236908
0.898953080177307
0.746478497982025
-0.096068397164345
-0.602337539196014
0.78358256816864
0.028174340724945
0.600803554058075
0.645406723022461
-0.194336548447609
0.221111327409744
-0.591891825199127
0.919462740421295
-0.447127342224121
0.062508575618267
-0.130804166197777
0.073674201965332
-0.057260349392891
0.836584210395813
-0.147816017270088
-0.543850362300873
0.882348716259003
0.730644345283508
0.683512806892395
-0.001069888472557
0.574338555335999
0.827681183815002
0.93670004606247
-0.089048489928246
0.338245153427124
0.012985169887543
-0.155753389000893
-0.265992641448975
0.709049344062805
-0.133773043751717
0.138563200831413
-0.200182572007179
0.914878308773041
-0.139900043606758
0.886289834976196
0.235929578542709
-0.145114883780479
-0.541685998439789
-0.292125761508942
0.2007966786623
0.047304302453995
-0.405635416507721
-0.478661715984345
-0.236558184027672
0.850077271461487
0.484766185283661
-0.316812634468079
0.610111951828003
0.717344701290131
-0.624160766601563
-0.34786194562912
0.274564146995544
-0.472284317016602
-0.63229912519455
0.125746250152588
-0.629578053951263
-0.583822786808014
-0.418884694576263
0.135104179382324
0.546736598014832
0.480485081672668
0.61043256521225
0.35511988401413
-0.587298691272736
0.391135632991791
-0.24552358686924
0.211251273751259
0.901108086109161
0.917127072811127
-0.48081362247467
0.028284683823586
-0.331187427043915
-0.514493823051453
-0.59986424446106
0.078053064644337
0.794873654842377
0.380562394857407
0.521189689636231
0.09135814756155
0.374673128128052
0.520951092243195
-0.228637829422951
-0.508410751819611
-0.466885209083557
0.884262561798096
-0.574179887771606
0.284201353788376
-0.619567513465881
-0.118263676762581
-0.178979381918907
-0.224730864167213
-0.322733044624329
-0.37261700630188
-0.507418930530548
0.338112533092499
-0.210094019770622
0.697002172470093
0.38926100730896
0.579619705677033
0.779634416103363
0.306406319141388
-0.18324325978756
0.841231465339661
0.689246892929077
-0.292784035205841
0.739466786384583
0.414572536945343
0.690633833408356
0.60252845287323
-0.503259003162384
-0.162127688527107
0.49801230430603
-0.308565020561218
0.099464103579521
-0.592144191265106
0.063658468425274
-0.008468985557556
-0.144247606396675
0.204285830259323
0.745317041873932
0.250213205814362
0.71750670671463
0.346264958381653
0.892930388450623
-0.199861213564873
0.591465294361115
-0.215217933058739
0.775338292121887
0.226532533764839
-0.55651468038559
0.759607970714569
0.357638597488403
0.246288776397705
-0.252865731716156
0.688182473182678
-0.207218185067177
-0.261245667934418
0.281894683837891
0.570540308952332
0.069941602647305
0.131788969039917
-0.453230381011963
0.777127385139465
0.380769103765488
0.851606726646423
-0.496853768825531
0.870956122875214
-0.081511422991753
-0.573718905448914
0.694229304790497
0.25637486577034
-0.180612936615944
-0.526435792446137
-0.528161644935608
-0.181010350584984
0.658672511577606
0.806296825408936
-0.580239355564117
-0.566559672355652
0.344278484582901
0.776090025901794
0.375461518764496
0.039467960596085
0.356884211301804
-0.243355795741081
0.01927575469017
0.343924105167389
0.634341537952423
0.479759812355042
0.52375715970993
0.015814185142517
0.695376336574554
-0.458138227462769
-0.604162454605103
-0.002907156944275
-0.360562324523926
0.403131812810898
0.860472083091736
0.35806280374527
-0.290670275688171
0.40727686882019
0.774169147014618
0.57040411233902
-0.349021315574646
0.683995306491852
0.83254861831665
0.820833325386047
-0.346364676952362
-0.590323209762573
-0.360849440097809
0.798555135726929
0.764754354953766
-0.498910307884216
-0.252559661865234
0.233460396528244
0.722625315189362
0.613729894161224
-0.632261157035828
-0.015379801392555
-0.504735231399536
0.888686418533325
0.251259863376617
0.692335307598114
0.748851001262665
0.0906887575984
-0.022872820496559
0.258840620517731
-0.124903902411461
-0.029871642589569
0.164591401815414
0.53327476978302
-0.179910138249397
-0.388071835041046
-0.155609592795372
0.486588180065155
0.038474261760712
0.512185513973236
-0.38265073299408
0.404539287090302
-0.488277316093445
-0.382373154163361
0.53435742855072
-0.390958607196808
0.823486149311066
0.152755782008171
0.505077064037323
0.936958134174347
0.205020889639854
-0.568210303783417
-0.453426957130432
0.512913823127747
0.441994547843933
0.513266623020172
-0.109266892075539
0.725582122802734
0.254956811666489
-0.437014818191528
0.932168960571289
0.79202127456665
-0.412655770778656
-0.486124515533447
0.560370624065399
-0.418238341808319
-0.578479588031769
-0.1817497164011
0.458014249801636
-0.302936136722565
0.359998941421509
-0.273779809474945
0.212942242622375
0.523677527904511
0.534110605716705
-0.136326476931572
0.14573347568512
0.019772917032242
0.37752690911293
0.197268679738045
-0.314672410488129
0.503634691238403
0.909351468086243
0.762336134910584
-0.590410172939301
0.483522832393646
0.792874872684479
0.183647811412811
0.550740122795105
-0.598603963851929
0.18446809053421
0.580775916576386
0.198141366243362
-0.295903980731964
0.004548028111458
0.86056524515152
0.596358716487885
0.730560958385468
-0.588553726673126
0.440796136856079
0.734772622585297
0.271226227283478
0.056868746876717
-0.208184584975243
0.631481766700745
-0.368166029453278
-0.535818040370941
0.379323899745941
0.126543983817101
-0.464430749416351
-0.423733949661255
0.729490697383881
0.865922510623932
0.503747940063477
0.368283629417419
0.519986271858215
0.593589663505554
-0.578808486461639
-0.124823167920113
-0.019598007202149
-0.178693160414696
-0.149764224886894
0.27403062582016
0.064519077539444
0.139931172132492
0.359058260917664
-0.591576397418976
-0.389222383499146
-0.077181324362755
-0.270059943199158
-0.566172122955322
0.820172429084778
0.792381465435028
0.097836680710316
0.341806083917618
-0.25378692150116
-0.512444972991943
0.6305171251297
0.356873631477356
-0.529503166675568
0.186488017439842
-0.308280646800995
-0.461056172847748
0.24283754825592
-0.064620092511177
0.087630659341812
0.455378651618958
-0.233708634972572
-0.091235563158989
0.287100791931152
-0.577674627304077
-0.15320460498333
0.145539864897728
0.67857164144516
0.345919698476791
0.36811089515686
0.093089617788792
0.570058047771454
0.075345329940319
0.438992559909821
-0.161831602454186
0.735609352588654
0.334826350212097
-0.266612768173218
0.893883049488068
-0.313700973987579
0.13727243244648
0.718369543552399
-0.099966421723366
0.7605299949646
-0.488776624202728
0.005450412631035
-0.50489866733551
-0.21757335960865
0.881186485290527
0.342157602310181
0.136524468660355
0.84138023853302
0.170820474624634
0.707618772983551
-0.627895653247833
-0.030660912394524
0.639373958110809
0.233646884560585
0.324436902999878
0.450283885002136
0.010115340352059
-0.045787438750267
-0.58917248249054
0.614960610866547
0.231607615947723
0.342303812503815
-0.405689477920532
-0.143839165568352
0.569506466388702
0.858461558818817
-0.442245900630951
0.47565770149231
-0.438845634460449
0.879682958126068
-0.091972544789314
0.379034072160721
0.893353760242462
-0.267084181308746
-0.500795423984528
0.621326565742493
-0.085329994559288
0.036957144737244
0.388620853424072
-0.166260823607445
0.684877336025238
0.260785937309265
-0.514215588569641
0.376207530498505
-0.304581761360168
-0.376876533031464
0.356377720832825
0.411730200052261
-0.223653092980385
0.580629765987396
-0.143858626484871
0.378591299057007
0.22553938627243
-0.471056401729584
0.54028195142746
-0.322980582714081
0.346949368715286
0.685995221138001
0.863537192344666
0.088060989975929
-0.389115929603577
0.755570113658905
0.936496555805206
0.156055688858032
0.213042303919792
-0.440946578979492
-0.545973420143127
0.914680123329163
0.140605092048645
0.230220541357994
0.262601315975189
-0.394769728183746
0.468695282936096
-0.062064006924629
0.685138642787933
0.083696633577347
0.489679455757141
0.396005094051361
0.56641149520874
0.062835432589054
0.471519410610199
0.557433128356934
0.810649871826172
0.291405379772186
0.751733064651489
0.228463888168335
-0.586853802204132
0.119087234139442
0.321904182434082
-0.410291850566864
0.79885059595108
-0.502079606056213
0.716166734695435
-0.240957662463188
0.007079228758812
0.768938839435577
0.683349072933197
0.681477963924408
0.4731684923172
0.118417263031006
-0.407189607620239
0.217115998268127
-0.452728509902954
-0.30934864282608
-0.185091748833656
0.600361526012421
-0.178237244486809
-0.539537787437439
0.318743109703064
0.925605893135071
0.170812234282494
0.684898018836975
0.591105461120606
-0.435183763504028
0.645288527011871
-0.074523791670799
-0.200636759400368
0.742057204246521
-0.334096014499664
0.042053803801537
0.601340055465698
0.307055681943893
0.206800997257233
-0.531602680683136
0.543795824050903
-0.313231885433197
0.155476257205009
0.7620649933815
0.541812360286713
0.656315088272095
-0.507292747497559
-0.480497717857361
0.839677214622498
-0.065041586756706
0.724260330200195
0.499074876308441
0.091479651629925
0.741215467453003
0.458002805709839
0.776060342788696
0.824424147605896
0.094985127449036
0.375084102153778
-0.177019611001015
0.168617323040962
-0.010703086853027
0.130762934684753
-0.504548490047455
-0.31530100107193
-0.247914537787437
-0.575143158435822
0.462993085384369
-0.165202274918556
0.574950933456421
0.542555630207062
0.399139136075974
-0.312496840953827
-0.271557569503784
0.019511088728905
-0.065576508641243
0.116906628012657
-0.078762516379356
0.643788814544678
0.868768930435181
-0.187392011284828
0.920668721199036
-0.179749593138695
0.69527792930603
0.178595259785652
0.895860910415649
-0.309909284114838
-0.470667898654938
-0.582817018032074
-0.358635306358337
0.134422838687897
-0.198172584176064
0.450107395648956
0.806013166904449
-0.34043425321579
0.782690227031708
-0.165762141346931
0.151101127266884
-0.1512820571661
0.466200888156891
-0.575870335102081
0.099519178271294
0.085986569523811
0.427437245845795
0.432707786560059
0.421801090240479
0.695738971233368
0.823606252670288
-0.459188520908356
0.110742799937725
-0.096024766564369
0.040333285927773
0.501125812530518
0.575454533100128
0.451508462429047
0.557195663452148
0.904075920581818
0.604563355445862
0.464945197105408
-0.515706598758698
0.461090564727783
-0.372610032558441
0.327567189931869
0.859997391700745
-0.601155340671539
0.332015156745911
0.585026204586029
0.343234330415726
-0.262267053127289
0.706216633319855
-0.270142316818237
0.398159801959991
0.820835649967194
0.338616520166397
0.069427438080311
0.03190541267395
0.268602401018143
0.428627610206604
0.311241805553436
-0.219917938113213
-0.09653677046299
-0.422138094902039
-0.594719648361206
0.848931610584259
0.403085947036743
0.012389048933983
-0.090766981244087
-0.134912982583046
0.571922957897186
0.462107658386231
0.247645601630211
-0.238138034939766
-0.213457271456718
0.196538269519806
-0.30860048532486
0.484178602695465
-0.25748485326767
-0.109551444649696
0.723007380962372
0.023206055164337
-0.592876672744751
0.841718912124634
0.326925754547119
0.585934162139893
-0.626964330673218
0.181135639548302
-0.223494574427605
0.397161990404129
0.852855741977692
-0.623140454292297
0.384777307510376
0.145027637481689
0.494508147239685
0.116629928350449
0.795084476470947
0.763227105140686
0.006240695714951
-0.136481061577797
0.882878065109253
0.321420788764954
0.27387347817421
0.279609143733978
0.430252581834793
0.118821702897549
-0.495380759239197
-0.323457956314087
0.655377864837647
-0.425083100795746
-0.133935317397118
0.474787294864655
-0.56997948884964
0.098390281200409
0.051605746150017
-0.326425075531006
-0.353505969047546
-0.529411852359772
-0.399741590023041
0.857876420021057
0.676960051059723
0.355994880199432
-0.603161215782166
-0.511327981948853
-0.149269565939903
0.567482173442841
-0.178654953837395
-0.268764972686768
-0.556028485298157
0.521846890449524
0.00761590898037
0.733451306819916
-0.414781212806702
-0.543848991394043
-0.485519289970398
0.346556305885315
-0.192278638482094
0.898087799549103
0.479817271232605
0.166080862283707
0.13988670706749
0.890707969665527
0.048709124326706
0.138341963291168
-0.281941890716553
-0.327797174453735
0.722906589508057
0.406855046749115
-0.508569836616516
-0.495692789554596
0.486273944377899
0.4606813788414
-0.242219612002373
0.573090791702271
0.795446157455444
0.658081948757172
-0.610363781452179
-0.395828127861023
-0.5524742603302
-0.071002200245857
0.387631058692932
0.292520940303802
0.315470308065414
0.758474767208099
-0.313312470912933
0.514285504817963
0.897728502750397
0.816132545471191
0.168611258268356
-0.008880108594894
0.178857445716858
0.745100677013397
-0.121319845318794
0.28772109746933
-0.155877634882927
0.626437306404114
-0.569703578948975
-0.470288455486298
-0.510554432868958
-0.574783504009247
0.609267294406891
-0.111088588833809
0.413658678531647
0.591015219688416
-0.543715119361877
0.854874432086945
-0.29170686006546
0.284257709980011
0.387627512216568
-0.064419463276863
-0.530632555484772
0.896270453929901
0.507738351821899
0.669815897941589
0.573664009571075
0.784706771373749
0.142028316855431
0.043850511312485
0.528259634971619
0.426409214735031
0.104740247130394
0.933063447475433
-0.110218092799187
-0.426230072975159
0.639101028442383
0.722220540046692
0.804301083087921
0.209032848477364
-0.13198558986187
0.473671197891235
0.09113946557045
0.277428478002548
0.567802369594574
-0.527628540992737
0.206438213586807
-0.289283335208893
0.105363391339779
0.30173933506012
-0.407634556293488
0.51794308423996
-0.181403204798698
-0.477195799350739
0.260507971048355
0.510214388370514
-0.602880477905273
0.341528177261353
0.447508096694946
0.428048431873322
0.234816148877144
0.607333302497864
0.34185266494751
-0.395572960376739
0.400817930698395
0.913110554218292
-0.634240627288818
0.718650996685028
0.619935750961304
0.885596871376038
0.096573360264301
-0.346984446048737
0.373513728380203
0.078657187521458
0.872869253158569
0.001119583845139
0.321294397115707
-0.116823360323906
-0.484744727611542
-0.288891077041626
0.222728729248047
-0.384423136711121
0.113468557596207
-0.281535863876343
0.639921724796295
0.145570427179337
0.13143564760685
-0.098377153277397
-0.589392483234406
0.893981039524078
0.613718450069428
0.036176830530167
-0.23676498234272
0.126511663198471
0.841532230377197
-0.109199658036232
0.885751724243164
0.545943677425385
0.666147351264954
0.60052889585495
-0.174394384026527
-0.102670267224312
-0.271554410457611
0.386713474988937
-0.317246079444885
0.380253851413727
0.872914671897888
-0.514619052410126
0.296552747488022
0.574615597724915
0.78831958770752
-0.31466805934906
0.221783012151718
-0.214836224913597
0.376405447721481
-0.440991699695587
0.759841740131378
0.915860950946808
0.676834225654602
-0.226073876023293
0.494071960449219
-0.601910650730133
-0.224401012063026
0.853534400463104
-0.182635441422462
0.445528149604797
0.581261038780212
-0.439639627933502
0.403654396533966
0.244766563177109
0.636042058467865
-0.352264761924744
0.646059334278107
0.590008914470673
0.437381744384766
-0.525875866413116
0.917921900749207
0.818310737609863
0.138514995574951
-0.543811082839966
-0.055155158042908
0.412983417510986
-0.225175127387047
0.865824639797211
0.339589267969131
0.33337664604187
0.146819651126862
0.855547785758972
-0.419341862201691
-0.488710522651672
-0.631077468395233
-0.106751397252083
0.43746429681778
0.348227053880692
0.767892897129059
0.021204560995102
0.424263626337051
-0.396276533603668
0.446241140365601
0.576708436012268
0.298019826412201
0.329239010810852
0.352500170469284
0.792613208293915
0.881985366344452
-0.452923476696014
0.563872873783112
0.59995973110199
0.134099304676056
0.825483322143555
0.710405945777893
-0.489997088909149
-0.630726456642151
0.69957834482193
0.043951630592346
0.721494317054749
0.321483194828033
-0.524463295936585
0.331487536430359
-0.603377282619476
0.112391583621502
0.713387131690979
-0.442402601242065
0.702997744083405
-0.274075508117676
0.783381402492523
0.126066833734512
0.848925411701202
0.06568717956543
0.073456302285194
-0.437445461750031
-0.628611385822296
0.181753888726234
0.324820429086685
0.657247722148895
-0.616308391094208
-0.006419911980629
0.616615414619446
0.621497988700867
-0.503484427928925
0.778460443019867
0.317180812358856
0.371443152427673
-0.136265650391579
-0.345805943012238
-0.347225785255432
0.515694916248322
0.243796691298485
0.26115944981575
-0.032210171222687
-0.461681187152863
-0.081368759274483
0.040500849485397
-0.621020376682282
0.152939394116402
0.533347547054291
0.838275730609894
0.88930207490921
-0.575324356555939
0.876156866550446
0.174727663397789
0.207625016570091
0.744407176971436
-0.554092288017273
0.582158863544464
0.172714203596115
-0.500270009040833
0.392946004867554
0.328054189682007
-0.454774439334869
-0.058323949575424
0.220429956912994
-0.20302452147007
0.373831570148468
0.088982962071896
0.055771395564079
-0.429584503173828
-0.566342055797577
0.803027451038361
0.868639230728149
0.57540887594223
0.91923451423645
-0.095543786883354
-0.163051620125771
0.257216393947601
0.459152758121491
0.775194108486176
-0.205487325787544
0.5725137591362
-0.437708973884583
-0.399640619754791
-0.549024343490601
-0.105282321572304
-0.612298548221588
0.257912635803223
0.188302978873253
0.172333061695099
0.063219293951988
-0.451588869094849
0.768821597099304
-0.510813415050507
0.729389429092407
-0.357788860797882
0.735386431217194
0.732737481594086
-0.206324830651283
0.138959228992462
-0.189642384648323
-0.080754771828652
0.490630567073822
-0.177015528082848
0.773154973983765
-0.038148283958435
0.440156996250153
-0.194295927882195
0.411276817321777
-0.410832703113556
0.674082458019257
0.83137458562851
0.663555800914764
-0.56796145439148
0.440261125564575
-0.514714658260345
-0.406860530376434
0.212886407971382
0.588115751743317
-0.198207691311836
0.234433680772781
0.865477621555328
0.310399323701859
0.017261505126953
-0.239421352744102
-0.29652464389801
0.78214967250824
-0.598984837532043
0.10219044983387
-0.38518613576889
-0.567753612995148
0.701599895954132
0.770739197731018
-0.592898368835449
0.911577165126801
0.292616873979568
0.663050472736359
0.297104001045227
0.717049837112427
0.500036001205444
0.668864607810974
0.162013977766037
-0.472615480422974
0.151589244604111
-0.413343846797943
0.197894915938377
0.387177228927612
0.434413969516754
-0.116415396332741
0.694150447845459
0.154145896434784
-0.624572396278381
0.803285539150238
0.048898175358772
0.511456906795502
0.236126080155373
-0.38302218914032
-0.582373797893524
-0.358058154582977
-0.159521892666817
-0.188453897833824
0.601136326789856
-0.332750558853149
0.67641144990921
0.008099183440208
-0.017104834318161
-0.629861414432526
-0.378263115882874
0.120780892670155
0.248993664979935
-0.386827707290649
0.515193581581116
0.330478608608246
0.512811958789825
-0.298030495643616
0.132561832666397
-0.442421615123749
0.12109462171793
0.225219562649727
-0.180308505892754
0.243519276380539
-0.004080951213837
-0.239340260624886
-0.275415062904358
0.144204422831535
0.369087994098663
-0.122880473732948
-0.005932509899139
0.692769348621368
-0.263291299343109
-0.334429323673248
0.517000615596771
0.552733540534973
0.88932728767395
0.348908632993698
-0.241787359118462
0.828126907348633
0.791434705257416
0.087501712143421
0.883840262889862
0.67584091424942
-0.535866439342499
-0.154772862792015
0.375342339277267
0.006174847483635
-0.633768439292908
-0.007738664746284
-0.55656886100769
0.765902400016785
-0.167013511061668
-0.105463460087776
0.154323637485504
-0.332774221897125
0.787358343601227
-0.403582870960236
0.761992573738098
-0.332016289234161
0.525594890117645
0.219634041190147
0.264063537120819
0.800326108932495
0.907447934150696
0.143006920814514
0.841596603393555
0.646201968193054
0.60957258939743
0.25413316488266
0.555111944675446
-0.125414356589317
-0.588519871234894
0.091769456863403
0.505891621112824
-0.38265597820282
0.093490161001682
0.331866085529327
0.734168410301209
-0.34157258272171
0.091687358915806
0.131647288799286
0.903708219528198
-0.37762439250946
-0.285451233386993
0.568925142288208
0.869717717170715
0.91638857126236
0.155903249979019
-0.291335105895996
-0.424189329147339
0.816354870796204
0.832795381546021
0.0341567248106
0.732564628124237
0.654015004634857
0.559433400630951
0.582842886447907
0.54519259929657
0.047872349619866
0.048914656043053
0.234060138463974
0.013450741767883
-0.283217906951904
0.472100496292114
-0.083200916647911
0.180176630616188
-0.116138115525246
0.48269522190094
-0.143949136137962
-0.365297257900238
0.714014410972595
0.489500343799591
0.672130584716797
-0.410098075866699
-0.306272745132446
0.768231153488159
0.749870300292969
-0.529937148094177
-0.451663792133331
0.133126169443131
-0.316705048084259
0.775084793567658
0.055756688117981
0.380962371826172
0.286072582006454
0.557796657085419
0.083577089011669
0.862039983272553
0.569775998592377
-0.401106417179108
0.486535549163818
0.67498505115509
0.668716907501221
-0.530571520328522
-0.616250574588776
0.035124957561493
0.04072716832161
0.169310033321381
0.89025741815567
0.243290543556213
0.688342154026032
-0.275327563285828
0.421145141124725
0.557335793972015
0.883364140987396
0.309553503990173
0.60189700126648
-0.45896315574646
0.629846215248108
-0.006072252988815
0.370546460151672
-0.274695873260498
0.430753171443939
0.908812165260315
-0.20466037094593
0.159118503332138
-0.390145719051361
0.161405518651009
-0.598965346813202
0.043094545602799
-0.311913311481476
0.073182158172131
0.36292040348053
0.657224655151367
-0.409104466438293
-0.482350766658783
0.315019071102142
0.069067642092705
0.085208624601364
0.34160852432251
-0.073191866278648
-0.564581394195557
-0.58277690410614
0.134805351495743
0.208827197551727
0.422658741474152
0.474430978298187
0.074221312999725
0.600341558456421
0.399930059909821
0.161457642912865
0.492058992385864
0.083074651658535
-0.388427078723907
-0.052246004343033
0.387248784303665
0.139350175857544
-0.210231825709343
-0.598529577255249
0.325086563825607
0.509110689163208
0.632012963294983
-0.213205084204674
-0.479089438915253
0.815625846385956
0.422234892845154
-0.466181457042694
0.776326596736908
-0.281565845012665
0.772809207439423
0.805633008480072
-0.270368874073029
0.529887795448303
0.201339334249496
0.46079432964325
0.691807210445404
0.928475320339203
-0.524972319602966
0.206389173865318
0.62933886051178
-0.085170730948448
0.089575730264187
0.783306002616882
-0.599147021770477
-0.322415888309479
0.668822407722473
-0.571998000144959
0.086105719208717
-0.131647780537605
0.226052522659302
-0.581101357936859
0.600068271160126
-0.414131164550781
0.855908393859863
-0.41544383764267
-0.590998947620392
0.636402070522308
0.732125520706177
-0.529203772544861
0.788752377033234
0.03762711584568
0.008017212152481
-0.060453861951828
0.70091587305069
-0.222752913832664
0.501148700714111
0.662096381187439
0.284059584140778
0.818387389183044
0.748727381229401
0.819970667362213
0.175932005047798
0.380251497030258
0.61415696144104
-0.284267485141754
0.320651352405548
-0.51027512550354
0.594677090644836
-0.018913522362709
-0.271677613258362
-0.354633033275604
0.827869296073914
0.818652868270874
-0.159576877951622
-0.353490054607391
0.566743314266205
0.326168835163116
0.83511233329773
0.776288330554962
0.17942513525486
0.315183579921722
-0.406379878520966
0.307930707931519
0.046046406030655
0.745504200458527
0.570467174053192
-0.181561842560768
0.833289802074432
0.610326111316681
0.144733101129532
0.302743583917618
-0.251122355461121
-0.383515775203705
0.910825967788696
0.444650769233704
0.774788081645966
0.555800080299377
0.468394637107849
0.38299435377121
-0.425664305686951
-0.478569388389587
0.761501312255859
-0.358327507972717
-0.09785221517086
-0.525555789470673
0.791828274726868
0.838550627231598
0.116352453827858
0.928546905517578
-0.126409217715263
0.526699542999268
-0.391935050487518
-0.24183751642704
0.595841646194458
-0.440589368343353
0.323813676834106
-0.181781396269798
-0.25672572851181
0.077933125197888
0.210987284779549
0.697617471218109
0.278217434883118
0.214614972472191
0.594662725925446
-0.11106763780117
-0.116722658276558
0.063581436872482
0.582803726196289
0.296782910823822
0.314204394817352
-0.138568744063377
-0.073456212878227
-0.056558594107628
0.211297988891602
0.871030867099762
0.001954525709152
0.124617144465446
0.817388892173767
-0.173262014985085
0.599251508712769
0.1998500674963
-0.200628891587257
0.425785839557648
-0.554824709892273
-0.358854234218597
0.840719759464264
-0.560252964496613
-0.138313814997673
-0.038873702287674
-0.627257466316223
0.368499875068665
0.732542395591736
-0.060097232460976
0.354099869728088
0.19831819832325
-0.094929710030556
-0.160043701529503
0.291994035243988
0.284175395965576
-0.269486844539642
0.191999047994614
-0.546233355998993
-0.524205088615418
-0.077224865555763
0.671427547931671
0.735678315162659
-0.273031651973724
0.0017309486866
-0.27350252866745
-0.197655662894249
-0.403721690177918
0.923169732093811
0.829822599887848
0.302155464887619
0.468206882476807
-0.375288665294647
-0.3418008685112
0.43044924736023
0.287560939788818
0.461050987243652
0.258084982633591
0.072098322212696
0.323335468769073
0.30963921546936
0.329967081546783
-0.321180880069733
0.391064256429672
-0.059335917234421
-0.556239306926727
-0.615032017230988
-0.229947820305824
0.043617755174637
-0.220887526869774
-0.033854246139526
0.267856597900391
-0.294299244880676
0.067461781203747
0.723325788974762
-0.112736955285072
0.314037382602692
0.710049986839294
0.756154358386993
0.328465849161148
0.819776594638824
0.845514535903931
0.625332474708557
0.552243173122406
-0.514832258224487
0.292448103427887
0.341779232025146
-0.253699600696564
0.784506857395172
-0.131783559918404
-0.35498571395874
-0.326417446136475
-0.178243562579155
0.932718396186829
0.455849409103394
0.921582579612732
-0.116842821240425
0.728029668331146
-0.472780108451843
-0.597961127758026
0.214520290493965
0.143249124288559
0.691019356250763
-0.264238595962524
0.857732534408569
-0.155616596341133
-0.448132991790772
0.236818715929985
-0.616114437580109
0.065916866064072
-0.586611151695251
-0.232798054814339
-0.382671058177948
0.289450228214264
0.209459349513054
-0.294980049133301
0.909084975719452
0.410805612802506
0.782800495624542
-0.266301989555359
0.459971725940704
-0.597271203994751
0.749970257282257
0.920332551002502
-0.41852468252182
0.60589873790741
0.841296911239624
0.161828592419624
-0.40052455663681
-0.159736081957817
-0.388288915157318
0.368874758481979
-0.614385724067688
0.334863930940628
0.883810698986053
-0.59225732088089
0.501078903675079
0.025264203548431
0.281562894582748
-0.284522831439972
-0.04718916118145
0.616945385932922
-0.23083259165287
0.47806191444397
-0.120704367756844
-0.048552811145783
0.127599596977234
0.553484499454498
0.732256531715393
0.249864742159843
0.584178268909454
-0.27299565076828
0.429379671812058
-0.611022651195526
0.711724638938904
-0.538071095943451
0.063116818666458
0.596327245235443
0.292201280593872
0.596956610679626
0.728153586387634
0.864655017852783
0.211151406168938
-0.056677371263504
0.005565226078033
0.346117287874222
0.591573596000671
0.61587119102478
-0.032846257090569
0.30324313044548
0.607783257961273
-0.001145303249359
-0.542463839054108
0.417255759239197
-0.40167897939682
-0.260203421115875
0.09572684019804
0.875731647014618
-0.090771928429604
0.844002664089203
-0.497872948646545
0.138329431414604
0.925656616687775
0.530485451221466
-0.553491592407227
0.454488277435303
0.901693224906921
0.755132913589478
0.546576142311096
-0.439088404178619
0.032270848751068
0.681900858879089
0.60027289390564
0.534774422645569
-0.06978864967823
0.144868522882462
0.17060099542141
-0.507560074329376
0.036949127912521
-0.601870954036713
0.336675703525543
0.264155000448227
0.880472123622894
0.060295060276985
-0.3966184258461
0.532725095748901
0.193267092108727
0.564827919006348
0.287277072668076
-0.431046664714813
0.797240495681763
0.607897937297821
0.337572574615479
-0.166057035326958
0.522242426872253
0.827615678310394
0.31227895617485
-0.298526287078857
0.121474973857403
0.728768527507782
0.308400511741638
-0.429186224937439
0.421511501073837
-0.538609445095062
-0.522746860980988
0.882237195968628
0.399025142192841
-0.22061650454998
0.632584810256958
-0.010477140545845
0.165267437696457
0.068275585770607
0.047948747873306
0.244298189878464
-0.24875696003437
0.283721148967743
0.060338944196701
-0.164173856377602
0.784470856189728
0.870851397514343
-0.154468342661858
0.502431988716126
-0.49383157491684
0.425076186656952
-0.03488714993
0.047011882066727
0.111523099243641
-0.206782385706902
0.601826131343842
0.420709848403931
-0.159679248929024
-0.621773838996887
0.563589990139008
-0.039908140897751
-0.592532634735107
0.712492525577545
-0.186708971858025
0.829504609107971
0.536470592021942
-0.281704008579254
0.860734164714813
-0.601584851741791
0.626067280769348
0.59003347158432
0.537291169166565
0.380514025688171
0.733783006668091
-0.029082536697388
0.922872662544251
0.582235276699066
0.244535863399506
0.179024010896683
0.666476786136627
0.191141203045845
-0.15123738348484
-0.441110849380493
-0.082527413964272
0.627317368984222
0.815923631191254
0.034656807780266
-0.418793320655823
-0.031071454286575
-0.474819839000702
0.53047901391983
0.838821232318878
-0.327970385551453
0.915926814079285
0.598466694355011
-0.081487879157066
-0.306238412857056
0.474190592765808
0.464491665363312
0.54540479183197
0.882772743701935
-0.181995198130608
0.319128423929214
0.029984787106514
0.274188280105591
-0.556398987770081
0.385209172964096
0.083045065402985
-0.268129050731659
-0.370018839836121
-0.112981662154198
-0.312776446342468
-0.097070798277855
0.269270181655884
0.490604937076569
0.823490917682648
-0.129656806588173
-0.452277660369873
0.498905181884766
-0.33377194404602
-0.027150958776474
0.296955645084381
0.828960299491882
-0.343437492847443
0.442046999931335
-0.521365284919739
-0.517469465732574
-0.561520159244537
0.284871101379395
-0.482569813728333
0.291587710380554
0.269155621528625
-0.05241371691227
-0.00051686167717
-0.433244228363037
0.093434512615204
-0.260798692703247
0.73861175775528
-0.596484184265137
0.527010023593903
0.220727056264877
0.269477784633636
0.194358676671982
0.066612884402275
0.655013203620911
-0.126117035746574
0.5570068359375
-0.412299335002899
0.289214342832565
0.517411649227142
0.210167393088341
-0.260027825832367
0.554839968681335
0.371035814285278
0.381847441196442
0.393553614616394
0.879824101924896
-0.095897182822228
0.450164496898651
-0.388156771659851
-0.389797985553741
-0.086830034852028
-0.566742181777954
0.650444447994232
-0.221642956137657
0.175074309110641
0.296563863754272
0.136180758476257
0.556259572505951
0.657798826694489
-0.516865670681
-0.061545521020889
0.3107990026474
0.314148217439651
0.230285868048668
0.330629140138626
0.301518499851227
0.004025027155876
0.058996826410294
-0.16705347597599
0.884841024875641
0.601733028888702
0.00696887075901
0.754154622554779
0.478878080844879
0.512217521667481
-0.433421134948731
0.874219834804535
0.734316170215607
-0.460136711597443
0.777208268642426
0.394315004348755
-0.184950634837151
-0.185324266552925
-0.182130411267281
0.419507145881653
0.024086505174637
-0.127212688326836
-0.571685910224915
-0.398151218891144
0.583261728286743
0.512422144412994
0.55093377828598
-0.342582941055298
0.216211631894112
0.617853701114655
0.277116179466248
-0.624439179897308
-0.347377777099609
0.076293759047985
0.793568432331085
-0.330332040786743
-0.060659989714623
-0.595951557159424
-0.503130495548248
-0.493683218955994
0.585802853107452
-0.54070645570755
-0.158731773495674
-0.32684588432312
-0.526424884796143
-0.539739906787872
0.082436412572861
-0.568050920963287
-0.461059272289276
0.615603387355804
-0.302988588809967
0.675967454910278
0.847559213638306
-0.400485455989838
-0.43460738658905
-0.43655788898468
0.814131319522858
0.570363879203796
-0.213587000966072
-0.219680890440941
-0.507037043571472
0.187169164419174
0.522554039955139
0.348367810249329
-0.049286633729935
0.933034181594849
0.584309577941895
-0.572407603263855
0.802038371562958
0.174043372273445
0.29342782497406
0.123115919530392
0.11879938095808
0.553407907485962
-0.368135929107666
-0.351131319999695
0.884324491024017
0.353420853614807
0.837535202503204
0.907157123088837
-0.06406806409359
0.737315356731415
-0.53427529335022
0.019542276859284
-0.080096200108528
-0.230547234416008
0.182382524013519
-0.381596565246582
0.552951514720917
0.410913169384003
-0.532105982303619
0.908832848072052
-0.602637648582459
0.703341722488403
-0.624315857887268
0.511515736579895
0.154110625386238
-0.560480654239655
-0.09309808909893
-0.127056077122688
-0.370429456233978
0.43140783905983
0.535914480686188
-0.45841383934021
0.374802708625793
0.007107809185982
0.002178519964218
-0.43790864944458
0.39546936750412
0.81030285358429
-0.354361116886139
0.417001962661743
-0.242078170180321
0.466315269470215
-0.265065431594849
0.661274909973145
0.478293478488922
-0.436616837978363
0.47869473695755
-0.140960976481438
-0.004570066928864
-0.06316377222538
0.934289515018463
0.515802979469299
0.591621220111847
0.058377623558045
-0.609168231487274
-0.447596311569214
0.758510768413544
0.712127268314362
0.298253566026688
-0.130513176321983
0.601917564868927
0.249673053622246
-0.495985448360443
0.807580530643463
0.744585990905762
0.083778530359268
-0.074526086449623
0.637620329856873
0.71032589673996
-0.491912722587585
0.262433230876923
0.0866833999753
0.349537014961243
-0.4593545794487
0.055358499288559
0.61760687828064
-0.136126950383186
-0.171348258852959
-0.020963430404663
-0.156380668282509
-0.402090609073639
0.854872345924377
-0.510743200778961
0.816377997398376
-0.380340874195099
0.476861834526062
0.537319004535675
0.241386577486992
0.627133131027222
0.904812395572662
-0.283340036869049
-0.067056015133858
-0.130309417843819
0.062413327395916
0.028639361262322
0.054663062095642
0.901000261306763
-0.359392106533051
0.843953669071198
-0.112359687685967
-0.175880715250969
-0.224610194563866
0.840846419334412
-0.430380463600159
-0.565099835395813
0.873120605945587
-0.584491431713104
0.142707496881485
-0.383870005607605
0.856835663318634
-0.213053956627846
-0.286302089691162
0.047386780381203
-0.520899593830109
0.82832133769989
0.647377789020538
-0.378062605857849
-0.170153513550758
0.250607311725616
-0.223987802863121
-0.620039105415344
-0.100128844380379
0.839089214801788
0.386378943920135
0.365739285945892
0.912467479705811
0.512383878231049
-0.267552733421326
0.452239394187927
0.729638457298279
0.479701161384583
-0.272187352180481
0.12598080933094
0.432288587093353
-0.18856306374073
-0.110262617468834
0.208006411790848
-0.314263164997101
0.608613312244415
0.67450737953186
0.726238608360291
-0.558513522148132
0.180475473403931
-0.357053339481354
0.730094313621521
-0.322609603404999
0.668776631355286
0.723687648773193
-0.305265605449677
0.655113101005554
0.657702803611755
0.750895082950592
-0.269955933094025
-0.367595255374908
0.894830942153931
-0.290456593036652
-0.172851666808128
0.497215330600739
0.86124986410141
0.668875336647034
0.382548660039902
-0.107136711478233
0.3720383644104
-0.101488813757896
0.220663338899612
0.559881150722504
0.429783284664154
0.190631657838821
0.460025429725647
-0.39301073551178
-0.029640376567841
0.418617606163025
0.583730101585388
0.810669541358948
0.663874328136444
0.460659742355347
-0.367012858390808
0.722504436969757
0.622839212417603
-0.596827328205109
-0.182632252573967
-0.361113011837006
-0.509663045406342
0.915370941162109
0.935793876647949
0.579489588737488
0.29679811000824
-0.387802720069885
-0.284157931804657
0.352069735527039
0.473447144031525
0.065854348242283
0.792278409004211
0.176047027111053
-0.173811241984367
0.807800233364105
0.242055058479309
0.378525078296661
0.213254034519196
0.662850737571716
-0.40454638004303
0.912876546382904
-0.566169202327728
-0.531437873840332
0.153955236077309
0.439260482788086
-0.571332275867462
0.288635522127151
0.673720061779022
-0.551472425460815
-0.291897833347321
0.007893979549408
0.810341000556946
0.645481586456299
0.376434803009033
-0.12004180252552
-0.348582148551941
-0.469541013240814
-0.006718933582306
0.532497823238373
0.046217709779739
0.751354455947876
-0.335459113121033
0.021635845303536
0.309029817581177
-0.28357321023941
0.837515771389008
0.789226651191711
0.608866035938263
-0.312466859817505
-0.440854728221893
-0.053398042917252
-0.510556519031525
-0.322331130504608
-0.377623498439789
-0.572601139545441
-0.354051470756531
-0.246553674340248
0.729126274585724
0.406192660331726
0.464659333229065
-0.564138948917389
0.140288025140762
-0.137735173106194
-0.594283938407898
0.18040668964386
-0.137323871254921
-0.005333483219147
0.336052298545837
0.162465453147888
-0.206952109932899
0.811914145946503
-0.591876089572907
0.484323918819428
0.32550036907196
0.881556212902069
-0.366751670837402
0.071466945111752
0.584935367107391
-0.535073816776276
0.823366284370422
-0.343371450901031
-0.522196233272553
0.191568598151207
0.631646037101746
0.536231517791748
-0.001262500882149
-0.367786765098572
-0.15220619738102
-0.432853400707245
-0.339374363422394
0.877603352069855
0.37957227230072
0.233253136277199
0.134132832288742
0.6365807056427
0.236158117651939
0.07076758146286
0.660613417625427
0.76401960849762
0.333282142877579
-0.297569811344147
-0.194555506110191
-0.620115995407105
-0.352595567703247
0.511433303356171
0.695829689502716
-0.594254553318024
-0.026135131716728
-0.535264790058136
0.897885382175446
0.916686058044434
-0.253523468971252
-0.289779782295227
0.158348396420479
-0.038206845521927
0.875833332538605
0.150005906820297
0.12153846770525
0.259643167257309
-0.13696976006031
0.049711629748345
-0.326276242733002
0.168732360005379
0.347182750701904
-0.073805555701256
0.633638262748718
0.480428159236908
-0.318019270896912
-0.444323360919952
0.528741598129272
0.099093347787857
-0.240311339497566
0.714408814907074
-0.547865450382233
0.901008367538452
0.502825140953064
0.2198226749897
-0.543455302715302
-0.454083800315857
0.026687830686569
-0.334741055965424
0.347793072462082
0.105747863650322
0.072018757462502
-0.380748629570007
-0.414714515209198
-0.593891978263855
0.299660861492157
-0.40985643863678
0.010182172060013
0.223319724202156
-0.167770311236382
0.727000176906586
0.595142900943756
-0.609273433685303
-0.17325197160244
-0.081185892224312
-0.442655980587006
0.074677884578705
0.117702998220921
0.809293448925018
0.409586608409882
0.36991161108017
0.733333885669708
0.675352871417999
0.430980682373047
0.841329872608185
-0.481480658054352
0.258622288703918
0.751112043857574
0.714122891426086
-0.498754739761353
0.267609268426895
0.156899094581604
-0.163474574685097
0.749569773674011
0.30251556634903
0.411973416805267
0.12113144993782
-0.582207500934601
-0.252393782138824
0.293670505285263
0.20917996764183
0.865545809268951
0.739132881164551
0.580766022205353
0.76368123292923
0.857611298561096
0.869504630565643
-0.147740140557289
-0.314436852931976
0.343199610710144
0.626682698726654
-0.540471911430359
0.84223347902298
0.102265492081642
0.788693368434906
0.149857774376869
0.22858165204525
0.037999644875527
0.136784315109253
0.046954289078713
-0.054974272847176
-0.037590593099594
-0.435619950294495
0.307596206665039
-0.265418946743011
0.355873167514801
0.862488389015198
-0.243322059512138
-0.486553013324738
-0.516362130641937
0.730766534805298
0.229060590267181
-0.399722635746002
-0.215686246752739
0.175391748547554
-0.460267961025238
0.670736491680145
-0.468729019165039
-0.216158106923103
0.559876501560211
0.306883156299591
-0.473860323429108
-0.547471106052399
-0.574690043926239
-0.301478564739227
0.779432713985443
0.13381889462471
0.380557596683502
-0.199631497263908
0.665636897087097
-0.554603278636932
0.044811502099037
0.888596594333649
-0.440569043159485
-0.328711450099945
0.782390773296356
-0.209632769227028
0.59380453824997
0.44038861989975
-0.053724497556686
-0.358726441860199
0.293675690889359
0.291593283414841
0.619956910610199
0.526044428348541
-0.231756672263145
0.907344996929169
0.219742327928543
0.851783931255341
-0.46313887834549
0.039095059037209
-0.341117143630981
0.097233332693577
0.302025347948074
-0.143748447299004
0.28974586725235
-0.208436086773872
-0.350701749324799
-0.018024444580078
0.110837645828724
-0.412453889846802
0.498839557170868
0.251838862895966
-0.026011854410172
-0.364649653434753
-0.19894702732563
0.422142028808594
-0.372399151325226
0.013517946004868
0.523092389106751
0.008550047874451
-0.048480123281479
0.398223847150803
-0.478958070278168
-0.189762488007545
-0.254979729652405
0.289702743291855
0.843923389911652
-0.55237090587616
-0.280663847923279
0.092228002846241
0.576752364635468
-0.185354813933373
0.307225167751312
0.28035494685173
0.048412218689919
0.492241859436035
0.073894448578358
-0.276990056037903
0.467785835266113
-0.217806294560432
0.646162509918213
0.761064529418945
0.364481806755066
0.294855505228043
0.830311715602875
-0.276871383190155
-0.373904705047607
0.269547939300537
0.324448883533478
0.543911218643189
0.666326820850372
-0.517959415912628
-0.139448806643486
-0.342987537384033
0.627249836921692
-0.182113572955132
0.242551371455193
0.408913999795914
0.51353394985199
0.756334841251373
0.219372183084488
0.439264953136444
0.550773859024048
0.550384819507599
0.914761126041412
-0.172760739922524
-0.281797587871552
-0.174378350377083
-0.010162442922592
-0.068322464823723
0.797848224639893
0.899806141853333
-0.428651511669159
0.424878776073456
0.712382972240448
-0.501028835773468
0.236959934234619
0.808053851127625
-0.411714673042297
-0.496102333068848
0.671927034854889
-0.559845864772797
0.314007878303528
0.046257480978966
0.790841519832611
-0.515234708786011
0.298058122396469
0.139090716838837
0.04500512778759
0.426340162754059
-0.476767182350159
0.122014835476875
0.07295934855938
-0.177616760134697
-0.562099277973175
0.581054151058197
-0.02211919426918
0.249001890420914
-0.261952698230743
0.458061695098877
0.770714581012726
-0.313184857368469
0.634942829608917
-0.380349695682526
0.846366405487061
0.161790773272514
0.570534288883209
0.270567059516907
-0.081288978457451
-0.398615777492523
0.781427145004272
0.369602203369141
0.055988878011704
-0.333763062953949
0.315538465976715
-0.508718252182007
0.871387481689453
0.849507749080658
-0.112396970391274
0.799641311168671
0.683333277702332
0.514869630336762
-0.24838362634182
0.861837983131409
-0.281761586666107
0.207124590873718
0.452944576740265
-0.403091073036194
-0.191898629069328
0.293890118598938
0.573317527770996
0.289358407258987
0.090857475996018
0.120424829423428
0.936277031898499
-0.434511303901672
-0.194922283291817
0.639079391956329
0.128533139824867
-0.346496820449829
0.038198173046112
-0.033795475959778
0.678971588611603
0.848516881465912
0.138516962528229
0.125819534063339
0.195812866091728
0.301989912986755
-0.46807473897934
0.336694687604904
0.084001526236534
0.788172483444214
0.129946768283844
0.862703382968903
0.158464014530182
-0.098086968064308
-0.397114992141724
-0.35572224855423
0.937122344970703
-0.430228292942047
-0.247731253504753
0.215823605656624
-0.284604966640472
0.628572583198547
-0.632773756980896
-0.445476353168488
-0.520976126194
-0.192715361714363
0.047068744897842
-0.097970589995384
-0.313254237174988
0.667978644371033
-0.152322962880135
-0.360282838344574
0.776645481586456
-0.626897513866425
-0.231371447443962
-0.283988475799561
-0.084250792860985
0.466784715652466
0.810353577136993
0.026980191469193
0.428327679634094
0.852491796016693
0.902480602264404
-0.584105551242828
0.219558507204056
-0.185037657618523
0.051257520914078
-0.17364077270031
0.892902195453644
-0.616644620895386
0.440856277942658
0.789681196212769
-0.323322892189026
-0.597033321857452
-0.412947118282318
-0.538914740085602
0.891124963760376
0.569746971130371
0.362200021743774
0.516413867473602
-0.200360283255577
0.869440019130707
0.235647320747375
-0.4000324010849
0.505657136440277
-0.454000532627106
0.621279835700989
0.832107424736023
0.221165180206299
0.036195084452629
-0.488110542297363
-0.206693425774574
0.764573097229004
-0.009368032217026
0.597990810871124
-0.217918381094933
-0.502172946929932
0.621185004711151
0.356469005346298
-0.219937399029732
-0.045322626829147
0.786238074302673
0.044541463255882
0.427938938140869
0.710241615772247
0.043780192732811
-0.443995535373688
-0.317677438259125
0.192237257957459
-0.508179128170013
-0.562944948673248
-0.02506223320961
-0.386553049087524
0.686665713787079
0.29843345284462
0.310553789138794
-0.425461769104004
-0.145798251032829
0.250207483768463
0.351878762245178
0.293310582637787
0.643309116363525
-0.074685975909233
0.733059525489807
0.327829599380493
0.331110417842865
0.731278657913208
0.64005720615387
0.42923367023468
0.351282775402069
-0.185187205672264
0.769542515277863
-0.220258727669716
0.119602002203465
0.63252592086792
0.743598222732544
0.045641958713532
0.760451972484589
0.921384572982788
-0.071404322981834
0.758724629878998
-0.199246451258659
0.214315369725227
0.395461350679398
0.924934983253479
-0.160882547497749
-0.084778353571892
0.081921838223934
-0.434813857078552
-0.596932768821716
0.89819461107254
0.108749710023403
-0.345624983310699
-0.318205654621124
0.389707565307617
0.531555116176605
-0.126909747719765
0.935464799404144
-0.051556617021561
-0.37982314825058
0.018149793148041
0.401329815387726
-0.110926613211632
0.618994116783142
-0.202309802174568
0.240491345524788
0.767057716846466
-0.310243964195251
-0.194597736001015
0.442917346954346
0.565955281257629
0.807397484779358
0.426960647106171
-0.378307044506073
0.650359570980072
0.872883558273315
-0.310502171516418
0.677924752235413
0.137541875243187
-0.594629228115082
0.737418591976166
0.404686391353607
0.606334865093231
0.460784316062927
0.758251309394836
0.059510424733162
-0.509900212287903
-0.62543785572052
-0.335947871208191
0.643921613693237
0.764088809490204
0.154735341668129
-0.153218105435371
0.411742001771927
-0.407367169857025
0.908503532409668
0.702311813831329
-0.035859882831574
0.272989511489868
0.250387877225876
0.633022010326386
0.852161705493927
-0.356304347515106
0.638619422912598
0.28271496295929
0.47767585515976
0.415131449699402
0.008083075284958
0.724246442317963
0.889357924461365
0.076491087675095
-0.439198732376099
0.611897110939026
-0.178689405322075
0.921474933624268
0.12792980670929
0.464323222637177
0.295003712177277
0.839754223823547
0.917698979377747
-0.502063155174255
0.041438683867455
0.842050969600678
-0.007166847586632
0.629478216171265
0.801838397979736
0.055279910564423
0.347680687904358
-0.315602600574493
0.424239099025726
0.420284599065781
-0.181834504008293
0.420205175876617
0.268168747425079
-0.345540940761566
0.570122301578522
0.33775782585144
-0.116342172026634
0.670990347862244
0.287262052297592
0.114911004900932
0.657854437828064
0.311493426561356
0.018940478563309
-0.179310575127602
0.294688701629639
0.385271638631821
0.840679168701172
-0.015440002083778
0.441186130046845
-0.454387724399567
0.239633142948151
0.452805280685425
-0.422145366668701
0.37039914727211
0.814928889274597
-0.014930859208107
-0.176973029971123
-0.156313434243202
0.041198074817658
0.203153982758522
0.815805375576019
0.781260967254639
0.128447517752647
0.022802218794823
0.536274969577789
-0.525091290473938
0.820215821266174
0.735650658607483
0.788037240505219
0.074576005339623
-0.235543116927147
-0.368571639060974
-0.298241019248962
0.57791405916214
0.552756428718567
-0.506726861000061
-0.073424205183983
0.879180490970612
0.522456645965576
-0.543820321559906
0.185797065496445
0.752291798591614
-0.142649605870247
-0.447243690490723
0.076691552996636
-0.328681290149689
0.032050982117653
-0.40792852640152
-0.550704538822174
0.670900642871857
-0.624898493289948
0.458955883979797
0.097341306507588
0.900783717632294
0.750983595848084
-0.55612587928772
0.716846764087677
-0.418143272399902
0.267878264188766
0.800950527191162
-0.62176525592804
0.223944529891014
-0.039429619908333
0.319651186466217
0.044694915413857
0.681812644004822
0.366853415966034
0.430299490690231
-0.07919754087925
-0.197085425257683
-0.005275458097458
0.555789053440094
0.819729089736939
0.485520601272583
-0.354831397533417
0.289647281169891
-0.52732914686203
-0.416080117225647
0.860069274902344
0.296234011650085
-0.060142457485199
0.15263232588768
0.616339385509491
0.843666791915894
-0.395169496536255
0.236300051212311
0.723897278308868
-0.342444539070129
0.474977195262909
0.822217881679535
0.540321230888367
-0.372018575668335
-0.214160516858101
0.379817277193069
0.364013433456421
0.811354696750641
0.802950739860535
-0.55202704668045
-0.522402822971344
-0.580417394638062
-0.626787543296814
0.366115868091583
-0.533428311347961
0.749942123889923
0.048287779092789
0.568828225135803
-0.331936419010162
-0.57998913526535
-0.589246332645416
0.84968513250351
0.558515906333923
0.632374882698059
0.640870571136475
-0.220656886696815
-0.22871620953083
-0.277569591999054
0.842413365840912
0.838356673717499
0.298358082771301
0.787138223648071
0.932199120521545
0.815577805042267
0.469729602336884
0.033870041370392
0.934548556804657
-0.546407163143158
0.026592403650284
0.898678362369537
0.92629611492157
-0.154744848608971
-0.194172933697701
-0.347500801086426
0.863101541996002
0.185079678893089
-0.42830491065979
0.0932487398386
-0.126056745648384
-0.017140492796898
0.061088666319847
0.449023187160492
0.040335670113564
-0.189030066132545
0.552195191383362
-0.153240844607353
0.204270988702774
-0.381703555583954
-0.49375706911087
0.646649062633514
-0.428606927394867
0.507957220077515
0.598981440067291
0.521194517612457
0.527935147285461
0.269608080387115
0.178298979997635
0.736105263233185
0.178791612386704
0.15615014731884
-0.308553636074066
-0.492190957069397
0.752641081809998
0.670965433120728
-0.506986081600189
0.663649916648865
-0.343763411045074
0.403890997171402
-0.300283193588257
0.766870021820068
0.655120074748993
0.84156996011734
0.205773323774338
-0.104898110032082
0.834685862064362
-0.374816834926605
-0.631300926208496
0.652453124523163
-0.198236480355263
0.058924913406372
0.185577601194382
0.600925147533417
-0.075186714529991
-0.292254745960236
0.520353317260742
-0.591390371322632
0.261890411376953
0.8070307970047
0.083004109561443
-0.415617108345032
0.003975629806519
0.661167144775391
-0.0886539965868
0.49606055021286
0.084044463932514
0.867695569992065
-0.317467153072357
-0.499673843383789
0.882164716720581
0.03555254638195
-0.382227182388306
-0.168706938624382
0.084820821881294
0.775639176368713
0.20474599301815
-0.550664305686951
0.361211180686951
0.190615728497505
-0.246970012784004
-0.427694737911224
0.257278501987457
0.5987908244133
0.625311493873596
0.629202663898468
0.760228931903839
0.201673299074173
0.370348304510117
0.246437132358551
-0.203703477978706
0.346329391002655
0.254796624183655
-0.090585604310036
0.193442314863205
0.07192038744688
0.006892263889313
-0.482699811458588
0.424716770648956
-0.067754253745079
0.857927322387695
-0.630232274532318
-0.0335903018713
-0.527286231517792
0.437987267971039
0.435549020767212
0.820327877998352
-0.389761090278625
0.5264732837677
-0.343143343925476
0.372884273529053
-0.089963003993034
-0.559318065643311
-0.009540900588036
0.239028006792068
-0.295151352882385
0.414549082517624
-0.224116936326027
-0.285413086414337
0.389652818441391
0.813617527484894
-0.493043184280396
0.832697629928589
-0.252117812633514
0.77647876739502
-0.55681723356247
0.468085825443268
0.360616236925125
0.336728870868683
0.443269789218903
-0.614905655384064
0.08417534083128
0.687843680381775
-0.512699902057648
0.197301253676415
0.240406155586243
0.864129841327667
-0.517657935619354
0.047580942511559
-0.526329755783081
-0.22653366625309
-0.551955938339233
-0.118888631463051
-0.4374058842659
0.181947097182274
-0.396693885326385
0.5992271900177
0.688715100288391
0.495500564575195
-0.450781047344208
-0.393975794315338
0.651938199996948
-0.187465950846672
0.70785653591156
0.142230540513992
-0.40468442440033
-0.422570765018463
0.652152955532074
0.244785010814667
-0.420161128044128
0.323997527360916
0.821043014526367
0.777382433414459
0.41999089717865
-0.245935574173927
0.717837274074554
-0.393550455570221
-0.475724518299103
-0.03780335187912
0.470605134963989
-0.58250105381012
0.841940343379974
0.539082586765289
-0.211655631661415
0.432825177907944
-0.071387633681297
0.75098580121994
-0.210915878415108
0.32843005657196
0.311785161495209
-0.247990533709526
0.518729984760284
-0.213552311062813
0.894501805305481
0.605502605438232
-0.406026482582092
0.265698134899139
0.185066744685173
-0.558021306991577
0.29430228471756
0.577358841896057
-0.604803740978241
-0.29887980222702
-0.508661210536957
-0.144568607211113
0.677015602588654
-0.041406825184822
0.197526037693024
0.612679362297058
0.507606029510498
0.467219769954681
0.177103444933891
-0.177148565649986
0.807074308395386
-0.355590522289276
0.139033883810043
0.564059913158417
0.40708464384079
0.056152328848839
0.234538733959198
0.604859232902527
0.915290355682373
0.547706246376038
0.541669547557831
0.899925589561462
0.58276355266571
0.460371077060699
0.370936274528503
-0.270175635814667
0.675055205821991
0.304160892963409
-0.494788408279419
0.448110580444336
-0.048796534538269
0.873912453651428
0.635016858577728
0.195682391524315
-0.247977420687675
0.076635897159577
-0.164580687880516
0.852219521999359
0.145193219184876
-0.631924629211426
0.260418117046356
0.72372579574585
0.541456460952759
0.253991782665253
-0.315689206123352
-0.528998553752899
0.497839570045471
-0.156203374266624
0.668753445148468
0.59077912569046
-0.166885152459145
0.390470385551453
-0.633481919765472
-0.47032755613327
-0.47892564535141
0.19512452185154
-0.400939524173737
-0.590458810329437
-0.006206467747688
0.45515763759613
-0.488682985305786
-0.262392520904541
-0.139500513672829
-0.322879135608673
-0.224529609084129
-0.215415820479393
-0.102381721138954
-0.468837976455689
-0.162897005677223
0.128305643796921
-0.211816444993019
-0.243804708123207
-0.099249616265297
0.067044802010059
0.285952866077423
0.349268913269043
0.430305153131485
0.24573589861393
0.175314739346504
0.417300343513489
0.153732433915138
-0.533373355865479
0.057283580303192
0.490426123142242
0.735376596450806
0.148114934563637
0.380461633205414
0.664940714836121
-0.5244060754776
0.094652973115444
0.861825823783875
0.582700431346893
0.255922555923462
0.046738937497139
0.125140935182571
-0.387786984443665
0.916776239871979
-0.270783066749573
0.550625741481781
-0.523231387138367
0.536024749279022
0.091281726956368
0.932094752788544
0.254613369703293
-0.147240087389946
0.042771771550179
0.470708072185516
0.796817660331726
0.761433064937592
0.880732715129852
0.740369260311127
0.564689815044403
-0.259699940681458
-0.518801629543304
0.318444907665253
0.476872742176056
-0.003948867321014
0.490481078624725
-0.569800615310669
-0.066386625170708
-0.531170010566711
-0.013985991477966
-0.187017187476158
-0.023404061794281
0.428145468235016
0.023840412497521
0.655002057552338
0.656307637691498
0.516026020050049
0.33759331703186
0.433387041091919
-0.004374116659164
0.181138783693314
0.280133545398712
0.126891434192657
0.252504467964172
-0.583854973316193
-0.578931033611298
0.366637587547302
-0.22910775244236
0.318975210189819
0.430623054504395
0.009249225258827
0.171625077724457
-0.320636749267578
0.125624746084213
0.780189692974091
0.177674263715744
0.094917312264443
0.235425025224686
-0.318374633789062
0.175567716360092
0.870413661003113
0.076135434210301
0.132878303527832
0.458188593387604
0.874033749103546
-0.464583873748779
-0.306126892566681
0.935681104660034
0.707317352294922
-0.198925659060478
-0.276246786117554
0.577052772045136
0.04788587987423
0.427042961120606
0.17054808139801
0.354446530342102
0.361286878585815
0.244569331407547
-0.615441024303436
-0.430292308330536
-0.480163156986237
0.439422786235809
-0.355809271335602
0.382191777229309
0.672139525413513
0.661444842815399
-0.265676856040955
0.148378491401672
0.715685784816742
0.349521815776825
0.33578097820282
-0.502425134181976
0.427716821432114
0.573853433132172
0.025042593479157
-0.205118909478188
0.380496680736542
-0.199856236577034
-0.222969964146614
0.110071249306202
-0.014379054307938
-0.554393231868744
0.701089799404144
-0.142045482993126
0.039038613438606
0.606233596801758
0.406623840332031
-0.123592421412468
0.356685400009155
-0.500018239021301
-0.607827961444855
-0.048205152153969
0.272662878036499
0.480989575386047
-0.420949816703796
0.427007377147675
0.544518172740936
0.488180875778198
0.545786499977112
0.050456434488297
0.443096339702606
0.656529486179352
-0.518487989902496
0.014565154910088
0.432121634483337
0.70759254693985
0.187510654330254
0.429836809635162
-0.36454826593399
0.28790670633316
0.88261353969574
-0.355226218700409
0.637627720832825
-0.144289955496788
0.902418732643127
0.732850968837738
-0.572848677635193
-0.153001740574837
0.653217732906342
-0.002533882856369
0.316616088151932
0.174777626991272
-0.320467829704285
-0.077159002423287
0.358761131763458
0.144757017493248
0.872338771820068
0.66818231344223
-0.555803894996643
0.45027369260788
-0.015254601836205
0.362207531929016
0.3855921626091
-0.003619462251663
-0.159181132912636
0.658022820949554
0.831603944301605
0.117862895131111
0.029835879802704
0.143146634101868
-0.015109181404114
0.186064749956131
0.027181267738342
-0.334225237369537
-0.163158044219017
0.771691858768463
-0.508842170238495
-0.12905053794384
0.863254904747009
0.285453140735626
-0.243177101016045
-0.22153203189373
0.664722681045532
-0.453662753105164
-0.560347318649292
-0.592122972011566
-0.170802488923073
-0.064731225371361
-0.140703722834587
-0.352495431900024
0.887218773365021
0.316754281520843
0.59701418876648
0.316487431526184
0.549072921276093
-0.630783259868622
0.432332277297974
0.575514614582062
-0.30755490064621
0.095852226018906
-0.557916879653931
-0.258083522319794
0.485270738601685
0.304402887821197
0.329538971185684
-0.404809594154358
0.844653964042664
0.884192228317261
-0.479032695293427
0.324870884418488
0.236372351646423
0.544370710849762
0.725077986717224
0.44316577911377
0.574352204799652
-0.24555878341198
-0.625657320022583
-0.318143367767334
0.452748775482178
-0.049566477537155
-0.578278124332428
-0.302782475948334
0.879848003387451
0.514170348644257
0.733061254024506
0.411444544792175
0.617854058742523
0.38070610165596
-0.220492318272591
0.243877947330475
0.764537751674652
0.801728367805481
0.413990497589111
0.58272659778595
-0.593114972114563
-0.179870203137398
-0.034593015909195
0.536319494247437
0.032438799738884
-0.101128026843071
0.249874770641327
-0.073038205504418
0.566470623016357
0.891118943691254
0.481363713741303
-0.091398611664772
-0.210476383566856
0.8471639752388
0.222896069288254
-0.148681923747063
-0.38751208782196
0.500353276729584
-0.542494833469391
-0.33544397354126
0.736380875110626
0.140475541353226
0.331765651702881
0.074698083102703
0.526884078979492
0.859119653701782
0.427031874656677
0.691088020801544
0.361584335565567
-0.226372733712196
0.811728835105896
0.711581647396088
-0.556091547012329
0.687125384807587
0.552332818508148
0.47735059261322
0.439813494682312
0.263225585222244
0.102315083146095
0.46129834651947
0.936033070087433
0.82135671377182
0.918686866760254
0.798437237739563
0.333260804414749
0.883864402770996
0.442141652107239
0.347472697496414
-0.154101088643074
0.250051945447922
0.651336789131165
0.15623539686203
0.658623158931732
0.548100173473358
0.257107585668564
-0.151878371834755
0.805302798748016
-0.129708185791969
-0.354499638080597
0.145125210285187
-0.369497358798981
-0.096574231982231
-0.276634097099304
0.021438151597977
0.139023706316948
-0.475118815898895
0.748655676841736
0.017105340957642
0.284410417079926
0.777478516101837
0.220874533057213
0.243217527866364
0.35424017906189
-0.045412391424179
0.702632427215576
0.687281787395477
-0.064245596528053
-0.284485638141632
0.54850161075592
0.389991790056229
0.078201606869698
0.739153265953064
0.38272961974144
0.824927806854248
0.418170899152756
0.730727553367615
-0.011992290616036
0.81282651424408
-0.031549200415611
-0.280863523483276
0.401625156402588
0.341092884540558
0.445508003234863
0.857098937034607
-0.508873283863068
-0.441063404083252
0.591869950294495
0.150572434067726
0.564323544502258
0.079783543944359
0.434571444988251
0.154525279998779
-0.076884433627129
0.02705192565918
0.494275093078613
-0.212947979569435
0.431978285312653
0.498735547065735
0.556731522083283
0.896912336349487
0.823280274868012
0.585028052330017
0.140918210148811
0.013549298048019
-0.391390264034271
-0.357444405555725
-0.523842215538025
0.323225915431976
0.273875266313553
-0.22725023329258
-0.525106191635132
0.177201613783836
-0.401652455329895
-0.102210685610771
-0.3468998670578
0.879903972148895
0.538150131702423
0.212058112025261
-0.149105206131935
-0.386591732501984
0.055223867297173
0.480374455451965
-0.148098513484001
-0.468906760215759
0.886279881000519
0.012135684490204
0.402548283338547
0.168917134404182
0.203272461891174
-0.065277293324471
0.444469094276428
-0.515199959278107
0.317206025123596
0.904792487621307
-0.402281582355499
0.656037628650665
0.587057769298553
0.319999128580093
0.276452720165253
0.80683445930481
-0.241376236081123
0.757972240447998
-0.165277346968651
0.455581068992615
-0.580039381980896
0.635555624961853
-0.257681250572205
0.843544542789459
0.913697898387909
0.47306627035141
-0.209000065922737
0.703638911247253
0.914313912391663
0.902256608009338
0.061844080686569
0.214235007762909
-0.096637859940529
-0.428519129753113
-0.06788332760334
0.389995545148849
-0.139537557959557
-0.035761699080467
0.890752613544464
0.830337226390839
-0.105275467038155
0.624813437461853
0.370557188987732
-0.199748143553734
-0.202454701066017
0.620945513248444
-0.428526103496552
-0.175289705395699
0.780918896198273
0.152587845921516
0.373803496360779
0.792146444320679
-0.059485852718353
-0.078161284327507
0.916179597377777
-0.089328274130821
-0.534025549888611
-0.592401683330536
-0.229919031262398
0.765020549297333
0.215500548481941
0.655140101909637
0.243530914187431
0.717350602149963
0.261002838611603
0.270194232463837
-0.523782014846802
0.503681421279907
-0.422392249107361
-0.377672612667084
0.56024694442749
0.855089783668518
0.676485061645508
-0.498930871486664
0.602983772754669
-0.314095079898834
0.237883821129799
0.282621711492538
0.936912000179291
-0.422053456306458
0.757293879985809
-0.548668682575226
-0.396761298179626
0.140192598104477
-0.326094508171082
0.777616381645203
-0.621711015701294
0.411339342594147
0.373160600662231
-0.573689758777618
0.747309982776642
0.923533737659454
0.533057153224945
0.123828217387199
0.739531755447388
-0.324085712432861
-0.410152077674866
0.031118407845497
-0.364394545555115
0.604086816310883
0.935079336166382
-0.193450406193733
0.297473579645157
0.330004155635834
-0.121375873684883
0.268056154251099


==> AAAI20-Learning Policies through Quantile Regression_arxiv/data/rock_paper_scissors/qrrlav.csv <==
1.000000000000000000e+00,-2.445000002812594553e-01
2.000000000000000000e+00,-2.414000002201646677e-01
3.000000000000000000e+00,-2.419000004231929568e-01
4.000000000000000000e+00,-2.436000006645918092e-01
5.000000000000000000e+00,-2.363000006973743350e-01
6.000000000000000000e+00,-2.370000007003545406e-01
7.000000000000000000e+00,-2.365500008873641646e-01
8.000000000000000000e+00,-2.318500008434057624e-01
9.000000000000000000e+00,-2.271000007167458534e-01
1.000000000000000000e+01,-2.249500009231269748e-01
1.100000000000000000e+01,-2.281000009179115773e-01
1.200000000000000000e+01,-2.278500009514391744e-01
1.300000000000000000e+01,-2.246500007808208965e-01
1.400000000000000000e+01,-2.200000008847564636e-01
1.500000000000000000e+01,-2.243500008899718401e-01
1.600000000000000000e+01,-2.230500008258968214e-01
1.700000000000000000e+01,-2.231500006373971501e-01
1.800000000000000000e+01,-2.266000005323439981e-01
1.900000000000000000e+01,-2.296000002045184840e-01
2.000000000000000000e+01,-2.307000005338341320e-01
2.100000000000000000e+01,-2.305500005465000724e-01
2.200000000000000000e+01,-2.320000006724148578e-01
2.300000000000000000e+01,-2.321500005852430992e-01
2.400000000000000000e+01,-2.365500002074986674e-01
2.500000000000000000e+01,-2.360500000324100289e-01
2.600000000000000000e+01,-2.377500003017484764e-01
2.700000000000000000e+01,-2.366000002622604959e-01
2.800000000000000000e+01,-2.362500002980232328e-01
2.900000000000000000e+01,-2.291500006336718853e-01
3.000000000000000000e+01,-2.294500004593282849e-01
3.100000000000000000e+01,-2.264000006299466128e-01
3.200000000000000000e+01,-2.278000003006309393e-01
3.300000000000000000e+01,-2.250000007171183702e-01
3.400000000000000000e+01,-2.187500010337680434e-01
3.500000000000000000e+01,-2.207500013988465126e-01
3.600000000000000000e+01,-2.178500014450401312e-01
3.700000000000000000e+01,-2.153000012878328318e-01
3.800000000000000000e+01,-2.113500010687857922e-01
3.900000000000000000e+01,-2.136000007018447333e-01
4.000000000000000000e+01,-2.099500004202127512e-01
4.100000000000000000e+01,-2.130500006582588257e-01
4.200000000000000000e+01,-2.084500009287148514e-01
4.300000000000000000e+01,-2.082000005152076783e-01
4.400000000000000000e+01,-2.125500007253139922e-01
4.500000000000000000e+01,-2.104000006243587073e-01
4.600000000000000000e+01,-2.079000002890825094e-01
4.700000000000000000e+01,-2.081500003580004365e-01
4.800000000000000000e+01,-2.076000003051012843e-01
4.900000000000000000e+01,-2.047500005643814736e-01
5.000000000000000000e+01,-2.075500005390495117e-01
5.100000000000000000e+01,-2.061000002175569779e-01
5.200000000000000000e+01,-2.074500001780688885e-01
5.300000000000000000e+01,-2.097500001359730581e-01
5.400000000000000000e+01,-2.081000000145286077e-01
5.500000000000000000e+01,-2.068499999400227884e-01
5.600000000000000000e+01,-2.072000001929700796e-01
5.700000000000000000e+01,-2.084000001940876090e-01
5.800000000000000000e+01,-2.114000003132969208e-01
5.900000000000000000e+01,-2.126000001374632187e-01
6.000000000000000000e+01,-2.098500000964850509e-01
6.100000000000000000e+01,-2.048000001441687701e-01
6.200000000000000000e+01,-2.017500001471489723e-01
6.300000000000000000e+01,-1.991000001318752877e-01
6.400000000000000000e+01,-1.936499999742954947e-01
6.500000000000000000e+01,-1.942999998293817032e-01
6.600000000000000000e+01,-1.932499993965030027e-01
6.700000000000000000e+01,-1.912999993376434393e-01
6.800000000000000000e+01,-1.903499993029982296e-01
6.900000000000000000e+01,-1.916999994404613716e-01
7.000000000000000000e+01,-1.959499996900558594e-01
7.100000000000000000e+01,-1.978999996650963877e-01
7.200000000000000000e+01,-2.007499995175749119e-01
7.300000000000000000e+01,-2.001999996136873960e-01
7.400000000000000000e+01,-2.032999996468424775e-01
7.500000000000000000e+01,-2.029999996814876861e-01
7.600000000000000000e+01,-2.047499999497085776e-01
7.700000000000000000e+01,-2.043500002659857651e-01
7.800000000000000000e+01,-2.017500003706663991e-01
7.900000000000000000e+01,-1.980500002205372034e-01
8.000000000000000000e+01,-1.890500000771134503e-01
8.100000000000000000e+01,-1.878000001981854628e-01
8.200000000000000000e+01,-1.849500001966953300e-01
8.300000000000000000e+01,-1.860500002931803620e-01
8.400000000000000000e+01,-1.875500001478940526e-01
8.500000000000000000e+01,-1.863500001840293352e-01
8.600000000000000000e+01,-1.842500001657754460e-01
8.700000000000000000e+01,-1.852499998547136317e-01
8.800000000000000000e+01,-1.857499998062848989e-01
8.900000000000000000e+01,-1.903499999269843146e-01
9.000000000000000000e+01,-1.900999998673796876e-01
9.100000000000000000e+01,-1.899499998055398375e-01
9.200000000000000000e+01,-1.886999999359250113e-01
9.300000000000000000e+01,-1.840499997790902842e-01
9.400000000000000000e+01,-1.843999996408820508e-01
9.500000000000000000e+01,-1.861499996855854877e-01
9.600000000000000000e+01,-1.885499997064471189e-01
9.700000000000000000e+01,-1.858499997016042626e-01
9.800000000000000000e+01,-1.856999998167157273e-01
9.900000000000000000e+01,-1.842499996628612080e-01
1.000000000000000000e+02,-1.865999997686595135e-01
1.010000000000000000e+02,-1.836499997787177374e-01
1.020000000000000000e+02,-1.857499996758997518e-01
1.030000000000000000e+02,-1.905999998282641439e-01
1.040000000000000000e+02,-1.855499999597668981e-01
1.050000000000000000e+02,-1.807999999541789471e-01
1.060000000000000000e+02,-1.793499998003244555e-01
1.070000000000000000e+02,-1.754999998025596475e-01
1.080000000000000000e+02,-1.725999998394399937e-01
1.090000000000000000e+02,-1.691500000748782928e-01
1.100000000000000000e+02,-1.669500000029802145e-01
1.110000000000000000e+02,-1.707499999459833329e-01
1.120000000000000000e+02,-1.669500001613050677e-01
1.130000000000000000e+02,-1.644000000134110406e-01
1.140000000000000000e+02,-1.624000001326203757e-01
1.150000000000000000e+02,-1.609000001568347549e-01
1.160000000000000000e+02,-1.607500001974404014e-01
1.170000000000000000e+02,-1.661500003095716105e-01
1.180000000000000000e+02,-1.656000000145286255e-01
1.190000000000000000e+02,-1.663499999418854847e-01
1.200000000000000000e+02,-1.666499999444931435e-01
1.210000000000000000e+02,-1.653499999362975370e-01
1.220000000000000000e+02,-1.693499997351318453e-01
1.230000000000000000e+02,-1.655999999679625134e-01
1.240000000000000000e+02,-1.640499999187887137e-01
1.250000000000000000e+02,-1.636499998345971041e-01
1.260000000000000000e+02,-1.572999999858438747e-01
1.270000000000000000e+02,-1.528499999269843090e-01
1.280000000000000000e+02,-1.548500000592321624e-01
1.290000000000000000e+02,-1.539000001084059321e-01
1.300000000000000000e+02,-1.513000000733882022e-01
1.310000000000000000e+02,-1.501500001177192289e-01
1.320000000000000000e+02,-1.501500003598630895e-01
1.330000000000000000e+02,-1.507000002264976823e-01
1.340000000000000000e+02,-1.507000004034489138e-01
1.350000000000000000e+02,-1.513000003807246363e-01
1.360000000000000000e+02,-1.554500003252178852e-01
1.370000000000000000e+02,-1.593500004243105228e-01
1.380000000000000000e+02,-1.592000003531574837e-01
1.390000000000000000e+02,-1.592000001668930076e-01
1.400000000000000000e+02,-1.578500002063811247e-01
1.410000000000000000e+02,-1.569500002264976879e-01
1.420000000000000000e+02,-1.513499999605119606e-01
1.430000000000000000e+02,-1.509499999321997632e-01
1.440000000000000000e+02,-1.514999998360872513e-01
1.450000000000000000e+02,-1.505499998573213705e-01
1.460000000000000000e+02,-1.507499999459833151e-01
1.470000000000000000e+02,-1.464499999769032224e-01
1.480000000000000000e+02,-1.458500001020729686e-01
1.490000000000000000e+02,-1.435000000800937259e-01
1.500000000000000000e+02,-1.466000002343207653e-01
1.510000000000000000e+02,-1.430500001739710703e-01
1.520000000000000000e+02,-1.417000003252178453e-01
1.530000000000000000e+02,-1.404000002704560990e-01
1.540000000000000000e+02,-1.384500001836567740e-01
1.550000000000000000e+02,-1.390000002551823599e-01
1.560000000000000000e+02,-1.354000002238899547e-01
1.570000000000000000e+02,-1.341000000201165721e-01
1.580000000000000000e+02,-1.302500001247972050e-01
1.590000000000000000e+02,-1.284000002034008658e-01
1.600000000000000000e+02,-1.248499999940395344e-01
1.610000000000000000e+02,-1.268999999575317061e-01
1.620000000000000000e+02,-1.285999999660998871e-01
1.630000000000000000e+02,-1.304500000365078349e-01
1.640000000000000000e+02,-1.284500000718981072e-01
1.650000000000000000e+02,-1.285500000510364782e-01
1.660000000000000000e+02,-1.267500001005828492e-01
1.670000000000000000e+02,-1.253500001039355993e-01
1.680000000000000000e+02,-1.269000000413507134e-01
1.690000000000000000e+02,-1.252999998722225672e-01
1.700000000000000000e+02,-1.250000000093132169e-01
1.710000000000000000e+02,-1.207500001229345754e-01
1.720000000000000000e+02,-1.209999999683350341e-01
1.730000000000000000e+02,-1.188499998115003231e-01
1.740000000000000000e+02,-1.204999998956918922e-01
1.750000000000000000e+02,-1.177999998722225605e-01
1.760000000000000000e+02,-1.186499997228384062e-01
1.770000000000000000e+02,-1.215499999374151374e-01
1.780000000000000000e+02,-1.162000000104308067e-01
1.790000000000000000e+02,-1.145000001136213807e-01
1.800000000000000000e+02,-1.169500000867992606e-01
1.810000000000000000e+02,-1.181000000890344015e-01
1.820000000000000000e+02,-1.149500003084540645e-01
1.830000000000000000e+02,-1.164000004064291716e-01
1.840000000000000000e+02,-1.148000003211200326e-01
1.850000000000000000e+02,-1.135000003036111538e-01
1.860000000000000000e+02,-1.124500002712011532e-01
1.870000000000000000e+02,-1.104999999515711984e-01
1.880000000000000000e+02,-1.110999998636544028e-01
1.890000000000000000e+02,-1.124999998789280725e-01
1.900000000000000000e+02,-1.117499998677522061e-01
1.910000000000000000e+02,-1.120999998506158751e-01
1.920000000000000000e+02,-1.109999998100102137e-01
1.930000000000000000e+02,-1.086499998345971385e-01
1.940000000000000000e+02,-1.110499996971339165e-01
1.950000000000000000e+02,-1.104999995417893094e-01
1.960000000000000000e+02,-1.092499994859099377e-01
1.970000000000000000e+02,-1.085499996971339282e-01
1.980000000000000000e+02,-1.112999995239078999e-01
1.990000000000000000e+02,-1.137999994959682654e-01
2.000000000000000000e+02,-1.140499994065612838e-01
2.010000000000000000e+02,-1.092499993741512243e-01
2.020000000000000000e+02,-1.100999992713332237e-01
2.030000000000000000e+02,-1.114499994460493443e-01
2.040000000000000000e+02,-1.104999996442347782e-01
2.050000000000000000e+02,-1.121499997936189208e-01
2.060000000000000000e+02,-1.139999998547136795e-01
2.070000000000000000e+02,-1.118999997805804059e-01
2.080000000000000000e+02,-1.131500001158565194e-01
2.090000000000000000e+02,-1.107000002730637866e-01
2.100000000000000000e+02,-1.078000003471970281e-01
2.110000000000000000e+02,-1.102000002376735399e-01
2.120000000000000000e+02,-1.073000002279877740e-01
2.130000000000000000e+02,-1.045000001043081550e-01
2.140000000000000000e+02,-1.026000000815838475e-01
2.150000000000000000e+02,-1.030500001832842932e-01
2.160000000000000000e+02,-9.975000027567147709e-02
2.170000000000000000e+02,-9.990000030957162103e-02
2.180000000000000000e+02,-9.390000006183985004e-02
2.190000000000000000e+02,-9.074999990873039435e-02
2.200000000000000000e+02,-9.014999984763563678e-02
2.210000000000000000e+02,-9.239999989047645301e-02
2.220000000000000000e+02,-9.054999989457429566e-02
2.230000000000000000e+02,-8.839999984949827028e-02
2.240000000000000000e+02,-8.809999980032445777e-02
2.250000000000000000e+02,-8.369999986141921089e-02
2.260000000000000000e+02,-8.244999976828694399e-02
2.270000000000000000e+02,-8.114999974146484829e-02
2.280000000000000000e+02,-8.319999993778766367e-02
2.290000000000000000e+02,-8.264999992214143443e-02
2.300000000000000000e+02,-8.290000010281800558e-02
2.310000000000000000e+02,-7.985000013373791394e-02
2.320000000000000000e+02,-8.325000014156103134e-02
2.330000000000000000e+02,-8.335000008344647937e-02
2.340000000000000000e+02,-8.260000007227061292e-02
2.350000000000000000e+02,-7.984999993816019326e-02
2.360000000000000000e+02,-7.840000008232890505e-02
2.370000000000000000e+02,-8.165000003762544478e-02
2.380000000000000000e+02,-7.399999988265337780e-02
2.390000000000000000e+02,-7.389999995008113276e-02
2.400000000000000000e+02,-7.169999975711108253e-02
2.410000000000000000e+02,-7.424999969080092743e-02
2.420000000000000000e+02,-7.199999975971878297e-02
2.430000000000000000e+02,-7.304999970830976241e-02
2.440000000000000000e+02,-7.149999979883431278e-02
2.450000000000000000e+02,-7.704999979585409886e-02
2.460000000000000000e+02,-8.144999974407254872e-02
2.470000000000000000e+02,-7.649999978952108648e-02
2.480000000000000000e+02,-8.074999978765844133e-02
2.490000000000000000e+02,-8.029999980702996754e-02
2.500000000000000000e+02,-8.040000001899899607e-02
2.510000000000000000e+02,-7.380000008270144740e-02
2.520000000000000000e+02,-7.105000004172326578e-02
2.530000000000000000e+02,-6.805000016465785617e-02
2.540000000000000000e+02,-6.775000010617078516e-02
2.550000000000000000e+02,-6.485000003129244572e-02
2.560000000000000000e+02,-6.315000005066395694e-02
2.570000000000000000e+02,-6.350000002421438139e-02
2.580000000000000000e+02,-6.365000007674098681e-02
2.590000000000000000e+02,-6.260000013746319647e-02
2.600000000000000000e+02,-6.169999999925494111e-02
2.610000000000000000e+02,-6.339999997988345071e-02
2.620000000000000000e+02,-6.344999996945262233e-02
2.630000000000000000e+02,-6.740000002086163344e-02
2.640000000000000000e+02,-6.535000012256206303e-02
2.650000000000000000e+02,-6.180000017397106749e-02
2.660000000000000000e+02,-6.045000012964010100e-02
2.670000000000000000e+02,-5.930000023916363883e-02
2.680000000000000000e+02,-5.845000022090971609e-02
2.690000000000000000e+02,-5.660000013187528600e-02
2.700000000000000000e+02,-5.775000015273690224e-02
2.710000000000000000e+02,-5.715000013820827757e-02
2.720000000000000000e+02,-5.770000021904707344e-02
2.730000000000000000e+02,-5.680000019259752453e-02
2.740000000000000000e+02,-5.965000023134052476e-02
2.750000000000000000e+02,-6.360000030137598348e-02
2.760000000000000000e+02,-6.720000018365682171e-02
2.770000000000000000e+02,-6.815000021830201760e-02
2.780000000000000000e+02,-6.875000033527611798e-02
2.790000000000000000e+02,-6.890000024810433166e-02
2.800000000000000000e+02,-6.720000015571712948e-02
2.810000000000000000e+02,-6.565000014379621107e-02
2.820000000000000000e+02,-6.280000004917382639e-02
2.830000000000000000e+02,-5.860000006854534232e-02
2.840000000000000000e+02,-5.874999999068678674e-02
2.850000000000000000e+02,-5.434999995864928796e-02
2.860000000000000000e+02,-4.850000005215407417e-02
2.870000000000000000e+02,-4.575000000186264792e-02
2.880000000000000000e+02,-4.119999985210597016e-02
2.890000000000000000e+02,-4.349999989382922344e-02
2.900000000000000000e+02,-3.994999995455145864e-02
2.910000000000000000e+02,-3.954999987035991149e-02
2.920000000000000000e+02,-3.864999989978969847e-02
2.930000000000000000e+02,-3.859999979846179263e-02
2.940000000000000000e+02,-3.379999975673853019e-02
2.950000000000000000e+02,-3.414999974891543000e-02
2.960000000000000000e+02,-3.459999985992907867e-02
2.970000000000000000e+02,-3.474999984726310359e-02
2.980000000000000000e+02,-4.164999984204769551e-02
2.990000000000000000e+02,-3.549999989569187220e-02
3.000000000000000000e+02,-3.629999987781047655e-02
3.010000000000000000e+02,-3.730000003241002587e-02
3.020000000000000000e+02,-4.405000012367963486e-02
3.030000000000000000e+02,-4.450000018812715064e-02
3.040000000000000000e+02,-4.690000013448297755e-02
3.050000000000000000e+02,-3.880000012926757696e-02
3.060000000000000000e+02,-3.705000001937151094e-02
3.070000000000000000e+02,-3.834999999962747375e-02
3.080000000000000000e+02,-3.385000005364418446e-02
3.090000000000000000e+02,-4.100000007078050818e-02
3.100000000000000000e+02,-4.035000009462238330e-02
3.110000000000000000e+02,-3.775000012479722000e-02
3.120000000000000000e+02,-3.070000001229346645e-02
3.130000000000000000e+02,-3.244999998249114420e-02
3.140000000000000000e+02,-3.029999999329448593e-02
3.150000000000000000e+02,-3.779999996535480383e-02
3.160000000000000000e+02,-3.905000002123415470e-02
3.170000000000000000e+02,-3.315000009723007707e-02
3.180000000000000000e+02,-3.110000010579824781e-02
3.190000000000000000e+02,-2.465000015683472406e-02
3.200000000000000000e+02,-2.540000018663703812e-02
3.210000000000000000e+02,-2.410000007599592819e-02
3.220000000000000000e+02,-2.420000001788139704e-02
3.230000000000000000e+02,-1.889999995939433894e-02
3.240000000000000000e+02,-1.789999991655350300e-02
3.250000000000000000e+02,-1.579999993555248131e-02
3.260000000000000000e+02,-1.200000000186264570e-02
3.270000000000000000e+02,-1.144999993965029571e-02
3.280000000000000000e+02,-1.224999983794987368e-02
3.290000000000000000e+02,-1.444999982602894126e-02
3.300000000000000000e+02,-1.419999980367720252e-02
3.310000000000000000e+02,-1.854999979957937944e-02
3.320000000000000000e+02,-1.974999988451600283e-02
3.330000000000000000e+02,-2.009999998845159869e-02
3.340000000000000000e+02,-1.860000011511147092e-02
3.350000000000000000e+02,-1.960000013001263197e-02
3.360000000000000000e+02,-2.195000001229346215e-02
3.370000000000000000e+02,-2.489999999292195204e-02
3.380000000000000000e+02,-2.165000014938413958e-02
3.390000000000000000e+02,-2.230000013485550561e-02
3.400000000000000000e+02,-2.260000017471611861e-02
3.410000000000000000e+02,-1.840000024065375356e-02
3.420000000000000000e+02,-1.430000015534460545e-02
3.430000000000000000e+02,-1.525000014342367538e-02
3.440000000000000000e+02,-1.840000013820827784e-02
3.450000000000000000e+02,-1.760000026784837301e-02
3.460000000000000000e+02,-1.690000041387974827e-02
3.470000000000000000e+02,-1.760000055655836990e-02
3.480000000000000000e+02,-1.880000050179659807e-02
3.490000000000000000e+02,-1.485000054351985101e-02
3.500000000000000000e+02,-1.420000044628976985e-02
3.510000000000000000e+02,-1.620000040158629112e-02
3.520000000000000000e+02,-1.675000048242509393e-02
3.530000000000000000e+02,-1.635000049136579522e-02
3.540000000000000000e+02,-1.635000044479966580e-02
3.550000000000000000e+02,-1.620000028982758813e-02
3.560000000000000000e+02,-1.190000021830200927e-02
3.570000000000000000e+02,-9.750000005587936350e-03
3.580000000000000000e+02,-9.299999969080093715e-03
3.590000000000000000e+02,-9.799999957904217962e-03
3.600000000000000000e+02,-8.249999983236194767e-03
3.610000000000000000e+02,-6.850000051781534975e-03
3.620000000000000000e+02,-9.699999932199715805e-03
3.630000000000000000e+02,-1.034999988041818142e-02
3.640000000000000000e+02,-8.899999884888529222e-03
3.650000000000000000e+02,-8.549999864771959737e-03
3.660000000000000000e+02,-8.749999841675159748e-03
3.670000000000000000e+02,-7.849999936297532427e-03
3.680000000000000000e+02,-8.200000012293453405e-03
3.690000000000000000e+02,-8.599999975413084169e-03
3.700000000000000000e+02,-7.699999939650298449e-03
3.710000000000000000e+02,-5.549999857321382193e-03
3.720000000000000000e+02,-3.049999969080089465e-03
3.730000000000000000e+02,-2.850000029429792907e-03
3.740000000000000000e+02,-5.049999943003058780e-03
3.750000000000000000e+02,-6.249999972060322866e-03
3.760000000000000000e+02,-9.299999987706541321e-03
3.770000000000000000e+02,-9.799999967217448704e-03
3.780000000000000000e+02,-1.014999986626208099e-02
3.790000000000000000e+02,-9.499999824911358262e-03
3.800000000000000000e+02,-7.699999911710620967e-03
3.810000000000000000e+02,-6.200000038370490595e-03
3.820000000000000000e+02,-7.400000020861626990e-03
3.830000000000000000e+02,-2.900000018998982309e-03
3.840000000000000000e+02,2.499999478459381743e-04
3.850000000000000000e+02,1.099999966099857824e-03
3.860000000000000000e+02,1.849999967962504595e-03
3.870000000000000000e+02,-7.000000216066839913e-04
3.880000000000000000e+02,-1.650000028312205436e-03
3.890000000000000000e+02,-1.400000015273689634e-03
3.900000000000000000e+02,-1.750000026077034015e-03
3.910000000000000000e+02,-6.799999875947834380e-03
3.920000000000000000e+02,-4.799999883398415289e-03
3.930000000000000000e+02,-8.299999842420222734e-03
3.940000000000000000e+02,-6.649999925866722887e-03
3.950000000000000000e+02,-4.899999983608722617e-03
3.960000000000000000e+02,-1.349999988451599381e-03
3.970000000000000000e+02,1.899999929592013264e-03
3.980000000000000000e+02,7.399999909102917064e-03
3.990000000000000000e+02,7.399999843910336564e-03
4.000000000000000000e+02,9.649999812245369304e-03
4.010000000000000000e+02,9.049999760463833809e-03
4.020000000000000000e+02,7.449999693781137258e-03
4.030000000000000000e+02,1.059999970719218212e-02
4.040000000000000000e+02,8.999999733641742689e-03
4.050000000000000000e+02,9.849999696016312201e-03
4.060000000000000000e+02,8.599999779835344402e-03
4.070000000000000000e+02,9.799999734386801581e-03
4.080000000000000000e+02,6.899999696761369497e-03
4.090000000000000000e+02,6.649999674409629025e-03
4.100000000000000000e+02,5.399999655783177706e-03
4.110000000000000000e+02,8.649999685585500059e-03
4.120000000000000000e+02,8.999999789521099386e-03
4.130000000000000000e+02,7.999999802559613210e-03
4.140000000000000000e+02,1.004999981261789702e-02
4.150000000000000000e+02,1.014999983832240091e-02
4.160000000000000000e+02,5.999999828636646930e-03
4.170000000000000000e+02,5.299999965354800988e-03
4.180000000000000000e+02,6.899999985471369848e-03
4.190000000000000000e+02,1.044999998994171689e-02
4.200000000000000000e+02,9.800000023096798463e-03
4.210000000000000000e+02,1.214999994263052732e-02
4.220000000000000000e+02,8.049999950453638059e-03
4.230000000000000000e+02,8.199999975040556457e-03
4.240000000000000000e+02,1.010000004433095344e-02
4.250000000000000000e+02,6.500000031664968092e-03
4.260000000000000000e+02,1.295000010170042383e-02
4.270000000000000000e+02,2.000000017695128737e-02
4.280000000000000000e+02,1.660000017844140766e-02
4.290000000000000000e+02,2.000000027939677696e-02
4.300000000000000000e+02,2.045000039972365985e-02
4.310000000000000000e+02,1.945000043138861434e-02
4.320000000000000000e+02,2.550000040791929393e-02
4.330000000000000000e+02,2.590000035241246668e-02
4.340000000000000000e+02,2.780000032857061348e-02
4.350000000000000000e+02,3.265000033192336920e-02
4.360000000000000000e+02,3.045000015757977699e-02
4.370000000000000000e+02,2.620000003837049535e-02
4.380000000000000000e+02,3.389999996870756566e-02
4.390000000000000000e+02,3.039999991655350023e-02
4.400000000000000000e+02,3.194999987259507235e-02
4.410000000000000000e+02,3.139999993145466822e-02
4.420000000000000000e+02,2.924999986775219524e-02
4.430000000000000000e+02,2.754999989643692679e-02
4.440000000000000000e+02,2.554999983869492633e-02
4.450000000000000000e+02,2.469999994151294426e-02
4.460000000000000000e+02,2.490000001154839965e-02
4.470000000000000000e+02,2.235000002197921193e-02
4.480000000000000000e+02,1.835000013001263780e-02
4.490000000000000000e+02,1.555000010877847713e-02
4.500000000000000000e+02,1.475000008009374509e-02
4.510000000000000000e+02,1.509999999776482846e-02
4.520000000000000000e+02,1.840000008232891421e-02
4.530000000000000000e+02,2.135000000707805087e-02
4.540000000000000000e+02,2.105000006034970020e-02
4.550000000000000000e+02,2.369999996386468535e-02
4.560000000000000000e+02,2.284999998286366824e-02
4.570000000000000000e+02,2.224999990314245266e-02
4.580000000000000000e+02,2.119999991729856065e-02
4.590000000000000000e+02,2.234999994747341109e-02
4.600000000000000000e+02,2.074999987147748554e-02
4.610000000000000000e+02,2.179999990388750697e-02
4.620000000000000000e+02,2.504999990575015184e-02
4.630000000000000000e+02,2.554999995976686700e-02
4.640000000000000000e+02,2.294999990612268601e-02
4.650000000000000000e+02,2.109999996609985759e-02
4.660000000000000000e+02,2.094999994151294093e-02
4.670000000000000000e+02,2.450000005774200310e-02
4.680000000000000000e+02,2.530000003054738711e-02
4.690000000000000000e+02,2.904999999329448482e-02
4.700000000000000000e+02,2.790000016801059621e-02
4.710000000000000000e+02,2.910000014118850273e-02
4.720000000000000000e+02,2.610000014305114899e-02
4.730000000000000000e+02,2.630000014789402735e-02
4.740000000000000000e+02,2.910000017844141529e-02
4.750000000000000000e+02,2.900000018067658281e-02
4.760000000000000000e+02,2.955000014044345535e-02
4.770000000000000000e+02,2.920000013895332480e-02
4.780000000000000000e+02,2.900000004097819800e-02
4.790000000000000000e+02,2.590000002644956417e-02
4.800000000000000000e+02,2.809999991208315256e-02
4.810000000000000000e+02,3.084999992512166972e-02
4.820000000000000000e+02,3.220000001601874134e-02
4.830000000000000000e+02,3.405000003986061868e-02
4.840000000000000000e+02,3.505000008270144768e-02
4.850000000000000000e+02,3.594999999739229013e-02
4.860000000000000000e+02,3.535000010393560266e-02
4.870000000000000000e+02,2.955000008456408825e-02
4.880000000000000000e+02,3.105000013485550991e-02
4.890000000000000000e+02,3.505000012926758057e-02
4.900000000000000000e+02,3.205000009387731774e-02


==> AAAI20-Learning Policies through Quantile Regression_arxiv/data/rock_paper_scissors/qrrllo.csv <==
1.000000000000000000e+00,-2.947638049004822069e-01
2.000000000000000000e+00,-2.915062876860051722e-01
3.000000000000000000e+00,-2.889626184628074634e-01
4.000000000000000000e+00,-2.903935902627294841e-01
5.000000000000000000e+00,-2.802796552877290792e-01
6.000000000000000000e+00,-2.793863199128699404e-01
7.000000000000000000e+00,-2.829110574212398421e-01
8.000000000000000000e+00,-2.774112512336629477e-01
9.000000000000000000e+00,-2.734420983093975299e-01
1.000000000000000000e+01,-2.716602512674771708e-01
1.100000000000000000e+01,-2.795994184032110086e-01
1.200000000000000000e+01,-2.795909665006769962e-01
1.300000000000000000e+01,-2.783875808901774551e-01
1.400000000000000000e+01,-2.699089179947649630e-01
1.500000000000000000e+01,-2.775930991782866175e-01
1.600000000000000000e+01,-2.764255333756721611e-01
1.700000000000000000e+01,-2.727557208589958537e-01
1.800000000000000000e+01,-2.745931246771180501e-01
1.900000000000000000e+01,-2.776649563742403237e-01
2.000000000000000000e+01,-2.770228893926952041e-01
2.100000000000000000e+01,-2.718785323126260978e-01
2.200000000000000000e+01,-2.731533727521645583e-01
2.300000000000000000e+01,-2.709305051743180481e-01
2.400000000000000000e+01,-2.795365975203160103e-01
2.500000000000000000e+01,-2.778823744223407610e-01
2.600000000000000000e+01,-2.815505430893868177e-01
2.700000000000000000e+01,-2.771862055055133167e-01
2.800000000000000000e+01,-2.760983074562697870e-01
2.900000000000000000e+01,-2.729144561461208096e-01
3.000000000000000000e+01,-2.720803598348027208e-01
3.100000000000000000e+01,-2.717898680227183728e-01
3.200000000000000000e+01,-2.708936199592373861e-01
3.300000000000000000e+01,-2.707984727945685344e-01
3.400000000000000000e+01,-2.633480674269486066e-01
3.500000000000000000e+01,-2.638462604466113026e-01
3.600000000000000000e+01,-2.596905026735071287e-01
3.700000000000000000e+01,-2.594011354756467491e-01
3.800000000000000000e+01,-2.551258796058080147e-01
3.900000000000000000e+01,-2.552249936285878040e-01
4.000000000000000000e+01,-2.502804795661944248e-01
4.100000000000000000e+01,-2.519119042165471889e-01
4.200000000000000000e+01,-2.513772366202873254e-01
4.300000000000000000e+01,-2.477115182817254402e-01
4.400000000000000000e+01,-2.526940853205994486e-01
4.500000000000000000e+01,-2.521784646277786535e-01
4.600000000000000000e+01,-2.535375946815239256e-01
4.700000000000000000e+01,-2.575223361443161330e-01
4.800000000000000000e+01,-2.555858320054922306e-01
4.900000000000000000e+01,-2.532854260716905226e-01
5.000000000000000000e+01,-2.582288670576228795e-01
5.100000000000000000e+01,-2.545013434448131218e-01
5.200000000000000000e+01,-2.530059825303316856e-01
5.300000000000000000e+01,-2.573261234819452237e-01
5.400000000000000000e+01,-2.572608585849204821e-01
5.500000000000000000e+01,-2.565554071255899959e-01
5.600000000000000000e+01,-2.572935131117493612e-01
5.700000000000000000e+01,-2.577906877490702686e-01
5.800000000000000000e+01,-2.628153680156640748e-01
5.900000000000000000e+01,-2.638985385586536947e-01
6.000000000000000000e+01,-2.610781911975989522e-01
6.100000000000000000e+01,-2.537475238452493453e-01
6.200000000000000000e+01,-2.470455579548167246e-01
6.300000000000000000e+01,-2.444353070486299240e-01
6.400000000000000000e+01,-2.367467228239445720e-01
6.500000000000000000e+01,-2.383364624566939316e-01
6.600000000000000000e+01,-2.378334886818114779e-01
6.700000000000000000e+01,-2.359296983119086033e-01
6.800000000000000000e+01,-2.321677890475811468e-01
6.900000000000000000e+01,-2.327902664554000189e-01
7.000000000000000000e+01,-2.364400916911547079e-01
7.100000000000000000e+01,-2.411584096441411751e-01
7.200000000000000000e+01,-2.444934273891237186e-01
7.300000000000000000e+01,-2.399675740663427814e-01
7.400000000000000000e+01,-2.459873512178082089e-01
7.500000000000000000e+01,-2.437001218727281038e-01
7.600000000000000000e+01,-2.444977980624084557e-01
7.700000000000000000e+01,-2.428276234486823060e-01
7.800000000000000000e+01,-2.452136343526334361e-01
7.900000000000000000e+01,-2.464157681327110716e-01
8.000000000000000000e+01,-2.373039895818402079e-01
8.100000000000000000e+01,-2.348017022998624415e-01
8.200000000000000000e+01,-2.332733639391260660e-01
8.300000000000000000e+01,-2.319275274422357702e-01
8.400000000000000000e+01,-2.341938366379651137e-01
8.500000000000000000e+01,-2.344740846579264903e-01
8.600000000000000000e+01,-2.312541225539772594e-01
8.700000000000000000e+01,-2.342233345723609417e-01
8.800000000000000000e+01,-2.313700339733540667e-01
8.900000000000000000e+01,-2.359419673694139741e-01
9.000000000000000000e+01,-2.347373158578945906e-01
9.100000000000000000e+01,-2.353784875551133138e-01
9.200000000000000000e+01,-2.371593644067339912e-01
9.300000000000000000e+01,-2.294861909260180466e-01
9.400000000000000000e+01,-2.242364150632000230e-01
9.500000000000000000e+01,-2.230149896329700898e-01
9.600000000000000000e+01,-2.248177189663965736e-01
9.700000000000000000e+01,-2.196646040967502322e-01
9.800000000000000000e+01,-2.292064358809239311e-01
9.900000000000000000e+01,-2.304515956664645038e-01
1.000000000000000000e+02,-2.331332136629513663e-01
1.010000000000000000e+02,-2.313178872987864954e-01
1.020000000000000000e+02,-2.300680264058601598e-01
1.030000000000000000e+02,-2.335806933881280634e-01
1.040000000000000000e+02,-2.261091853147306763e-01
1.050000000000000000e+02,-2.204378607909640020e-01
1.060000000000000000e+02,-2.161579816867618131e-01
1.070000000000000000e+02,-2.150657681866872395e-01
1.080000000000000000e+02,-2.076605190630038400e-01
1.090000000000000000e+02,-2.003257523649275285e-01
1.100000000000000000e+02,-2.008903524422206432e-01
1.110000000000000000e+02,-2.043310587442501158e-01
1.120000000000000000e+02,-2.015700453168000617e-01
1.130000000000000000e+02,-2.019251921157906304e-01
1.140000000000000000e+02,-2.009491899190549435e-01
1.150000000000000000e+02,-1.986636072362044647e-01
1.160000000000000000e+02,-1.972518838028538279e-01
1.170000000000000000e+02,-1.995943944998057051e-01
1.180000000000000000e+02,-2.022365936822139443e-01
1.190000000000000000e+02,-1.999762915023018117e-01
1.200000000000000000e+02,-2.021074038589769362e-01
1.210000000000000000e+02,-2.011232789995379411e-01
1.220000000000000000e+02,-2.069788114325462614e-01
1.230000000000000000e+02,-2.054401803248886715e-01
1.240000000000000000e+02,-2.042898739523379970e-01
1.250000000000000000e+02,-2.058782775722001468e-01
1.260000000000000000e+02,-2.037694517786609316e-01
1.270000000000000000e+02,-1.993379280413410115e-01
1.280000000000000000e+02,-1.987057574361710266e-01
1.290000000000000000e+02,-1.990507472939998246e-01
1.300000000000000000e+02,-1.962856641048311701e-01
1.310000000000000000e+02,-1.952147033424910250e-01
1.320000000000000000e+02,-1.941116598533056958e-01
1.330000000000000000e+02,-1.911154676549718379e-01
1.340000000000000000e+02,-1.918595679186384517e-01
1.350000000000000000e+02,-1.920702099464410284e-01
1.360000000000000000e+02,-1.939681453116363641e-01
1.370000000000000000e+02,-2.010480520845612518e-01
1.380000000000000000e+02,-2.024291573898666929e-01
1.390000000000000000e+02,-2.035695843756037404e-01
1.400000000000000000e+02,-2.009988996518267401e-01
1.410000000000000000e+02,-2.017824386280387960e-01
1.420000000000000000e+02,-1.958430052682365308e-01
1.430000000000000000e+02,-1.966473469054667023e-01
1.440000000000000000e+02,-1.987689116920126342e-01
1.450000000000000000e+02,-2.002193817697994760e-01
1.460000000000000000e+02,-1.994520276326317287e-01
1.470000000000000000e+02,-1.909971380433875543e-01
1.480000000000000000e+02,-1.894622403250562914e-01
1.490000000000000000e+02,-1.854743972603534741e-01
1.500000000000000000e+02,-1.895120032361256313e-01
1.510000000000000000e+02,-1.842731430737140075e-01
1.520000000000000000e+02,-1.812323924908577355e-01
1.530000000000000000e+02,-1.802452010554648765e-01
1.540000000000000000e+02,-1.812629366240088302e-01
1.550000000000000000e+02,-1.786925692132099730e-01
1.560000000000000000e+02,-1.781122936814522606e-01
1.570000000000000000e+02,-1.754508163951290778e-01
1.580000000000000000e+02,-1.727763158492629236e-01
1.590000000000000000e+02,-1.710126746235057227e-01
1.600000000000000000e+02,-1.691662220008633144e-01
1.610000000000000000e+02,-1.709612075831529188e-01
1.620000000000000000e+02,-1.746710321381696462e-01
1.630000000000000000e+02,-1.767560202966599603e-01
1.640000000000000000e+02,-1.755121666236843792e-01
1.650000000000000000e+02,-1.744504086550841826e-01
1.660000000000000000e+02,-1.706189814935995530e-01
1.670000000000000000e+02,-1.710930601277732277e-01
1.680000000000000000e+02,-1.753023761571674832e-01
1.690000000000000000e+02,-1.705416843446832531e-01
1.700000000000000000e+02,-1.705587536575977614e-01
1.710000000000000000e+02,-1.635154945823915906e-01
1.720000000000000000e+02,-1.619817034342166673e-01
1.730000000000000000e+02,-1.636040779144999902e-01
1.740000000000000000e+02,-1.662793620425096486e-01
1.750000000000000000e+02,-1.631801715954172560e-01
1.760000000000000000e+02,-1.670021193773269796e-01
1.770000000000000000e+02,-1.698091699008565936e-01
1.780000000000000000e+02,-1.668325979057025954e-01
1.790000000000000000e+02,-1.612701827745309235e-01
1.800000000000000000e+02,-1.654417259792948791e-01
1.810000000000000000e+02,-1.715405275944920649e-01
1.820000000000000000e+02,-1.667568287212919942e-01
1.830000000000000000e+02,-1.660280165428237309e-01
1.840000000000000000e+02,-1.622969473641277804e-01
1.850000000000000000e+02,-1.620195838885475359e-01
1.860000000000000000e+02,-1.592468750000026190e-01
1.870000000000000000e+02,-1.560384451678613338e-01
1.880000000000000000e+02,-1.566213136085135571e-01
1.890000000000000000e+02,-1.623322183562737608e-01
1.900000000000000000e+02,-1.543749631188531535e-01
1.910000000000000000e+02,-1.535389911853418110e-01
1.920000000000000000e+02,-1.532977538278680885e-01
1.930000000000000000e+02,-1.501159797463603174e-01
1.940000000000000000e+02,-1.560583042466430759e-01
1.950000000000000000e+02,-1.528361540377511929e-01
1.960000000000000000e+02,-1.517915964614504620e-01
1.970000000000000000e+02,-1.520626129333697840e-01
1.980000000000000000e+02,-1.518143179845688195e-01
1.990000000000000000e+02,-1.549407335529296437e-01
2.000000000000000000e+02,-1.597703175244318263e-01
2.010000000000000000e+02,-1.558728210127946767e-01
2.020000000000000000e+02,-1.554033103945518524e-01
2.030000000000000000e+02,-1.578692573647023922e-01
2.040000000000000000e+02,-1.558899767889715404e-01
2.050000000000000000e+02,-1.555277305165280177e-01
2.060000000000000000e+02,-1.625705674020755387e-01
2.070000000000000000e+02,-1.550438290063668734e-01
2.080000000000000000e+02,-1.558914030174705645e-01
2.090000000000000000e+02,-1.549561869242062073e-01
2.100000000000000000e+02,-1.529648102395356202e-01
2.110000000000000000e+02,-1.563709873959245600e-01
2.120000000000000000e+02,-1.529630052724775535e-01
2.130000000000000000e+02,-1.504091495339482942e-01
2.140000000000000000e+02,-1.525273472438566369e-01
2.150000000000000000e+02,-1.592963113889954152e-01
2.160000000000000000e+02,-1.537961611551383889e-01
2.170000000000000000e+02,-1.559016969608121306e-01
2.180000000000000000e+02,-1.535807341271040460e-01
2.190000000000000000e+02,-1.430509320895837766e-01
2.200000000000000000e+02,-1.417390249408565506e-01
2.210000000000000000e+02,-1.430452367719260987e-01
2.220000000000000000e+02,-1.415494854202837272e-01
2.230000000000000000e+02,-1.406373429994375313e-01
2.240000000000000000e+02,-1.374982793662719860e-01
2.250000000000000000e+02,-1.308265319724070674e-01
2.260000000000000000e+02,-1.282806392763188308e-01
2.270000000000000000e+02,-1.299508962878458407e-01
2.280000000000000000e+02,-1.314686234676408216e-01
2.290000000000000000e+02,-1.336326196148899803e-01
2.300000000000000000e+02,-1.343498787087765434e-01
2.310000000000000000e+02,-1.318992796826856662e-01
2.320000000000000000e+02,-1.356826952672732789e-01
2.330000000000000000e+02,-1.361612443822267648e-01
2.340000000000000000e+02,-1.353668460179020261e-01
2.350000000000000000e+02,-1.331437848790115452e-01
2.360000000000000000e+02,-1.324836393737609253e-01
2.370000000000000000e+02,-1.342078493559447638e-01
2.380000000000000000e+02,-1.265775617811358278e-01
2.390000000000000000e+02,-1.268366604357094585e-01
2.400000000000000000e+02,-1.222886352068820320e-01
2.410000000000000000e+02,-1.239630517193361092e-01
2.420000000000000000e+02,-1.168374844056560419e-01
2.430000000000000000e+02,-1.181182537295962648e-01
2.440000000000000000e+02,-1.154630526018499692e-01
2.450000000000000000e+02,-1.223031491944517601e-01
2.460000000000000000e+02,-1.276663119371090338e-01
2.470000000000000000e+02,-1.205005681693799569e-01
2.480000000000000000e+02,-1.218874220000669140e-01
2.490000000000000000e+02,-1.146832806267435445e-01
2.500000000000000000e+02,-1.166427925553276124e-01
2.510000000000000000e+02,-1.100071816709420058e-01
2.520000000000000000e+02,-1.101632651132604390e-01
2.530000000000000000e+02,-1.074168327560729441e-01
2.540000000000000000e+02,-1.083244688103290054e-01
2.550000000000000000e+02,-1.044723104883581999e-01
2.560000000000000000e+02,-1.032340055138246115e-01
2.570000000000000000e+02,-1.036204436457996425e-01
2.580000000000000000e+02,-1.005922183983834761e-01
2.590000000000000000e+02,-1.064205432341482904e-01
2.600000000000000000e+02,-1.067545225581538748e-01
2.610000000000000000e+02,-1.080669900788518711e-01
2.620000000000000000e+02,-1.104983527614104982e-01
2.630000000000000000e+02,-1.141818339700440416e-01
2.640000000000000000e+02,-1.133950569670968134e-01
2.650000000000000000e+02,-1.101545241970233735e-01
2.660000000000000000e+02,-1.102199457182993780e-01
2.670000000000000000e+02,-1.109130798198185025e-01
2.680000000000000000e+02,-1.100324341300759484e-01
2.690000000000000000e+02,-1.059076058962690192e-01
2.700000000000000000e+02,-1.069921311536253250e-01
2.710000000000000000e+02,-1.052699279689778417e-01
2.720000000000000000e+02,-9.978812166676617745e-02
2.730000000000000000e+02,-9.728654092490264527e-02
2.740000000000000000e+02,-1.000495978761378330e-01
2.750000000000000000e+02,-1.042993860341230039e-01
2.760000000000000000e+02,-1.082567901864223692e-01
2.770000000000000000e+02,-1.117186530028597691e-01
2.780000000000000000e+02,-1.164531188496577829e-01
2.790000000000000000e+02,-1.165947588976608273e-01
2.800000000000000000e+02,-1.133493231776749044e-01
2.810000000000000000e+02,-1.116524731335268861e-01
2.820000000000000000e+02,-1.118556829769000172e-01
2.830000000000000000e+02,-1.057894058523785596e-01
2.840000000000000000e+02,-1.055996265407887491e-01
2.850000000000000000e+02,-1.037122071830778314e-01
2.860000000000000000e+02,-1.014032137608940620e-01
2.870000000000000000e+02,-9.818555569183806675e-02
2.880000000000000000e+02,-9.368675992094116500e-02
2.890000000000000000e+02,-9.446027826845859732e-02
2.900000000000000000e+02,-9.284373753215111047e-02
2.910000000000000000e+02,-9.115472332011820278e-02
2.920000000000000000e+02,-9.134276481056496921e-02
2.930000000000000000e+02,-9.066764789404284375e-02
2.940000000000000000e+02,-8.696634220514436187e-02
2.950000000000000000e+02,-8.924834316561100489e-02
2.960000000000000000e+02,-8.817088692350832924e-02
2.970000000000000000e+02,-8.649251071124761103e-02
2.980000000000000000e+02,-9.052256308397090001e-02
2.990000000000000000e+02,-8.544747168844638030e-02
3.000000000000000000e+02,-8.444986966867595868e-02
3.010000000000000000e+02,-8.584801713200643225e-02
3.020000000000000000e+02,-9.143720812745514959e-02
3.030000000000000000e+02,-9.447649461106391588e-02
3.040000000000000000e+02,-9.733599902390596692e-02
3.050000000000000000e+02,-8.847856682236604486e-02
3.060000000000000000e+02,-9.094014268534092449e-02
3.070000000000000000e+02,-9.121139877216440095e-02
3.080000000000000000e+02,-8.920094843000431206e-02
3.090000000000000000e+02,-9.666686629922070784e-02
3.100000000000000000e+02,-9.703798386056222691e-02
3.110000000000000000e+02,-9.700443013481002685e-02
3.120000000000000000e+02,-9.369849183367702505e-02
3.130000000000000000e+02,-9.470791085521135244e-02
3.140000000000000000e+02,-9.163930207926014593e-02
3.150000000000000000e+02,-9.265307650318424515e-02
3.160000000000000000e+02,-9.376332118400163007e-02
3.170000000000000000e+02,-8.730835608520488844e-02
3.180000000000000000e+02,-8.565630144723079820e-02
3.190000000000000000e+02,-8.011194661223654256e-02
3.200000000000000000e+02,-7.311519699120599958e-02
3.210000000000000000e+02,-7.378893260194617498e-02
3.220000000000000000e+02,-7.634844200551679783e-02
3.230000000000000000e+02,-6.917613739430485131e-02
3.240000000000000000e+02,-6.468343696606915216e-02
3.250000000000000000e+02,-6.274635198797724744e-02
3.260000000000000000e+02,-6.177549564036067392e-02
3.270000000000000000e+02,-5.869349124103889759e-02
3.280000000000000000e+02,-5.960174188397976414e-02
3.290000000000000000e+02,-5.817353453320263379e-02
3.300000000000000000e+02,-6.649302024393374810e-02
3.310000000000000000e+02,-6.847341614934418508e-02
3.320000000000000000e+02,-6.805514976374137104e-02
3.330000000000000000e+02,-6.670246766552398454e-02
3.340000000000000000e+02,-6.548859142983787240e-02
3.350000000000000000e+02,-6.695229689208237467e-02
3.360000000000000000e+02,-7.081049029145751461e-02
3.370000000000000000e+02,-7.247089453779406720e-02
3.380000000000000000e+02,-6.900850005469069681e-02
3.390000000000000000e+02,-7.341271877631640186e-02
3.400000000000000000e+02,-7.723185889405967397e-02
3.410000000000000000e+02,-7.108624124202064798e-02
3.420000000000000000e+02,-6.443292348074319831e-02
3.430000000000000000e+02,-6.095981871664950258e-02
3.440000000000000000e+02,-6.022152577187544348e-02
3.450000000000000000e+02,-5.909144518796544121e-02
3.460000000000000000e+02,-6.104736724664028280e-02
3.470000000000000000e+02,-5.820221722836778355e-02
3.480000000000000000e+02,-6.356337842512188585e-02
3.490000000000000000e+02,-6.032337207527085909e-02
3.500000000000000000e+02,-6.035257366072288576e-02
3.510000000000000000e+02,-6.365271388754610571e-02
3.520000000000000000e+02,-6.484456882300451697e-02
3.530000000000000000e+02,-6.817690009284770036e-02
3.540000000000000000e+02,-7.209789302183294835e-02
3.550000000000000000e+02,-6.850258145401050269e-02
3.560000000000000000e+02,-5.483471810576108496e-02
3.570000000000000000e+02,-5.597756213987885310e-02
3.580000000000000000e+02,-5.332624231575967821e-02
3.590000000000000000e+02,-4.928113468270205882e-02
3.600000000000000000e+02,-4.912526761467249370e-02
3.610000000000000000e+02,-4.824719209900046185e-02
3.620000000000000000e+02,-5.296673088711056215e-02
3.630000000000000000e+02,-4.827133273664929725e-02
3.640000000000000000e+02,-4.948312420989429972e-02
3.650000000000000000e+02,-5.367923072457535250e-02
3.660000000000000000e+02,-5.127984214477463581e-02
3.670000000000000000e+02,-4.572119592376013009e-02
3.680000000000000000e+02,-5.009224239880394336e-02
3.690000000000000000e+02,-4.969914815491241478e-02
3.700000000000000000e+02,-4.818468822755669206e-02
3.710000000000000000e+02,-4.369508454102587203e-02
3.720000000000000000e+02,-3.865965443235522270e-02
3.730000000000000000e+02,-3.849025081011666488e-02
3.740000000000000000e+02,-3.912121168321563286e-02
3.750000000000000000e+02,-3.500217344530347219e-02
3.760000000000000000e+02,-3.916486190990187133e-02
3.770000000000000000e+02,-4.311756256335513848e-02
3.780000000000000000e+02,-3.993804251145070816e-02
3.790000000000000000e+02,-3.899491448049221404e-02
3.800000000000000000e+02,-3.929762636491773709e-02
3.810000000000000000e+02,-3.852893438216880434e-02
3.820000000000000000e+02,-4.591415311747438360e-02
3.830000000000000000e+02,-4.408361328388003125e-02
3.840000000000000000e+02,-3.817378836736541603e-02
3.850000000000000000e+02,-3.782030331579870619e-02
3.860000000000000000e+02,-3.528525965887636257e-02
3.870000000000000000e+02,-3.602860035139163891e-02
3.880000000000000000e+02,-3.563128162535446342e-02
3.890000000000000000e+02,-3.282037554113637762e-02
3.900000000000000000e+02,-3.439027414727176962e-02
3.910000000000000000e+02,-3.702184610335271242e-02
3.920000000000000000e+02,-3.246152542208876474e-02
3.930000000000000000e+02,-4.046224471293345670e-02
3.940000000000000000e+02,-4.051779418425961038e-02
3.950000000000000000e+02,-4.012059039666637100e-02
3.960000000000000000e+02,-3.755673264218338525e-02
3.970000000000000000e+02,-3.091447842364925674e-02
3.980000000000000000e+02,-2.791486932132170723e-02
3.990000000000000000e+02,-3.393932754487524045e-02
4.000000000000000000e+02,-3.313232720026823563e-02
4.010000000000000000e+02,-3.404463454999849537e-02
4.020000000000000000e+02,-3.963978155107081291e-02
4.030000000000000000e+02,-3.764665819464177443e-02
4.040000000000000000e+02,-3.924935262311142481e-02
4.050000000000000000e+02,-3.883292866739047194e-02
4.060000000000000000e+02,-3.597174025778541312e-02
4.070000000000000000e+02,-3.803262504721421911e-02
4.080000000000000000e+02,-3.979036328301903402e-02
4.090000000000000000e+02,-3.938615454228532736e-02
4.100000000000000000e+02,-4.123625231628467308e-02
4.110000000000000000e+02,-3.805361361962417144e-02
4.120000000000000000e+02,-3.456145093034886095e-02
4.130000000000000000e+02,-3.527008197334549622e-02
4.140000000000000000e+02,-3.234867344549058332e-02
4.150000000000000000e+02,-3.178122347118628177e-02
4.160000000000000000e+02,-3.904442256581978216e-02
4.170000000000000000e+02,-3.569280406412089768e-02
4.180000000000000000e+02,-3.588539447915689573e-02
4.190000000000000000e+02,-3.444150796044993801e-02
4.200000000000000000e+02,-3.373228673479324036e-02
4.210000000000000000e+02,-2.520943664565693590e-02
4.220000000000000000e+02,-2.977918864996518741e-02
4.230000000000000000e+02,-3.096069484912955527e-02
4.240000000000000000e+02,-2.813597794916435774e-02
4.250000000000000000e+02,-3.436869212414848940e-02
4.260000000000000000e+02,-3.096864633679304035e-02
4.270000000000000000e+02,-2.538832454578498696e-02
4.280000000000000000e+02,-2.702155421508437363e-02
4.290000000000000000e+02,-2.987283832839119843e-02
4.300000000000000000e+02,-2.877750754015943879e-02
4.310000000000000000e+02,-3.043033178239532011e-02
4.320000000000000000e+02,-2.645719399952903630e-02
4.330000000000000000e+02,-2.395168012112920686e-02
4.340000000000000000e+02,-1.921552941860366764e-02
4.350000000000000000e+02,-1.117496440153484261e-02
4.360000000000000000e+02,-1.654093005950984727e-02
4.370000000000000000e+02,-1.512142291814760897e-02
4.380000000000000000e+02,-8.575757552395750494e-03
4.390000000000000000e+02,-3.056538538459389193e-03
4.400000000000000000e+02,-2.388716782536388916e-03
4.410000000000000000e+02,2.363127331771446710e-03
4.420000000000000000e+02,-2.918112803548679468e-03
4.430000000000000000e+02,-9.307122580563317177e-03
4.440000000000000000e+02,-1.090061708387010317e-02
4.450000000000000000e+02,-1.603217375742299611e-02
4.460000000000000000e+02,-1.679040617091275001e-02
4.470000000000000000e+02,-2.205751621579378485e-02
4.480000000000000000e+02,-1.935712792271686994e-02
4.490000000000000000e+02,-2.500425384128650633e-02
4.500000000000000000e+02,-2.847137799076496223e-02
4.510000000000000000e+02,-3.548250717354342609e-02
4.520000000000000000e+02,-3.157639471152345889e-02
4.530000000000000000e+02,-2.554592233317250563e-02
4.540000000000000000e+02,-2.841966279613556204e-02
4.550000000000000000e+02,-1.728304564772142546e-02
4.560000000000000000e+02,-2.096811875691445559e-02
4.570000000000000000e+02,-1.849417165208088951e-02
4.580000000000000000e+02,-2.200486114552039490e-02
4.590000000000000000e+02,-2.381955178962999811e-02
4.600000000000000000e+02,-2.740482860540184584e-02
4.610000000000000000e+02,-2.320955456230174019e-02
4.620000000000000000e+02,-1.902887824005030509e-02
4.630000000000000000e+02,-1.759333678599761530e-02
4.640000000000000000e+02,-2.358759239951429762e-02
4.650000000000000000e+02,-2.499761368354775845e-02
4.660000000000000000e+02,-2.023552530435367147e-02
4.670000000000000000e+02,-1.325513188374717946e-02
4.680000000000000000e+02,-1.513402002132754887e-02
4.690000000000000000e+02,-1.076391070630425620e-02
4.700000000000000000e+02,-1.367872011099715082e-02
4.710000000000000000e+02,-1.692922947618611881e-02
4.720000000000000000e+02,-1.788170043614019031e-02
4.730000000000000000e+02,-1.725812173499999269e-02
4.740000000000000000e+02,-1.257601187340760124e-02
4.750000000000000000e+02,-1.771830433724354281e-02
4.760000000000000000e+02,-1.639831315124016392e-02
4.770000000000000000e+02,-1.647997352304037683e-02
4.780000000000000000e+02,-1.572694915342021799e-02
4.790000000000000000e+02,-1.542420581328535906e-02
4.800000000000000000e+02,-8.794308461403221866e-03
4.810000000000000000e+02,-4.446281634458301713e-03
4.820000000000000000e+02,-1.744955357378973060e-03
4.830000000000000000e+02,-2.766402744516616163e-03
4.840000000000000000e+02,-4.141166298697963877e-03
4.850000000000000000e+02,-2.962048359707439293e-03
4.860000000000000000e+02,1.090083755128437581e-04
4.870000000000000000e+02,-8.606880041125166553e-03
4.880000000000000000e+02,-5.709318392741996595e-03
4.890000000000000000e+02,-4.809371441088505783e-04
4.900000000000000000e+02,-3.906188591053107173e-03


==> AAAI20-Learning Policies through Quantile Regression_arxiv/data/rock_paper_scissors/qrrlup.csv <==
1.000000000000000000e+00,-1.942361956620367036e-01
2.000000000000000000e+00,-1.912937127543241633e-01
3.000000000000000000e+00,-1.948373823835784224e-01
4.000000000000000000e+00,-1.968064110664541622e-01
5.000000000000000000e+00,-1.923203461070195908e-01
6.000000000000000000e+00,-1.946136814878391408e-01
7.000000000000000000e+00,-1.901889443534884871e-01
8.000000000000000000e+00,-1.862887504531485772e-01
9.000000000000000000e+00,-1.807579031240941769e-01
1.000000000000000000e+01,-1.782397505787767789e-01
1.100000000000000000e+01,-1.766005834326121737e-01
1.200000000000000000e+01,-1.761090354022013249e-01
1.300000000000000000e+01,-1.709124206714643379e-01
1.400000000000000000e+01,-1.700910837747479643e-01
1.500000000000000000e+01,-1.711069026016570627e-01
1.600000000000000000e+01,-1.696744682761215095e-01
1.700000000000000000e+01,-1.735442804157984464e-01
1.800000000000000000e+01,-1.786068763875699739e-01
1.900000000000000000e+01,-1.815350440347966721e-01
2.000000000000000000e+01,-1.843771116749730599e-01
2.100000000000000000e+01,-1.892214687803740747e-01
2.200000000000000000e+01,-1.908466285926651573e-01
2.300000000000000000e+01,-1.933694959961681503e-01
2.400000000000000000e+01,-1.935634028946813245e-01
2.500000000000000000e+01,-1.942176256424792968e-01
2.600000000000000000e+01,-1.939494575141101629e-01
2.700000000000000000e+01,-1.960137950190076750e-01
2.800000000000000000e+01,-1.964016931397766785e-01
2.900000000000000000e+01,-1.853855451212229610e-01
3.000000000000000000e+01,-1.868196410838538490e-01
3.100000000000000000e+01,-1.810101332371748806e-01
3.200000000000000000e+01,-1.847063806420244925e-01
3.300000000000000000e+01,-1.792015286396682061e-01
3.400000000000000000e+01,-1.741519346405874802e-01
3.500000000000000000e+01,-1.776537423510817226e-01
3.600000000000000000e+01,-1.760095002165731615e-01
3.700000000000000000e+01,-1.711988671000189144e-01
3.800000000000000000e+01,-1.675741225317635419e-01
3.900000000000000000e+01,-1.719750077751016626e-01
4.000000000000000000e+01,-1.696195212742310776e-01
4.100000000000000000e+01,-1.741880970999704348e-01
4.200000000000000000e+01,-1.655227652371424052e-01
4.300000000000000000e+01,-1.686884827486899163e-01
4.400000000000000000e+01,-1.724059161300285081e-01
4.500000000000000000e+01,-1.686215366209387612e-01
4.600000000000000000e+01,-1.622624058966410932e-01
4.700000000000000000e+01,-1.587776645716847401e-01
4.800000000000000000e+01,-1.596141686047103103e-01
4.900000000000000000e+01,-1.562145750570724245e-01
5.000000000000000000e+01,-1.568711340204761717e-01
5.100000000000000000e+01,-1.576986569903008339e-01
5.200000000000000000e+01,-1.618940178258061191e-01
5.300000000000000000e+01,-1.621738767900008926e-01
5.400000000000000000e+01,-1.589391414441367056e-01
5.500000000000000000e+01,-1.571445927544555810e-01
5.600000000000000000e+01,-1.571064872741907981e-01
5.700000000000000000e+01,-1.590093126391049494e-01
5.800000000000000000e+01,-1.599846326109297945e-01
5.900000000000000000e+01,-1.613014617162727427e-01
6.000000000000000000e+01,-1.586218089953711219e-01
6.100000000000000000e+01,-1.558524764430881948e-01
6.200000000000000000e+01,-1.564544423394812200e-01
6.300000000000000000e+01,-1.537646932151206514e-01
6.400000000000000000e+01,-1.505532771246464174e-01
6.500000000000000000e+01,-1.502635372020694748e-01
6.600000000000000000e+01,-1.486665101111945275e-01
6.700000000000000000e+01,-1.466703003633782754e-01
6.800000000000000000e+01,-1.485322095584153124e-01
6.900000000000000000e+01,-1.506097324255227243e-01
7.000000000000000000e+01,-1.554599076889570108e-01
7.100000000000000000e+01,-1.546415896860516004e-01
7.200000000000000000e+01,-1.570065716460261052e-01
7.300000000000000000e+01,-1.604324251610320107e-01
7.400000000000000000e+01,-1.606126480758767461e-01
7.500000000000000000e+01,-1.622998774902472685e-01
7.600000000000000000e+01,-1.650022018370086996e-01
7.700000000000000000e+01,-1.658723770832892241e-01
7.800000000000000000e+01,-1.582863663886993622e-01
7.900000000000000000e+01,-1.496842323083633353e-01
8.000000000000000000e+01,-1.407960105723866928e-01
8.100000000000000000e+01,-1.407982980965084840e-01
8.200000000000000000e+01,-1.366266364542645939e-01
8.300000000000000000e+01,-1.401724731441249538e-01
8.400000000000000000e+01,-1.409061636578229915e-01
8.500000000000000000e+01,-1.382259157101321800e-01
8.600000000000000000e+01,-1.372458777775736327e-01
8.700000000000000000e+01,-1.362766651370663218e-01
8.800000000000000000e+01,-1.401299656392157311e-01
8.900000000000000000e+01,-1.447580324845546551e-01
9.000000000000000000e+01,-1.454626838768647845e-01
9.100000000000000000e+01,-1.445215120559663613e-01
9.200000000000000000e+01,-1.402406354651160314e-01
9.300000000000000000e+01,-1.386138086321625218e-01
9.400000000000000000e+01,-1.445635842185640785e-01
9.500000000000000000e+01,-1.492850097382008856e-01
9.600000000000000000e+01,-1.522822804464976643e-01
9.700000000000000000e+01,-1.520353953064582930e-01
9.800000000000000000e+01,-1.421935637525075236e-01
9.900000000000000000e+01,-1.380484036592579122e-01
1.000000000000000000e+02,-1.400667858743676608e-01
1.010000000000000000e+02,-1.359821122586489794e-01
1.020000000000000000e+02,-1.414319729459393438e-01
1.030000000000000000e+02,-1.476193062684002244e-01
1.040000000000000000e+02,-1.449908146048031199e-01
1.050000000000000000e+02,-1.411621391173938922e-01
1.060000000000000000e+02,-1.425420179138870980e-01
1.070000000000000000e+02,-1.359342314184320555e-01
1.080000000000000000e+02,-1.375394806158761474e-01
1.090000000000000000e+02,-1.379742477848290572e-01
1.100000000000000000e+02,-1.330096475637397857e-01
1.110000000000000000e+02,-1.371689411477165499e-01
1.120000000000000000e+02,-1.323299550058100738e-01
1.130000000000000000e+02,-1.268748079110314508e-01
1.140000000000000000e+02,-1.238508103461858079e-01
1.150000000000000000e+02,-1.231363930774650312e-01
1.160000000000000000e+02,-1.242481165920269748e-01
1.170000000000000000e+02,-1.327056061193375158e-01
1.180000000000000000e+02,-1.289634063468433067e-01
1.190000000000000000e+02,-1.327237083814691576e-01
1.200000000000000000e+02,-1.311925960300093508e-01
1.210000000000000000e+02,-1.295767208730571329e-01
1.220000000000000000e+02,-1.317211880377174293e-01
1.230000000000000000e+02,-1.257598196110363553e-01
1.240000000000000000e+02,-1.238101258852394165e-01
1.250000000000000000e+02,-1.214217220969940614e-01
1.260000000000000000e+02,-1.108305481930268177e-01
1.270000000000000000e+02,-1.063620718126276066e-01
1.280000000000000000e+02,-1.109942426822932982e-01
1.290000000000000000e+02,-1.087492529228120397e-01
1.300000000000000000e+02,-1.063143360419452205e-01
1.310000000000000000e+02,-1.050852968929474329e-01
1.320000000000000000e+02,-1.061883408664204831e-01
1.330000000000000000e+02,-1.102845327980235129e-01
1.340000000000000000e+02,-1.095404328882593897e-01
1.350000000000000000e+02,-1.105297908150082442e-01
1.360000000000000000e+02,-1.169318553387994064e-01
1.370000000000000000e+02,-1.176519487640597939e-01
1.380000000000000000e+02,-1.159708433164482744e-01
1.390000000000000000e+02,-1.148304159581822748e-01
1.400000000000000000e+02,-1.147011007609355093e-01
1.410000000000000000e+02,-1.121175618249565797e-01
1.420000000000000000e+02,-1.068569946527873904e-01
1.430000000000000000e+02,-1.052526529589328380e-01
1.440000000000000000e+02,-1.042310879801618684e-01
1.450000000000000000e+02,-1.008806179448432511e-01
1.460000000000000000e+02,-1.020479722593349015e-01
1.470000000000000000e+02,-1.019028619104188904e-01
1.480000000000000000e+02,-1.022377598790896458e-01
1.490000000000000000e+02,-1.015256028998339638e-01
1.500000000000000000e+02,-1.036879972325158994e-01
1.510000000000000000e+02,-1.018268572742281330e-01
1.520000000000000000e+02,-1.021676081595779551e-01
1.530000000000000000e+02,-1.005547994854473215e-01
1.540000000000000000e+02,-9.563706374330471771e-02
1.550000000000000000e+02,-9.930743129715474682e-02
1.560000000000000000e+02,-9.268770676632764882e-02
1.570000000000000000e+02,-9.274918364510406632e-02
1.580000000000000000e+02,-8.772368440033148640e-02
1.590000000000000000e+02,-8.578732578329600900e-02
1.600000000000000000e+02,-8.053377798721575442e-02
1.610000000000000000e+02,-8.283879233191047964e-02
1.620000000000000000e+02,-8.252896779403014194e-02
1.630000000000000000e+02,-8.414397977635570958e-02
1.640000000000000000e+02,-8.138783352011183525e-02
1.650000000000000000e+02,-8.264959144698877380e-02
1.660000000000000000e+02,-8.288101870756613143e-02
1.670000000000000000e+02,-7.960694008009797096e-02
1.680000000000000000e+02,-7.849762392553394363e-02
1.690000000000000000e+02,-8.005831539976186739e-02
1.700000000000000000e+02,-7.944124636102867232e-02
1.710000000000000000e+02,-7.798450566347756019e-02
1.720000000000000000e+02,-8.001829650245340098e-02
1.730000000000000000e+02,-7.409592170850065607e-02
1.740000000000000000e+02,-7.472063774887414966e-02
1.750000000000000000e+02,-7.241982814902786503e-02
1.760000000000000000e+02,-7.029788006834983283e-02
1.770000000000000000e+02,-7.329082997397369514e-02
1.780000000000000000e+02,-6.556740211515901806e-02
1.790000000000000000e+02,-6.772981745271183796e-02
1.800000000000000000e+02,-6.845827419430364214e-02
1.810000000000000000e+02,-6.465947258357673810e-02
1.820000000000000000e+02,-6.314317189561612087e-02
1.830000000000000000e+02,-6.677198427003461223e-02
1.840000000000000000e+02,-6.730305327811228477e-02
1.850000000000000000e+02,-6.498041671867477165e-02
1.860000000000000000e+02,-6.565312554239967346e-02
1.870000000000000000e+02,-6.496155473528106294e-02
1.880000000000000000e+02,-6.557868611879524856e-02
1.890000000000000000e+02,-6.266778140158238419e-02
1.900000000000000000e+02,-6.912503661665125865e-02
1.910000000000000000e+02,-7.066100851588992537e-02
1.920000000000000000e+02,-6.870224579215232497e-02
1.930000000000000000e+02,-6.718401992283395963e-02
1.940000000000000000e+02,-6.604169514762474325e-02
1.950000000000000000e+02,-6.816384504582742587e-02
1.960000000000000000e+02,-6.670840251036939950e-02
1.970000000000000000e+02,-6.503738646089807229e-02
1.980000000000000000e+02,-7.078568106324698017e-02
1.990000000000000000e+02,-7.265926543900688706e-02
2.000000000000000000e+02,-6.832968128869072733e-02
2.010000000000000000e+02,-6.262717773550777189e-02
2.020000000000000000e+02,-6.479668814811460897e-02
2.030000000000000000e+02,-6.503074152739629632e-02
2.040000000000000000e+02,-6.511002249949800202e-02
2.050000000000000000e+02,-6.877226907070980999e-02
2.060000000000000000e+02,-6.542943230735182025e-02
2.070000000000000000e+02,-6.875617055479393835e-02
2.080000000000000000e+02,-7.040859721424246043e-02
2.090000000000000000e+02,-6.644381362192136597e-02
2.100000000000000000e+02,-6.263519045485843595e-02
2.110000000000000000e+02,-6.402901307942251985e-02
2.120000000000000000e+02,-6.163699518349799455e-02
2.130000000000000000e+02,-5.859085067466802271e-02
2.140000000000000000e+02,-5.267265291931106513e-02
2.150000000000000000e+02,-4.680368897757316432e-02
2.160000000000000000e+02,-4.570383939620456526e-02
2.170000000000000000e+02,-4.389830365833109760e-02
2.180000000000000000e+02,-3.421926599657566792e-02
2.190000000000000000e+02,-3.844906772787701210e-02
2.200000000000000000e+02,-3.856097475441472994e-02
2.210000000000000000e+02,-4.175476300902681431e-02
2.220000000000000000e+02,-3.955051436886485722e-02
2.230000000000000000e+02,-3.616265669955900930e-02
2.240000000000000000e+02,-3.870172023437693648e-02
2.250000000000000000e+02,-3.657346775043136128e-02
2.260000000000000000e+02,-3.661936026025507107e-02
2.270000000000000000e+02,-3.234910319508384202e-02
2.280000000000000000e+02,-3.493137640793449183e-02
2.290000000000000000e+02,-3.166738022939289549e-02
2.300000000000000000e+02,-3.145012149685946085e-02
2.310000000000000000e+02,-2.780072058479016173e-02
2.320000000000000000e+02,-3.081730501584878379e-02
2.330000000000000000e+02,-3.053875578466618695e-02
2.340000000000000000e+02,-2.983315412663919974e-02
2.350000000000000000e+02,-2.655621499730883434e-02
2.360000000000000000e+02,-2.431636079089689179e-02
2.370000000000000000e+02,-2.909215071930613267e-02
2.380000000000000000e+02,-2.142243798417091394e-02
2.390000000000000000e+02,-2.096333946445279317e-02
2.400000000000000000e+02,-2.111136430734013303e-02
2.410000000000000000e+02,-2.453694766226574564e-02
2.420000000000000000e+02,-2.716251511378152406e-02
2.430000000000000000e+02,-2.798174568702326004e-02
2.440000000000000000e+02,-2.753694699581866329e-02
2.450000000000000000e+02,-3.179685039725644452e-02
2.460000000000000000e+02,-3.523368755103605671e-02
2.470000000000000000e+02,-3.249943140966221611e-02
2.480000000000000000e+02,-3.961257757524996870e-02
2.490000000000000000e+02,-4.591671898731639750e-02
2.500000000000000000e+02,-4.415720748267038670e-02
2.510000000000000000e+02,-3.759281849446088203e-02
2.520000000000000000e+02,-3.193673497018609947e-02
2.530000000000000000e+02,-2.868316757324276128e-02
2.540000000000000000e+02,-2.717553140201255796e-02
2.550000000000000000e+02,-2.522768957422668462e-02
2.560000000000000000e+02,-2.306599458750330928e-02
2.570000000000000000e+02,-2.337955640262911333e-02
2.580000000000000000e+02,-2.670778175509849750e-02
2.590000000000000000e+02,-1.877945704077809558e-02
2.600000000000000000e+02,-1.664547744035600740e-02
2.610000000000000000e+02,-1.873300988091503028e-02
2.620000000000000000e+02,-1.640164717749474643e-02
2.630000000000000000e+02,-2.061816607167922533e-02
2.640000000000000000e+02,-1.730494327802730575e-02
2.650000000000000000e+02,-1.344547615091876841e-02
2.660000000000000000e+02,-1.068005454098083090e-02
2.670000000000000000e+02,-7.686920658508775150e-03
2.680000000000000000e+02,-6.867566311743483753e-03
2.690000000000000000e+02,-7.292394367481552786e-03
2.700000000000000000e+02,-8.507869151848486411e-03
2.710000000000000000e+02,-9.030072307438713475e-03
2.720000000000000000e+02,-1.561187877132797636e-02
2.730000000000000000e+02,-1.631345946029240379e-02
2.740000000000000000e+02,-1.925040258654321657e-02
2.750000000000000000e+02,-2.290061456862896305e-02
2.760000000000000000e+02,-2.614321018089126730e-02
2.770000000000000000e+02,-2.458134743374427306e-02
2.780000000000000000e+02,-2.104688182089445303e-02
2.790000000000000000e+02,-2.120524159854783597e-02
2.800000000000000000e+02,-2.105067713375934763e-02
2.810000000000000000e+02,-1.964752715406552913e-02
2.820000000000000000e+02,-1.374431712144763562e-02
2.830000000000000000e+02,-1.141059428471211806e-02
2.840000000000000000e+02,-1.190037344058481744e-02
2.850000000000000000e+02,-4.987792734220744539e-03
2.860000000000000000e+02,4.403213656585920621e-03
2.870000000000000000e+02,6.685555688112763961e-03
2.880000000000000000e+02,1.128676021672922469e-02
2.890000000000000000e+02,7.460278480800150436e-03
2.900000000000000000e+02,1.294373762304819320e-02
2.910000000000000000e+02,1.205472357939837286e-02
2.920000000000000000e+02,1.404276501098556534e-02
2.930000000000000000e+02,1.346764829711925848e-02
2.940000000000000000e+02,1.936634269166730149e-02
2.950000000000000000e+02,2.094834366778015183e-02
2.960000000000000000e+02,1.897088720365017189e-02
2.970000000000000000e+02,1.699251101672139691e-02
2.980000000000000000e+02,7.222563399875508994e-03
2.990000000000000000e+02,1.444747189706264284e-02
3.000000000000000000e+02,1.184986991305500559e-02
3.010000000000000000e+02,1.124801706718638050e-02
3.020000000000000000e+02,3.337207880095886814e-03
3.030000000000000000e+02,5.476494234809614614e-03
3.040000000000000000e+02,3.535998754940011812e-03
3.050000000000000000e+02,1.087856656383089093e-02
3.060000000000000000e+02,1.684014264659790261e-02
3.070000000000000000e+02,1.451139877290945346e-02
3.080000000000000000e+02,2.150094832271595008e-02
3.090000000000000000e+02,1.466686615765969148e-02
3.100000000000000000e+02,1.633798367131746726e-02
3.110000000000000000e+02,2.150442988521557991e-02
3.120000000000000000e+02,3.229849180909009909e-02
3.130000000000000000e+02,2.980791089022905710e-02
3.140000000000000000e+02,3.103930209267117754e-02
3.150000000000000000e+02,1.705307657247464442e-02
3.160000000000000000e+02,1.566332114153332761e-02
3.170000000000000000e+02,2.100835589074473431e-02
3.180000000000000000e+02,2.345630123563430258e-02
3.190000000000000000e+02,3.081194629856709444e-02
3.200000000000000000e+02,2.231519661793193027e-02
3.210000000000000000e+02,2.558893244995431859e-02
3.220000000000000000e+02,2.794844196975399681e-02
3.230000000000000000e+02,3.137613747551616650e-02
3.240000000000000000e+02,2.888343713296214268e-02
3.250000000000000000e+02,3.114635211687228830e-02
3.260000000000000000e+02,3.777549563663538251e-02
3.270000000000000000e+02,3.579349136173830270e-02
3.280000000000000000e+02,3.510174220808001677e-02
3.290000000000000000e+02,2.927353488114474780e-02
3.300000000000000000e+02,3.809302063657933612e-02
3.310000000000000000e+02,3.137341655018541925e-02
3.320000000000000000e+02,2.855514999470936885e-02
3.330000000000000000e+02,2.650246768862078023e-02
3.340000000000000000e+02,2.828859119961492710e-02
3.350000000000000000e+02,2.775229663205711073e-02
3.360000000000000000e+02,2.691049026687059031e-02
3.370000000000000000e+02,2.267089455195015618e-02
3.380000000000000000e+02,2.570849975592242459e-02
3.390000000000000000e+02,2.881271850660538716e-02
3.400000000000000000e+02,3.203185854462744370e-02
3.410000000000000000e+02,3.428624076071314780e-02
3.420000000000000000e+02,3.583292317005399436e-02
3.430000000000000000e+02,3.045981842980215182e-02
3.440000000000000000e+02,2.342152549545888779e-02
3.450000000000000000e+02,2.389144465226869518e-02
3.460000000000000000e+02,2.724736641888078625e-02
3.470000000000000000e+02,2.300221611525104029e-02
3.480000000000000000e+02,2.596337742152868625e-02
3.490000000000000000e+02,3.062337098823116055e-02
3.500000000000000000e+02,3.195257276814335301e-02
3.510000000000000000e+02,3.125271308437352347e-02
3.520000000000000000e+02,3.134456785815433605e-02
3.530000000000000000e+02,3.547689911011610298e-02
3.540000000000000000e+02,3.939789213223360981e-02
3.550000000000000000e+02,3.610258087435531948e-02
3.560000000000000000e+02,3.103471766915706642e-02
3.570000000000000000e+02,3.647756212870298387e-02
3.580000000000000000e+02,3.472624237759949772e-02
3.590000000000000000e+02,2.968113476689362290e-02
3.600000000000000000e+02,3.262526764820010416e-02
3.610000000000000000e+02,3.454719199543739711e-02
3.620000000000000000e+02,3.356673102271113401e-02
3.630000000000000000e+02,2.757133297581293441e-02
3.640000000000000000e+02,3.168312444011724127e-02
3.650000000000000000e+02,3.657923099503143649e-02
3.660000000000000000e+02,3.377984246142431285e-02
3.670000000000000000e+02,3.002119605116506870e-02
3.680000000000000000e+02,3.369224237421702961e-02
3.690000000000000000e+02,3.249914820408625338e-02
3.700000000000000000e+02,3.278468834825608996e-02
3.710000000000000000e+02,3.259508482638311111e-02
3.720000000000000000e+02,3.255965449419503943e-02
3.730000000000000000e+02,3.279025075125708427e-02
3.740000000000000000e+02,2.902121179720951877e-02
3.750000000000000000e+02,2.250217350118282472e-02
3.760000000000000000e+02,2.056486193448879216e-02
3.770000000000000000e+02,2.351756262892024107e-02
3.780000000000000000e+02,1.963804277892654271e-02
3.790000000000000000e+02,1.999491483066950098e-02
3.800000000000000000e+02,2.389762654149649168e-02
3.810000000000000000e+02,2.612893430542782142e-02
3.820000000000000000e+02,3.111415307575112615e-02
3.830000000000000000e+02,3.828361324588206577e-02
3.840000000000000000e+02,3.867378826305729878e-02
3.850000000000000000e+02,4.002030324799842054e-02
3.860000000000000000e+02,3.898525959480137609e-02
3.870000000000000000e+02,3.462860030817827700e-02
3.880000000000000000e+02,3.233128156873005254e-02
3.890000000000000000e+02,3.002037551058899661e-02
3.900000000000000000e+02,3.089027409511770420e-02
3.910000000000000000e+02,2.342184635145704713e-02
3.920000000000000000e+02,2.286152565529193589e-02
3.930000000000000000e+02,2.386224502809301470e-02
3.940000000000000000e+02,2.721779433252616634e-02
3.950000000000000000e+02,3.032059042944892230e-02
3.960000000000000000e+02,3.485673266528017955e-02
3.970000000000000000e+02,3.471447828283328457e-02
3.980000000000000000e+02,4.271486913952753789e-02
3.990000000000000000e+02,4.873932723269591011e-02
4.000000000000000000e+02,5.243232682475897077e-02
4.010000000000000000e+02,5.214463407092616298e-02
4.020000000000000000e+02,5.453978093863308396e-02
4.030000000000000000e+02,5.884665760902613174e-02
4.040000000000000000e+02,5.724935209039490325e-02
4.050000000000000000e+02,5.853292805942309635e-02
4.060000000000000000e+02,5.317173981745610539e-02
4.070000000000000000e+02,5.763262451598781533e-02
4.080000000000000000e+02,5.359036267654176955e-02
4.090000000000000000e+02,5.268615389110458541e-02
4.100000000000000000e+02,5.203625162785103370e-02
4.110000000000000000e+02,5.535361299079516462e-02
4.120000000000000000e+02,5.256145050939106667e-02
4.130000000000000000e+02,5.127008157846471570e-02
4.140000000000000000e+02,5.244867307072638429e-02
4.150000000000000000e+02,5.208122314783107665e-02
4.160000000000000000e+02,5.104442222309307081e-02
4.170000000000000000e+02,4.629280399483050312e-02
4.180000000000000000e+02,4.968539445009963196e-02
4.190000000000000000e+02,5.534150794033336485e-02
4.200000000000000000e+02,5.333228678098683728e-02
4.210000000000000000e+02,4.950943653091799401e-02
4.220000000000000000e+02,4.587918855087246006e-02
4.230000000000000000e+02,4.736069479921066472e-02
4.240000000000000000e+02,4.833597803782626462e-02
4.250000000000000000e+02,4.736869218747842558e-02
4.260000000000000000e+02,5.686864654019388454e-02
4.270000000000000000e+02,6.538832489968755823e-02
4.280000000000000000e+02,6.022155457196719242e-02
4.290000000000000000e+02,6.987283888718474889e-02
4.300000000000000000e+02,6.967750833960675849e-02
4.310000000000000000e+02,6.933033264517254879e-02
4.320000000000000000e+02,7.745719481536762763e-02
4.330000000000000000e+02,7.575168082595414021e-02
4.340000000000000000e+02,7.481553007574490155e-02
4.350000000000000000e+02,7.647496506538158101e-02
4.360000000000000000e+02,7.744093037466939777e-02
4.370000000000000000e+02,6.752142299488859967e-02
4.380000000000000000e+02,7.637575748981087487e-02
4.390000000000000000e+02,6.385653837156639312e-02
4.400000000000000000e+02,6.628871652772652667e-02
4.410000000000000000e+02,6.043687253113788627e-02
4.420000000000000000e+02,6.141811253905306994e-02
4.430000000000000000e+02,6.440712237343716728e-02
4.440000000000000000e+02,6.200061676125995236e-02
4.450000000000000000e+02,6.543217364044888462e-02
4.460000000000000000e+02,6.659040619400954930e-02
4.470000000000000000e+02,6.675751625975220871e-02
4.480000000000000000e+02,5.605712818274214554e-02
4.490000000000000000e+02,5.610425405884346406e-02
4.500000000000000000e+02,5.797137815095244895e-02
4.510000000000000000e+02,6.568250716907307607e-02
4.520000000000000000e+02,6.837639487618128731e-02
4.530000000000000000e+02,6.824592234732861085e-02
4.540000000000000000e+02,7.051966291683496590e-02
4.550000000000000000e+02,6.468304557545079270e-02
4.560000000000000000e+02,6.666811872264179206e-02
4.570000000000000000e+02,6.299417145836579135e-02
4.580000000000000000e+02,6.440486098011752314e-02
4.590000000000000000e+02,6.851955168457682377e-02
4.600000000000000000e+02,6.890482834835681691e-02
4.610000000000000000e+02,6.680955437007675413e-02
4.620000000000000000e+02,6.912887805155060184e-02
4.630000000000000000e+02,6.869333670553134930e-02
4.640000000000000000e+02,6.948759221175966616e-02
4.650000000000000000e+02,6.719761361574747016e-02
4.660000000000000000e+02,6.213552518737955332e-02
4.670000000000000000e+02,6.225513199923118912e-02
4.680000000000000000e+02,6.573402008242232308e-02
4.690000000000000000e+02,6.886391069289322930e-02
4.700000000000000000e+02,6.947872044701834671e-02
4.710000000000000000e+02,7.512922975856312080e-02
4.720000000000000000e+02,7.008170072224248481e-02
4.730000000000000000e+02,6.985812203078804739e-02
4.740000000000000000e+02,7.077601223029042488e-02
4.750000000000000000e+02,7.571830469859670842e-02
4.760000000000000000e+02,7.549831343212706769e-02
4.770000000000000000e+02,7.487997380094701949e-02
4.780000000000000000e+02,7.372694923537662093e-02
4.790000000000000000e+02,6.722420586618449434e-02
4.800000000000000000e+02,6.499430828556952700e-02
4.810000000000000000e+02,6.614628148470164115e-02
4.820000000000000000e+02,6.614495538941644881e-02
4.830000000000000000e+02,7.086640282423785353e-02
4.840000000000000000e+02,7.424116646410086617e-02
4.850000000000000000e+02,7.486204835449201955e-02
4.860000000000000000e+02,7.059099183235836850e-02
4.870000000000000000e+02,6.770688021025333958e-02
4.880000000000000000e+02,6.780931866245301642e-02
4.890000000000000000e+02,7.058093740264401172e-02
4.900000000000000000e+02,6.800618877880773572e-02


==> data/choice/ppo_actions.csv <==
8.972666263580322266e-01
8.031896948814392090e-01
-1.962882652878761292e-02
-3.522747755050659180e-01
-5.056551098823547363e-01
2.551575303077697754e-01
4.306833818554878235e-02
-2.366596311330795288e-01
2.731100618839263916e-01
-2.193978428840637207e-01
-2.169351726770401001e-01
2.515988051891326904e-01
8.801369369029998779e-02
-6.590195298194885254e-01
-4.122352898120880127e-01
-1.155708879232406616e-01
3.374459594488143921e-02
7.217192053794860840e-01
4.578861296176910400e-01
-5.046718567609786987e-02
-6.501931697130203247e-02
-2.360313385725021362e-01
1.383748278021812439e-02
7.129386663436889648e-01
-2.657234370708465576e-01
4.587880522012710571e-02
-1.721104793250560760e-02
9.453124403953552246e-01
1.552386134862899780e-01
-7.999095320701599121e-01
-7.159011363983154297e-01
1.654919534921646118e-01
1.790351234376430511e-05
1.876008212566375732e-01
-1.266512870788574219e-01
1.363937854766845703e+00
1.281531155109405518e-01
2.902933657169342041e-01
2.751027345657348633e-01
-9.833021759986877441e-01
-5.181897878646850586e-01
1.135149717330932617e+00
-3.824672400951385498e-01
2.264950275421142578e-01
2.914697825908660889e-01
5.521457791328430176e-01
-7.562384009361267090e-01
5.327283143997192383e-01
-7.010436058044433594e-01
-1.097130030393600464e-01
-3.259336352348327637e-01
4.234447777271270752e-01
-5.169004797935485840e-01
-4.913062155246734619e-01
1.985416859388351440e-01
5.634323135018348694e-02
7.413066029548645020e-01
-4.932789802551269531e-01
1.342892944812774658e-01
8.273761868476867676e-01
-1.030407547950744629e+00
-2.241708636283874512e-01
3.444736301898956299e-01
-6.201721727848052979e-02
8.368767797946929932e-02
-1.297329962253570557e-01
-3.028849661350250244e-01
-1.468684524297714233e-01
5.076826214790344238e-01
1.052415370941162109e+00
5.925108790397644043e-01
-7.886390089988708496e-01
-3.739070892333984375e-01
4.755685627460479736e-01
3.829705715179443359e-02
-2.281953841447830200e-01
-3.853687942028045654e-01
-1.395132303237915039e+00
-7.531914114952087402e-01
-5.469238162040710449e-01
5.446021556854248047e-01
5.253459513187408447e-02
1.069778323173522949e+00
-7.394552230834960938e-01
7.304928302764892578e-01
-1.214760094881057739e-01
2.873349562287330627e-02
-3.105387985706329346e-01
1.338757723569869995e-01
2.793056964874267578e-01
6.738851070404052734e-01
8.433908224105834961e-01
-4.303861558437347412e-01
-7.492121458053588867e-01
-6.252789497375488281e-02
3.009019196033477783e-01
-6.284071803092956543e-01
-4.857498109340667725e-01
-1.011063098907470703e+00
1.928043812513351440e-01
-6.807097196578979492e-01
2.511785551905632019e-02
-6.416698098182678223e-01
2.929585874080657959e-01
6.821939349174499512e-02
-1.673277616500854492e-01
5.686572790145874023e-01
1.002049893140792847e-01
1.182914227247238159e-01
-5.809393152594566345e-02
-3.194073587656021118e-02
-1.496010422706604004e-01
1.986452341079711914e-01
-7.868446409702301025e-02
1.729098111391067505e-01
8.849312663078308105e-01
1.225562840700149536e-01
-1.582054495811462402e+00
2.366123721003532410e-02
-5.645592212677001953e-01
6.100256443023681641e-01
-6.167041659355163574e-01
4.788587391376495361e-01
5.303125977516174316e-01
3.704645037651062012e-01
8.171178698539733887e-01
-3.371342420578002930e-01
3.263990581035614014e-01
2.136459648609161377e-01
-2.585102915763854980e-01
3.993046283721923828e-01
-5.296427607536315918e-01
-3.917987644672393799e-01
-7.244829088449478149e-02
7.071592211723327637e-01
3.609234988689422607e-01
-3.153724828734993935e-04
-6.892322301864624023e-01
-8.051590323448181152e-01
-3.685096800327301025e-01
-3.804358243942260742e-01
-1.632483303546905518e-02
2.271692641079425812e-02
-1.626175642013549805e-01
2.051363289356231689e-01
-2.068214118480682373e-02
-7.038774490356445312e-01
7.375106215476989746e-01
-3.271905705332756042e-02
1.498933136463165283e-01
2.625387609004974365e-01
-9.543080925941467285e-01
-1.235982403159141541e-01
-1.115949377417564392e-01
-2.315517067909240723e-01
5.470728501677513123e-02
-9.806870222091674805e-01
1.259404420852661133e+00
-1.757715791463851929e-01
-3.797025978565216064e-01
1.595289632678031921e-02
2.470687776803970337e-01
-3.242734968662261963e-01
8.231671899557113647e-02
-3.608662635087966919e-02
-1.315143555402755737e-01
-1.078041493892669678e-01
-5.394653081893920898e-01
-4.846740365028381348e-01
-8.868713974952697754e-01
-1.612343639135360718e-01
4.264532625675201416e-01
-2.740359604358673096e-01
-1.984240114688873291e-01
3.227006494998931885e-01
-2.838586568832397461e-01
3.250468671321868896e-01
-6.989829242229461670e-02
-1.079100668430328369e-01
-6.128844618797302246e-01
-4.783124029636383057e-01
9.216693639755249023e-01
1.819990128278732300e-01
-1.720921158790588379e+00
2.188303917646408081e-01
1.158346682786941528e-01
2.070022225379943848e-01
1.478927493095397949e+00
-4.070773720741271973e-01
8.963769078254699707e-01
-4.990739822387695312e-01
-4.844313263893127441e-01
-4.499158635735511780e-02
-5.159000754356384277e-01
3.861649334430694580e-01
2.024464905261993408e-01
5.280412435531616211e-01
8.949414491653442383e-01
-8.393735438585281372e-02
9.979946017265319824e-01
-5.914441868662834167e-02
4.124886356294155121e-03
1.001270115375518799e-01
2.480070106685161591e-02
-1.288307607173919678e-01
3.934690654277801514e-01
3.591569960117340088e-01
8.464962840080261230e-01
4.584582448005676270e-01
-9.736315011978149414e-01
-4.285641610622406006e-01
-7.424745559692382812e-01
2.592096626758575439e-01
1.769341975450515747e-01
2.855615317821502686e-01
-4.278558194637298584e-01
-2.062034159898757935e-01
-4.176807105541229248e-01
-6.280584931373596191e-01
-4.799097180366516113e-01
2.960480749607086182e-01
3.640738129615783691e-01
-4.671023488044738770e-01
-2.574747502803802490e-01
-5.098829269409179688e-01
7.409582734107971191e-01
3.448729813098907471e-01
4.958454370498657227e-01
4.147740602493286133e-01
4.805351197719573975e-01
9.180022031068801880e-02
-7.201209664344787598e-01
3.710581064224243164e-01
4.278290867805480957e-01
-8.531173467636108398e-01
-5.122881531715393066e-01
6.768227219581604004e-01
-5.615143775939941406e-01
-1.235901117324829102e+00
5.121488571166992188e-01
5.570001006126403809e-01
-7.210159897804260254e-01
9.385219216346740723e-01
1.116437837481498718e-01
3.638783395290374756e-01
-5.074208229780197144e-02
1.243903711438179016e-01
6.615282893180847168e-01
9.439086914062500000e-02
-1.209643602371215820e+00
5.823404788970947266e-01
3.947806358337402344e-01
2.694607079029083252e-01
3.583562672138214111e-01
3.037648499011993408e-01
-6.786777973175048828e-01
-7.365177869796752930e-01
-5.836823582649230957e-01
3.769623041152954102e-01
5.209468007087707520e-01
8.237167000770568848e-01
-3.349807113409042358e-02
-5.293590426445007324e-01
-3.999749198555946350e-02
-1.651949062943458557e-02
3.615580499172210693e-01
1.215763166546821594e-01
2.926259934902191162e-01
1.292380541563034058e-01
7.802987098693847656e-02
5.663217902183532715e-01
4.335984587669372559e-01
8.244826197624206543e-01
-3.059411048889160156e-01
-4.382340312004089355e-01
-3.728928864002227783e-01
5.391254425048828125e-01
-6.383278220891952515e-02
7.401342391967773438e-01
6.692847013473510742e-01
-1.474956423044204712e-01
4.560162127017974854e-01
-4.551654756069183350e-01
3.175052106380462646e-01
-4.377394914627075195e-01
4.369331002235412598e-01
-1.878695011138916016e+00
-2.674121856689453125e-01
3.635522127151489258e-01
2.489996701478958130e-01
3.903068602085113525e-01
6.290729045867919922e-01
3.778496086597442627e-01
5.757081508636474609e-02
1.410123348236083984e+00
4.066744446754455566e-01
3.971250057220458984e-01
2.066349089145660400e-01
-1.711358428001403809e-01
3.742285072803497314e-01
-8.636664152145385742e-01
9.215430915355682373e-02
-9.684184193611145020e-01
1.126773834228515625e+00
2.353803217411041260e-01
1.025439143180847168e+00
-1.186083778738975525e-01
8.687117099761962891e-01
-2.684856951236724854e-02
-7.365785539150238037e-02
1.357949227094650269e-01
-4.648877084255218506e-01
-6.318800449371337891e-01
2.609295845031738281e-01
-2.578898072242736816e-01
-9.022839665412902832e-01
-6.103260517120361328e-01
7.194382548332214355e-01
2.830880582332611084e-01
-1.097434982657432556e-01
3.237897157669067383e-01
-5.309435129165649414e-01
6.858326196670532227e-01
3.175894021987915039e-01
-8.153054863214492798e-02
1.966667324304580688e-01
4.662803187966346741e-02
4.191684424877166748e-01
-3.686586618423461914e-01
3.476328849792480469e-01
-2.524451613426208496e-01
-3.668203651905059814e-01
-6.836728453636169434e-01
-2.169358581304550171e-01
6.576318144798278809e-01
2.459863014519214630e-02
1.443742811679840088e-01
2.415512800216674805e-01
2.639019489288330078e-01
-2.602309584617614746e-01
3.409245982766151428e-02
3.079111874103546143e-01
-3.029715120792388916e-01
2.513352036476135254e-01
5.218259692192077637e-01
-1.343406885862350464e-01
-7.258386015892028809e-01
-7.634903192520141602e-01
1.283774137496948242e+00
5.859935879707336426e-01
-5.741814970970153809e-01
-6.770335882902145386e-02
-4.724502563476562500e-01
-8.625932335853576660e-01
-1.214981675148010254e+00
-2.601761221885681152e-01
-1.401882171630859375e-01
-3.955953717231750488e-01
-2.046079188585281372e-01
-2.494429498910903931e-01
-7.578086256980895996e-01
-8.143176883459091187e-02
9.778373837471008301e-01
-3.328737318515777588e-01
-1.051025629043579102e+00
-4.500564336776733398e-01
-7.908014655113220215e-01
1.150651574134826660e-01
-8.566654920578002930e-01
-8.941904455423355103e-02
3.515187799930572510e-01
-3.053092956542968750e-01
-2.291369736194610596e-01
-9.368719458580017090e-01
-3.089315295219421387e-01
6.010162234306335449e-01
-4.121777787804603577e-02
-4.366529360413551331e-02
-6.600132584571838379e-01
-9.486984014511108398e-01
1.325319409370422363e-01
1.481666564941406250e-01
-6.684333086013793945e-01
9.422672986984252930e-01
2.953299283981323242e-01
5.501122474670410156e-01
-1.107657670974731445e+00
-4.552122354507446289e-01
-1.631906777620315552e-01
1.406843364238739014e-01
2.394157834351062775e-02
8.262245059013366699e-01
-9.963246583938598633e-01
3.880715370178222656e-01
-2.604418098926544189e-01
-6.907353401184082031e-01
3.535125553607940674e-01
-7.217912673950195312e-01
5.547048449516296387e-01
-2.735594213008880615e-01
-2.039241641759872437e-01
4.120900630950927734e-01
-7.713315486907958984e-01
1.756205037236213684e-02
7.199051380157470703e-01
1.593190804123878479e-02
-3.042659759521484375e-01
-9.625930786132812500e-01
5.911062955856323242e-01
2.992261946201324463e-01
-1.200220584869384766e+00
2.721845805644989014e-01
6.559229493141174316e-01
1.791401356458663940e-01
-3.641788065433502197e-01
-1.337551325559616089e-01
3.598770201206207275e-01
-1.091094613075256348e+00
-4.685417115688323975e-01
3.711334764957427979e-01
6.745948791503906250e-01
-9.074437618255615234e-02
-4.874814767390489578e-03
-3.365203142166137695e-01
4.186420142650604248e-01
2.699896693229675293e-01
8.205344676971435547e-01
-2.854096889495849609e-01
-2.773137390613555908e-01
5.561299324035644531e-01
-2.672080099582672119e-01
-1.760484278202056885e-01
1.623725742101669312e-01
7.721360772848129272e-02
-2.958514094352722168e-01
4.989811182022094727e-01
-5.136303231120109558e-02
-1.673660874366760254e-01
-2.597619295120239258e-01
1.019651889801025391e-01
-6.452891230583190918e-01
-3.182363137602806091e-02
-1.713083982467651367e-01
2.375200241804122925e-01
-5.212041139602661133e-01
2.813802063465118408e-01
3.886020481586456299e-01
3.607667982578277588e-01
-7.179904729127883911e-02
-4.185584485530853271e-01
2.637989521026611328e-01
-1.862823218107223511e-01
-3.039158582687377930e-01
6.345115602016448975e-02
-1.218035668134689331e-01
-1.247049331665039062e+00
-1.701883524656295776e-01
-1.153455227613449097e-01
1.250246644020080566e+00
1.023073047399520874e-01
4.067725837230682373e-01
6.247762441635131836e-01
5.649958252906799316e-01
-5.064439773559570312e-01
1.751053780317306519e-01
-4.429602324962615967e-01
-5.776422023773193359e-01
-3.947585076093673706e-02
9.772641062736511230e-01
5.761949345469474792e-03
8.458921313285827637e-01
-4.852450191974639893e-01
-1.228222027420997620e-01
5.721369981765747070e-01
2.966237962245941162e-01
-3.127333223819732666e-01
-1.317579597234725952e-01
-4.313740879297256470e-03
4.856974184513092041e-01
-1.138088822364807129e+00
-1.418706178665161133e-01
8.817481994628906250e-02
-1.188938140869140625e+00
4.615260362625122070e-01
-4.885859489440917969e-01
1.093425005674362183e-01
2.355671077966690063e-01
-7.035518437623977661e-02
4.350394904613494873e-01
2.026831060647964478e-01
1.226401925086975098e-01
2.087302803993225098e-01
1.349881291389465332e-01
4.843121469020843506e-01
-1.135967392474412918e-02
-2.417168021202087402e-01
-8.918321877717971802e-02
3.878794014453887939e-01
-5.326841473579406738e-01
-1.323429346084594727e-01
5.151423215866088867e-01
1.130347251892089844e-01
4.786979854106903076e-01
1.108497858047485352e+00
5.851091146469116211e-01
-4.260424077510833740e-01
4.487015902996063232e-01
1.451242119073867798e-01
4.123643934726715088e-01
-1.039128422737121582e+00
6.029974818229675293e-01
-1.616018563508987427e-01
-1.732558012008666992e-01
-8.448579907417297363e-01
5.226410627365112305e-01
-1.774964034557342529e-01
2.982732653617858887e-01
4.512952864170074463e-01
6.497704237699508667e-02
-8.963100314140319824e-01
-1.072488903999328613e+00
3.157861828804016113e-01
8.427447080612182617e-01
1.952105313539505005e-01
-2.927366197109222412e-01
1.509979460388422012e-02
5.761786177754402161e-02
-4.323053359985351562e-01
-6.263503432273864746e-01
-2.679828405380249023e-01
-2.656722366809844971e-01
3.736817836761474609e-01
3.346436619758605957e-01
2.820315659046173096e-01
2.964076995849609375e-01
-3.321648538112640381e-01
-7.919543385505676270e-01
-3.354574441909790039e-01
9.239330887794494629e-01
4.658688306808471680e-01
-4.694845676422119141e-01
4.139525443315505981e-02
-4.642151296138763428e-01
-4.455934762954711914e-01
1.128743141889572144e-01
8.784938454627990723e-01
4.220280051231384277e-01
-1.679548174142837524e-01
3.347831964492797852e-01
7.874721884727478027e-01
4.646477475762367249e-02
-2.266124263405799866e-02
-2.536495961248874664e-02
-2.136528044939041138e-01
-6.848849654197692871e-01
-2.398073822259902954e-01
-7.832439988851547241e-02
4.569173455238342285e-01
1.280892789363861084e-01
7.730306386947631836e-01
4.258916713297367096e-03
-1.447705645114183426e-02
6.388933062553405762e-01
7.789133191108703613e-01
4.137433767318725586e-01
4.114806354045867920e-01
7.010732293128967285e-01
-1.841962523758411407e-02
3.427010178565979004e-01
3.489264845848083496e-01
1.346265316009521484e+00
2.463451921939849854e-01
5.725916624069213867e-01
9.355414658784866333e-02
4.844067990779876709e-01
-1.097571402788162231e-01
7.596674561500549316e-01
4.902046024799346924e-01
-6.566641926765441895e-01
-6.509667038917541504e-01
-3.467993736267089844e-01
-5.717141628265380859e-01
6.372705101966857910e-01
-7.022275328636169434e-01
1.857348829507827759e-01
-1.975723654031753540e-01
-5.872143507003784180e-01
4.992427825927734375e-01
4.914457798004150391e-01
2.266256362199783325e-01
-8.122663944959640503e-02
5.719616413116455078e-01
-7.035510241985321045e-02
-1.660677492618560791e-01
9.599363803863525391e-02
9.203153848648071289e-02
2.452653050422668457e-01
1.360785722732543945e+00
-1.461814790964126587e-01
4.510862529277801514e-01
1.138515949249267578e+00
6.840468198060989380e-02
-6.301625967025756836e-01
-5.155274868011474609e-01
-4.282031953334808350e-01
-4.653195142745971680e-01
3.037419021129608154e-01
-7.473204731941223145e-01
3.069748580455780029e-01
-1.228573843836784363e-01
1.291117310523986816e+00
-1.576370894908905029e-01
-5.300830677151679993e-02
-4.595074355602264404e-01
1.305701494216918945e+00
3.845075070858001709e-01
-1.252109408378601074e-01
6.558204889297485352e-01
6.721816956996917725e-02
-8.752972483634948730e-01
1.967126727104187012e-01
-7.748946547508239746e-01
-1.997680962085723877e-01
2.184877917170524597e-02
2.394020929932594299e-02
-5.257825255393981934e-01
-7.794898003339767456e-02
-4.583098292350769043e-01
-1.265605837106704712e-01
-3.575424253940582275e-01
3.423789739608764648e-01
1.910565197467803955e-01
9.878852963447570801e-02
-6.809701919555664062e-01
-4.733384549617767334e-01
-9.090299159288406372e-02
-1.071817129850387573e-01
-4.912819564342498779e-01
5.751008987426757812e-01
-3.505596518516540527e-01
-4.868340194225311279e-01
6.403294801712036133e-01
6.708559989929199219e-01
-7.066420465707778931e-02
-5.792318582534790039e-01
4.777497947216033936e-01
1.572711914777755737e-01
-2.990214824676513672e-01
2.855157256126403809e-01
-3.191780745983123779e-01
2.752203345298767090e-01
6.304491162300109863e-01
-3.251967579126358032e-02
2.347270995378494263e-01
-6.256951093673706055e-01
-6.105672121047973633e-01
7.444112300872802734e-01
5.974956154823303223e-01
-1.568661630153656006e-01
-3.010937571525573730e-01
4.252622127532958984e-01
1.015529185533523560e-01
-1.900310367345809937e-01
-3.970246911048889160e-01
7.009382843971252441e-01
5.293332785367965698e-02
7.441591471433639526e-02
7.293854951858520508e-01
8.500505685806274414e-01
1.192002817988395691e-01
5.042547583580017090e-01
-2.198891639709472656e-01
-4.202871620655059814e-01
7.017349004745483398e-01
2.636928856372833252e-01
-3.387501090764999390e-02
2.278436869382858276e-01
3.940877318382263184e-01
4.635629057884216309e-01
-1.498934905976057053e-02
6.359212845563888550e-02
-7.772386670112609863e-01
-1.077320456504821777e+00
-6.243501305580139160e-01
1.120899915695190430e-01
2.910400331020355225e-01
5.384675413370132446e-02
-1.569053083658218384e-01
-3.905749320983886719e-01
-1.050561070442199707e+00
1.003586769104003906e+00
-2.558066248893737793e-01
-2.892680466175079346e-01
2.474441677331924438e-01
-1.399545669555664062e-01
-1.096299290657043457e-01
5.218833312392234802e-02
-9.798614978790283203e-01
2.599439918994903564e-01
-6.207459568977355957e-01
-1.271328926086425781e-01
9.298821091651916504e-01
-1.242412254214286804e-01
2.680793404579162598e-01
3.052263557910919189e-01
3.637464344501495361e-01
-2.632093727588653564e-01
-6.401488184928894043e-01
2.396539747714996338e-01
-6.834434866905212402e-01
-1.693855375051498413e-01
-2.303055524826049805e-01
-2.108415812253952026e-01
5.360726118087768555e-01
1.029952988028526306e-01
1.911837756633758545e-01
-1.490383148193359375e-01
1.365710422396659851e-02
-8.100738376379013062e-02
-5.145031213760375977e-01
5.299186110496520996e-01
-3.589246049523353577e-02
1.774200558662414551e+00
-6.012274026870727539e-01
4.293059557676315308e-02
5.060477852821350098e-01
-3.305066823959350586e-01
7.754904031753540039e-02
-1.322580128908157349e-01
-4.351362586021423340e-02
1.037236452102661133e+00
3.368669748306274414e-01
-1.477971971035003662e-01
-6.713021397590637207e-01
1.535019278526306152e-01
-1.431207209825515747e-01
5.149340629577636719e-01
1.765106171369552612e-01
-3.022660911083221436e-01
-8.476265519857406616e-02
-5.124021768569946289e-01
-6.207801103591918945e-01
5.254039168357849121e-01
7.485719323158264160e-01
5.075496621429920197e-03
3.092399537563323975e-01
-7.386476397514343262e-01
-4.704646468162536621e-01
3.843307197093963623e-01
5.090301632881164551e-01
3.088499009609222412e-01
-4.662750363349914551e-01
-5.215348601341247559e-01
-7.556245476007461548e-02
4.305981397628784180e-01
4.360284209251403809e-01
-3.376468122005462646e-01
-1.471150368452072144e-01
-3.556666374206542969e-01
-8.512544631958007812e-01
-2.312875986099243164e-01
2.998249828815460205e-01
8.669272661209106445e-01
-4.456664621829986572e-01
-9.924814105033874512e-02
7.388655543327331543e-01
-6.361874938011169434e-02
-7.713335566222667694e-03
-2.688595652580261230e-01
1.442329734563827515e-01
1.577578783035278320e+00
7.669707536697387695e-01
5.759509801864624023e-01
5.537124350666999817e-02
-6.931281089782714844e-01
8.909276127815246582e-01
9.651484340429306030e-02
-4.132415950298309326e-01
-9.111559391021728516e-01
2.895343005657196045e-01
-2.300946228206157684e-02
-5.981845855712890625e-01
8.230878114700317383e-01
-6.169217824935913086e-02
-2.264562845230102539e-01
1.653181016445159912e-01
-3.165092468261718750e-01
9.131085127592086792e-02
-7.808599472045898438e-01
-5.071077346801757812e-01
-9.482856988906860352e-01
-1.888533085584640503e-01
-1.736191450618207455e-03
8.476000428199768066e-01
-1.225004121661186218e-01
5.544474124908447266e-01
2.015964835882186890e-01
6.732211709022521973e-01
2.752338647842407227e-01
-6.688004732131958008e-02
6.351391077041625977e-01
-3.992880582809448242e-01
-2.202650308609008789e-01
4.284531176090240479e-01
-1.177461668848991394e-01
1.134797811508178711e+00
2.631068229675292969e-01
-1.034688234329223633e+00
-2.594496011734008789e-01
1.660311371088027954e-01
-5.021075606346130371e-01
1.376662403345108032e-01
5.160945653915405273e-01
4.649732708930969238e-01
2.043090909719467163e-01
5.709538459777832031e-01
-2.926340103149414062e-01
-6.047866940498352051e-01
4.490742087364196777e-02
-4.538708180189132690e-02
-3.581000268459320068e-01
6.135142445564270020e-01
-6.708618253469467163e-02
5.154351592063903809e-01
4.722649455070495605e-01
-6.002457737922668457e-01
-4.024127721786499023e-01
-1.178893372416496277e-01
5.390862822532653809e-01
-3.202391788363456726e-02
-3.354804217815399170e-01
-2.706574797630310059e-01
-5.675508826971054077e-02
-5.387081503868103027e-01
2.829886674880981445e-01
-1.712000519037246704e-01
-2.032712399959564209e-01
1.794499158859252930e-01
6.703933328390121460e-02
-2.458551824092864990e-01
1.218724846839904785e+00
-2.244722545146942139e-01
6.972599625587463379e-01
1.247073560953140259e-01
3.204292953014373779e-01
4.536551609635353088e-02
-3.479913473129272461e-01
-8.492951840162277222e-02
-2.452986501157283783e-02
6.423616409301757812e-02
-2.249363660812377930e-01
1.722971498966217041e-01
-7.069626450538635254e-01
4.537679851055145264e-01
8.361592888832092285e-02
-3.174339532852172852e-01
5.236593633890151978e-02
-7.906568050384521484e-02
1.028871536254882812e+00
2.228298038244247437e-01
9.535140991210937500e-01
8.599964380264282227e-01
-2.760411202907562256e-01
-3.309349715709686279e-01
6.102710962295532227e-01
4.946561157703399658e-01
4.020429253578186035e-01
1.555486619472503662e-01
5.472583770751953125e-01
1.666050255298614502e-01
2.113340795040130615e-01
-2.640668451786041260e-01
-3.821852505207061768e-01
3.015260696411132812e-01
2.373775243759155273e-01
-6.748881936073303223e-01
2.946751713752746582e-01
-1.203453019261360168e-01
5.831425189971923828e-01
-7.321364283561706543e-01
5.193660259246826172e-01
1.967032551765441895e-01
-2.560628019273281097e-02
3.931806087493896484e-01
2.085127979516983032e-01
6.572674959897994995e-02
1.031135097146034241e-01
5.237420797348022461e-01
-1.145869731903076172e+00
3.031178563833236694e-02
1.464423984289169312e-01
1.079276949167251587e-01
2.885504066944122314e-01
5.216354131698608398e-01
-1.273429542779922485e-01
1.515995413064956665e-01
6.371118426322937012e-01
-4.463461637496948242e-01
-4.708052873611450195e-01
-9.166145324707031250e-02
-4.893318712711334229e-01
-9.669390916824340820e-01
-9.025943279266357422e-01
-6.625605374574661255e-02
-3.777096271514892578e-01
-2.557370662689208984e-01
-2.188629806041717529e-01
-1.560066699981689453e+00
-9.765508174896240234e-01
-8.381885290145874023e-02
5.589858293533325195e-01
-6.568094491958618164e-01
-1.193080902099609375e+00
3.658203184604644775e-01
5.994807481765747070e-01
2.775650322437286377e-01
-6.101476550102233887e-01
-5.932505726814270020e-01
-3.993511199951171875e-01
-6.150647401809692383e-01
1.410013288259506226e-01
3.345032334327697754e-01
1.313193142414093018e-01
1.766985654830932617e-01
-4.039307534694671631e-01
2.058691382408142090e-01
-8.441823124885559082e-01
1.117774322628974915e-01
3.434212505817413330e-01
5.514163970947265625e-01
-1.980382800102233887e-01
-5.333600044250488281e-01
1.307592689990997314e-01
2.340061962604522705e-01
4.990988969802856445e-01
-9.479460120201110840e-01
-5.443047881126403809e-01
-5.115415453910827637e-01
6.237753033638000488e-01
3.597467243671417236e-01
-7.667270898818969727e-01
3.087910413742065430e-01
7.974709272384643555e-01
8.698194622993469238e-01
1.167327314615249634e-01
-6.117501258850097656e-01
8.356695175170898438e-01
-2.007543444633483887e-01
-9.975539147853851318e-02
2.070171013474464417e-02
-1.056433469057083130e-01
-3.981850743293762207e-01
9.628268480300903320e-01
-4.995803236961364746e-01
-4.193798601627349854e-01
5.026283487677574158e-02
3.592907488346099854e-01
1.131536960601806641e+00
4.210216999053955078e-01
-4.524345993995666504e-01
-2.545288205146789551e-01
2.066028863191604614e-01
-2.797558903694152832e-01
-5.477539300918579102e-01
-6.491549015045166016e-01
2.417530864477157593e-01
4.221740067005157471e-01
4.959460496902465820e-01
5.932843685150146484e-01
-4.635871946811676025e-01
-2.036061882972717285e-01
1.788506656885147095e-02
1.524702459573745728e-01
1.160218000411987305e+00
7.553788423538208008e-01
-4.011551439762115479e-01
-2.810645997524261475e-01
8.294811844825744629e-02
-6.518862247467041016e-01
-8.253285288810729980e-01
6.849597096443176270e-01
-3.225495219230651855e-01
-4.076504409313201904e-01
-7.553837299346923828e-01
8.448486775159835815e-02
5.604026913642883301e-01
3.709990978240966797e-01
-1.694159954786300659e-01
2.193711549043655396e-01
-4.356618225574493408e-01
6.348900794982910156e-01
2.224143892526626587e-01
-2.701640427112579346e-01
2.431287318468093872e-01
2.211356163024902344e-01
7.884320020675659180e-01
2.693105638027191162e-01
1.392161846160888672e-01
3.443105146288871765e-02
1.173855885863304138e-01
4.226523935794830322e-01
6.014775037765502930e-01
-8.176497220993041992e-01
-6.197730302810668945e-01
2.054795324802398682e-01
-1.064479589462280273e+00
2.277180999517440796e-01
2.428777217864990234e-01
-4.612948894500732422e-01
4.781302511692047119e-01
-3.243086934089660645e-01
-8.901602029800415039e-01
3.680444359779357910e-01
-2.791304588317871094e-01
-8.859650045633316040e-02
1.653961688280105591e-01
-8.011975288391113281e-01
5.942695140838623047e-01
2.215259373188018799e-01
7.490721344947814941e-02
-1.292172446846961975e-02
-5.921581387519836426e-01
1.013229861855506897e-01
3.976372778415679932e-01
1.168313175439834595e-01
2.855026423931121826e-01
-1.825246810913085938e-01
-4.534555077552795410e-01
7.066516876220703125e-01
4.167099595069885254e-01
-4.435217082500457764e-01
1.143385052680969238e+00
1.350970119237899780e-01
1.955397874116897583e-01
6.870630979537963867e-01
-2.081093937158584595e-01
-5.307201147079467773e-01
-6.191859245300292969e-01
1.760334670543670654e-01
1.388374119997024536e-01
-9.253851771354675293e-01
5.615694522857666016e-01
-1.127318859100341797e+00
1.011675953865051270e+00
-2.633874416351318359e-01
7.223200052976608276e-02
-6.522918939590454102e-01
6.057817935943603516e-01
5.216940045356750488e-01
-1.171053871512413025e-01
-9.962132573127746582e-02
-2.190591245889663696e-01
-2.701674103736877441e-01
5.173189193010330200e-02
5.805078148841857910e-01
-4.832853376865386963e-01
7.277646064758300781e-01
1.137885689735412598e+00
7.497597336769104004e-01
-9.275819063186645508e-01
6.644977331161499023e-01
-5.718617886304855347e-02
4.614088833332061768e-01
-1.705046929419040680e-02
-1.548480242490768433e-01
2.148298025131225586e-01
-2.480438053607940674e-01
-3.277898430824279785e-01
-4.412994384765625000e-01
3.738712668418884277e-01
-2.623935937881469727e-01
-1.645683497190475464e-01
-3.131957948207855225e-01
-1.451185196638107300e-01
8.808521926403045654e-02
2.567524015903472900e-01
-1.416575163602828979e-01
2.504246681928634644e-02
3.008615672588348389e-01
6.635853648185729980e-02
-4.263352155685424805e-01
8.776333183050155640e-02
4.750955104827880859e-01
-1.865433156490325928e-01
-9.353230595588684082e-01
-1.847951412200927734e-01
1.001050233840942383e+00
7.221983671188354492e-01
9.058588147163391113e-01
-1.121474266052246094e+00
-1.934209465980529785e-01
-1.059785634279251099e-01
-2.944946587085723877e-01
-1.711340621113777161e-02
-1.835307031869888306e-01
-3.607040643692016602e-01
-3.457990288734436035e-01
7.709506899118423462e-02
5.273135304450988770e-01
3.057410717010498047e-01
-1.891788393259048462e-01
3.345959186553955078e-01
9.344935417175292969e-02
-7.733820080757141113e-01
9.067780375480651855e-01
-3.026925325393676758e-01
-8.003266528248786926e-03
-1.911534368991851807e-01
1.192306578159332275e-01
-2.492413967847824097e-01
6.375394463539123535e-01
-7.671501040458679199e-01
2.543229758739471436e-01
-8.823742866516113281e-01
6.110250949859619141e-01
5.087413191795349121e-01
3.531096875667572021e-01
-4.132824242115020752e-01
6.936205029487609863e-01
4.472816884517669678e-01
-2.822877168655395508e-01
4.625115990638732910e-01
1.578321158885955811e-01
-9.292049333453178406e-03
-1.558347195386886597e-01
2.446767091751098633e-01
-6.750707626342773438e-01
8.618271350860595703e-01
5.236147716641426086e-02
3.445194065570831299e-01
2.405608296394348145e-01
-1.426749974489212036e-01
1.249899029731750488e+00
-6.392598748207092285e-01
-1.300191134214401245e-01
5.320969820022583008e-01
2.168971896171569824e-01
3.176143169403076172e-01
1.097740530967712402e-01
4.339601844549179077e-02
-1.674461066722869873e-01
1.076194524765014648e+00
-1.471702903509140015e-01
-3.409514427185058594e-01
8.242182731628417969e-01
7.459083572030067444e-03
5.879898071289062500e-01
-2.521524764597415924e-02
-5.418351292610168457e-01
6.792663931846618652e-01
-2.779663503170013428e-01
5.721015930175781250e-01
8.833233267068862915e-02
1.455112814903259277e+00
4.593288302421569824e-01
3.822439014911651611e-01
-9.401729330420494080e-03
5.318497419357299805e-01
1.320999264717102051e-01
7.177730649709701538e-02
-2.907987236976623535e-01
1.456106305122375488e-01
-3.623034656047821045e-01
4.130188226699829102e-01
2.070422023534774780e-01
-2.476444691419601440e-01
-6.126279383897781372e-02
-7.610993981361389160e-01
-1.723518669605255127e-01
2.703473567962646484e-01
9.939023256301879883e-01
-7.966702803969383240e-03
2.943040728569030762e-01
8.918141722679138184e-01
-7.700121402740478516e-01
1.844246238470077515e-01
8.510408401489257812e-01
-6.089497208595275879e-01
-5.040926337242126465e-01
-5.421526730060577393e-02
2.703645229339599609e-01
-8.122833073139190674e-02
4.165916144847869873e-01
2.650083303451538086e-01
-6.181724071502685547e-01
5.797914862632751465e-01
-5.182106494903564453e-01
-1.581447422504425049e-01
-5.225707311183214188e-03
2.119190804660320282e-02
-8.667651563882827759e-02
-1.253609299659729004e+00
3.457112610340118408e-01
2.599564194679260254e-01
7.255830168724060059e-01
5.067073702812194824e-01
-6.457784026861190796e-02
3.470836579799652100e-01
7.883014082908630371e-01
5.147443413734436035e-01
2.881345152854919434e-01
-6.225572228431701660e-01
3.531948104500770569e-02
-1.745792925357818604e-01
-1.533249020576477051e-01
8.082062602043151855e-01
-1.038572669029235840e+00
-2.589629292488098145e-01
2.648297250270843506e-01
4.794687032699584961e-01
2.665251791477203369e-01
-5.688610076904296875e-01
9.242268279194831848e-03
4.733585119247436523e-01
1.342767030000686646e-01
-5.527566075325012207e-01
8.511783927679061890e-02
-3.363212645053863525e-01
3.104554414749145508e-01
-1.000484973192214966e-01
2.859824299812316895e-01
8.802675642073154449e-03
-3.046483099460601807e-01
9.268274307250976562e-01
-2.418282777070999146e-01
-2.555372714996337891e-01
1.267789006233215332e-01
-6.479462385177612305e-01
4.246521890163421631e-01
-8.934403955936431885e-02
3.910816907882690430e-01
-1.982023417949676514e-01
-1.911384910345077515e-01
6.411331295967102051e-01
4.144854843616485596e-01
6.789436936378479004e-01
8.503120392560958862e-02
3.691388964653015137e-01
7.716398835182189941e-01
-3.544340133666992188e-01
-9.023085236549377441e-01
-9.659150242805480957e-01
6.193249225616455078e-01
4.508471488952636719e-01
-3.146442770957946777e-01
4.656076058745384216e-02
2.702892124652862549e-01
3.903716802597045898e-01
-2.536343932151794434e-01
3.258968293666839600e-01
2.355158329010009766e-02
-1.454802900552749634e-01
6.145451664924621582e-01
-2.196083068847656250e-01
-1.822734624147415161e-01
-1.563954800367355347e-01
1.041228696703910828e-01
1.303260922431945801e+00
4.071607291698455811e-01
-2.779570221900939941e-01
1.874204277992248535e-01
-6.527290493249893188e-02
2.419779449701309204e-01
-4.080270826816558838e-01
3.527743518352508545e-01
-4.642660617828369141e-01
5.880082249641418457e-01
1.974851191043853760e-01
1.410502046346664429e-01
1.224632933735847473e-01
-1.120426654815673828e+00
9.585123062133789062e-01
4.510987922549247742e-02
-2.445400208234786987e-01
-2.563009858131408691e-01
-4.293643236160278320e-01
-2.855803966522216797e-01
-1.494546890258789062e+00
-7.818570733070373535e-02
2.740176916122436523e-01
-6.750808358192443848e-01
-1.479913443326950073e-01
-5.519464015960693359e-01
4.844205081462860107e-01
4.233562648296356201e-01
-6.863832473754882812e-02
9.433193802833557129e-01
-4.257415235042572021e-01
-2.879278063774108887e-01
8.500118739902973175e-03
-4.077604040503501892e-02
-4.070710018277168274e-02
2.603790462017059326e-01
-1.813275068998336792e-01
-5.439037680625915527e-01
9.128051996231079102e-01
9.510663151741027832e-02
-1.747442781925201416e-01
1.694283187389373779e-01
-4.155122041702270508e-01
9.133556485176086426e-01
-9.104443341493606567e-02
9.150929749011993408e-02
-2.463625073432922363e-01
-4.500660598278045654e-01
3.931353986263275146e-01
5.998213887214660645e-01
-2.775427699089050293e-01
-8.947356343269348145e-01
6.181199476122856140e-02
5.099849700927734375e-01
-6.629438400268554688e-01
2.619147896766662598e-01
3.651094064116477966e-02
2.147549539804458618e-01
4.908819794654846191e-01
4.514322876930236816e-01
1.050599575042724609e+00
-6.314315646886825562e-02
7.815023511648178101e-02
1.163056492805480957e+00
-5.512171983718872070e-01
-3.818340897560119629e-01
8.152819871902465820e-01
2.127048075199127197e-01
-1.277131736278533936e-01
9.966929554939270020e-01
1.568981707096099854e-01
-4.685657024383544922e-01
-3.603981137275695801e-01
-3.587225079536437988e-01
1.040932163596153259e-01
2.017924189567565918e-01
2.458920329809188843e-02
1.338311672210693359e+00
7.936339974403381348e-01
-2.513408958911895752e-01
-1.779987476766109467e-02
5.284508466720581055e-01
-4.155942499637603760e-01
-1.898392140865325928e-01
5.617585778236389160e-01
-7.779784500598907471e-03
-3.289346396923065186e-01
-7.805452495813369751e-02
-7.479602843523025513e-02
-4.587665498256683350e-01
-1.651616692543029785e-01
2.005158811807632446e-01
-2.950402498245239258e-01
4.328450858592987061e-01
6.558707356452941895e-01
-1.055366396903991699e-01
-3.406898975372314453e-01
-5.549474805593490601e-02
2.213868647813796997e-01
-3.787327185273170471e-02
-1.126116737723350525e-01
2.437835782766342163e-01
2.601795494556427002e-01
8.011506795883178711e-01
1.256457865238189697e-01
-2.981120944023132324e-01
6.879585981369018555e-01
-2.035672962665557861e-01
-4.334554970264434814e-01
4.178447723388671875e-01
5.937946438789367676e-01
-2.426594793796539307e-01
-8.588383793830871582e-01
3.457304835319519043e-01
1.251280754804611206e-01
-3.628934323787689209e-01
4.285551011562347412e-01
-2.407300770282745361e-01
-5.533313751220703125e-01
-1.874240934848785400e-01
1.639003455638885498e-01
-6.201912164688110352e-01
-6.269807815551757812e-01
-4.332068264484405518e-01
-2.804434001445770264e-01
-6.304861903190612793e-01
-2.067420929670333862e-01
1.049625396728515625e+00
3.953428566455841064e-01
-3.875190615653991699e-01
-6.064462661743164062e-01
-1.991797797381877899e-02
6.384816169738769531e-01
3.339327871799468994e-01
-1.206359639763832092e-02
4.734567105770111084e-01
2.712427079677581787e-01
3.243397176265716553e-01
-3.744952678680419922e-01
-4.692863523960113525e-01
9.868281334638595581e-02
-5.712013244628906250e-01
2.833307981491088867e-01
-3.989296257495880127e-01
-3.447106182575225830e-01
4.110851511359214783e-02
-2.455541938543319702e-01
-3.111180961132049561e-01
4.717594981193542480e-01
1.030739784240722656e+00
8.390873074531555176e-01
-3.054465353488922119e-01
-9.899916499853134155e-02
-1.300489306449890137e-01
-9.156542271375656128e-02
5.807607620954513550e-02
-3.774413764476776123e-01
-3.348592519760131836e-01
-1.094802618026733398e+00
3.111011981964111328e-01
1.799467206001281738e-01
2.225396335124969482e-01
-3.379664719104766846e-01
6.048623472452163696e-03
1.639374792575836182e-01
-8.929673433303833008e-01
-8.282694816589355469e-01
1.979031860828399658e-01
7.217998504638671875e-01
1.089765504002571106e-02
-4.648301750421524048e-03
-2.245433628559112549e-01
-2.224811911582946777e-01
-6.124990582466125488e-01
1.786234229803085327e-01
-4.084739685058593750e-01
-5.044020339846611023e-02
-4.128935039043426514e-01
-4.679485261440277100e-01
2.962636053562164307e-01
1.289912760257720947e-01
-2.172780930995941162e-01
-1.434452086687088013e-01
4.351151883602142334e-01
-7.998757958412170410e-01
-2.320438921451568604e-01
5.893172621726989746e-01
1.469943225383758545e-01
2.250560373067855835e-01
-4.153788089752197266e-01
-1.511625945568084717e-01
7.981798052787780762e-01
-3.721590340137481689e-01
-3.857056498527526855e-01
-1.700090914964675903e-01
2.233139611780643463e-02
-7.841200828552246094e-01
3.636797666549682617e-01
3.965122997760772705e-01
-1.911089718341827393e-01
7.306987792253494263e-02
8.208903074264526367e-01
-4.142017066478729248e-01
6.007296442985534668e-01
-3.741489052772521973e-01
2.688131034374237061e-01
-1.635163575410842896e-01
2.636588364839553833e-02
5.695143342018127441e-01
3.063546717166900635e-01
-7.732382416725158691e-01
6.142495870590209961e-01
-2.643297612667083740e-01
-7.295671701431274414e-01
-3.259705007076263428e-01
-6.655116081237792969e-01
-9.659327566623687744e-02
7.236897200345993042e-02
6.451050043106079102e-01
-3.692694306373596191e-01
-1.295349677093327045e-03
-5.212873816490173340e-01
-1.543325483798980713e-01
-4.470016062259674072e-01
-3.079092502593994141e-01
2.973899543285369873e-01
-4.226318299770355225e-01
6.443418562412261963e-02
2.638425529003143311e-01
-3.660384118556976318e-01
3.860710561275482178e-01
7.524866461753845215e-01
6.061167120933532715e-01
9.962064772844314575e-02
-2.975519597530364990e-01
1.252700388431549072e-01
-3.663755953311920166e-01
-3.401875793933868408e-01
6.208233237266540527e-01
-5.521962046623229980e-01
3.956425786018371582e-01
5.188503265380859375e-01
1.378745585680007935e-01
-5.093489587306976318e-02
1.003926038742065430e+00
-5.603330209851264954e-02
4.563311859965324402e-02
1.162576675415039062e-01
5.880743637681007385e-02
1.531230509281158447e-01
-5.096883773803710938e-01
-4.848544299602508545e-01
-7.484747171401977539e-01
-1.116717457771301270e-01
6.312158107757568359e-01
2.065340131521224976e-01
-3.869599997997283936e-01
3.873827755451202393e-01
6.335387229919433594e-01
3.253744170069694519e-02
-2.851062454283237457e-02
6.360371112823486328e-01
-2.979000210762023926e-01
-6.343961954116821289e-01
4.570042788982391357e-01
2.982647903263568878e-02
-4.561356827616691589e-02
1.662817597389221191e-01
5.119791626930236816e-01
1.385181099176406860e-01
-3.970513045787811279e-01
1.066707730293273926e+00
3.853780031204223633e-01
9.600822627544403076e-02
1.956970572471618652e+00
-3.866115212440490723e-01
-8.789842724800109863e-01
-5.447186827659606934e-01
2.203257977962493896e-01
-6.561317443847656250e-01
8.537646383047103882e-03
2.942576110363006592e-01
-8.800669312477111816e-01
6.265174150466918945e-01
6.309149265289306641e-01
-6.481184959411621094e-01
3.672507405281066895e-01
6.146966218948364258e-01
2.252447307109832764e-01
-4.849666655063629150e-01
-7.435381412506103516e-01
9.673036336898803711e-01
-3.675215542316436768e-01
-3.459401726722717285e-01
-5.661468207836151123e-02
-5.959544181823730469e-01
-2.514487877488136292e-02
1.527228206396102905e-01
5.193464830517768860e-02
4.136580228805541992e-02
-3.928990960121154785e-01
-7.657006382942199707e-02
5.406983494758605957e-01
1.149107336997985840e+00
-9.784924387931823730e-01
-5.622252225875854492e-01
4.474191740155220032e-02
3.326499760150909424e-01
-4.256042242050170898e-01
9.008028507232666016e-01
9.605004191398620605e-01
4.860389232635498047e-01
-6.457821279764175415e-02
4.899719730019569397e-03
1.674354970455169678e-01
2.975127100944519043e-01
-5.871533751487731934e-01
-2.266306281089782715e-01
2.105053514242172241e-01
4.628630876541137695e-01
5.272800326347351074e-01
1.024831771850585938e+00
-1.186685264110565186e-02
-1.257518410682678223e+00
3.366175293922424316e-01
-1.917288154363632202e-01
1.456000655889511108e-01
2.672331929206848145e-01
8.055009245872497559e-01
-6.854088902473449707e-01
2.943443953990936279e-01
1.393502652645111084e-01
-3.196727037429809570e-01
-1.070253830403089523e-02
-6.246353387832641602e-01
-9.854621291160583496e-01
-4.252410307526588440e-02
4.603272080421447754e-01
-5.498660206794738770e-01
3.086082041263580322e-01
7.061335444450378418e-01
9.741164743900299072e-02
4.831518232822418213e-01
-4.030111432075500488e-01
-8.871549367904663086e-02
2.183937579393386841e-01
-3.589991480112075806e-02
1.565172076225280762e-01
8.570820093154907227e-01
2.239199355244636536e-02
-4.280456602573394775e-01
5.127442479133605957e-01
-9.210479855537414551e-01
-2.750971615314483643e-01
-7.235410213470458984e-01
-3.894123136997222900e-01
6.005822420120239258e-01
-6.282212734222412109e-01
-6.506770253181457520e-01
1.764227747917175293e-01
-4.953502863645553589e-02
8.859260082244873047e-01
3.640376627445220947e-01
6.597889214754104614e-02
4.794705212116241455e-01
-5.646530985832214355e-01
3.779821097850799561e-01
4.043201804161071777e-01
1.211324855685234070e-01
3.343776166439056396e-01
-5.178362131118774414e-01
-2.378183454275131226e-01
-9.785089492797851562e-01
-6.621601581573486328e-01
1.347656995058059692e-01
-3.124801218509674072e-01
4.582635462284088135e-01
4.769887626171112061e-01
-1.237843856215476990e-01
-8.903757333755493164e-01
-1.884329617023468018e-01
3.972215354442596436e-01
-1.700407862663269043e-01
-7.058055996894836426e-01
-2.133059352636337280e-01
3.496710956096649170e-01
3.158016875386238098e-02
3.999124765396118164e-01
-6.319970488548278809e-01
1.962632238864898682e-01
-1.664523780345916748e-01
-5.407258868217468262e-02
-2.473283261060714722e-01
1.450928449630737305e-01
3.391703963279724121e-01
-7.890853285789489746e-01
-3.649407327175140381e-01
2.247700691223144531e-01
-2.060224264860153198e-01
8.872972726821899414e-01
2.453103214502334595e-01
1.692849546670913696e-01
-7.279157638549804688e-02
1.010752990841865540e-01
1.768978983163833618e-01
-1.609819382429122925e-01
-9.682109951972961426e-01
-4.822107851505279541e-01
-6.290283799171447754e-01
1.322748512029647827e-01
-2.799366414546966553e-01
-2.427559047937393188e-01
2.390206009149551392e-01
-1.101179420948028564e-02
2.538029551506042480e-01
-1.331644654273986816e-01
-4.615130424499511719e-01
1.091949492692947388e-01
-7.695464789867401123e-02
-3.353956043720245361e-01
2.585259974002838135e-01
3.757663369178771973e-01
-6.068133115768432617e-01
3.836029469966888428e-01
4.737633466720581055e-01
-5.400968194007873535e-01
9.407890029251575470e-04
4.750785827636718750e-01
-4.602007269859313965e-01
3.688260912895202637e-01
5.077800154685974121e-01
-1.495053291320800781e+00
-1.012377887964248657e-01
-4.576707258820533752e-02
4.643000066280364990e-01
1.069968461990356445e+00
2.318178862333297729e-01
-9.777715802192687988e-02
-7.451365888118743896e-02
2.310644090175628662e-01
-1.647319942712783813e-01
-7.036018371582031250e-01
-2.806657254695892334e-01
-1.150791719555854797e-01
-9.422981142997741699e-01
1.735753566026687622e-01
3.049816787242889404e-01
-8.225031942129135132e-02
1.310478448867797852e-01
-4.174155890941619873e-01
2.780600786209106445e-01
-3.433296829462051392e-02
4.509688317775726318e-01
-4.263202250003814697e-01
4.813843369483947754e-01
9.093180298805236816e-02
-2.246109694242477417e-01
6.357494276016950607e-03
-3.013370037078857422e-01
8.510617613792419434e-01
-4.351423978805541992e-01
-9.080855548381805420e-02
-4.370464384555816650e-01
1.623279452323913574e-01
3.478280603885650635e-01
4.148854911327362061e-01
2.188147306442260742e-01
7.965963482856750488e-01
-4.853256046772003174e-01
7.428101301193237305e-01
3.840735554695129395e-01
1.235118061304092407e-01
-1.740121692419052124e-01
-5.615653842687606812e-02
-5.923005938529968262e-01
-1.601864248514175415e-01
3.610607981681823730e-02
-1.865832507610321045e-01
2.989917695522308350e-01
-2.215224057435989380e-01
2.356513738632202148e-01
-2.730268537998199463e-01
-2.504266798496246338e-01
-5.749302506446838379e-01
2.907244563102722168e-01
2.723251879215240479e-01
-2.523342072963714600e-01
6.789325922727584839e-02
2.137137800455093384e-01
-8.292378783226013184e-01
5.480440855026245117e-01
-2.038143724203109741e-01
6.836504936218261719e-01
-9.507849812507629395e-03
-1.112542867660522461e+00
-6.172387003898620605e-01
3.079172074794769287e-01
-3.344271779060363770e-01
6.957995295524597168e-01
9.874641895294189453e-02
-5.431931465864181519e-02
4.956865608692169189e-01
-1.518515795469284058e-01
-3.874678611755371094e-01
2.868660688400268555e-01
7.600140571594238281e-01
-3.284538984298706055e-01
-2.796610295772552490e-01
-1.151350438594818115e-01
4.983175694942474365e-01
-8.784859776496887207e-01
3.575635552406311035e-01
6.977123022079467773e-01
-2.580600976943969727e-01
1.075892090797424316e+00
-1.947951852343976498e-03
-8.769482374191284180e-03
-9.475741982460021973e-01
3.374169468879699707e-01
-8.031389117240905762e-02
-3.109119832515716553e-01
-3.217706084251403809e-01
2.989682853221893311e-01
-3.194942772388458252e-01
7.038959860801696777e-01
7.535266876220703125e-01
9.535927325487136841e-02
2.165267765522003174e-01
4.115680456161499023e-01
-9.127746224403381348e-01
1.004367247223854065e-01
-7.841139286756515503e-02
6.368620991706848145e-01
-5.686179399490356445e-01
1.976579725742340088e-01
2.815250456333160400e-01
-7.466405630111694336e-01
3.436533734202384949e-03
-4.051716327667236328e-01
-8.403185606002807617e-01
6.266035437583923340e-01
4.192367792129516602e-01
1.121490001678466797e-01
5.115944743156433105e-01
1.828145682811737061e-01
3.401802182197570801e-01
7.747770547866821289e-01
-3.064488768577575684e-01
1.493547111749649048e-01
1.490585356950759888e-01
-6.145986914634704590e-01
1.794661134481430054e-01
-2.540507912635803223e-01
-5.257905274629592896e-02
1.060862839221954346e-01
-2.322098463773727417e-01
-2.147555649280548096e-01
1.632436364889144897e-01
3.967232257127761841e-02
4.947413802146911621e-01
-5.554928183555603027e-01
-1.769173704087734222e-02
5.396326184272766113e-01
-9.358645677566528320e-01
-2.366215437650680542e-01
1.833622157573699951e-01
5.012123659253120422e-02
-6.602476835250854492e-01
8.497946858406066895e-01
2.488201707601547241e-01
1.501011997461318970e-01
-3.577901422977447510e-01
-4.904439747333526611e-01
5.879093427211046219e-03
2.763824760913848877e-01
-1.388649582862854004e+00
-2.431446909904479980e-01
9.156269431114196777e-01
-1.160603761672973633e+00
1.523974984884262085e-01
1.556991785764694214e-01
-1.220775023102760315e-01
-3.672591149806976318e-01
7.213477045297622681e-02
1.591462194919586182e-01
1.678539067506790161e-01
-1.421907246112823486e-01
-1.476201713085174561e-01
-8.727812170982360840e-01
-3.123550713062286377e-01
7.771826982498168945e-01
7.269424200057983398e-01
-3.458254933357238770e-01
-2.405650168657302856e-01
-1.085022315382957458e-01
4.037543237209320068e-01
4.224557876586914062e-01
3.173877000808715820e-01
-6.276952028274536133e-01
-1.598346084356307983e-01
5.911738872528076172e-01
5.154524445533752441e-01
5.500597953796386719e-01
1.718918532133102417e-01
-9.509845972061157227e-01
-3.375902771949768066e-01
3.361693322658538818e-01
-9.206134080886840820e-02
4.411682188510894775e-01
9.702794253826141357e-02
-5.797826647758483887e-01
-4.852310717105865479e-01
6.124845147132873535e-01
-2.586966753005981445e-01
-4.757071137428283691e-01
2.269512563943862915e-01
2.190722823143005371e-01
-2.412350177764892578e-01
-3.807955980300903320e-01
3.485890030860900879e-01
5.390080213546752930e-01
-1.068856954574584961e+00
-6.656780838966369629e-02
5.420780777931213379e-01
-9.655061177909374237e-03
-6.577754616737365723e-01
5.441145896911621094e-01
2.492485791444778442e-01
-5.678144097328186035e-01
-9.125446528196334839e-02
-9.288551807403564453e-01
6.406474113464355469e-02
-1.777022182941436768e-01
6.474512219429016113e-01
4.278764426708221436e-01
-2.483098655939102173e-01
-4.255224764347076416e-01
-5.388691425323486328e-01
-6.928904652595520020e-01
-6.427234411239624023e-01
2.671919576823711395e-02
2.122287154197692871e-01
-7.458965480327606201e-02
3.013421595096588135e-01
3.243389427661895752e-01
-1.555284708738327026e-01
5.553448200225830078e-01
1.761809885501861572e-01
1.294770240783691406e+00
-3.031865656375885010e-01
-4.946925863623619080e-02
-3.833551704883575439e-01
-1.906367540359497070e-01
-1.139106974005699158e-01
5.185228213667869568e-02
-1.833325028419494629e-01
-5.430282354354858398e-01
6.812389194965362549e-02
-6.620883345603942871e-01
-9.668540209531784058e-02
6.983302235603332520e-01
7.129020094871520996e-01
-8.677778244018554688e-01
-4.572093188762664795e-01
5.277611315250396729e-02
7.437185384333133698e-03
-4.649405479431152344e-01
5.132678747177124023e-01
-4.694475233554840088e-01
4.306258857250213623e-01
1.064153239130973816e-01
2.747731804847717285e-01
-6.667832136154174805e-01
-5.443220958113670349e-02
-8.563076853752136230e-01
-7.582145333290100098e-01
4.682005345821380615e-01
4.937234520912170410e-01
-3.420448601245880127e-01
9.563200473785400391e-01
3.976051807403564453e-01
-3.598094284534454346e-01
-2.798807322978973389e-01
-8.234089612960815430e-02
-1.072515696287155151e-01
5.243697166442871094e-01
5.808792710304260254e-01
-3.463867306709289551e-01
-7.754391431808471680e-02
1.132188320159912109e+00
9.003713130950927734e-01
-1.268298864364624023e+00
-2.244743853807449341e-01
8.525200188159942627e-02
-8.989460468292236328e-01
1.115595698356628418e+00
-2.143151909112930298e-01
3.764276802539825439e-01
1.685055345296859741e-01
-7.546613365411758423e-02
-3.406985402107238770e-01
-4.234078228473663330e-01
7.663182616233825684e-01
-8.025262951850891113e-01
3.708626031875610352e-01
7.967777550220489502e-03
1.427206099033355713e-01
-1.360411494970321655e-01
2.675872743129730225e-01
-4.749630987644195557e-01
1.772605627775192261e-01
-3.918530046939849854e-01
4.943059980869293213e-01
4.485319852828979492e-01
2.487321570515632629e-02
-2.507803738117218018e-01
-7.688403725624084473e-01
-2.676956951618194580e-01
-7.726074457168579102e-01
-9.533467292785644531e-01
2.130128443241119385e-01
2.531144320964813232e-01
4.792054593563079834e-01
-2.547034528106451035e-03
-1.517517268657684326e-01
-3.189733251929283142e-02
-2.282190769910812378e-01
-2.984725236892700195e-01
1.133443832397460938e+00
6.716912612318992615e-03
4.948194324970245361e-01
-1.653812266886234283e-02
-4.175508618354797363e-01
-6.673915982246398926e-01
-9.975457563996315002e-03
7.380411773920059204e-02
-4.747378826141357422e-01
-6.282392740249633789e-01
1.054567173123359680e-01
7.826383113861083984e-01
-2.897670269012451172e-01
7.875688672065734863e-01
2.095710635185241699e-01
3.322907090187072754e-01
2.177788168191909790e-01
-8.606073260307312012e-01
-1.245947852730751038e-01
-2.253663092851638794e-01
-2.539310455322265625e-01
-2.325147539377212524e-01
-6.695708632469177246e-01
-8.681929707527160645e-01
-3.952987492084503174e-01
-3.868884742259979248e-01
1.879228800535202026e-01
8.714540600776672363e-01
-3.733201920986175537e-01
-3.531370162963867188e-01
-2.034712880849838257e-01
3.512446880340576172e-01
-1.910716444253921509e-01
-1.454749405384063721e-01
4.425917565822601318e-01
-2.772659063339233398e-01
-1.730719804763793945e-01
-5.049298331141471863e-02
-1.380160683766007423e-04
-6.388738155364990234e-01
3.471153974533081055e-01
3.679088950157165527e-01
-6.071686744689941406e-01
2.555436193943023682e-01
-2.237778622657060623e-03
-5.167595148086547852e-01
-4.384395182132720947e-01
-3.876898884773254395e-01
-2.321564406156539917e-01
-2.746886610984802246e-01
-5.971863269805908203e-01
-5.224024644121527672e-04
-6.751840114593505859e-01
7.879772186279296875e-01
-9.445847272872924805e-01
1.798436939716339111e-01
-4.293866455554962158e-02
-3.788456022739410400e-01
3.507548868656158447e-01
5.191621184349060059e-01
-3.837970793247222900e-01
-4.027892053127288818e-01
9.754981100559234619e-02
-2.486210912466049194e-01
3.258259892463684082e-01
-2.968183457851409912e-01
-6.596142649650573730e-01
1.240542605519294739e-01
-5.836512893438339233e-02
7.409180402755737305e-01
-6.525596231222152710e-02
6.186797022819519043e-01
-2.455389648675918579e-01
-9.581163525581359863e-01
1.445854753255844116e-01
-1.880879551172256470e-01
-1.294756680727005005e-01
7.496219873428344727e-01
6.026546955108642578e-01
-1.807185858488082886e-01
-4.591500461101531982e-01
-4.063351750373840332e-01
-4.778918325901031494e-01
3.993023186922073364e-02
-1.037852838635444641e-01
-7.192308306694030762e-01
-3.080315291881561279e-01
7.062850594520568848e-01
3.343761563301086426e-01
3.399568796157836914e-01
5.579131841659545898e-01
3.121097385883331299e-01
7.121922969818115234e-01
-1.087959273718297482e-03
4.004707336425781250e-01
-4.057718515396118164e-01
-2.408874332904815674e-01
3.423867225646972656e-01
-2.746714055538177490e-01
2.585756778717041016e-01
2.132736444473266602e-01
-4.056321382522583008e-01
-9.625144004821777344e-01
7.611370086669921875e-02
-4.227834567427635193e-02
2.077559567987918854e-02
6.031275987625122070e-01
-2.800648510456085205e-01
-3.850431442260742188e-01
-3.794098496437072754e-01
1.469764947891235352e+00
2.499553263187408447e-01
-3.203358948230743408e-01
3.068956732749938965e-01
7.846409082412719727e-02
7.113505005836486816e-01
8.432638831436634064e-03
-6.246016621589660645e-01
1.014197468757629395e-01
3.687966465950012207e-01
-6.766059994697570801e-01
2.916314899921417236e-01
-1.100163340568542480e+00
-5.751971006393432617e-01
-1.537528485059738159e-01
7.716428488492965698e-02
4.276226162910461426e-01
1.068719401955604553e-01
-1.246582031250000000e+00
8.461755514144897461e-02
7.410199642181396484e-01
-6.218158006668090820e-01
-1.461712956428527832e+00
-5.762369036674499512e-01
-4.083544015884399414e-01
-1.783421784639358521e-01
1.303316801786422729e-01
4.872611537575721741e-02
-2.990030348300933838e-01
2.427458465099334717e-01
-3.991825282573699951e-01
5.746469497680664062e-01
5.723648667335510254e-01
-4.782142937183380127e-01
1.220971867442131042e-01
2.839035987854003906e-01
-6.892921328544616699e-01
-2.450971603393554688e-01
-3.636833429336547852e-01
8.386713862419128418e-01
-1.206988319754600525e-01
-3.403339982032775879e-01
2.168756276369094849e-01
-1.019857153296470642e-01
-2.018561363220214844e-01
4.755457639694213867e-01
6.125015020370483398e-01
3.744685947895050049e-01
-7.481682300567626953e-01
-5.887903571128845215e-01
-3.160174190998077393e-01
-3.670725822448730469e-01
-3.580249845981597900e-03
4.085255563259124756e-01
-5.104836225509643555e-01
-6.958597898483276367e-01
-6.061003804206848145e-01
-4.412631690502166748e-01
-3.093514777719974518e-02
8.689516782760620117e-02
2.876486182212829590e-01
1.497683823108673096e-01
-3.761983811855316162e-01
1.063383460044860840e+00
-3.362332284450531006e-01
3.689450621604919434e-01
2.155041992664337158e-01
3.007262945175170898e-01
-1.844303905963897705e-01
2.970509827136993408e-01
-1.280897017568349838e-02
-6.693059802055358887e-01
-9.146807789802551270e-01
-2.101953327655792236e-01
-4.948241710662841797e-01
4.574378728866577148e-01
1.454685479402542114e-01
-1.371340006589889526e-01
3.651516437530517578e-01
1.645060628652572632e-01
-1.692244857549667358e-01
-1.503673642873764038e-01
-1.019292026758193970e-01
-2.987908385694026947e-02
4.082460701465606689e-01
3.777607679367065430e-01
7.954787611961364746e-01
-4.463472217321395874e-02
-3.688788414001464844e-01
6.786871552467346191e-01
-1.906331256031990051e-02
9.452288597822189331e-02
-1.773954182863235474e-01
7.427453994750976562e-01
-2.223339527845382690e-01
-8.551090359687805176e-01
5.917618870735168457e-01
-1.062260031700134277e+00
6.026410460472106934e-01
6.282444000244140625e-01
1.740521639585494995e-01
-1.614349931478500366e-01
4.637052714824676514e-01
6.193258985877037048e-02
-1.967178136110305786e-01
8.470632135868072510e-02
-4.281673133373260498e-01
3.917989134788513184e-01
-2.513855099678039551e-01
4.223573803901672363e-01
8.495792746543884277e-01
1.018636524677276611e-01
-3.681026399135589600e-02
-2.290719300508499146e-01
-8.815997242927551270e-01
-1.004186049103736877e-01
6.233006119728088379e-01
-2.382733374834060669e-01
-6.590712070465087891e-01
9.162442386150360107e-02
6.693451404571533203e-01
1.080644965171813965e+00
-3.587189614772796631e-01
7.444175481796264648e-01
3.072305917739868164e-01
-6.557587385177612305e-01
-7.373588532209396362e-02
-6.471834331750869751e-02
4.446364045143127441e-01
-5.475124120712280273e-01
2.385062575340270996e-01
-2.594768404960632324e-01
2.603035271167755127e-01
-1.377258002758026123e-01
7.677246332168579102e-01
3.018555045127868652e-01
1.311898350715637207e+00
-7.316182851791381836e-01
4.938720464706420898e-01
3.158327639102935791e-01
7.814886569976806641e-01
2.862454354763031006e-01
-1.336497366428375244e-01
-2.442368417978286743e-01
8.696195483207702637e-02
-2.829865366220474243e-02
-6.149431467056274414e-01
1.568692177534103394e-01
4.866415560245513916e-01
-1.187847256660461426e-01
-4.783775806427001953e-01
-3.534719645977020264e-01
-1.085749417543411255e-01
1.067006438970565796e-01
-4.114133715629577637e-01
-3.758782446384429932e-01
1.033614277839660645e+00
4.423476457595825195e-01
5.586280822753906250e-01
-6.718015670776367188e-01
-2.872734069824218750e-01
-1.583350747823715210e-01
6.222302913665771484e-01
5.110478997230529785e-01
-6.017907857894897461e-01
-3.508383631706237793e-01
5.475590229034423828e-01
-1.311435997486114502e-01
8.541475534439086914e-01
3.415693044662475586e-01
-6.728345900774002075e-02
3.721526563167572021e-01
-5.269412994384765625e-01
-5.878736376762390137e-01
-5.314331054687500000e-01
-6.546564400196075439e-02
5.296921133995056152e-01
-4.419961571693420410e-01
-2.925252318382263184e-01
-3.965237140655517578e-01
2.549567520618438721e-01
1.842343211174011230e-01
-1.750111430883407593e-01
4.170067310333251953e-01
-3.803353309631347656e-01
-1.035274863243103027e+00
-2.062322348356246948e-01
3.744398355484008789e-01
4.997181296348571777e-01
-1.085500568151473999e-01
-4.054659307003021240e-01
-4.895067512989044189e-01
-9.364831447601318359e-01
-7.737248390913009644e-02
-9.002284407615661621e-01
1.173661470413208008e+00
-5.356768369674682617e-01
7.255854010581970215e-01
7.790096402168273926e-01
1.681718230247497559e-01
6.963371485471725464e-02
6.630063652992248535e-01
-2.197738885879516602e-01
1.731932908296585083e-01
4.641599059104919434e-01
-3.858303129673004150e-01
1.776720583438873291e-01
-2.041146755218505859e-01
-3.319086506962776184e-02
-4.519262909889221191e-02
1.842918097972869873e-01
4.276074469089508057e-01
-6.181873083114624023e-01
-4.389979839324951172e-01
-4.638147950172424316e-01
7.331638932228088379e-01
3.586174249649047852e-01
6.728014945983886719e-01
-8.447110652923583984e-02
-5.060620307922363281e-01
-4.920181035995483398e-01
-9.045749306678771973e-01
-1.434203516691923141e-02
-2.990287542343139648e-01
-4.198848307132720947e-01
-1.494705379009246826e-01
2.093523889780044556e-01
3.471882641315460205e-02
-1.088297963142395020e-01
-5.040079727768898010e-02
2.492252290248870850e-01
2.225434407591819763e-02
-4.336609542369842529e-01
3.305807411670684814e-01
2.909502089023590088e-01
1.324786782264709473e+00
4.303167760372161865e-01
5.823297053575515747e-02
-1.840468794107437134e-01
5.577481165528297424e-02
-2.756718695163726807e-01
5.086845159530639648e-01
-7.557491958141326904e-02
3.535898923873901367e-01
-2.574009001255035400e-01
2.974490076303482056e-02
7.453109025955200195e-01
2.892725467681884766e-01
8.274083584547042847e-02
-4.744977056980133057e-01
-8.935857415199279785e-01
4.232243448495864868e-02
7.699824571609497070e-01
-1.851147413253784180e-01
-3.621121048927307129e-01
1.163657456636428833e-01
-6.463143229484558105e-01
-2.061506658792495728e-01
3.560982644557952881e-01
-1.046749949455261230e-02
4.383195936679840088e-01
5.499104261398315430e-01
-4.451396465301513672e-01
2.418541461229324341e-01
-6.764751672744750977e-01
-3.146430253982543945e-01
2.485374063253402710e-01
-2.878708839416503906e-01
-5.305244326591491699e-01
4.690118432044982910e-01
1.961678713560104370e-01
-1.519046872854232788e-01
8.960627764463424683e-02
7.572527527809143066e-01
-8.043877035379409790e-02
-5.879473686218261719e-01
1.226174235343933105e+00
-7.388734072446823120e-02
-4.731446206569671631e-01
3.746833503246307373e-01
-6.929676979780197144e-03
-2.253098189830780029e-01
-3.411375880241394043e-01
-4.590561389923095703e-01
3.625926971435546875e-01
1.070336326956748962e-01
8.640070259571075439e-02
1.005115747451782227e+00
2.673173248767852783e-01
1.072560157626867294e-02
-5.938284397125244141e-01
-2.836451232433319092e-01
-4.372628927230834961e-01
1.982064843177795410e-01
-5.810130834579467773e-01
-6.663983464241027832e-01
1.487486511468887329e-01
-2.182147651910781860e-01
-7.625340223312377930e-01
-4.056651294231414795e-01
-1.531137060374021530e-02
-1.303465217351913452e-01
5.946865081787109375e-01
-4.301184415817260742e-01
4.066769182682037354e-01
2.855757772922515869e-01
-2.278131060302257538e-02
6.147428750991821289e-01
5.228994488716125488e-01
-3.631245493888854980e-01
-1.027294874191284180e+00
-9.667528867721557617e-01
6.917219161987304688e-01
-1.561558544635772705e-01
8.176793903112411499e-02
-7.519938945770263672e-01
1.307443231344223022e-01
-5.924748182296752930e-01
2.550365328788757324e-01
1.001682952046394348e-01
-1.153410151600837708e-01
1.292971968650817871e-01
-8.042030930519104004e-01
-1.949294507503509521e-01
-4.146608337759971619e-02
-3.670112490653991699e-01
2.190199494361877441e-01
6.952996253967285156e-01
-2.039291113615036011e-01
6.292669773101806641e-01
2.505238354206085205e-01
-1.059394121170043945e+00
5.466696619987487793e-01
-1.670628972351551056e-02
-3.269604966044425964e-02
1.202575340867042542e-01
-5.028483271598815918e-01
7.038813829421997070e-02
-9.133451431989669800e-02
2.211552411317825317e-01
-3.313030302524566650e-01
1.180646896362304688e+00
-5.901430249214172363e-01
-1.209114566445350647e-01
1.264264434576034546e-01
-6.392351537942886353e-02
-6.470621377229690552e-02
-3.908327519893646240e-01
-4.684944823384284973e-02
6.730740070343017578e-01
-1.862687407992780209e-03
-1.501915603876113892e-01
3.865955173969268799e-01
-5.250445008277893066e-01
3.189413845539093018e-01
-1.015044569969177246e+00
-6.221348047256469727e-01
4.580790698528289795e-01
-2.663885354995727539e-01
1.193640083074569702e-01
4.225319623947143555e-01
7.311784625053405762e-01
5.867745876312255859e-01
2.524363696575164795e-01
2.979900240898132324e-01
-6.537262201309204102e-01
1.031697392463684082e-01
-3.485487401485443115e-02
2.666330337524414062e-01
-1.564684957265853882e-01
-2.137997597455978394e-01
4.368969500064849854e-01
1.092004328966140747e-01
4.514356553554534912e-01
-5.149976015090942383e-01
-2.919356152415275574e-02
6.954070925712585449e-02
-1.120840087532997131e-01
-1.778106987476348877e-01
-3.012613654136657715e-01
-9.406533092260360718e-03
5.992569401860237122e-02
9.414893984794616699e-01
-6.669048219919204712e-02
-2.822571098804473877e-01
-2.610783874988555908e-01
-3.721706569194793701e-01
1.716384440660476685e-01
-2.671912610530853271e-01
-6.298750638961791992e-01
4.665790200233459473e-01
2.930892705917358398e-01
4.891826212406158447e-01
2.617898881435394287e-01
2.583485543727874756e-01
-5.889407172799110413e-02
2.535538673400878906e-01
4.272145926952362061e-01
-8.443140387535095215e-01
3.344531059265136719e-01
-7.318776845932006836e-01
-8.956747651100158691e-01
-4.767793416976928711e-01
-2.695938348770141602e-01
-5.001895427703857422e-01
-3.040011040866374969e-02
-4.811673760414123535e-01
-4.196010828018188477e-01
7.198930382728576660e-01
-8.155342936515808105e-01
-1.305134415626525879e+00
1.368583291769027710e-01
-6.344010233879089355e-01
9.100778102874755859e-01
3.709911704063415527e-01
1.900920271873474121e-01
3.051198422908782959e-01
-2.106123417615890503e-01
9.690819680690765381e-02
1.007937908172607422e+00
6.634712219238281250e-01
4.440424740314483643e-01
-2.676411271095275879e-01
5.155339241027832031e-01
-2.015475928783416748e-01
-2.673576176166534424e-01
-6.559052467346191406e-01
9.404274225234985352e-01
-8.246590942144393921e-02
1.480653584003448486e-01
-5.391984581947326660e-01
1.303197443485260010e-01
-3.698177635669708252e-01
8.304299116134643555e-01
4.171027243137359619e-01
-8.841330409049987793e-01
7.190921902656555176e-02
-2.153017073869705200e-01
-1.019607111811637878e-01
-1.028961092233657837e-01
-2.425684332847595215e-01
-8.163051009178161621e-01
-6.340243220329284668e-01
3.387386202812194824e-01
-3.751632198691368103e-02
-6.079481244087219238e-01
6.481253504753112793e-01
-1.156381741166114807e-01
-5.171612277626991272e-02
1.981673687696456909e-01
-5.742547288537025452e-02
6.070001721382141113e-01
-4.616112112998962402e-01
6.653500199317932129e-01
1.342011988162994385e-01
-4.606369882822036743e-03
2.477972656488418579e-01
3.280676603317260742e-01
-5.992618203163146973e-01
6.224869564175605774e-02
5.323920845985412598e-01
4.534761905670166016e-01
7.650726437568664551e-01
-4.291056394577026367e-01
5.005164742469787598e-01
1.582239568233489990e-02
4.014392793178558350e-01
1.710715591907501221e-01
5.134513974189758301e-01
4.049694538116455078e-01
-6.173282265663146973e-01
-3.332819044589996338e-01
2.522911131381988525e-01
-2.944789230823516846e-01
7.463378906250000000e-01
2.644140124320983887e-01
-4.273102581501007080e-01
6.690222620964050293e-01
4.373531341552734375e-01
-4.823049306869506836e-01
8.258773088455200195e-01
2.342209406197071075e-02
-2.977195978164672852e-01
-7.678754627704620361e-02
-1.296697378158569336e+00
-1.289731025695800781e+00
5.327319502830505371e-01
3.902045786380767822e-01
-4.251298010349273682e-01
3.333935737609863281e-01
2.764734029769897461e-01
7.608506083488464355e-02
7.664043903350830078e-01
5.458644405007362366e-02
-5.600305199623107910e-01
-1.874515265226364136e-01
8.909968733787536621e-01
7.394607067108154297e-01
5.326823890209197998e-02
-7.714369297027587891e-01
-2.702428102493286133e-01
-6.862252354621887207e-01
-3.738498389720916748e-01
7.969217300415039062e-01
-1.756268292665481567e-01
5.330523252487182617e-01
-5.589811205863952637e-01
4.054923951625823975e-01
-7.476111650466918945e-01
3.565685451030731201e-01
3.195621073246002197e-01
-1.316543370485305786e-01
-1.160107135772705078e+00
8.918109536170959473e-01
-8.513026684522628784e-02
2.706273794174194336e-01
-1.328945755958557129e-01
6.106144189834594727e-01
-1.825168915092945099e-02
-1.754704415798187256e-01
1.273313164710998535e-01
6.206490993499755859e-01
-3.043294548988342285e-01
-1.285815477371215820e+00
-4.581612944602966309e-01
3.186539113521575928e-01
-2.473823726177215576e-01
-1.046811699867248535e+00
-8.550565838813781738e-01
-4.141004085540771484e-01
-2.861583828926086426e-01
-3.356645703315734863e-01
1.165742129087448120e-01
-3.973861634731292725e-01
-4.569204524159431458e-02
4.521152973175048828e-01
1.724011637270450592e-02
7.688672840595245361e-02
-1.674922853708267212e-01
-6.227732896804809570e-01
-6.849114783108234406e-03
3.263725340366363525e-01
1.492467671632766724e-01
4.535817503929138184e-01
-3.545055687427520752e-01
-2.662884891033172607e-01
-1.681053996086120605e+00
-1.404370963573455811e-01
3.509744107723236084e-01
-3.075666427612304688e-01
3.536520004272460938e-01
-5.137094855308532715e-01
-1.166802883148193359e+00
9.000312536954879761e-02
-5.933353304862976074e-01
-2.961442172527313232e-01
7.613494992256164551e-01
-4.277058243751525879e-01
4.911175072193145752e-01
3.118188083171844482e-01
-8.226250112056732178e-02
1.494767367839813232e-01
3.412487506866455078e-01
1.585675179958343506e-01
-7.251070737838745117e-01
-4.816508293151855469e-01
2.014242708683013916e-01
4.156394898891448975e-01
-7.179522514343261719e-02
3.619779348373413086e-01
6.935785412788391113e-01
-2.105301767587661743e-01
7.865640521049499512e-01
-5.822550654411315918e-01
-5.803971290588378906e-01
8.984919637441635132e-02
-1.213578805327415466e-01
-8.818031549453735352e-01
-1.023317724466323853e-01
3.303427621722221375e-02
-2.318568974733352661e-01
-1.429611891508102417e-01
1.850133985280990601e-01
-2.498493939638137817e-01
-9.989013522863388062e-02
-2.796757221221923828e-01
-1.520591020584106445e+00
-1.697203814983367920e-01
1.823513805866241455e-01
-2.449955046176910400e-01
-7.267707586288452148e-02
-6.250876784324645996e-01
3.757240474224090576e-01
1.906522661447525024e-01
5.978989005088806152e-01
1.577958613634109497e-01
-2.941425442695617676e-01
5.385003685951232910e-01
5.107241272926330566e-01
5.865623950958251953e-01
-5.010904669761657715e-01
-9.512004256248474121e-02
-2.419318258762359619e-01
-2.546170353889465332e-01
4.520530402660369873e-01
5.570831298828125000e-01
-5.113430023193359375e-01
4.178733527660369873e-01
5.661315321922302246e-01
5.706421732902526855e-01
6.872327327728271484e-01
5.914223939180374146e-02
-7.087955474853515625e-01
-4.554809033870697021e-01
-9.452548623085021973e-01
2.161088585853576660e-02
-4.059400558471679688e-01
-3.526387512683868408e-01
-1.100881934165954590e+00
6.570847332477569580e-02
4.400261044502258301e-01
-1.687337011098861694e-01
-3.025078773498535156e-01
-7.328637838363647461e-01
-1.696080900728702545e-02
1.635397523641586304e-01
-4.651840925216674805e-01
4.273762404918670654e-01
3.659435808658599854e-01
-8.129664510488510132e-02
2.357420921325683594e-01
-6.107147783041000366e-02
4.932814538478851318e-01
8.027681112289428711e-01
-1.226581573486328125e+00
6.179125308990478516e-01
6.194673180580139160e-01
-2.051212489604949951e-01
-7.495509982109069824e-01
1.868415176868438721e-01
-8.866238594055175781e-01
2.729499936103820801e-01
3.531344532966613770e-01
-8.951880335807800293e-01
4.151655733585357666e-01
-4.126892238855361938e-02
-1.874828338623046875e-01
-8.718640208244323730e-01
-1.630974262952804565e-01
-4.003006517887115479e-01
-1.292374372482299805e+00
-1.478923708200454712e-01
-8.673107028007507324e-01
-4.801803231239318848e-01
-1.204468458890914917e-01
1.085184812545776367e+00
-3.864556550979614258e-01
6.675480008125305176e-01
4.530844986438751221e-01
-5.464801564812660217e-02
-6.436451077461242676e-01
6.912927031517028809e-01
2.057716101408004761e-01
5.060219764709472656e-01
-1.309317052364349365e-01
-6.747556328773498535e-01
1.464883387088775635e-01
-1.004698127508163452e-01
-8.133798837661743164e-01
-7.783147692680358887e-01
3.813040554523468018e-01
7.802493572235107422e-01
7.918558120727539062e-01
1.084299087524414062e+00
-1.331824809312820435e-01
-5.464531779289245605e-01
-6.974115371704101562e-01
1.985606998205184937e-01
-1.144223436713218689e-01
-5.036571025848388672e-01
2.724702656269073486e-01
2.901026308536529541e-01
6.185151636600494385e-02
-1.042191267013549805e+00
6.952636241912841797e-01
-6.180499792098999023e-01
6.037611514329910278e-02
-6.051045060157775879e-01
-7.687672376632690430e-01
-4.175446629524230957e-01
1.350547522306442261e-01
-3.749238252639770508e-01
-8.217116445302963257e-02
1.111512258648872375e-01
-2.596171200275421143e-01
8.884526044130325317e-02
1.561611052602529526e-02
4.220134913921356201e-01
1.664913892745971680e-01
1.708094179630279541e-01
3.109697997570037842e-01
2.323210388422012329e-01
7.323960065841674805e-01
-7.268981337547302246e-01
4.562664926052093506e-01
7.151536941528320312e-01
7.841925621032714844e-01
4.646355509757995605e-01
-5.803316831588745117e-02
-1.473156809806823730e+00
-1.837514936923980713e-01
4.267645478248596191e-01
-3.158029615879058838e-01
4.679861962795257568e-01
-1.254271626472473145e+00
-9.058668613433837891e-01
1.158801168203353882e-01
1.230276003479957581e-01
4.095326960086822510e-01
-1.583868116140365601e-01
-2.494581192731857300e-01
2.110180258750915527e-01
3.423280417919158936e-01
4.138268232345581055e-01
-5.414113998413085938e-01
2.430345304310321808e-02
-1.603790074586868286e-01
-5.476711392402648926e-01
-5.410057306289672852e-01
5.602577924728393555e-01
1.227415204048156738e-01
-1.044685691595077515e-01
-4.205291271209716797e-01
6.632201671600341797e-01
1.258859187364578247e-01
7.172502577304840088e-02
-2.013097405433654785e-01
-4.027584791183471680e-01
-2.545843645930290222e-02
-2.952098846435546875e-01
5.605006814002990723e-01
1.405778229236602783e-01
6.327120661735534668e-01
6.751800328493118286e-02
-4.033873677253723145e-01
5.797725915908813477e-02
-7.408002763986587524e-02
1.937247663736343384e-01
-4.825466871261596680e-01
-8.088082671165466309e-01
-1.910773068666458130e-01
-8.291605114936828613e-01
-8.153117895126342773e-01
-4.407015740871429443e-01
3.984320536255836487e-02
-6.274748444557189941e-01
-7.541819214820861816e-01
-2.764826416969299316e-01
5.009070038795471191e-01
-1.327132284641265869e-01
-6.237347722053527832e-01
5.277493596076965332e-01
-1.220783472061157227e+00
3.386657238006591797e-01
1.364171355962753296e-01
-5.503116846084594727e-01
-2.359063923358917236e-01
-7.813381552696228027e-01
1.495763212442398071e-01
-4.976182058453559875e-02
1.968727111816406250e-01
-3.008074760437011719e-01
1.685172468423843384e-01
-5.276004076004028320e-01
9.298565387725830078e-01
-3.360033333301544189e-01
8.865213394165039062e-01
4.720227420330047607e-01
-5.613040328025817871e-01
-1.172023639082908630e-02
5.560487508773803711e-01
-4.451703131198883057e-01
-6.155683994293212891e-01
5.367223024368286133e-01
3.456926941871643066e-01
1.027374267578125000e-01
-1.117848530411720276e-01
-1.828481107950210571e-01
8.939363956451416016e-01
-4.523578882217407227e-01
-2.161693722009658813e-01
4.072938561439514160e-01
1.233154386281967163e-01
1.485515236854553223e-01
4.663564264774322510e-02
-2.103388607501983643e-01
-3.026786446571350098e-01
-6.044070124626159668e-01
-8.032134175300598145e-01
2.842333614826202393e-01
-1.196862831711769104e-01
-7.892997562885284424e-02
4.437788203358650208e-02
-8.880078792572021484e-02
-5.887278318405151367e-01
1.024835482239723206e-01
-4.271971881389617920e-01
1.369252562522888184e+00
-5.211318135261535645e-01
1.823532283306121826e-01
4.010221660137176514e-01
1.747436821460723877e-01
7.921185493469238281e-01
-6.576591730117797852e-01
1.034371629357337952e-01
-2.332795262336730957e-01
2.960956692695617676e-01
4.490019977092742920e-01
4.622041806578636169e-02
-2.610634863376617432e-01
-7.531696557998657227e-01
-9.897072315216064453e-01
6.141175627708435059e-01
2.603013813495635986e-01
9.283912181854248047e-01
4.034227430820465088e-01
-5.194571614265441895e-01
2.231978774070739746e-01
-1.052523106336593628e-01
2.246057838201522827e-01
8.023548126220703125e-01
-1.922567784786224365e-01
8.695582151412963867e-01
2.608750462532043457e-01
-7.837373614311218262e-01
1.461770087480545044e-01
6.557698249816894531e-01
-4.367739707231521606e-02
3.532703220844268799e-01
4.181019663810729980e-01
2.277045845985412598e-01
-3.241748511791229248e-01
1.237508893013000488e+00
-4.090994596481323242e-02
2.368463426828384399e-01
-2.969195544719696045e-01
-2.502109296619892120e-02
-7.288438677787780762e-01
-7.194583863019943237e-02
1.611182540655136108e-01
-6.594358682632446289e-01
-7.157859951257705688e-02
-1.764039546251296997e-01
-4.888041913509368896e-01
-3.912041783332824707e-01
5.511220693588256836e-01
6.686204075813293457e-01
2.569005191326141357e-01
-1.884550750255584717e-01
-4.365688934922218323e-02
-2.128195762634277344e-01
1.825229227542877197e-01
-2.569177150726318359e-01
6.981922984123229980e-01
1.731103658676147461e-01
2.777152657508850098e-01
-4.829629510641098022e-02
1.214448288083076477e-01
-3.877001702785491943e-01
-5.045072436332702637e-01
-2.519803941249847412e-01
8.500342071056365967e-02
2.007914939895272255e-03
-2.864016294479370117e-01
-6.583684682846069336e-01
5.717681646347045898e-01
-2.663743868470191956e-02
-2.890612483024597168e-01
-3.456121683120727539e-01
1.266613509505987167e-02
5.533156394958496094e-01
2.307804077863693237e-01
-1.271882206201553345e-01
1.889334768056869507e-01
-1.311008334159851074e+00
7.081246376037597656e-01
-2.907273471355438232e-01
-5.172781944274902344e-01
2.395204901695251465e-01
9.736803174018859863e-01
2.226581722497940063e-01
5.129561424255371094e-01
-2.657487690448760986e-01
-3.921669349074363708e-02
1.756353378295898438e-01
1.952790021896362305e-01
-3.641820251941680908e-01
-4.026656746864318848e-01
-8.636314868927001953e-01
3.813313543796539307e-01
4.435830414295196533e-01
3.437760472297668457e-01
2.152020111680030823e-03
-6.438931822776794434e-02
3.517084121704101562e-01
-2.371018379926681519e-01
-3.144757151603698730e-01
1.592629849910736084e-01
2.925038337707519531e-01
1.830115169286727905e-01
7.131699919700622559e-01
-2.698154449462890625e-01
-1.404655426740646362e-01
2.328370958566665649e-01
-9.159617871046066284e-02
6.769680380821228027e-01
-2.104238867759704590e-01
5.353163480758666992e-01
5.180358886718750000e-01
8.367809653282165527e-01
2.408619672060012817e-01
-3.407700061798095703e-01
-4.003928899765014648e-01
-1.048177242279052734e+00
8.068840503692626953e-01
3.576532006263732910e-02
-5.753319859504699707e-01
-2.298545241355895996e-01
-4.651428461074829102e-01
-4.772162735462188721e-01
-5.396451428532600403e-02
-5.801136493682861328e-01
7.626578807830810547e-01
2.863698601722717285e-01
2.453664243221282959e-01
-5.289680361747741699e-01
-2.098812013864517212e-01
-4.937100224196910858e-03
-1.666723340749740601e-01
2.825476527214050293e-01
-4.384223222732543945e-01
-4.040611386299133301e-01
4.783259630203247070e-01
5.251750349998474121e-01
-2.370942085981369019e-01
-3.860897421836853027e-01
3.307758569717407227e-01
4.355701506137847900e-01
-6.678965091705322266e-01
-6.180770397186279297e-01
-2.682090401649475098e-01
3.050273656845092773e-01
1.648738384246826172e-01
-9.352731704711914062e-01
-1.554207652807235718e-01
4.317905306816101074e-01
-1.493519544601440430e-01
2.257394939661026001e-01
-4.364054799079895020e-01
3.311671614646911621e-01
-4.652722775936126709e-01
-4.226341843605041504e-02
-4.075064361095428467e-01
2.722463905811309814e-01
-2.220029532909393311e-01
2.001958191394805908e-01
4.151930212974548340e-01
1.551647037267684937e-01
3.372613787651062012e-01
-5.553811192512512207e-01
3.007571399211883545e-01
7.148881554603576660e-01
-3.167653083801269531e-01
-2.568896412849426270e-01
3.181976675987243652e-01
2.526087872684001923e-02
1.310193091630935669e-01
4.225964546203613281e-01
-2.550633847713470459e-01
4.158959910273551941e-02
4.390507340431213379e-01
-6.362118571996688843e-02
-2.315385341644287109e-01
1.867891699075698853e-01
2.223975658416748047e-01
-3.987947106361389160e-01
2.644492983818054199e-01
-1.981674581766128540e-01
5.575007796287536621e-01
-6.227031350135803223e-01
-3.677869141101837158e-01
3.979657292366027832e-01
-1.010793745517730713e-01
2.655191719532012939e-01
-1.875912249088287354e-01
-1.142192840576171875e+00
1.727330684661865234e-02
-4.980857372283935547e-01
8.141753077507019043e-01
1.346270292997360229e-01
-4.079874977469444275e-02
-3.690868914127349854e-01
-1.106679514050483704e-01
-6.319090723991394043e-01
-4.969755187630653381e-02
2.542333304882049561e-01
-1.050850868225097656e+00
-2.379848808050155640e-01
-1.714029312133789062e-01
-5.714384913444519043e-01
-2.640316784381866455e-01
5.177752971649169922e-01
-2.768374681472778320e-01
5.090597271919250488e-01
3.956439197063446045e-01
-4.051229357719421387e-01
-4.806849360466003418e-01
3.912256658077239990e-01
4.405093193054199219e-01
3.910185396671295166e-01
-1.965547800064086914e-01
3.094034492969512939e-01
-4.697389006614685059e-01
1.569019854068756104e-01
-3.335644006729125977e-01
-1.284930229187011719e+00
-1.072148140519857407e-02
-5.497566461563110352e-01
3.637166917324066162e-01
-7.178705930709838867e-02
-2.028668224811553955e-01
5.959746986627578735e-02
2.643665857613086700e-02
-1.078683018684387207e+00
7.012190222740173340e-01
4.903748035430908203e-01
5.312904119491577148e-01
-6.489293575286865234e-01
3.072310090065002441e-01
-1.133362174034118652e+00
2.871494889259338379e-01
-3.442100584506988525e-01
1.524981707334518433e-01
-3.754375874996185303e-01
1.038953736424446106e-01
-5.080187320709228516e-01
-2.592363059520721436e-01
8.494676947593688965e-01
-5.791124701499938965e-02
2.027551531791687012e-01
-7.070626616477966309e-01
7.932115197181701660e-01
5.986181497573852539e-01
-6.277665495872497559e-01
1.205839589238166809e-02
2.829429209232330322e-01
-3.816071450710296631e-01
-6.358089447021484375e-01
-3.828106820583343506e-01
4.805844128131866455e-01
3.916384279727935791e-01
-8.238124847412109375e-01
-2.485131174325942993e-01
1.775023043155670166e-01
-3.629337549209594727e-01
-1.057716235518455505e-01
2.889220416545867920e-01
1.386992931365966797e-01
5.278123021125793457e-01
-1.134742200374603271e-01
-5.905457958579063416e-02
5.545290652662515640e-03
1.196942403912544250e-01
-1.180386915802955627e-01
-6.987351775169372559e-01
1.333824992179870605e-01
-5.144189000129699707e-01
3.618374168872833252e-01
-8.574740588665008545e-02
-1.002822995185852051e+00
-5.516812205314636230e-01
3.812739849090576172e-01
9.979963898658752441e-01
9.356409907341003418e-01
-5.873657464981079102e-01
-2.326350957155227661e-01
-2.851133048534393311e-01
-7.632999420166015625e-01
-7.828746736049652100e-02
2.230974286794662476e-01
-4.593107402324676514e-01
-4.352294206619262695e-01
2.708981931209564209e-01
-1.816336512565612793e-01
-1.723331809043884277e-01
-4.337357357144355774e-02
2.572010830044746399e-02
5.835680365562438965e-01
1.216471195220947266e+00
-2.139266431331634521e-01
4.295028150081634521e-01
2.598986923694610596e-01
-4.557316899299621582e-01
-2.576764523983001709e-01
-8.385673761367797852e-01
-6.947058439254760742e-01
-4.295834302902221680e-01
-8.288205862045288086e-01
4.509904384613037109e-01
2.356412447988986969e-02
1.500489860773086548e-01
4.466300085186958313e-02
2.670995704829692841e-02
-5.732585787773132324e-01
-6.155679225921630859e-01
-7.950059175491333008e-01
-7.685855627059936523e-01
-1.994569599628448486e-01
9.711318016052246094e-01
6.317971944808959961e-01
1.993167698383331299e-01
-2.445017844438552856e-01
1.611040718853473663e-02
3.061028718948364258e-01
1.750613808631896973e+00
6.627495884895324707e-01
-1.818634420633316040e-01
-8.656876683235168457e-01
-7.788829207420349121e-01
-4.911767840385437012e-01
-7.019709348678588867e-01
-1.113602638244628906e+00
8.750981092453002930e-01
-1.633356362581253052e-01
-4.191303551197052002e-01
-7.547926902770996094e-01
1.935692131519317627e-01
6.123442649841308594e-01
-1.703162789344787598e-01
5.332167744636535645e-01
3.123766481876373291e-01
-3.322886228561401367e-01
-8.836675286293029785e-01
-1.005874481052160263e-02
-1.454851180315017700e-01
-3.856474757194519043e-01
6.312701851129531860e-02
8.409000635147094727e-01
-3.450217247009277344e-01
6.433342099189758301e-01
-5.622982382774353027e-01
1.011651605367660522e-01
-2.030943632125854492e-01
-1.346734404563903809e+00
-1.877260277979075909e-03
-2.812531888484954834e-01
5.694355964660644531e-01
1.871624588966369629e-01
2.141573280096054077e-01
-2.962991781532764435e-02
1.358355134725570679e-01
1.720767021179199219e-01
-4.199901819229125977e-01
-5.959617346525192261e-02
-1.349534094333648682e-01
-2.712131440639495850e-01
-5.115522742271423340e-01
3.566834330558776855e-01
-1.041360124945640564e-01
-2.684758603572845459e-01
-4.685966372489929199e-01
-1.032880619168281555e-01
-7.038950920104980469e-01
6.298874616622924805e-01
-1.195426702499389648e+00
3.701164126396179199e-01
3.276810944080352783e-01
2.679845392704010010e-01
2.946659363806247711e-02
-4.943966399878263474e-03
1.794582456350326538e-01
2.526926994323730469e-01
5.011487007141113281e-01
-9.054008126258850098e-02
3.150051832199096680e-01
-6.072465777397155762e-01
-3.410547971725463867e-02
-1.861173808574676514e-01
-6.641861051321029663e-02
9.478853344917297363e-01
1.519550681114196777e-01
4.324082136154174805e-01
-2.911284267902374268e-01
9.450563043355941772e-02
8.702158331871032715e-01
6.501061916351318359e-01
2.042562514543533325e-01
1.855289936065673828e-01
-4.782941192388534546e-02
5.607526898384094238e-01
-4.538298249244689941e-01
-7.592101395130157471e-02
5.601652264595031738e-01
2.173954099416732788e-01
-5.465315580368041992e-01
2.100013382732868195e-02
3.581454232335090637e-02
-4.564602971076965332e-01
4.465758502483367920e-01
6.864320039749145508e-01
-4.107725620269775391e-01
-2.154895812273025513e-01
-2.527366280555725098e-01
-6.198177933692932129e-01
3.049201965332031250e-01
2.306845784187316895e-02
2.621195651590824127e-02
6.226209402084350586e-01
1.099379286170005798e-01
-5.065438151359558105e-01
8.114953041076660156e-01
-3.466370105743408203e-01
-5.441853404045104980e-01
-3.988899663090705872e-02
4.375910013914108276e-02
4.207758009433746338e-01
1.145559921860694885e-01
1.067358814179897308e-02
-1.127762272953987122e-01
2.073118649423122406e-02
3.566678166389465332e-01
-4.584559202194213867e-01
-8.554230332374572754e-01
5.924674868583679199e-01
-1.930775865912437439e-02
-8.113186359405517578e-01
-1.165818423032760620e-02
-8.204500377178192139e-02
-3.012999892234802246e-01
-6.339557170867919922e-01
-9.049671888351440430e-01
-1.259964853525161743e-01
6.403147578239440918e-01
6.498888134956359863e-01
-1.206903681159019470e-01
1.440958827733993530e-01
-6.934035420417785645e-01
4.912244528532028198e-02
-4.752414822578430176e-01
-5.040138959884643555e-01
-2.172074168920516968e-01
1.163965702056884766e+00
-2.561131417751312256e-01
3.718416392803192139e-01
2.384500950574874878e-01
2.426098883152008057e-01
6.629044413566589355e-01
-3.239862322807312012e-01
5.397306755185127258e-03
-3.136527538299560547e-01
7.073408365249633789e-02
-5.670858025550842285e-01
-3.850541412830352783e-01
1.224122881889343262e+00
3.935833275318145752e-01
1.132584884762763977e-01
1.154877424240112305e+00
-1.308934450149536133e+00
4.790354669094085693e-01
-1.850812882184982300e-01
4.301367700099945068e-01
-6.695178747177124023e-01
3.102459907531738281e-01
2.576514780521392822e-01
-2.431963682174682617e-01
-1.708112657070159912e-01
9.783501029014587402e-01
3.614615201950073242e-01
2.191800624132156372e-01
3.123330771923065186e-01
-9.382840394973754883e-01
-8.085725903511047363e-01
3.070878386497497559e-01
-4.336932599544525146e-01
3.229988217353820801e-01
1.698367148637771606e-01
-3.521485030651092529e-01
-8.279385566711425781e-01
-3.651283383369445801e-01
4.235769808292388916e-01
-4.028871953487396240e-01
1.281374096870422363e-01
5.884532332420349121e-01
2.176108658313751221e-01
4.336087107658386230e-01
1.460352633148431778e-02
3.200270831584930420e-01
1.339868307113647461e-01
3.925079107284545898e-01
1.534633934497833252e-01
1.959421038627624512e-01
8.597412705421447754e-01
-3.529520332813262939e-01
1.258254498243331909e-01
5.397995114326477051e-01
4.246143996715545654e-01
4.658723995089530945e-02
6.676775217056274414e-01
4.828402101993560791e-01
-1.051342606544494629e+00
9.340136647224426270e-01
-1.648040115833282471e-01
3.856001198291778564e-01
-1.639346927404403687e-01
6.364716887474060059e-01
4.414620995521545410e-01
1.235306486487388611e-01
3.178337514400482178e-01
5.215664207935333252e-02
9.305532574653625488e-01
-2.628717422485351562e-01
4.787149727344512939e-01
-4.839250743389129639e-01
-4.965740144252777100e-01
2.666520178318023682e-01
7.516827583312988281e-01
-7.582769393920898438e-01
-7.028479129076004028e-03
-1.359949558973312378e-01
-6.794712692499160767e-02
-4.409204721450805664e-01
-3.968126773834228516e-01
-1.794170588254928589e-01
5.274523422122001648e-02
-9.254829883575439453e-01
3.767178654670715332e-01
2.394789457321166992e-01
7.176240682601928711e-01
3.083946406841278076e-01
5.447930693626403809e-01
1.320857107639312744e-01
-4.375384747982025146e-01
-1.301000416278839111e-01
3.994238376617431641e-01
-2.506853342056274414e-01
-7.189943194389343262e-01
1.853659562766551971e-02
4.618119597434997559e-01
-2.533924877643585205e-01
-6.784094572067260742e-01
-3.397844731807708740e-01
9.168822318315505981e-02
-3.340306580066680908e-01
-1.042806357145309448e-01
-4.131924808025360107e-01
-3.508081138134002686e-01
4.777399301528930664e-01
-5.105635523796081543e-01
-2.239078134298324585e-01
-1.202347874641418457e+00
1.151247397065162659e-01
1.510092169046401978e-01
-1.841778159141540527e-01
7.087237238883972168e-01
-2.889926135540008545e-01
5.282175540924072266e-02
4.692150950431823730e-01
2.071982324123382568e-01
6.558734178543090820e-02
-6.943430751562118530e-02
-2.098421454429626465e-01
6.697549819946289062e-01
-3.114028871059417725e-01
-5.600408911705017090e-01
-1.521995812654495239e-01
3.345568180084228516e-01
2.130082100629806519e-01
-4.092916548252105713e-01
-2.697636783123016357e-01
-2.520484626293182373e-01
9.211322665214538574e-01
7.766739726066589355e-01
2.629670202732086182e-01
-9.141308665275573730e-01
1.870429143309593201e-02
-1.825937628746032715e-01
2.947687208652496338e-01
2.819249927997589111e-01
6.253718137741088867e-01
4.926806390285491943e-01
5.311524495482444763e-02
2.250997424125671387e-01
4.261897802352905273e-01
3.937643766403198242e-01
-3.331911563873291016e-02
1.015936508774757385e-01
4.487036168575286865e-01
-4.487901926040649414e-01
-1.251198500394821167e-01
-2.074656076729297638e-02
-2.132131904363632202e-01
1.845111325383186340e-02
6.518538296222686768e-02
-2.064174413681030273e-01
-2.229663729667663574e-01
3.280223906040191650e-01
2.607327103614807129e-01
7.192119956016540527e-01
-9.016772508621215820e-01
-2.351586371660232544e-01
-4.134281277656555176e-01
-6.667377352714538574e-01
-5.206468105316162109e-01
-3.441263437271118164e-01
4.615679979324340820e-01
3.817622661590576172e-01
6.244379281997680664e-01
-6.288724541664123535e-01
1.639191508293151855e-01
5.807604193687438965e-01
2.273256778717041016e-01
-8.388707637786865234e-01
-1.537242084741592407e-01
-4.214078187942504883e-02
1.421563476324081421e-01
-2.289670705795288086e-01
9.602421522140502930e-02
-8.139005303382873535e-01
-1.620052196085453033e-02
-6.923065781593322754e-01
-1.721949502825737000e-02
-5.796639248728752136e-02
-4.012410342693328857e-01
3.803761303424835205e-01
1.164534911513328552e-01
6.006582379341125488e-01
7.158771902322769165e-02
1.742089390754699707e-01
-4.554525613784790039e-01
-7.221579551696777344e-01
3.395023569464683533e-02
-8.201923370361328125e-01
8.750096708536148071e-02
-9.771111011505126953e-01
6.386649608612060547e-01
1.226750984787940979e-01
-8.254564404487609863e-01
5.134552717208862305e-01
-1.484920084476470947e-01
5.176689028739929199e-01
-2.049502879381179810e-01
2.822740077972412109e-01
5.096240639686584473e-01
9.478726983070373535e-01
3.078219890594482422e-01
-3.564270436763763428e-01
6.535208225250244141e-01
-1.736440062522888184e-01
4.650271236896514893e-01
4.454332292079925537e-01
8.178808093070983887e-01
-4.846585988998413086e-01
4.199311882257461548e-02
2.203632295131683350e-01
-6.842084527015686035e-01
2.309751361608505249e-01
-2.055062055587768555e-01
1.000840440392494202e-01
-9.934701025485992432e-02
2.144855409860610962e-01
-5.931469798088073730e-01
-6.025078892707824707e-02
-2.670622467994689941e-01
-3.798136711120605469e-01
1.975289732217788696e-01
-2.537652850151062012e-01
-1.392557565122842789e-02
9.854761958122253418e-01
6.559333205223083496e-01
5.008271336555480957e-01
-3.691731393337249756e-01
-1.861117184162139893e-01
7.969453185796737671e-02
-1.919486224651336670e-01
8.000442385673522949e-02
-1.948378086090087891e-01
9.713975340127944946e-02
-2.432320415973663330e-01
-3.855762481689453125e-01
1.030646204948425293e+00
2.109708487987518311e-01
9.713406115770339966e-02
4.650422930717468262e-01
8.852778673171997070e-01
-4.174874722957611084e-01
-5.162488818168640137e-01
1.012153550982475281e-01
-4.109443128108978271e-01
7.147845625877380371e-02
-4.815201163291931152e-01
-3.453850150108337402e-01
5.633224248886108398e-01
3.712055459618568420e-02
-1.985773593187332153e-01
-4.437422752380371094e-01
-5.770359039306640625e-01
1.803657561540603638e-01
-3.569426536560058594e-01
-7.339935898780822754e-01
7.075057029724121094e-01
-2.915233671665191650e-01
-1.028827786445617676e+00
2.760379016399383545e-01
3.791926205158233643e-01
1.459364593029022217e-01
-1.714244335889816284e-01
-6.835622340440750122e-02
-2.589819431304931641e-01
-4.395069479942321777e-01
3.472659587860107422e-01
-1.301566809415817261e-01
9.729332476854324341e-02
-2.114935070276260376e-01
-3.840969204902648926e-01
-2.895348072052001953e-01
9.913954734802246094e-01
-1.084697127342224121e+00
-3.734049201011657715e-01
-2.478361427783966064e-01
9.644928574562072754e-01
-1.004471778869628906e-01
6.253316998481750488e-01
-2.763203810900449753e-03
6.404074430465698242e-01
6.177153438329696655e-02
-2.230808436870574951e-01
-5.613416433334350586e-02
-4.228562489151954651e-02
9.688051939010620117e-01
5.388418957591056824e-02
4.558191001415252686e-01
-5.368515104055404663e-02
-3.989855945110321045e-01
6.000688672065734863e-01
-3.095970451831817627e-01
-6.099884957075119019e-02
8.087834715843200684e-02
-5.314226746559143066e-01
-8.870010823011398315e-02
2.563275098800659180e-01
-2.512454614043235779e-02
-5.295138061046600342e-02
-3.835931718349456787e-01
4.783472716808319092e-01
-9.035707116127014160e-01
4.027981162071228027e-01
2.599382996559143066e-01
1.401755511760711670e-01
3.245849311351776123e-01
-2.012104913592338562e-02
5.495385825634002686e-02
-4.243442714214324951e-01
-2.399294078350067139e-01
-3.351205885410308838e-01
2.311292290687561035e-01
6.415055990219116211e-01
-2.415927052497863770e-01
-2.702106535434722900e-01
-1.559941768646240234e-01
2.847653925418853760e-01
2.863289713859558105e-01
5.479215383529663086e-01
8.301171660423278809e-02
-5.946167707443237305e-01
-4.652367532253265381e-01
-5.342116951942443848e-01
-8.777978271245956421e-02
8.290612101554870605e-01
1.050936132669448853e-01
3.590279221534729004e-01
-1.883515268564224243e-01
-8.097932487726211548e-02
-7.666341960430145264e-02
1.442184895277023315e-01
-7.028273493051528931e-02
-9.001964330673217773e-01
-7.709615826606750488e-01
2.400858998298645020e-01
-3.432634174823760986e-01
-4.129000902175903320e-01
5.983852148056030273e-01
4.031098186969757080e-01
-2.774279415607452393e-01
-2.162525057792663574e-01
4.871234297752380371e-01
6.402371078729629517e-02
-3.080992102622985840e-01
-4.196394979953765869e-01
-2.973006665706634521e-01
4.699318110942840576e-01
-5.253945589065551758e-01
4.396772012114524841e-02
8.379071205854415894e-02
1.159144267439842224e-01
2.156785726547241211e-01
-2.300825715065002441e-02
-3.706648051738739014e-01
-4.371703565120697021e-01
2.680426537990570068e-01
-2.906762957572937012e-01
-3.280136585235595703e-01
-1.314814835786819458e-01
6.453681588172912598e-01
2.481358200311660767e-01
9.940348267555236816e-01
-1.264750957489013672e-01
-2.653650939464569092e-01
9.371975660324096680e-01
4.950712323188781738e-01
9.666159003973007202e-02
5.438871979713439941e-01
3.509685993194580078e-01
5.211833864450454712e-02
-6.851643919944763184e-01
-2.151121944189071655e-01
4.108511805534362793e-01
-1.500431537628173828e+00
-3.585407435894012451e-01
-3.079107105731964111e-01
9.522556662559509277e-01
4.366541802883148193e-01
9.865022450685501099e-02
4.480601847171783447e-02
7.683163285255432129e-01
1.796772629022598267e-01
1.910137236118316650e-01
-2.980905473232269287e-01
-6.710924506187438965e-01
-2.630046010017395020e-01
-5.048859491944313049e-02
-1.285099703818559647e-02
-1.978074163198471069e-01
-1.608942747116088867e-01
-2.112730294466018677e-01
5.312509089708328247e-02
8.848280310630798340e-01
-8.046549558639526367e-01
3.711930811405181885e-01
-7.997168302536010742e-01
1.231493353843688965e+00
-2.234954852610826492e-03
4.966045618057250977e-01
1.898114234209060669e-01
-7.288878560066223145e-01
-5.398797392845153809e-01
3.398633003234863281e-01
-2.818874716758728027e-01
-9.271154999732971191e-01
-1.156033039093017578e+00
7.343169767409563065e-03
-5.630764737725257874e-02
-4.696224629878997803e-01
6.001369357109069824e-01
2.656754851341247559e-01
8.346877247095108032e-02
4.916754961013793945e-01
1.124400794506072998e-01
6.639065593481063843e-02
-1.163755133748054504e-01
-1.540450751781463623e-01
-5.853861570358276367e-01
4.472511708736419678e-01
-1.807717829942703247e-01
-8.816048502922058105e-02
-3.684794902801513672e-01
-1.481825411319732666e-01
-1.137668918818235397e-02
6.669196486473083496e-02
4.297197759151458740e-01
1.987579017877578735e-01
-1.106484055519104004e+00
-1.922529637813568115e-01
1.321461200714111328e-01
-5.357328802347183228e-02
-5.174986124038696289e-01
-1.886560395359992981e-02
-2.522439658641815186e-01
7.810133099555969238e-01
9.622498750686645508e-01
-6.836594939231872559e-01
1.315780133008956909e-01
-3.323731124401092529e-01
1.447548270225524902e-01
-1.735112965106964111e-01
3.545523285865783691e-01
-1.656776219606399536e-01
7.636789977550506592e-02
-9.184247851371765137e-01
-2.621375024318695068e-01
-4.077199101448059082e-01
1.911916136741638184e-01
-2.641679942607879639e-01
-1.832686960697174072e-01
-1.934026032686233521e-01
-4.763556718826293945e-01
7.907544374465942383e-01
-1.926367171108722687e-02
-3.671635687351226807e-01
8.645232766866683960e-02
-4.178541600704193115e-01
2.771724462509155273e-01
1.823510676622390747e-01
-4.159886240959167480e-01
-3.514111936092376709e-01
-3.019776940345764160e-01
1.695625036954879761e-01
3.225550949573516846e-01
-5.207293629646301270e-01
-3.268514573574066162e-01
-1.599137634038925171e-01
1.025871932506561279e-01
-7.196614146232604980e-01
5.896103978157043457e-01
2.957753241062164307e-01
5.314247608184814453e-01
-6.498436443507671356e-03
-3.388030230998992920e-01
3.246627151966094971e-01
4.871222674846649170e-01
1.317273452877998352e-02
1.223787426948547363e+00
-4.236157238483428955e-01
1.244433447718620300e-01
4.031055271625518799e-01
3.089537620544433594e-01
-6.785557270050048828e-01
3.881883025169372559e-01
-6.776515841484069824e-01
7.841796278953552246e-01
-2.375999838113784790e-01
-9.691730141639709473e-01
1.474687606096267700e-01
7.056902647018432617e-01
-6.984366178512573242e-01
-1.482984572649002075e-01
-1.922955065965652466e-01
7.708684206008911133e-01
-1.494909171015024185e-02
-4.614751785993576050e-02
-2.430685162544250488e-01
-2.405520379543304443e-01
-1.278448663651943207e-02
-7.955772280693054199e-01
-9.371654987335205078e-01
4.265163540840148926e-01
-2.786575350910425186e-03
3.531250059604644775e-01
7.030070759356021881e-03
-1.766148060560226440e-01
-1.197938993573188782e-01
-8.037880808115005493e-02
3.916865885257720947e-01
-1.678366214036941528e-01
4.145627915859222412e-01
-6.066204905509948730e-01
-9.400320649147033691e-01
1.783775240182876587e-01
-4.380175471305847168e-02
4.527174830436706543e-01
-9.897797107696533203e-01
3.288670182228088379e-01
8.973953723907470703e-01
-1.680244207382202148e-01
-1.861926913261413574e-01
-2.780890166759490967e-01
1.492086052894592285e-01
-1.339704841375350952e-01
1.432857364416122437e-01
3.493008315563201904e-01
-2.972884178161621094e-01
-5.500757694244384766e-01
5.832836627960205078e-01
-1.627037972211837769e-01
1.007374644279479980e+00
-6.608008146286010742e-01
-3.010457158088684082e-01
-7.695934176445007324e-02
1.913593411445617676e-01
-4.084255993366241455e-01
6.302645802497863770e-01
-9.263893961906433105e-02
5.375484824180603027e-01
3.005794286727905273e-01
3.352037072181701660e-01
2.847502231597900391e-01
3.165569603443145752e-01
1.157506585121154785e+00
3.937597274780273438e-01
-4.179862439632415771e-01
-7.496224641799926758e-01
-1.052999138832092285e+00
8.875764012336730957e-01
3.975137472152709961e-01
-1.905933953821659088e-02
4.421136528253555298e-02
8.149429410696029663e-02
-6.581007689237594604e-02
8.760055899620056152e-01
1.522754281759262085e-01
5.499882102012634277e-01
-5.870217084884643555e-01
3.636766374111175537e-01
1.142732873558998108e-01
-2.208727970719337463e-02
-1.132288202643394470e-01
2.559867501258850098e-02
2.082845270633697510e-01
-6.912014484405517578e-01
3.830523490905761719e-01
-2.826105058193206787e-01
2.003476172685623169e-01
1.147033333778381348e+00
4.992495477199554443e-01
-1.057923808693885803e-01
5.683061480522155762e-01
3.489004075527191162e-01
7.098083198070526123e-02
-1.525844693183898926e+00
5.935232639312744141e-01
5.122480988502502441e-01
4.808570146560668945e-01
-5.590827465057373047e-01
-6.181398630142211914e-01
5.941841006278991699e-01
1.991559714078903198e-01
9.956210851669311523e-01
5.736812949180603027e-01
1.052626013755798340e+00
1.779655963182449341e-01
5.502558350563049316e-01
9.276642203330993652e-01
7.247090339660644531e-01
9.159537404775619507e-02
-4.506904780864715576e-01
-4.088473618030548096e-01
5.922897458076477051e-01
1.953879147768020630e-01
4.604807496070861816e-01
-1.588371843099594116e-01
8.860042691230773926e-01
-5.827431008219718933e-02
-3.602580130100250244e-01
5.565346479415893555e-01
8.722276687622070312e-01
1.499245166778564453e-01
3.689925670623779297e-01
8.759324997663497925e-02
-2.186617106199264526e-01
-1.519292831420898438e+00
7.533254027366638184e-01
-9.062675237655639648e-01
2.716693878173828125e-01
2.907752096652984619e-01
5.238530039787292480e-01
-1.381498277187347412e-01
6.039050221443176270e-01
-5.075160264968872070e-01
3.082436919212341309e-01
-4.695050418376922607e-01
-4.097111821174621582e-01
-2.586985230445861816e-01
-1.092127189040184021e-01
-3.339979350566864014e-01
-2.479848265647888184e-01
-1.462660431861877441e-01
-1.661335676908493042e-02
-4.318644106388092041e-01
3.532314300537109375e-01
3.855030611157417297e-02
-2.327994257211685181e-01
-1.147936820983886719e+00
6.567905545234680176e-01
9.660218656063079834e-02
6.187950968742370605e-01
5.469787120819091797e-01
2.507254295051097870e-02
8.606659621000289917e-02
7.021744251251220703e-01
-4.903191626071929932e-01
-1.894993633031845093e-01
-2.702847681939601898e-02
9.718651175498962402e-01
-3.693939745426177979e-01
8.403661251068115234e-01
1.323276609182357788e-01
3.904242515563964844e-01
2.187067717313766479e-01
-8.551789522171020508e-01
4.193428754806518555e-01
-8.631710410118103027e-01
-2.071949541568756104e-01
5.617712736129760742e-01
-1.009919401258230209e-02
3.717380762100219727e-01
2.227192744612693787e-04
2.328650206327438354e-01
3.407459855079650879e-01
-8.935241401195526123e-02
9.186314940452575684e-01
6.386455297470092773e-01
3.208349943161010742e-01
2.053035348653793335e-01
-7.235483527183532715e-01
3.775357902050018311e-01
-1.360828131437301636e-01
-7.194126024842262268e-03
-1.104562044143676758e+00
6.565491557121276855e-01
5.240124836564064026e-02
7.753369808197021484e-01
-5.723351836204528809e-01
4.672844111919403076e-01
2.213379442691802979e-01
-1.601437292993068695e-02
-1.025044396519660950e-01
-3.655066192150115967e-01
1.241028830409049988e-01
9.429278373718261719e-01
7.129595875740051270e-01
-8.155719935894012451e-02
5.212464928627014160e-01
3.669777512550354004e-01
-5.267320573329925537e-02
8.000339269638061523e-01
-1.118285208940505981e-01
-4.421837031841278076e-01
-2.447891384363174438e-01
-1.369813829660415649e-01
-2.850603461265563965e-01
3.415023982524871826e-01
-5.134314298629760742e-01
-6.226528435945510864e-02
7.540559023618698120e-02
-6.827576160430908203e-01
4.465236663818359375e-01
-2.131948918104171753e-01
2.742994427680969238e-01
-4.082325994968414307e-01
6.326652765274047852e-01
-1.589744687080383301e-01
-7.542005181312561035e-01
1.142043948173522949e+00
-1.911100894212722778e-01
-6.393771767616271973e-01
-2.955407202243804932e-01
-4.930437505245208740e-01
-7.653174400329589844e-01
-5.588697791099548340e-01
6.412521600723266602e-01
-6.628958135843276978e-02
4.392231404781341553e-01
-2.876946330070495605e-01
6.566878557205200195e-01
2.302551567554473877e-01
-3.031296432018280029e-01
-4.657120406627655029e-01
8.675816655158996582e-01
-7.055517286062240601e-02
-3.518418371677398682e-01
3.557093143463134766e-01
2.053858488798141479e-01
-6.144008040428161621e-02
6.021875888109207153e-02
2.802415490150451660e-01
6.296099424362182617e-01
3.543215394020080566e-01
-4.057645499706268311e-01
2.316355556249618530e-01
7.802755832672119141e-01
-1.128700748085975647e-01
2.643272280693054199e-01
-1.978521645069122314e-01
7.378587126731872559e-01
-7.060660123825073242e-01
-2.931940853595733643e-01
7.614514231681823730e-01
7.401795387268066406e-01
-9.828066825866699219e-01
4.252686798572540283e-01
6.136526912450790405e-02
-7.878874540328979492e-01
6.494288444519042969e-01
-2.422272264957427979e-01
1.154313087463378906e-01
-2.315541356801986694e-01
-3.863261342048645020e-01
1.771944388747215271e-02
2.032395005226135254e-01
-8.274345993995666504e-01
1.720317900180816650e-01
5.271987318992614746e-01
-1.567495763301849365e-01
-1.267283111810684204e-01
2.396155446767807007e-01
2.998211383819580078e-01
-1.987429261207580566e-01
7.630151510238647461e-02
-2.523771524429321289e-01
-1.967331767082214355e-01
-1.091396436095237732e-01
-4.026092886924743652e-01
-5.152860879898071289e-01
8.076034486293792725e-03
8.554919809103012085e-02
-1.998902857303619385e-02
8.543406128883361816e-01
6.563388109207153320e-01
-3.337600827217102051e-01
1.339547634124755859e-01
-1.201680302619934082e+00
-5.475399494171142578e-01
-1.394045352935791016e-01
-2.329346835613250732e-01
3.915319740772247314e-01
6.209898591041564941e-01
3.667507469654083252e-01
-6.458934545516967773e-01
-9.097555875778198242e-01
-3.835732042789459229e-01
1.486887484788894653e-01
-5.771502107381820679e-02
-2.085679620504379272e-01
3.888015076518058777e-02
2.346637994050979614e-01
4.855619966983795166e-01
6.820442080497741699e-01
-1.219104416668415070e-02
-4.548431038856506348e-01
-4.619240462779998779e-01
2.614172995090484619e-01
1.424258798360824585e-01
9.334279298782348633e-01
-4.550584554672241211e-01
3.050329685211181641e-01
2.226571142673492432e-01
-5.134567618370056152e-01
-4.419722035527229309e-02
4.005481004714965820e-01
8.204476833343505859e-01
7.012715935707092285e-01
-2.793913148343563080e-02
-4.570294618606567383e-01
9.050218462944030762e-01
4.430411458015441895e-01
2.436651885509490967e-01
-5.069341138005256653e-02
-6.526337238028645515e-04
8.373134732246398926e-01
-2.938784472644329071e-02
4.815132021903991699e-01
4.064337909221649170e-01
3.760449886322021484e-01
-6.335546970367431641e-01
3.166856765747070312e-01
7.871969342231750488e-01
-1.298984140157699585e-01
5.361741781234741211e-01
-1.569399088621139526e-01
2.793769836425781250e-01
-2.553794682025909424e-01
2.353609502315521240e-01
4.369829893112182617e-01
6.639294624328613281e-01
1.017996519804000854e-01
9.229351580142974854e-02
4.386257529258728027e-01
-3.341771364212036133e-01
7.559808492660522461e-01
5.596505999565124512e-01
-7.806370407342910767e-02
-3.259159028530120850e-01
-6.418933272361755371e-01
-8.678315281867980957e-01
9.086902439594268799e-02
2.768256068229675293e-01
-4.179702997207641602e-01
-8.165341019630432129e-01
-4.782411456108093262e-02
-2.636885046958923340e-01
5.163993835449218750e-01
5.453892052173614502e-02
9.615238010883331299e-02
-8.841691166162490845e-02
1.494860500097274780e-01
-1.844989806413650513e-01
-7.307620048522949219e-01
-3.252057135105133057e-01
-1.041719555854797363e+00
-6.680314540863037109e-01
-4.982012510299682617e-01
3.866988420486450195e-01
4.828648641705513000e-03
2.514351531863212585e-02
-7.182810902595520020e-01
2.320164442062377930e-01
-2.332530170679092407e-01
3.080298602581024170e-01
-3.230341672897338867e-01
-9.171630144119262695e-01
-7.099964618682861328e-01
-1.944217234849929810e-01
2.628240883350372314e-01
6.272053718566894531e-01
1.488041579723358154e-01
2.660916447639465332e-01
-3.062787652015686035e-01
4.438759982585906982e-01
3.499225378036499023e-01
1.651464253664016724e-01
-4.124389886856079102e-01
-9.555126428604125977e-01
3.475069403648376465e-01
2.985650300979614258e-01
4.363422095775604248e-01
-5.480618029832839966e-02
-6.577826142311096191e-01
-3.810017835348844528e-03
-6.019023805856704712e-02
1.069192171096801758e+00
1.296603560447692871e+00
1.575906872749328613e-01
-2.962871193885803223e-01
8.526214957237243652e-02
4.986898005008697510e-01
-8.887758255004882812e-01
7.348011434078216553e-02
-1.959390938282012939e-01
-1.007564663887023926e+00
-6.433399915695190430e-01
-6.240462660789489746e-01
4.789339005947113037e-01
-3.984626531600952148e-01
4.984516203403472900e-01
-2.795791923999786377e-01
3.597238361835479736e-01
-1.237521097064018250e-01
6.670819520950317383e-01
-5.548756718635559082e-01
-1.759790182113647461e-01
7.562633603811264038e-02
-6.146590709686279297e-01
-8.718394488096237183e-02
9.075975418090820312e-01
1.080974563956260681e-01
-7.037482857704162598e-01
4.254831001162528992e-02
-5.212895274162292480e-01
-1.002485156059265137e+00
-7.245756983757019043e-01
3.856304585933685303e-01
3.278242051601409912e-01
-2.270688861608505249e-01
-1.302287727594375610e-01
5.624016523361206055e-01
1.017629861831665039e+00
3.435686230659484863e-01
7.492359876632690430e-01
-7.514710426330566406e-01
8.705985546112060547e-02
3.041629120707511902e-02
-1.395507063716650009e-02
-1.502726972103118896e-01
6.246238350868225098e-01
1.978847831487655640e-01
2.355227321386337280e-01
4.310534894466400146e-01
2.401159405708312988e-01
4.016877412796020508e-01
-7.842903733253479004e-01
-2.282078266143798828e-01
5.668455362319946289e-02
1.844109147787094116e-01
2.332466989755630493e-01
8.835045248270034790e-02
-1.686195433139801025e-01
-1.238928511738777161e-01
-6.744902133941650391e-01
-5.434465408325195312e-01
-4.599858522415161133e-01
4.432971179485321045e-01
5.120329260826110840e-01
-8.504064083099365234e-01
4.319451451301574707e-01
6.207605451345443726e-02
5.883488059043884277e-01
-6.291127204895019531e-01
-4.286603331565856934e-01
-2.739264965057373047e-01
-1.543864011764526367e-01
2.491108477115631104e-01
-2.288174331188201904e-01
-2.425216883420944214e-01
6.275116801261901855e-01
-3.822743520140647888e-02
2.442284673452377319e-01
3.453271090984344482e-01
4.319007098674774170e-01
-5.454578399658203125e-01
-3.933446705341339111e-01
4.521638154983520508e-01
1.018198654055595398e-01
7.521378993988037109e-01
9.963814616203308105e-01
-4.156231582164764404e-01
-3.728975355625152588e-01
-1.430848091840744019e-01
-2.605034708976745605e-01
1.038339212536811829e-01
-4.736814200878143311e-01
1.734561473131179810e-01
7.634627223014831543e-01
2.280024625360965729e-02
-1.622496098279953003e-01
-2.232699841260910034e-01
5.670970082283020020e-01
-8.544097840785980225e-02
-2.576216161251068115e-01
-8.015714883804321289e-01
4.754500389099121094e-01
2.299825698137283325e-01
2.673066258430480957e-01
1.380874067544937134e-01
2.001557201147079468e-01
-1.067543923854827881e-01
-1.245543584227561951e-01
2.649324834346771240e-01
2.587541937828063965e-01
1.299021858721971512e-02
-4.547184705734252930e-01
3.491241037845611572e-01
-8.206020593643188477e-01
-2.970101535320281982e-01
5.322872400283813477e-01
7.569036632776260376e-02
-8.938664197921752930e-01
-1.135928034782409668e+00
2.272827327251434326e-01
-1.597544848918914795e-01
3.713492453098297119e-01
-3.204942941665649414e-01
-2.881421744823455811e-01
-3.474574089050292969e-01
-1.472456008195877075e-01
3.531310260295867920e-01
-1.716532260179519653e-01
-1.324473619461059570e+00
4.918207824230194092e-01
5.551712512969970703e-01
2.843868359923362732e-02
1.036884412169456482e-01
-1.439482271671295166e-01
-7.084956765174865723e-01
-3.798565268516540527e-01
-1.531099677085876465e-01
9.722940921783447266e-01
-1.095607802271842957e-01
5.012565851211547852e-01
-2.745933644473552704e-02
-4.421004280447959900e-02
-9.187040925025939941e-01
-8.851336687803268433e-02
4.019351005554199219e-01
6.724608540534973145e-01
-6.807650625705718994e-02
2.089071571826934814e-01
2.603901922702789307e-01
3.548926711082458496e-01
5.197644233703613281e-01
-5.017429590225219727e-02
4.060916304588317871e-01
4.759621024131774902e-01
-9.061712622642517090e-01
-7.958970069885253906e-01
5.128724575042724609e-01
6.728650927543640137e-01
6.832448244094848633e-01
2.333449944853782654e-02
6.867686659097671509e-02
3.633916005492210388e-02
-2.813128530979156494e-01
-7.552798390388488770e-01
1.071412302553653717e-02
-2.960935831069946289e-01
-2.403086610138416290e-02
1.454068720340728760e-01
9.984812885522842407e-02
7.038827985525131226e-02
6.062768697738647461e-01
4.791056811809539795e-01
1.251980811357498169e-01
5.474747419357299805e-01
-6.598441600799560547e-01
1.289238184690475464e-01
-8.342260718345642090e-01
-9.216769933700561523e-01
-1.554687619209289551e-01
-7.605620026588439941e-01
-4.291432201862335205e-01
5.388022065162658691e-01
4.551889598369598389e-01
5.320283770561218262e-01
1.666135340929031372e-01
5.775521993637084961e-01
-4.116022959351539612e-02
1.711051315069198608e-01
3.941621780395507812e-01
-2.588334381580352783e-01
-5.082472562789916992e-01
-1.731191873550415039e-01
-5.986558794975280762e-01
1.814884394407272339e-01
-8.565442562103271484e-01
-1.818083599209785461e-02
4.896177947521209717e-01
8.435725569725036621e-01
-9.424360394477844238e-01
-4.324358105659484863e-01
3.421809077262878418e-01
-5.008853673934936523e-01
-5.208654403686523438e-01
-3.599549233913421631e-01
1.004518032073974609e+00
-6.833381950855255127e-02
1.726966649293899536e-01
-1.611005961894989014e-01
7.263941764831542969e-01
-5.421974062919616699e-01
-1.413228958845138550e-01
-9.715511202812194824e-01
2.075285464525222778e-01
-2.849159538745880127e-01
1.533238291740417480e-01
9.767754375934600830e-02
-3.054838776588439941e-01
1.524704098701477051e-01
6.229771375656127930e-01
1.854938268661499023e-01
-2.583244740962982178e-01
-4.676055610179901123e-01
-1.568065583705902100e-01
7.648421078920364380e-02
5.894637107849121094e-01
-1.632370799779891968e-01
2.837525606155395508e-01
-4.496094882488250732e-01
-8.439526557922363281e-01
1.478298664093017578e+00
2.381657361984252930e-01
-6.544699668884277344e-01
-8.099223673343658447e-02
1.588584631681442261e-01
-3.112263083457946777e-01
6.166153550148010254e-01
-2.363379299640655518e-02
3.110885322093963623e-01
-4.241932034492492676e-01
-1.987511813640594482e-01
9.998571872711181641e-02
2.883789539337158203e-01
1.625508069992065430e-01
-8.379526734352111816e-01
-1.462441086769104004e-01
6.039672717452049255e-02
1.451076388359069824e+00
1.308623105287551880e-01
7.055468559265136719e-01
8.263558149337768555e-02
2.584532797336578369e-01
7.192951440811157227e-01
5.982214808464050293e-01
6.644429564476013184e-01
-4.361927211284637451e-01
-5.114669799804687500e-01
-5.072280168533325195e-01
6.544562578201293945e-01
5.641095042228698730e-01
1.032350301742553711e+00
-3.927431106567382812e-01
1.010582298040390015e-01
-2.509962916374206543e-01
5.274860262870788574e-01
-6.134274005889892578e-01
1.713686995208263397e-02
-7.720326781272888184e-01
2.801054716110229492e-01
-7.554920762777328491e-02
-1.563057899475097656e-01
-2.177743613719940186e-01
3.519038558006286621e-01
-3.022149503231048584e-01
3.539895415306091309e-01
-8.448494672775268555e-01
5.480760335922241211e-02
-5.080671906471252441e-01
1.144052892923355103e-01
-2.964609675109386444e-02
-3.628842830657958984e-01
-6.085703372955322266e-01
-3.102340735495090485e-02
-4.576193392276763916e-01
-1.921731531620025635e-01
-3.770052492618560791e-01
2.679600715637207031e-01
1.658750772476196289e-01
-1.661152094602584839e-01
5.721622705459594727e-01
1.131159439682960510e-01
-6.407172232866287231e-02
3.905014097690582275e-01
-7.236177474260330200e-02
-2.402442544698715210e-01
2.595904767513275146e-01
1.057285815477371216e-01
-9.407206773757934570e-01
-1.665394008159637451e-01
-1.119479537010192871e-01
4.826392829418182373e-01
2.832471728324890137e-01
3.928988873958587646e-01
-9.932838082313537598e-01
4.103396534919738770e-01
6.399634480476379395e-01
-7.060998082160949707e-01
2.459962368011474609e-01
3.991082906723022461e-01
-8.011458516120910645e-01
-1.844018846750259399e-01
-6.526751071214675903e-02
5.737675428390502930e-01
-5.596138834953308105e-01
1.699385643005371094e-01
5.289995074272155762e-01
5.205889344215393066e-01
3.324092552065849304e-02
-3.534412086009979248e-01
-5.571956038475036621e-01
1.553150415420532227e-01
-6.367283463478088379e-01
3.861490786075592041e-01
-1.695419400930404663e-01
3.346959650516510010e-01
-2.887283861637115479e-01
1.027961373329162598e+00
2.581838071346282959e-01
6.979098320007324219e-01
1.725601851940155029e-01
6.683766841888427734e-01
-1.168473720550537109e+00
-1.206001341342926025e-01
-2.013330459594726562e-01
-2.311673015356063843e-02
6.065187454223632812e-01
4.313579499721527100e-01
-6.767985224723815918e-01
9.061351418495178223e-02
1.968273520469665527e-02
-2.137324362993240356e-01
7.860348224639892578e-01
3.201229870319366455e-01
5.084609985351562500e-01
1.970619261264801025e-01
2.741536311805248260e-02
7.709059715270996094e-01
-4.255951642990112305e-01
8.637651205062866211e-01
-3.780470192432403564e-01
5.751223862171173096e-02
3.923728466033935547e-01
-4.163871333003044128e-02
2.572077512741088867e-01
-4.552170634269714355e-01
-8.620652370154857635e-03
1.310793757438659668e-01
4.689312875270843506e-01
-2.543674409389495850e-01
2.635284364223480225e-01
3.817788362503051758e-01
6.541856527328491211e-01
3.517592847347259521e-01
-9.160332083702087402e-01
-6.159569621086120605e-01
1.994331553578376770e-02
5.930554270744323730e-01
-5.678330659866333008e-01
-3.379643559455871582e-01
5.359504371881484985e-03
-3.351688981056213379e-01
-7.785157561302185059e-01
4.724077135324478149e-02
1.034706830978393555e+00
-6.578429341316223145e-01
-6.795050501823425293e-01
-5.738250166177749634e-02
-5.813187956809997559e-01
-3.205703943967819214e-02
1.181418150663375854e-01
-5.545853972434997559e-01
-2.022257447242736816e-01
-5.609522461891174316e-01
-4.478096067905426025e-01
4.012883007526397705e-01
-5.398936271667480469e-01
-2.573737800121307373e-01
-1.343835294246673584e-01
-7.860406637191772461e-01
-1.785376816987991333e-01
4.182099699974060059e-01
-4.459545016288757324e-01
-1.104500770568847656e+00
7.499890923500061035e-01
-2.562212944030761719e-02
-2.241406887769699097e-01
2.366868853569030762e-01
-6.704442203044891357e-02
-3.938012421131134033e-01
8.724761605262756348e-01
-1.421494930982589722e-01
1.339502781629562378e-01
5.077392458915710449e-01
-3.432106077671051025e-01
7.941048145294189453e-01
-4.925214052200317383e-01
-4.615648984909057617e-01
4.604448378086090088e-01
-9.164007306098937988e-01
-1.790148317813873291e-01
-7.567559480667114258e-01
-3.354521095752716064e-01
-8.692780733108520508e-01
2.615252435207366943e-01
-1.919467933475971222e-02
3.147214949131011963e-01
5.117836594581604004e-01
-4.389416277408599854e-01
2.483002394437789917e-01
2.896953821182250977e-01
-5.713990330696105957e-01
-3.431573808193206787e-01
-3.501980006694793701e-02
-2.197503000497817993e-01
1.001052483916282654e-01
5.281862616539001465e-01
3.440786004066467285e-01
7.119802236557006836e-01
6.596829295158386230e-01
-6.217100620269775391e-01
-2.064032852649688721e-01
6.304898262023925781e-01
-3.840952739119529724e-02
-9.852341562509536743e-02
8.107183873653411865e-02
-1.140273332595825195e+00
4.130113720893859863e-01
1.733950376510620117e-01
-1.592074394226074219e+00
7.779047638177871704e-02
4.147259294986724854e-01
4.199115037918090820e-01
-2.755222916603088379e-01
9.851583242416381836e-01
4.451641440391540527e-01
-7.121208310127258301e-01
-5.448701381683349609e-01
-2.580554783344268799e-01
6.833928823471069336e-01
-1.241787075996398926e+00
1.452970504760742188e-01
-7.790046930313110352e-01
-2.742965891957283020e-02
-8.936744928359985352e-02
1.329545617103576660e+00
-6.275349110364913940e-02
4.408036470413208008e-01
6.664742827415466309e-01
1.041727215051651001e-01
-2.169662564992904663e-01
4.645804166793823242e-01
3.148286044597625732e-01
3.304911553859710693e-01
4.262237846851348877e-01
-2.292977869510650635e-01
-3.491065800189971924e-01
7.434095740318298340e-01
2.458613067865371704e-01
6.880449056625366211e-01
-7.135219573974609375e-01
-4.316657781600952148e-01
-1.711562126874923706e-01
-1.659301966428756714e-01
2.623512148857116699e-01
-7.404978275299072266e-01
5.494739413261413574e-01
5.423016548156738281e-01
-3.178450167179107666e-01
-2.933676838874816895e-01
5.147636532783508301e-01
1.868197172880172729e-01
1.997832804918289185e-01
2.335930466651916504e-01
1.581262350082397461e-01
1.237255558371543884e-01
-1.415013670921325684e-01
4.760940093547105789e-03
-5.836375430226325989e-02
2.994351089000701904e-01
-4.662973284721374512e-01
-8.129714131355285645e-01
7.804266363382339478e-02
2.026391476392745972e-01
5.546518564224243164e-01
5.425613522529602051e-01
3.852363303303718567e-02
-3.448025882244110107e-01
8.531831502914428711e-01
4.376960992813110352e-01
-1.886552572250366211e-02
7.281192392110824585e-02
2.645440995693206787e-01
2.208970636129379272e-01
1.280584633350372314e-01
-9.479130059480667114e-02
2.434730678796768188e-01
3.861316144466400146e-01
4.544776678085327148e-01
-2.010991126298904419e-01
-2.081486433744430542e-01
3.110668957233428955e-01
-1.982837170362472534e-02
-7.120643854141235352e-01
4.699126780033111572e-01
3.131800889968872070e-01
3.807224333286285400e-01
2.296950221061706543e-01
7.759118080139160156e-02
-1.396803259849548340e+00
-3.391813933849334717e-01
3.617646694183349609e-01
-1.791106350719928741e-02
1.974919140338897705e-01
-9.812014698982238770e-01
-9.945856928825378418e-01
1.333001703023910522e-01
-6.214588880538940430e-02
4.721478223800659180e-01
-3.793828785419464111e-01
9.840432405471801758e-01
3.058413863182067871e-01
4.799993708729743958e-03
-4.122290909290313721e-01
1.028917729854583740e-01
4.411793779581785202e-04
-4.994888901710510254e-01
7.369642704725265503e-02
-1.054204776883125305e-01
7.171717286109924316e-01
-4.035914540290832520e-01
-9.456745386123657227e-01
3.077273070812225342e-01
4.036604613065719604e-02
6.664585322141647339e-02
-2.229290157556533813e-01
6.194490008056163788e-03
-2.923748493194580078e-01
-5.665879249572753906e-01
-1.290191560983657837e-01
-4.455723613500595093e-02
-2.801148891448974609e-01
-6.474339962005615234e-01
-1.420016139745712280e-01
-6.181051135063171387e-01
4.241475462913513184e-02
5.593071579933166504e-01
-1.427731662988662720e-01
-5.996890664100646973e-01
-4.922841489315032959e-02
-4.379552900791168213e-01
-6.643730401992797852e-01
4.792728722095489502e-01
-9.002174139022827148e-01
-1.488818079233169556e-01
-1.939729601144790649e-01
-1.456150561571121216e-01
4.476350918412208557e-02
5.649102926254272461e-01
3.887269496917724609e-01
-2.622540593147277832e-01
6.431910991668701172e-01
5.200560688972473145e-01
2.696290314197540283e-01
6.173436529934406281e-03
7.797619700431823730e-01
-7.756287455558776855e-01
-5.726086497306823730e-01
9.698332846164703369e-02
5.563454627990722656e-01
6.591974198818206787e-02
-3.855607807636260986e-01
1.441796869039535522e-01
1.468247026205062866e-01
-5.338143110275268555e-01
-8.670265227556228638e-02
-6.713381409645080566e-02
7.074000835418701172e-01
8.781304359436035156e-01
-3.039474971592426300e-02
-7.221452593803405762e-01
3.262899219989776611e-01
9.274398684501647949e-01
-3.987651169300079346e-01
-9.894369840621948242e-01
8.552926778793334961e-02
-6.385045051574707031e-01
-6.245662271976470947e-02
9.387910962104797363e-01
-7.833650112152099609e-01
2.110329419374465942e-01
2.089039981365203857e-02
-7.981382608413696289e-01
-5.165128111839294434e-01
-3.592520654201507568e-01
-1.254895478487014771e-01
5.961913615465164185e-02
-6.495341658592224121e-01
-2.552591860294342041e-01
3.151014149188995361e-01
-4.377617537975311279e-01
9.915765374898910522e-02
2.083612531423568726e-01
-4.252794012427330017e-02
3.522562384605407715e-01
-7.190812826156616211e-01
-5.680246353149414062e-01
-1.418066918849945068e-01
4.455032646656036377e-01
3.532302081584930420e-01
5.285807251930236816e-01
-1.301153600215911865e-01
4.088841751217842102e-02
9.226055145263671875e-01
5.106754302978515625e-01
2.721944153308868408e-01
4.658500552177429199e-01
-6.688185334205627441e-01
5.800232887268066406e-01
-4.080058932304382324e-01
-3.595597743988037109e-01
1.885943487286567688e-02
4.127046093344688416e-02
7.366573810577392578e-01
-3.233650922775268555e-01
1.912684738636016846e-01
7.585602402687072754e-01
-1.246304884552955627e-01
-5.456817746162414551e-01
2.290594875812530518e-01
-3.110519945621490479e-01
2.712919414043426514e-01
6.793232560157775879e-01
-1.720301955938339233e-01
7.046724557876586914e-01
-5.053228735923767090e-01
-8.074179291725158691e-01
4.902086555957794189e-01
4.265744686126708984e-01
1.024942398071289062e-01
-2.539325654506683350e-01
7.305386066436767578e-01
6.323919892311096191e-01
3.358466923236846924e-01
5.516424179077148438e-01
-1.312293391674757004e-02
-7.315244525671005249e-02
-1.352841615676879883e+00
1.329453468322753906e+00
-2.801868915557861328e-01
-7.955203056335449219e-01
3.093893527984619141e-01
-1.053951457142829895e-01
3.060115873813629150e-01
-7.192585468292236328e-01
-8.431807756423950195e-01
-6.804303824901580811e-02
-2.649157941341400146e-01
-4.576756656169891357e-01
-3.583360016345977783e-01
6.047331690788269043e-01
-3.656577318906784058e-02
-1.865081936120986938e-01
1.047062575817108154e-01
-6.328611820936203003e-02
2.510979175567626953e-01
6.097391247749328613e-02
-5.415735840797424316e-01
-4.504784941673278809e-01
-4.086377024650573730e-01
-2.315231859683990479e-01
1.994238197803497314e-01
1.698844730854034424e-01
2.191945761442184448e-01
1.200797677040100098e+00
-6.655405163764953613e-01
2.561373412609100342e-01
-1.165535598993301392e-01
-6.761854887008666992e-01
1.390253193676471710e-02
-5.224910378456115723e-01
8.419819474220275879e-01
-1.929436475038528442e-01
-2.476994246244430542e-01
-5.000488087534904480e-02
6.553168892860412598e-01
-1.330830156803131104e-01
3.050782978534698486e-01
-1.575767993927001953e-01
-9.570812433958053589e-02
-4.454524815082550049e-01
5.762925148010253906e-01
2.758983336389064789e-02
3.415454924106597900e-01
3.621073961257934570e-01
-5.931401252746582031e-01
3.657082021236419678e-01
-2.419178374111652374e-02
-3.962143361568450928e-01
-3.048385083675384521e-01
3.073723614215850830e-01
-8.615495562553405762e-01
8.473088741302490234e-01
6.622496247291564941e-02
4.796153306961059570e-01
7.848110795021057129e-02
-2.665850520133972168e-01
-4.372556805610656738e-01
-1.558423042297363281e-01
-4.362288713455200195e-01
-5.232700705528259277e-01
-5.484513640403747559e-01
7.481455802917480469e-02
4.132711291313171387e-01
-9.670381247997283936e-02
6.961965560913085938e-02
5.424177050590515137e-01
-1.723139733076095581e-01
8.374717235565185547e-01
-1.322173476219177246e-01
1.440357267856597900e-01
-1.874314844608306885e-01
2.219470590353012085e-01
-1.381956785917282104e-01
-5.395396351814270020e-01
-8.916407823562622070e-01
1.321324110031127930e-01
-1.799860000610351562e-01
1.177053675055503845e-01
4.281924664974212646e-01
4.021004140377044678e-01
-5.472429990768432617e-01
5.770478248596191406e-01
-7.548548579216003418e-01
-7.070335149765014648e-01
5.345591306686401367e-01
1.026600241661071777e+00
-3.885746002197265625e-01
-7.760410755872726440e-02
3.902359008789062500e-01
1.348821371793746948e-01
2.247764356434345245e-02
7.890280336141586304e-02
1.502100825309753418e-01
1.200959682464599609e-01
-6.237353086471557617e-01
5.853983163833618164e-01
-2.478609830141067505e-01
6.610661745071411133e-02
5.108487010002136230e-01
-1.237628236413002014e-01
3.906441330909729004e-01
5.292551517486572266e-01
-3.585452735424041748e-01
9.284088015556335449e-01
-2.575266733765602112e-02
5.400422215461730957e-01
1.003766879439353943e-01
-9.195133447647094727e-01
5.172128081321716309e-01
6.948499679565429688e-01
2.161806970834732056e-01
1.262186616659164429e-01
1.032537102699279785e+00
1.515729784965515137e+00
-2.030800431966781616e-01
-6.197237223386764526e-02
-1.810187697410583496e-01
-1.138794422149658203e+00
-3.112638294696807861e-01
4.878816306591033936e-01
5.580240488052368164e-01
9.337373375892639160e-01
1.452742666006088257e-01
-4.540111124515533447e-01
-9.136856794357299805e-01
-2.301389724016189575e-01
1.117879152297973633e+00
3.629200160503387451e-01
-6.628351807594299316e-01
-3.453010022640228271e-01
3.956186771392822266e-01
-5.348077416419982910e-01
-1.469986081123352051e+00
-1.443093419075012207e-01
-3.776589035987854004e-01
-7.103098928928375244e-02
-1.712331324815750122e-01
-7.894577085971832275e-02
8.940062522888183594e-01
4.457208216190338135e-01
-3.066886030137538910e-02
-8.773466944694519043e-02
1.516555249691009521e-01
7.428723573684692383e-01
4.489528536796569824e-01
-4.179155230522155762e-01
-5.118121951818466187e-02
1.855193674564361572e-01
7.239999771118164062e-01
3.379323184490203857e-01
-1.441269516944885254e-01
-3.236736655235290527e-01
7.917522788047790527e-01
-2.622945606708526611e-01
-5.755840539932250977e-01
-4.002673625946044922e-01
2.108274772763252258e-02
6.717875599861145020e-01
-2.024703472852706909e-01
1.348634004592895508e+00
1.594841182231903076e-01
-1.863941103219985962e-01
-5.298170447349548340e-01
-5.434144139289855957e-01
1.705414056777954102e-02
-4.794857203960418701e-01
3.762972354888916016e-01
4.462814331054687500e-01
6.794662475585937500e-01
1.499829411506652832e+00
9.108196012675762177e-03
-3.009548485279083252e-01
2.202892675995826721e-02
-9.605067372322082520e-01
-1.360154151916503906e-01
-3.975075483322143555e-01
2.462960779666900635e-01
1.189428009092807770e-02
-1.631489843130111694e-01
-3.129674196243286133e-01
-1.162082888185977936e-02
-1.865372359752655029e-01
-2.550057470798492432e-01
-2.480182647705078125e-01
-6.674484610557556152e-01
9.155520051717758179e-02
2.415784001350402832e-01
2.265070378780364990e-01
1.131228208541870117e-01
4.009348154067993164e-01
-5.703603625297546387e-01
9.194414019584655762e-01
-1.535549610853195190e-01
5.274637341499328613e-01
2.195518314838409424e-01
-2.988895177841186523e-01
2.695448100566864014e-01
1.182388141751289368e-01
-1.296612858772277832e+00
3.150711357593536377e-01
-8.543265610933303833e-02
-4.370707869529724121e-01
1.592957973480224609e-01
7.147446870803833008e-01
4.121162891387939453e-01
-5.065543055534362793e-01
-2.666554450988769531e-01
1.808879673480987549e-01
3.141165524721145630e-02
5.306954979896545410e-01
5.138075351715087891e-01
-3.943586349487304688e-01
5.444021821022033691e-01
5.428584218025207520e-01
2.410299181938171387e-01
-4.669596552848815918e-01
9.294273704290390015e-02
-1.410083621740341187e-01
1.027414321899414062e+00
1.076350435614585876e-01
8.764521479606628418e-01
1.425813734531402588e-01
-7.903485745191574097e-02
3.558837771415710449e-01
4.445967078208923340e-01
-1.139000773429870605e+00
5.155196189880371094e-01
2.962504923343658447e-01
2.337881028652191162e-01
4.066215455532073975e-02
2.654561400413513184e-01
-1.679037213325500488e-01
-3.124199248850345612e-02
-1.981861591339111328e-01
-9.329365193843841553e-02
1.159050345420837402e+00
-3.224650025367736816e-01
-6.275876164436340332e-01
4.682150781154632568e-01
1.578628271818161011e-01
-6.935464143753051758e-01
-2.303615659475326538e-01
-5.602501630783081055e-01
-5.647618770599365234e-01
2.629170566797256470e-02
1.523174494504928589e-01
4.730113595724105835e-02
-5.395189523696899414e-01
-5.069091320037841797e-01
4.535340070724487305e-01
-1.070986166596412659e-01
4.981908798217773438e-01
-6.600164771080017090e-01
2.698124945163726807e-01
-9.492676705121994019e-02
2.079409211874008179e-01
8.351301550865173340e-01
2.681050300598144531e-01
3.930100202560424805e-01
2.337553203105926514e-01
-3.188303858041763306e-02
-4.232953488826751709e-01
-3.974777162075042725e-01
-4.231508076190948486e-01
7.045078277587890625e-01
-6.498112082481384277e-01
-4.843411743640899658e-01
-2.410418540239334106e-01
-2.295723110437393188e-01
2.177302390336990356e-01
1.066605970263481140e-01
-1.520342230796813965e-01
-6.021125912666320801e-01
-1.216448843479156494e-01
3.882817327976226807e-01
-1.544951051473617554e-01
-2.589159309864044189e-01
5.480515956878662109e-01
2.323980778455734253e-01
-6.428216099739074707e-01
-5.627529621124267578e-01
-1.779368519783020020e-01
-3.228353857994079590e-01
-1.813852190971374512e-01
3.441272377967834473e-01
-7.710025310516357422e-01
-3.072172999382019043e-01
-1.003536820411682129e+00
-2.374904602766036987e-01
3.814836442470550537e-01
-3.191213309764862061e-01
4.189524054527282715e-01
-7.742239832878112793e-01
6.973049789667129517e-02
8.643668889999389648e-02
4.983108639717102051e-01
1.731208562850952148e-01
7.847549915313720703e-01
9.331747144460678101e-02
-3.122726082801818848e-01
4.404770731925964355e-01
1.067717671394348145e+00
1.453368067741394043e-01
-5.322583913803100586e-01
2.063026465475559235e-02
2.858535647392272949e-01
8.836887776851654053e-02
-3.562911450862884521e-01
-7.869036197662353516e-01
3.495245575904846191e-01
2.758811973035335541e-02
4.057409167289733887e-01
-9.056319594383239746e-01
-4.369339942932128906e-01
3.918992578983306885e-01
6.943917274475097656e-01
1.492407798767089844e+00
-5.615052580833435059e-01
2.189160138368606567e-01
4.636240005493164062e-01
-5.070939064025878906e-01
-2.442646026611328125e-01
-6.977419853210449219e-01
-4.248773753643035889e-01
-5.662190914154052734e-01
2.600091099739074707e-01
4.589149951934814453e-01
-6.908462196588516235e-02
-1.544041395187377930e+00
-3.489535152912139893e-01
-3.128224015235900879e-01
2.518965303897857666e-01
7.601324319839477539e-01
-2.476377934217453003e-01
1.579861342906951904e-01
-4.896156489849090576e-01
-1.086690664291381836e+00
-2.107832022011280060e-02
-4.402498602867126465e-01
4.284914433956146240e-01
3.811263293027877808e-02
5.409541353583335876e-02
-6.742684245109558105e-01
2.411890774965286255e-01
1.126597404479980469e+00
-2.133247405290603638e-01
-3.530705273151397705e-01
-4.471256136894226074e-01
2.556053549051284790e-02
3.740279972553253174e-01
-3.628264367580413818e-01
2.738154828548431396e-01
-7.878174185752868652e-01
-1.459136307239532471e-01
-2.609302699565887451e-01
7.035506367683410645e-01
-2.234851382672786713e-02
-7.554137706756591797e-02
1.671013385057449341e-01
2.050552964210510254e-01
-8.982422947883605957e-01
-5.441801249980926514e-02
-4.505576193332672119e-01
-2.276799976825714111e-01
-7.005853652954101562e-01
-2.856861054897308350e-01
6.259180903434753418e-01
4.686121940612792969e-01
2.908844947814941406e-01
-2.436825484037399292e-01
-5.191658735275268555e-01
4.476405084133148193e-01
5.205290913581848145e-01
2.552005350589752197e-01
-7.259104847908020020e-01
-4.169723689556121826e-01
2.894570529460906982e-01
-8.929815888404846191e-01
1.127990365028381348e+00
-1.396075129508972168e+00
1.050310492515563965e+00
9.748675674200057983e-02
1.372851014137268066e+00
-3.868459165096282959e-01
1.487550605088472366e-02
6.406283378601074219e-01
5.341419577598571777e-02
1.890585422515869141e-01
7.707009315490722656e-01
-1.091080754995346069e-01
9.179375767707824707e-01
-7.675797939300537109e-01
-2.267875522375106812e-01
7.188782691955566406e-01
-2.448563128709793091e-01
-2.944599390029907227e-01
1.053947925567626953e+00
2.498608827590942383e-01
-8.368272781372070312e-01
9.760812669992446899e-02
-5.731749534606933594e-01
-3.498410582542419434e-01
3.658165633678436279e-01
-1.183269638568162918e-02
2.408995181322097778e-01
-7.661804556846618652e-01
1.072103500366210938e+00
3.485959768295288086e-01
5.892732143402099609e-01
-2.016547024250030518e-01
-7.738188654184341431e-02
-4.304962158203125000e-01
3.774141147732734680e-02
-6.497209519147872925e-02
-3.330893516540527344e-01
4.113008379936218262e-01
4.666615724563598633e-01
2.372185513377189636e-02
-1.479616761207580566e+00
-2.756833732128143311e-01
-1.060400724411010742e+00
-4.383626207709312439e-02
-8.331116437911987305e-01
6.377569437026977539e-01
-1.218130514025688171e-01
-1.911970227956771851e-02
3.063309490680694580e-01
8.238152861595153809e-01
-7.030338048934936523e-01
-3.706402778625488281e-01
-2.568390667438507080e-01
4.950209856033325195e-01
-7.832648158073425293e-01
7.391105890274047852e-01
-2.957653068006038666e-02
-2.775082923471927643e-02
-8.247405886650085449e-01
2.118687182664871216e-01
-8.199147582054138184e-01
-7.168490886688232422e-01
2.333554178476333618e-01
5.311991572380065918e-01
4.476972818374633789e-01
-8.404375314712524414e-01
7.090249061584472656e-01
-3.826363980770111084e-01
-1.649930328130722046e-01
7.438161969184875488e-01
2.853675484657287598e-01
-3.165018856525421143e-01
-3.908525407314300537e-01
2.395262010395526886e-02
8.313502073287963867e-01
7.985849976539611816e-01
2.574889659881591797e-01
7.563912123441696167e-02
-1.778922677040100098e-01
-7.418682575225830078e-01
-4.660122096538543701e-01
8.591906428337097168e-01
-4.264332056045532227e-01
-6.181411743164062500e-01
-9.910959005355834961e-01
-3.335303962230682373e-01
2.764685153961181641e-01
-3.190354704856872559e-01
6.599676012992858887e-01
-4.144718945026397705e-01
8.962739259004592896e-02
-1.897334456443786621e-01
-4.604611396789550781e-01
-4.889992177486419678e-01
2.232860624790191650e-01
-1.192525625228881836e+00
4.475208222866058350e-01
3.287082612514495850e-01
-6.930006742477416992e-01
1.070431232452392578e+00
1.984502673149108887e-01
3.627573251724243164e-01
-8.417054414749145508e-01
-8.230383396148681641e-01
7.297399640083312988e-01
5.355820655822753906e-01
2.157854586839675903e-01
-4.363168478012084961e-01
7.740638256072998047e-01
-6.674368381500244141e-01
2.181181460618972778e-01
1.781941018998622894e-02
2.239682525396347046e-01
2.259975373744964600e-01
-2.079704850912094116e-01
-7.454797625541687012e-01
-1.674967110157012939e-01
-4.265967011451721191e-01
-1.131059750914573669e-01
-1.194092407822608948e-01
-3.079704008996486664e-02
-8.218379616737365723e-01
-3.186055719852447510e-01
-7.002862691879272461e-01
3.468007445335388184e-01
-9.113394618034362793e-01
-1.636881977319717407e-01
-1.500693429261445999e-02
3.878438770771026611e-01
3.177524507045745850e-01
6.914152204990386963e-02
-2.775346934795379639e-01
1.281177282333374023e+00
-6.204741597175598145e-01
-5.000471696257591248e-02
-9.692953824996948242e-01
2.511261105537414551e-01
1.269829273223876953e+00
-3.611006438732147217e-01
-1.838224977254867554e-01
9.533072710037231445e-01
-7.724428549408912659e-03
1.819660365581512451e-01
2.980645895004272461e-01
-1.698500663042068481e-01
-1.979420483112335205e-01
-2.090696841478347778e-01
-1.569452285766601562e-01
1.015001773834228516e+00
1.502504497766494751e-01
-6.245420575141906738e-01
1.400816082954406738e+00
4.372682273387908936e-01
3.110338449478149414e-01
-2.528604567050933838e-01
-9.181532263755798340e-02
-6.080862283706665039e-01
7.205308880656957626e-03
9.754728525876998901e-02
-7.080147266387939453e-01
2.230572141706943512e-02
-6.511967182159423828e-01
-3.927063662558794022e-03
-3.123993240296840668e-02
2.738235592842102051e-01
1.265704184770584106e-01
1.387244343757629395e+00
-1.047997400164604187e-01
-1.737688928842544556e-01
-4.381213784217834473e-01
-2.954140007495880127e-01
-6.548750400543212891e-02
6.381488870829343796e-03
-5.550982952117919922e-01
-5.159768462181091309e-01
3.085251431912183762e-03
-1.168017268180847168e+00
-8.714197874069213867e-01
2.603440582752227783e-01
-1.222868561744689941e+00
-2.715261578559875488e-01
-4.068230986595153809e-01
1.320189386606216431e-01
-4.014594852924346924e-01
3.097614645957946777e-01
1.088302060961723328e-01
3.734150826930999756e-01
1.404830217361450195e-01
-8.136665225028991699e-01
5.803491473197937012e-01
-1.727219074964523315e-01
-6.053485870361328125e-01
4.975016415119171143e-01
3.231375813484191895e-01
-5.450351834297180176e-01
7.857532501220703125e-01
4.481803178787231445e-01
3.649061620235443115e-01
-4.899871647357940674e-01
-3.654871582984924316e-01
-8.549521118402481079e-02
-1.913058608770370483e-01
2.467086911201477051e-01
2.728335857391357422e-01
1.044389158487319946e-01
-5.752429366111755371e-01
4.948825836181640625e-01
-4.158909916877746582e-01
-4.740489274263381958e-02
5.282040238380432129e-01
-4.279245436191558838e-01
-1.021336197853088379e+00
-7.470178604125976562e-01
-1.455908298492431641e+00
-8.828024268150329590e-01
-1.101608037948608398e+00
5.966035127639770508e-01
-8.676853179931640625e-01
-1.798655488528311253e-03
-5.730390548706054688e-01
-1.865547150373458862e-01
-6.426636576652526855e-01
4.201143383979797363e-01
9.538935124874114990e-02
2.764059305191040039e-01
6.070635914802551270e-01
1.233487129211425781e-01
-7.217875868082046509e-02
-7.211889326572418213e-02
-7.916945219039916992e-01
-6.547916680574417114e-02
-3.529381453990936279e-01
-2.622783482074737549e-01
-6.656950712203979492e-01
4.332081377506256104e-01
-9.207195602357387543e-03
-9.826303720474243164e-01
2.222408950328826904e-01
-5.703800916671752930e-01
9.206819534301757812e-02
-3.425396084785461426e-01
5.244994908571243286e-02
-1.018589884042739868e-01
5.438419580459594727e-01
-4.857081919908523560e-03
9.760767221450805664e-01
5.779668092727661133e-01
8.136209845542907715e-01
6.139687895774841309e-01
-8.731368780136108398e-01
-3.146115839481353760e-01
-4.454383552074432373e-01
-5.902528762817382812e-01
-2.719331085681915283e-01
-4.239246547222137451e-01
2.082002758979797363e-01
8.214703798294067383e-01
3.397084772586822510e-01
1.287620421499013901e-02
1.030505895614624023e+00
-4.470881521701812744e-01
2.231287211179733276e-01
-1.468236092478036880e-02
-4.019360542297363281e-01
-2.948871850967407227e-01
-1.099926710128784180e+00
1.024190261960029602e-01
6.370260119438171387e-01
2.325459122657775879e-01
2.044415771961212158e-01
3.263846337795257568e-01
2.337464094161987305e-01
4.301767647266387939e-01
1.641704738140106201e-01
9.279535152018070221e-03
-1.492445021867752075e-01
-2.757849730551242828e-02
-8.131033778190612793e-01
4.029523134231567383e-01
-7.997393012046813965e-01
-2.409434020519256592e-01
-3.462994005531072617e-03
8.964342623949050903e-02
-7.907769083976745605e-02
-5.191488862037658691e-01
-1.188060790300369263e-01
1.401708126068115234e+00
2.553649544715881348e-01
5.913036465644836426e-01
2.453624904155731201e-01
2.591695189476013184e-01
-5.077633857727050781e-01
-4.197421669960021973e-01
-1.604868173599243164e-01
-3.948065042495727539e-01
-2.297727316617965698e-01
-2.687506675720214844e-01
4.362425208091735840e-01
6.031497567892074585e-02
7.322801351547241211e-01
1.647750847041606903e-02
4.494508206844329834e-01
-2.747081220149993896e-01
1.274688988924026489e-01
-4.560611546039581299e-01
-1.149575933814048767e-01
5.195820331573486328e-01
8.782530426979064941e-01
1.153032183647155762e-01
-8.079269528388977051e-01
-6.047926545143127441e-01
-1.851327121257781982e-01
-4.318895339965820312e-01
-3.849605917930603027e-01
9.987247735261917114e-02
-5.271293520927429199e-01
6.288127303123474121e-01
1.848335266113281250e-01
-1.816986799240112305e-01
-7.270117998123168945e-01
-5.585379600524902344e-01
1.091532588005065918e+00
-5.774066969752311707e-02
1.725929230451583862e-02
1.730830669403076172e-01
5.614563822746276855e-01
1.320263603702187538e-03
4.164727404713630676e-02
-6.194948554039001465e-01
4.475304484367370605e-01
7.395579218864440918e-01
6.376044154167175293e-01
1.716390997171401978e-01
4.588455259799957275e-01
-1.723912060260772705e-01
4.356080889701843262e-01
5.849498882889747620e-02
-2.079514116048812866e-01
2.519983425736427307e-02
-9.166609048843383789e-01
-8.259454742074012756e-03
-4.386027455329895020e-01
8.701601624488830566e-01
6.016867160797119141e-01
-2.376277558505535126e-02
-5.294775962829589844e-01
-4.116134643554687500e-01
-1.354236602783203125e-01
2.203148454427719116e-01
-2.999152056872844696e-03
5.767244696617126465e-01
4.392280280590057373e-01
-2.112518101930618286e-01
8.272064477205276489e-02
3.843559324741363525e-01
-3.144891932606697083e-02
2.019939571619033813e-01
-1.004891157150268555e+00
4.099915623664855957e-01
-2.056691050529479980e-01
3.089216351509094238e-01
4.074964821338653564e-01
2.419382184743881226e-01
7.809898257255554199e-01
-4.340447783470153809e-01
4.178807437419891357e-01
7.633732557296752930e-01
-1.096577718853950500e-01
4.302108585834503174e-01
-4.731043875217437744e-01
-2.367475815117359161e-02
6.925065517425537109e-01
-6.384839415550231934e-01
3.648146986961364746e-01
4.026745557785034180e-01
1.895796358585357666e-01
2.910223901271820068e-01
3.682925403118133545e-01
7.043284922838211060e-02
-3.583543747663497925e-02
-1.374056637287139893e-01
4.642762541770935059e-01
-6.340393424034118652e-01
-5.659153461456298828e-01
-2.165687382221221924e-01
-3.016126453876495361e-01
5.369476675987243652e-01
2.214526087045669556e-01
9.171227216720581055e-01
3.886628150939941406e-02
-2.107730805873870850e-01
-2.713028192520141602e-01
7.182492017745971680e-01
-3.501988351345062256e-01
8.971606492996215820e-01
-5.002428889274597168e-01
5.372688770294189453e-01
-1.417671442031860352e-01
-4.233040213584899902e-01
-4.644586443901062012e-01
3.821313679218292236e-01
-4.916889667510986328e-01
3.968712687492370605e-01
-8.762589097023010254e-01
4.156351089477539062e-01
4.525469541549682617e-01
2.976059019565582275e-01
2.387829124927520752e-02
-4.160515218973159790e-02
3.488348722457885742e-01
8.254195451736450195e-01
-2.274909466505050659e-01
1.786063052713871002e-02
6.055060029029846191e-02
-3.869558870792388916e-01
-5.466284155845642090e-01
-2.399459481239318848e-01
-9.772327542304992676e-01
-1.479100435972213745e-01
-5.194201469421386719e-01
-2.703193724155426025e-01
1.093486428260803223e+00
-1.400180757045745850e-01
5.330098867416381836e-01
1.216050907969474792e-01
-3.747922182083129883e-01
2.186850607395172119e-01
-6.864278912544250488e-01
-3.328437507152557373e-01
4.241834878921508789e-01
4.491508901119232178e-01
-6.236206740140914917e-02
1.200500056147575378e-01
-1.121513128280639648e+00
7.279976606369018555e-01
2.310492694377899170e-01
-6.620936393737792969e-01
5.201285481452941895e-01
2.026945501565933228e-01
6.050974130630493164e-01
1.540335416793823242e-01
-1.288478821516036987e-01
1.605166792869567871e-01
1.658301055431365967e-01
6.836647987365722656e-01
-7.149387598037719727e-01
3.734149737283587456e-03
-1.275105834007263184e+00
8.405251801013946533e-02
7.041198611259460449e-01
-2.384049892425537109e-01
3.665876984596252441e-01
4.402675628662109375e-01
-6.165110468864440918e-01
1.203841924667358398e+00
3.896357715129852295e-01
-9.857230819761753082e-03
-1.821053326129913330e-01
-4.603485167026519775e-01
-5.516952872276306152e-01
1.509502083063125610e-01
1.334255933761596680e-01
4.461956620216369629e-01
1.870248019695281982e-01
-8.142842650413513184e-01
5.359054803848266602e-01
1.138157725334167480e+00
-2.588673830032348633e-01
7.793781161308288574e-01
-1.017530038952827454e-01
5.913485214114189148e-02
-9.752704203128814697e-02
-4.238378722220659256e-03
-5.154150724411010742e-01
5.125135779380798340e-01
-5.903695225715637207e-01
2.647170983254909515e-02
-4.376212134957313538e-02
-8.993681520223617554e-02
-7.241215556859970093e-02
-2.598326504230499268e-01
5.738219022750854492e-01
-2.912511825561523438e-01
-8.385536670684814453e-01
2.913417108356952667e-02
5.595004558563232422e-02
4.178307354450225830e-01
4.473816156387329102e-01
-1.293200135231018066e+00
2.519938051700592041e-01
7.910947799682617188e-01
6.963597536087036133e-01
-1.939676143229007721e-02
-1.601970344781875610e-01
-4.400968253612518311e-01
-1.964133381843566895e-01
-3.341769576072692871e-01
-1.535371243953704834e-01
-1.587854027748107910e-01
-1.370578352361917496e-02
-4.690690636634826660e-01
-1.023760557174682617e+00
2.854988574981689453e-01
-6.288369297981262207e-01
-9.621103852987289429e-02
2.972708940505981445e-01
-5.623826384544372559e-01
-1.247115805745124817e-01
4.075456857681274414e-01
2.863399870693683624e-02
3.386969566345214844e-01
-3.790762722492218018e-01
1.024584174156188965e+00
-6.974859833717346191e-01
-3.415157198905944824e-01
-5.328180640935897827e-02
-4.751698970794677734e-01
-2.412487119436264038e-01
1.361197829246520996e-01
-5.130473375320434570e-01
1.256183743476867676e+00
6.312013864517211914e-01
3.826580941677093506e-01
2.307738959789276123e-01
-4.861454069614410400e-01
-3.707891702651977539e-01
1.666911244392395020e-01
-3.280369341373443604e-01
1.053341627120971680e+00
-5.963975787162780762e-01
-5.323376655578613281e-01
3.983586132526397705e-01
1.461069881916046143e-01
1.505950689315795898e-01
-1.013713181018829346e-01
2.287640720605850220e-01
-1.176894903182983398e+00
-4.656926989555358887e-01
-3.193061947822570801e-01
-2.771705389022827148e-01
-4.746929183602333069e-02
4.270274937152862549e-02
3.985036015510559082e-01
8.776082098484039307e-02
6.090294122695922852e-01
-1.096009556204080582e-02
2.719668149948120117e-01
9.926754236221313477e-01
-3.094704151153564453e-01
3.160934448242187500e-01
-3.269168734550476074e-01
-7.476474046707153320e-01
-2.391821742057800293e-01
6.170841678977012634e-02
2.534505724906921387e-01
5.527106523513793945e-01
1.650340557098388672e-01
6.477337330579757690e-02
2.235117852687835693e-01
-3.791168630123138428e-01
-4.849363267421722412e-01
-6.151232719421386719e-01
6.409418582916259766e-01
-2.516624927520751953e-01
3.293485045433044434e-01
2.386245578527450562e-01
6.957370638847351074e-01
-3.057568669319152832e-01
7.606526613235473633e-01
-6.944704055786132812e-01
7.079571485519409180e-01
-9.186685830354690552e-02
-7.706289887428283691e-01
4.321789741516113281e-02
3.128927052021026611e-01
-3.307543694972991943e-01
7.976689338684082031e-01
5.399088561534881592e-02
-4.976074025034904480e-02
4.268364608287811279e-01
3.452004790306091309e-01
2.621055841445922852e-01
3.287614881992340088e-01
-3.480922877788543701e-01
6.756502389907836914e-01
-9.291677176952362061e-02
1.082791835069656372e-01
-4.917247891426086426e-01
1.835694313049316406e-01
-1.207554563879966736e-01
9.848569631576538086e-01
-4.382435232400894165e-02
3.610466420650482178e-01
5.999775603413581848e-02
-3.490109369158744812e-02
-5.167465806007385254e-01
1.660064458847045898e-01
-4.367891550064086914e-01
1.695606857538223267e-02
4.868032038211822510e-02
1.662327945232391357e-01
1.857238709926605225e-01
6.400966048240661621e-01
-4.484346807003021240e-01
-4.583940804004669189e-01
-8.885670304298400879e-01
9.014528393745422363e-01
1.487744897603988647e-01
-4.385017752647399902e-01
-6.241542100906372070e-01
-1.300330832600593567e-02
6.988113522529602051e-01
3.216129243373870850e-01
1.362134981900453568e-02
1.625348925590515137e+00
9.978506565093994141e-01
-1.764126569032669067e-01
3.727243840694427490e-01
-3.550471365451812744e-02
2.033112645149230957e-01
1.485793888568878174e-01
2.416274249553680420e-01
-1.243134960532188416e-01
8.550356328487396240e-02
5.304841399192810059e-01
3.421185165643692017e-02
-1.021610498428344727e+00
-9.575936794281005859e-01
5.691243410110473633e-01
-4.318200349807739258e-01
2.778591811656951904e-01
2.233400046825408936e-01
-2.664034664630889893e-01
1.108872294425964355e+00
-3.123669028282165527e-01
1.205245405435562134e-01
1.769979447126388550e-01
-2.050694078207015991e-01
-7.823784649372100830e-02
-2.798624932765960693e-01
-3.919430673122406006e-01
-9.270623326301574707e-01
-2.578955590724945068e-01
-1.198090791702270508e+00
-9.192585200071334839e-02
2.327639237046241760e-02
-6.467469334602355957e-01
4.558002054691314697e-01
4.007800221443176270e-01
-7.896492481231689453e-01
1.210019960999488831e-01
2.378178238868713379e-01
-4.238919615745544434e-01
1.316655129194259644e-01
2.594962716102600098e-01
1.097231134772300720e-01
-2.329435795545578003e-01
1.143055781722068787e-02
-4.962656199932098389e-01
-1.892631351947784424e-01
2.629480361938476562e-01
5.613838136196136475e-02
9.620351195335388184e-01
-1.219306468963623047e+00
-1.205406114459037781e-01
-7.283207774162292480e-01
-4.515065550804138184e-01
1.934471875429153442e-01
1.701652407646179199e-01
-3.109363615512847900e-01
-3.201611638069152832e-01
-6.391104459762573242e-01
7.386603951454162598e-01
6.678988225758075714e-03
2.434686124324798584e-01
-4.269780814647674561e-01
-3.775849044322967529e-01
2.753675878047943115e-01
-9.405909478664398193e-02
4.682342410087585449e-01
-6.091011762619018555e-01
6.892430037260055542e-02
-1.991536766290664673e-01
-3.036368489265441895e-01
-5.852403491735458374e-02
2.194887399673461914e-01
-7.883020639419555664e-01
-2.530611157417297363e-01
8.022184967994689941e-01
-5.127027034759521484e-01
-1.230971455574035645e+00
9.319667220115661621e-01
5.635131597518920898e-01
9.192174077033996582e-01
2.062833607196807861e-01
5.197587609291076660e-01
8.420274853706359863e-01
-2.609456479549407959e-01
1.301139891147613525e-01
4.723571836948394775e-01
-3.693162798881530762e-01
4.891605675220489502e-01
3.372725546360015869e-01
1.200689911842346191e+00
1.855103224515914917e-01
-4.544250965118408203e-01
1.517424266785383224e-02
-7.459502667188644409e-02
-7.954549789428710938e-01
5.485346913337707520e-01
-6.214493513107299805e-01
4.407666921615600586e-01
-4.138015806674957275e-01
-2.780261337757110596e-01
3.075958974659442902e-02
-3.052340149879455566e-01
4.400295913219451904e-01
8.944625034928321838e-03
7.026303410530090332e-01
9.509631395339965820e-01
3.900893628597259521e-01
9.517176747322082520e-01
1.173259615898132324e-01
6.539074182510375977e-01
2.702628076076507568e-01
6.748425960540771484e-01
-7.743649482727050781e-01
6.910778880119323730e-01
8.441747725009918213e-02
-3.843890130519866943e-01
-9.278803467750549316e-01
-2.887158095836639404e-01
3.162460029125213623e-01
3.409852981567382812e-01
-1.363532058894634247e-02
1.076217219233512878e-01
4.967902004718780518e-01
7.792007327079772949e-01
5.673381090164184570e-01
6.175143718719482422e-01
-2.207813709974288940e-01
2.391164600849151611e-01
-8.600783348083496094e-01
-7.830238938331604004e-01
-3.544827997684478760e-01
-2.199355065822601318e-01
-4.745831787586212158e-01
-5.227779038250446320e-03
4.577909111976623535e-01
7.003636658191680908e-02
-4.198792874813079834e-01
2.629144489765167236e-01
9.529888033866882324e-01
1.903653442859649658e-01
6.359341740608215332e-01
-6.695935875177383423e-02
6.902464032173156738e-01
-1.841697841882705688e-01
5.243025720119476318e-03
1.768113225698471069e-01
-2.756887301802635193e-02
-1.465313136577606201e-01
2.731433510780334473e-01
3.259547948837280273e-01
-1.196130663156509399e-01
-1.790929138660430908e-01
8.582829236984252930e-01
-2.363070659339427948e-02
-3.681042790412902832e-01
-4.019270539283752441e-01
-2.490557879209518433e-01
4.003091454505920410e-01
6.132453083992004395e-01
2.031206488609313965e-01
1.109648570418357849e-01
-2.273553013801574707e-01
-4.737758636474609375e-01
-1.041462570428848267e-01
-6.401231884956359863e-01
-3.533513247966766357e-01
-2.231688648462295532e-01
-2.403488755226135254e-01
-1.159890890121459961e+00
-8.003964275121688843e-02
-1.072800010442733765e-01
2.108200043439865112e-01
-2.968575954437255859e-01
-3.250717222690582275e-01
-3.397040367126464844e-01
5.088442564010620117e-01
2.298653274774551392e-01
5.449578762054443359e-01
-4.765144884586334229e-01
4.484967589378356934e-01
6.085146069526672363e-01
-8.868420869112014771e-02
-1.472661793231964111e-01
-6.336263567209243774e-02
-6.827098727226257324e-01
5.107722710818052292e-03
-6.291215419769287109e-01
-3.926968276500701904e-01
8.195503354072570801e-01
3.122822344303131104e-01
-4.789258241653442383e-01
6.568660736083984375e-01
-7.839894890785217285e-01
-1.623350977897644043e-01
4.226293265819549561e-01
1.774514168500900269e-01
2.806289792060852051e-01
2.045376971364021301e-02
1.043888740241527557e-02
7.723520696163177490e-02
-1.021612286567687988e+00
-2.013706415891647339e-01
3.275133669376373291e-01
9.078579545021057129e-01
5.511612892150878906e-01
-6.806754320859909058e-02
-1.698791533708572388e-01
8.856373429298400879e-01
1.742532551288604736e-01
2.289870083332061768e-01
-2.360049337148666382e-01
7.491884231567382812e-01
1.991375535726547241e-01
1.281770706176757812e+00
-4.516958892345428467e-01
9.974110871553421021e-02
7.985968142747879028e-02
3.120761178433895111e-02
-4.389301836490631104e-01
5.288623645901679993e-02
6.998202204704284668e-02
-1.927320659160614014e-01
-8.263454586267471313e-02
-1.765088886022567749e-01
-4.173926636576652527e-02
2.406770288944244385e-01
6.158992052078247070e-01
-4.326042234897613525e-01
1.217863187193870544e-01
4.232639968395233154e-01
2.692353427410125732e-01
-1.733923107385635376e-01
-5.337113142013549805e-01
-3.187242746353149414e-01
-6.890879869461059570e-01
7.058511972427368164e-01
2.299576401710510254e-01
8.713255822658538818e-02
-2.356139570474624634e-01
-3.650355637073516846e-01
-1.509498804807662964e-01
-5.805891752243041992e-02
-1.941379755735397339e-01
-3.005746603012084961e-01
-4.925794899463653564e-01
-3.460337221622467041e-01
7.545995116233825684e-01
-3.069460988044738770e-01
-1.886773407459259033e-01
-7.939161658287048340e-01
-6.008644588291645050e-03
-2.910535037517547607e-01
-2.928903102874755859e-01
4.201843440532684326e-01
1.036494821310043335e-01
-7.760605216026306152e-01
-3.095250427722930908e-01
-9.172397106885910034e-02
1.177492216229438782e-01
1.321651190519332886e-01
2.947697341442108154e-01
6.851109266281127930e-01
3.502347171306610107e-01
4.420274794101715088e-01
-4.667689502239227295e-01
3.613902032375335693e-01
1.257815003395080566e+00
8.003311753273010254e-01
-3.991706073284149170e-01
-7.014151811599731445e-01
2.594796121120452881e-01
-3.730171620845794678e-01
2.824212610721588135e-01
-2.245522886514663696e-01
6.246282458305358887e-01
7.342167496681213379e-01
2.565717101097106934e-01
-9.090666174888610840e-01
-5.355760455131530762e-01
2.984808981418609619e-01
1.795647293329238892e-01
-1.540279835462570190e-01
1.120994806289672852e+00
1.751210093498229980e-01
-9.625731408596038818e-02
-3.072082102298736572e-01
1.623144149780273438e-01
1.626784205436706543e-01
5.803708434104919434e-01
-7.182382941246032715e-01
-5.675539374351501465e-01
-3.364194333553314209e-01
-3.322269022464752197e-01
-4.153097271919250488e-01
5.860626101493835449e-01
6.316671967506408691e-01
1.167500242590904236e-01
2.152374982833862305e-01
-9.154811501502990723e-01
-1.749346107244491577e-01
-5.729563832283020020e-01
-1.062985286116600037e-01
8.652331680059432983e-02
-3.434186056256294250e-02
9.952328801155090332e-01
3.803162872791290283e-01
4.374811351299285889e-01
-1.266798228025436401e-01
-7.750816941261291504e-01
9.390583038330078125e-01
-3.311994075775146484e-01
-2.504209578037261963e-01
-7.216178178787231445e-01
-1.886280179023742676e-01
5.513228178024291992e-01
8.537857532501220703e-01
-1.349027007818222046e-01
1.208834350109100342e-01
-7.095614075660705566e-01
2.680573761463165283e-01
4.876691475510597229e-02
8.706085085868835449e-01
4.259113073348999023e-01
-4.188060462474822998e-01
-1.084221839904785156e+00
2.190170586109161377e-01
-2.030480057001113892e-01
4.975085332989692688e-02
-7.515974640846252441e-01
1.473097443580627441e+00
2.193647250533103943e-02
-2.415773868560791016e-01
-3.852392733097076416e-01
3.140794932842254639e-01
-8.096403628587722778e-02
1.301784068346023560e-01
7.533784508705139160e-01
2.212209403514862061e-01
1.006357908248901367e+00
-9.605118036270141602e-01
-6.617711782455444336e-01
-2.550589442253112793e-01
3.890999555587768555e-01
-2.942030429840087891e-01
9.063163399696350098e-02
2.557523250579833984e-01
-3.432037532329559326e-01
-7.009850144386291504e-01
2.505024373531341553e-01
2.650603950023651123e-01
7.227377891540527344e-01
1.610914021730422974e-01
-2.847968339920043945e-01
2.285074293613433838e-01
-3.028554916381835938e-01
-2.333589941263198853e-01
-3.900485336780548096e-01
-1.244038436561822891e-02
-4.697539210319519043e-01
-1.333889663219451904e-01
9.356333017349243164e-01
-3.407080173492431641e-01
-6.049339771270751953e-01
-6.970972418785095215e-01
-2.887410223484039307e-01
5.611795000731945038e-03
-2.427926361560821533e-01
-1.010081291198730469e+00
6.235001087188720703e-01
3.996083736419677734e-01
-2.124254852533340454e-01
1.027871251106262207e+00
-2.640289664268493652e-01
1.364989131689071655e-01
-4.547779262065887451e-01
-2.163207679986953735e-01
-2.539544552564620972e-02
-3.128986656665802002e-01
-2.569027543067932129e-01
-6.205631494522094727e-01
-5.489351153373718262e-01
6.901443004608154297e-01
-2.442314475774765015e-01
4.388251602649688721e-01
1.223930001258850098e+00
-4.441018030047416687e-02
7.399309873580932617e-01
-9.722261428833007812e-01
1.004496693611145020e+00
6.023824214935302734e-01
4.308146536350250244e-01
6.029139757156372070e-01
5.615653395652770996e-01
-5.274032056331634521e-02
-1.557827144861221313e-01
-1.104972720146179199e+00
-3.508640229701995850e-01
2.681965753436088562e-02
2.625287175178527832e-01
-6.781349182128906250e-01
9.050737023353576660e-01
-4.528421461582183838e-01
-3.897595703601837158e-01
8.216652274131774902e-01
-3.228968977928161621e-01
3.211609721183776855e-01
7.718647718429565430e-01
-1.681625097990036011e-01
-4.624523520469665527e-01
8.301712274551391602e-01
-1.142601966857910156e-01
3.572477027773857117e-02
1.424752354621887207e+00
-5.588979721069335938e-01
-1.152384653687477112e-01
8.192144334316253662e-02
5.884595513343811035e-01
1.066648289561271667e-01
1.589144170284271240e-01
4.595759510993957520e-01
-1.930916309356689453e-01
1.676755957305431366e-02
3.665721789002418518e-02
-8.052868247032165527e-01
-8.323568105697631836e-02
3.846443295478820801e-01
2.412721514701843262e-01
-1.684005558490753174e-02
5.811221599578857422e-01
1.396480053663253784e-01
2.916574180126190186e-01
1.780937314033508301e-01
6.719955205917358398e-01
1.197837948799133301e+00
6.112523078918457031e-01
1.441763639450073242e-01
3.495146632194519043e-01
-5.138632655143737793e-01
-4.326199293136596680e-01
2.705363035202026367e-01
-4.336655139923095703e-01
3.539533019065856934e-01
-3.030573129653930664e-01
-9.333992600440979004e-01
-2.859071791172027588e-01
3.310969769954681396e-01
-1.250205188989639282e-01
2.033188790082931519e-01
1.424701213836669922e-01
8.368395566940307617e-01
6.733410954475402832e-01
1.154963225126266479e-01
5.276988074183464050e-02
4.299703538417816162e-01
-2.968906462192535400e-01
-2.663659751415252686e-01
9.746243357658386230e-01
-4.322597682476043701e-01
-1.150826215744018555e-01
-5.633485317230224609e-02
4.215616732835769653e-02
-1.215111985802650452e-01
-3.737008869647979736e-01
1.122825384140014648e+00
1.770304888486862183e-01
-5.680658817291259766e-01
8.037262558937072754e-01
-3.295308351516723633e-01
-5.914486050605773926e-01
4.246171116828918457e-01
3.035838603973388672e-01
-3.579891920089721680e-01
-9.051159024238586426e-01
1.089790016412734985e-01
1.513820737600326538e-01
5.749822854995727539e-01
-5.021752119064331055e-01
-2.264293842017650604e-02
-8.933992981910705566e-01
-1.844204813241958618e-01
-5.011091828346252441e-01
-2.134898304939270020e-01
6.480039358139038086e-01
-9.372467547655105591e-02
7.783946394920349121e-02
-1.801711469888687134e-01
5.011977627873420715e-02
1.259691357612609863e+00
-3.547555208206176758e-01
4.776931107044219971e-01
1.685214191675186157e-01
-4.038280844688415527e-01
-3.726281225681304932e-01
1.748299747705459595e-01
-5.336178541183471680e-01
-1.191079616546630859e-01
8.442040532827377319e-02
5.798152685165405273e-01
6.999954581260681152e-01
4.805728197097778320e-01
-5.690006017684936523e-01
4.979219734668731689e-01
-1.167225278913974762e-02
3.298372328281402588e-01
1.470729112625122070e-01
-1.102324947714805603e-01
-3.263971805572509766e-01
6.965169310569763184e-02
-3.521171212196350098e-02
-1.455430537462234497e-01
1.530571728944778442e-01
5.999347195029258728e-02
5.132517218589782715e-01
3.784751594066619873e-01
3.513673245906829834e-01
-4.076102003455162048e-02
-3.275288641452789307e-01
7.030012458562850952e-02
-3.233015835285186768e-01
-6.051865220069885254e-02
2.839541435241699219e-01
2.002067267894744873e-01
-4.403196573257446289e-01
3.638718724250793457e-01
-6.202778220176696777e-02
-5.190796405076980591e-02
7.576550245285034180e-01
6.324006319046020508e-01
1.980867236852645874e-01
-9.316084980964660645e-01
7.005183100700378418e-01
3.027373924851417542e-03
-1.309048850089311600e-02
1.162996590137481689e-01
4.119725227355957031e-01
4.955996572971343994e-01
-3.879249989986419678e-01
-2.733343839645385742e-01
2.473933696746826172e-01
1.943580210208892822e-01
1.534978896379470825e-01
6.790352463722229004e-01
-3.111699409782886505e-02
-7.502084374427795410e-01
1.438542902469635010e-01
3.909302055835723877e-01
1.668883115053176880e-01
3.079338371753692627e-01
6.859666109085083008e-02
-5.508933663368225098e-01
-8.091510087251663208e-02
1.825821995735168457e-01
-5.734013319015502930e-01
1.474199444055557251e-01
-6.647513508796691895e-01
-4.077561199665069580e-01
4.722627997398376465e-01
3.808245807886123657e-02
5.267097949981689453e-01
1.583845615386962891e-01
5.347841978073120117e-01
5.699920058250427246e-01
2.206529825925827026e-01
-4.459581375122070312e-01
2.235321849584579468e-01
4.574397802352905273e-01
2.111874371767044067e-01
2.720733284950256348e-01
3.169225156307220459e-01
-2.963455617427825928e-01
-6.227400302886962891e-01
-5.158477649092674255e-02
-6.111461669206619263e-02
1.838637590408325195e-01
-7.620886713266372681e-02
5.898542404174804688e-01
2.633088734000921249e-04
-4.903493821620941162e-02
-2.232629656791687012e-01
4.272903800010681152e-01
-1.231093183159828186e-01
1.194966077804565430e+00
7.133768200874328613e-01
-3.720090985298156738e-01
-6.778252124786376953e-01
-9.990318119525909424e-02
-6.601654291152954102e-01
6.447273492813110352e-01
8.988317847251892090e-02
3.101125955581665039e-01
1.319415867328643799e-01
2.393102198839187622e-01
-3.528238832950592041e-01
6.069950461387634277e-01
1.835250109434127808e-01
-7.428936958312988281e-01
-1.662910217419266701e-04
-6.626492142677307129e-01
8.917082846164703369e-02
6.758041381835937500e-01
8.167765140533447266e-01
-5.860870480537414551e-01
-7.897195816040039062e-01
4.841507077217102051e-01
-2.665526866912841797e-01
-6.142639517784118652e-01
-9.382228851318359375e-01
-2.354402095079421997e-01
1.801067143678665161e-01
1.240600049495697021e-01
7.735081315040588379e-01
4.522587060928344727e-01
-6.210589408874511719e-01
2.114292681217193604e-01
1.682158708572387695e-01
7.638838291168212891e-01
2.801741957664489746e-01
-1.042892575263977051e+00
-1.649811714887619019e-01
-6.440179944038391113e-01
-2.779017388820648193e-01
-1.532545685768127441e-01
-3.476518094539642334e-01
-2.504165172576904297e-01
-1.373157184571027756e-02
9.869816154241561890e-02
6.645131707191467285e-01
-6.170653104782104492e-01
-5.434535741806030273e-01
8.320281282067298889e-03
6.290853023529052734e-02
-9.846294522285461426e-01
-3.655784428119659424e-01
-8.129190206527709961e-01
-2.899689674377441406e-01
2.208547294139862061e-01
7.300719022750854492e-01
1.022212803363800049e-01
7.652348875999450684e-01
3.330742716789245605e-01
-3.308452963829040527e-01
-3.807359635829925537e-01
-3.205596804618835449e-01
-1.089152693748474121e-01
-3.890569508075714111e-01
-5.697551369667053223e-01
-3.602579236030578613e-01
2.265160903334617615e-03
2.821759134531021118e-02
-3.794060647487640381e-01
5.454793572425842285e-01
2.134009003639221191e-01
1.650413572788238525e-01
-2.796697616577148438e-01
2.086160182952880859e-01
-5.255942344665527344e-01
9.946599602699279785e-02
-1.156313568353652954e-01
2.275009006261825562e-01
-5.227425321936607361e-02
-1.300987720489501953e+00
-7.296592593193054199e-01
1.684134006500244141e-01
3.479015529155731201e-01
8.537798374891281128e-02
3.183328509330749512e-01
6.669474244117736816e-01
-5.969216823577880859e-01
2.072280943393707275e-01
3.551084101200103760e-01
5.674222111701965332e-01
2.230942100286483765e-01
2.124627530574798584e-01
2.526656389236450195e-01
3.194957077503204346e-01
-2.955521643161773682e-01
-3.726397752761840820e-01
-6.507994532585144043e-01
-5.069652795791625977e-01
6.716876477003097534e-02
-3.920215964317321777e-01
6.879062056541442871e-01
5.001889467239379883e-01
1.987902075052261353e-01
3.347029089927673340e-01
5.349615588784217834e-02
-6.739457845687866211e-01
8.463099598884582520e-01
2.779682911932468414e-02
1.096957772970199585e-01
-1.719415187835693359e-01
-8.866314888000488281e-01
-2.201345860958099365e-01
-1.496614962816238403e-01
-1.187224626541137695e+00
-1.780634224414825439e-01
6.148872375488281250e-01
2.424051612615585327e-01
-9.610553085803985596e-02
-2.570424079895019531e-01
1.345807194709777832e+00
4.189487695693969727e-01
1.033888339996337891e+00
-1.036211013793945312e+00
1.313775777816772461e-01
2.386178225278854370e-01
-8.157736659049987793e-01
7.007320523262023926e-01
-4.679590463638305664e-01
4.718312621116638184e-01
5.458904057741165161e-02
-8.179526329040527344e-01
5.530846118927001953e-01
-3.893931508064270020e-01
6.637595295906066895e-01
-4.715239107608795166e-01
6.439912915229797363e-01
1.129211485385894775e-01
-4.257770478725433350e-01
-2.946593463420867920e-01
-1.197746302932500839e-02
1.037841737270355225e-01
-4.787014722824096680e-01
3.071179687976837158e-01
-7.504839301109313965e-01
4.818405956029891968e-02
6.804895401000976562e-02
6.611363887786865234e-01
-3.353791832923889160e-01
5.386888980865478516e-01
-4.715089201927185059e-01
3.651245832443237305e-01
2.384827435016632080e-01
1.059057042002677917e-01
9.194435179233551025e-02
-2.397863715887069702e-01
-2.324431538581848145e-01
-2.330113649368286133e-01
-4.286245107650756836e-01
3.815115094184875488e-01
-6.032142043113708496e-01
-1.720939725637435913e-01
-1.209479928016662598e+00
-3.780517578125000000e-01
-7.033739089965820312e-01
-5.385930538177490234e-01
6.911327838897705078e-01
-4.165676832199096680e-01
1.496799439191818237e-01
3.941590487957000732e-01
1.002409934997558594e+00
2.365502715110778809e-01
3.414044082164764404e-01
-1.147766470909118652e+00
4.557095170021057129e-01
9.848723411560058594e-01
5.499711632728576660e-01
1.299876451492309570e+00
8.782690763473510742e-01
5.027478188276290894e-02
-4.734804034233093262e-01
-3.957979381084442139e-01
-2.314627170562744141e-01
8.379125967621803284e-03
-2.096559293568134308e-02
-1.246696040034294128e-01
6.588416099548339844e-01
1.969487220048904419e-01
-4.467002153396606445e-01
-5.453628301620483398e-01
-2.040023505687713623e-01
5.369756817817687988e-01
5.340964198112487793e-01
5.813226103782653809e-01
-4.393101111054420471e-02
1.217313930392265320e-01
1.074140518903732300e-01
1.240079253911972046e-01
4.627707600593566895e-01
5.731988549232482910e-01
-8.514685183763504028e-02
-5.224031955003738403e-02
-4.712952375411987305e-01
7.415031641721725464e-02
8.366456627845764160e-02
-6.359052062034606934e-01
6.830136775970458984e-01
6.436337232589721680e-01
6.231606602668762207e-01
5.442374944686889648e-01
2.591899335384368896e-01
-5.800616145133972168e-01
-1.188497662544250488e+00
-1.240433081984519958e-01
-4.186823070049285889e-01
3.452093303203582764e-01
-1.066988781094551086e-01
3.510566949844360352e-01
-3.018826842308044434e-01
-2.267823927104473114e-02
9.785415530204772949e-01
5.117255449295043945e-01
-1.268925219774246216e-01
-6.484714746475219727e-01
3.388847410678863525e-01
-5.045883655548095703e-01
4.334834516048431396e-01
3.839619457721710205e-01
-1.999573558568954468e-01
1.508578062057495117e-01
3.175844848155975342e-01
-2.650533318519592285e-01
2.446796000003814697e-01
1.423935890197753906e+00
2.084982991218566895e-01
5.241322517395019531e-01
-5.760098695755004883e-01
-4.979024231433868408e-01
5.680018067359924316e-01
6.021272018551826477e-02
-2.763398289680480957e-01
-2.059144824743270874e-01
-3.759458363056182861e-01
-2.947437763214111328e-01
5.712331533432006836e-01
5.066269263625144958e-02
-3.498933911323547363e-01
2.542836666107177734e-01
1.012295246124267578e+00
-1.605175584554672241e-01
-4.091785550117492676e-01
2.164343297481536865e-01
2.945626676082611084e-01
5.190868973731994629e-01
-2.591512799263000488e-01
9.149000793695449829e-02
2.116064876317977905e-01
-5.544118881225585938e-01
-1.899440437555313110e-01
8.307539820671081543e-01
-1.616525352001190186e-01
6.535690426826477051e-01
7.528781890869140625e-01
-1.475998014211654663e-01
9.502472877502441406e-01
7.026883363723754883e-01
6.726871728897094727e-01
-4.626143872737884521e-01
-5.156515240669250488e-01
2.194342017173767090e-01
3.119555115699768066e-01
4.256656169891357422e-01
-2.075435221195220947e-01
6.120074391365051270e-01
-7.089036107063293457e-01
2.261973731219768524e-02
-1.184412479400634766e+00
-6.283635497093200684e-01
6.106842309236526489e-03
-8.588229864835739136e-02
-3.843900263309478760e-01
-1.533984392881393433e-01
-6.020237207412719727e-01
1.616842299699783325e-01
5.689827799797058105e-01
-4.282243549823760986e-01
-3.806755244731903076e-01
5.524107217788696289e-01
-4.853371679782867432e-01
1.211888566613197327e-01
2.779478728771209717e-01
1.565849184989929199e-01
-4.142939671874046326e-02
-2.870954275131225586e-01
3.267495036125183105e-01
1.081037148833274841e-01
-4.137970805168151855e-01
-4.947468936443328857e-01
-3.870894312858581543e-01
-1.968276649713516235e-01
-2.477335184812545776e-02
-6.351798772811889648e-01
-3.647238612174987793e-01
-3.073576092720031738e-01
-3.867276012897491455e-01
-4.380961060523986816e-01
-6.282451003789901733e-02
-2.020487040281295776e-01
-1.843878813087940216e-02
-4.511071145534515381e-01
5.234194993972778320e-01
-1.342521905899047852e-01
-1.428905781358480453e-02
6.018415093421936035e-01
3.003047406673431396e-01
-4.343665242195129395e-01
6.937328726053237915e-02
-2.239838242530822754e-01
2.522607445716857910e-01
-1.353230178356170654e-01
9.383237920701503754e-03
4.202392324805259705e-02
2.664881944656372070e-01
-1.907836645841598511e-01
-4.243212640285491943e-01
-3.295777440071105957e-01
-2.358687222003936768e-01
5.918752551078796387e-01
-1.568338125944137573e-01
-6.073904633522033691e-01
5.560628771781921387e-01
-9.839238226413726807e-02
2.755424752831459045e-02
-1.813206262886524200e-02
4.749455451965332031e-01
-1.132574677467346191e+00
1.389151513576507568e-01
1.116588562726974487e-01
-4.287862479686737061e-01
-1.626146137714385986e-01
-3.322813212871551514e-01
-8.576122522354125977e-01
-3.139128684997558594e-01
3.539058938622474670e-02
1.610130369663238525e-01
-9.842360019683837891e-01
-1.945563256740570068e-01
-3.372859358787536621e-01
-4.419159591197967529e-01
-2.854933030903339386e-02
-5.664447546005249023e-01
4.852310717105865479e-01
1.507165729999542236e-01
9.046633243560791016e-01
2.059964090585708618e-02
5.326526165008544922e-01
6.552727818489074707e-01
1.390767842531204224e-01
4.602586105465888977e-02
6.730115413665771484e-01
-2.234205752611160278e-01
-2.025971114635467529e-01
4.019603729248046875e-01
-9.681847095489501953e-01
3.510756790637969971e-01
4.341335296630859375e-01
-1.234752058982849121e+00
7.492433786392211914e-01
4.510940313339233398e-01
-3.115954697132110596e-01
-7.973170280456542969e-01
5.478730201721191406e-01
-1.889530420303344727e-01
2.373521914705634117e-03
-4.486444890499114990e-01
-2.228733152151107788e-02
6.111747398972511292e-02
-4.791744351387023926e-01
2.323757857084274292e-01
-5.257385969161987305e-02
-3.466977179050445557e-01
8.276858925819396973e-01
1.014954522252082825e-01
9.038776755332946777e-01
-6.631168723106384277e-01
-1.248905435204505920e-01
-6.558552384376525879e-01
4.826656579971313477e-01
3.064137697219848633e-01
2.863704971969127655e-02
-1.904504746198654175e-01
7.559483647346496582e-01
-3.086006939411163330e-01
4.504636824131011963e-01
2.492097616195678711e-01
2.004525065422058105e-01
4.827269911766052246e-01
7.771801948547363281e-01
-9.477003216743469238e-01
-4.886716902256011963e-01
9.826555252075195312e-01
3.820167481899261475e-01
-5.354282855987548828e-01
-8.083649277687072754e-01
-6.473865509033203125e-01
6.374780088663101196e-02
-4.579082429409027100e-01
1.010402292013168335e-01
3.725993037223815918e-01
9.112679958343505859e-01
-1.837950646877288818e-01
5.755925774574279785e-01
8.998025953769683838e-02
-7.841224670410156250e-01
3.872386515140533447e-01
2.716381251811981201e-01
3.564592599868774414e-01
1.945910155773162842e-01
4.261972308158874512e-01
-1.749052852392196655e-01
-1.265347242355346680e+00
3.165957629680633545e-01
4.584613442420959473e-01
-9.553745388984680176e-01
2.952870428562164307e-01
3.805255293846130371e-01
3.373623788356781006e-01
-4.683128893375396729e-01
-7.334742695093154907e-02
-6.309772729873657227e-01
9.301397800445556641e-01
-1.007469147443771362e-01
-1.455923914909362793e-01
-2.851458787918090820e-01
-4.846899211406707764e-02
2.696138918399810791e-01
1.731148064136505127e-01
4.875648319721221924e-01
2.993605434894561768e-01
-2.788103222846984863e-01
2.318156510591506958e-01
-2.075350433588027954e-01
1.502715647220611572e-01
-6.723213195800781250e-01
-2.186519354581832886e-01
-2.069779932498931885e-01
4.377363026142120361e-01
3.920221626758575439e-01
2.207927554845809937e-01
-5.122315287590026855e-01
-5.847011804580688477e-01
5.105339884757995605e-01
-7.457966804504394531e-01
2.471974641084671021e-01
7.761841416358947754e-01
1.034159541130065918e+00
3.856586217880249023e-01
-2.841646373271942139e-01
6.210771799087524414e-01
1.121774017810821533e-01
-2.602078020572662354e-01
-1.190695405006408691e+00
-1.222718358039855957e-01
6.284264922142028809e-01
2.045735418796539307e-01
-2.547404170036315918e-01
2.340332567691802979e-01
2.645742595195770264e-01
2.027670592069625854e-01
-5.385274812579154968e-02
-1.499143242835998535e-01
-1.682874709367752075e-01
4.519016444683074951e-01
2.000732719898223877e-01
2.407487481832504272e-01
2.346983253955841064e-01
-3.780681788921356201e-01
-2.469170093536376953e-02
2.010203897953033447e-01
6.199260354042053223e-01
-2.382291108369827271e-01
-2.478492408990859985e-01
1.825853437185287476e-02
-2.877183556556701660e-01
-1.823143213987350464e-01
1.013984084129333496e+00
6.123622655868530273e-01
2.084579616785049438e-01
-1.147682517766952515e-01
-8.976238369941711426e-01
4.567114710807800293e-01
-7.229158282279968262e-01
-2.907179296016693115e-01
-2.168759107589721680e-01
-5.838491916656494141e-01
-5.108529925346374512e-01
-1.051876172423362732e-01
-1.098569154739379883e+00
1.822257880121469498e-03
-3.289275169372558594e-01
7.766274213790893555e-01
-3.587174415588378906e-01
4.209779202938079834e-01
-4.470074176788330078e-01
4.385542273521423340e-01
-5.530063509941101074e-01
-1.525823120027780533e-02
1.187754511833190918e+00
-7.253839820623397827e-02
4.170497059822082520e-01
-3.221943080425262451e-01
8.838661909103393555e-01
7.946076393127441406e-01
-7.491050362586975098e-01
-1.691747084259986877e-02
-2.922479212284088135e-01
2.541148662567138672e-01
5.923098325729370117e-01
4.847523272037506104e-01
3.984768986701965332e-01
-8.812615275382995605e-01
6.442009806632995605e-01
-8.559029102325439453e-01
1.669408529996871948e-01
8.572506308555603027e-01
-3.361767530441284180e-02
-8.392633199691772461e-01
5.715427994728088379e-01
-3.354899883270263672e-01
7.606001198291778564e-02
-8.647753000259399414e-01
-4.759601131081581116e-02
-2.521208822727203369e-01
-5.156069993972778320e-01
-2.446139901876449585e-01
3.757217824459075928e-01
7.167748808860778809e-01
9.922512769699096680e-01
3.238604962825775146e-01
-1.129259169101715088e-01
3.050657920539379120e-02
4.124601781368255615e-01
-1.164994761347770691e-01
-8.891890943050384521e-02
-3.723823428153991699e-01
-1.066869497299194336e-02
2.417724728584289551e-01
-6.208834648132324219e-01
7.717950344085693359e-01
1.451297104358673096e-01
1.567685753107070923e-01
-7.304150462150573730e-01
4.560222923755645752e-01
-2.017812877893447876e-01
2.088613510131835938e-01
4.866976439952850342e-01
3.101820498704910278e-02
-3.032417893409729004e-01
-1.226464956998825073e-01
2.002518773078918457e-01
8.339540362358093262e-01
5.561723709106445312e-01
4.228568635880947113e-03
2.992076873779296875e-01
-3.263288140296936035e-01
2.929347157478332520e-01
6.520685553550720215e-01
3.112465143203735352e-01
-4.224799275398254395e-01
-2.074633091688156128e-01
-2.067451477050781250e-01
-2.519385330379009247e-02
5.078384280204772949e-01
-1.598613411188125610e-01
-8.174012303352355957e-01
2.747776806354522705e-01
-7.426623255014419556e-02
3.082741200923919678e-01
4.167657792568206787e-01
8.542101085186004639e-02
-9.571076184511184692e-02
2.630283683538436890e-02
8.174047470092773438e-01
5.221348404884338379e-01
4.304606318473815918e-01
5.755245089530944824e-01
-6.057759001851081848e-02
-7.172916531562805176e-01
-6.908038258552551270e-01
-6.917788386344909668e-01
1.357363909482955933e-01
-2.712196409702301025e-01
2.473061829805374146e-01
-5.983138680458068848e-01
5.069622993469238281e-01
6.904804706573486328e-01
1.634650081396102905e-01
-6.572721898555755615e-02
1.398066401481628418e+00
7.305080294609069824e-01
1.286344528198242188e-01
5.482262000441551208e-02
1.981278657913208008e-01
-2.059154510498046875e-01
2.532224953174591064e-01
1.827871948480606079e-01
-3.775910437107086182e-01
-3.663948178291320801e-02
-6.198041141033172607e-02
5.885425955057144165e-02
3.464829027652740479e-01
4.999393820762634277e-01
6.213529780507087708e-02
-2.855851948261260986e-01
-8.297088742256164551e-01
-2.983403019607067108e-02
-1.451612561941146851e-01
5.962994694709777832e-01
2.502354383468627930e-01
1.092060208320617676e-01
2.216498106718063354e-01
-5.661991238594055176e-02
3.951607048511505127e-01
-2.024139910936355591e-01
-1.549041718244552612e-01
2.906297743320465088e-01
-5.346939563751220703e-01
6.169736385345458984e-01
-3.862865567207336426e-01
-9.548752754926681519e-02
8.645743727684020996e-01
-7.957243919372558594e-02
-2.510704696178436279e-01
8.672632575035095215e-01
2.114244848489761353e-01
3.417326807975769043e-01
-9.824010729789733887e-02
-7.004649639129638672e-01
-3.913353383541107178e-01
6.675121188163757324e-01
-4.309630095958709717e-01
-4.688720405101776123e-01
2.467425540089607239e-03
-1.461300402879714966e-01
-1.232182458043098450e-01
4.999257028102874756e-01
-4.517966508865356445e-02
-1.569806714542210102e-03
-7.455769926309585571e-02
-5.721119046211242676e-01
8.223900198936462402e-01
5.392498373985290527e-01
1.454692333936691284e-01
-6.181803345680236816e-01
3.687709271907806396e-01
6.008438467979431152e-01
-8.120429515838623047e-01
7.053361535072326660e-01
6.963951587677001953e-01
-1.228270754218101501e-01
-9.384286822751164436e-04
-7.511962950229644775e-02
-8.476422429084777832e-01
-6.305826306343078613e-01
4.760928824543952942e-02
-3.710300922393798828e-01
-8.322300314903259277e-01
-1.494634509086608887e+00
4.911331236362457275e-01
2.694154381752014160e-01
-1.888564974069595337e-01
-1.128491163253784180e+00
-2.956137061119079590e-01
-1.206315383315086365e-01
-2.213463038206100464e-01
-2.083466500043869019e-01
-3.177599236369132996e-02
5.143340826034545898e-01
-4.993515610694885254e-01
1.138192296028137207e+00
2.649052143096923828e-01
7.100236415863037109e-01
9.300009608268737793e-01
6.420962810516357422e-01
3.625682555139064789e-03
4.672864973545074463e-01
6.065199971199035645e-01
-2.857893407344818115e-01
8.919366449117660522e-02
3.698352277278900146e-01
-4.067842662334442139e-01
9.968909621238708496e-01
-3.193861842155456543e-01
-7.622928023338317871e-01
-2.036093473434448242e-01
3.567686676979064941e-02
8.539073169231414795e-02
-4.761728644371032715e-01
-3.199241459369659424e-01
-1.240183189511299133e-01
-1.674674153327941895e-01
-2.923180460929870605e-01
-1.036534547805786133e+00
1.457241773605346680e-01
-5.037284493446350098e-01
-6.115059852600097656e-01
-2.438255213201045990e-02
-4.346530735492706299e-01
-5.730105042457580566e-01
-2.218878269195556641e-01
4.662472903728485107e-01
-6.607720851898193359e-01
3.195708990097045898e-01
7.211425900459289551e-01
-3.877830803394317627e-01
-1.127762198448181152e-01
-6.872013211250305176e-01
5.937092900276184082e-01
-5.062773823738098145e-01
5.443309247493743896e-02
1.538178324699401855e-01
-5.820224881172180176e-01
-3.316074013710021973e-01
-2.723893336951732635e-02
-4.272401928901672363e-01
4.748969376087188721e-01
7.144016623497009277e-01
7.759738564491271973e-01
2.921240627765655518e-01
8.069866150617599487e-02
-1.757990121841430664e-01
6.665932536125183105e-01
-8.940182626247406006e-02
3.214381039142608643e-01
4.407627582550048828e-01
-7.798808813095092773e-01
-1.271396875381469727e-01
7.697185128927230835e-02
1.513966172933578491e-02
-1.563364863395690918e-01
-8.264275193214416504e-01
1.487621068954467773e-01
-2.227400839328765869e-01
-1.258248537778854370e-01
5.574942827224731445e-01
-5.989376902580261230e-01
9.370386600494384766e-02
2.758727073669433594e-01
-1.056476980447769165e-01
4.268031716346740723e-01
4.807083606719970703e-01
7.534411549568176270e-01
2.702064216136932373e-01
2.391595542430877686e-01
-2.508903741836547852e-01
3.774238228797912598e-01
1.103355765342712402e+00
1.552842706441879272e-01
-1.014367699623107910e+00
2.032101601362228394e-01
-7.474023848772048950e-02
5.284813046455383301e-01
-2.269593626260757446e-01
-4.532655477523803711e-01
6.518009305000305176e-01
-4.834023416042327881e-01
4.903252050280570984e-02
6.583264470100402832e-01
3.274738192558288574e-01
5.295450985431671143e-02
-2.650777697563171387e-01
-9.401174783706665039e-01
-9.909212589263916016e-01
4.759233593940734863e-01
-1.146862730383872986e-01
4.650596156716346741e-02
-1.783161424100399017e-02
5.621687769889831543e-01
4.864222407341003418e-01
-1.692163199186325073e-01
-5.323589444160461426e-01
-6.171101927757263184e-01
4.638240039348602295e-01
3.385389745235443115e-01
9.482171535491943359e-01
-1.078465104103088379e+00
1.461786329746246338e-01
-8.960072994232177734e-01
3.692857623100280762e-01
3.460119068622589111e-01
6.316284090280532837e-02
-1.237412318587303162e-01
4.088883697986602783e-01
4.675620794296264648e-01
1.295485943555831909e-01
6.366431117057800293e-01
5.253385305404663086e-01
-5.213083624839782715e-01
6.059647798538208008e-01
4.209816753864288330e-01
1.850636899471282959e-01
-4.633881151676177979e-02
-5.190244317054748535e-01
1.225452497601509094e-01
-6.626850925385951996e-03
4.784581065177917480e-01
-2.133434563875198364e-01
-1.018792688846588135e-01
4.651743173599243164e-01
-3.385627269744873047e-01
-1.015670180320739746e+00
1.681927442550659180e-01
-1.348924934864044189e-01
4.161008894443511963e-01
-6.524932980537414551e-01
-1.288674920797348022e-01
8.634600639343261719e-01
-2.175109535455703735e-01
-2.835273183882236481e-02
2.908161580562591553e-01
4.557716250419616699e-01
2.936019003391265869e-01
-6.786504387855529785e-02
-1.463969349861145020e+00
1.440568268299102783e-01
1.049269080162048340e+00
7.752303481101989746e-01
-3.867209553718566895e-01
-1.506364494562149048e-01
-3.324898332357406616e-02
1.025891453027725220e-01
-1.080705896019935608e-01
1.147788166999816895e-01
-2.431022375822067261e-01
-3.375408798456192017e-02
-7.388360798358917236e-02
-2.787857055664062500e-01
3.795652389526367188e-01
9.888008981943130493e-02
6.843252182006835938e-01
2.810269594192504883e-01
2.829655706882476807e-01
1.095258742570877075e-01
4.949833154678344727e-01
6.611083745956420898e-01
-1.056268334388732910e+00
2.559229135513305664e-01
4.053246378898620605e-01
-1.963890790939331055e-01
-2.052288949489593506e-01
-1.111628413200378418e+00
1.406873613595962524e-01
-4.766311347484588623e-01
-1.052415966987609863e-01
-1.750042885541915894e-01
1.013185858726501465e+00
-2.827011644840240479e-01
1.433196216821670532e-01
3.765905275940895081e-02
-1.954130828380584717e-01
7.424916028976440430e-01
-8.597296476364135742e-01
-4.430351555347442627e-01
6.482107192277908325e-02
1.259121745824813843e-01
1.900840252637863159e-01
-3.203836977481842041e-01
-9.007747471332550049e-02
-5.062252879142761230e-01
-1.192273851484060287e-02
2.045445889234542847e-01
4.248135387897491455e-01
-2.356985062360763550e-01
-5.208784937858581543e-01
-7.338232994079589844e-01
1.603525015525519848e-03
7.116575837135314941e-01
-4.254286587238311768e-01
1.460769772529602051e-01
5.737964063882827759e-02
-1.429984569549560547e-01
-4.404745697975158691e-01
-7.662875056266784668e-01
9.030231237411499023e-01
3.472601175308227539e-01
-3.320884108543395996e-01
-2.715172804892063141e-02
-3.958292007446289062e-01
1.064574122428894043e-01
1.142528653144836426e+00
3.359559476375579834e-01
-6.464097499847412109e-01
-1.971706300973892212e-01
4.020345807075500488e-01
-6.622062921524047852e-01
-1.889967173337936401e-01
5.541536211967468262e-01
-2.755953669548034668e-01
3.237622603774070740e-02
-3.259725570678710938e-01
5.683398619294166565e-02
9.345657825469970703e-01
2.104466557502746582e-01
1.966024339199066162e-01
-4.651335775852203369e-01
-4.103545248508453369e-01
2.811245024204254150e-01
2.080026865005493164e-01
-9.486811757087707520e-01
4.073453843593597412e-01
-1.512678712606430054e-01
-7.136644124984741211e-01
-7.204737067222595215e-01
-1.528369933366775513e-01
-4.376038163900375366e-02
-9.492522478103637695e-02
8.860170841217041016e-02
-5.391392707824707031e-01
8.414720743894577026e-02
1.021710634231567383e-01
-1.634863913059234619e-01
-5.539112538099288940e-02
-6.510460376739501953e-02
-2.825011126697063446e-02
8.397489786148071289e-02
-2.742200493812561035e-01
2.528316974639892578e-01
-4.956145212054252625e-02
9.155151434242725372e-03
-9.250785410404205322e-02
-1.689381897449493408e-02
-1.175053596496582031e+00
4.961108788847923279e-02
-3.572916984558105469e-01
-1.226264759898185730e-01
3.690440058708190918e-01
-1.593146324157714844e-01
-2.799734771251678467e-01
-1.608727127313613892e-02
2.811628580093383789e-01
-3.053871393203735352e-01
-1.287348717451095581e-01
-4.440369307994842529e-01
-1.100560948252677917e-01
-3.345928192138671875e-01
9.629719853401184082e-01
-2.403366863727569580e-01
2.981276810169219971e-01
2.851540446281433105e-01
2.610622346401214600e-01
5.095953494310379028e-02
5.831062793731689453e-02
7.088197469711303711e-01
7.355044484138488770e-01
4.309247136116027832e-01
1.847721450030803680e-02
2.658250927925109863e-01
-5.785815119743347168e-01
-1.455457955598831177e-01
-4.377979338169097900e-01
-3.193967640399932861e-01
-7.179497480392456055e-01
-1.207474321126937866e-01
-1.280223727226257324e-01
6.797161102294921875e-01
9.728308767080307007e-03
-3.726316988468170166e-01
7.236111909151077271e-02
2.765088081359863281e-01
4.868628084659576416e-01
-3.091089986264705658e-02
9.440095722675323486e-02
-3.440638482570648193e-01
5.038918256759643555e-01
5.993722379207611084e-02
-3.984221816062927246e-02
3.225208222866058350e-01
-7.280558347702026367e-01
5.254654884338378906e-01
4.176954030990600586e-01
5.470983386039733887e-01
3.858464658260345459e-01
2.707042694091796875e-01
2.248163819313049316e-01
1.458130627870559692e-01
4.836402833461761475e-02
-8.040809035301208496e-01
-4.699585139751434326e-01
8.728087544441223145e-01
1.399443447589874268e-01
1.482122391462326050e-01
2.800421416759490967e-01
2.277766615152359009e-01
7.430012822151184082e-01
8.979669958353042603e-02
2.359406948089599609e-01
-2.123044282197952271e-01
-3.885865807533264160e-01
1.064061671495437622e-01
1.008005365729331970e-01
-6.089592576026916504e-01
1.086502790451049805e+00
6.612719297409057617e-01
-4.156157970428466797e-01
-3.552364408969879150e-01
1.086518764495849609e+00
-2.661480009555816650e-01
6.436423063278198242e-01
1.973520070314407349e-01
4.275205358862876892e-02
4.768443107604980469e-01
-3.007189035415649414e-01
1.171744942665100098e+00
-6.527984142303466797e-01
5.421115756034851074e-01
3.760342597961425781e-01
-8.372707366943359375e-01
-3.146733343601226807e-01
-3.061330616474151611e-01
5.002812296152114868e-02
4.736788570880889893e-01
6.632742285728454590e-01
-7.397955656051635742e-01
6.044364571571350098e-01
-1.096982479095458984e+00
2.404880970716476440e-01
1.203936189413070679e-01
4.942638874053955078e-01
-3.961407542228698730e-01
1.129223555326461792e-01
-2.654022276401519775e-01
-7.529923915863037109e-01
-2.670316100120544434e-01
-7.225326895713806152e-01
-3.806878626346588135e-01
-4.710986614227294922e-01
-6.780101656913757324e-01
8.620315045118331909e-02
-5.695286020636558533e-02
3.384308144450187683e-02
-6.856589913368225098e-01
-5.646918416023254395e-01
-3.198870122432708740e-01
4.055122733116149902e-01
-6.185942888259887695e-01
-4.273043274879455566e-01
3.975647091865539551e-01
-7.958263158798217773e-01
-7.171109914779663086e-01
6.079905033111572266e-01
7.448060512542724609e-01
7.962826490402221680e-01
-2.361979782581329346e-01
-2.115798890590667725e-01
-7.690497487783432007e-02
-1.041501998901367188e+00
-3.854617476463317871e-01
-3.507495820522308350e-01
1.270549774169921875e+00
7.626847624778747559e-01
5.726122260093688965e-01
-3.167803883552551270e-01
-3.225361928343772888e-02
1.252108067274093628e-01
2.784089148044586182e-01
1.145173311233520508e-01
-8.745281957089900970e-03
1.732824295759201050e-01
-2.529503703117370605e-01
-3.229853212833404541e-01
6.539448499679565430e-01
-2.252139598131179810e-01
-4.196055531501770020e-01
2.174738347530364990e-01
3.287488818168640137e-01
8.751414716243743896e-02
-4.595837593078613281e-01
9.524725675582885742e-01
-2.515091300010681152e-01
4.222828745841979980e-01
4.076427519321441650e-01
-1.332418769598007202e-01
-5.931216105818748474e-02
-4.925984740257263184e-01
-7.242038846015930176e-01
-4.513201415538787842e-01
1.612218618392944336e-01
-4.184618592262268066e-01
3.897898197174072266e-01
7.364823818206787109e-01
-1.244175340980291367e-02
-2.950951643288135529e-02
-1.033953577280044556e-02
-9.495079517364501953e-02
-1.601212620735168457e-01
3.947376012802124023e-01
2.355969399213790894e-01
-1.009966507554054260e-01
-1.295445114374160767e-01
-2.528355419635772705e-01
-2.531383633613586426e-01
-4.852670058608055115e-02
-1.516723781824111938e-01
5.326095819473266602e-01
-7.566060423851013184e-01
-4.012845158576965332e-01
2.228238433599472046e-02
2.781364619731903076e-01
1.749404519796371460e-01
2.809560298919677734e-01
6.225061416625976562e-01
1.528916805982589722e-01
2.140163481235504150e-01
-1.365556865930557251e-01
3.847248256206512451e-01
-6.540239453315734863e-01
6.780369281768798828e-01
1.217174410820007324e+00
-3.209028542041778564e-01
-4.271689336746931076e-03
8.894973397254943848e-01
6.796830296516418457e-01
1.927870810031890869e-01
-4.279515445232391357e-01
1.047659888863563538e-01
-7.364588379859924316e-01
-2.922627925872802734e-01
-5.534023046493530273e-01
4.546127915382385254e-01
-3.252393752336502075e-02
6.324622631072998047e-01
1.278715729713439941e-01
-8.490840345621109009e-02
-1.650201827287673950e-01
-6.110157370567321777e-01
1.883327662944793701e-01
6.280219554901123047e-02
-3.548319339752197266e-01
-7.217863798141479492e-01
-7.230954170227050781e-01
1.753555536270141602e-01
-2.436883598566055298e-01
-2.592502534389495850e-01
-8.433482050895690918e-01
-2.830198705196380615e-01
3.483844697475433350e-01
2.881987951695919037e-02
3.595790863037109375e-01
-4.205767214298248291e-01
-1.382568925619125366e-01
3.967749774456024170e-01
2.092602998018264771e-01
-6.564291715621948242e-01
3.690293431282043457e-02
1.073903590440750122e-02
3.092368841171264648e-01
4.876821041107177734e-01
-6.057413816452026367e-01
-7.783638238906860352e-01
-7.247459888458251953e-02
2.381368726491928101e-01
2.047459632158279419e-01
8.368994593620300293e-01
-4.655407369136810303e-01
-3.309919238090515137e-01
5.972334742546081543e-01
-7.671515643596649170e-02
6.863006353378295898e-01
-3.958208858966827393e-01
-1.317072100937366486e-02
3.234017789363861084e-01
-2.856120169162750244e-01
2.318528443574905396e-01
1.768557727336883545e-01
8.829317688941955566e-01
1.689206659793853760e-01
8.963184356689453125e-01
1.198895812034606934e+00
-1.492337703704833984e+00
-1.687550544738769531e-01
9.398126006126403809e-01
-7.775977253913879395e-02
-5.663754343986511230e-01
5.641589686274528503e-02
-2.678415179252624512e-01
-1.186574529856443405e-02
9.335565567016601562e-01
-3.231019526720046997e-02
5.700793266296386719e-01
3.812834918498992920e-01
4.340989887714385986e-01
7.523751854896545410e-01
3.194060325622558594e-01
-9.221211820840835571e-02
3.642595410346984863e-01
-6.081513762474060059e-01
5.650844424962997437e-03
1.044115781784057617e+00
-3.557196855545043945e-01
-4.985138773918151855e-01
6.566076278686523438e-01
-1.685450375080108643e-01
4.149533808231353760e-01
2.997948825359344482e-01
2.087691277265548706e-01
-4.255205094814300537e-01
-1.114244222640991211e+00
-8.183391690254211426e-01
5.564846396446228027e-01
4.180143475532531738e-01
-1.358110606670379639e-01
8.806337118148803711e-01
-3.144252300262451172e-01
5.137916207313537598e-01
-2.407022938132286072e-02
-9.818319082260131836e-01
-1.110796928405761719e-01
4.116865098476409912e-01
3.593758121132850647e-02
-1.649294942617416382e-01
-2.853478789329528809e-01
5.567589998245239258e-01
8.572739362716674805e-01
6.436563134193420410e-01
9.896898269653320312e-01
-3.820215165615081787e-01
3.605781495571136475e-01
5.346708297729492188e-01
6.578316688537597656e-01
-2.280928194522857666e-01
-6.354609131813049316e-01
-1.702787727117538452e-01
5.062283948063850403e-02
-6.581324934959411621e-01
-7.190310955047607422e-01
5.085580348968505859e-01
-7.851386815309524536e-02
1.325223445892333984e-01
9.007661938667297363e-01
8.060036301612854004e-01
-3.682980239391326904e-01
3.417444825172424316e-01
8.616887331008911133e-01
3.407227396965026855e-01
5.181767940521240234e-01
-2.901882231235504150e-01
2.303238511085510254e-01
6.537406891584396362e-02
-4.017290174961090088e-01
-4.535359740257263184e-01
1.312194108963012695e+00
-2.120913416147232056e-01
-3.454764187335968018e-01
-3.907575905323028564e-01
-1.356307864189147949e-01
8.293040841817855835e-02
8.084976673126220703e-01
-9.043437242507934570e-02
-1.089163661003112793e+00
-9.754226775839924812e-04
5.734031796455383301e-01
8.258488178253173828e-01
-7.568896561861038208e-02
-1.062281653285026550e-01
-3.745715618133544922e-01
8.436110615730285645e-02
-1.081838488578796387e+00
8.390606045722961426e-01
-3.353289887309074402e-02
6.348457336425781250e-01
3.643470406532287598e-01
-5.484952330589294434e-01
-4.006604850292205811e-01
-8.568606525659561157e-02
3.643984794616699219e-01
2.143039852380752563e-01
-4.427589476108551025e-03
3.513496220111846924e-01
-3.953320384025573730e-01
9.436200261116027832e-01
-3.750460445880889893e-01
-5.288659036159515381e-02
-3.328568488359451294e-02
-5.060968399047851562e-01
-5.045257210731506348e-01
3.452404141426086426e-01
-1.678150594234466553e-01
-4.101942479610443115e-01
-3.019276857376098633e-01
1.630708873271942139e-01
3.881233930587768555e-01
-4.475853219628334045e-02
6.453589200973510742e-01
-1.049012020230293274e-01
1.572426036000251770e-02
6.254773139953613281e-01
5.320022106170654297e-01
-6.587025523185729980e-01
-6.928228735923767090e-01
-4.632032215595245361e-01
1.187617555260658264e-01
1.150837913155555725e-01
4.125320613384246826e-01
-5.829389095306396484e-01
9.662741422653198242e-02
2.628957033157348633e-01
4.077420830726623535e-01
1.405177116394042969e-01
-1.403584837913513184e+00
4.205764234066009521e-01
-4.243277311325073242e-01
2.575004100799560547e-01
8.962731808423995972e-02
1.016276955604553223e+00
4.853978455066680908e-01
2.931862510740756989e-02
1.384330093860626221e-01
2.044505625963211060e-02
4.333114027976989746e-01
-1.465645581483840942e-01
6.452051401138305664e-01
1.062986627221107483e-01
-1.024012789130210876e-01
-5.818223580718040466e-02
-2.697561681270599365e-01
2.690415680408477783e-01
6.509303450584411621e-01
-8.503877371549606323e-02
6.719849705696105957e-01
-3.335015773773193359e-01
6.537364721298217773e-01
-1.756688058376312256e-01
-1.002209782600402832e+00
-2.078167498111724854e-01
3.054812848567962646e-01
-8.811274170875549316e-01
1.349857170134782791e-02
-1.063902974128723145e+00
-5.867077112197875977e-01
-9.573310017585754395e-01
-1.141238212585449219e-01
-2.163364738225936890e-01
2.386326193809509277e-01
-8.789648860692977905e-02
-5.191226005554199219e-01
-8.143351674079895020e-01
-8.854293078184127808e-02
-8.806667923927307129e-01
-3.715326543897390366e-03
-5.800232291221618652e-01
-1.464670449495315552e-01
2.906342446804046631e-01
-7.606201767921447754e-01
-1.442384958267211914e+00
-3.167368173599243164e-01
-2.050959318876266479e-01
6.049589514732360840e-01
-9.143105745315551758e-01
-9.389317035675048828e-01
3.835650086402893066e-01
-2.822975218296051025e-01
-1.649207919836044312e-01
-2.041115313768386841e-01
5.679707527160644531e-01
3.414718210697174072e-01
9.994727373123168945e-02
9.490625858306884766e-01
1.847646981477737427e-01
-1.841031014919281006e-01
-3.724035248160362244e-02
1.829681694507598877e-01
-1.082286119461059570e+00
-1.233376264572143555e+00
5.314670801162719727e-01
-7.827390432357788086e-01
2.803258225321769714e-02
-2.592230141162872314e-01
-7.526277899742126465e-01
-5.195021256804466248e-02
-9.223430603742599487e-02
3.914432227611541748e-01
1.973152309656143188e-01
-6.250941008329391479e-02
1.384291648864746094e+00
-5.153559520840644836e-02
-4.147485494613647461e-01
-3.645517230033874512e-01
-4.909284114837646484e-01
1.690614819526672363e-01
4.241532683372497559e-01
1.400830447673797607e-01
-2.350193709135055542e-01
6.733376532793045044e-02
-2.776445746421813965e-01
4.903313815593719482e-01
-2.235000431537628174e-01
-3.281124681234359741e-02
1.564103066921234131e-01
-3.390883505344390869e-01
1.878679752349853516e+00
-2.343463003635406494e-01
-2.207687497138977051e-02
2.848203778266906738e-01
7.957614064216613770e-01
-2.885584533214569092e-01
-1.859188079833984375e-01
-2.099581807851791382e-01
-1.408090144395828247e-01
7.964347004890441895e-01
9.679575562477111816e-01
-5.099442601203918457e-02
2.335712499916553497e-02
-9.854536652565002441e-01
5.438343882560729980e-01
-4.088741540908813477e-01
-3.254550397396087646e-01
-1.826828569173812866e-01
2.974837124347686768e-01
-8.341898024082183838e-02
-5.268194712698459625e-03
3.342454731464385986e-01
7.554439455270767212e-02
8.100026845932006836e-01
-4.051961377263069153e-02
5.245323777198791504e-01
4.279468655586242676e-01
2.443704307079315186e-01
3.853288888931274414e-01
4.261976480484008789e-01
-7.005006819963455200e-02
4.693924188613891602e-01
-5.773356556892395020e-01
3.132330775260925293e-01
-7.607870101928710938e-01
-1.607958078384399414e-01
5.242478251457214355e-01
6.231317762285470963e-03
-6.427135318517684937e-03
2.192574590444564819e-01
-5.912335515022277832e-01
4.354182779788970947e-01
7.636380847543478012e-03
-2.539454028010368347e-02
-5.849987268447875977e-01
3.016946613788604736e-01
3.564541041851043701e-01
5.656723976135253906e-01
2.180521637201309204e-01
4.823235869407653809e-01
2.606661617755889893e-01
-2.226663380861282349e-01
1.209740996360778809e+00
7.883425951004028320e-01
2.846081852912902832e-01
2.501191496849060059e-01
-3.746895492076873779e-02
-1.042421698570251465e+00
7.071492671966552734e-01
-9.073426127433776855e-01
-1.100483179092407227e+00
-4.011063873767852783e-01
3.775107562541961670e-01
3.766620457172393799e-01
4.143575951457023621e-02
2.116310596466064453e-01
-3.425551652908325195e-01
1.826368868350982666e-01
3.603353500366210938e-01
-3.560766875743865967e-01
-6.997883915901184082e-01
5.072349905967712402e-01
6.818748712539672852e-01
-3.098316490650177002e-01
2.550269961357116699e-01
-6.716607809066772461e-01
-3.296188712120056152e-01
2.900480329990386963e-01
-2.964681200683116913e-02
-4.724594950675964355e-01
-4.553756117820739746e-01
-5.986565947532653809e-01
-9.099071621894836426e-01
-8.095885515213012695e-01
5.424278974533081055e-01
-1.114767715334892273e-01
-3.597080409526824951e-01
3.233938515186309814e-01
2.653889656066894531e-01
-2.630801312625408173e-02
4.422645643353462219e-02
4.524962604045867920e-01
2.080956250429153442e-01
-5.454929471015930176e-01
1.507610976696014404e-01
2.983765006065368652e-01
1.172650232911109924e-01
1.411051005125045776e-01
-2.707580327987670898e-01
3.343330025672912598e-01
-2.835063636302947998e-01
3.009972870349884033e-01
3.386102616786956787e-02
2.431720197200775146e-01
7.711886763572692871e-01
-1.054173231124877930e+00
-1.992947459220886230e-01
5.480394363403320312e-01
-2.377459108829498291e-01
-7.920130491256713867e-01
-9.036734700202941895e-01
4.007273018360137939e-01
7.129343748092651367e-01
-6.009767055511474609e-01
-6.271732449531555176e-01
-5.709353089332580566e-01
4.241972863674163818e-01
1.877642124891281128e-01
1.300481557846069336e+00
8.482089638710021973e-02
7.291074395179748535e-01
3.881916105747222900e-01
1.309294223785400391e+00
2.596930861473083496e-01
-2.381096929311752319e-01
-3.498557806015014648e-01
-1.470564454793930054e-01
-2.017967253923416138e-01
6.748834252357482910e-02
5.972994565963745117e-01
5.389584898948669434e-01
7.593223452568054199e-02
-1.412590444087982178e-01
8.877876400947570801e-02
-6.909570693969726562e-01
2.086470872163772583e-01
7.332438230514526367e-01
-4.700444340705871582e-01
8.341530561447143555e-01
6.746950745582580566e-01
-1.193022727966308594e-01
1.969003528356552124e-01
-8.343510031700134277e-01
-4.445372819900512695e-01
-1.783733665943145752e-01
-5.057442784309387207e-01
2.344242483377456665e-01
4.376574233174324036e-02
-2.152183651924133301e-01
4.646084904670715332e-01
3.396459221839904785e-01
5.678359270095825195e-01
8.749067783355712891e-01
3.792859017848968506e-01
-6.374970078468322754e-01
1.925857812166213989e-01
-1.869176924228668213e-01
-2.664096653461456299e-01
-4.888517856597900391e-01
-5.021771788597106934e-01
8.441020846366882324e-01
-4.020208716392517090e-01
8.811154365539550781e-01
3.785500302910804749e-02
-3.298816382884979248e-01
1.753039658069610596e-01
-1.587285995483398438e-01
-1.409417856484651566e-02
6.026549339294433594e-01
-3.886049985885620117e-01
-1.846174150705337524e-01
-5.776314064860343933e-02
-1.691140532493591309e-01
-1.358257085084915161e-01
-3.854751959443092346e-02
1.919593662023544312e-01
-1.795852780342102051e-01
-1.299716383218765259e-01
-5.350202322006225586e-01
1.078787818551063538e-01
3.088787198066711426e-01
-1.026526908390223980e-03
5.912178754806518555e-01
-7.137112021446228027e-01
-2.598586082458496094e-01
6.597233414649963379e-01
2.369926720857620239e-01
-2.651378512382507324e-01
-2.122474461793899536e-01
2.230807840824127197e-01
-4.489887058734893799e-01
-4.404506087303161621e-01
3.204670548439025879e-01
-2.661662399768829346e-01
2.283355966210365295e-02
3.079417645931243896e-01
-4.606147110462188721e-01
2.084291130304336548e-01
2.102186977863311768e-01
-2.300683706998825073e-01
-7.417588233947753906e-01
-7.143658995628356934e-01
-2.529051303863525391e-01
2.433472871780395508e-02
-7.624731063842773438e-01
-6.135409474372863770e-01
7.115575671195983887e-02
-3.175058215856552124e-02
7.129800319671630859e-02
3.189805150032043457e-01
-7.331201434135437012e-01
-6.179581880569458008e-01
-6.572352647781372070e-01
1.915750503540039062e-01
6.448812037706375122e-02
6.362676620483398438e-01
-1.406031567603349686e-02
-3.640239834785461426e-01
3.685171902179718018e-02
-7.858479768037796021e-02
1.724826097488403320e-01
-4.742535054683685303e-01
-6.687281131744384766e-01
-3.450353145599365234e-01
-1.097023010253906250e+00
-4.004924297332763672e-01
7.433519959449768066e-01
-4.558389484882354736e-01
1.120851263403892517e-01
6.282958388328552246e-01
-2.416489720344543457e-01
4.085789918899536133e-01
-1.078311324119567871e+00
-3.478336036205291748e-01
-4.409373104572296143e-01
6.682231426239013672e-01
-1.170362979173660278e-01
9.929991960525512695e-01
2.004652656614780426e-02
-9.469720125198364258e-01
4.245302677154541016e-01
-3.546803295612335205e-01
-8.508677780628204346e-02
5.389590859413146973e-01
-7.309172153472900391e-01
-9.164386987686157227e-01
-4.927919209003448486e-01
-6.032198071479797363e-01
-6.853473782539367676e-01
4.311999082565307617e-01
6.661854386329650879e-01
1.332070827484130859e+00
1.596238315105438232e-01
-5.518582090735435486e-02
-6.340900659561157227e-01
3.260661363601684570e-01
1.030853867530822754e+00
5.605785250663757324e-01
-3.950591385364532471e-01
3.961717188358306885e-01
-1.125763654708862305e-01
4.627825319766998291e-02
-2.556786239147186279e-01
-8.604788184165954590e-01
-3.895722329616546631e-01
3.639132976531982422e-01
3.300779163837432861e-01
7.001878023147583008e-01
1.298102289438247681e-01
-8.834700286388397217e-02
-3.234559297561645508e-02
7.155209779739379883e-01
-3.346687853336334229e-01
-5.826079845428466797e-01
4.815041720867156982e-01
1.811617463827133179e-01
6.720377802848815918e-01
6.847116947174072266e-01
2.967921793460845947e-01
6.048812270164489746e-01
-1.596099734306335449e-01
-5.956133008003234863e-01
2.789018452167510986e-01
-1.714755594730377197e-01
3.331495821475982666e-01
4.667375981807708740e-01
2.065419852733612061e-01
4.283127188682556152e-01
4.517264068126678467e-01
4.146452546119689941e-01
1.304617881774902344e+00
1.495347023010253906e-01
-8.933628797531127930e-01
-9.722518175840377808e-02
-1.215855628252029419e-01
-3.512500226497650146e-01
6.111088395118713379e-02
-5.341964960098266602e-01
9.918055683374404907e-02
2.226430922746658325e-01
5.701179504394531250e-01
1.293258517980575562e-01
-3.570973277091979980e-01
-1.189895123243331909e-01
3.895585238933563232e-02
4.525434970855712891e-01
-1.038037315011024475e-01
5.165776610374450684e-01
5.784964933991432190e-02
7.703725099563598633e-01
1.992119550704956055e-01
-1.549336463212966919e-01
-1.783591210842132568e-01
8.175800442695617676e-01
1.113010793924331665e-01
7.372800111770629883e-01
6.319022178649902344e-02
5.116335749626159668e-01
-2.756093740463256836e-01
-1.970667093992233276e-01
-1.550057381391525269e-01
3.550500273704528809e-01
-6.564731001853942871e-01
-4.623127579689025879e-01
2.781909406185150146e-01
2.136912047863006592e-01
-7.684687376022338867e-01
7.310147583484649658e-02
-8.509198427200317383e-01
3.722914680838584900e-02
2.687097787857055664e-01
8.839996904134750366e-02
-1.947443634271621704e-01
-2.594690024852752686e-01
1.581886410713195801e+00
2.452493309974670410e-01
-7.194054126739501953e-01
-8.589993119239807129e-01
8.170603215694427490e-02
1.268332123756408691e+00


==> data/choice/qrrl_actions.csv <==
-6.542322039604187012e-01
5.381523966789245605e-01
-5.227241516113281250e-01
-4.872682094573974609e-01
3.634521961212158203e-01
-5.194490551948547363e-01
4.926425814628601074e-01
6.601092815399169922e-01
-1.593991816043853760e-01
-7.373265624046325684e-01
4.256767630577087402e-01
3.937352299690246582e-01
-5.238333344459533691e-01
6.367691159248352051e-01
-1.759398579597473145e-01
-5.313398241996765137e-01
7.699921727180480957e-01
-6.642199754714965820e-01
-6.537179350852966309e-01
7.499974370002746582e-01
6.579765081405639648e-01
5.367013812065124512e-01
6.115042567253112793e-01
7.448582053184509277e-01
-5.975331664085388184e-01
5.542464256286621094e-01
-3.391541540622711182e-01
7.540175914764404297e-01
4.341181218624114990e-01
-5.449306964874267578e-01
4.854817390441894531e-01
5.470255613327026367e-01
-7.564607858657836914e-01
-6.736692786216735840e-01
-4.823877811431884766e-01
-6.916578412055969238e-01
1.732307672500610352e-01
-7.262977361679077148e-01
4.782154560089111328e-01
2.684198021888732910e-01
5.084241032600402832e-01
-6.917856335639953613e-01
-3.375912606716156006e-01
9.441779553890228271e-02
-4.718860685825347900e-01
-2.057705074548721313e-01
7.861551046371459961e-01
6.204395890235900879e-01
3.085099458694458008e-01
4.622371494770050049e-01
-7.327422499656677246e-01
6.253319382667541504e-01
5.836368799209594727e-01
-3.549044206738471985e-02
5.984371304512023926e-01
-7.458631396293640137e-01
-7.020723819732666016e-01
5.210002139210700989e-02
-4.446462541818618774e-02
6.621184945106506348e-02
3.428328037261962891e-01
-5.536291003227233887e-01
-5.768155455589294434e-01
-4.507096409797668457e-01
-6.741710305213928223e-01
-3.517933785915374756e-01
-2.332325875759124756e-01
-2.992773056030273438e-01
7.690969109535217285e-01
6.409147381782531738e-01
-7.520092129707336426e-01
-2.177911251783370972e-01
-2.878513932228088379e-01
-3.004788160324096680e-01
4.919632803648710251e-03
5.599271655082702637e-01
4.415321946144104004e-01
4.875736534595489502e-01
-1.447233855724334717e-01
-5.153411030769348145e-01
5.434895157814025879e-01
-3.285133838653564453e-01
-7.053385972976684570e-01
-7.277105450630187988e-01
-7.355032563209533691e-01
-3.485262989997863770e-01
-5.389391779899597168e-01
4.703540802001953125e-01
-5.435656905174255371e-01
-6.780303120613098145e-01
-6.139875054359436035e-01
-6.440512537956237793e-01
2.984103858470916748e-01
7.492793202400207520e-01
-5.808675289154052734e-01
7.836413979530334473e-01
-5.833188295364379883e-01
1.001971364021301270e-01
-5.260640382766723633e-01
-2.202724963426589966e-01
7.187260985374450684e-01
5.755483508110046387e-01
-9.006629139184951782e-02
5.086145997047424316e-01
-5.547185540199279785e-01
-3.931321501731872559e-01
-4.339938238263130188e-02
1.627970933914184570e-01
-4.215055108070373535e-01
-3.620240092277526855e-01
-3.687619268894195557e-01
7.609840631484985352e-01
-1.975538432598114014e-01
6.089568734169006348e-01
4.787719845771789551e-01
-4.588079750537872314e-01
-6.936431527137756348e-01
6.435249447822570801e-01
5.576919391751289368e-02
5.158755779266357422e-01
5.798804759979248047e-01
2.953597903251647949e-01
6.160984039306640625e-01
-2.435554713010787964e-01
-3.994264602661132812e-01
3.899890556931495667e-02
5.670502781867980957e-01
-4.984452724456787109e-01
7.325119376182556152e-01
6.966120600700378418e-01
-3.834649920463562012e-01
1.349468231201171875e-01
3.881136775016784668e-01
5.031107068061828613e-01
4.868385493755340576e-01
-6.036809086799621582e-02
-2.079233713448047638e-02
-3.491942882537841797e-01
1.467308849096298218e-01
-3.931010067462921143e-01
3.860893845558166504e-01
-7.343280911445617676e-01
-3.524893224239349365e-01
6.132630705833435059e-01
6.787586808204650879e-01
-2.284428477287292480e-01
-6.438941955566406250e-01
-3.922961950302124023e-01
6.345667243003845215e-01
5.327010154724121094e-01
-1.871477365493774414e-01
-1.139831393957138062e-01
-4.706404507160186768e-01
5.162438750267028809e-01
-3.529019951820373535e-01
4.923080503940582275e-01
-1.889216899871826172e-01
-3.277996182441711426e-01
4.855233430862426758e-01
6.820649504661560059e-01
3.107495605945587158e-01
-6.333071589469909668e-01
-5.096892714500427246e-01
3.600483834743499756e-01
4.004608392715454102e-01
4.908387660980224609e-01
6.139639019966125488e-01
1.678691655397415161e-01
7.135584354400634766e-01
3.967593312263488770e-01
-5.456854701042175293e-01
-6.593822836875915527e-01
-7.295796871185302734e-01
1.887994557619094849e-01
-7.137691378593444824e-01
4.331650435924530029e-01
2.303771302103996277e-02
6.856858730316162109e-01
4.976501688361167908e-02
2.074368000030517578e-01
5.597319006919860840e-01
7.665223479270935059e-01
6.541983485221862793e-01
-7.503947019577026367e-01
3.958120346069335938e-01
-7.138628363609313965e-01
4.087728857994079590e-01
-5.039187669754028320e-01
-5.836976766586303711e-01
6.262301206588745117e-01
-1.222036480903625488e-01
-7.179061770439147949e-01
4.568777382373809814e-01
7.482820153236389160e-01
-5.734112262725830078e-01
3.417049050331115723e-01
5.876055955886840820e-01
-4.605944752693176270e-01
-4.801608920097351074e-01
1.887005269527435303e-01
6.759709119796752930e-01
2.805615365505218506e-01
3.994095027446746826e-01
-5.479373335838317871e-01
4.453485012054443359e-01
5.404234528541564941e-01
2.470006644725799561e-01
5.775091052055358887e-01
-5.909444689750671387e-01
-3.430437445640563965e-01
-5.642701983451843262e-01
-2.972309291362762451e-01
6.384903788566589355e-01
-1.370679885149002075e-01
2.839553952217102051e-01
-5.546166002750396729e-02
6.026039123535156250e-01
5.000305771827697754e-01
-2.578715682029724121e-01
-6.836682558059692383e-01
-1.939454823732376099e-01
7.606661915779113770e-01
5.417034029960632324e-01
7.224346995353698730e-01
7.568029761314392090e-01
-5.547285079956054688e-01
-4.536306262016296387e-01
4.754976928234100342e-01
-3.984724283218383789e-01
-1.373992711305618286e-01
1.872317790985107422e-01
1.199371367692947388e-01
-2.691651582717895508e-01
3.704269826412200928e-01
7.127653956413269043e-01
6.238223910331726074e-01
-1.074095219373703003e-01
7.438187599182128906e-01
6.631657481193542480e-01
3.347800672054290771e-01
5.556350350379943848e-01
4.749581515789031982e-01
6.565254330635070801e-01
-1.548916101455688477e-01
4.435649812221527100e-01
4.175939559936523438e-01
-1.381082832813262939e-02
4.182910919189453125e-02
2.384882420301437378e-02
3.029252886772155762e-01
5.877611041069030762e-01
-6.812652945518493652e-01
5.828538537025451660e-01
6.533059477806091309e-01
-5.588309168815612793e-01
5.647282600402832031e-01
4.930207133293151855e-01
-2.485134899616241455e-01
4.373590350151062012e-01
-3.357004523277282715e-01
4.751425981521606445e-01
-5.815340876579284668e-01
5.516548156738281250e-01
3.633309006690979004e-01
1.656354218721389771e-01
4.328211545944213867e-01
-5.573934912681579590e-01
5.799644589424133301e-01
6.471434235572814941e-01
-5.983310341835021973e-01
-4.349648952484130859e-01
-2.725873589515686035e-01
5.777230486273765564e-02
-3.533012866973876953e-01
-2.055153101682662964e-01
5.491439700126647949e-01
-3.652430474758148193e-01
2.417847067117691040e-01
4.259757325053215027e-02
3.897422254085540771e-01
-9.756329655647277832e-02
-3.727503418922424316e-01
4.525706171989440918e-01
6.775134205818176270e-01
-6.216015815734863281e-01
-4.814963042736053467e-01
4.880847334861755371e-01
-4.132490754127502441e-01
-3.391347080469131470e-02
5.683962702751159668e-01
-5.712322592735290527e-01
5.955672264099121094e-01
5.983942151069641113e-01
-4.787809252738952637e-01
-6.541400551795959473e-01
-3.610086739063262939e-01
-7.552201747894287109e-01
-5.015559196472167969e-01
4.580647349357604980e-01
3.570023775100708008e-01
-7.326470613479614258e-01
3.830452859401702881e-01
-5.626429319381713867e-01
-4.155967235565185547e-01
-1.633946895599365234e-01
-2.529413104057312012e-01
-1.244600415229797363e-01
2.877672314643859863e-01
4.027632474899291992e-01
3.011632859706878662e-01
6.103019118309020996e-01
1.231960952281951904e-01
-1.828310787677764893e-01
-2.743854820728302002e-01
3.468016386032104492e-01
3.821201324462890625e-01
-6.511755585670471191e-01
5.320065841078758240e-02
3.745718598365783691e-01
6.543965935707092285e-01
-7.187939286231994629e-01
4.126604199409484863e-01
-5.027100443840026855e-01
3.978879451751708984e-01
-3.730556368827819824e-01
3.344220519065856934e-01
3.991246223449707031e-01
2.061960548162460327e-01
-1.335833221673965454e-01
-1.388364136219024658e-01
-3.870603442192077637e-01
-4.535864591598510742e-01
4.278290867805480957e-01
-1.861428618431091309e-01
-5.355412364006042480e-01
-1.133104041218757629e-01
-4.906176328659057617e-01
-4.502929151058197021e-01
2.703903913497924805e-01
-6.681390404701232910e-01
3.880192637443542480e-01
7.015429139137268066e-01
4.499673843383789062e-01
-1.110827401280403137e-01
3.547285795211791992e-01
-4.769249856472015381e-01
4.052187204360961914e-01
4.030418992042541504e-01
6.945684552192687988e-01
7.196908593177795410e-01
-2.730704247951507568e-01
6.483289599418640137e-01
-6.037301421165466309e-01
4.354921877384185791e-01
-3.660792112350463867e-01
6.724410653114318848e-01
5.224467515945434570e-01
6.170786619186401367e-01
-1.390566080808639526e-01
2.373465001583099365e-01
5.936961174011230469e-01
6.964046359062194824e-01
3.312488794326782227e-01
3.174065798521041870e-02
-2.854549884796142578e-01
7.795772552490234375e-01
5.167477726936340332e-01
-7.571513056755065918e-01
-1.390374600887298584e-01
3.675506114959716797e-01
5.150447487831115723e-01
3.667688965797424316e-01
4.672773480415344238e-01
2.055827826261520386e-01
-6.108549982309341431e-02
7.712767720222473145e-01
-6.077556014060974121e-01
-4.533062875270843506e-01
-4.635407626628875732e-01
3.398927748203277588e-01
2.801682353019714355e-01
5.893967300653457642e-02
2.360941320657730103e-01
-2.336974740028381348e-01
-7.225953936576843262e-01
4.647172391414642334e-01
-7.033680081367492676e-01
4.101229012012481689e-01
7.672832012176513672e-01
-6.404101848602294922e-01
-3.143731951713562012e-01
3.738491833209991455e-01
-2.718695998191833496e-01
6.134281158447265625e-01
5.698075890541076660e-01
7.650871276855468750e-01
-4.300395846366882324e-01
4.085242450237274170e-01
7.693236470222473145e-01
2.706935107707977295e-01
-3.345665931701660156e-01
-1.385158598423004150e-01
-4.093621969223022461e-01
-3.731657862663269043e-01
-4.932971596717834473e-01
-4.998034834861755371e-01
-4.541008472442626953e-01
3.772389888763427734e-01
7.158142328262329102e-01
-6.830546259880065918e-02
3.569974899291992188e-01
6.725156903266906738e-01
-5.771198868751525879e-01
-7.609441876411437988e-01
2.001654803752899170e-01
-4.248513877391815186e-01
-3.167493939399719238e-01
5.769843459129333496e-01
-7.122465968132019043e-01
-5.102187991142272949e-01
3.622669279575347900e-01
-4.932094831019639969e-03
-7.508697509765625000e-01
6.711616516113281250e-01
-5.771318078041076660e-01
5.372241139411926270e-01
-3.709789514541625977e-01
4.713623821735382080e-01
-2.257995605468750000e-01
5.168856978416442871e-01
-3.532521724700927734e-01
6.213178634643554688e-01
2.966562211513519287e-01
-3.889036774635314941e-01
2.683887444436550140e-02
7.861387729644775391e-01
1.980808526277542114e-01
3.477286100387573242e-01
-3.949615955352783203e-01
-6.544302105903625488e-01
-1.168101504445075989e-01
1.146640330553054810e-01
-6.375074982643127441e-01
5.149517208337783813e-02
1.691862046718597412e-01
-5.158515572547912598e-01
-1.317136436700820923e-01
-5.194213986396789551e-01
-7.865905761718750000e-02
-3.621239364147186279e-01
-4.360327124595642090e-01
-4.244706034660339355e-01
7.504209876060485840e-01
5.870439857244491577e-02
6.900210976600646973e-01
-3.236110806465148926e-01
4.902656674385070801e-01
3.624325990676879883e-01
-6.646279692649841309e-01
5.533178448677062988e-01
-6.209215521812438965e-01
-5.084505081176757812e-01
-2.026216089725494385e-01
5.736705660820007324e-01
-7.441480755805969238e-01
3.514826893806457520e-01
1.612761169672012329e-01
4.000645875930786133e-01
4.777320027351379395e-01
6.205558180809020996e-01
5.675278306007385254e-01
4.358477592468261719e-01
4.991408288478851318e-01
3.878670334815979004e-01
3.448247313499450684e-01
-4.993211627006530762e-01
4.915289878845214844e-01
-3.906382620334625244e-01
7.776119112968444824e-01
6.024777293205261230e-01
-4.850781857967376709e-01
-3.559061884880065918e-01
1.835640370845794678e-01
-6.937294602394104004e-01
2.453964203596115112e-01
7.648296952247619629e-01
7.750229239463806152e-01
-4.722819924354553223e-01
-7.134132385253906250e-01
6.085321307182312012e-01
2.223495841026306152e-01
-7.620616555213928223e-01
1.110906004905700684e-01
-5.762630105018615723e-01
5.142382979393005371e-01
2.957062423229217529e-01
-3.983432650566101074e-01
-4.332632124423980713e-01
-3.162731230258941650e-01
5.857916474342346191e-01
-7.404206395149230957e-01
-2.484341859817504883e-01
-7.201417088508605957e-01
-6.655750870704650879e-01
5.973636507987976074e-01
-5.656490102410316467e-02
5.594404935836791992e-01
4.460076391696929932e-01
6.615192890167236328e-01
-4.067742824554443359e-01
6.680675148963928223e-01
-3.751756548881530762e-01
-4.427491426467895508e-01
4.747466146945953369e-01
-2.421379089355468750e-01
5.360963344573974609e-01
1.074527576565742493e-01
-6.491586565971374512e-01
-3.754944503307342529e-01
3.847091197967529297e-01
4.243803918361663818e-01
7.234678864479064941e-01
5.484530329704284668e-01
4.197348952293395996e-01
3.315819799900054932e-01
6.122449636459350586e-01
4.415431618690490723e-01
-7.283592224121093750e-02
-3.730953037738800049e-01
-4.513421654701232910e-01
4.886380732059478760e-01
3.678526282310485840e-01
4.570155441761016846e-01
5.041450262069702148e-01
-5.675687789916992188e-01
-5.044410824775695801e-01
3.987177014350891113e-01
-9.812493622303009033e-02
-5.824735760688781738e-01
-1.725604012608528137e-02
5.404720902442932129e-01
4.018251225352287292e-02
5.614264607429504395e-01
-6.959403157234191895e-01
5.393139719963073730e-01
5.171675086021423340e-01
6.411005258560180664e-01
5.096204280853271484e-01
6.375651955604553223e-01
-6.558524370193481445e-01
-1.595458686351776123e-01
-6.841308623552322388e-02
-5.595902204513549805e-01
-2.994577288627624512e-01
-1.434124261140823364e-01
5.071665644645690918e-01
6.199010014533996582e-01
3.872123658657073975e-01
-5.646581053733825684e-01
6.065090298652648926e-01
7.623670697212219238e-01
6.675664782524108887e-01
-1.543119996786117554e-01
-6.554250717163085938e-01
-5.119345188140869141e-01
-2.033597230911254883e-01
5.054625868797302246e-01
-7.434828877449035645e-01
-7.478011250495910645e-01
-2.849791571497917175e-02
4.076154530048370361e-02
4.849640727043151855e-01
4.647784233093261719e-01
7.027744054794311523e-01
6.176019310951232910e-01
-1.286000311374664307e-01
2.415781468152999878e-01
6.341825723648071289e-01
3.871696591377258301e-01
6.968214511871337891e-01
-7.094097137451171875e-01
7.248861789703369141e-01
4.878431558609008789e-01
1.720280200242996216e-01
3.135807514190673828e-01
-6.009422540664672852e-01
-6.708701848983764648e-01
4.931573867797851562e-01
4.076494574546813965e-01
-7.187219262123107910e-01
-5.808268785476684570e-01
-3.991322517395019531e-01
4.655444025993347168e-01
1.938941627740859985e-01
-5.694738626480102539e-01
-3.986829519271850586e-01
-1.097427755594253540e-01
3.453079462051391602e-01
2.994735836982727051e-01
-3.089413419365882874e-02
-7.027657628059387207e-01
-4.273018240928649902e-01
6.069958806037902832e-01
7.128381729125976562e-01
6.514286398887634277e-01
4.590098857879638672e-01
-4.944441020488739014e-01
4.424848556518554688e-01
7.293780446052551270e-01
7.762101292610168457e-01
-3.003090918064117432e-01
-6.110798716545104980e-01
3.926713466644287109e-01
-6.961542963981628418e-01
7.383019328117370605e-01
-7.811686396598815918e-02
7.963236421346664429e-02
-3.596780896186828613e-01
2.015304118394851685e-01
4.202826321125030518e-01
-6.737062335014343262e-01
3.271510079503059387e-02
-4.848398566246032715e-01
-3.456729948520660400e-01
6.742168068885803223e-01
-1.115770712494850159e-01
-2.416787445545196533e-01
2.114567160606384277e-01
3.452436923980712891e-01
-4.373429417610168457e-01
4.600255489349365234e-01
3.859436213970184326e-01
-2.075189799070358276e-01
-7.258979678153991699e-01
3.680520653724670410e-01
2.976513504981994629e-01
6.505814194679260254e-01
-1.814425289630889893e-01
-2.429709285497665405e-01
5.102428793907165527e-01
3.221871852874755859e-01
2.031935453414916992e-01
-5.263029932975769043e-01
-7.225350141525268555e-01
-3.080502152442932129e-01
7.738732099533081055e-01
2.845673859119415283e-01
-3.382970094680786133e-01
-6.352725625038146973e-02
2.224421352148056030e-01
-5.678886175155639648e-01
-3.511680960655212402e-01
-5.773265957832336426e-01
-4.082409739494323730e-01
-5.989940166473388672e-01
4.287630021572113037e-01
-3.733468353748321533e-01
-2.388576269149780273e-01
-6.338542699813842773e-01
6.315100789070129395e-01
3.099640905857086182e-01
-2.998660802841186523e-01
7.740066647529602051e-01
7.351918816566467285e-01
-6.187340617179870605e-02
-4.875139892101287842e-01
2.922041118144989014e-01
3.199686408042907715e-01
1.148511469364166260e-01
-4.290160536766052246e-01
1.252975761890411377e-01
2.477636188268661499e-01
-7.323945164680480957e-01
-6.550756096839904785e-01
7.599738836288452148e-01
5.432407855987548828e-01
-3.220610618591308594e-01
6.547636389732360840e-01
3.774046897888183594e-02
-7.173296809196472168e-01
7.073659300804138184e-01
-2.002267539501190186e-01
4.826811254024505615e-01
-5.747454166412353516e-01
-5.359924435615539551e-01
5.078368782997131348e-01
6.464064121246337891e-01
6.929377913475036621e-01
4.723557531833648682e-01
3.748227059841156006e-01
5.865185260772705078e-01
-1.344875693321228027e-01
1.959158480167388916e-01
4.361468851566314697e-01
-3.527416586875915527e-01
4.728964865207672119e-01
7.349166274070739746e-01
-5.938666462898254395e-01
-7.336025834083557129e-01
-6.081031560897827148e-01
3.941853046417236328e-01
-8.642759919166564941e-02
-6.905616521835327148e-01
-4.972532093524932861e-01
1.347318589687347412e-01
5.647399425506591797e-01
-6.440923810005187988e-01
-1.695116013288497925e-01
7.776890397071838379e-01
-5.370898246765136719e-01
1.515746563673019409e-01
-6.841421127319335938e-01
-7.980611175298690796e-02
-2.486251592636108398e-01
3.458040952682495117e-01
5.838726758956909180e-01
5.801237225532531738e-01
-5.801871418952941895e-01
-2.269511967897415161e-01
-3.649560809135437012e-01
-6.939348578453063965e-01
-6.497936844825744629e-01
-3.184335827827453613e-01
-4.320148229598999023e-01
4.459295272827148438e-01
1.325581371784210205e-01
9.827814996242523193e-03
-3.260286450386047363e-01
-5.869656801223754883e-01
7.564924955368041992e-01
4.462506622076034546e-02
6.385111212730407715e-01
6.963508129119873047e-01
-5.445756316184997559e-01
5.305929183959960938e-01
-4.841814041137695312e-01
-7.481017112731933594e-01
-4.814532995223999023e-01
-3.866800367832183838e-01
-2.848608195781707764e-01
-3.499909639358520508e-01
-4.485906958580017090e-01
4.072331786155700684e-01
6.544101834297180176e-01
-1.571648120880126953e-01
1.019583046436309814e-01
3.865106701850891113e-01
-6.857845783233642578e-01
-5.919770598411560059e-01
7.153422832489013672e-01
-5.828955769538879395e-01
-7.140439748764038086e-01
-2.579104900360107422e-01
5.499262213706970215e-01
-6.833161711692810059e-01
5.869452953338623047e-01
2.659874558448791504e-01
-7.256229519844055176e-01
-2.465174198150634766e-01
5.091918110847473145e-01
1.656533963978290558e-02
4.119638800621032715e-01
3.906249701976776123e-01
-5.427983999252319336e-01
7.219608426094055176e-01
2.424133569002151489e-01
1.896532177925109863e-01
-6.176923513412475586e-01
3.761866688728332520e-01
-5.008175373077392578e-01
5.344041585922241211e-01
7.293077111244201660e-01
2.194419205188751221e-01
2.177028059959411621e-01
-6.358664631843566895e-01
-5.010817646980285645e-01
4.663501381874084473e-01
-1.691863834857940674e-01
-7.191018462181091309e-01
-4.809099733829498291e-01
-1.556243896484375000e-01
-5.738013386726379395e-01
-4.066832065582275391e-01
-7.624548077583312988e-01
4.699348211288452148e-01
-1.953047811985015869e-01
-4.592207670211791992e-01
-5.257654786109924316e-01
-2.202317118644714355e-01
-3.210026621818542480e-01
-1.439702957868576050e-01
7.428414225578308105e-01
7.771484255790710449e-01
6.774808764457702637e-01
-4.136961996555328369e-01
7.161123156547546387e-01
4.835788905620574951e-01
6.196380257606506348e-01
-7.379062771797180176e-01
7.703685760498046875e-02
-2.414608746767044067e-01
-7.027503848075866699e-01
-3.038676977157592773e-01
8.803795278072357178e-02
4.951918721199035645e-01
-5.021027922630310059e-01
-7.282687425613403320e-01
1.147838532924652100e-01
7.749521732330322266e-01
-6.282277107238769531e-01
-5.887919068336486816e-01
-2.178533375263214111e-01
-6.159412264823913574e-01
5.034906864166259766e-01
7.187878489494323730e-01
-3.508473932743072510e-01
-2.705540060997009277e-01
1.334397643804550171e-01
1.234786659479141235e-01
6.140449643135070801e-01
6.542449593544006348e-01
-3.732993602752685547e-01
5.758056044578552246e-02
-3.864497542381286621e-01
7.680635452270507812e-01
-7.567691206932067871e-01
-3.711799383163452148e-01
-4.228383898735046387e-01
8.588311821222305298e-02
-2.732892930507659912e-01
-6.366134621202945709e-04
6.670152544975280762e-01
2.911004722118377686e-01
2.826287876814603806e-03
3.132378309965133667e-02
-5.137053728103637695e-01
-4.203413128852844238e-01
-6.607719063758850098e-01
-4.869817793369293213e-01
-5.942880511283874512e-01
-6.810391545295715332e-01
7.486112713813781738e-01
6.652936339378356934e-01
2.803193330764770508e-01
-5.684737563133239746e-01
-3.175020813941955566e-01
-2.279082387685775757e-01
5.701203942298889160e-01
7.167352735996246338e-02
6.947602331638336182e-02
-7.404001951217651367e-01
3.649428784847259521e-01
-4.033820927143096924e-01
4.646494686603546143e-01
3.791603147983551025e-01
-2.050017267465591431e-01
5.065346360206604004e-01
5.319326519966125488e-01
4.052724838256835938e-01
-6.095315814018249512e-01
-7.025907635688781738e-01
3.344970047473907471e-01
-5.107553005218505859e-01
-5.244778394699096680e-01
3.153359889984130859e-01
2.710392475128173828e-01
2.028546929359436035e-01
-4.229853451251983643e-01
7.863176465034484863e-01
3.746110796928405762e-01
5.515539646148681641e-01
5.244321823120117188e-01
-1.974101737141609192e-02
4.140780568122863770e-01
-4.846422970294952393e-01
-6.348589062690734863e-01
-6.252770423889160156e-01
-6.259780526161193848e-01
4.050045460462570190e-02
-2.350678145885467529e-01
5.122143626213073730e-01
4.179693162441253662e-01
-3.795224428176879883e-01
4.618749916553497314e-01
1.627132594585418701e-01
5.899517536163330078e-01
3.298458456993103027e-01
6.614305377006530762e-01
6.142081022262573242e-01
7.859546542167663574e-01
6.828958988189697266e-01
-5.897855758666992188e-01
-2.393654584884643555e-01
7.476370930671691895e-01
-5.222272276878356934e-01
2.466331124305725098e-01
-4.466153979301452637e-01
4.833960831165313721e-01
6.795400381088256836e-01
4.951384961605072021e-01
5.991540551185607910e-01
-8.291102200746536255e-02
-4.431710243225097656e-01
5.276352763175964355e-01
-4.039942622184753418e-01
-1.419807970523834229e-01
4.349638819694519043e-01
-5.628767609596252441e-01
-3.043320178985595703e-01
6.405193805694580078e-01
-2.500628679990768433e-02
-2.555589079856872559e-01
4.051246047019958496e-01
-5.279265642166137695e-01
-2.369505465030670166e-01
3.922345638275146484e-01
2.760860919952392578e-01
4.988856017589569092e-01
-8.152870833873748779e-02
-2.499375343322753906e-01
3.997029960155487061e-01
7.370873689651489258e-01
4.516377672553062439e-02
-3.166446685791015625e-01
3.577355444431304932e-01
-6.463822722434997559e-01
-6.934641599655151367e-01
7.680326104164123535e-01
-6.696440577507019043e-01
6.800015568733215332e-01
6.297420859336853027e-01
-9.560745954513549805e-02
-3.876437246799468994e-01
-8.363220840692520142e-02
-7.569532394409179688e-01
4.021984934806823730e-01
-4.473798871040344238e-01
-5.193242430686950684e-01
-5.824256539344787598e-01
4.318281412124633789e-01
-1.824358403682708740e-01
1.756745427846908569e-01
-1.893111169338226318e-01
4.639142453670501709e-01
-5.018895864486694336e-01
1.313005685806274414e-01
1.259685605764389038e-01
7.205297052860260010e-02
7.545069456100463867e-01
-2.093187533318996429e-02
-3.623664975166320801e-01
2.570273280143737793e-01
-3.710381388664245605e-01
-1.504003107547760010e-01
-3.293124437332153320e-01
3.042215481400489807e-02
1.401372551918029785e-01
5.209548473358154297e-01
-1.337095201015472412e-01
6.391558051109313965e-01
1.813262403011322021e-01
7.472796440124511719e-01
-7.024942040443420410e-01
5.565933585166931152e-01
-7.111531496047973633e-01
4.220023155212402344e-01
6.149918437004089355e-01
7.505931854248046875e-01
-3.690777719020843506e-01
-5.239447951316833496e-01
8.560954034328460693e-02
-4.887207970023155212e-02
6.770809292793273926e-01
-6.830520033836364746e-01
-5.201345086097717285e-01
-3.306848406791687012e-01
6.132034063339233398e-01
3.568133711814880371e-01
-4.206119775772094727e-01
4.372006654739379883e-01
-6.790314316749572754e-01
-3.234484791755676270e-01
-6.350356936454772949e-01
3.373634815216064453e-01
-3.351242244243621826e-01
-6.666468977928161621e-01
4.291932284832000732e-01
-8.593702688813209534e-03
-2.458369731903076172e-01
-6.069948077201843262e-01
-5.928404331207275391e-01
-1.529787294566631317e-02
-7.377619389444589615e-03
-4.705356359481811523e-01
-6.178645491600036621e-01
3.862788528203964233e-02
7.251043915748596191e-01
-6.924580335617065430e-01
2.465713173151016235e-01
6.517145037651062012e-01
1.537190675735473633e-01
2.516175806522369385e-01
6.145974993705749512e-01
-5.616196990013122559e-01
3.255867958068847656e-01
-4.737519025802612305e-01
8.150494843721389771e-02
-2.137192487716674805e-01
4.509698152542114258e-01
-3.700686395168304443e-01
7.023011445999145508e-01
7.436305880546569824e-01
-6.284971833229064941e-01
-7.409670948982238770e-01
3.930952548980712891e-01
-4.344047307968139648e-01
7.169385552406311035e-01
-4.404950737953186035e-01
-4.806461930274963379e-01
3.805275261402130127e-01
3.106884956359863281e-01
-1.352682113647460938e-01
-3.432547450065612793e-01
6.859723329544067383e-01
9.689929336309432983e-02
-3.371099829673767090e-01
6.692215800285339355e-01
1.415784507989883423e-01
4.269108176231384277e-01
-5.046284794807434082e-01
-1.716142445802688599e-01
-4.108907580375671387e-01
6.005570888519287109e-01
-1.817390322685241699e-02
-4.873361587524414062e-01
-2.351193279027938843e-01
4.797577261924743652e-01
-5.989258885383605957e-01
1.397185772657394409e-02
2.348881959915161133e-02
-3.711490035057067871e-01
3.706857860088348389e-01
-4.463041424751281738e-01
2.891971766948699951e-01
-4.037537574768066406e-01
-3.343735039234161377e-01
-2.525730133056640625e-01
-5.436356067657470703e-01
6.048556566238403320e-01
-4.638257324695587158e-01
-4.173138737678527832e-01
5.870783925056457520e-01
7.616105079650878906e-01
-5.995839238166809082e-01
-3.435264825820922852e-01
6.377648115158081055e-01
-7.747401297092437744e-02
4.799056649208068848e-01
-4.866696000099182129e-01
-5.112820863723754883e-01
7.568404078483581543e-01
-6.094602942466735840e-01
7.098469138145446777e-01
-7.149169445037841797e-01
-3.346775472164154053e-01
1.075821518898010254e-01
1.818861365318298340e-01
-5.032914876937866211e-01
7.557765841484069824e-01
6.168996691703796387e-01
5.768062472343444824e-01
-2.831486463546752930e-01
3.329634666442871094e-01
-6.278678774833679199e-01
-6.852274388074874878e-02
5.477805137634277344e-01
5.968044996261596680e-01
-1.419047713279724121e-01
5.928199887275695801e-01
3.333852887153625488e-01
3.059962391853332520e-01
-6.111941933631896973e-01
-7.321861982345581055e-01
-5.313977599143981934e-01
-3.842899799346923828e-01
-4.432349205017089844e-01
-1.158589124679565430e-01
-6.719415783882141113e-01
5.669980645179748535e-01
6.091073155403137207e-01
-6.816952824592590332e-01
5.547774434089660645e-01
7.376027703285217285e-01
-7.134979367256164551e-01
-6.576783657073974609e-01
-4.212409853935241699e-01
-5.245572924613952637e-01
-3.717612028121948242e-01
5.948728919029235840e-01
5.239831209182739258e-01
3.539181947708129883e-01
-7.189716398715972900e-02
1.971882283687591553e-01
7.845903038978576660e-01
-2.513422369956970215e-01
-5.416966676712036133e-01
-3.107509911060333252e-01
-2.990569472312927246e-01
7.393985390663146973e-01
7.016381621360778809e-01
-7.304069995880126953e-01
-3.491587638854980469e-01
-7.328586280345916748e-02
-3.524497747421264648e-01
-2.458491362631320953e-04
6.819687485694885254e-01
4.612441062927246094e-01
4.143374860286712646e-01
-3.682525753974914551e-01
-3.189544379711151123e-01
3.948147892951965332e-01
2.970302402973175049e-01
-6.346910595893859863e-01
6.888796687126159668e-01
4.948343634605407715e-01
1.348043680191040039e-01
-6.751893162727355957e-01
3.796965479850769043e-01
7.330052852630615234e-01
-2.003268599510192871e-01
7.137756943702697754e-01
7.675415873527526855e-01
-5.384175777435302734e-01
-4.751886427402496338e-01
-5.811138749122619629e-01
-2.501696944236755371e-01
-5.668392181396484375e-01
5.693426728248596191e-01
-4.652365744113922119e-01
6.874486804008483887e-01
-5.974746942520141602e-01
3.389013111591339111e-01
-2.574424743652343750e-01
6.753199696540832520e-01
-7.394731640815734863e-01
-6.899450421333312988e-01
4.551827907562255859e-01
-5.016288757324218750e-01
5.430287122726440430e-01
7.849084734916687012e-01
5.179731845855712891e-01
5.330388545989990234e-01
-3.869305253028869629e-01
-5.484325289726257324e-01
-7.389606833457946777e-01
-6.816513538360595703e-01
5.160361528396606445e-01
4.889801144599914551e-01
-5.314609408378601074e-01
-6.445416808128356934e-01
2.358379960060119629e-01
7.241987586021423340e-01
-6.692737936973571777e-01
6.786080598831176758e-01
1.280958652496337891e-01
6.464807987213134766e-01
-6.166610717773437500e-01
-1.535844206809997559e-01
-6.224522590637207031e-01
3.212753534317016602e-01
4.813564121723175049e-01
-7.501623034477233887e-01
7.693395018577575684e-01
5.342171192169189453e-01
-6.398618966341018677e-02
-2.297504842281341553e-01
-1.823351681232452393e-01
-1.658144444227218628e-01
-4.442903101444244385e-01
-7.266327142715454102e-01
-3.058519959449768066e-01
-1.108274608850479126e-02
2.627368569374084473e-01
4.566640257835388184e-01
6.448325514793395996e-01
-4.043090939521789551e-01
5.958711504936218262e-01
-2.589904069900512695e-01
-6.530857086181640625e-01
-1.588952541351318359e-01
8.015860617160797119e-02
-3.040637969970703125e-01
-3.101912736892700195e-01
1.597008705139160156e-01
-2.094758003950119019e-01
1.160784810781478882e-02
7.115904688835144043e-01
5.283717513084411621e-01
-4.922246336936950684e-01
-5.424185395240783691e-01
-5.616422295570373535e-01
2.722635269165039062e-01
-4.961286187171936035e-01
-5.292550921440124512e-01
5.067842602729797363e-01
-7.504591941833496094e-01
9.805591404438018799e-02
-4.959372878074645996e-01
5.938391089439392090e-01
4.797043502330780029e-01
-6.719984412193298340e-01
7.024911046028137207e-01
-6.354272961616516113e-01
-6.473837494850158691e-01
-5.864025950431823730e-01
-4.570542871952056885e-01
4.198620617389678955e-01
-6.950691342353820801e-01
-3.348499834537506104e-01
6.219398602843284607e-02
6.797750592231750488e-01
-7.338703870773315430e-01
1.284100413322448730e-01
-3.161559402942657471e-01
-6.743484139442443848e-01
-3.279587328433990479e-01
-3.019531965255737305e-01
1.286586523056030273e-01
-3.698591291904449463e-01
4.899710118770599365e-01
-2.769695222377777100e-02
-4.846277236938476562e-01
5.688592791557312012e-01
-5.382520556449890137e-01
6.863427758216857910e-01
6.041129231452941895e-01
1.508598476648330688e-01
-5.235891938209533691e-01
-4.217081144452095032e-02
6.115835309028625488e-01
-7.248778343200683594e-01
-3.400194272398948669e-02
-5.948241949081420898e-01
5.683441460132598877e-02
1.579924970865249634e-01
6.133200526237487793e-01
-5.398158356547355652e-02
-1.846354007720947266e-01
-6.162477135658264160e-01
-6.958492398262023926e-01
5.359003543853759766e-01
1.143994629383087158e-01
-8.389772847294807434e-03
-5.744978785514831543e-01
-2.488107085227966309e-01
-7.824682444334030151e-02
-1.068928465247154236e-01
-7.108860611915588379e-01
-3.886397480964660645e-01
5.710468888282775879e-01
3.451392054557800293e-01
5.703749880194664001e-02
-6.931631565093994141e-01
-7.102299928665161133e-01
-6.292878985404968262e-01
-5.964508652687072754e-01
-1.546879559755325317e-01
-6.791948676109313965e-01
7.800475955009460449e-01
-3.142283558845520020e-01
4.309372305870056152e-01
-4.986257553100585938e-01
5.071608424186706543e-01
3.761043548583984375e-01
4.829201102256774902e-01
-5.954963564872741699e-01
-6.545330882072448730e-01
-4.660033285617828369e-01
6.270005702972412109e-01
1.956553459167480469e-01
3.350343704223632812e-01
7.373262047767639160e-01
1.341400444507598877e-01
-6.656249165534973145e-01
-3.956233859062194824e-01
-3.734057545661926270e-01
1.281292140483856201e-01
-2.360087353736162186e-03
-7.380632162094116211e-01
6.104018688201904297e-01
-5.161250829696655273e-01
5.232365131378173828e-01
-7.316406369209289551e-01
-6.850892901420593262e-01
7.772510051727294922e-01
4.009622335433959961e-01
-6.512430310249328613e-01
7.063026428222656250e-01
4.371954798698425293e-01
-1.912922263145446777e-01
5.112644433975219727e-01
-6.503883004188537598e-01
-1.744399368762969971e-01
-4.474396705627441406e-01
-3.755769133567810059e-01
-7.229062318801879883e-01
5.037667751312255859e-01
3.321430087089538574e-01
-8.697587996721267700e-02
-1.070910319685935974e-02
4.493058323860168457e-01
5.936225652694702148e-01
4.248344600200653076e-01
-3.482573032379150391e-01
4.982638955116271973e-01
-7.435051202774047852e-01
5.121202468872070312e-01
-7.608487010002136230e-01
-1.044450029730796814e-01
-4.174324870109558105e-01
-4.810953736305236816e-01
-3.666656017303466797e-01
-7.259327769279479980e-01
-3.246223330497741699e-01
6.074377894401550293e-01
4.430458545684814453e-01
3.361724317073822021e-01
7.022252082824707031e-01
4.025318324565887451e-01
-4.721020460128784180e-01
4.805338382720947266e-01
4.870433211326599121e-01
-3.747254610061645508e-01
6.770234704017639160e-01
-7.261974215507507324e-01
-6.724165678024291992e-01
-1.907919645309448242e-01
-7.376478314399719238e-01
-2.119846343994140625e-01
-5.557098984718322754e-01
-6.220498681068420410e-02
5.752696394920349121e-01
5.190613865852355957e-01
2.930963039398193359e-01
4.199572205543518066e-01
3.086723685264587402e-01
-3.635082840919494629e-01
-5.239503383636474609e-01
4.949012398719787598e-01
-6.315425634384155273e-01
2.263854444026947021e-01
-1.906516551971435547e-01
6.908196806907653809e-01
7.224659919738769531e-01
-6.375839114189147949e-01
-6.136950105428695679e-02
4.140045344829559326e-01
-6.334577202796936035e-01
-6.503750085830688477e-01
-6.913852691650390625e-01
3.803861737251281738e-01
4.095134139060974121e-01
-3.072018921375274658e-01
1.752341687679290771e-01
6.538485884666442871e-01
6.627550721168518066e-01
-6.778154522180557251e-02
4.209600687026977539e-01
-1.836620569229125977e-01
-5.450078845024108887e-01
6.082435250282287598e-01
1.565887182950973511e-01
-2.691255211830139160e-01
-1.126460805535316467e-01
-5.400130152702331543e-02
-7.435619235038757324e-01
-3.294395804405212402e-01
-6.960459351539611816e-01
-5.185487866401672363e-01
2.964231967926025391e-01
-1.968631744384765625e-01
-4.239218831062316895e-01
-7.295011878013610840e-01
7.389955520629882812e-01
8.586396276950836182e-02
-7.036312669515609741e-02
-6.875283718109130859e-01
-5.264548659324645996e-01
-4.132402837276458740e-01
6.849873661994934082e-01
7.215757966041564941e-01
-6.119001507759094238e-01
6.722772717475891113e-01
9.552684426307678223e-02
7.722523808479309082e-01
-7.418343424797058105e-02
3.601817786693572998e-01
7.646716237068176270e-01
-5.256403088569641113e-01
6.126425266265869141e-01
1.385892778635025024e-01
-5.998531579971313477e-01
-5.873786807060241699e-01
-5.165531039237976074e-01
7.375264763832092285e-01
-3.898538053035736084e-01
3.276652693748474121e-01
-5.245186686515808105e-01
-4.528240561485290527e-01
2.843655347824096680e-01
6.381123661994934082e-01
-7.013580203056335449e-01
-3.985042870044708252e-01
3.949041366577148438e-01
-5.752529501914978027e-01
-1.287929415702819824e-01
5.076004862785339355e-01
7.655196189880371094e-01
5.902466773986816406e-01
-7.320426106452941895e-01
-1.754919886589050293e-01
-7.169072628021240234e-01
-5.057845115661621094e-01
4.824131727218627930e-01
7.115240693092346191e-01
-5.836321786046028137e-02
-6.545065045356750488e-01
6.846758723258972168e-01
5.551331862807273865e-02
-4.251696467399597168e-01
-5.609181523323059082e-01
7.749372124671936035e-01
5.227821469306945801e-01
7.188266515731811523e-01
8.418022096157073975e-02
-2.326168417930603027e-01
4.549174904823303223e-01
-2.832160592079162598e-01
-3.581418395042419434e-01
4.732079505920410156e-01
-3.430936336517333984e-01
-1.986434757709503174e-01
2.241943180561065674e-01
4.072786569595336914e-01
4.631111025810241699e-01
6.679495424032211304e-02
2.008652091026306152e-01
-4.368396848440170288e-02
-3.060645461082458496e-01
6.946295499801635742e-01
-7.923780381679534912e-02
4.026655554771423340e-01
-1.825078204274177551e-02
3.421959280967712402e-01
1.891107112169265747e-02
1.662022769451141357e-01
5.638796687126159668e-01
3.725658357143402100e-02
2.422134876251220703e-01
-2.750811278820037842e-01
-5.655203461647033691e-01
3.919475078582763672e-01
-4.537999331951141357e-01
4.147880971431732178e-01
-4.358465671539306641e-01
-1.567926108837127686e-01
5.926818251609802246e-01
-4.729739427566528320e-01
2.402056381106376648e-02
7.151333689689636230e-01
7.158519625663757324e-01
3.681375384330749512e-01
6.774494051933288574e-01
-1.893744915723800659e-01
6.120443940162658691e-01
-3.550524711608886719e-01
-6.177309751510620117e-01
3.835350573062896729e-01
5.609819293022155762e-01
-7.459045052528381348e-01
-7.350637316703796387e-01
5.915762782096862793e-01
6.396326422691345215e-01
-4.215438067913055420e-01
7.444221526384353638e-02
4.106610417366027832e-01
5.144151300191879272e-02
-1.582625508308410645e-01
-3.893116414546966553e-01
-3.583293259143829346e-01
5.149114131927490234e-01
-6.458773612976074219e-01
-6.118716597557067871e-01
-5.063138008117675781e-01
4.773562252521514893e-01
-7.500483393669128418e-01
3.756004273891448975e-01
4.677466750144958496e-01
-4.286018311977386475e-01
-4.642840921878814697e-01
6.163812875747680664e-01
4.020698666572570801e-01
3.660136163234710693e-01
4.788568913936614990e-01
7.341311573982238770e-01
2.106902599334716797e-01
4.477963447570800781e-01
-4.862942397594451904e-01
1.015553623437881470e-01
5.243906378746032715e-01
7.503432631492614746e-01
-4.212209582328796387e-01
-3.887617215514183044e-02
-5.802259445190429688e-01
4.000832736492156982e-01
-3.475126624107360840e-02
2.174701392650604248e-01
4.185782372951507568e-01
6.053729057312011719e-01
-5.115653276443481445e-01
3.955756425857543945e-01
1.357480734586715698e-01
-2.646044492721557617e-01
1.421728581190109253e-01
3.644001483917236328e-01
6.443582177162170410e-01
-1.580351404845714569e-02
-3.101781606674194336e-01
3.111801743507385254e-01
3.160296976566314697e-01
2.767508625984191895e-01
-2.324542254209518433e-01
3.794475793838500977e-01
-7.445403337478637695e-01
6.879587769508361816e-01
-4.374374449253082275e-01
-5.841463208198547363e-01
5.309902429580688477e-01
4.977394640445709229e-01
1.101286262273788452e-01
-3.932441174983978271e-01
-6.843478679656982422e-01
4.617889523506164551e-01
-2.690118551254272461e-01
5.114854574203491211e-01
6.107696294784545898e-01
-4.583420157432556152e-01
-4.183594584465026855e-01
-6.420314311981201172e-01
-2.442865669727325439e-01
-4.119854569435119629e-01
6.935384869575500488e-01
6.709293127059936523e-01
2.311964184045791626e-01
3.550233840942382812e-01
-6.547949910163879395e-01
7.685933709144592285e-01
-6.442916393280029297e-01
4.820890724658966064e-01
3.291886746883392334e-01
-5.116235017776489258e-01
5.108972191810607910e-01
4.716015458106994629e-01
5.268986225128173828e-01
-7.091409564018249512e-01
-4.805660843849182129e-01
-4.193967580795288086e-01
5.269118547439575195e-01
5.701259970664978027e-01
6.855915188789367676e-01
1.783770136535167694e-02
7.845408320426940918e-01
6.811155080795288086e-01
-1.524370908737182617e-01
-9.580501914024353027e-02
-6.156150698661804199e-01
3.103814423084259033e-01
-2.689545154571533203e-01
8.340476080775260925e-03
3.454299867153167725e-01
7.493476271629333496e-01
3.323453664779663086e-01
-5.170537829399108887e-01
6.216809749603271484e-01
7.467371970415115356e-02
7.451048493385314941e-01
-3.482411503791809082e-01
5.382751822471618652e-01
-4.781700074672698975e-01
-7.286527156829833984e-01
-1.493574082851409912e-01
-3.208052515983581543e-01
2.167530059814453125e-01
4.625769853591918945e-01
-4.246296826750040054e-03
5.400355458259582520e-01
-7.094115614891052246e-01
-2.167816311120986938e-01
2.167625874280929565e-01
-6.513476371765136719e-01
7.758292555809020996e-01
-5.621731281280517578e-01
4.774527549743652344e-01
-1.026359573006629944e-01
-7.199344038963317871e-01
-6.791790127754211426e-01
-3.858957290649414062e-01
6.624133586883544922e-01
4.696902334690093994e-01
4.746457636356353760e-01
-3.642172813415527344e-01
5.213164538145065308e-02
2.833819985389709473e-01
-4.072831273078918457e-01
-4.594841301441192627e-01
-4.647774696350097656e-01
-2.837447524070739746e-01
6.870009303092956543e-01
6.050817370414733887e-01
4.480272829532623291e-01
-1.699450463056564331e-01
4.679319560527801514e-01
2.596799843013286591e-02
7.161144912242889404e-02
6.471298933029174805e-01
5.605465173721313477e-01
5.503315012902021408e-03
-4.118191003799438477e-01
1.719897240400314331e-01
-5.871309638023376465e-01
-7.192434668540954590e-01
-2.255657911300659180e-01
-6.001270413398742676e-01
1.519088596105575562e-01
-4.114573299884796143e-01
-5.480378270149230957e-01
-7.207148671150207520e-01
5.848175883293151855e-01
4.251756072044372559e-01
7.602275013923645020e-01
6.835053563117980957e-01
-5.356203317642211914e-01
6.820226907730102539e-01
-7.295759320259094238e-01
3.809208869934082031e-01
-6.882203221321105957e-01
5.068215131759643555e-01
-5.936189293861389160e-01
-3.474785089492797852e-01
2.612943649291992188e-01
3.413648903369903564e-01
-5.199106335639953613e-01
-5.248400568962097168e-01
-5.958357453346252441e-01
6.552867889404296875e-01
7.006713151931762695e-01
-6.708678603172302246e-01
-3.136829435825347900e-01
-5.866355299949645996e-01
-6.035913228988647461e-01
-1.751621067523956299e-01
6.786495447158813477e-01
2.349195331335067749e-01
6.981050968170166016e-02
-1.409381926059722900e-01
-4.939715936779975891e-02
-1.106565818190574646e-01
-7.251084446907043457e-01
-4.499148130416870117e-01
6.346851587295532227e-01
6.531500220298767090e-01
-2.762500941753387451e-02
-7.523102760314941406e-01
5.207722783088684082e-01
6.437737345695495605e-01
-2.884784936904907227e-01
-2.478689551353454590e-01
-5.932075977325439453e-01
-6.796807646751403809e-01
1.911141425371170044e-01
-1.539078801870346069e-01
-3.729803264141082764e-01
-3.702626228332519531e-01
5.662761330604553223e-01
6.426355987787246704e-02
3.021178841590881348e-01
2.124105393886566162e-01
5.217574238777160645e-01
2.094027996063232422e-01
-6.655012965202331543e-01
-4.507501721382141113e-01
5.219139456748962402e-01
3.836120367050170898e-01
7.205732911825180054e-02
-1.997396536171436310e-02
4.402686357498168945e-01
4.047959744930267334e-01
-4.696907699108123779e-01
4.385774433612823486e-01
3.773341178894042969e-01
-1.144333928823471069e-02
6.040043234825134277e-01
-2.671342492103576660e-01
8.408360183238983154e-03
-4.354953765869140625e-01
-5.250076651573181152e-01
4.406641721725463867e-01
-4.432972893118858337e-02
-1.090352311730384827e-01
-6.022527813911437988e-01
-4.472859501838684082e-01
-4.913210272789001465e-01
4.070527106523513794e-02
3.881181180477142334e-01
-5.268724560737609863e-01
-1.584099233150482178e-01
-5.249355435371398926e-01
2.147116065025329590e-01
-5.788562893867492676e-01
-5.178622007369995117e-01
-4.868824779987335205e-01
-5.588985234498977661e-02
-6.371384263038635254e-01
-1.793375909328460693e-01
-7.026689648628234863e-01
-2.825927734375000000e-01
-3.647260665893554688e-01
-5.355281382799148560e-02
2.979249060153961182e-01
6.298232674598693848e-01
-4.851220250129699707e-01
5.963968634605407715e-01
4.607511162757873535e-01
-5.015451312065124512e-01
-6.609439849853515625e-01
5.563586950302124023e-01
4.408860206604003906e-01
6.910616159439086914e-02
3.937469124794006348e-01
5.240999460220336914e-01
1.164997667074203491e-01
6.418502926826477051e-01
-5.925177931785583496e-01
3.785479068756103516e-01
-3.683705031871795654e-01
-3.512898087501525879e-02
-4.546964168548583984e-01
4.791536182165145874e-02
-4.825993478298187256e-01
6.367522478103637695e-01
-6.019856333732604980e-01
3.811952769756317139e-01
4.833218157291412354e-01
4.293572306632995605e-01
-7.365864515304565430e-01
-4.205854833126068115e-01
3.211933970451354980e-01
6.626977324485778809e-01
-1.015129834413528442e-01
-6.365091204643249512e-01
6.634017229080200195e-01
5.492081046104431152e-01
-3.749305903911590576e-01
3.608435392379760742e-01
6.965636014938354492e-01
-6.572642922401428223e-01
6.257721036672592163e-02
6.896686553955078125e-01
-3.357783555984497070e-01
6.627814173698425293e-01
4.804722666740417480e-01
2.297157794237136841e-02
6.611531376838684082e-01
6.534286141395568848e-01
-7.477696239948272705e-02
-4.629311859607696533e-01
1.933441162109375000e-01
-4.820010364055633545e-01
5.988104939460754395e-01
4.986452683806419373e-02
3.495225310325622559e-01
-2.902875542640686035e-01
-3.557507991790771484e-01
-3.868284225463867188e-01
-1.767801195383071899e-01
-4.745549559593200684e-01
1.728301346302032471e-01
7.429580092430114746e-01
-5.687623620033264160e-01
7.228521704673767090e-01
5.163566470146179199e-01
-1.980512589216232300e-02
5.289584994316101074e-01
-4.447080492973327637e-01
3.879838585853576660e-01
-2.475385218858718872e-01
-5.404894948005676270e-01
-5.874611735343933105e-01
-6.481313109397888184e-01
4.612180590629577637e-01
-2.391796857118606567e-01
-5.377834439277648926e-01
-5.497112274169921875e-01
-3.787204623222351074e-01
8.255189284682273865e-03
-3.837121427059173584e-01
4.337695240974426270e-01
1.898661553859710693e-01
-7.079028487205505371e-01
6.123763918876647949e-01
6.616594195365905762e-01
-4.697274565696716309e-01
-5.326473116874694824e-01
7.501450181007385254e-01
-2.521688938140869141e-01
-4.676942825317382812e-01
4.735925793647766113e-01
6.499924510717391968e-02
2.572918832302093506e-01
6.036040186882019043e-01
-5.548483729362487793e-01
-7.341241240501403809e-01
2.427632063627243042e-01
-3.850761651992797852e-01
7.147874832153320312e-01
4.041490852832794189e-01
-6.390613317489624023e-02
-3.920197486877441406e-01
-6.699617505073547363e-01
7.459475398063659668e-01
3.702890574932098389e-01
-2.094201743602752686e-02
3.664537966251373291e-01
-4.928557276725769043e-01
-6.064314842224121094e-01
-6.504222750663757324e-01
-6.459009051322937012e-01
7.337059974670410156e-01
3.635876178741455078e-01
-1.042990833520889282e-01
-7.359942793846130371e-01
5.685066580772399902e-01
3.472127914428710938e-01
-6.202874183654785156e-01
-3.410961329936981201e-01
-3.130548819899559021e-02
3.786475062370300293e-01
-4.481683969497680664e-01
4.171503484249114990e-01
5.857169032096862793e-01
-5.899142622947692871e-01
-7.111024260520935059e-01
-3.653259277343750000e-01
7.124651074409484863e-01
2.744905352592468262e-01
-6.999740004539489746e-01
3.786453008651733398e-01
3.109730184078216553e-01
-7.291526198387145996e-01
-2.020056247711181641e-01
7.386434823274612427e-02
3.777720034122467041e-01
4.430527389049530029e-01
-5.537289977073669434e-01
2.022498548030853271e-01
-5.983719825744628906e-01
-2.216089665889739990e-01
3.310632109642028809e-01
-5.380358099937438965e-01
-4.655495882034301758e-01
2.164365053176879883e-01
-4.265011250972747803e-01
6.170838475227355957e-01
6.907142996788024902e-01
-6.231957674026489258e-02
-1.830761432647705078e-01
3.488870859146118164e-01
6.651703119277954102e-01
-3.576846122741699219e-01
6.368128657341003418e-01
5.123881697654724121e-01
3.494348824024200439e-01
3.018575608730316162e-01
5.745373964309692383e-01
5.509007573127746582e-01
6.880109906196594238e-01
-6.394484043121337891e-01
5.439814329147338867e-01
2.087792567908763885e-02
-3.932164907455444336e-01
4.820176661014556885e-01
-4.113081693649291992e-01
7.060309052467346191e-01
4.180067181587219238e-01
-4.931721687316894531e-01
4.866449236869812012e-01
-4.898509979248046875e-01
-1.987359859049320221e-02
-2.541325986385345459e-01
-3.281384408473968506e-01
7.799579501152038574e-01
-4.504008293151855469e-01
7.769878506660461426e-01
-5.020740628242492676e-01
4.999980926513671875e-01
4.298558235168457031e-01
-5.312225222587585449e-01
6.696276068687438965e-01
-6.679445505142211914e-01
7.212856411933898926e-01
-4.190977215766906738e-01
-1.210154071450233459e-01
-7.271089404821395874e-02
7.639933228492736816e-01
2.256027460098266602e-01
3.113478720188140869e-01
-6.708691716194152832e-01
7.488331198692321777e-01
5.391154289245605469e-01
-6.774496436119079590e-01
6.822144389152526855e-01
-1.011309251189231873e-01
-3.056678175926208496e-01
6.643388867378234863e-01
3.826457262039184570e-01
6.554012894630432129e-01
3.270882368087768555e-01
-5.551096796989440918e-01
-3.877912759780883789e-01
-7.129914164543151855e-01
1.418833434581756592e-01
-4.467985033988952637e-01
9.738172590732574463e-02
7.214964032173156738e-01
2.189847528934478760e-01
7.797821164131164551e-01
-3.457945585250854492e-01
3.959491550922393799e-01
4.289605617523193359e-01
-6.946269273757934570e-01
-5.009337067604064941e-01
2.128065228462219238e-01
1.434376984834671021e-01
3.243753314018249512e-01
6.106203198432922363e-01
5.351150631904602051e-01
4.692394137382507324e-01
-1.645304635167121887e-02
6.263775825500488281e-01
5.460680127143859863e-01
-5.447335839271545410e-01
-4.473858475685119629e-01
-2.045312523841857910e-01
-4.032658338546752930e-01
-6.110494732856750488e-01
6.584886908531188965e-01
-3.749421238899230957e-01
9.087773412466049194e-02
-2.226257026195526123e-01
4.985549449920654297e-01
4.738429188728332520e-01
-4.755726456642150879e-01
-5.526919960975646973e-01
5.592409372329711914e-01
-7.489101290702819824e-01
1.735835224390029907e-01
1.990146934986114502e-01
3.193692564964294434e-01
-5.835822224617004395e-01
-5.550469756126403809e-01
-4.967151284217834473e-01
-2.732215076684951782e-02
5.775629878044128418e-01
-2.472711503505706787e-01
5.546397566795349121e-01
-4.467397034168243408e-01
3.863475322723388672e-01
3.801587820053100586e-01
4.633438885211944580e-01
-3.860909044742584229e-01
-5.749613642692565918e-01
6.776646375656127930e-01
-4.332771003246307373e-01
6.794117093086242676e-01
7.787417769432067871e-01
-5.118643641471862793e-01
7.585908770561218262e-01
-2.060531973838806152e-01
3.926509618759155273e-01
-2.004133760929107666e-01
-5.895742774009704590e-01
4.859409034252166748e-01
-6.937350034713745117e-01
-1.229507289826869965e-02
1.215590760111808777e-01
-7.154497504234313965e-01
6.764044165611267090e-01
-7.317318320274353027e-01
8.838433027267456055e-02
3.669594526290893555e-01
3.993583917617797852e-01
-3.527475595474243164e-01
-6.290674209594726562e-02
7.783818840980529785e-01
-6.834224462509155273e-01
6.543917059898376465e-01
3.549198508262634277e-01
2.655732631683349609e-01
2.067556530237197876e-01
3.863345384597778320e-01
8.160648494958877563e-02
-7.532222270965576172e-01
-5.092422366142272949e-01
7.636591792106628418e-01
1.384471356868743896e-01
6.662954688072204590e-01
5.414308905601501465e-01
4.433115720748901367e-01
5.845485329627990723e-01
-5.166513323783874512e-01
-4.843611121177673340e-01
-2.672591209411621094e-01
3.877934813499450684e-01
6.386082172393798828e-01
7.390710711479187012e-01
6.945127248764038086e-01
-7.460374236106872559e-01
-4.926115274429321289e-01
1.010772883892059326e-01
-1.600675582885742188e-01
-4.757707715034484863e-01
7.762829661369323730e-01
-8.514333516359329224e-02
-4.093238711357116699e-02
-5.256677865982055664e-01
-6.816303133964538574e-01
-3.882736563682556152e-01
-7.602189779281616211e-01
4.433180689811706543e-01
-6.354307532310485840e-01
3.298487365245819092e-01
-1.957567483186721802e-01
5.802349448204040527e-01
-7.622654438018798828e-01
6.285539269447326660e-01
-5.593356490135192871e-01
-3.230015933513641357e-01
4.346371293067932129e-01
5.988659858703613281e-01
4.879165291786193848e-01
-6.327194571495056152e-01
-7.565973401069641113e-01
5.572423338890075684e-01
3.840822577476501465e-01
7.793098092079162598e-01
-6.656301021575927734e-01
5.964899659156799316e-01
-6.526146531105041504e-01
5.565003156661987305e-01
-6.991483569145202637e-01
6.968550086021423340e-01
7.593542933464050293e-01
-7.329377532005310059e-01
7.105726599693298340e-01
7.617155313491821289e-01
-6.674773693084716797e-01
7.174963355064392090e-01
3.310044407844543457e-01
-5.753259062767028809e-01
6.114965081214904785e-01
-2.307246327400207520e-01
4.474139213562011719e-01
-6.212208867073059082e-01
-6.285431981086730957e-01
4.842314124107360840e-01
7.634746432304382324e-01
6.307842135429382324e-01
-3.571525961160659790e-02
2.188022732734680176e-01
-4.539540410041809082e-01
4.842942208051681519e-02
5.388534069061279297e-01
6.782309412956237793e-01
5.376912951469421387e-01
4.284023046493530273e-01
5.727996230125427246e-01
-2.345528155565261841e-01
6.178869605064392090e-01
2.270935773849487305e-01
3.134003281593322754e-01
-5.456512570381164551e-01
2.259888648986816406e-01
3.400142788887023926e-01
-3.596653342247009277e-01
4.836952984333038330e-01
-6.468952298164367676e-01
-8.636145293712615967e-02
6.673806309700012207e-01
-5.753063559532165527e-01
-2.661536335945129395e-01
1.340616494417190552e-02
-2.213326394557952881e-01
4.762346446514129639e-01
2.325978726148605347e-01
3.503781855106353760e-01
-1.416103392839431763e-01
-3.555475771427154541e-01
-1.102049052715301514e-01
6.811949014663696289e-01
-8.201783522963523865e-03
-1.181541681289672852e-01
-5.377433896064758301e-01
-3.918009698390960693e-01
-6.637415289878845215e-01
-4.683723449707031250e-01
-4.677539765834808350e-01
7.792379856109619141e-01
-2.110598981380462646e-01
7.811738848686218262e-01
-3.610691428184509277e-01
2.664721012115478516e-01
3.868286609649658203e-01
4.181430041790008545e-01
3.605505824089050293e-01
-4.824835658073425293e-01
7.069163918495178223e-01
-7.145678997039794922e-02
6.032581329345703125e-01
2.276995778083801270e-02
3.234831690788269043e-01
-3.475514054298400879e-01
-3.585678339004516602e-01
-5.805781483650207520e-01
-3.560153543949127197e-01
-6.286055445671081543e-01
-3.966915011405944824e-01
-2.668206095695495605e-01
6.154938787221908569e-02
-6.299138665199279785e-01
-7.131981849670410156e-01
7.391669154167175293e-01
-2.289589941501617432e-01
-4.514136612415313721e-01
-8.777923882007598877e-03
3.964190483093261719e-01
-9.411808848381042480e-02
-3.885200321674346924e-01
1.619445085525512695e-01
2.236883938312530518e-01
-7.009527087211608887e-01
4.261957406997680664e-01
7.337023615837097168e-01
-3.285417556762695312e-01
2.130756713449954987e-02
5.485003590583801270e-01
-7.344351410865783691e-01
7.235089689493179321e-02
-7.355418801307678223e-01
7.359884381294250488e-01
-3.177549242973327637e-01
-4.407482147216796875e-01
-7.190173268318176270e-01
4.479884505271911621e-01
-5.515687465667724609e-01
2.956340312957763672e-01
3.183386921882629395e-01
5.559046864509582520e-01
-3.234424889087677002e-01
-8.272011764347553253e-04
4.483523368835449219e-01
3.827447295188903809e-01
-7.154905050992965698e-02
2.887072861194610596e-01
4.936726391315460205e-01
-1.579326987266540527e-01
-3.616141080856323242e-01
5.030491948127746582e-01
-5.817566514015197754e-01
-1.734003424644470215e-01
-2.215114980936050415e-02
-4.179469943046569824e-01
7.027318477630615234e-01
5.652088522911071777e-01
6.773920059204101562e-01
-6.799850463867187500e-01
-6.616994738578796387e-01
-4.557646512985229492e-01
8.317155390977859497e-02
-5.043857693672180176e-01
-4.151043891906738281e-01
7.543310523033142090e-01
-5.444929003715515137e-01
-6.930866837501525879e-01
4.787437915802001953e-01
4.608469903469085693e-01
5.298382043838500977e-01
-6.053344011306762695e-01
-6.560341715812683105e-01
7.809823751449584961e-01
-2.971964478492736816e-01
-2.447360157966613770e-01
-2.635211646556854248e-01
4.230225458741188049e-02
-6.360010504722595215e-01
2.184567749500274658e-01
6.738817095756530762e-01
-4.706109464168548584e-01
3.090967237949371338e-01
6.943547129631042480e-01
-3.686320185661315918e-01
-6.375192999839782715e-01
-3.531135916709899902e-01
-2.417585998773574829e-01
5.765845775604248047e-01
-4.966456890106201172e-01
-6.303151249885559082e-01
-4.077720642089843750e-01
5.415970683097839355e-01
-5.812193751335144043e-01
1.014915760606527328e-03
6.819898486137390137e-01
-3.755547702312469482e-01
6.328507065773010254e-01
5.297157764434814453e-01
-1.575224995613098145e-01
5.891149044036865234e-01
7.269278764724731445e-01
-4.726162850856781006e-01
-1.349612921476364136e-01
-4.367180168628692627e-01
1.593832373619079590e-01
7.834094166755676270e-01
-3.852020502090454102e-01
-7.068459391593933105e-01
-3.960430026054382324e-01
4.217650294303894043e-01
-4.149551093578338623e-01
-5.250210165977478027e-01
-7.523002028465270996e-01
4.692230224609375000e-01
5.202794671058654785e-01
-5.584524869918823242e-01
1.471097618341445923e-01
-2.382813841104507446e-01
-3.556228876113891602e-01
4.742942750453948975e-01
2.026905268430709839e-01
-8.150435984134674072e-03
7.848375439643859863e-01
2.020641863346099854e-01
-4.510104060173034668e-01
-6.606900095939636230e-01
-6.249236464500427246e-01
-3.758006095886230469e-01
6.127548813819885254e-01
-1.993969231843948364e-01
-2.023415267467498779e-01
-6.867457032203674316e-01
-5.266134142875671387e-01
-3.683168888092041016e-01
7.057313323020935059e-01
6.162843108177185059e-01
6.320155858993530273e-01
4.590432643890380859e-01
2.087068371474742889e-02
-4.322062134742736816e-01
-6.436807513236999512e-01
-4.810515046119689941e-01
-5.020872950553894043e-01
-5.687977671623229980e-01
-4.437721073627471924e-01
3.716989755630493164e-01
6.609624624252319336e-01
5.483044981956481934e-01
-3.118271231651306152e-01
4.443517029285430908e-01
5.158569812774658203e-01
1.101454719901084900e-01
-4.085600376129150391e-01
4.677585959434509277e-01
7.425796389579772949e-01
-5.380846858024597168e-01
-4.806604087352752686e-01
7.536801695823669434e-01
5.779274106025695801e-01
-7.153268456459045410e-01
-3.221484422683715820e-01
-3.732980489730834961e-01
4.417736232280731201e-01
-3.508610725402832031e-01
5.694867372512817383e-01
-2.667353451251983643e-01
-6.003978252410888672e-01
-5.161257982254028320e-01
-3.533731997013092041e-01
-1.304305493831634521e-01
3.029740154743194580e-01
-2.782729566097259521e-01
-1.112539693713188171e-02
7.014150023460388184e-01
-6.756355166435241699e-01
6.024571657180786133e-01
5.032784342765808105e-01
-5.223268866539001465e-01
7.619439959526062012e-01
-5.056924223899841309e-01
4.979516565799713135e-01
-3.784691542387008667e-02
-2.157970070838928223e-01
-3.020474910736083984e-01
-9.779828041791915894e-02
-6.444755196571350098e-01
-6.560415029525756836e-01
7.580838799476623535e-01
6.866558194160461426e-01
-6.937709450721740723e-01
4.316157400608062744e-01
-4.970132410526275635e-01
4.444596171379089355e-01
-6.397058367729187012e-01
4.474655985832214355e-01
1.742902100086212158e-01
-7.049367427825927734e-01
-4.568501412868499756e-01
7.737526297569274902e-01
-6.786888241767883301e-01
2.983070909976959229e-01
1.729316711425781250e-01
6.567850708961486816e-01
-5.580494999885559082e-01
4.364556074142456055e-01
-2.938624024391174316e-01
-7.008551359176635742e-01
-3.600028455257415771e-01
5.240201950073242188e-02
7.814426422119140625e-01
3.208052217960357666e-01
-7.376697659492492676e-01
4.958353638648986816e-01
8.110953867435455322e-02
6.214138269424438477e-01
7.588059306144714355e-01
3.628133237361907959e-01
-6.809365153312683105e-01
5.390576720237731934e-01
-6.902359127998352051e-01
-6.022208333015441895e-01
1.223832368850708008e-01
-2.410592436790466309e-01
-4.478895664215087891e-01
2.427008301019668579e-01
6.042630076408386230e-01
-6.515368819236755371e-01
-2.793423831462860107e-01
7.616096735000610352e-01
-3.648059070110321045e-01
-7.443485856056213379e-01
4.963373243808746338e-01
3.692792356014251709e-01
-5.415056943893432617e-01
5.547299981117248535e-02
7.296035289764404297e-01
1.938126534223556519e-01
5.725436806678771973e-01
-7.456490993499755859e-01
-6.126816868782043457e-01
7.655695080757141113e-01
4.991872906684875488e-01
-3.989624977111816406e-01
1.000570207834243774e-01
2.460236251354217529e-01
-2.865363955497741699e-01
-3.320533782243728638e-02
6.681264638900756836e-01
3.319336771965026855e-01
4.465506374835968018e-01
-5.532941222190856934e-01
3.473656177520751953e-01
6.373011469841003418e-01
-5.210334658622741699e-01
-4.547541141510009766e-01
5.056210160255432129e-01
-1.073538139462471008e-01
6.587738990783691406e-01
7.323500514030456543e-01
-5.553211569786071777e-01
1.652176678180694580e-01
6.859011054039001465e-01
3.978304564952850342e-02
-7.068172693252563477e-01
-1.838223636150360107e-01
-6.481976509094238281e-01
-6.684115529060363770e-01
2.266122996807098389e-01
5.706573724746704102e-01
2.380172014236450195e-01
3.483905196189880371e-01
-1.981886625289916992e-01
-7.579900622367858887e-01
-9.500261396169662476e-03
-6.342334151268005371e-01
5.330463647842407227e-01
7.270471453666687012e-01
-6.841138005256652832e-01
4.343070387840270996e-01
3.640331625938415527e-01
-6.061089038848876953e-01
-4.126417040824890137e-01
1.120865046977996826e-01
-5.008359551429748535e-01
4.490546286106109619e-01
-2.996352314949035645e-01
-2.950355410575866699e-01
2.977917902171611786e-04
-1.558979451656341553e-01
6.936369538307189941e-01
-7.109177708625793457e-01
2.460662722587585449e-01
-7.105377912521362305e-01
4.325548708438873291e-01
-6.967430710792541504e-01
-6.837530732154846191e-01
-7.272527813911437988e-01
-4.934117794036865234e-01
7.841389775276184082e-01
5.262636542320251465e-01
-4.724614322185516357e-01
5.446142554283142090e-01
3.141652643680572510e-01
6.426174640655517578e-01
-2.999729514122009277e-01
-3.615681231021881104e-01
4.352841377258300781e-01
6.381495594978332520e-01
5.920807123184204102e-01
4.732338786125183105e-01
-6.267096400260925293e-01
6.580452919006347656e-01
4.779738783836364746e-01
-6.750009655952453613e-01
-7.067078948020935059e-01
-7.367803454399108887e-01
6.173050999641418457e-01
-3.187482953071594238e-01
-2.612703442573547363e-01
-7.340927720069885254e-01
-3.646909296512603760e-01
-1.871818900108337402e-01
6.613270640373229980e-01
-7.205667495727539062e-01
1.189748793840408325e-01
5.102755427360534668e-01
4.504614770412445068e-01
-3.187102675437927246e-01
7.557296156883239746e-01
-5.602796096354722977e-03
4.587693214416503906e-01
6.188411116600036621e-01
-4.954969882965087891e-01
-5.156415104866027832e-01
-7.546007633209228516e-01
9.213790297508239746e-02
-5.751805901527404785e-01
-1.239236295223236084e-01
-5.071118474006652832e-01
-6.150401234626770020e-01
6.434393525123596191e-01
6.270340830087661743e-02
-6.228498816490173340e-01
1.422224640846252441e-01
-3.363323584198951721e-02
6.070910096168518066e-01
4.384596049785614014e-01
4.480986297130584717e-02
5.977011322975158691e-01
-4.649937152862548828e-01
4.927646219730377197e-01
-5.730947852134704590e-01
-4.414193034172058105e-01
1.264425963163375854e-01
5.093276500701904297e-01
6.802165508270263672e-01
3.668016195297241211e-01
-4.121198356151580811e-01
-2.454551011323928833e-01
7.720279097557067871e-01
3.856235146522521973e-01
-4.727855920791625977e-01
-5.668736100196838379e-01
3.806437551975250244e-01
-1.774296909570693970e-01
-6.278565526008605957e-01
-7.149856686592102051e-01
-2.986288070678710938e-01
-3.744767308235168457e-01
1.748312264680862427e-01
-6.082915067672729492e-01
7.588453888893127441e-01
-4.403702020645141602e-01
4.644261896610260010e-01
-6.202033162117004395e-01
1.608708500862121582e-01
-4.727892279624938965e-01
-4.319534301757812500e-01
-3.977394104003906250e-01
-3.040610253810882568e-01
7.547371387481689453e-01
4.885550737380981445e-01
2.932943999767303467e-01
-3.754988312721252441e-01
7.329490035772323608e-02
-6.119020581245422363e-01
-9.787462651729583740e-03
-5.224574208259582520e-01
-4.819628894329071045e-01
-4.188577830791473389e-01
6.335670500993728638e-02
7.108117341995239258e-01
8.947886526584625244e-02
6.043854355812072754e-01
-1.386658549308776855e-01
1.853043586015701294e-01
3.482776880264282227e-01
-6.207839846611022949e-01
1.414774954319000244e-01
7.511000037193298340e-01
6.816721558570861816e-01
-7.583583146333694458e-02
-3.515952229499816895e-01
2.696133255958557129e-01
-3.164888620376586914e-01
4.503265023231506348e-01
6.816783547401428223e-01
6.411936134099960327e-02
7.491758465766906738e-01
-6.631037592887878418e-01
-7.414397597312927246e-02
-6.454520821571350098e-01
-6.967152655124664307e-02
7.491024732589721680e-01
5.876645445823669434e-01
5.852516889572143555e-01
-5.964760184288024902e-01
4.689362645149230957e-01
-4.810100048780441284e-02
5.598011016845703125e-01
-4.583703875541687012e-01
7.218607068061828613e-01
-1.064226031303405762e-01
-4.806877076625823975e-01
6.373387575149536133e-01
5.208414196968078613e-01
-4.707604646682739258e-01
-4.647230505943298340e-01
3.653822839260101318e-01
-2.613802850246429443e-01
5.919722914695739746e-01
-6.254340410232543945e-01
-4.495087862014770508e-01
-5.438590645790100098e-01
4.589122235774993896e-01
-5.975330471992492676e-01
-4.541011452674865723e-01
-4.511170089244842529e-01
5.391365289688110352e-01
5.208336710929870605e-01
6.379230618476867676e-01
-2.482437789440155029e-01
6.868248581886291504e-01
-6.756644845008850098e-01
5.973773449659347534e-02
2.379197180271148682e-01
4.939354956150054932e-01
-1.753392070531845093e-01
5.794387459754943848e-01
-5.335078239440917969e-01
4.761006832122802734e-01
7.416184544563293457e-01
-1.222465783357620239e-01
3.619494438171386719e-01
-3.776614665985107422e-01
-4.163035452365875244e-01
-6.591688990592956543e-01
-6.515627503395080566e-01
-1.768596768379211426e-01
-4.717607796192169189e-01
5.939335227012634277e-01
-2.805437445640563965e-01
-6.951394081115722656e-01
6.895927190780639648e-01
-6.719670891761779785e-01
-1.277532279491424561e-01
-6.619195342063903809e-01
-4.264181852340698242e-01
3.573654592037200928e-01
-4.457704424858093262e-01
-3.708248436450958252e-01
-3.346687257289886475e-01
-3.302422165870666504e-01
-6.794357895851135254e-01
-2.437455505132675171e-01
-4.272873401641845703e-01
7.768890261650085449e-01
7.162035703659057617e-01
4.621734321117401123e-01
6.860883235931396484e-01
6.374397873878479004e-01
1.079807430505752563e-01
3.147432114928960800e-03
6.066173315048217773e-01
2.767705917358398438e-01
-1.878948211669921875e-01
7.056131958961486816e-01
4.209364652633666992e-01
7.126750349998474121e-01
6.756307482719421387e-01
7.351354956626892090e-01
-7.266442775726318359e-01
-5.793908834457397461e-01
4.057542383670806885e-01
5.091382563114166260e-02
7.324861884117126465e-01
6.747916340827941895e-01
7.546725273132324219e-01
6.400982141494750977e-01
3.789932131767272949e-01
-2.279725391417741776e-03
4.486138820648193359e-01
-3.521981239318847656e-01
-5.390312075614929199e-01
-6.432121396064758301e-01
7.349466681480407715e-01
-2.935039401054382324e-01
6.412727236747741699e-01
-1.726853847503662109e-01
7.499286532402038574e-01
-6.623964905738830566e-01
6.811670064926147461e-01
1.391680240631103516e-01
5.350874662399291992e-01
6.064969301223754883e-01
6.402052044868469238e-01
-4.077843725681304932e-01
-3.725297152996063232e-01
6.225454211235046387e-01
4.613596200942993164e-01
-4.648793637752532959e-01
4.023583531379699707e-01
-6.542268395423889160e-01
-6.738063693046569824e-02
4.182302951812744141e-01
-6.872053742408752441e-01
-6.532521247863769531e-01
-3.806197941303253174e-01
-6.596601605415344238e-01
2.826179936528205872e-02
-8.431974798440933228e-02
-1.661522779613733292e-03
1.320089846849441528e-01
-5.325796008110046387e-01
3.058299124240875244e-01
3.941960632801055908e-01
-5.285311341285705566e-01
-4.047439098358154297e-01
-6.697649359703063965e-01
-6.686857342720031738e-01
6.982279419898986816e-01
7.395336031913757324e-01
-5.503566265106201172e-01
7.346521615982055664e-01
2.385573536157608032e-01
-5.226904749870300293e-01
1.791632771492004395e-01
-6.405602097511291504e-01
3.542116284370422363e-01
-4.145021438598632812e-01
-3.243025541305541992e-01
7.183979153633117676e-01
7.553768754005432129e-01
-6.682696938514709473e-01
-6.486899852752685547e-01
3.805423378944396973e-01
2.294313907623291016e-02
-2.339158803224563599e-01
2.027378082275390625e-01
5.959337353706359863e-01
6.384710669517517090e-01
4.625566899776458740e-01
-7.145476341247558594e-02
1.468800008296966553e-01
5.730149745941162109e-01
-4.650238156318664551e-01
-2.057676166296005249e-01
-4.194597899913787842e-01
6.417800784111022949e-01
7.258443236351013184e-01
2.312196344137191772e-01
-4.409024417400360107e-01
7.372597604990005493e-02
-5.185634493827819824e-01
-6.972914338111877441e-01
3.778337836265563965e-01
-6.814261674880981445e-01
-7.470654845237731934e-01
-5.167102813720703125e-01
-4.354327619075775146e-01
6.687227487564086914e-01
-6.129977703094482422e-01
-7.013798952102661133e-01
-4.347433447837829590e-01
6.998636722564697266e-01
-7.484947443008422852e-01
6.175326108932495117e-01
-5.065785050392150879e-01
-6.304446458816528320e-01
-5.441563129425048828e-01
8.851575106382369995e-02
2.791756987571716309e-01
2.637323141098022461e-01
-4.783198833465576172e-01
5.587206482887268066e-01
7.155988812446594238e-01
-4.500300288200378418e-01
5.830962061882019043e-01
6.515614390373229980e-01
5.819440633058547974e-02
-7.605416774749755859e-01
-6.182321906089782715e-01
-4.073259830474853516e-01
4.320029318332672119e-01
1.432375311851501465e-01
-6.720693111419677734e-01
-4.207027554512023926e-01
-3.783037066459655762e-01
3.203522861003875732e-01
-2.921435236930847168e-01
-6.777806878089904785e-01
-3.196460902690887451e-01
3.555458039045333862e-02
4.606733322143554688e-01
6.080574393272399902e-01
-6.054073572158813477e-01
-8.428956568241119385e-02
5.401037335395812988e-01
1.021668910980224609e-01
4.090089797973632812e-01
3.239699304103851318e-01
-3.255463838577270508e-01
-1.927857995033264160e-01
5.854548215866088867e-01
7.396753430366516113e-01
-6.235696673393249512e-01
6.573887467384338379e-01
4.027610421180725098e-01
7.443354725837707520e-01
-5.872427225112915039e-01
-6.818150877952575684e-01
-2.380583882331848145e-01
-4.439393579959869385e-01
2.876123189926147461e-01
6.489092707633972168e-01
7.356368899345397949e-01
-3.156999945640563965e-01
3.192081749439239502e-01
5.674622058868408203e-01
-2.284465581178665161e-01
-7.302755713462829590e-01
-6.405044794082641602e-01
4.538255929946899414e-01
5.995944738388061523e-01
-1.023603528738021851e-01
5.064133405685424805e-01
-6.168780922889709473e-01
-7.437627315521240234e-01
7.066561579704284668e-01
5.336220264434814453e-01
-6.605938076972961426e-01
-4.945205450057983398e-01
4.756122231483459473e-01
6.070287227630615234e-01
-5.726751685142517090e-02
-1.413518488407135010e-01
-6.272531747817993164e-01
-3.603057861328125000e-01
-6.658899188041687012e-01
5.148748755455017090e-01
6.855334043502807617e-01
-1.755822449922561646e-01
-2.396857887506484985e-01
4.464770108461380005e-02
-7.379379272460937500e-01
7.393558621406555176e-01
-2.039994597434997559e-01
6.416776776313781738e-01
-6.369237899780273438e-01
3.308961689472198486e-01
-6.238599419593811035e-01
7.241870760917663574e-01
-4.092172980308532715e-01
3.066607117652893066e-01
1.466038227081298828e-01
3.999314904212951660e-01
3.867093622684478760e-01
-4.898654222488403320e-01
7.636124491691589355e-01
-4.028758704662322998e-01
-7.285422682762145996e-01
4.452735483646392822e-01
4.912739992141723633e-01
7.300672531127929688e-01
2.102365493774414062e-01
5.409250259399414062e-01
6.202880740165710449e-01
-6.036145091056823730e-01
-4.227821230888366699e-01
7.062013745307922363e-01
-1.731306761503219604e-01
-2.826192378997802734e-01
-3.698627948760986328e-01
-6.223246455192565918e-01
4.482035636901855469e-01
-5.883927345275878906e-01
-5.291430279612541199e-02
7.210550904273986816e-01
6.809008121490478516e-01
-4.064847826957702637e-01
6.424954533576965332e-01
6.429743170738220215e-01
1.218543946743011475e-01
5.318239331245422363e-01
4.836357533931732178e-01
7.877062559127807617e-01
6.745955348014831543e-01
-3.083068132400512695e-01
-6.524670720100402832e-01
-6.356214880943298340e-01
6.208321452140808105e-01
4.676348567008972168e-01
5.798378586769104004e-01
-5.830165743827819824e-01
2.707431018352508545e-01
6.563972830772399902e-01
4.952432513236999512e-01
-7.415228486061096191e-01
5.582951903343200684e-01
1.211448162794113159e-01
3.976145982742309570e-01
-3.192657977342605591e-02
1.004141271114349365e-01
-7.290124297142028809e-01
7.076026201248168945e-01
-3.454645350575447083e-02
6.574065685272216797e-01
-5.408869385719299316e-01
6.147322654724121094e-01
4.142747521400451660e-01
-3.289752304553985596e-01
1.753513142466545105e-02
1.989488303661346436e-01
-6.865680217742919922e-01
-3.554186522960662842e-01
-7.294961810111999512e-01
-2.638540863990783691e-01
-7.040533423423767090e-01
2.137661874294281006e-01
1.543947011232376099e-01
-4.207948744297027588e-01
3.713149428367614746e-01
6.742812991142272949e-01
-1.965698003768920898e-01
-7.147136926651000977e-01
2.955476380884647369e-02
-6.778774857521057129e-01
-6.235893964767456055e-01
6.310037970542907715e-01
-3.673736453056335449e-01
-6.845040917396545410e-01
-5.756964087486267090e-01
7.807068228721618652e-01
-6.885265707969665527e-01
5.182134509086608887e-01
5.522067546844482422e-01
-4.634478986263275146e-01
3.472820818424224854e-01
-6.715737581253051758e-01
-2.252740785479545593e-02
-4.650761485099792480e-01
-4.277521371841430664e-01
-2.779912948608398438e-01
9.729265421628952026e-02
-6.062773466110229492e-01
1.164594292640686035e-01
-4.422389902174472809e-04
7.728155255317687988e-01
6.935448050498962402e-01
1.915928125381469727e-01
-4.108961671590805054e-02
7.731100916862487793e-01
7.434484958648681641e-01
-2.700160145759582520e-01
3.231882154941558838e-01
3.303116559982299805e-01
-4.796034190803766251e-03
-2.622271776199340820e-01
-4.689649641513824463e-01
-1.583173722028732300e-01
7.505106329917907715e-01
6.693146228790283203e-01
5.140401721000671387e-01
-4.833782911300659180e-01
-2.211895771324634552e-04
-6.789294630289077759e-02
-3.405118584632873535e-01
4.569897949695587158e-01
7.735065817832946777e-01
-5.509399175643920898e-01
-9.048055857419967651e-02
5.801643133163452148e-01
7.379373908042907715e-01
6.713360548019409180e-01
3.937583863735198975e-01
-3.766634166240692139e-01
-1.492816805839538574e-01
5.838902592658996582e-01
-6.023482680320739746e-01
6.180154681205749512e-01
3.407254219055175781e-01
-7.285690903663635254e-01
-4.594654142856597900e-01
-2.913302779197692871e-01
1.025527417659759521e-01
5.250179171562194824e-01
-9.886264801025390625e-02
-5.517667531967163086e-01
6.331028938293457031e-01
-4.126365780830383301e-01
4.358352124691009521e-01
3.341370522975921631e-01
6.594735980033874512e-01
-2.808425426483154297e-01
-1.476061344146728516e-02
6.627265810966491699e-01
5.863637328147888184e-01
1.749055087566375732e-01
-6.576246619224548340e-01
-2.888187170028686523e-01
7.469268441200256348e-01
-4.951754808425903320e-01
2.987933754920959473e-01
7.095359563827514648e-01
5.206709504127502441e-01
4.099814593791961670e-01
6.273798942565917969e-01
4.546261429786682129e-01
-7.474128901958465576e-02
-3.854010701179504395e-01
3.983181416988372803e-01
-5.438062548637390137e-01
-4.818761944770812988e-01
1.541991680860519409e-01
5.011698603630065918e-01
5.362057089805603027e-01
-6.229864358901977539e-01
6.316315531730651855e-01
-3.902210891246795654e-01
7.641118764877319336e-01
-5.870959162712097168e-01
9.728512912988662720e-02
3.239474296569824219e-01
4.739502668380737305e-01
-2.043862938880920410e-01
-1.205994039773941040e-01
6.640766263008117676e-01
-4.027023017406463623e-01
4.033849239349365234e-01
-7.556926608085632324e-01
-6.079221367835998535e-01
6.852814555168151855e-01
-7.028779387474060059e-01
5.321660637855529785e-01
3.234585523605346680e-01
-4.188512265682220459e-01
4.649431109428405762e-01
7.462877035140991211e-01
6.605731248855590820e-01
-1.714391857385635376e-01
-5.069314241409301758e-01
-7.471770644187927246e-01
-6.240211725234985352e-01
4.084073752164840698e-02
-6.002961993217468262e-01
-7.526814341545104980e-01
-4.991529583930969238e-01
2.347799986600875854e-01
-4.781667888164520264e-01
-8.164620399475097656e-02
5.696461796760559082e-01
-4.758906364440917969e-01
2.434077858924865723e-01
-2.055873423814773560e-01
2.714281678199768066e-01
-6.667928099632263184e-01
-2.015481591224670410e-01
-3.330842256546020508e-01
-4.337589070200920105e-02
-1.254483684897422791e-02
-1.135038956999778748e-01
2.767204046249389648e-01
1.504284739494323730e-01
-7.043925523757934570e-01
-7.090909481048583984e-01
6.868326067924499512e-01
1.220249757170677185e-01
-3.760055303573608398e-01
-3.327204585075378418e-01
-6.703720688819885254e-01
3.455706834793090820e-01
3.378579318523406982e-01
-1.547810882329940796e-01
2.708315551280975342e-01
-4.461147785186767578e-01
5.559226274490356445e-01
-1.312053948640823364e-01
-5.766841173171997070e-01
-4.753717184066772461e-01
4.021878242492675781e-01
-5.645015835762023926e-01
-7.988703995943069458e-02
6.022365018725395203e-02
6.564204692840576172e-01
5.560286641120910645e-01
-3.280755281448364258e-01
3.873445987701416016e-01
-2.676197588443756104e-01
-2.561153173446655273e-01
7.579887509346008301e-01
-6.242845058441162109e-01
5.894344449043273926e-01
-5.920140743255615234e-01
4.878525137901306152e-01
-4.890124201774597168e-01
-3.240103125572204590e-01
5.621241927146911621e-01
1.995453145354986191e-03
-1.056863367557525635e-01
5.053372383117675781e-01
1.076384335756301880e-01
-4.510608315467834473e-01
6.170666217803955078e-01
6.522637009620666504e-01
5.543593764305114746e-01
-9.401220828294754028e-02
6.051595807075500488e-01
4.182275831699371338e-01
-2.423543184995651245e-01
-6.555003523826599121e-01
1.856144666671752930e-01
1.881223618984222412e-01
-3.783829510211944580e-01
1.526088416576385498e-01
-6.867281198501586914e-01
4.990091919898986816e-01
7.806408405303955078e-01
5.947856903076171875e-01
-6.125379204750061035e-01
5.375538468360900879e-01
-1.965463459491729736e-01
-7.036728858947753906e-01
1.928506940603256226e-01
-7.621446251869201660e-01
-1.978038251399993896e-01
4.030435159802436829e-02
7.012453675270080566e-01
6.313502192497253418e-01
7.242355942726135254e-01
-2.422432452440261841e-01
-8.236766606569290161e-02
1.071739941835403442e-01
-1.445029079914093018e-01
-4.840319752693176270e-01
-5.228066444396972656e-01
-6.990243196487426758e-01
-3.785162866115570068e-01
6.161081790924072266e-01
7.381988763809204102e-01
2.105083875358104706e-02
3.935887515544891357e-01
-6.527642011642456055e-01
-7.341194748878479004e-01
6.603731513023376465e-01
5.576160550117492676e-01
-1.257706880569458008e-01
-6.776373982429504395e-01
-7.551468908786773682e-02
3.950608074665069580e-01
-7.222959399223327637e-01
-4.441851004958152771e-02
6.928811669349670410e-01
4.809011816978454590e-01
-5.171079635620117188e-01
1.240962743759155273e-01
3.488199710845947266e-01
-4.466920495033264160e-01
-5.175459980964660645e-01
5.182065814733505249e-02
-6.947620511054992676e-01
-6.903774142265319824e-01
4.391945600509643555e-01
-5.387085676193237305e-01
-4.603517651557922363e-01
-6.258147954940795898e-01
3.292673826217651367e-01
7.321506142616271973e-01
-3.168970942497253418e-01
7.757068276405334473e-01
2.463917583227157593e-01
-7.249941229820251465e-01
-7.497568428516387939e-02
-3.543479740619659424e-01
-6.039949059486389160e-01
-7.177064418792724609e-01
-5.712029337882995605e-01
-4.298249185085296631e-01
-5.089458227157592773e-01
2.981137335300445557e-01
-7.022554874420166016e-01
6.536951661109924316e-01
-6.883609890937805176e-01
4.099701046943664551e-01
-4.716899991035461426e-01
4.860322475433349609e-01
-3.305131196975708008e-01
-5.819190740585327148e-01
1.252621710300445557e-01
-6.272515654563903809e-01
3.066781461238861084e-01
6.022506356239318848e-01
-4.208050966262817383e-01
6.668636202812194824e-01
5.709451436996459961e-01
-1.976886689662933350e-01
4.887727554887533188e-03
-3.395556211471557617e-01
7.235155701637268066e-01
-5.159543156623840332e-01
-7.423874139785766602e-01
5.405418276786804199e-01
4.655553698539733887e-01
3.154460191726684570e-01
7.488847374916076660e-01
-6.712163090705871582e-01
3.089875578880310059e-01
-6.112278103828430176e-01
-5.102025866508483887e-01
-2.457196116447448730e-01
-2.329142540693283081e-01
-4.021541476249694824e-01
-1.671245694160461426e-01
-7.371569275856018066e-01
7.174629569053649902e-01
-5.231028199195861816e-01
6.341739296913146973e-01
-3.858477473258972168e-01
-5.871509909629821777e-01
-7.515420317649841309e-01
-4.127506017684936523e-01
1.140783131122589111e-01
-4.542587399482727051e-01
-3.803264796733856201e-01
5.004047155380249023e-01
7.361654639244079590e-01
-5.916090607643127441e-01
5.679199099540710449e-01
-4.968765676021575928e-01
-3.591016530990600586e-01
-4.054631888866424561e-01
-3.937071859836578369e-01
5.996834039688110352e-01
1.314267665147781372e-01
4.340862035751342773e-01
-3.024226427078247070e-01
-3.895971924066543579e-02
-1.340019404888153076e-01
6.442922353744506836e-01
5.799072384834289551e-01
1.192870289087295532e-01
7.638226151466369629e-01
-7.393811941146850586e-01
-1.712606847286224365e-02
4.648823142051696777e-01
-4.177231788635253906e-01
-6.123713850975036621e-01
-3.130358159542083740e-01
3.592753410339355469e-01
4.195772111415863037e-01
4.528691768646240234e-01
6.478430628776550293e-01
-7.571259140968322754e-01
4.286674559116363525e-01
2.171881645917892456e-01
5.341349244117736816e-01
-1.280204057693481445e-01
-1.272200345993041992e-01
-7.568505406379699707e-01
4.154229164123535156e-01
2.441730797290802002e-01
-3.419328331947326660e-01
-4.850119352340698242e-01
5.758759379386901855e-01
3.624121546745300293e-01
-6.767054200172424316e-01
-1.962943375110626221e-01
3.908017873764038086e-01
5.012001991271972656e-01
-5.378539562225341797e-01
7.173100113868713379e-01
5.636340975761413574e-01
3.437613844871520996e-01
3.523865342140197754e-02
-5.199209228157997131e-02
-4.767602086067199707e-01
-5.044527649879455566e-01
3.955659866333007812e-01
5.890213847160339355e-01
-4.241866469383239746e-01
-3.449677824974060059e-01
-9.726972877979278564e-02
7.284684777259826660e-01
-2.548137903213500977e-01
2.821344733238220215e-01
6.094766855239868164e-01
7.627785205841064453e-01
-3.802625536918640137e-01
-6.090897917747497559e-01
1.643598526716232300e-01
7.760760188102722168e-01
3.743898272514343262e-01
4.171520769596099854e-01
-2.007646411657333374e-01
-3.208341002464294434e-01
-5.265563726425170898e-01
-6.809536218643188477e-01
-5.681194663047790527e-01
7.647393345832824707e-01
3.622967600822448730e-01
7.500597238540649414e-01
7.127103805541992188e-01
6.792270541191101074e-01
3.003420829772949219e-01
7.495400309562683105e-01
3.189300894737243652e-01
-1.307244151830673218e-01
-7.620708346366882324e-01
-2.140190005302429199e-01
-6.905434727668762207e-01
-1.285333037376403809e-01
-1.413564980030059814e-01
-5.094673037528991699e-01
5.165937170386314392e-02
-4.496356844902038574e-01
1.569881476461887360e-02
-5.243894457817077637e-01
-4.269234240055084229e-01
4.187653064727783203e-01
-5.597013831138610840e-01
-4.504680633544921875e-01
6.943137645721435547e-01
6.191688179969787598e-01
1.513309776782989502e-01
-5.343068391084671021e-02
6.261438727378845215e-01
5.989707708358764648e-01
7.820535898208618164e-01
-7.630482316017150879e-01
-7.198213338851928711e-01
3.498148918151855469e-01
-3.341410160064697266e-01
3.539142608642578125e-01
6.788653731346130371e-01
-3.749065399169921875e-01
4.967712759971618652e-01
7.579464316368103027e-01
2.592285871505737305e-01
7.329481244087219238e-01
6.129541993141174316e-01
7.141772508621215820e-01
2.745395600795745850e-01
-2.159263342618942261e-01
6.133042573928833008e-01
1.064055114984512329e-01
-3.181899189949035645e-01
-6.826277375221252441e-01
-4.336547851562500000e-01
-4.774817824363708496e-01
5.988855957984924316e-01
6.773138642311096191e-01
-7.581449151039123535e-01
-6.790927052497863770e-01
4.140842556953430176e-01
3.897000849246978760e-01
-7.441975474357604980e-01
-7.068253159523010254e-01
-6.441094875335693359e-01
-5.874463915824890137e-01
4.516001641750335693e-01
5.530445277690887451e-02
-5.610854625701904297e-01
5.802336335182189941e-01
4.229633212089538574e-01
3.271512985229492188e-01
1.490986645221710205e-01
5.929421782493591309e-01
5.370980501174926758e-01
-3.506126701831817627e-01
5.758248567581176758e-01
-5.040282607078552246e-01
3.921521306037902832e-01
5.316891074180603027e-01
5.236477255821228027e-01
2.271620333194732666e-01
6.030010581016540527e-01
5.538770556449890137e-01
3.899017870426177979e-01
-4.800096619874238968e-03
4.571850597858428955e-01
8.733041584491729736e-02
-1.065940484404563904e-01
7.813947796821594238e-01
-5.936879515647888184e-01
4.834102988243103027e-01
5.741299390792846680e-01
5.234530568122863770e-01
-5.484872460365295410e-01
-7.468635439872741699e-01
-7.056578993797302246e-01
7.460061907768249512e-01
7.187331318855285645e-01
5.874187946319580078e-01
-3.135922551155090332e-01
3.956931829452514648e-01
-6.486551761627197266e-01
4.981978535652160645e-01
2.764907181262969971e-01
7.348539233207702637e-01
-4.172153472900390625e-01
-7.484157681465148926e-01
7.133142352104187012e-01
-3.250819146633148193e-01
3.574153780937194824e-01
-4.570634961128234863e-01
-5.887115597724914551e-01
2.114152163267135620e-01
7.742031216621398926e-01
-3.955072760581970215e-01
2.713611721992492676e-01
-4.934206008911132812e-01
3.511666953563690186e-01
-6.987180113792419434e-01
2.120496630668640137e-01
4.159474968910217285e-01
7.534058690071105957e-01
4.450400471687316895e-01
5.125248432159423828e-01
-6.869470477104187012e-01
-5.612294077873229980e-01
-5.360269546508789062e-01
1.940450072288513184e-01
2.320510149002075195e-02
5.823571085929870605e-01
4.838176369667053223e-01
-5.111692547798156738e-01
5.249766167253255844e-03
-4.645510911941528320e-01
7.059455513954162598e-01
4.450735747814178467e-01
2.700632214546203613e-01
6.161879897117614746e-01
4.086892604827880859e-01
-2.215045094490051270e-01
-2.485242784023284912e-01
-4.607148170471191406e-01
3.903881311416625977e-01
-6.999575495719909668e-01
-6.706892251968383789e-01
2.775986790657043457e-01
4.061094820499420166e-01
1.286168694496154785e-01
1.039320603013038635e-02
-4.546275138854980469e-01
-3.011327087879180908e-01
-4.870348572731018066e-01
-4.599243700504302979e-01
-7.156097292900085449e-01
-6.447759270668029785e-01
-4.543716311454772949e-01
-2.352681756019592285e-01
2.175133675336837769e-01
-5.576694607734680176e-01
-2.997856959700584412e-02
6.088402867317199707e-01
2.218654155731201172e-01
-1.026562601327896118e-01
-4.809167087078094482e-01
-3.678122162818908691e-01
5.591632723808288574e-01
-5.500982403755187988e-01
7.847329378128051758e-01
7.292689681053161621e-01
5.806458592414855957e-01
7.053934931755065918e-01
4.202055335044860840e-01
-1.895906329154968262e-01
-6.474092602729797363e-01
-7.525596022605895996e-01
-7.587267160415649414e-01
-5.747038722038269043e-01
6.145656108856201172e-01
7.599926590919494629e-01
-5.595752596855163574e-01
-3.344455361366271973e-01
-4.275835752487182617e-01
-1.510597169399261475e-01
-2.557058352977037430e-03
7.759573459625244141e-01
6.083459034562110901e-02
-6.163671612739562988e-01
4.727112948894500732e-01
-7.359727621078491211e-01
-4.500780105590820312e-01
-3.789941221475601196e-02
7.552024722099304199e-01
5.426137447357177734e-01
2.366435825824737549e-01
-7.253978848457336426e-01
5.509576797485351562e-01
1.209434866905212402e-01
-4.040207862854003906e-01
4.410488009452819824e-01
-5.626626610755920410e-01
-6.919879913330078125e-01
6.910799145698547363e-01
5.580087304115295410e-01
-6.476336717605590820e-02
3.245040774345397949e-01
5.424776077270507812e-01
3.960608243942260742e-01
3.476752638816833496e-01
6.750839948654174805e-01
5.061712861061096191e-01
-2.863748967647552490e-01
-4.664855301380157471e-01
2.790881097316741943e-01
7.582652568817138672e-01
-6.317244768142700195e-01
-1.244704872369766235e-01
4.877868592739105225e-01
6.404410004615783691e-01
-6.515682935714721680e-01
7.046261429786682129e-01
-7.203785330057144165e-02
5.263065099716186523e-01
1.478988230228424072e-01
2.612827718257904053e-01
-6.312054395675659180e-01
3.844187855720520020e-01
4.943316578865051270e-01
7.637687325477600098e-01
-3.765591382980346680e-01
-6.307365298271179199e-01
-3.450146913528442383e-01
-7.183281779289245605e-01
-6.384214758872985840e-01
-1.137136369943618774e-01
6.642791032791137695e-01
-4.870817959308624268e-01
2.934414446353912354e-01
5.902308821678161621e-01
5.979586839675903320e-01
6.043558120727539062e-01
7.762212157249450684e-01
-6.073308587074279785e-01
-6.559160351753234863e-01
4.591177999973297119e-01
1.542318146675825119e-03
4.989791512489318848e-01
3.569868206977844238e-01
-3.695141673088073730e-01
-6.518863886594772339e-02
-5.472739338874816895e-01
1.897387951612472534e-01
7.183474302291870117e-01
-3.939202427864074707e-01
3.337580263614654541e-01
-2.596318125724792480e-01
-4.406692385673522949e-01
3.491333127021789551e-01
-5.802873373031616211e-01
2.974636554718017578e-01
-7.412549853324890137e-01
7.573370933532714844e-01
7.416849732398986816e-01
4.410329163074493408e-01
-3.102568387985229492e-01
3.800294399261474609e-01
-5.857222080230712891e-01
2.291065603494644165e-01
-7.086023092269897461e-01
5.258517265319824219e-01
7.646846771240234375e-01
-5.976226329803466797e-01
-7.402204871177673340e-01
6.548945903778076172e-01
-4.946676492691040039e-01
-7.567546963691711426e-01
-5.617268681526184082e-01
-4.105927348136901855e-01
-6.275629997253417969e-01
-2.727912068367004395e-01
-3.845350146293640137e-01
6.272106170654296875e-01
2.682116813957691193e-02
-4.841499924659729004e-01
3.180635571479797363e-01
-4.222635030746459961e-01
-2.995932400226593018e-01
-1.910596042871475220e-01
-3.604615330696105957e-01
-1.252020895481109619e-01
6.482521295547485352e-01
7.102169394493103027e-01
-2.207620739936828613e-01
-2.630139589309692383e-01
6.005403399467468262e-01
3.913348913192749023e-01
4.511961340904235840e-01
6.790123581886291504e-01
-6.326058506965637207e-01
-4.821570515632629395e-01
1.753632873296737671e-01
4.972993135452270508e-01
-4.319604337215423584e-01
-5.805780291557312012e-01
5.502278208732604980e-01
-5.450400710105895996e-01
6.042841076850891113e-01
6.106035709381103516e-01
-1.099667325615882874e-01
3.142237961292266846e-01
-4.774943590164184570e-01
-5.064366459846496582e-01
-6.528337597846984863e-01
-2.290359884500503540e-01
6.583439707756042480e-01
-1.898275911808013916e-01
2.666006088256835938e-01
-6.797056198120117188e-01
-4.008762240409851074e-01
3.602028191089630127e-01
2.560865581035614014e-01
5.884641408920288086e-01
5.316433310508728027e-01
5.929545164108276367e-01
-7.119155526161193848e-01
-6.659334897994995117e-01
-4.156682640314102173e-02
6.904581189155578613e-01
6.486580371856689453e-01
6.996347904205322266e-01
-1.876569837331771851e-01
2.080744355916976929e-01
-5.717533826828002930e-01
4.583283364772796631e-01
-3.383497595787048340e-01
4.010586738586425781e-01
1.609500348567962646e-01
2.551231086254119873e-01
-7.339192628860473633e-01
7.766906619071960449e-01
5.447676777839660645e-01
-6.650529503822326660e-01
-6.962472796440124512e-01
5.834828019142150879e-01
1.705575138330459595e-01
3.538060188293457031e-01
6.799584627151489258e-01
7.252816557884216309e-01
2.552205920219421387e-01
-2.993173003196716309e-01
-6.669929623603820801e-01
-3.232345581054687500e-01
-3.370310068130493164e-01
4.413565099239349365e-01
-4.424405097961425781e-01
-6.314614415168762207e-01
-1.602434813976287842e-01
-5.057372450828552246e-01
-3.328562974929809570e-01
6.445780396461486816e-01
-5.541066527366638184e-01
-3.694044351577758789e-01
-7.131348252296447754e-01
2.811048030853271484e-01
-4.558570384979248047e-01
-7.226209640502929688e-01
1.377778500318527222e-02
7.745231986045837402e-01
-3.188075125217437744e-02
7.700448632240295410e-01
6.960361599922180176e-01
5.617273449897766113e-01
-2.368578016757965088e-01
-6.437053084373474121e-01
5.881825089454650879e-01
-4.682878255844116211e-01
4.058758020401000977e-01
1.069709211587905884e-01
6.807592511177062988e-01
2.491117268800735474e-02
5.446656346321105957e-01
-3.781225085258483887e-01
-6.199045777320861816e-01
2.461928408592939377e-03
-6.320524811744689941e-01
2.177587747573852539e-01
-6.975455880165100098e-01
4.562968611717224121e-01
5.330627560615539551e-01
-1.187569871544837952e-01
-6.788133084774017334e-02
7.444427609443664551e-01
-6.981969475746154785e-01
5.983287692070007324e-01
-4.069399535655975342e-01
-5.999107956886291504e-01
-3.508645892143249512e-01
-6.764682531356811523e-01
-6.947664022445678711e-01
-7.338487505912780762e-01
-1.067509949207305908e-01
6.766754984855651855e-01
4.065047204494476318e-01
-3.000093698501586914e-01
-5.043320059776306152e-01
-4.202015399932861328e-01
3.752669692039489746e-01
-4.727756381034851074e-01
3.313281536102294922e-01
-5.435945391654968262e-01
-5.689221024513244629e-01
7.383876442909240723e-01
6.688321232795715332e-01
-3.496007323265075684e-01
4.520536661148071289e-01
-1.209362074732780457e-01
-4.199360013008117676e-01
7.461465597152709961e-01
7.090767472982406616e-02
4.710782170295715332e-01
7.418095469474792480e-01
7.710369229316711426e-01
-6.282173395156860352e-01
3.340147137641906738e-01
5.888152122497558594e-01
5.538297295570373535e-01
4.402039051055908203e-01
7.734954953193664551e-01
-4.963799715042114258e-01
7.693960070610046387e-01
5.632050633430480957e-01
4.486100077629089355e-01
-4.083511233329772949e-01
-7.037805318832397461e-01
7.461547255516052246e-01
-3.902847319841384888e-02
-4.156963229179382324e-01
-6.051415205001831055e-01
2.525183260440826416e-01
-2.822961807250976562e-01
5.924063324928283691e-01
4.855404496192932129e-01
-6.519125401973724365e-02
-4.842722117900848389e-01
-3.485043942928314209e-01
5.764645934104919434e-01
-2.909227013587951660e-01
-6.272282004356384277e-01
-6.640148162841796875e-01
-3.584465384483337402e-02
-5.465003252029418945e-01
-3.894198536872863770e-01
-3.339641988277435303e-01
-6.411304473876953125e-01
-4.239465594291687012e-01
5.381268262863159180e-01
4.817326664924621582e-01
-5.452147722244262695e-01
6.694949269294738770e-01
7.557179927825927734e-01
-9.802021086215972900e-02
-6.787926554679870605e-01
-7.229338884353637695e-01
-9.035436809062957764e-02
-2.164347656071186066e-02
-6.882031559944152832e-01
1.506489664316177368e-01
7.431169748306274414e-01
-3.702668547630310059e-01
7.684926390647888184e-01
5.658211112022399902e-01
1.076776012778282166e-01
7.100889086723327637e-01
-6.184114813804626465e-01
-7.078483700752258301e-01
-2.563520669937133789e-01
5.339238643646240234e-01
3.466794490814208984e-01
2.354411333799362183e-01
5.323362946510314941e-01
-4.278197288513183594e-01
5.713333487510681152e-01
-5.408152937889099121e-01
-4.646373689174652100e-01
-7.155449986457824707e-01
3.802903890609741211e-01
-4.269346594810485840e-01
-4.018051326274871826e-01
-2.904693186283111572e-01
-6.534903049468994141e-01
-5.614212751388549805e-01
1.475559175014495850e-01
7.863377928733825684e-01
3.949149250984191895e-01
-9.170013666152954102e-02
-3.629423975944519043e-01
7.187089323997497559e-01
3.353898227214813232e-02
4.263495504856109619e-01
-2.313518524169921875e-01
5.943019390106201172e-01
7.852204442024230957e-01
-6.032737493515014648e-01
-2.739583328366279602e-02
-4.323537349700927734e-01
-1.892133355140686035e-01
-3.503503203392028809e-01
5.719623565673828125e-01
-4.816307872533798218e-02
-6.175615191459655762e-01
7.604302763938903809e-01
6.750611066818237305e-01
-4.251929521560668945e-01
2.167347371578216553e-01
5.787890553474426270e-01
4.953784644603729248e-01
-1.876372992992401123e-01
-3.205724954605102539e-01
9.275697916746139526e-02
-3.957883119583129883e-01
4.263919889926910400e-01
5.764116644859313965e-01
-2.702827006578445435e-02
3.398957252502441406e-01
2.119173705577850342e-01
-4.457403421401977539e-01
-9.590452164411544800e-02
-3.373686671257019043e-01
-3.080426752567291260e-01
-5.533435344696044922e-01
5.761987566947937012e-01
6.468950510025024414e-01
4.151899814605712891e-01
-1.570470333099365234e-01
1.743943542242050171e-01
4.341669082641601562e-01
4.767996966838836670e-01
1.791429817676544189e-01
5.963642001152038574e-01
-6.075870394706726074e-01
-6.379758119583129883e-01
-4.882300198078155518e-01
5.637375265359878540e-02
3.961075544357299805e-01
-7.042109370231628418e-01
-1.435510963201522827e-01
-2.943132519721984863e-01
3.851373195648193359e-01
-2.074405848979949951e-01
-3.612875938415527344e-01
-2.027842402458190918e-01
-7.299734950065612793e-01
4.733593165874481201e-01
7.765656113624572754e-01
-5.107731223106384277e-01
-6.238178610801696777e-01
-7.115595787763595581e-02
6.549162864685058594e-01
-1.104503273963928223e-01
-3.191163539886474609e-01
-5.980717539787292480e-01
-6.343334317207336426e-01
-3.564165830612182617e-01
7.363035082817077637e-01
-1.459989324212074280e-02
-4.394423067569732666e-01
4.695346653461456299e-01
-3.329611420631408691e-01
4.639863371849060059e-01
2.028886526823043823e-01
-3.214586377143859863e-01
6.192719936370849609e-01
3.246281445026397705e-01
-6.897180676460266113e-01
-5.575721263885498047e-01
7.337591052055358887e-01
7.377669215202331543e-01
-5.901241898536682129e-01
-2.216471433639526367e-01
-7.194214463233947754e-01
-5.127037763595581055e-01
2.670440971851348877e-01
-6.342862248420715332e-01
-5.718507766723632812e-01
-5.451273322105407715e-01
7.304834723472595215e-01
-4.915577471256256104e-01
-7.626428008079528809e-01
2.941613197326660156e-01
-3.333617001771926880e-02
7.751744985580444336e-01
7.694854140281677246e-01
7.513041496276855469e-01
-4.076554179191589355e-01
-6.808140873908996582e-01
-6.636238694190979004e-01
-1.601180434226989746e-02
-5.988716483116149902e-01
-4.671466052532196045e-01
3.380174040794372559e-01
-7.447153329849243164e-01
3.884494602680206299e-01
-5.076439380645751953e-01
5.616551041603088379e-01
-5.054148435592651367e-01
-8.445260673761367798e-02
-6.936971545219421387e-01
-4.950058758258819580e-01
-4.403367340564727783e-01
4.412677288055419922e-01
-6.676123738288879395e-01
4.085893034934997559e-01
3.787066042423248291e-01
-6.991512775421142578e-01
6.615493893623352051e-01
-5.979775637388229370e-02
-4.097480475902557373e-01
6.026584506034851074e-01
-4.416835308074951172e-01
-4.938209056854248047e-01
-2.477692216634750366e-01
-7.067966461181640625e-01
-5.703798532485961914e-01
-5.004961490631103516e-01
-6.073986887931823730e-01
-5.291193723678588867e-01
-9.827316552400588989e-02
-5.980310440063476562e-01
-9.952058643102645874e-02
-9.024412930011749268e-02
6.192646622657775879e-01
-5.975448489189147949e-01
-3.597173094749450684e-01
2.531852722167968750e-01
5.454468727111816406e-02
-4.135789275169372559e-01
9.875215590000152588e-02
5.530236959457397461e-01
7.452247738838195801e-01
-3.661262392997741699e-01
-1.979817599058151245e-01
-5.950268507003784180e-01
5.526805520057678223e-01
-1.670813653618097305e-03
2.894643247127532959e-01
7.185056805610656738e-01
7.807509303092956543e-01
2.997691035270690918e-01
-7.635714113712310791e-02
-3.479202985763549805e-01
-4.182733595371246338e-02
7.721249461174011230e-01
-9.107525646686553955e-02
-2.292429506778717041e-01
-1.513384878635406494e-01
-4.946964383125305176e-01
5.666645169258117676e-01
-1.208471506834030151e-01
-5.289243459701538086e-01
-5.324925780296325684e-01
3.016859292984008789e-01
5.462333559989929199e-01
2.020549029111862183e-02
-7.181164622306823730e-01
-5.702183842658996582e-01
6.620546579360961914e-01
6.578830629587173462e-02
7.472258210182189941e-01
-4.468504190444946289e-01
4.037383198738098145e-01
5.100035071372985840e-01
4.612182974815368652e-01
-2.745024263858795166e-01
6.191933155059814453e-01
-2.803899347782135010e-01
1.488918215036392212e-01
-2.527756392955780029e-01
6.750549674034118652e-01
-3.143074214458465576e-01
-6.911495923995971680e-01
3.152656834572553635e-03
2.339433431625366211e-01
-3.788782358169555664e-01
-3.691174685955047607e-01
5.939171910285949707e-01
7.500699162483215332e-01
2.230318635702133179e-02
-4.943277239799499512e-01
6.201027631759643555e-01
-6.912963986396789551e-01
-6.000069975852966309e-01
6.018286943435668945e-01
-9.683457762002944946e-02
6.322158575057983398e-01
2.743951082229614258e-01
-7.476898431777954102e-01
-6.679322123527526855e-01
7.256998419761657715e-01
6.125833392143249512e-01
4.347680807113647461e-01
7.265054583549499512e-01
-5.286014676094055176e-01
-3.974244594573974609e-01
-7.400262951850891113e-01
-3.102772533893585205e-01
-7.418627142906188965e-01
5.400887727737426758e-01
5.984874367713928223e-01
2.239338159561157227e-01
4.084820747375488281e-01
6.476350426673889160e-01
7.633351683616638184e-01
-1.097871586680412292e-01
-3.120068907737731934e-01
-4.492654800415039062e-01
-5.637899041175842285e-01
7.531082034111022949e-01
-5.205869078636169434e-01
7.190356403589248657e-02
7.049079239368438721e-02
-7.398778796195983887e-01
5.443937331438064575e-02
3.957574963569641113e-01
5.541681051254272461e-01
7.499536871910095215e-01
-2.476389855146408081e-01
-7.547163963317871094e-01
6.343138813972473145e-01
3.930162489414215088e-01
4.095337390899658203e-01
4.738991558551788330e-01
2.241537123918533325e-01
-8.313527703285217285e-02
-7.052217125892639160e-01
-7.206861376762390137e-01
-2.536051571369171143e-01
1.935608386993408203e-01
-9.227858483791351318e-02
-3.721618652343750000e-01
2.665936648845672607e-01
5.203249454498291016e-01
-8.564868569374084473e-02
-5.434021353721618652e-01
3.221235871315002441e-01
6.848029494285583496e-01
-3.584459424018859863e-01
6.947327256202697754e-01
3.875320851802825928e-01
4.855797290802001953e-01
4.139019846916198730e-01
2.530265748500823975e-01
-7.505083084106445312e-01
7.867523431777954102e-01
-1.896175444126129150e-01
-5.488982796669006348e-01
6.130783557891845703e-01
-3.261352702975273132e-02
-5.836307406425476074e-01
-6.161617636680603027e-01
-6.768513321876525879e-01
6.786429286003112793e-01
2.549453079700469971e-01
3.021727502346038818e-01
-5.476814508438110352e-01
-6.393132805824279785e-01
1.605714559555053711e-01
4.807657897472381592e-01
7.004860043525695801e-01
-3.989435434341430664e-01
2.233147472143173218e-01
6.933936476707458496e-01
-5.325312018394470215e-01
6.846278309822082520e-01
-3.470486998558044434e-01
-4.431111812591552734e-01
3.081753551959991455e-01
6.844089627265930176e-01
7.752626538276672363e-01
6.683698296546936035e-01
-5.720113515853881836e-01
-7.149533629417419434e-01
7.295754551887512207e-01
-4.869188964366912842e-01
1.764186471700668335e-01
7.711321115493774414e-01
-5.354247093200683594e-01
-5.781427621841430664e-01
6.468001008033752441e-01
-2.801503539085388184e-01
-3.492894172668457031e-01
7.724569439888000488e-01
4.537012577056884766e-01
-3.548221588134765625e-01
-1.274694949388504028e-01
-6.513904929161071777e-01
-1.938063204288482666e-01
1.640215963125228882e-01
-5.285283923149108887e-01
-5.860335230827331543e-01
-3.726108670234680176e-01
5.401886105537414551e-01
6.895016431808471680e-01
3.882538080215454102e-01
4.259647727012634277e-01
4.984456002712249756e-01
-7.079740166664123535e-01
-5.876117348670959473e-01
8.514161407947540283e-02
-7.318440079689025879e-01
-1.065128296613693237e-01
3.996094763278961182e-01
7.183121442794799805e-01
-4.346253871917724609e-01
8.736348152160644531e-02
4.308691620826721191e-01
-4.800241589546203613e-01
-5.909147206693887711e-03
4.505394697189331055e-01
-6.954060792922973633e-01
-4.524371922016143799e-01
5.816979408264160156e-01
-4.015132784843444824e-01
6.539376378059387207e-01
-2.780211567878723145e-01
-7.208583950996398926e-01
3.749890327453613281e-01
-4.433505535125732422e-01
6.143384575843811035e-01
6.979345679283142090e-01
6.715468168258666992e-01
6.282573938369750977e-01
5.622859001159667969e-01
4.627757072448730469e-01
6.091123819351196289e-01
3.548988997936248779e-01
-6.786177754402160645e-01
-3.633181154727935791e-01
-1.702934205532073975e-01
7.469846606254577637e-01
-4.708197116851806641e-01
1.891275644302368164e-01
-3.632009327411651611e-01
-1.113180145621299744e-01
-6.956722140312194824e-01
1.571604907512664795e-01
-2.387525588274002075e-01
-3.241266906261444092e-01
-3.368099927902221680e-01
7.833837866783142090e-01
6.747375726699829102e-01
-3.879364728927612305e-01
7.792506217956542969e-01
-5.944871902465820312e-01
7.501561045646667480e-01
-1.990824192762374878e-01
-7.509579062461853027e-01
-4.438167214393615723e-01
2.629094719886779785e-01
7.238832116127014160e-01
-5.606574416160583496e-01
6.539771556854248047e-01
-5.933339595794677734e-01
-5.395511984825134277e-01
2.685626968741416931e-02
5.098066329956054688e-01
2.971740365028381348e-01
-6.744757294654846191e-01
3.422072231769561768e-01
5.091028809547424316e-01
3.766474500298500061e-02
4.567375481128692627e-01
5.168181061744689941e-01
-6.686512380838394165e-02
2.915903627872467041e-01
4.150243699550628662e-01
-5.800286531448364258e-01
-5.653346180915832520e-01
6.654682755470275879e-01
7.039965391159057617e-01
-9.320138394832611084e-02
7.656896710395812988e-01
-3.091478049755096436e-01
2.771650850772857666e-01
2.868022322654724121e-01
-7.609919905662536621e-01
2.320527881383895874e-01
-4.051923751831054688e-01
4.267773032188415527e-01
5.507307648658752441e-01
-4.518482089042663574e-01
-6.906259655952453613e-01
7.454888820648193359e-01
5.166115164756774902e-01
-3.273819386959075928e-01
-4.704089760780334473e-01
7.527710199356079102e-01
2.027404010295867920e-01
-1.040968894958496094e-01
1.669959723949432373e-01
4.547852575778961182e-01
6.690556406974792480e-01
6.520445346832275391e-01
4.466486573219299316e-01
6.959949731826782227e-01
-2.037783861160278320e-01
-3.764625787734985352e-01
7.006202340126037598e-01
5.910102725028991699e-01
-6.837949156761169434e-01
-4.664528071880340576e-01
-3.604599237442016602e-01
7.080183029174804688e-01
-4.836895465850830078e-01
7.018550038337707520e-01
5.058124661445617676e-01
-3.481044992804527283e-02
-4.070293009281158447e-01
-5.813474059104919434e-01
-5.235564708709716797e-01
4.616774618625640869e-01
-2.415759563446044922e-01
-4.720483422279357910e-01
-4.606950879096984863e-01
-4.333660006523132324e-01
-1.990579254925251007e-02
-6.913771033287048340e-01
7.440504431724548340e-01
-5.613243579864501953e-01
3.497252464294433594e-01
7.719351649284362793e-01
3.557918071746826172e-01
-3.378275930881500244e-01
-4.514509737491607666e-01
6.381269097328186035e-01
-6.538776159286499023e-01
4.999164938926696777e-01
-4.585850238800048828e-01
6.244072318077087402e-01
6.354293227195739746e-01
5.514762401580810547e-01
2.958029210567474365e-01
-5.496007949113845825e-02
-6.338757872581481934e-01
-6.282173395156860352e-01
3.587880730628967285e-01
7.685782313346862793e-01
7.768447995185852051e-01
-5.850542783737182617e-01
-3.661581575870513916e-01
-7.988299429416656494e-02
6.189816594123840332e-01
1.321482360363006592e-01
-1.983373761177062988e-01
5.741653442382812500e-01
-7.269082069396972656e-01
-2.663084492087364197e-02
-7.474036812782287598e-01
-6.287216544151306152e-01
3.816369771957397461e-01
6.684795618057250977e-01
-7.525058984756469727e-01
-3.944992423057556152e-01
-7.405614852905273438e-01
-7.580205798149108887e-01
4.980611205101013184e-01
4.095252156257629395e-01
5.843209028244018555e-01
-7.500823140144348145e-01
3.443866372108459473e-01
-5.447518825531005859e-01
7.659190297126770020e-01
-7.334772348403930664e-01
4.267338514328002930e-01
5.252082943916320801e-01
-4.145695567131042480e-01
3.567084074020385742e-01
-1.913466453552246094e-01
7.193388938903808594e-01
-5.150015950202941895e-01
3.758418560028076172e-01
3.843327164649963379e-01
4.767901599407196045e-01
7.180089950561523438e-01
4.272294938564300537e-01
-4.170581698417663574e-01
-1.060425788164138794e-01
7.766414880752563477e-01
-7.123850584030151367e-01
-8.917859941720962524e-02
-7.309113144874572754e-01
4.426323175430297852e-01
-4.109246730804443359e-01
1.421902142465114594e-02
4.101272206753492355e-03
4.460509419441223145e-01
3.948734700679779053e-01
5.884785056114196777e-01
-5.370443463325500488e-01
4.868076145648956299e-01
-7.526914477348327637e-01
3.603705763816833496e-01
-6.634352207183837891e-01
8.331805467605590820e-02
-2.654451429843902588e-01
5.093673244118690491e-02
-5.757567882537841797e-01
7.193467617034912109e-01
-3.581670224666595459e-01
-6.578773856163024902e-01
-3.140336871147155762e-01
5.775362253189086914e-01
3.965571820735931396e-01
5.183129906654357910e-01
-4.043668508529663086e-01
7.072680592536926270e-01
-6.717169284820556641e-01
-7.500737905502319336e-01
2.882227115333080292e-02
6.581197977066040039e-01
-6.005873084068298340e-01
4.951187968254089355e-01
-3.474903702735900879e-01
6.067127585411071777e-01
2.804219350218772888e-02
-6.525954604148864746e-01
-6.321733593940734863e-01
-7.352963089942932129e-01
1.451109796762466431e-01
3.705090656876564026e-02
3.396689593791961670e-01
1.551971137523651123e-01
2.995220571756362915e-02
-5.202034115791320801e-01
6.714207530021667480e-01
3.596453666687011719e-01
-4.963057041168212891e-01
7.852509617805480957e-01
6.981830000877380371e-01
-5.325995087623596191e-01
-4.614226520061492920e-01
4.349474608898162842e-01
-4.306061863899230957e-01
4.258655607700347900e-01
2.190845608711242676e-01
-5.645825266838073730e-01
6.375681161880493164e-01
-3.687121272087097168e-01
-1.399440169334411621e-01
7.270772755146026611e-02
6.487685441970825195e-01
-1.803352236747741699e-01
2.864004969596862793e-01
1.472527682781219482e-01
3.574350476264953613e-01
5.203574299812316895e-01
9.575427323579788208e-02
3.829177916049957275e-01
-4.021200537681579590e-01
7.729541063308715820e-01
7.566666007041931152e-01
5.756772756576538086e-01
5.156275033950805664e-01
-7.401619553565979004e-01
-1.253456920385360718e-01
7.175571918487548828e-01
3.556346893310546875e-01
-1.630170941352844238e-01
6.007865071296691895e-01
5.742145180702209473e-01
-4.127159714698791504e-01
-5.488613247871398926e-01
-5.606700181961059570e-01
-1.289278268814086914e-01
4.379988908767700195e-01
-2.211026102304458618e-01
5.864307880401611328e-01
-6.381415575742721558e-02
4.439532756805419922e-01
-3.795759379863739014e-01
6.940991282463073730e-01
-6.971174478530883789e-01
1.375182569026947021e-01
7.422224879264831543e-01
-3.730387687683105469e-01
2.298738807439804077e-01
-7.347243428230285645e-01
-5.218152403831481934e-01
7.840430140495300293e-01
-3.566168248653411865e-01
-5.043869614601135254e-01
7.506095767021179199e-01
7.157621383666992188e-01
2.807613648474216461e-02
-6.813568472862243652e-01
-4.572709798812866211e-01
8.742352575063705444e-02
4.840545952320098877e-01
7.115274071693420410e-01
6.473620533943176270e-01
-4.586308002471923828e-01
1.800593882799148560e-01
3.948159217834472656e-01
6.317864060401916504e-01
-1.956606805324554443e-01
-5.886762142181396484e-01
-3.869749605655670166e-01
1.665068566799163818e-01
6.763344407081604004e-01
5.890966057777404785e-01
6.876417994499206543e-01
-5.079875588417053223e-01
-4.865157902240753174e-01
5.002014040946960449e-01
-4.847399592399597168e-01
5.771803259849548340e-01
4.262371361255645752e-01
-7.426987588405609131e-02
-7.037436366081237793e-01
5.510543659329414368e-02
7.608463168144226074e-01
-6.026800721883773804e-02
-5.132051110267639160e-01
1.912983655929565430e-01
-5.587130784988403320e-01
6.851174682378768921e-02
6.823731213808059692e-02
7.767760157585144043e-01
-1.045221686363220215e-01
1.771233081817626953e-01
5.901107192039489746e-01
-3.541818559169769287e-01
2.456383705139160156e-01
5.411850214004516602e-01
5.518409609794616699e-01
-2.231019437313079834e-01
-5.543338656425476074e-01
-2.124690115451812744e-01
2.532665133476257324e-01
6.576568633317947388e-02
-3.808876872062683105e-01
6.479271054267883301e-01
3.621470332145690918e-01
-6.762616634368896484e-01
-4.943544566631317139e-01
-2.727261483669281006e-01
4.093314409255981445e-01
6.427266597747802734e-01
-1.159418821334838867e-01
-4.363369941711425781e-01
7.696462422609329224e-02
-2.473315447568893433e-01
-6.182290911674499512e-01
6.892309784889221191e-01
-6.128181815147399902e-01
6.599380373954772949e-01
1.674838736653327942e-02
2.342302650213241577e-01
1.224867254495620728e-02
2.093404382467269897e-01
5.343648791313171387e-01
4.044462144374847412e-01
-3.307668566703796387e-01
-5.099584460258483887e-01
-6.064369082450866699e-01
1.530019491910934448e-01
-4.767050743103027344e-01
7.864076495170593262e-01
-4.981514215469360352e-01
2.880593240261077881e-01
-3.084036111831665039e-01
-3.406903147697448730e-01
-6.058695912361145020e-01
-4.281721115112304688e-01
4.975509643554687500e-01
5.242089629173278809e-01
3.801156878471374512e-01
-1.665803194046020508e-01
8.875566720962524414e-02
-2.542840540409088135e-01
6.603918671607971191e-01
-1.823122948408126831e-01
-6.964148879051208496e-01
5.560463666915893555e-01
-7.181345820426940918e-01
3.947931826114654541e-01
2.637155055999755859e-01
6.126399636268615723e-01
8.976316452026367188e-02
-5.669423937797546387e-01
4.841588139533996582e-01
-1.878444701433181763e-01
-3.352145552635192871e-01
-2.879185676574707031e-01
1.665608286857604980e-01
7.402930259704589844e-01
-3.946169614791870117e-01
4.642550945281982422e-01
1.647129207849502563e-01
-1.553111150860786438e-02
-3.218723237514495850e-01
6.678376793861389160e-01
6.822661161422729492e-01
1.569951325654983521e-01
-6.450543403625488281e-01
-4.009506404399871826e-01
7.526904344558715820e-01
-3.841266334056854248e-01
-6.193584799766540527e-01
-5.772376656532287598e-01
3.256964683532714844e-01
2.634704113006591797e-01
5.548768639564514160e-01
7.528231143951416016e-01
-5.439965128898620605e-01
-2.060205042362213135e-01
3.287580013275146484e-01
3.894505798816680908e-01
-3.727433085441589355e-01
-2.465005218982696533e-01
6.835815310478210449e-01
2.003084868192672729e-02
1.156549155712127686e-02
6.716734170913696289e-01
3.994230926036834717e-02
5.706432461738586426e-01
-6.682381629943847656e-01
7.004229426383972168e-01
-1.509140729904174805e-01
5.482402443885803223e-01
-4.389678239822387695e-01
-3.059238791465759277e-01
3.464185595512390137e-01
-7.606143355369567871e-01
-6.568219661712646484e-01
-6.382344663143157959e-02
6.131880879402160645e-01
4.005871415138244629e-01
5.910349488258361816e-01
-3.511031270027160645e-01
-7.570811510086059570e-01
6.369704604148864746e-01
-4.688555896282196045e-01
5.252090096473693848e-01
3.633810281753540039e-01
6.801699399948120117e-01
-3.850081861019134521e-01
-3.820635378360748291e-01
-6.254700422286987305e-01
4.280090928077697754e-01
-4.842764735221862793e-01
-2.291049659252166748e-01
-6.176953911781311035e-01
1.494981348514556885e-01
2.172421216964721680e-01
-4.603038132190704346e-01
7.465839982032775879e-01
-1.345139592885971069e-01
1.974713802337646484e-01
-2.326915562152862549e-01
-6.203567385673522949e-01
-3.397649526596069336e-01
-2.805314958095550537e-01
5.640310645103454590e-01
7.589064240455627441e-01
2.934637963771820068e-01
6.715868115425109863e-01
-7.849892973899841309e-02
4.974653720855712891e-01
-6.029093265533447266e-02
-1.195414215326309204e-01
7.085711359977722168e-01
7.758854031562805176e-01
6.697451323270797729e-02
4.331007599830627441e-01
-4.661948680877685547e-01
-5.177699923515319824e-01
7.190794348716735840e-01
4.700899124145507812e-01
5.499469637870788574e-01
4.879083335399627686e-01
-2.036950737237930298e-01
-4.042326286435127258e-02
1.316536217927932739e-01
-7.284100651741027832e-01
-6.290150880813598633e-01
2.111802399158477783e-01
-3.041431903839111328e-01
-2.212744951248168945e-01
2.936995029449462891e-01
-7.148126959800720215e-01
5.626054406166076660e-01
-3.765197396278381348e-01
-5.169436335563659668e-01
6.406560540199279785e-01
-1.699329018592834473e-01
-3.814203143119812012e-01
-6.159854531288146973e-01
1.349639296531677246e-01
-5.710560679435729980e-01
5.794846415519714355e-01
5.632547736167907715e-01
-2.751303091645240784e-02
-7.534816861152648926e-02
3.007690012454986572e-01
3.650929778814315796e-02
-5.796074271202087402e-01
-3.560739457607269287e-01
-4.169421792030334473e-01
5.734874010086059570e-01
-3.416034877300262451e-01
-3.203505873680114746e-01
5.899658203125000000e-01
5.510177016258239746e-01
-4.253343343734741211e-01
3.960235416889190674e-01
-6.055070757865905762e-01
-3.959250450134277344e-01
2.400861680507659912e-01
6.040391325950622559e-01
-4.529086053371429443e-01
-3.847381100058555603e-02
-5.306652188301086426e-01
-7.578112483024597168e-01
-7.417327761650085449e-01
-7.302609086036682129e-01
6.457077264785766602e-01
5.126836895942687988e-01
6.204883456230163574e-01
-6.522568464279174805e-01
-1.699751317501068115e-01
1.562495827674865723e-01
-5.772140026092529297e-01
-4.329564571380615234e-01
-4.265159070491790771e-01
-4.609905779361724854e-01
-9.176829457283020020e-02
-5.142841935157775879e-01
4.010556340217590332e-01
-5.746943354606628418e-01
2.001662924885749817e-02
5.087655186653137207e-01
-5.347516536712646484e-01
5.924598574638366699e-01
1.220603585243225098e-01
4.030230939388275146e-01
-2.348560467362403870e-02
3.594174981117248535e-01
4.121517837047576904e-01
4.656552895903587341e-02
-3.416725993156433105e-01
6.636045575141906738e-01
6.890330314636230469e-01
4.127707481384277344e-01
5.519319176673889160e-01
-5.576847195625305176e-01
7.216952443122863770e-01
4.505616426467895508e-01
6.958728432655334473e-01
-5.802354216575622559e-01
5.733020305633544922e-01
-3.821358978748321533e-01
-6.006668806076049805e-01
-5.211349129676818848e-01
2.314763516187667847e-01
6.239111423492431641e-01
-6.408051252365112305e-01
6.256840825080871582e-01
2.207508683204650879e-01
7.332760691642761230e-01
4.967568069696426392e-02
1.788296699523925781e-01
-3.610303699970245361e-01
7.510223984718322754e-01
1.297465264797210693e-01
-3.395289778709411621e-01
-6.854943633079528809e-01
2.357451766729354858e-01
-5.372295975685119629e-01
1.820030510425567627e-01
1.403246670961380005e-01
-3.287108242511749268e-01
1.731813699007034302e-02
-1.929935514926910400e-01
-5.363668799400329590e-01
-4.741919040679931641e-01
6.223027110099792480e-01
-2.725515663623809814e-01
6.679304242134094238e-01
7.566934227943420410e-01
-1.750654876232147217e-01
7.745459675788879395e-02
-4.179149866104125977e-01
5.597252249717712402e-01
7.506598234176635742e-01
6.506136655807495117e-01
-6.638288497924804688e-01
-5.052788853645324707e-01
7.442238926887512207e-01
-5.972864031791687012e-01
-7.436651587486267090e-01
-4.372308254241943359e-01
-4.508381783962249756e-01
-1.667449474334716797e-01
1.455240696668624878e-01
5.013229325413703918e-02
7.097851634025573730e-01
7.452304959297180176e-01
-5.549773573875427246e-01
-5.464739799499511719e-01
4.432283639907836914e-01
6.305589079856872559e-01
4.116897583007812500e-01
-4.465999603271484375e-01
2.382243275642395020e-01
4.512787163257598877e-01
-5.908614397048950195e-01
-7.250213027000427246e-01
6.540026664733886719e-01
6.422156095504760742e-01
4.522045850753784180e-01
3.819945156574249268e-01
-3.368750810623168945e-01
2.690341472625732422e-01
-3.428191244602203369e-01
6.413463950157165527e-01
6.814583539962768555e-01
-5.966631770133972168e-01
-2.284465581178665161e-01
-6.028365492820739746e-01
-4.097459912300109863e-01
-8.525879681110382080e-02
-5.103811025619506836e-01
4.981159567832946777e-01
-4.578960537910461426e-01
-5.628368258476257324e-01
1.729638502001762390e-02
5.621688961982727051e-01
6.812435388565063477e-01
-2.790842950344085693e-02
7.079305648803710938e-01
6.768874824047088623e-02
3.946810960769653320e-01
3.535560667514801025e-01
7.196646332740783691e-01
6.852452158927917480e-01
-2.523678243160247803e-01
-4.170405119657516479e-02
6.333607435226440430e-01
6.794801354408264160e-01
-5.265365242958068848e-01
-3.861657977104187012e-01
-4.906405806541442871e-01
3.928726911544799805e-02
-4.320849478244781494e-02
3.066657781600952148e-01
6.962347030639648438e-01
1.866022497415542603e-01
-2.991417646408081055e-01
-3.791769593954086304e-02
5.944799184799194336e-01
6.406937241554260254e-01
-3.343771025538444519e-02
-3.233339190483093262e-01
-2.065250277519226074e-02
5.221186876296997070e-01
-4.130918979644775391e-01
-9.127223491668701172e-02
-4.242376983165740967e-01
-5.691880583763122559e-01
5.147066712379455566e-01
-7.254197001457214355e-01
-2.095426172018051147e-01
-1.292237341403961182e-01
4.947203397750854492e-02
1.910224743187427521e-02
6.740713715553283691e-01
-7.055754661560058594e-01
3.918806016445159912e-01
5.642855763435363770e-01
7.748399376869201660e-01
-4.144499897956848145e-01
-3.176861107349395752e-01
-3.699340224266052246e-01
-4.523673057556152344e-01
7.200426459312438965e-01
-4.409014582633972168e-01
5.828701257705688477e-01
-4.978228211402893066e-01
-7.113332152366638184e-01
3.561919033527374268e-01
-1.608262062072753906e-01
2.176946699619293213e-01
-3.130738139152526855e-01
2.760054469108581543e-01
7.633826732635498047e-01
5.174851417541503906e-01
2.267237007617950439e-01
4.567059129476547241e-02
3.608533740043640137e-01
5.752925276756286621e-01
-3.385748714208602905e-02
-3.246339559555053711e-01
3.584267795085906982e-01
-4.032381772994995117e-01
6.477620005607604980e-01
3.791048526763916016e-01
-3.917992413043975830e-01
-1.060576587915420532e-01
-3.603097796440124512e-01
-3.787503838539123535e-01
-1.338780671358108521e-01
5.840649604797363281e-01
-3.464810848236083984e-01
7.713984251022338867e-01
4.963079690933227539e-01
-4.648990929126739502e-01
5.727168917655944824e-01
-4.139153659343719482e-01
-6.600669026374816895e-01
-3.576651215553283691e-01
4.009416699409484863e-01
7.840937972068786621e-01
-3.043646812438964844e-01
9.549087285995483398e-02
7.642765343189239502e-02
-3.465386927127838135e-01
-5.296419933438301086e-02
-4.438716918230056763e-02
-3.471577763557434082e-01
4.132298827171325684e-01
2.009864747524261475e-01
4.408461749553680420e-01
-4.492183625698089600e-01
-7.445060014724731445e-01
-5.869840979576110840e-01
6.156120896339416504e-01
-6.338750720024108887e-01
-3.505226969718933105e-01
1.993250101804733276e-02
-1.209315657615661621e-01
-6.430494189262390137e-01
-6.040741801261901855e-01
-3.829708099365234375e-01
-5.878796577453613281e-01
-3.256002068519592285e-01
6.799191832542419434e-01
-5.013738870620727539e-01
-7.594978213310241699e-01
7.566959261894226074e-01
7.773771882057189941e-01
4.397824704647064209e-01
-5.544959902763366699e-01
-3.405919671058654785e-01
2.599210441112518311e-01
-5.571102499961853027e-01
-5.989564061164855957e-01
-6.952635645866394043e-01
5.454660058021545410e-01
-6.002925336360931396e-02
7.604165673255920410e-01
-7.453839778900146484e-01
3.870867788791656494e-01
5.477389693260192871e-01
3.427383005619049072e-01
4.987768530845642090e-01
7.072454094886779785e-01
-5.165840387344360352e-01
-4.381334185600280762e-01
-3.253174126148223877e-01
-3.797367960214614868e-02
1.905650049448013306e-01
-1.452429443597793579e-01
-2.688198089599609375e-01
-7.125034928321838379e-01
-5.668780207633972168e-01
2.650433480739593506e-01
7.770430445671081543e-01
-5.984309315681457520e-01
5.998008251190185547e-01
2.152848392724990845e-01
-5.282638669013977051e-01
-4.109574258327484131e-01
7.353429198265075684e-01
4.171971082687377930e-01
-5.501959323883056641e-01
5.472269654273986816e-01
-2.851307094097137451e-01
7.756976485252380371e-01
-6.950675845146179199e-01
-1.100795790553092957e-01
-5.431943535804748535e-01
-7.286189198493957520e-01
2.499906532466411591e-02
-1.315656900405883789e-01
5.621683001518249512e-01
7.039281725883483887e-01
4.230038523674011230e-01
-2.950703799724578857e-01
-5.599968433380126953e-01
4.945841133594512939e-01
-6.871544718742370605e-01
-5.778787136077880859e-01
-3.634354472160339355e-01
-3.590963482856750488e-01
-5.367162227630615234e-01
6.076301336288452148e-01
2.629529833793640137e-01
7.706478238105773926e-01
3.413333892822265625e-01
-3.012955188751220703e-01
-3.028600811958312988e-01
4.283459391444921494e-03
-3.473644256591796875e-01
-6.701977849006652832e-01
4.298717677593231201e-01
4.005582332611083984e-01
-6.103079915046691895e-01
6.593599319458007812e-01
-7.602532505989074707e-01
-5.413503050804138184e-01
6.188127398490905762e-01
-7.541868090629577637e-01
3.205767571926116943e-01
-6.199423670768737793e-01
-6.908508539199829102e-01
6.657069921493530273e-01
-5.763931870460510254e-01
-4.216704070568084717e-01
-4.142217040061950684e-01
4.017815738916397095e-02
1.400696486234664917e-02
-3.323064148426055908e-01
4.659329056739807129e-01
-1.765587776899337769e-01
-6.743232607841491699e-01
6.668483614921569824e-01
4.927115142345428467e-01
-4.614868462085723877e-01
-1.118454113602638245e-01
3.893651366233825684e-01
-3.650177121162414551e-01
-3.103234171867370605e-01
-2.532078921794891357e-01
-6.803455948829650879e-01
-6.990160346031188965e-01
-6.139215826988220215e-01
5.147080123424530029e-02
4.883062839508056641e-02
-7.062264084815979004e-01
-7.372074127197265625e-01
-4.054981470108032227e-01
2.198828756809234619e-01
7.764422297477722168e-01
-5.582512021064758301e-01
4.482718706130981445e-01
2.766751646995544434e-01
7.664784044027328491e-02
-3.464853465557098389e-01
-7.316756844520568848e-01
-5.980664491653442383e-01
4.053472280502319336e-01
-3.249252736568450928e-01
-5.900480151176452637e-01
4.467030167579650879e-01
7.170793414115905762e-01
4.342694878578186035e-01
-3.956959247589111328e-01
-5.971429944038391113e-01
-4.563177824020385742e-01
-4.904326200485229492e-01
-4.458053708076477051e-01
-1.857267916202545166e-01
2.685033380985260010e-01
3.299698829650878906e-01
6.390169262886047363e-01
-9.246715158224105835e-02
4.664987921714782715e-01
6.095990911126136780e-02
-2.719630300998687744e-01
-5.626450181007385254e-01
-4.669942259788513184e-01
6.620141267776489258e-01
4.231984019279479980e-01
-5.222408771514892578e-01
-7.032238841056823730e-01
-7.062947154045104980e-01
2.406681329011917114e-01
-5.612047314643859863e-01
-2.388410121202468872e-01
6.921260356903076172e-01
-4.486128687858581543e-01
-6.914415955543518066e-01
5.735067725181579590e-01
-3.757441937923431396e-01
-3.748742938041687012e-01
2.663424611091613770e-01
-3.868265748023986816e-01
2.452809810638427734e-01
6.536266803741455078e-01
-3.869175016880035400e-01
-6.755821704864501953e-01
-7.042602896690368652e-01
-1.747637093067169189e-01
6.688746809959411621e-01
3.472829461097717285e-01
-7.583925127983093262e-01
7.079528570175170898e-01
-6.320829987525939941e-01
3.837576508522033691e-01
2.301856316626071930e-02
2.473134100437164307e-01
-3.658583164215087891e-01
-6.333351731300354004e-01
-3.510987460613250732e-01
1.151403710246086121e-01
5.335403084754943848e-01
2.588372528553009033e-01
-1.725968420505523682e-01
4.286485016345977783e-01
-4.810133576393127441e-01
6.408018469810485840e-01
-3.384449481964111328e-01
-1.091878190636634827e-01
5.227085947990417480e-01
6.042194366455078125e-01
-1.070715636014938354e-01
1.220296248793601990e-01
5.188689827919006348e-01
7.228209376335144043e-01
3.201074004173278809e-01
4.871000051498413086e-01
2.032631635665893555e-01
-5.745369195938110352e-01
-1.538524776697158813e-01
-6.515529006719589233e-02
-2.860924601554870605e-01
6.055245399475097656e-01
6.567886471748352051e-01
-2.061359435319900513e-01
5.497912764549255371e-01
3.976345658302307129e-01
7.391811013221740723e-01
2.641937732696533203e-01
3.634699881076812744e-01
1.997532844543457031e-01
-3.691641986370086670e-01
6.996887326240539551e-01
-4.506600089371204376e-04
-5.607435703277587891e-01
5.824759602546691895e-01
-4.272845387458801270e-01
-5.061847344040870667e-02
1.840705573558807373e-01
-4.466414451599121094e-01
-6.824527382850646973e-01
5.834561586380004883e-01
-3.851240277290344238e-01
3.078681603074073792e-02
-6.025536656379699707e-01
6.972687840461730957e-01
-9.835609234869480133e-04
5.477163195610046387e-01
-6.850972175598144531e-01
-3.195567522197961807e-03
-3.578240871429443359e-01
-3.845218718051910400e-01
-5.556684136390686035e-01
-6.287469267845153809e-01
-5.046777725219726562e-01
-6.230295300483703613e-01
-2.073945701122283936e-01
-2.478226423263549805e-01
-3.369455337524414062e-01
7.854678034782409668e-01
6.305221915245056152e-01
-5.963091850280761719e-01
-7.289386987686157227e-01
4.510799050331115723e-01
5.240141749382019043e-01
2.430840730667114258e-01
-6.882306933403015137e-01
5.283733606338500977e-01
6.037908196449279785e-01
4.348148107528686523e-01
-3.851413726806640625e-01
-2.170897573232650757e-01
2.875360548496246338e-01
3.470518290996551514e-01
4.683883786201477051e-01
1.542737334966659546e-01
-4.010332524776458740e-01
-1.133495718240737915e-01
-3.130407333374023438e-01
7.614060044288635254e-01
-6.181001663208007812e-01
-5.130153894424438477e-01
5.572221279144287109e-01
-6.375960707664489746e-01
-5.915357470512390137e-01
7.269779443740844727e-01
3.585548400878906250e-01
-4.009813368320465088e-01
2.540828287601470947e-01
3.195048570632934570e-01
3.698733448982238770e-01
-1.496068835258483887e-01
-4.463655352592468262e-01
-5.616833567619323730e-01
-3.332099914550781250e-01
1.324467509984970093e-01
-7.114204764366149902e-01
7.476456761360168457e-01
5.584076046943664551e-01
-6.620207428932189941e-01
7.391940951347351074e-01
-4.189007878303527832e-01
-3.945377171039581299e-01
7.714241147041320801e-01
5.107175111770629883e-01
4.647860229015350342e-01
-7.584548592567443848e-01
1.514449864625930786e-01
-2.750502824783325195e-01
4.310745000839233398e-01
6.191229224205017090e-01
4.925346672534942627e-01
-6.372416615486145020e-01
-2.662730216979980469e-01
-3.630097582936286926e-02
6.109207272529602051e-01
4.188775122165679932e-01
-2.821035683155059814e-01
-3.353039026260375977e-01
-3.749967813491821289e-01
-5.649812817573547363e-01
-6.217412352561950684e-01
5.593176484107971191e-01
-5.851643681526184082e-01
-5.139797180891036987e-02
6.986338496208190918e-01
6.371874213218688965e-01
-6.686701178550720215e-01
-3.181198239326477051e-01
5.735788941383361816e-01
4.584648609161376953e-01
-1.777991652488708496e-01
6.675674915313720703e-01
-3.943736553192138672e-01
4.579092264175415039e-01
-5.016198158264160156e-01
5.197016596794128418e-01
-6.542772650718688965e-01
2.893126010894775391e-01
-5.943485498428344727e-01
3.357211351394653320e-01
4.055061936378479004e-01
5.023044943809509277e-01
2.104114741086959839e-01
-3.809742331504821777e-01
-7.215103507041931152e-01
-5.941449999809265137e-01
-7.567188143730163574e-01
-6.680887341499328613e-01
5.555836558341979980e-01
4.869666099548339844e-01
4.931428730487823486e-01
-5.858122706413269043e-01
4.968959838151931763e-02
-6.986473202705383301e-01
-3.385508060455322266e-01
-5.970579385757446289e-01
6.980473399162292480e-01
-1.270363926887512207e-01
7.568123340606689453e-01
-6.854636669158935547e-01
-5.434522628784179688e-01
1.234931498765945435e-01
4.031911492347717285e-01
-3.241609632968902588e-01
4.417402744293212891e-01
3.818307816982269287e-01
-2.438912540674209595e-01
-5.253472924232482910e-01
-5.931747555732727051e-01
5.111714005470275879e-01
-5.566356331110000610e-02
-1.278031319379806519e-01
7.736518979072570801e-01
4.719541668891906738e-01
-1.497887820005416870e-01
-1.385605335235595703e-01
-2.191944122314453125e-01
5.474604964256286621e-01
4.904261231422424316e-01
2.019986212253570557e-01
6.466996669769287109e-01
-4.621079862117767334e-01
-6.739051938056945801e-01
-1.942383050918579102e-01
7.401580810546875000e-01
-3.021087348461151123e-01
-7.526282668113708496e-01
-2.729873657226562500e-01
-7.568815946578979492e-01
-4.696432352066040039e-01
-1.173543706536293030e-01
6.346333026885986328e-01
-5.431095361709594727e-01
-3.983538448810577393e-01
1.767673492431640625e-01
-1.883970946073532104e-01
-2.982968986034393311e-01
-4.332642257213592529e-01
-7.165892720222473145e-01
-6.037649512290954590e-01
7.744325995445251465e-01
7.280363440513610840e-01
5.655518770217895508e-01
-2.551005184650421143e-01
1.878830343484878540e-01
-5.141874551773071289e-01
-5.341896414756774902e-01
-7.075771689414978027e-01
-1.084590926766395569e-01
-7.525889873504638672e-01
4.161863327026367188e-01
6.892145872116088867e-01
-5.339637994766235352e-01
2.131006717681884766e-01
6.214373707771301270e-01
5.605280995368957520e-01
-3.240001499652862549e-01
7.573155760765075684e-01
2.738950848579406738e-01
6.267192959785461426e-01
5.239182114601135254e-01
4.318155348300933838e-02
2.583664059638977051e-01
4.909443855285644531e-01
-4.833872020244598389e-01
-7.394793629646301270e-01
-4.822969734668731689e-01
3.933907747268676758e-01
-4.980445504188537598e-01
6.842845082283020020e-01
5.218127965927124023e-01
-1.834227740764617920e-01
-1.688171923160552979e-01
-1.448225975036621094e-01
9.161749854683876038e-03
-4.415763616561889648e-01
-3.236491680145263672e-01
5.294706225395202637e-01
5.260789990425109863e-01
-2.468079626560211182e-01
-3.256268799304962158e-01
-3.067817389965057373e-01
-2.479300498962402344e-01
3.825799822807312012e-01
-4.162922799587249756e-01
4.883146584033966064e-01
5.016102790832519531e-01
-4.289579987525939941e-01
-6.967666745185852051e-01
-3.530737757682800293e-01
7.185233235359191895e-01
-6.361951828002929688e-01
2.559351027011871338e-01
4.658649861812591553e-01
5.038420557975769043e-01
-6.811768412590026855e-01
-9.796246141195297241e-02
-7.310822606086730957e-01
7.767822146415710449e-01
1.505401581525802612e-01
-5.735824108123779297e-01
3.091628551483154297e-01
7.205500602722167969e-01
-4.006682932376861572e-01
5.920937657356262207e-01
-5.699924826622009277e-01
2.716744542121887207e-01
-6.659301370382308960e-02
-7.051347494125366211e-01
-5.747625231742858887e-01
-4.756710231304168701e-01
3.901544809341430664e-01
6.108491420745849609e-01
5.997142195701599121e-01
5.397340655326843262e-01
7.662333846092224121e-01
6.760913133621215820e-01
3.935475945472717285e-01
-3.299140930175781250e-01
5.478920340538024902e-01
-1.149584427475929260e-01
6.012145876884460449e-01
4.381212871521711349e-03
-3.650297522544860840e-01
3.471432328224182129e-01
4.935274720191955566e-01
-3.084077239036560059e-01
6.912140846252441406e-01
6.101151108741760254e-01
-1.412761211395263672e-02
-3.872793540358543396e-02
1.501243934035301208e-02
6.468389183282852173e-02
-2.705086469650268555e-01
1.996720433235168457e-01
1.280633658170700073e-01
7.442792654037475586e-01
-3.358058929443359375e-01
-3.078647553920745850e-01
-6.555461287498474121e-01
-7.511460781097412109e-01
6.736403107643127441e-01
3.057165145874023438e-01
6.623556613922119141e-01
3.640472888946533203e-01
5.428801774978637695e-01
1.108300834894180298e-01
-1.631281971931457520e-01
6.791827678680419922e-01
2.960134446620941162e-01
-3.326556682586669922e-01
-5.997065454721450806e-02
1.950287520885467529e-01
-5.980328917503356934e-01
4.696116745471954346e-01
-7.203707098960876465e-01
-1.247666627168655396e-01
5.058519244194030762e-01
6.023952960968017578e-01
6.216207146644592285e-01
6.013913154602050781e-01
6.812838912010192871e-01
1.566110551357269287e-01
-7.125735282897949219e-01
1.386093050241470337e-01
7.716048955917358398e-01
4.920554161071777344e-01
6.065416932106018066e-01
5.876941084861755371e-01
-6.443716287612915039e-01
-5.409521460533142090e-01
-3.401685059070587158e-01
-4.779384136199951172e-01
6.242401003837585449e-01
1.912174373865127563e-01
-4.196895956993103027e-01
6.510873436927795410e-01
-6.242478489875793457e-01
-3.169883191585540771e-01
-7.439121603965759277e-01
-3.332951068878173828e-01
7.009917497634887695e-02
-4.116392135620117188e-01
-3.357116580009460449e-01
5.955826640129089355e-01
4.861176013946533203e-01
-5.427766442298889160e-01
-5.093663930892944336e-01
-5.319330096244812012e-01
6.130335927009582520e-01
9.546418488025665283e-02
-1.949804425239562988e-01
-5.359243154525756836e-01
-2.363785952329635620e-01
4.448629021644592285e-01
4.676286876201629639e-01
9.774173796176910400e-02
-1.589268743991851807e-01
4.527526199817657471e-01
-2.656410634517669678e-01
-1.516973376274108887e-01
4.445010423660278320e-01
-2.754884660243988037e-01
-7.600880265235900879e-01
7.812429666519165039e-01
6.336365342140197754e-01
4.232165515422821045e-01
-2.393534481525421143e-01
-4.461185932159423828e-01
-4.041059911251068115e-01
-7.239559292793273926e-01
7.105177044868469238e-01
4.551377892494201660e-01
2.871810793876647949e-01
3.884979486465454102e-01
5.149545520544052124e-02
-4.829479455947875977e-01
-5.072388052940368652e-01
-5.273619890213012695e-01
7.213054299354553223e-01
3.479212522506713867e-01
5.453841090202331543e-01
5.576568245887756348e-01
-1.301056295633316040e-01
-1.878994405269622803e-01
5.596374869346618652e-01
-6.254219412803649902e-01
-3.762006759643554688e-01
-6.090905666351318359e-01
7.216839790344238281e-01
3.481410145759582520e-01
4.624204635620117188e-01
1.245981454849243164e-01
6.409834027290344238e-01
-8.544972166419029236e-03
-1.884407997131347656e-01
8.906808495521545410e-02
3.801600635051727295e-01
6.338756680488586426e-01
-6.748135089874267578e-01
-2.074411511421203613e-01
-1.093465015292167664e-01
5.807608366012573242e-01
6.763257384300231934e-01
-5.612901449203491211e-01
6.839014887809753418e-01
7.378145456314086914e-01
5.135338902473449707e-01
7.101022601127624512e-01
-6.607856154441833496e-01
1.893866211175918579e-01
-4.325214624404907227e-01
3.998115062713623047e-01
5.724563002586364746e-01
6.658225059509277344e-01
5.286750793457031250e-01
-1.765136420726776123e-01
4.856512546539306641e-01
-4.338580369949340820e-01
5.091623663902282715e-01
-2.580417990684509277e-01
-6.037918329238891602e-01
3.058453798294067383e-01
-6.353138089179992676e-01
-5.062804743647575378e-02
-6.452229619026184082e-02
-9.778320044279098511e-02
2.291343957185745239e-01
5.121975541114807129e-01
-3.841763734817504883e-01
-5.111685395240783691e-01
3.784298002719879150e-01
4.754502177238464355e-01
3.544576168060302734e-01
4.752761125564575195e-01
-3.720874786376953125e-01
6.961736083030700684e-01
-6.785859465599060059e-01
-1.666674017906188965e-01
4.285670518875122070e-01
-5.101768374443054199e-01
6.386873126029968262e-02
4.171758294105529785e-01
-1.043449193239212036e-01
-5.703418254852294922e-01
-5.354681611061096191e-01
5.241185426712036133e-01
1.432317197322845459e-01
-4.759772121906280518e-01
-5.499685406684875488e-01
6.914110779762268066e-01
-6.970379948616027832e-01
5.930172801017761230e-01
-3.541358280926942825e-03
3.384240865707397461e-01
5.900973081588745117e-01
-4.605396687984466553e-01
4.180500507354736328e-01
4.374571740627288818e-01
-4.595159888267517090e-01
-1.093575283885002136e-01
-3.285876512527465820e-01
-6.057538986206054688e-01
-6.051139533519744873e-02
5.457394123077392578e-01
4.472166597843170166e-01
5.047215819358825684e-01
7.043350338935852051e-01
-6.312525868415832520e-01
2.226663827896118164e-01
9.929114580154418945e-02
-4.494655132293701172e-01
7.838168740272521973e-01
-3.595795035362243652e-01
-6.246315240859985352e-01
-5.187226533889770508e-01
5.909075140953063965e-01
-6.996762156486511230e-01
-7.610549330711364746e-01
-3.609190285205841064e-01
-3.861226439476013184e-01
5.742861628532409668e-01
-4.169582724571228027e-01
7.507635951042175293e-01
4.841845631599426270e-01
4.540898799896240234e-01
5.890065431594848633e-01
-4.149387478828430176e-01
-4.411868453025817871e-01
7.605788707733154297e-01
-4.303017556667327881e-01
-2.609822899103164673e-02
-4.430227577686309814e-01
4.698378443717956543e-01
7.303105592727661133e-01
-1.835787296295166016e-01
-7.622870802879333496e-01
-3.176917731761932373e-01
7.155964970588684082e-01
6.666187644004821777e-01
6.312811374664306641e-02
4.014019668102264404e-01
5.583803653717041016e-01
-5.237771868705749512e-01
-9.495047852396965027e-03
5.862454771995544434e-01
-6.863212585449218750e-01
5.569581389427185059e-01
6.787783503532409668e-01
5.835449099540710449e-01
3.624819219112396240e-01
5.276594161987304688e-01
3.785349726676940918e-01
-4.369685053825378418e-01
6.799705028533935547e-01
4.333302676677703857e-01
7.246883511543273926e-01
5.287441611289978027e-01
5.260767340660095215e-01
5.147656798362731934e-01
7.295284420251846313e-02
7.030951380729675293e-01
-5.892831683158874512e-01
6.077671051025390625e-01
-1.767008304595947266e-01
-5.493980646133422852e-01
7.515484690666198730e-01
-3.552591502666473389e-01
2.447851896286010742e-01
-8.665386587381362915e-02
-5.097563862800598145e-01
-7.290607690811157227e-01
-3.481884002685546875e-01
2.623180747032165527e-01
7.218970656394958496e-01
-3.329187035560607910e-01
4.272006154060363770e-01
-6.453138589859008789e-01
1.204883307218551636e-01
4.194501340389251709e-01
-4.520406723022460938e-01
6.355517506599426270e-01
1.036321669816970825e-01
-3.880720138549804688e-01
-7.476614117622375488e-01
-3.541443347930908203e-01
-1.309802830219268799e-01
4.331136941909790039e-01
2.941407635807991028e-02
-7.415186166763305664e-01
-7.090441584587097168e-01
6.376938223838806152e-01
-5.530838370323181152e-01
6.188914179801940918e-01
4.683536887168884277e-01
6.689826846122741699e-01
-7.425743937492370605e-01
-4.724903702735900879e-01
4.585054516792297363e-01
-6.835743784904479980e-01
-6.414675116539001465e-01
-4.425626099109649658e-01
6.545220613479614258e-01
-2.262210249900817871e-01
2.840209603309631348e-01
7.396104931831359863e-01
7.851536870002746582e-01
-6.493729948997497559e-01
-3.874050974845886230e-01
-4.821984469890594482e-01
-3.594720959663391113e-01
-2.426162511110305786e-01
7.613288760185241699e-01
4.858833253383636475e-01
2.994817495346069336e-01
1.421653181314468384e-01
-4.941332340240478516e-01
-7.612056732177734375e-01
4.613843858242034912e-01
6.957859396934509277e-01
-4.052555561065673828e-01
-7.192732393741607666e-02
-2.750546336174011230e-01
6.537373065948486328e-01
-4.003061056137084961e-01
5.031340718269348145e-01
-1.221520081162452698e-01
-2.136260569095611572e-01
-6.770959496498107910e-02
5.174469947814941406e-01
-4.966812133789062500e-01
6.438872218132019043e-01
-4.315200150012969971e-01
5.834187865257263184e-01
-4.903802871704101562e-01
-5.363825559616088867e-01
1.148462146520614624e-01
-5.228690505027770996e-01
5.544078350067138672e-01
-4.496978223323822021e-01
7.752259969711303711e-01
6.887906193733215332e-01
7.193213105201721191e-01
7.008572220802307129e-01
-3.634930551052093506e-01
-4.407930970191955566e-01
9.345375001430511475e-03
-6.285966038703918457e-01
6.413285732269287109e-01
6.271618604660034180e-01
-6.273252367973327637e-01
-5.279772877693176270e-01
-4.020449221134185791e-01
-3.397879600524902344e-01
-4.366035461425781250e-01
4.574125409126281738e-01
-6.995524764060974121e-01
-6.363611221313476562e-01
-5.548973679542541504e-01
5.760426521301269531e-01
-2.557027041912078857e-01
2.120893262326717377e-02
7.350175976753234863e-01
4.720329046249389648e-01
6.933582425117492676e-01
4.997673034667968750e-01
-5.354714989662170410e-01
5.561534166336059570e-01
-2.608830332756042480e-01
-6.162495017051696777e-01
-7.171831727027893066e-01
-4.783394932746887207e-01
4.603301584720611572e-01
-7.346028685569763184e-01
4.446282386779785156e-01
3.953902721405029297e-01
7.778387069702148438e-01
5.433403253555297852e-01
4.056074619293212891e-01
-2.308271229267120361e-01
-5.331965088844299316e-01
-8.973093330860137939e-02
7.138201594352722168e-01
-5.214294195175170898e-01
-8.979418873786926270e-02
7.496266067028045654e-02
-1.756233274936676025e-01
5.197848081588745117e-01
-3.083403110504150391e-01
7.243911623954772949e-01
-3.833559453487396240e-01
-1.620463579893112183e-01
-3.317977488040924072e-01
4.860123991966247559e-01
-5.216614603996276855e-01
-3.431430160999298096e-01
6.161887645721435547e-01
-7.853228598833084106e-02
4.693133831024169922e-01
6.070542931556701660e-01
5.680541396141052246e-01
-4.406028389930725098e-01
5.500448346138000488e-01
-4.533720016479492188e-01
4.794393181800842285e-01
2.109652757644653320e-01
6.978538036346435547e-01
-2.106444239616394043e-01
-3.063184618949890137e-01
1.660920381546020508e-01
-4.074999690055847168e-01
-1.665299683809280396e-01
-5.367684364318847656e-01
6.443012952804565430e-01
3.849407732486724854e-01
-1.316344439983367920e-01
3.352224230766296387e-01
-3.704879283905029297e-01
-3.116894364356994629e-01
-3.974853157997131348e-01
-2.412029802799224854e-01
4.526700675487518311e-01
-5.712450295686721802e-02
-5.326316356658935547e-01
-1.981805562973022461e-01
6.209179759025573730e-01
6.128402352333068848e-01
-1.366731673479080200e-01
7.060675621032714844e-01
-4.666199088096618652e-01
-4.710752964019775391e-01
-7.249800562858581543e-01
6.148672476410865784e-02
-2.860934734344482422e-01
4.264574348926544189e-01
5.512031912803649902e-01
-4.579511880874633789e-01
7.430714964866638184e-01
-5.995507836341857910e-01
7.307154536247253418e-01
3.256872892379760742e-01
-4.422007128596305847e-02
-6.768102645874023438e-01
-9.242884814739227295e-02
2.295167297124862671e-01
7.485957145690917969e-01
5.474602580070495605e-01
-7.046588063240051270e-01
-4.812189340591430664e-01
2.817670106887817383e-01
-3.986954092979431152e-01
6.184620857238769531e-01
4.415132105350494385e-01
-5.987878441810607910e-01
-5.355982184410095215e-01
-3.811135590076446533e-01
4.383397698402404785e-01
1.206655651330947876e-01
-7.132146954536437988e-01
-4.006769359111785889e-01
6.385129690170288086e-01
-5.779019594192504883e-01
1.260932981967926025e-01
-4.668496251106262207e-01
5.161716341972351074e-01
-1.995916664600372314e-01
3.918551206588745117e-01
-4.076232314109802246e-01
5.785171389579772949e-01
4.426038563251495361e-01
1.448098570108413696e-01
-4.962337911128997803e-01
-4.461537003517150879e-01
-6.360369324684143066e-01
-3.516493141651153564e-01
4.875290393829345703e-01
3.901079893112182617e-01
-7.161242961883544922e-01
7.035346627235412598e-01
1.650163531303405762e-01
3.668421879410743713e-02
-3.494706451892852783e-01
-6.575352549552917480e-01
6.885999441146850586e-01
1.429674476385116577e-01
-2.864796221256256104e-01
-6.326537132263183594e-01
4.064148068428039551e-01
3.672345578670501709e-01
-6.581231951713562012e-01
3.858238160610198975e-01
4.801680743694305420e-01
6.317728161811828613e-01
-6.633802503347396851e-02
-6.338663697242736816e-01
-7.046502232551574707e-01
7.134024500846862793e-01
-4.073220193386077881e-01
-3.367260098457336426e-01
3.435944318771362305e-01
-4.491714537143707275e-01
3.669613599777221680e-01
-5.159471631050109863e-01
-5.209788680076599121e-01
-3.817153871059417725e-01
1.825776882469654083e-02
-4.673138558864593506e-01
-3.077699840068817139e-01
-3.638162016868591309e-01
4.047270715236663818e-01
-6.312342286109924316e-01
6.108602881431579590e-01
-3.472641706466674805e-01
4.728621840476989746e-01
-2.584300041198730469e-01
3.882556557655334473e-01
5.887088775634765625e-01
-1.818692982196807861e-01
3.420826792716979980e-01
2.627868577837944031e-02
-6.838256120681762695e-01
6.817596554756164551e-01
5.205858349800109863e-01
3.474961519241333008e-01
2.849775254726409912e-01
4.494282603263854980e-01
7.282219529151916504e-01
-6.889941692352294922e-01
1.114474162459373474e-01
-7.607231736183166504e-01
5.503937005996704102e-01
2.310354262590408325e-01
5.239194035530090332e-01
-6.185010671615600586e-01
-7.162384986877441406e-01
-6.044549345970153809e-01
-1.318798772990703583e-02
7.869294285774230957e-01
-8.829583227634429932e-02
7.053520083427429199e-01
-4.811098575592041016e-01
5.852825045585632324e-01
-2.688892185688018799e-01
-6.712351441383361816e-01
-4.296057224273681641e-01
6.833494305610656738e-01
-4.973540902137756348e-01
-5.627846121788024902e-01
3.884586691856384277e-01
-6.182927489280700684e-01
-2.687539458274841309e-01
4.905357360839843750e-01
-4.524294435977935791e-01
4.988307952880859375e-01
5.448237657546997070e-01
4.392150044441223145e-01
5.086886286735534668e-01
-3.238846659660339355e-01
4.890839755535125732e-01
-7.278322577476501465e-01
6.264361739158630371e-01
4.884722232818603516e-01
6.629285812377929688e-01
-4.651745557785034180e-01
5.401023030281066895e-01
4.228365719318389893e-01
4.274624586105346680e-01
4.561447799205780029e-01
-3.428916335105895996e-01
-3.746812343597412109e-01
1.684299409389495850e-01
-4.990291595458984375e-01
6.466475129127502441e-02
-6.772142648696899414e-01
6.143633723258972168e-01
-6.033344268798828125e-01
6.478168964385986328e-01
-6.581163406372070312e-01
6.036837100982666016e-01
6.732755899429321289e-02
-2.316873371601104736e-01
5.104966759681701660e-01
6.058791279792785645e-01
8.827990293502807617e-02
1.455611176788806915e-02
-2.564785480499267578e-01
-1.343001574277877808e-01
-5.455722212791442871e-01
5.422247052192687988e-01
5.788533091545104980e-01
-6.054729819297790527e-01
8.094476908445358276e-02
6.525455713272094727e-01
-6.660460829734802246e-01
6.609643697738647461e-01
-1.142694726586341858e-01
3.989965617656707764e-01
7.441123723983764648e-01
4.353471696376800537e-01
-6.931247115135192871e-01
6.178999543190002441e-01
-1.529160439968109131e-01
-6.045207381248474121e-01
6.466533541679382324e-01
4.345982968807220459e-01
-7.593386769294738770e-01
-7.575060725212097168e-01
-4.864546656608581543e-01
-5.541763901710510254e-01
-1.642907559871673584e-01
-2.045089900493621826e-01
4.910712838172912598e-01
-7.442678213119506836e-01
1.317954808473587036e-01
5.574072003364562988e-01
-4.452104568481445312e-01
3.566521406173706055e-01
-4.088783860206604004e-01
-2.601155042648315430e-01
3.947317600250244141e-01
-7.239308953285217285e-01
2.405065298080444336e-01
-7.296814322471618652e-01
-6.498635411262512207e-01
5.546164512634277344e-01
6.646385192871093750e-01
6.637744903564453125e-01
-3.615362048149108887e-01
4.569329619407653809e-01
-6.652373075485229492e-01
3.880100846290588379e-01
3.848689049482345581e-02
7.646269798278808594e-01
-7.482150197029113770e-01
-4.175554513931274414e-01
7.364755868911743164e-01
-5.970433354377746582e-01
2.742022648453712463e-02
-5.793872475624084473e-01
-4.672727882862091064e-01
5.048969388008117676e-01
-5.846597552299499512e-01
2.704889699816703796e-02
6.989537477493286133e-01
-5.997100472450256348e-01
3.598687648773193359e-01
-2.019497752189636230e-01
1.064203083515167236e-01
-5.445927381515502930e-01
-1.057913526892662048e-01
5.208171606063842773e-01
6.406263113021850586e-01
-2.321882992982864380e-01
-5.329230800271034241e-02
3.874919414520263672e-01
7.665509581565856934e-01
6.169502139091491699e-01
1.121210306882858276e-01
-5.755814909934997559e-01
-3.974739015102386475e-01
-4.646303653717041016e-01
4.041369855403900146e-01
7.382805943489074707e-01
-2.459947168827056885e-01
4.038282632827758789e-01
-6.366412043571472168e-01
-4.629542827606201172e-01
-6.309115290641784668e-01
5.580691695213317871e-01
3.855626583099365234e-01
-7.002549171447753906e-01
-2.389352023601531982e-01
5.858638882637023926e-01
2.282307446002960205e-01
5.399324893951416016e-01
-3.132378458976745605e-01
5.387152433395385742e-01
5.853567123413085938e-01
-4.200991690158843994e-01
-7.255770564079284668e-01
1.529209129512310028e-02
-5.106832385063171387e-01
-3.946558833122253418e-01
-6.113943457603454590e-01
-2.077637612819671631e-01
4.682765603065490723e-01
-7.492094635963439941e-01
9.159803390502929688e-02
1.691595315933227539e-01
2.993267178535461426e-01
4.057411551475524902e-01
-6.553067564964294434e-01
4.504501223564147949e-01
-2.263106703758239746e-01
-7.728399336338043213e-02
-5.000713467597961426e-01
-7.154042720794677734e-01
-5.001909732818603516e-01
-7.408341765403747559e-01
4.032683968544006348e-01
5.122492909431457520e-01
7.814672589302062988e-01
-5.752291083335876465e-01
4.752604365348815918e-01
-2.204518914222717285e-01
4.257919788360595703e-01
5.616508126258850098e-01
7.094833254814147949e-01
-6.107643246650695801e-01
1.206301711499691010e-02
7.644295096397399902e-01
-6.191350817680358887e-01
4.840160608291625977e-01
6.850447654724121094e-01
-6.436104178428649902e-01
-5.382703542709350586e-01
1.257907301187515259e-01
-1.541782468557357788e-01
4.297349154949188232e-01
6.956390738487243652e-01
4.543366730213165283e-01
4.992997050285339355e-01
7.277473807334899902e-02
-7.567391991615295410e-01
7.843456268310546875e-01
-4.882620573043823242e-01
4.770815372467041016e-01
6.951254010200500488e-01
-1.736946403980255127e-02
7.552790045738220215e-01
5.437390208244323730e-01
6.367070674896240234e-01
-2.152698040008544922e-01
4.098054766654968262e-01
-7.403930425643920898e-01
5.047149658203125000e-01
1.121932640671730042e-01
2.763781547546386719e-01
-6.866845488548278809e-01
7.707425951957702637e-01
-5.173957347869873047e-01
1.806166395545005798e-02
-5.270153284072875977e-01
4.919810295104980469e-01
-9.895093739032745361e-03
7.545079588890075684e-01
-9.639681875705718994e-02
-4.334143996238708496e-01
-5.082245469093322754e-01
5.012852326035499573e-02
-3.376284241676330566e-01
-3.217452466487884521e-01
4.767262935638427734e-01
5.786672234535217285e-01
-2.487666606903076172e-01
-7.399196028709411621e-01
5.594362020492553711e-01
-4.652712345123291016e-01
-6.814898848533630371e-01
6.000617146492004395e-01
-2.115136086940765381e-01
7.588703036308288574e-01
-1.532775014638900757e-01
5.318128466606140137e-01
3.975890874862670898e-01
-5.932022333145141602e-01
3.048097491264343262e-01
4.539600908756256104e-01
6.226874589920043945e-01
-2.987920939922332764e-01
-6.552242636680603027e-01
4.739401936531066895e-01
-2.991024851799011230e-01
-4.093101322650909424e-01
5.493071079254150391e-01
5.690707564353942871e-01
-5.899661183357238770e-01
1.553360670804977417e-01
5.082650780677795410e-01
-3.745439648628234863e-01
-6.418704390525817871e-01
5.312797427177429199e-01
4.819194078445434570e-01
-1.013188958168029785e-01
-6.383505463600158691e-02
-4.237886369228363037e-01
4.140317142009735107e-01
-1.066793501377105713e-01
1.356253623962402344e-01
-7.368581891059875488e-01
-7.627002596855163574e-01
4.053381383419036865e-01
-4.557628184556961060e-02
5.380797386169433594e-01
-4.924632906913757324e-01
-3.246489763259887695e-01
7.649601697921752930e-01
1.198666319251060486e-01
-6.418084353208541870e-02
-6.001229882240295410e-01
4.301022887229919434e-01
7.622991204261779785e-01
5.019143223762512207e-01
3.999765515327453613e-01
-3.530071675777435303e-02
-5.751723647117614746e-01
-6.371343731880187988e-01
-5.996217131614685059e-01
-6.902655363082885742e-01
-1.665603518486022949e-01
-5.342954397201538086e-01
-1.688326150178909302e-02
-4.234602451324462891e-01
-7.126411199569702148e-01
2.311429381370544434e-02
-2.272177115082740784e-02
1.458022892475128174e-01
-2.799071669578552246e-01
6.320718526840209961e-01
2.496582716703414917e-01
4.662576317787170410e-01
-5.629289150238037109e-01
-7.041244208812713623e-02
2.828798890113830566e-01
2.085417956113815308e-01
4.389119744300842285e-01
-5.757622122764587402e-01
-6.228868365287780762e-01
5.476279854774475098e-01
6.645572185516357422e-01
3.746816515922546387e-01
7.756367325782775879e-02
5.762109160423278809e-01
4.892286062240600586e-01
2.999528646469116211e-01
-1.758993417024612427e-02
5.760803818702697754e-01
5.014495253562927246e-01
-1.560711413621902466e-01
-7.064414620399475098e-01
4.210993349552154541e-01
-7.072110474109649658e-02
7.194969058036804199e-02
5.426203608512878418e-01
6.857960820198059082e-01
-2.136793136596679688e-01
-4.410673975944519043e-01
4.226990044116973877e-01
5.186839699745178223e-01
-5.876072049140930176e-01
6.157199740409851074e-01
-2.551690340042114258e-01
-4.784634709358215332e-01
5.979257822036743164e-01
-5.124320983886718750e-01
-1.058603972196578979e-01
4.597334265708923340e-01
-3.937876224517822266e-01
7.280497550964355469e-01
6.143285632133483887e-01
6.409117579460144043e-01
5.998929142951965332e-01
-3.260598182678222656e-01
-6.582930684089660645e-01
1.750009357929229736e-01
5.455068945884704590e-01
-3.636846542358398438e-01
-3.842738866806030273e-01
7.710154652595520020e-01
-2.069116532802581787e-01
-2.492287456989288330e-01
-6.655772924423217773e-01
-6.926487088203430176e-01
-6.868822574615478516e-01
5.065540671348571777e-01
6.003481149673461914e-01
-1.509538143873214722e-01
5.412313342094421387e-01
-6.038627028465270996e-01
-2.928261160850524902e-01
-7.262656092643737793e-01
6.526881456375122070e-01
-2.367338538169860840e-01
-5.425108224153518677e-02
2.300609499216079712e-01
3.216134309768676758e-01
7.123000025749206543e-01
-4.517321586608886719e-01
-3.559861779212951660e-01
4.942887425422668457e-01
4.571026265621185303e-01
3.930547237396240234e-01
5.788058042526245117e-01
-1.030794978141784668e-01
5.953763127326965332e-01
-3.454779386520385742e-01
-4.875046610832214355e-01
3.659226000308990479e-02
5.621291995048522949e-01
7.722483873367309570e-01
-3.374341130256652832e-01
-2.182786613702774048e-01
2.412813901901245117e-01
7.033867835998535156e-01
6.275661587715148926e-01
-6.847705841064453125e-01
4.466037154197692871e-01
4.508748352527618408e-01
-2.478612661361694336e-01
-3.351789116859436035e-01
-3.405251204967498779e-01
5.895459651947021484e-01
7.216336727142333984e-01
-3.332723975181579590e-01
6.427868008613586426e-01
7.150540947914123535e-01
6.675593256950378418e-01
-5.921996235847473145e-01
-7.169430851936340332e-01
1.046953946352005005e-01
7.032851576805114746e-01
-3.583133518695831299e-01
-7.013217806816101074e-01
4.526231586933135986e-01
5.977641940116882324e-01
-3.862105011940002441e-01
-5.868552327156066895e-01
5.048670172691345215e-01
6.948075890541076660e-01
5.413621068000793457e-01
3.966725766658782959e-01
-5.693865418434143066e-01
7.513403426855802536e-03
-1.735147461295127869e-02
-5.906909108161926270e-01
7.093608379364013672e-01
5.602334141731262207e-01
-2.875723540782928467e-01
-2.304958365857601166e-02
5.491026043891906738e-01
9.176455438137054443e-02
3.180075585842132568e-01
7.251533865928649902e-01
-7.468309402465820312e-01
-5.997697114944458008e-01
8.156615495681762695e-02
4.019698500633239746e-01
3.549779951572418213e-01
-1.222459971904754639e-01
7.311111092567443848e-01
-4.184785187244415283e-01
4.394450783729553223e-02
3.732177428901195526e-04
7.147406935691833496e-01
2.860063128173351288e-02
3.477416932582855225e-01
2.410339117050170898e-01
-4.078310132026672363e-01
-6.328092217445373535e-01
5.994560718536376953e-01
3.805932402610778809e-01
7.291973233222961426e-01
2.629841119050979614e-02
-5.544480681419372559e-01
3.074036538600921631e-01
7.807546854019165039e-01
1.635531038045883179e-01
1.266418844461441040e-01
-3.540883660316467285e-01
-4.033164381980895996e-01
-6.395627260208129883e-01
1.778508722782135010e-01
4.809980094432830811e-01
7.165417075157165527e-01
-2.769633531570434570e-01
-5.350268483161926270e-01
-7.399295568466186523e-01
-8.371372520923614502e-02
-3.600008189678192139e-01
5.367189049720764160e-01
-7.215372323989868164e-01
5.870815515518188477e-01
-2.734923064708709717e-01
7.212788462638854980e-01
-1.126452013850212097e-01
-4.996281862258911133e-01
-2.494788467884063721e-01
6.276817321777343750e-01
-2.828266471624374390e-02
1.091942265629768372e-01
7.225691527128219604e-02
4.237467050552368164e-01
-3.382058739662170410e-01
-4.328681230545043945e-01
6.957247853279113770e-01
-4.855195879936218262e-01
7.303435206413269043e-01
-6.738403439521789551e-01
4.257227778434753418e-01
3.244020342826843262e-01
1.151101887226104736e-01
-7.184117287397384644e-02
-5.176963210105895996e-01
-2.903363704681396484e-01
-4.835502207279205322e-01
-3.555415868759155273e-01
-1.112075150012969971e-02
5.867375731468200684e-01
6.100546717643737793e-01
-4.941272437572479248e-01
-2.223982810974121094e-01
1.445064097642898560e-01
-6.523481011390686035e-01
3.936550915241241455e-01
4.482237100601196289e-01
5.080831050872802734e-01
7.357642054557800293e-01
7.434390187263488770e-01
-6.877493262290954590e-01
1.993001550436019897e-01
-6.296126544475555420e-02
-4.774659872055053711e-01
-6.880399584770202637e-01
6.289473176002502441e-01
-5.741130709648132324e-01
-2.616958022117614746e-01
6.652707457542419434e-01
-3.507056832313537598e-01
-3.781939744949340820e-01
1.800161600112915039e-01
-4.699966609477996826e-01
-4.454044699668884277e-01
-3.692006468772888184e-01
7.816577553749084473e-01
-4.164237380027770996e-01
-7.489833831787109375e-01
-5.249010324478149414e-01
-6.574625372886657715e-01
-7.041314244270324707e-01
5.929839611053466797e-01
5.155263543128967285e-01
-4.871331453323364258e-01
3.170255720615386963e-01
1.776399612426757812e-01
1.807312667369842529e-01
-3.247624635696411133e-01
-7.354633212089538574e-01
2.688470482826232910e-01
-3.113664388656616211e-01
3.925047814846038818e-01
3.389805555343627930e-01
-4.251649975776672363e-01
7.423023581504821777e-01
-3.813754320144653320e-01
-7.006193995475769043e-01
2.975081205368041992e-01
1.902644634246826172e-01
4.757172465324401855e-01
4.744866490364074707e-01
7.702264189720153809e-01
6.283528208732604980e-01
5.244553089141845703e-01
2.023609578609466553e-01
6.093448996543884277e-01
1.358687430620193481e-01
-2.014717757701873779e-01
-1.698926687240600586e-01
3.940232992172241211e-01
-2.151798307895660400e-01
-7.431765198707580566e-01
5.204519629478454590e-02
-7.605916857719421387e-01
-6.161593794822692871e-01
-6.856964230537414551e-01
4.648342430591583252e-01
-7.429507970809936523e-01
-2.514067292213439941e-01
5.365437269210815430e-02
7.238693833351135254e-01
4.920857846736907959e-01
2.728410363197326660e-01
-7.111926674842834473e-01
7.145702242851257324e-01
3.554163575172424316e-01
-2.553423643112182617e-01
3.511498570442199707e-01
-5.668668150901794434e-01
-4.026221930980682373e-01
-2.710854113101959229e-01
2.359856367111206055e-01
-3.975932300090789795e-01
7.577138543128967285e-01
-8.344075083732604980e-02
1.557668447494506836e-01
-1.578358113765716553e-01
-2.847941517829895020e-01
-7.629070878028869629e-01
-5.205462574958801270e-01
-7.514393925666809082e-01
4.352769255638122559e-01
4.116785526275634766e-01
-2.983675301074981689e-01
4.453840553760528564e-01
-5.590582489967346191e-01
-6.113398075103759766e-01
-4.111993908882141113e-01
-3.973520994186401367e-01
3.009586930274963379e-01
-4.089806973934173584e-01
1.306919455528259277e-01
5.223041176795959473e-01
6.133192181587219238e-01
4.258081316947937012e-01
7.525927424430847168e-01
-3.776604533195495605e-01
-4.797633588314056396e-01
-4.665384888648986816e-01
-4.659855067729949951e-01
5.104928016662597656e-01
4.939152300357818604e-01
-3.815321922302246094e-01
-5.126087069511413574e-01
4.187119007110595703e-01
4.094547331333160400e-01
2.824274301528930664e-01
4.876925945281982422e-01
1.121117398142814636e-01
-5.215004682540893555e-01
6.187343001365661621e-01
-6.703396141529083252e-02
-6.841544508934020996e-01
-3.531493544578552246e-01
6.841756701469421387e-01
-7.500717043876647949e-01
4.742915332317352295e-01
4.362061619758605957e-01
-5.867879986763000488e-01
-4.588118195533752441e-01
6.188012361526489258e-01
3.428815305233001709e-01
4.581605494022369385e-01
6.318519711494445801e-01
-7.586222141981124878e-02
7.202283740043640137e-01
7.193440794944763184e-01
-3.266127109527587891e-01
-5.969393849372863770e-01
6.203161478042602539e-01
1.780588626861572266e-01
-4.170483350753784180e-01
-7.274838089942932129e-01
2.969320416450500488e-01
6.311553120613098145e-01
-5.207626223564147949e-01
1.330411434173583984e-01
-4.898622334003448486e-01
6.821891665458679199e-01
-1.386249363422393799e-01
-5.891323685646057129e-01
-3.243484199047088623e-01
5.029482245445251465e-01
6.517569422721862793e-01
-3.602240681648254395e-01
2.249517738819122314e-01
5.620873570442199707e-01
-5.918283462524414062e-01
4.271945655345916748e-01
-3.913654088973999023e-01
4.110954105854034424e-01
4.393641948699951172e-01
-6.077594161033630371e-01
-3.453223109245300293e-01
-5.064849257469177246e-01
-2.924953699111938477e-01
7.078312635421752930e-01
-7.012110352516174316e-01
6.841840147972106934e-01
-1.773683428764343262e-01
-7.800605148077011108e-02
-3.772975802421569824e-01
-7.279618084430694580e-02
7.347927689552307129e-01
-7.169360518455505371e-01
-3.437947332859039307e-01
3.824127912521362305e-01
4.955641329288482666e-01
-2.550314664840698242e-01
5.954008102416992188e-01
-5.596609711647033691e-01
-4.677022397518157959e-01
6.372616291046142578e-01
1.588098891079425812e-02
-5.561679005622863770e-01
-6.969460844993591309e-01
-6.049976348876953125e-01
4.359248578548431396e-01
-1.129741743206977844e-01
5.195671916007995605e-01
7.536076903343200684e-01
3.338829874992370605e-01
-5.490722656250000000e-01
-4.350806772708892822e-01
-1.295469105243682861e-01
2.944260835647583008e-01
4.548156261444091797e-01
4.703217148780822754e-01
7.729375958442687988e-01
-4.022715985774993896e-02
-3.698253333568572998e-01
6.934857368469238281e-01
-3.383559882640838623e-01
-4.013860821723937988e-01
6.891140341758728027e-01
3.825947940349578857e-01
-4.393161535263061523e-01
-3.981466591358184814e-01
6.177943348884582520e-01
5.459465980529785156e-01
-9.923890978097915649e-02
-4.359106421470642090e-01
1.485828757286071777e-01
4.512263536453247070e-01
-4.920493364334106445e-01
-5.025668740272521973e-01
6.093376874923706055e-01
-3.817303180694580078e-01
1.876039505004882812e-01
1.873515844345092773e-01
4.316317439079284668e-01
3.292512521147727966e-02
-6.671466231346130371e-01
7.071201205253601074e-01
1.003305688500404358e-01
-6.004115939140319824e-01
-3.944732546806335449e-01
6.957286596298217773e-01
-1.897332668304443359e-01
3.614670634269714355e-01
-2.257087528705596924e-01
8.892797678709030151e-02
-6.835672259330749512e-01
-2.675162255764007568e-01
6.799055933952331543e-01
4.824114739894866943e-01
1.077556312084197998e-01
4.789568781852722168e-01
3.914855122566223145e-01
6.338303685188293457e-01
-6.660077571868896484e-01
7.396182417869567871e-01
6.992344856262207031e-01
-6.602402329444885254e-01
-7.288755476474761963e-02
-4.383214414119720459e-01
-3.861958980560302734e-01
5.024610757827758789e-01
-5.823777318000793457e-01
-3.669482171535491943e-01
-6.709788441658020020e-01
8.002516627311706543e-02
4.490697085857391357e-01
3.848630562424659729e-02
5.336896181106567383e-01
-2.325472682714462280e-01
-6.726906895637512207e-01
-3.470341563224792480e-01
7.425742596387863159e-02
5.315505862236022949e-01
-4.431071281433105469e-01
7.210228592157363892e-02
-2.697719931602478027e-01
6.510389447212219238e-01
-4.324676394462585449e-01
1.341281533241271973e-01
-6.737629771232604980e-01
3.726006150245666504e-01
4.261848330497741699e-01
-3.082894086837768555e-01
5.503961443901062012e-01
7.069038748741149902e-01
-6.672769188880920410e-01
-6.243384480476379395e-01
4.586215615272521973e-01
-6.163430809974670410e-01
5.784793496131896973e-01
5.183592438697814941e-01
7.759218215942382812e-01
3.293614834547042847e-02
-3.639811277389526367e-01
5.175380706787109375e-01
2.043800503015518188e-01
-4.015233516693115234e-01
-7.093518376350402832e-01
7.601016163825988770e-01
-4.047791659832000732e-01
-4.233834743499755859e-01
-4.826758503913879395e-01
-3.852337896823883057e-01
4.461599886417388916e-01
-2.675777077674865723e-01
-8.050437271595001221e-02
7.452366948127746582e-01
3.674513846635818481e-02
-6.151799559593200684e-01
2.200424522161483765e-01
2.760933339595794678e-01
-4.473261833190917969e-01
-4.314071536064147949e-01
-1.665256321430206299e-01
-1.823880821466445923e-01
2.004802525043487549e-01
4.465660452842712402e-01
5.539306998252868652e-01
7.158555388450622559e-01
-7.189478278160095215e-01
-1.939683258533477783e-01
4.008460044860839844e-01
4.049208760261535645e-01
-4.452965259552001953e-01
-1.200932636857032776e-02
-6.731235384941101074e-01
-3.726179003715515137e-01
-5.891980528831481934e-01
5.376668572425842285e-01
3.894341886043548584e-01
-5.904267430305480957e-01
5.026032328605651855e-01
-4.815756976604461670e-01
1.935173273086547852e-01
-6.845425367355346680e-01
-4.419084191322326660e-01
-5.318768620491027832e-01
-6.139100193977355957e-01
-7.522279620170593262e-01
5.613549947738647461e-01
4.505600631237030029e-01
-6.548325419425964355e-01
7.399157881736755371e-01
-6.372923851013183594e-01
3.636453151702880859e-01
5.070583224296569824e-01
4.114207029342651367e-01
-7.365043759346008301e-01
6.691381335258483887e-01
4.059935212135314941e-01
-6.108222007751464844e-01
-2.025826275348663330e-02
-4.078703224658966064e-01
-2.795164883136749268e-01
-5.836716294288635254e-01
6.469328999519348145e-01
-5.517316460609436035e-01
1.814892739057540894e-01
-6.751328110694885254e-01
-5.756737589836120605e-01
3.797962665557861328e-01
6.418685913085937500e-01
-6.685704588890075684e-01
2.575402259826660156e-01
6.372924447059631348e-01
6.190999150276184082e-01
-4.815284907817840576e-01
6.771163344383239746e-01
-6.485990285873413086e-01
7.040391564369201660e-01
7.817396521568298340e-01
4.666125774383544922e-01
-6.284098625183105469e-01
-7.324764132499694824e-01
6.986206769943237305e-01
5.988981127738952637e-01
-3.728087842464447021e-01
-1.695084422826766968e-01
-2.225846052169799805e-01
-5.173079967498779297e-01
5.599623918533325195e-01
6.956322789192199707e-01
-6.988504528999328613e-02
5.125898718833923340e-01
7.189616560935974121e-01
-1.168963685631752014e-02
5.103355050086975098e-01
5.401617884635925293e-01
-7.493438124656677246e-01
-1.428084373474121094e-01
-6.617955565452575684e-01
6.162101626396179199e-01
-4.061647132039070129e-02
-3.193976879119873047e-01
-5.886403918266296387e-01
2.885998412966728210e-02
6.157316565513610840e-01
-1.002322062849998474e-01
6.953853964805603027e-01
3.435978889465332031e-01
-6.185277104377746582e-01
-5.049279928207397461e-01
7.836863398551940918e-03
-1.460389792919158936e-01
-2.934060394763946533e-01
7.234953045845031738e-01
7.573087811470031738e-01
-4.170081615447998047e-01
-5.167855620384216309e-01
4.060539305210113525e-01
-3.717994689941406250e-01
-2.265539765357971191e-01
-6.158519387245178223e-01
6.519426703453063965e-01
-7.003863453865051270e-01
-5.848509073257446289e-01
6.089557409286499023e-01
3.175344765186309814e-01
7.319222092628479004e-01
-7.518623471260070801e-01
-2.068925499916076660e-01
-1.493032276630401611e-02
-7.290056347846984863e-01
7.532503008842468262e-01
-5.373139977455139160e-01
7.842735648155212402e-01
5.322141647338867188e-01
-7.367824912071228027e-01
-3.647711873054504395e-01
-2.335368841886520386e-01
-4.711713492870330811e-01
7.202765345573425293e-01
3.838457167148590088e-01
-5.298383235931396484e-01
-7.073597311973571777e-01
6.131482720375061035e-01
-6.681820154190063477e-01
4.862200319766998291e-01
5.516965389251708984e-01
7.800543904304504395e-01
7.386184334754943848e-01
6.864673495292663574e-01
5.036779046058654785e-01
1.303734183311462402e-01
1.927073597908020020e-01
5.064725875854492188e-01
-7.460774779319763184e-01
5.802789926528930664e-01
3.513247966766357422e-01
-6.490030288696289062e-01
-1.249819099903106689e-01
3.728132843971252441e-01
6.292782425880432129e-01
-3.893579840660095215e-01
3.465394973754882812e-01
3.677949309349060059e-01
6.681910157203674316e-01
-7.492983937263488770e-01
-7.128390669822692871e-01
-7.330213785171508789e-01
3.635670244693756104e-02
-5.521043539047241211e-01
-5.430266261100769043e-01
6.657882928848266602e-01
-3.531323671340942383e-01
-3.879782855510711670e-01
-2.299139499664306641e-01
-5.956487059593200684e-01
-6.282052397727966309e-01
3.040479123592376709e-01
-1.726139187812805176e-01
7.182046771049499512e-01
5.191974639892578125e-01
3.462418913841247559e-01
6.501430273056030273e-01
-1.626944839954376221e-01
-3.243257403373718262e-01
6.060761809349060059e-01
4.481024146080017090e-01
-3.928570747375488281e-01
-3.056040406227111816e-01
-8.094909042119979858e-02
3.919230699539184570e-01
3.740099668502807617e-01
-5.435029864311218262e-01
-1.287218481302261353e-01
6.745634675025939941e-01
-2.488630414009094238e-01
4.676597714424133301e-01
5.387421846389770508e-01
3.748443126678466797e-01
-7.524242997169494629e-01
2.281117886304855347e-01
-3.833141326904296875e-01
-5.283730626106262207e-01
-5.875771641731262207e-01
3.779893815517425537e-01
7.373686432838439941e-01
-2.625445723533630371e-01
-4.437274932861328125e-01
7.308579087257385254e-01
-2.952301800251007080e-01
6.376248002052307129e-01
-7.025632262229919434e-01
-2.923566699028015137e-01
1.970655173063278198e-01
-4.281453490257263184e-01
3.592483401298522949e-01
-7.066766023635864258e-01
-4.851141273975372314e-01
-3.257405459880828857e-01
-6.687412858009338379e-01
7.684143781661987305e-01
7.606912255287170410e-01
5.606279969215393066e-01
3.780604600906372070e-01
3.559290766716003418e-01
7.379660606384277344e-01
-6.253656744956970215e-01
6.565355658531188965e-01
6.681687831878662109e-01
3.982742503285408020e-02
7.645493149757385254e-01
6.116533875465393066e-01
-6.918159127235412598e-01
5.805369615554809570e-01
5.011779069900512695e-02
7.165267467498779297e-01
6.756707429885864258e-01
2.802627980709075928e-01
3.536155521869659424e-01
5.002665519714355469e-01
7.784357070922851562e-01
-2.253521680831909180e-01
-4.704755246639251709e-01
6.608416438102722168e-01
7.873137593269348145e-01
5.981598496437072754e-01
2.730748057365417480e-01
-4.495028257369995117e-01
3.506270051002502441e-01
-6.492579579353332520e-01
-2.433402091264724731e-01
-6.895815730094909668e-01
3.766815066337585449e-01
-2.731690704822540283e-01
7.062288522720336914e-01
-7.556595206260681152e-01
-2.957048416137695312e-01
5.814291834831237793e-01
7.784401774406433105e-01
3.368931412696838379e-01
6.171607971191406250e-01
-3.609912395477294922e-01
7.289692759513854980e-01
-6.860265731811523438e-01
-3.001255691051483154e-01
-6.718934178352355957e-01
-1.758140027523040771e-01
-4.124583601951599121e-01
1.858848333358764648e-01
3.732829689979553223e-01
-3.895723223686218262e-01
-7.042409777641296387e-01
6.033542752265930176e-01
4.816789627075195312e-01
-4.888406097888946533e-01
-1.759714186191558838e-01
-1.275637894868850708e-01
4.008225500583648682e-01
-5.856829285621643066e-01
5.498846173286437988e-01
-5.836408957839012146e-02
7.090812921524047852e-01
7.439810037612915039e-01
1.328360736370086670e-01
-3.916332721710205078e-01
-5.923810601234436035e-01
-4.964548945426940918e-01
-6.182143092155456543e-01
-6.862321496009826660e-01
3.721392750740051270e-01
-5.707278251647949219e-01
6.264355778694152832e-01
-3.714765906333923340e-01
5.091977119445800781e-01
-6.268641352653503418e-01
-5.011525154113769531e-01
-5.802786722779273987e-02
3.049777448177337646e-01
-1.872740685939788818e-02
-5.309492945671081543e-01
6.925522089004516602e-01
6.163833141326904297e-01
4.854899644851684570e-01
5.621100664138793945e-01
-4.429462552070617676e-02
6.278721094131469727e-01
-7.503520846366882324e-01
3.921283781528472900e-01
-6.147206425666809082e-01
-7.579935789108276367e-01
6.697188019752502441e-01
-2.394687980413436890e-01
-7.115123867988586426e-01
-6.267692446708679199e-01
-4.111621081829071045e-01
5.582494735717773438e-01
-5.533832907676696777e-01
-3.845870792865753174e-01
4.709353446960449219e-01
7.603259086608886719e-01
-3.515090942382812500e-01
6.611595749855041504e-01
-3.192543089389801025e-01
-3.943869769573211670e-01
-5.459836125373840332e-01
2.662948966026306152e-01
-4.552571177482604980e-01
-5.199138522148132324e-01
-3.052163124084472656e-01
5.733814835548400879e-01
1.264240294694900513e-01
-3.905875086784362793e-01
5.885464549064636230e-01
-7.375863790512084961e-01
8.648825436830520630e-02
6.287698745727539062e-01
-4.842914342880249023e-01
-4.536463916301727295e-01
1.019704937934875488e-01
-3.684289455413818359e-01
4.915626645088195801e-01
1.346836984157562256e-01
-7.238547205924987793e-01
-7.532112598419189453e-01
-5.505368113517761230e-01
-6.072574257850646973e-01
-4.823896586894989014e-01
-1.760240644216537476e-01
-4.404750466346740723e-01
-4.004310965538024902e-01
-4.788699746131896973e-01
5.683823227882385254e-01
-2.910073846578598022e-02
5.372864007949829102e-01
6.612895131111145020e-01
-4.333325326442718506e-01
-7.033987641334533691e-01
-7.123715877532958984e-01
-3.727608919143676758e-01
7.334976792335510254e-01
-7.293933033943176270e-01
-7.391128540039062500e-01
6.388171315193176270e-01
7.600019574165344238e-01
-1.431359648704528809e-01
-6.256338357925415039e-01
7.606046795845031738e-01
-3.927531242370605469e-01
6.646629571914672852e-01
4.071746170520782471e-01
-1.144475862383842468e-01
-1.172119230031967163e-01
-4.551631212234497070e-01
-2.583825588226318359e-01
4.419166445732116699e-01
-3.050855100154876709e-01
5.591728091239929199e-01
-2.190543711185455322e-01
6.390656232833862305e-01
3.858853578567504883e-01
-1.110923066735267639e-01
5.017750263214111328e-01
3.192411065101623535e-01
7.240514159202575684e-01
-6.184917092323303223e-01
2.967004179954528809e-01
6.040388345718383789e-01
-3.797470331192016602e-01
-7.446657121181488037e-02
-4.721390008926391602e-01
6.405032873153686523e-01
7.664725184440612793e-01
3.323683142662048340e-01
-4.844209551811218262e-01
2.106534093618392944e-01
4.426838755607604980e-01
-3.806006312370300293e-01
6.787981390953063965e-01
-3.837979435920715332e-01
-7.180613279342651367e-01
-6.195120215415954590e-01
-1.732883602380752563e-01
5.563145279884338379e-01
-9.985362738370895386e-02
-2.208847403526306152e-01
6.785155534744262695e-01
2.049416750669479370e-01
-6.148257851600646973e-01
1.520043015480041504e-01
2.752664387226104736e-01
-4.829643368721008301e-01
-2.653134465217590332e-01
3.587393462657928467e-01
-1.339317262172698975e-01
-5.736206173896789551e-01
-6.261367201805114746e-01
6.525174975395202637e-01
7.124466896057128906e-01
-4.594353958964347839e-02
-3.388851135969161987e-02
7.755790352821350098e-01
-6.235501263290643692e-03
-6.484832167625427246e-01
-5.869131088256835938e-01
6.843246221542358398e-01
5.894462466239929199e-01
-3.181644082069396973e-01
-6.918076872825622559e-01
-3.936548531055450439e-01
-4.130025506019592285e-01
4.630080461502075195e-01
4.126415252685546875e-01
5.468074679374694824e-01
-6.047413945198059082e-01
5.106339454650878906e-01
-5.036064386367797852e-01
-4.716689586639404297e-01
-6.643117666244506836e-01
4.980499148368835449e-01
-6.744109988212585449e-01
-3.666322231292724609e-01
5.346897244453430176e-01
-5.764512419700622559e-01
-5.521104931831359863e-01
-5.794177651405334473e-01
-1.027966737747192383e-01
4.400894939899444580e-01
1.511708348989486694e-01
3.418030738830566406e-01
5.208361744880676270e-01
-4.563461542129516602e-01
-6.752535104751586914e-01
4.114120900630950928e-01
4.349241554737091064e-01
5.168563723564147949e-01
-5.328641533851623535e-01
3.919011950492858887e-01
6.984060406684875488e-01
4.251928925514221191e-01
-7.431309819221496582e-01
3.970131278038024902e-01
5.273898243904113770e-01
6.585405468940734863e-01
5.022532939910888672e-01
-2.230797708034515381e-01
-3.518961071968078613e-01
6.490613222122192383e-01
6.999000906944274902e-01
-3.620247244834899902e-01
5.733531117439270020e-01
4.635629709810018539e-03
-6.354461312294006348e-01
-4.072651565074920654e-01
4.059901833534240723e-01
-5.360481142997741699e-01
4.570595920085906982e-01
5.761065483093261719e-01
2.677721381187438965e-01
-3.938490450382232666e-01
6.568427681922912598e-01
4.087348878383636475e-01
-8.695006370544433594e-02
7.086978554725646973e-01
5.045138001441955566e-01
-3.276332020759582520e-01
-6.197243332862854004e-01
-6.295818090438842773e-01
-6.199193596839904785e-01
-1.265557110309600830e-01
2.943151593208312988e-01
2.833925560116767883e-02
3.840877115726470947e-01
-6.690136790275573730e-01
-2.407309114933013916e-01
-3.232374489307403564e-01
-5.934057831764221191e-01
5.385271906852722168e-01
-3.731621503829956055e-01
-5.254222750663757324e-01
5.519102215766906738e-01
-2.975672483444213867e-01
-7.175195813179016113e-01
-6.716682016849517822e-02
3.134031295776367188e-01
4.867542684078216553e-01
-2.285419106483459473e-01
-5.279575586318969727e-01
2.065386772155761719e-01
5.014422535896301270e-01
-4.578423798084259033e-01
-4.515976309776306152e-01
-7.057159543037414551e-01
4.386446475982666016e-01
4.053595662117004395e-01
-1.958186626434326172e-01
-6.236357688903808594e-01
4.232517778873443604e-01
-5.507016777992248535e-01
7.451875805854797363e-01
-4.550120830535888672e-01
7.720945775508880615e-02
6.481377482414245605e-01
-2.942000627517700195e-01
4.961033761501312256e-01
3.085839748382568359e-01
6.735435128211975098e-01
-5.228458046913146973e-01
-6.451098918914794922e-01
-4.661493897438049316e-01
-6.575754284858703613e-01
-5.069521069526672363e-01
8.296732604503631592e-02
7.694752812385559082e-01
-5.651872754096984863e-01
4.345142245292663574e-01
-1.727027297019958496e-01
-2.380036562681198120e-02
-6.007658839225769043e-01
-5.711173415184020996e-01
-6.867582201957702637e-01
4.173749983310699463e-01
3.990392684936523438e-01
-4.313024580478668213e-01
-3.506470620632171631e-01
2.581261992454528809e-01
-3.786258399486541748e-01
4.680106639862060547e-01
6.357049345970153809e-01
4.735452234745025635e-01
7.675316333770751953e-01
-6.302956342697143555e-01
7.648001909255981445e-01
6.195620894432067871e-01
-2.536395788192749023e-01
-3.041404187679290771e-01
-3.532703518867492676e-01
-6.432260274887084961e-01
-8.798020333051681519e-02
6.613197326660156250e-01
-4.518204629421234131e-01
6.739085316658020020e-01
-5.988274216651916504e-01
-4.098822474479675293e-01
-4.416608810424804688e-01
3.961099982261657715e-01
-7.409148812294006348e-01
-6.178604960441589355e-01
-6.703755259513854980e-01
4.201020896434783936e-01
5.715470910072326660e-01
-6.727145910263061523e-01
2.234417945146560669e-01
5.576202869415283203e-01
5.402677655220031738e-01
3.919796347618103027e-01
5.175542235374450684e-01
7.518813610076904297e-01
-3.798759728670120239e-02
4.137738943099975586e-01
6.968918442726135254e-01
-6.710926890373229980e-01
5.875514745712280273e-01
4.072968065738677979e-01
-4.286168813705444336e-01
-5.486058592796325684e-01
6.792083382606506348e-01
7.672915458679199219e-01
-5.511412024497985840e-02
-7.224728465080261230e-01
8.242166042327880859e-02
2.744855880737304688e-01
-5.183113217353820801e-01
2.837547063827514648e-01
-4.362995624542236328e-01
2.450422048568725586e-01
7.171731591224670410e-01
5.113689303398132324e-01
2.722058296203613281e-01
4.113129377365112305e-01
6.150303483009338379e-01
4.932438731193542480e-01
-6.929029822349548340e-01
-3.369198739528656006e-01
6.086103916168212891e-01
-5.616390109062194824e-01
7.050507664680480957e-01
5.839436650276184082e-01
6.984005570411682129e-01
3.917420506477355957e-01
-5.301380753517150879e-01
6.593606472015380859e-01
-1.891971230506896973e-01
-3.292359113693237305e-01
5.934801697731018066e-01
4.064936339855194092e-01
-2.467172294855117798e-01
-2.247277945280075073e-01
6.902462244033813477e-01
7.727085947990417480e-01
3.858090937137603760e-01
-7.566277384757995605e-01
-2.113718241453170776e-01
5.128659307956695557e-02
6.129992008209228516e-01
-2.984397411346435547e-01
-5.229831337928771973e-01
-6.443119645118713379e-01
6.696839928627014160e-01
7.626771330833435059e-01
3.877128064632415771e-01
-4.089685678482055664e-01
-4.267538189888000488e-01
-3.212314546108245850e-01
5.704951882362365723e-01
-6.672579050064086914e-01
-4.732064008712768555e-01
6.147459149360656738e-01
-2.374145984649658203e-01
7.081978917121887207e-01
-7.218381166458129883e-01
5.768952369689941406e-01
7.304918169975280762e-01
-7.419825196266174316e-01
4.679026305675506592e-01
6.124458909034729004e-01
-5.318530201911926270e-01
-5.691444873809814453e-01
4.504164755344390869e-01
6.190021634101867676e-01
7.505627274513244629e-01
7.416856884956359863e-01
3.141368329524993896e-01
1.162842288613319397e-01
3.720456361770629883e-01
-1.851151287555694580e-01
5.645546317100524902e-01
-3.910136222839355469e-01
4.724704623222351074e-01
1.585169732570648193e-01
3.015494048595428467e-01
-7.272801399230957031e-01
3.284552991390228271e-01
5.033203363418579102e-01
-4.658183753490447998e-01
5.459382534027099609e-01
3.039941787719726562e-01
6.739497780799865723e-01
3.313525319099426270e-01
-5.437328815460205078e-01
-6.385287642478942871e-01
-7.074263691902160645e-01
-6.363521218299865723e-01
-1.426230669021606445e-01
-2.806489765644073486e-01
2.470403909683227539e-02
7.489215731620788574e-01
4.129408001899719238e-01
3.724671900272369385e-02
6.266430020332336426e-01
6.158404350280761719e-01
-2.406132817268371582e-01
1.634274721145629883e-01
-5.693791508674621582e-01
-7.554387450218200684e-01
1.384291499853134155e-01
-4.359949827194213867e-01
1.212390959262847900e-01
1.493983268737792969e-01
4.159423112869262695e-01
2.180333808064460754e-02
2.537802457809448242e-01
1.829452663660049438e-01
-2.746256589889526367e-01
1.170875057578086853e-01
-6.686024833470582962e-03
4.878745079040527344e-01
5.375847816467285156e-01
-6.544453501701354980e-01
-2.830222845077514648e-01
-5.479310154914855957e-01
-3.921319842338562012e-01
7.089359164237976074e-01
-6.788726449012756348e-01
4.536675810813903809e-01
5.867817401885986328e-01
-5.416526794433593750e-01
7.056193947792053223e-01
-6.724511981010437012e-01
7.493250966072082520e-01
4.867470264434814453e-01
-7.100366055965423584e-02
-1.508621573448181152e-01
3.586238026618957520e-01
6.687163710594177246e-01
-2.963906526565551758e-01
-4.872421920299530029e-01
-3.919163346290588379e-01
6.046354174613952637e-01
3.808893859386444092e-01
-3.186915814876556396e-01
-6.962358355522155762e-01
5.210414528846740723e-01
-7.279616594314575195e-01
5.897862315177917480e-01
3.932821750640869141e-01
1.466722786426544189e-02
7.249072194099426270e-01
-6.030687689781188965e-01
-4.176380336284637451e-01
-5.337483286857604980e-01
-5.092422366142272949e-01
-7.420328259468078613e-01
-5.284473896026611328e-01
5.673842430114746094e-01
-5.212644934654235840e-01
-2.332806885242462158e-01
-5.692381262779235840e-01
-4.716711044311523438e-01
-6.212114691734313965e-01
5.649556517601013184e-01
-1.206310242414474487e-01
5.096028447151184082e-01
-4.420765638351440430e-01
3.845917284488677979e-01
-3.503434062004089355e-01
5.081685185432434082e-01
-4.914015829563140869e-01
7.786390185356140137e-01
3.183721303939819336e-01
-3.962779939174652100e-01
5.167354941368103027e-01
5.536834001541137695e-01
6.586443781852722168e-01
-7.349584698677062988e-01
-4.940289855003356934e-01
-6.737709641456604004e-01
3.416017889976501465e-01
4.784489870071411133e-01
-3.499227762222290039e-01
-4.952212572097778320e-01
5.906734466552734375e-01
-1.970744132995605469e-01
-4.041764736175537109e-01
7.469704747200012207e-01
3.432271778583526611e-01
-4.019517898559570312e-01
4.191759228706359863e-02
-3.569065928459167480e-01
-7.438173890113830566e-01
-2.230026945471763611e-02
-7.008895277976989746e-01
7.393922209739685059e-01
4.957938101142644882e-03
-3.891522884368896484e-01
4.542822539806365967e-01
4.815938472747802734e-01
4.733101129531860352e-01
2.641615867614746094e-01
-7.076787948608398438e-01
-4.061758518218994141e-01
4.234106242656707764e-01
-2.961513698101043701e-01
-5.344633460044860840e-01
2.295805662870407104e-01
-4.432043433189392090e-01
-4.476562142372131348e-01
-1.766435503959655762e-01
3.237749636173248291e-01
3.852842450141906738e-01
-6.373943686485290527e-01
2.951408326625823975e-01
5.858755707740783691e-01
-5.046098027378320694e-03
6.923185586929321289e-01
4.256598949432373047e-01
-2.036372125148773193e-01
1.061763316392898560e-01
7.062482088804244995e-02
-4.381269514560699463e-01
7.019103169441223145e-01
-7.712241262197494507e-02
1.492979526519775391e-01
4.595337808132171631e-01
2.903698384761810303e-01
-7.560608983039855957e-01
3.970653712749481201e-01
2.594902515411376953e-01
-5.549384951591491699e-01
-5.120798945426940918e-01
-1.954830288887023926e-01
6.921288967132568359e-01
-4.255726635456085205e-01
-8.480276167392730713e-02
4.208564460277557373e-01
4.733643829822540283e-01
-2.535150945186614990e-02
5.736131072044372559e-01
4.916060566902160645e-01
-6.430229544639587402e-01
2.363012731075286865e-01
4.715549349784851074e-01
5.179026722908020020e-01
4.676642417907714844e-01
5.347480997443199158e-02
8.986556529998779297e-02
2.271333038806915283e-01
-1.397426873445510864e-01
-1.573487520217895508e-01
4.322811961174011230e-01
-2.068575620651245117e-01
7.259305119514465332e-01
-5.749102234840393066e-01
-4.399739503860473633e-01
7.231419682502746582e-01
7.338865399360656738e-01
-7.036518454551696777e-01
7.129743695259094238e-01
-5.382144451141357422e-02
-1.923112869262695312e-01
-1.687587499618530273e-01
-3.883727788925170898e-01
-4.267635941505432129e-01
-5.856704711914062500e-01
1.590443849563598633e-01
-3.489359021186828613e-01
2.127363085746765137e-01
-4.421232342720031738e-01
-6.560015082359313965e-01
6.442226767539978027e-01
4.368859827518463135e-01
4.825852811336517334e-01
4.710218608379364014e-01
-5.009426474571228027e-01
-5.937413573265075684e-01
7.821124196052551270e-01
-6.555462479591369629e-01
-2.283575385808944702e-01
7.392502427101135254e-01
3.422894477844238281e-01
-5.918052792549133301e-01
5.205767154693603516e-01
1.251353695988655090e-02
-6.883726716041564941e-01
5.218742489814758301e-01
-3.637622892856597900e-01
4.496725797653198242e-01
4.265061020851135254e-01
2.208959162235260010e-01
7.478095889091491699e-01
-3.437654972076416016e-01
4.231473207473754883e-01
3.774487972259521484e-01
-2.075430154800415039e-01
-6.636890769004821777e-01
-6.942091584205627441e-01
-6.466526389122009277e-01
1.505111604928970337e-01
5.516517758369445801e-01
6.327629089355468750e-01
-5.017537474632263184e-01
2.530297636985778809e-01
-6.230826675891876221e-02
7.636469602584838867e-02
-1.854684054851531982e-01
9.743162244558334351e-02
-4.559006392955780029e-01
4.037669301033020020e-01
1.995525211095809937e-01
-7.421053647994995117e-01
-4.125080704689025879e-01
-7.561944127082824707e-01
6.828508973121643066e-01
4.792970418930053711e-01
4.391345381736755371e-01
-5.237489938735961914e-01
-6.100209355354309082e-01
3.526031076908111572e-01
-1.122350096702575684e-01
4.850719869136810303e-01
7.805771380662918091e-02
3.821061849594116211e-01
4.374705851078033447e-01
-2.491958141326904297e-01
4.533678591251373291e-01
-4.569880664348602295e-01
-6.292188763618469238e-01
-6.215798258781433105e-01
3.811770081520080566e-01
-6.658454537391662598e-01
1.369815766811370850e-01
5.418434143066406250e-01
3.767262697219848633e-01
-5.403519272804260254e-01
-5.608795285224914551e-01
-1.991081535816192627e-01
7.420216202735900879e-01
7.275329232215881348e-01
5.736024975776672363e-01
-6.708422303199768066e-01
-7.473506331443786621e-01
-7.280691266059875488e-01
-5.698018670082092285e-01
1.832246035337448120e-02
-4.331088066101074219e-01
7.287963032722473145e-01
-3.611515164375305176e-01
-5.456967353820800781e-01
-5.749717354774475098e-01
-1.288683563470840454e-01
9.213647246360778809e-02
-6.769766211509704590e-01
-1.788538098335266113e-01
-6.162831187248229980e-01
7.103878855705261230e-01
3.694714903831481934e-01
-5.785150527954101562e-01
-3.671500682830810547e-01
-5.079887509346008301e-01
4.991480708122253418e-01
7.652683854103088379e-01
-6.021100282669067383e-01
4.032570123672485352e-01
5.929946303367614746e-01
-6.587684154510498047e-01
-2.440604269504547119e-01
-2.881722748279571533e-01
2.384958565235137939e-01
-5.240487456321716309e-01
6.608493924140930176e-01
-7.473326325416564941e-01
-4.203451275825500488e-01
7.411316037178039551e-01
6.290879100561141968e-02
4.225822091102600098e-01
-3.254107832908630371e-01
6.307424902915954590e-01
6.247714161872863770e-01
2.630063295364379883e-01
6.217017173767089844e-01
1.820430755615234375e-01
-7.026161551475524902e-01
-7.049630880355834961e-01
-1.286220550537109375e-01
6.984503567218780518e-02
7.613478302955627441e-01
5.016237031668424606e-03
-4.280966520309448242e-01
7.621674239635467529e-02
6.373948454856872559e-01
5.708730816841125488e-01
2.410945743322372437e-01
5.714449286460876465e-01
1.664447933435440063e-01
-5.501216650009155273e-01
-7.465940713882446289e-01
-4.438380599021911621e-01
-7.346330881118774414e-01
4.655827581882476807e-02
5.109746456146240234e-01
-3.347310051321983337e-02
7.847221493721008301e-01
7.014952898025512695e-01
-3.306526541709899902e-01
2.187338173389434814e-01
7.521424889564514160e-01
6.646198630332946777e-01
4.187281727790832520e-01
6.985893249511718750e-01
1.286600530147552490e-02
-5.318846106529235840e-01
6.673503518104553223e-01
-5.053429603576660156e-01
7.522876858711242676e-01
5.061468482017517090e-01
5.049945116043090820e-01
5.223304629325866699e-01
-5.035319924354553223e-01
4.197649657726287842e-01
-3.549661636352539062e-01
6.551564335823059082e-01
-5.340255498886108398e-01
5.792490020394325256e-02
-5.053746104240417480e-01
3.022614121437072754e-01
3.547281324863433838e-01
5.342959761619567871e-01
7.543148398399353027e-01
3.858368992805480957e-01
6.800801157951354980e-01
4.728698730468750000e-01
-4.990367889404296875e-01
6.395836174488067627e-02
1.450103074312210083e-01
-4.166171848773956299e-01
7.344668507575988770e-01
7.942581176757812500e-02
7.540783286094665527e-01
6.996357440948486328e-01
7.333546411246061325e-03
6.451832056045532227e-01
4.081012010574340820e-01
3.232183158397674561e-01
7.904113829135894775e-02
-5.743551850318908691e-01
4.460358023643493652e-01
7.457213997840881348e-01
-6.805163025856018066e-01
6.226452589035034180e-01
5.983023047447204590e-01
3.196887373924255371e-01
-4.345888197422027588e-01
6.799492239952087402e-01
-4.482266008853912354e-01
-1.613716185092926025e-01
2.874722480773925781e-01
-6.762272715568542480e-01
-6.135420203208923340e-01
-4.052484035491943359e-01
4.402320683002471924e-01
5.034348368644714355e-02
-3.948729932308197021e-01
2.554299868643283844e-02
3.725338727235794067e-02
-6.394694447517395020e-01
-1.677732616662979126e-01
-2.395712733268737793e-01
2.577430009841918945e-01
5.388030409812927246e-01
-2.088137716054916382e-01
-4.049129486083984375e-01
-1.346337646245956421e-01
4.843068420886993408e-01
-4.098314046859741211e-01
6.864575743675231934e-01
-4.623344540596008301e-01
4.599803984165191650e-01
-4.441341161727905273e-01
3.093587458133697510e-01
-7.037762999534606934e-01
-5.633319020271301270e-01
5.637535452842712402e-01
7.824871540069580078e-01
2.360683232545852661e-01
-1.446334421634674072e-01
-5.915948748588562012e-01
-7.171653509140014648e-01
-5.896487236022949219e-01
1.900593340396881104e-01
-1.445339992642402649e-02
1.765610873699188232e-01
-3.644480109214782715e-01
6.808281540870666504e-01
-7.015975117683410645e-01
-3.728048205375671387e-01
7.777140140533447266e-01
-3.190880417823791504e-01
-3.873223662376403809e-01
-3.924294114112854004e-01
-1.065221130847930908e-01
4.935761094093322754e-01
3.445168733596801758e-01
4.754352569580078125e-01
-5.164219141006469727e-01
2.090462744235992432e-01
3.868390321731567383e-01
5.545346140861511230e-01
6.439952850341796875e-01
7.829104065895080566e-01
7.026504874229431152e-01
1.254141926765441895e-01
-4.905020594596862793e-01
7.375832200050354004e-01
-7.280835509300231934e-02
-4.971860945224761963e-01
-5.111977458000183105e-01
-3.735579252243041992e-01
2.154841423034667969e-01
3.885865807533264160e-01
5.157008767127990723e-01
5.053022503852844238e-01
-3.793212771415710449e-01
5.706567764282226562e-01
5.717377662658691406e-01
-5.247630476951599121e-01
-6.189121007919311523e-01
-6.172432899475097656e-01
4.246621131896972656e-01
5.271077752113342285e-01
1.882697343826293945e-01
-5.205395221710205078e-01
4.537177681922912598e-01
-2.325069159269332886e-01
-3.831636607646942139e-01
-3.942365050315856934e-01
-4.930627942085266113e-01
7.855667471885681152e-01
-2.524732649326324463e-01
-6.480535268783569336e-01
-2.673839926719665527e-01
4.011163413524627686e-01
7.561978101730346680e-01
4.158062338829040527e-01
-7.084517478942871094e-01
3.408166468143463135e-01
3.715436458587646484e-01
6.611235737800598145e-01
-4.288182258605957031e-01
3.754515945911407471e-01
-3.065280020236968994e-01
2.345241308212280273e-01
6.911961436271667480e-01
5.060544610023498535e-01
-5.252267718315124512e-01
7.111511826515197754e-01
-3.295753598213195801e-01
6.540044397115707397e-02
6.042329072952270508e-01
-5.846649780869483948e-02
2.092029154300689697e-02
4.082674384117126465e-01
-7.184914946556091309e-01
-2.737567722797393799e-01
-5.563965439796447754e-01
-6.936720609664916992e-01
3.127285838127136230e-01
6.734847426414489746e-01
7.178350090980529785e-01
-3.800245523452758789e-01
-7.542185187339782715e-01
4.543354809284210205e-01
-3.428043797612190247e-02
6.105707883834838867e-01
-1.077660471200942993e-01
7.764258235692977905e-02
5.572755336761474609e-01
6.948718428611755371e-01
2.990128993988037109e-01
-5.891768932342529297e-01
6.734827160835266113e-01
3.728761896491050720e-02
2.699912786483764648e-01
7.151752114295959473e-01
4.385386109352111816e-01
1.569768488407135010e-01
4.498754441738128662e-01
6.849188804626464844e-01
-5.618409514427185059e-01
-2.942979335784912109e-01
1.363012567162513733e-02
-5.339792966842651367e-01
-3.746529519557952881e-01
-4.762023985385894775e-01
5.927767157554626465e-01
1.727695167064666748e-01
4.008010029792785645e-02
-5.893007516860961914e-01
-6.721497178077697754e-01
6.145707964897155762e-01
6.635404229164123535e-01
3.770413994789123535e-01
7.128232121467590332e-01
9.377928078174591064e-02
-4.845977127552032471e-01
-7.607558965682983398e-01
1.015866920351982117e-01
-6.094802636653184891e-03
5.011988878250122070e-01
-4.709765911102294922e-01
-5.015570521354675293e-01
-5.791559219360351562e-01
-7.585170269012451172e-01
-4.789859056472778320e-01
7.018873691558837891e-01
4.110299348831176758e-01
3.161416947841644287e-02
-2.559334635734558105e-01
-5.620589256286621094e-01
3.825896382331848145e-01
5.424413681030273438e-01
5.023908615112304688e-01
4.397670626640319824e-01
-7.237727195024490356e-02
1.025872454047203064e-01
1.482509970664978027e-01
-4.078823328018188477e-01
3.943015635013580322e-01
-2.551033496856689453e-01
-7.277753949165344238e-01
-4.613668024539947510e-01
-5.547446012496948242e-01
7.705120444297790527e-01
9.884955361485481262e-03
7.510898709297180176e-01
2.851533293724060059e-01
2.733088731765747070e-01
-5.291356444358825684e-01
-4.072768092155456543e-01
1.133191287517547607e-01
7.474930286407470703e-01
-3.330072760581970215e-01
-7.193141579627990723e-01
3.250209689140319824e-01
4.924663156270980835e-02
-6.141663193702697754e-01
6.076030135154724121e-01
-4.123597741127014160e-01
-5.161960124969482422e-01
-4.642124772071838379e-01
7.474653124809265137e-01
-3.422404825687408447e-01
7.060096859931945801e-01
-6.766007542610168457e-01
5.110476016998291016e-01
-4.008688926696777344e-01
-5.651781558990478516e-01
1.448893398046493530e-01
-6.911928653717041016e-01
3.995172381401062012e-01
4.720802009105682373e-01
-5.032634735107421875e-01
4.140675663948059082e-01
-3.696566820144653320e-01
7.079656124114990234e-01
-5.208876729011535645e-01
-3.112810850143432617e-01
-3.336152434349060059e-01
-5.939485430717468262e-01
3.306262940168380737e-02
2.919787466526031494e-01
6.023976206779479980e-01
-6.833986639976501465e-01
7.388585209846496582e-01
-5.832539200782775879e-01
-2.899205982685089111e-01
-3.699964284896850586e-01
-3.982109725475311279e-01
7.131713032722473145e-01
7.501018643379211426e-01
-4.243251383304595947e-01
4.432176351547241211e-01
3.027350604534149170e-01
-4.784758985042572021e-01
-7.196002602577209473e-01
3.871815800666809082e-01
5.328655242919921875e-01
-7.038542628288269043e-01
-4.335695505142211914e-01
-9.302093088626861572e-02
-6.996010541915893555e-01
-4.579365551471710205e-01
7.393146753311157227e-01
6.690478920936584473e-01
2.983036637306213379e-02
-6.361116766929626465e-01
-4.277338683605194092e-01
4.084261059761047363e-01
7.483734488487243652e-01
1.770461201667785645e-01
2.758929133415222168e-01
-7.450282573699951172e-01
-6.335107088088989258e-01
-1.026089638471603394e-01
6.379988789558410645e-01
4.364297091960906982e-01
7.648498415946960449e-01
6.668651103973388672e-01
-5.635798573493957520e-01
-4.209080338478088379e-01
-6.269765496253967285e-01
3.598716557025909424e-01
-5.673576891422271729e-02
5.939722061157226562e-01
-6.048868298530578613e-01
-1.013441532850265503e-01
6.494523882865905762e-01
5.521336197853088379e-02
-3.302559256553649902e-01
-4.418791830539703369e-01
-2.369600087404251099e-01
-3.005377054214477539e-01
5.312734246253967285e-01
5.459323525428771973e-01
5.278697609901428223e-01
7.841145396232604980e-01
4.860783368349075317e-02
2.706418633460998535e-01
8.305408060550689697e-02
-7.585682272911071777e-01
-6.331149935722351074e-01
-6.520482897758483887e-01
4.857725203037261963e-01
-5.214592218399047852e-01
2.986121475696563721e-01
5.518509149551391602e-01
5.754919052124023438e-01
-5.639472007751464844e-01
-3.792078495025634766e-01
-3.912607133388519287e-01
5.918896794319152832e-01
-3.642621338367462158e-01
-6.538939476013183594e-02
-5.920614600181579590e-01
5.716087222099304199e-01
6.745899319648742676e-01
4.792340993881225586e-01
-7.081083655357360840e-01
2.961577773094177246e-01
4.568746984004974365e-01
-3.172438591718673706e-02
4.707414209842681885e-01
5.378078222274780273e-01
-6.450038552284240723e-01
-1.550833582878112793e-01
-2.193622291088104248e-01
6.073314547538757324e-01
3.339562416076660156e-01
-3.256283402442932129e-01
-7.270881533622741699e-01
4.429235160350799561e-01
-5.181501507759094238e-01
3.075435459613800049e-01
1.231572255492210388e-01
6.396506428718566895e-01
3.268197178840637207e-01
4.312357604503631592e-01
2.215297818183898926e-01
-7.376726269721984863e-01
5.962885022163391113e-01
-2.542266845703125000e-01
7.293952256441116333e-02
-3.866620361804962158e-01
-2.896796166896820068e-01
-5.541788935661315918e-01
-5.675789117813110352e-01
7.347144484519958496e-01
7.460957765579223633e-01
-3.803156614303588867e-01
1.981587707996368408e-02
5.315263867378234863e-01
7.008859515190124512e-01
6.026688218116760254e-01
4.833983778953552246e-01
6.304671168327331543e-01
2.180424928665161133e-01
5.262609124183654785e-01
6.758527755737304688e-01
3.727737069129943848e-01
5.857996344566345215e-01
-4.147440195083618164e-01
-6.871995329856872559e-01
-7.452484369277954102e-01
-1.096447184681892395e-01
3.084173500537872314e-01
7.373036742210388184e-01
5.794752836227416992e-01
-6.549981236457824707e-01
-6.150604486465454102e-01
1.530115008354187012e-01
3.478722870349884033e-01
-1.847818195819854736e-01
6.112061738967895508e-01
4.311141967773437500e-01
-5.771140456199645996e-01
-7.449124455451965332e-01
1.412152498960494995e-01
-4.755657911300659180e-01
-5.282626748085021973e-01
-4.606048464775085449e-01
-6.568003296852111816e-01
3.461664617061614990e-01
-1.833050101995468140e-01
-5.274776816368103027e-01
-6.315298676490783691e-01
1.205347254872322083e-01
-4.834000468254089355e-01
-6.499856114387512207e-01
-4.110328853130340576e-01
7.085716724395751953e-01
-4.735854268074035645e-01
-4.287301898002624512e-01
6.852016597986221313e-02
6.400018930435180664e-01
5.584223866462707520e-01
-6.629714369773864746e-01
-6.022451519966125488e-01
-4.037462770938873291e-01
-4.836160242557525635e-01
-4.967487454414367676e-01
6.770643591880798340e-01
-4.141210913658142090e-01
7.241932749748229980e-01
-2.738379240036010742e-01
8.790247142314910889e-02
-5.659847259521484375e-01
7.278655767440795898e-01
-6.582387089729309082e-01
3.402695655822753906e-01
-6.587830185890197754e-01
6.557876467704772949e-01
4.099423289299011230e-01
4.375767707824707031e-02
-7.162050008773803711e-01
-7.548545598983764648e-01
5.589047074317932129e-01
4.196189343929290771e-01
-1.111709326505661011e-01
-8.364820852875709534e-03
-6.098369956016540527e-01
4.787124097347259521e-01
-5.798596739768981934e-01
6.636850237846374512e-01
-2.513805925846099854e-01
2.256668657064437866e-01
2.740641534328460693e-01
-7.453241944313049316e-01
1.580017805099487305e-01
4.122598171234130859e-01
-7.272530794143676758e-01
6.311797499656677246e-01
-9.587870538234710693e-02
-7.183657884597778320e-01
-4.118743538856506348e-01
5.226240158081054688e-01
7.535073757171630859e-01
-5.508963465690612793e-01
-2.024514973163604736e-01
-4.995096325874328613e-01
3.532235026359558105e-01
-4.957309365272521973e-01
7.656126618385314941e-01
-7.426897883415222168e-01
-4.330573379993438721e-01
4.718388915061950684e-01
-6.826441287994384766e-01
1.728356331586837769e-01
7.087801098823547363e-01
-1.270349323749542236e-01
-5.675522685050964355e-01
-6.693661212921142578e-01
-7.225182056427001953e-01
-7.504189610481262207e-01
-1.298451274633407593e-01
-5.733067393302917480e-01
2.364808619022369385e-01
-4.123717844486236572e-01
-5.781977772712707520e-01
6.855829954147338867e-01
6.491375565528869629e-01
3.428801149129867554e-02
-7.631375193595886230e-01
-7.209458947181701660e-01
5.052534937858581543e-01
7.585056424140930176e-01
-3.709714710712432861e-01
4.788026511669158936e-01
4.556961655616760254e-01
5.372794866561889648e-01
-4.721692800521850586e-01
2.678388357162475586e-01
5.942261815071105957e-01
2.160524278879165649e-01
6.458196043968200684e-01
5.916516780853271484e-01
7.593217492103576660e-01
3.965389132499694824e-01
6.400342583656311035e-01
4.259825348854064941e-01
6.236397624015808105e-01
-6.078870296478271484e-01
3.301683068275451660e-01
1.643749475479125977e-01
-5.554750561714172363e-01
-4.695690870285034180e-01
-3.160753250122070312e-01
-5.225244164466857910e-01
4.451428949832916260e-01
-7.335664629936218262e-01
-3.746539950370788574e-01
-5.707687735557556152e-01
6.291062831878662109e-01
-6.226455569267272949e-01
-4.789293408393859863e-01
-7.020199298858642578e-01
5.489823222160339355e-01
-4.706267416477203369e-01
2.691182494163513184e-01
-5.809279084205627441e-01
-7.625889182090759277e-01
6.496395468711853027e-01
-3.694822490215301514e-01
6.736726164817810059e-01
-5.811534523963928223e-01
-3.370921015739440918e-01
-2.317712306976318359e-01
-6.006729006767272949e-01
-2.088916152715682983e-01
4.744135439395904541e-01
-7.094778418540954590e-01
-7.476424574851989746e-01
4.246928989887237549e-01
6.474856734275817871e-01
-2.320282906293869019e-01
2.521867454051971436e-01
4.064769148826599121e-01
5.242647528648376465e-01
-6.512616276741027832e-01
-1.908570826053619385e-01
-4.035679399967193604e-01
3.808931112289428711e-01
-5.056103467941284180e-01
4.364787936210632324e-01
-6.232991814613342285e-01
3.669337034225463867e-01
-6.197986006736755371e-01
5.204946994781494141e-01
-4.496892094612121582e-01
8.457767218351364136e-02
-6.667182445526123047e-01
7.822813391685485840e-01
-1.694005131721496582e-01
6.712598204612731934e-01
-4.233176708221435547e-01
-5.629583001136779785e-01
5.754718184471130371e-01
-7.403117418289184570e-01
-6.026858687400817871e-01
-5.510610938072204590e-01
-7.519732117652893066e-01
1.411586701869964600e-01
-5.186820030212402344e-01
6.541280150413513184e-01
-9.662279486656188965e-02
-5.016577243804931641e-01
7.352820634841918945e-01
-4.801449775695800781e-01
-7.535665631294250488e-01
2.702558040618896484e-01
7.537122964859008789e-01
5.470838546752929688e-01
4.516894817352294922e-01
4.399099349975585938e-01
4.154601693153381348e-01
-6.393994092941284180e-01
-5.937218666076660156e-01
6.758405566215515137e-01
-2.939779311418533325e-02
5.142088532447814941e-01
7.395761013031005859e-01
-7.370692491531372070e-01
-3.360210657119750977e-01
3.872319459915161133e-01
-4.746845066547393799e-01
1.345731765031814575e-01
-4.814864993095397949e-01
5.285809636116027832e-01
-6.579895615577697754e-01
7.014538645744323730e-01
-4.479537606239318848e-01
-1.474108397960662842e-01
5.346974134445190430e-01
-7.025229930877685547e-02
3.716026246547698975e-01
-5.225362777709960938e-01
7.107799649238586426e-01
-1.710312217473983765e-01
6.146299242973327637e-01
1.143423095345497131e-01
-4.231780767440795898e-01
4.846057891845703125e-01
-5.962895750999450684e-01
-6.897075772285461426e-01
-6.169692873954772949e-01
-3.353521525859832764e-01
2.944229245185852051e-01
-5.405480265617370605e-01
-6.239174008369445801e-01
-6.493943333625793457e-01
-3.948222398757934570e-01
-5.206359028816223145e-01
-6.577242612838745117e-01
-4.559774696826934814e-02
7.914992421865463257e-02
-3.669475913047790527e-01
5.035505294799804688e-01
-2.830272912979125977e-01
6.430577635765075684e-01
3.604734539985656738e-01
4.407647252082824707e-01
-4.563214778900146484e-01
-4.522269368171691895e-01
4.336872100830078125e-01
-6.684630513191223145e-01
7.870855927467346191e-01
5.534393787384033203e-01
4.740632176399230957e-01
-5.058134794235229492e-01
-5.076044797897338867e-01
-7.425867319107055664e-01
-2.068630456924438477e-01
3.048269152641296387e-01
-3.553874492645263672e-01
-2.132710516452789307e-01
6.782348752021789551e-01
-1.980734914541244507e-01
6.763339042663574219e-01
-3.600345253944396973e-01
5.111828446388244629e-01
-5.921018123626708984e-01
2.844313979148864746e-01
-4.780145883560180664e-01
7.465102076530456543e-01
-5.752162337303161621e-01
4.763280451297760010e-01
-4.668895304203033447e-01
5.753248333930969238e-01
3.137636184692382812e-01
2.384717911481857300e-01
1.961450278759002686e-01
-5.583431720733642578e-01
3.812273144721984863e-01
6.626951098442077637e-01
4.305294454097747803e-01
3.889047205448150635e-01
-6.750095486640930176e-01
1.318452879786491394e-02
1.923757791519165039e-01
4.574339687824249268e-01
4.993621408939361572e-01
1.846089959144592285e-01
-4.713291525840759277e-01
1.431676149368286133e-01
5.083467960357666016e-01
-5.256135463714599609e-01
-5.335388183593750000e-01
4.298936128616333008e-01
3.303701579570770264e-01
-6.835879683494567871e-01
6.687774062156677246e-01
-4.233513176441192627e-01
-3.748708367347717285e-01
1.589126884937286377e-01
-7.236135005950927734e-01
-6.459825038909912109e-01
5.703199505805969238e-01
-6.858486533164978027e-01
3.703690767288208008e-01
3.604270517826080322e-01
-6.075605750083923340e-01
-1.194683164358139038e-01
-3.251263201236724854e-01
-4.923444390296936035e-01
-7.883660495281219482e-02
-3.244295716285705566e-02
6.987608075141906738e-01
6.397484540939331055e-01
-2.349913716316223145e-01
3.059740066528320312e-01
7.520741820335388184e-01
-4.957955479621887207e-01
-6.004700660705566406e-01
-3.334268629550933838e-01
-5.951838567852973938e-02
3.264020085334777832e-01
-6.070916056632995605e-01
-4.935501217842102051e-01
3.595942556858062744e-01
4.574647545814514160e-01
7.811613678932189941e-01
6.420069336891174316e-01
3.760716915130615234e-01
3.714901208877563477e-01
7.645128965377807617e-01


==> data/rock_paper_scissors/pg_actions_small.csv <==
0.107409596443176
0.507903099060059
-0.343244403600693
-0.633643865585327
-1.13195872306824
-1.24384748935699
-0.645890712738037
-0.062561139464378
0.15202921628952
0.37549552321434
0.543103396892548
-0.006753690540791
-0.085618615150452
-0.860188961029053
0.213817566633224
0.041977096349001
-0.333276718854904
-0.320676892995834
-0.165391936898232
0.333171129226685
0.674342215061188
-1.05408298969269
0.954665780067444
-0.66813200712204
-0.042891100049019
-0.094816237688065
0.162736356258392
-0.178697571158409
-0.035708159208298
0.051306739449501
-0.002519464120269
-0.165063500404358
-0.334323048591614
0.243731930851936
-0.162605151534081
0.005658751353621
-0.562323987483978
0.534313857555389
0.457797795534134
0.283990114927292
0.56590348482132
0.116891071200371
0.624186456203461
0.287550210952759
0.392760872840881
-0.806978940963745
-0.000236183404922
0.617699205875397
0.235190838575363
0.305296361446381
0.212771564722061
0.03639541938901
-0.641660213470459
-1.0742689371109
0.188557803630829
0.621551990509033
-0.471516638994217
-0.692183196544647
1.23504996299744
0.164665997028351
-0.434646368026733
0.236281394958496
0.282688409090042
-0.32801827788353
-0.69344162940979
-0.819548010826111
0.103352680802345
0.715256631374359
0.073613107204437
0.2259621322155
0.007781185209751
-0.645611345767975
0.781038403511047
-0.275983691215515
-0.301765114068985
0.503395676612854
-0.221956118941307
-0.593350052833557
-0.394347816705704
0.77075320482254
-0.252475410699844
0.483586549758911
-0.310655385255814
-0.905130624771118
-0.379251420497894
-0.251934498548508
-0.258937627077103
-0.216660246253014
-0.878561437129974
0.243548810482025
-0.309063911437988
0.317319929599762
-0.315516352653503
0.321144014596939
0.019624503329396
-0.527358770370483
-0.477494060993195
-0.232680112123489
0.130359679460526
-1.13044989109039
-1.86189079284668
0.1739122569561
0.084762439131737
-0.108688116073608
-0.014225501567125
-0.122019179165363
-0.129273250699043
-0.018466208130121
-0.272417426109314
0.039687842130661
-0.165398210287094
0.27229180932045
-0.162078335881233
0.786224067211151
0.914421319961548
-0.354443669319153
-0.425231873989105
-0.414023786783218
0.782857298851013
-0.119809329509735
-0.065469369292259
-0.964961528778076
-0.397321879863739
-0.140261307358742
0.076909422874451
1.00540339946747
-0.79569000005722
0.078291237354279
0.178294509649277
-0.678314626216888
-1.48959314823151
-1.27129733562469
-0.439291834831238
-0.689770340919495
-0.212739855051041
0.165935441851616
0.545164585113525
0.326332360506058
0.67153400182724
0.121031112968922
0.23710972070694
-0.080992579460144
-0.140866130590439
0.040896009653807
0.079885452985764
0.131166338920593
-0.053190983831883
0.341007053852081
-0.292902320623398
0.45524337887764
-0.123209409415722
-0.079397574067116
1.24407422542572
-0.236221835017204
-0.013585694134235
-0.467610687017441
-0.45493745803833
-0.911316812038422
0.724739670753479
0.247875854372978
0.280106604099274
0.043673403561115
0.57938289642334
-0.320825457572937
0.127982348203659
0.013597725890577
-0.720337808132172
-0.093416415154934
0.224501088261604
0.262184083461761
0.934467256069183
0.085009150207043
0.555257260799408
-0.413220286369324
-0.445111155509949
-0.494184255599976
-0.78726190328598
0.923576653003693
-0.732883155345917
-0.348850011825562
-0.046732991933823
0.138759151101112
0.499458134174347
0.926232278347015
-0.14371183514595
-0.037970080971718
-0.83100837469101
-0.890953540802002
-1.08420026302338
0.338946312665939
-0.146929547190666
-0.045231945812702
-0.328261077404022
-1.08037340641022
-0.098304226994515
-0.441343516111374
-0.661992192268372
-0.398695319890976
-1.31827545166016
0.14047235250473
-0.547213971614838
0.639945268630981
-0.672114610671997
0.269044935703278
-0.063368670642376
-0.350929766893387
-0.622642457485199
-0.042693067342043
1.27182531356812
0.590672791004181
0.178942829370499
-0.51068526506424
-0.09106358140707
-0.518049299716949
1.120854139328
0.139034330844879
0.666995167732239
-0.281644582748413
0.350324243307114
0.278601109981537
-0.382436186075211
-0.155349135398865
-0.252029776573181
0.250762134790421
0.125773653388023
0.322917520999908
-0.241366386413574
-0.600986421108246
0.442119121551514
0.481558054685593
-0.310631513595581
0.579186260700226
0.689496219158173
0.057347159832716
0.115649595856667
0.621920585632324
-0.270802170038223
0.36469179391861
-0.0280447229743
-0.562195837497711
0.03076995909214
-0.211700364947319
0.72203266620636
-0.448146849870682
-0.140820726752281
0.953919053077698
0.129754021763802
-0.268404483795166
0.938453495502472
-0.076363049447537
0.582376897335053
1.26371443271637
0.552640616893768
-0.317085593938828
-1.12841367721558
-0.550744831562042
0.364745706319809
-0.28072851896286
-0.265670418739319
-0.011232517659664
1.07090306282043
-0.90994656085968
-0.446937829256058
-0.173555612564087
0.384089469909668
-0.005492385476828
-0.222376450896263
0.097014978528023
0.487074077129364
-0.577381372451782
0.525153815746307
0.244960784912109
-0.774487018585205
-0.158516794443131
-0.22224235534668
0.230863824486732
0.075271539390087
1.15142571926117
-0.395704805850983
0.728448867797852
-0.387100696563721
0.268505841493607
-0.98797345161438
-0.236584484577179
-0.288651257753372
0.895103216171265
0.267383635044098
-0.545735120773315
-0.090120375156403
0.287399739027023
-0.287066459655762
0.802981197834015
0.61975485086441
0.682240605354309
0.207887351512909
0.272271424531937
-0.178853094577789
-0.287974536418915
-0.203529044985771
0.561753034591675
0.339886873960495
0.226855739951134
0.026123568415642
-0.700879335403442
-0.264143049716949
-0.873884618282318
-0.244745701551437
1.40663647651672
0.471416711807251
-0.100555062294006
-0.089970976114273
-0.612976968288422
-0.33349734544754
-0.548008859157562
0.414227575063705
0.487644284963608
-0.218577086925507
-0.227706223726273
-1.00184011459351
-0.894749879837036
-1.2942236661911
2
-0.038767263293266
0.304914683103561
-0.030944742262364
-0.556646466255188
-0.388417303562164
-0.277147352695465
-0.218693777918816
-0.060125835239887
-0.274222254753113
-0.820851266384125
0.163380160927773
0.565715193748474
-0.288935363292694
-0.143158346414566
-0.5875643491745
-1.07089340686798
-0.898758411407471
-0.811150074005127
-0.660484552383423
0.370188772678375
-0.037287104874849
-0.763109982013702
0.023251846432686
-0.336304575204849
-0.193255722522736
-0.610059440135956
0.098875343799591
-0.148951917886734
-0.41169461607933
0.920408129692078
-0.705776989459991
-0.214621365070343
-0.725952625274658
-0.187889963388443
0.021575849503279
-0.396225929260254
0.094018399715424
-0.918330609798431
1.30354273319244
-0.168577685952187
0.657133758068085
0.148794174194336
-1.09793674945831
0.476216197013855
-0.209209471940994
-0.013243801891804
0.027889754623175
0.570720672607422
-0.500316441059113
1.06151497364044
0.052271023392677
0.429472774267197
0.27102068066597
-0.015042129904032
-0.606606841087341
-0.315071076154709
0.337238162755966
-0.231668099761009
0.079805999994278
-0.042736154049635
0.273656278848648
0.482576429843903
-0.101689472794533
0.331480741500854
-0.633718073368073
0.170161724090576
-0.200522109866142
0.567510485649109
0.123663827776909
-0.2399812489748
-0.535315275192261
-0.384785503149033
-0.010200120508671
-0.144762068986893
-0.245188683271408
0.041911706328392
-0.302202582359314
0.038907509297133
0.694536924362183
-0.367032140493393
-0.140848249197006
0.802072107791901
-1.35512518882751
0.205383911728859
-0.025506943464279
0.092593058943749
0.23000693321228
0.233445882797241
-0.609079778194428
-0.998378992080689
-0.632071375846863
0.124138690531254
0.307092249393463
-0.697313785552979
-1.37987697124481
-1.30114364624023
0.346362113952637
0.179523423314095
-0.318582773208618
-0.864667117595673
0.165151655673981
0.011336833238602
-0.166749864816666
-0.340479046106338
-1.00717830657959
0.495546519756317
0.649576008319855
0.098573721945286
0.618776977062225
0.488239645957947
0.007711231708527
0.101524703204632
0.304376661777496
0.187214270234108
0.282966196537018
-0.43177056312561
0.725457906723022
0.08360543102026
-0.073824711143971
0.170373409986496
-0.241360574960709
-0.503539681434631
1.30562829971313
-0.731533944606781
-0.753115177154541
-1.53216314315796
-0.048969581723213
0.515193998813629
-0.228750303387642
0.410466641187668
-0.442282944917679
0.157445937395096
-0.407089054584503
-0.302255898714066
-0.206633538007736
-0.029585838317871
-0.205820560455322
0.56814056634903
-0.025587441399694
0.493320822715759
-0.106354556977749
-0.4848393201828
0.394110500812531
0.16616415977478
0.456261724233627
0.535879135131836
0.449476569890976
0.82958596944809
0.658246338367462
0.596388339996338
0.176588818430901
0.440885037183762
0.369681268930435
0.444204837083817
-0.464375853538513
0.936147570610046
-0.114466190338135
-0.102265432476997
-0.020721236243844
0.898904621601105
0.095704451203346
-0.421908497810364
0.798595190048218
0.075882971286774
-0.195086419582367
0.0750402957201
1.03247678279877
-0.310099989175796
0.748270452022553
0.236628577113152
0.288742065429687
-0.233682483434677
-1.22738814353943
-0.815386712551117
0.447039604187012
0.121196568012238
-0.553017973899841
-0.682653307914734
0.127315104007721
-0.458354532718658
-0.777496993541718
-0.943718254566193
0.498175382614136
0.691435217857361
-0.675969958305359
-0.419851660728455
-0.201222524046898
-0.479923248291016
-0.493129730224609
0.288256734609604
0.368375986814499
0.280208855867386
0.24636846780777
0.512862503528595
0.481257081031799
0.685433685779572
0.536349833011627
0.838354408740997
1.01834106445313
-0.279986798763275
-0.039738647639752
0.128988325595856
-0.028904784470797
0.120369359850883
-0.23308277130127
0.293511539697647
0.122370846569538
-0.269218325614929
1.0664210319519
-0.767879545688629
-0.942066073417664
-0.456001222133637
-0.375955939292908
0.939185261726379
0.043836884200573
-0.635753571987152
-0.410326600074768
-0.283515810966492
-0.300713866949081
-0.12528184056282
0.151457771658897
0.109701029956341
0.26447781920433
0.405405104160309
-0.781884133815765
-0.513679981231689
0.361854195594788
0.063055105507374
0.069145366549492
1.11138236522675
-0.215197935700417
-1.00475299358368
0.089465722441673
0.124127209186554
0.569724798202515
0.449681431055069
-0.396056324243546
0.45582988858223
0.796648383140564
-0.49674317240715
-1.11969709396362
-0.400539815425873
-0.05392487719655
0.309664130210876
0.454062402248383
-0.231477111577988
-0.517199754714966
0.441525429487228
-0.69790244102478
-0.072628632187843
-0.446463227272034
0.293130487203598
0.471287310123444
0.150094717741013
0.862791299819946
0.375610113143921
0.062672264873982
0.208708539605141
1.23729133605957
0.08968897163868
-0.071082621812821
-0.475176692008972
-0.970963001251221
-0.528891086578369
-0.626703381538391
-0.870673298835754
-0.456134021282196
0.833644211292267
-0.220530062913895
-0.071849621832371
0.081586912274361
0.656509876251221
-0.13386033475399
-0.241895645856857
-0.116512715816498
-0.24668475985527
-0.074480772018433
0.587643325328827
0.557989418506622
-0.058834493160248
-1.30800831317902
0.196667656302452
-0.452460438013077
0.328037768602371
0.81318324804306
-0.711038768291473
0.553699612617493
0.466438621282578
0.722696781158447
-0.399224430322647
-0.940355539321899
0.29173332452774
-0.080012127757073
-0.27043205499649
-0.015620537102223
-0.081671267747879
0.027146879583597
0.22600807249546
0.866717457771301
0.776531040668488
0.271069079637527
-0.022630656138063
-0.150521516799927
-0.523453235626221
0.556595325469971
-0.445561021566391
-0.092903800308704
-0.087016068398953
-0.244188696146011
0.70651763677597
0.539373934268951
-0.378914326429367
-0.229145333170891
-0.142561465501785
-0.150799751281738
0.329582273960114
-0.633359491825104
0.156764686107636
-0.102925255894661
-0.36070641875267
-0.281406432390213
0.12336678057909
-0.255689173936844
-0.518154621124268
-0.253884494304657
0.637135028839111
-0.51570862531662
0.513578355312347
-0.18907618522644
0.514885246753693
0.525458216667175
0.074679359793663
-0.26810085773468
-0.622273623943329
-0.186197638511658
-0.482176899909973
-0.066641017794609
0.410986602306366
0.479147702455521
0.680607378482819
0.064359903335571
0.065601743757725
-0.184047624468803
1.27884340286255
-0.154487937688828
0.23607149720192
-0.48779433965683
-0.072844162583351
0.296293437480927
0.593769013881683
0.158669337630272
-0.212416782975197
0.560775816440582
0.368413031101227
-0.16814512014389
0.008181229233742
-0.994214236736298
0.060998633503914
0.105074509978294
-1.00125026702881
0.140341192483902
0.496016591787338
0.096606507897377
0.304552167654037
0.257763504981995
0.408192187547684
-0.282229244709015
-0.669167041778564
0.471004694700241
-0.043149884790182
0.552805900573731
0.126045987010002
-0.105669155716896
0.798307716846466
0.229884579777718
0.528484642505646
0.298076987266541
-0.179929241538048
-0.201528295874596
0.498681932687759
-0.45952108502388
0.22568866610527
0.480469882488251
0.242986619472504
0.525618672370911
0.184181213378906
-0.107415460050106
-0.185735762119293
0.392926275730133
0.71199768781662
-0.175939098000526
-0.068017140030861
0.58850884437561
0.178047969937325
0.059863898903132
-0.436727404594421
0.715541005134583
0.686848342418671
-1.1127655506134
-0.662670075893402
-0.984309017658234
-0.763757586479187
-0.005909994244576
0.44020226597786
-0.273209661245346
0.755551934242249
0.367493480443954
0.34129723906517
-0.479748755693436
0.943407118320465
0.429337531328201
0.233785226941109
-0.296300798654556
-0.106312893331051
0.85571700334549
0.163335174322128
0.626639544963837
-0.392015844583511
-0.16284753382206
-0.171025365591049
0.168481647968292
-0.252812683582306
-0.688883423805237
-0.952485918998718
-1.13560771942139
-0.556289196014404
-1.34310066699982
0.969022870063782
0.646538197994232
-0.832224547863007
-0.444669663906097
-0.844967842102051
-0.401204347610474
0.58758270740509
-1.28671097755432
-0.630995392799377
0.758540511131287
0.57748281955719
-0.069615289568901
0.261623114347458
-0.47951540350914
-0.518056750297546
0.087055146694183
0.004069272428751
-0.541699826717377
-0.148548632860184
-0.59310519695282
0.055196307599545
-0.869534015655518
0.453079789876938
-0.433976948261261
-0.825550138950348
-0.549302697181702
-0.170440554618835
0.122788146138191
-0.578910946846008
-0.55021458864212
0.454804450273514
0.608626365661621
0.915798127651215
0.652738034725189
-0.291285783052444
-0.282640904188156
0.425912648439407
0.370274007320404
-0.077574491500855
0.486109644174576
0.358147323131561
0.55334085226059
0.437846630811691
-0.207844913005829
-0.389125257730484
-0.602624773979187
-0.039489198476076
0.317112773656845
0.211962774395943
0.054668471217156
-0.017369095236063
0.131979987025261
-0.178024142980576
0.243422791361809
0.59521609544754
0.008051044307649
-0.280557662248611
-0.459936201572418
1.13205599784851
0.160237804055214
-0.742715418338776
-0.81357342004776
-0.685609579086304
-0.689478635787964
1.24918067455292
0.012233704328537
-0.347822070121765
0.022423479706049
0.055381216108799
0.220685020089149
-0.519279003143311
0.605165660381317
-0.203377142548561
-0.36132949590683
0.481500327587128
0.064069584012032
1.01573669910431
0.630205869674683
0.489266067743301
-0.121795773506165
0.070439174771309
0.275520831346512
0.177930027246475
0.552930057048798
-0.026549186557531
0.45114853978157
-0.071173720061779
-0.626473784446716
0.097535870969296
-0.699784994125366
-0.592130184173584
0.051074512302876
-0.267233222723007
-0.058934144675732
0.485748469829559
0.376600325107574
0.648846030235291
-0.316662073135376
0.053841646760702
-0.543459832668304
-0.060639806091786
0.452168017625809
0.402118384838104
0.305424511432648
-0.053104050457478
-1.54728221893311
-0.480209589004517
-0.779214322566986
0.431944221258163
-0.243010297417641
0.546547770500183
0.085682719945908
-0.938818037509918
-1.5843677520752
-0.024783968925476
-0.733812510967255
-0.831430912017822
0.052739202976227
-0.451076507568359
-0.325876206159592
-0.374274104833603
-0.295972168445587
-0.185631707310677
-0.64028936624527
-0.051406256854534
-0.327571988105774
-0.447274208068848
-0.870588600635529
0.090027317404747
1.02749633789063
0.094707518815994
0.202767446637154
-0.48955711722374
0.322829335927963
0.497988402843475
0.794525444507599
-0.053943976759911
-0.114357925951481
0.120473399758339
0.518763720989227
0.524090349674225
-0.087232619524002
-0.911630928516388
-0.192662701010704
-0.220939040184021
-1.3266384601593
-1.47511088848114
0.853391885757446
-0.335497885942459
0.395236134529114
0.798959076404572
-0.581674337387085
-0.665821075439453
0.441571235656738
0.152820438146591
-0.683818638324738
-0.987478315830231
0.301074981689453
-0.298743426799774
-0.772790312767029
0.418102949857712
0.262173444032669
-0.398964434862137
0.636082947254181
-0.419783800840378
0.359087586402893
-0.057620882987976
-1.19770574569702
0.199595734477043
0.459632128477097
-0.775071620941162
-0.378649592399597
0.02258126437664
0.092088557779789
0.117029085755348
0.223257124423981
-0.442729324102402
-0.069048143923283
0.645597875118256
-0.00718729943037
-0.240221753716469
-0.598244786262512
0.358540534973145
0.224494978785515
0.789229273796082
0.036099538207054
-0.191382363438606
-0.012314796447754
-0.009491476230323
-0.326034814119339
-0.742638468742371
-0.495012372732163
-1.26105511188507
-0.376228272914886
-0.399706155061722
-0.061801224946976
-0.527752578258514
-0.742827415466309
0.272490829229355
-0.266154289245605
-0.842184543609619
-0.362828969955444
-0.042940769344568
-0.425007253885269
-0.084181785583496
-0.561865508556366
-0.3422791659832
-0.194208726286888
0.283241957426071
-0.926927864551544
-0.100529171526432
-0.813178718090057
0.146362721920013
-1.20598006248474
-0.640467464923859
0.541236937046051
-0.369665890932083
0.144901096820831
-0.067531265318394
0.28542572259903
-0.711282670497894
0.09792809933424
-0.37383246421814
-0.018175315111876
0.157549649477005
0.70680296421051
-0.444499224424362
-0.738766252994537
-0.655317187309265
-0.56451541185379
0.03066548705101
0.173439204692841
0.715096235275269
0.561522722244263
-0.258980751037598
0.679050087928772
-0.471433788537979
0.603504478931427
-0.842854082584381
0.469199448823929
-0.223010614514351
-0.240679815411568
0.003005936741829
-0.225565016269684
-0.085132263600826
0.290004909038544
-0.128861337900162
-0.467603415250778
0.396311372518539
0.220311731100082
0.028635131195188
-0.028463969007135
-0.026862621307373
-0.243717879056931
0.308696687221527
0.021175455302
0.20297959446907
-0.809839010238647
0.221221178770065
0.22883714735508
0.961117327213287
1.15104615688324
-0.305242091417313
0.945341050624847
0.086754709482193
-0.635631740093231
0.018547497689724
0.345412939786911
-0.081124491989613
-0.441606432199478
-0.373666107654572
0.113810881972313
-0.15828637778759
0.604459702968597
-0.253354758024216
0.464657127857208
0.208215445280075
-0.348406881093979
-0.373686969280243
0.319453448057175
-0.77834963798523
-0.071396581828594
-1.18612349033356
-1.84859728813171
1.02042305469513
0.379298746585846
0.185703739523888
-0.172395378351212
0.50010871887207
-0.408381789922714
0.554969847202301
-0.436879873275757
-0.444534063339233
0.446173131465912
0.087539628148079
0.482408165931702
0.745018064975739
-0.98921799659729
-1.16349565982819
0.19286347925663
0.263072788715363
-0.600228905677795
0.484463781118393
0.257808327674866
-0.431859016418457
-0.188455566763878
0.481929093599319
-0.251501202583313
-0.515185117721558
0.170207440853119
0.041823368519545
-0.257522583007812
0.335832238197327
-0.268127799034119
-0.319754064083099
-0.671008706092835
0.255366653203964
-0.078674077987671
-0.311908751726151
-0.397311419248581
0.436547517776489
-0.91951334476471
0.635056972503662
0.47314128279686
0.567819476127625
-0.4854476749897
0.316425979137421
0.083743952214718
0.204238414764404
-0.650432407855988
-0.657719135284424
0.570000886917114
0.041409201920033
-0.031575191766024
0.054134599864483
0.49635660648346
-0.047458294779062
-0.218164965510368
-0.033930838108063
0.262834191322327
-0.712102174758911
-0.865695297718048
0.575511455535889
-1.60073745250702
-0.167755588889122
0.729212582111359
-0.230528995394707
-0.403032124042511
-0.239457860589027
0.236667782068253
-0.436752766370773
-0.499991148710251
-0.015674341470003
-0.096296191215515
-0.131566151976585
-0.352928459644318
-0.159302800893784
0.231058955192566
0.090684920549393
0.088353529572487
0.16083151102066
-0.06265127658844
-0.593352437019348
-0.024331107735634
-0.835343182086945
-0.322943180799484
0.908966898918152
0.467881441116333
-0.060905188322067
0.086929008364678
0.071986451745033
-0.284227520227432
0.367043107748032
1.34054815769196
0.257245302200317
0.145201787352562
-0.054666105657816
0.011372024193406
0.590447068214417
0.313918441534042
-0.640796899795532
-0.220995157957077
1.02355635166168
0.099208168685436
-0.650219619274139
-0.55741286277771
-0.357410281896591
-0.572977006435394
0.235372126102447
0.146321535110474
-0.519356966018677
-0.178316012024879
-0.197823911905289
-0.172246143221855
0.045907109975815
0.347730427980423
0.195243388414383
0.531927347183228
-0.044675171375275
0.046989552676678
-0.252058565616608
-0.737453818321228
-0.784521460533142
-0.534108638763428
0.498542249202728
0.253416925668716
0.119836315512657
0.205949783325195
0.930372893810272
0.402260422706604
-0.270967394113541
-0.412460148334503
0.789276421070099
-0.167680233716965
-0.065180942416191
0.074471108615398
-0.141734957695007
0.0458153039217
0.519071280956268
0.011404594406486
-0.30257523059845
-0.686542630195618
0.013593785464764
-0.120414711534977
-0.378571301698685
-0.260360836982727
0.891455590724945
-0.035898990929127
0.394221723079681
-0.380247950553894
-0.372940599918365
0.244186237454414
-0.507617175579071
0.41590678691864
-0.689130425453186
-0.604139566421509
0.468631714582443
0.585640370845795
-0.378376990556717
0.450212478637695
-0.544305145740509
-0.395144820213318
-0.358543038368225
0.44122052192688
0.117333337664604
0.352509200572968
-0.565202295780182
0.077313087880612
-0.509163975715637
0.501373708248138
0.19167160987854
-0.583386778831482
-0.483585089445114
-0.480001956224442
0.010056354105473
-0.331600368022919
0.083750635385513
-0.220665454864502
0.626939177513123
0.033349335193634
-0.66260153055191
-0.322708308696747
0.813913285732269
-0.86747944355011
0.554015874862671
0.37673357129097
-0.642918705940247
0.052509911358357
-0.091114409267902
-0.307592570781708
0.503482222557068
0.212758228182793
0.324945688247681
0.256760716438293
-0.064457334578037
0.185341209173203
0.137372896075249
0.074556261301041
-0.187396183609962
-0.551444888114929
0.308048874139786
0.189792647957802
-0.028113912791014
0.30713814496994
0.38979098200798
0.177140519022942
0.265932887792587
0.523776888847351
-0.206170916557312
0.264858067035675
0.091642804443836
-0.106692790985107
-0.200289845466614
-0.147146821022034
-0.543064594268799
-0.00235228985548
0.171266674995422
0.090447492897511
-0.096052795648575
-0.910318493843079
0.369192123413086
0.774048209190369
0.296630412340164
0.429431170225143
0.301928967237473
0.27957358956337
1.49137723445892
0.549245655536652
0.267798990011215
-0.297887563705444
0.250696152448654
-0.8797287940979
-0.485965430736542
-0.533835709095001
0.001867488026619
-0.716444194316864
0.513925969600678
-0.07028528302908
0.373555898666382
-0.165184438228607
-0.834362328052521
0.275150060653687
-0.326084315776825
-0.278130561113358
0.192446559667587
0.345343381166458
-0.390583783388138
0.780946135520935
-0.186140045523644
-0.386769771575928
0.55234831571579
0.626694560050964
-0.448543548583984
-0.1519475877285
0.092470929026604
0.128400981426239
0.402019083499908
-0.405809372663498
0.403909415006638
-0.300730645656586
1.02614760398865
-0.39875003695488
0.491894066333771
0.572855174541473
-0.054530695080757
0.571240425109863
0.144144207239151
0.146219819784164
0.551572680473328
-0.342411041259766
-0.502725005149841
1.03003704547882
-1.00382125377655
0.005484938621521
-0.060177095234394
-0.241673588752747
0.285912930965424
1.05480623245239
-0.370789408683777
-0.989841818809509
0.02334476262331
0.130408972501755
-0.105170786380768
0.259430110454559
0.732934474945068
-0.343992292881012
-0.486536741256714
-0.903566658496857
-0.475028395652771
-0.069823727011681
-1.00201499462128
0.562680959701538
-0.091039456427097
0.678674459457397
0.239586770534515
0.214638844132423
-0.118875369429588
-0.092498011887074
0.967274904251099
-0.23307092487812
0.635840952396393
0.194235175848007
0.638499677181244
-0.120744727551937
0.171007335186005
-0.116838917136192
-0.92057728767395
-0.609347224235535
0.30446520447731
0.124378852546215
0.218833535909653
0.429383903741837
0.613367259502411
-0.083686739206314
-0.223877668380737
-0.631363391876221
-0.481825828552246
-0.349903702735901
-0.17623296380043
-0.113300576806068
-0.31495076417923
0.788272798061371
-0.505173683166504
0.224543005228043
1.25070977210999
0.32867693901062
-0.040530547499657
-0.191398024559021
0.081654421985149
0.140597194433212
0.244303196668625
0.104308620095253
-0.274956911802292
0.749396324157715
-0.437320619821548
-0.5567906498909
-0.67857551574707
0.562748432159424
-0.590498983860016
-0.574936866760254
-0.312545031309128
0.150535777211189
0.247202008962631
-0.104336775839329
0.629843711853027
-0.060160171240568
0.242635861039162
0.627637267112732
0.273965656757355
-0.044948004186153
0.518878698348999
-0.494638353586197
0.503249406814575
-0.22956420481205
-0.370307564735413
0.539619982242584
-1.11965131759644
-0.639164566993713
-1.20707225799561
0.065256208181381
0.411554396152496
0.169773548841476
-1.05565166473389
-0.445560336112976
-0.590592622756958
-0.188290223479271
0.058457430452108
-0.082000441849232
0.70400595664978
-0.335501879453659
-0.691735565662384
0.628089725971222
0.453667908906937
-0.536961436271668
0.610593199729919
-0.190071642398834
0.333656281232834
0.063118278980255
-0.323194414377213
-0.387978792190552
-0.725770771503449
-0.064584195613861
0.782398998737335
-0.195024311542511
0.071339674293995
0.487541526556015
-0.401732921600342
0.055321201682091
-0.531837522983551
-0.715439081192017
-0.832168221473694
-0.517220973968506
-0.710793793201447
-1.75539267063141
0.759170234203339
-0.563227891921997
0.543007612228394
0.200917199254036
0.212891831994057
-0.563045144081116
-0.450668036937714
-0.361725568771362
-0.864991426467896
-0.238246619701385
-0.307569175958633
-0.192487046122551
-0.216893151402473
0.033174358308315
0.111568085849285
0.123687915503979
0.141398876905441
0.340005487203598
0.110065534710884
-0.907819092273712
-0.332612752914429
-0.719180703163147
-0.186927556991577
-0.202831238508224
-0.023066494613886
0.346278816461563
0.316262125968933
0.291828393936157
-0.209421545267105
0.366365641355515
0.451568096876144
0.464148491621017
0.039147101342678
0.456005692481995
-0.465671062469482
-0.263974070549011
0.078901387751103
-0.542903304100037
-1.13853812217712
0.12015001475811
0.249950483441353
-0.330022245645523
0.377921938896179
-0.169146299362183
0.342871874570847
0.457821488380432
0.072095178067684
-0.200397402048111
0.151302859187126
0.350368499755859
0.38911372423172
-0.495399296283722
-0.994751930236816
-1.0801088809967
0.933749556541443
-0.132420927286148
-0.169613137841225
-0.374417126178741
0.38896170258522
-0.338681697845459
0.4249686896801
-0.069476217031479
-0.241002112627029
0.735583961009979
0.148621007800102
-0.250327080488205
1.25361835956573
-0.601209282875061
-0.640494644641876
0.387496173381805
0.350961565971375
-0.488166123628616
0.102797523140907
-0.570839524269104
0.278652340173721
0.089012317359448
0.74735689163208
-0.123908646404743
-0.624503433704376
-0.074387140572071
0.592876970767975
-0.193534359335899
-0.189042374491692
0.208429634571075
-0.200741022825241
-0.602288365364075
0.50714236497879
-0.809420585632324
-1.11273229122162
-0.331439912319183
1.13018715381622
0.436114490032196
0.507657825946808
0.459112048149109
-0.348551779985428
0.783130764961243
-0.201724365353584
-0.888049602508545
-0.443146467208862
-0.651307225227356
0.097537003457546
0.392664283514023
0.624048829078674
0.164261788129807
0.316959619522095
-0.611654341220856
-0.95226514339447
-0.511534512042999
0.942199349403381
-0.170358180999756
-0.396237075328827
0.644809007644653
0.108337320387363
-0.507769048213959
0.080216273665428
-0.270036488771439
-0.492498397827148
0.202733740210533
1.0404771566391
0.353754967451096
0.25797626376152
-0.052641123533249
0.167815893888474
0.405925393104553
0.122779175639153
0.531208455562592
0.454882144927979
-0.359602004289627
-0.868524432182312
0.313947468996048
0.658621191978455
-0.281575798988342
0.29360419511795
0.028549786657095
-0.185868084430695
-0.22241735458374
0.212651759386063
0.333625763654709
-0.377487808465958
-0.916585445404053
-0.88339763879776
0.911376714706421
-0.488806575536728
1.13756489753723
0.058960683643818
0.666503846645355
0.37270376086235
0.490178912878037
-0.049010872840881
-0.790033638477325
-0.917270421981812
0.787328720092773
-0.066685557365418
0.681118905544281
-0.05824514105916
0.149331629276276
0.646335005760193
0.482678115367889
0.077498659491539
0.821277499198914
-0.151286363601685
-0.316897869110107
0.021653428673744
-0.129170596599579
-0.029432401061058
0.346904695034027
0.442710787057877
0.559078335762024
-0.276619762182236
0.156583935022354
0.264232218265533
0.528817176818848
0.054249525070191
0.475833028554916
0.314162492752075
-0.856786966323853
-0.118000775575638
-0.189279675483704
0.229457885026932
-0.132927179336548
-0.263471245765686
-0.151749581098557
0.440369933843613
0.789573907852173
-0.53242164850235
-0.044221859425306
0.275221228599548
0.197155117988586
-0.523930490016937
-0.161972999572754
-0.087291844189167
-0.644450962543488
-0.592779874801636
-0.07096865773201
0.608435928821564
0.246502786874771
-0.202657714486122
0.113746881484985
0.283128798007965
-0.230361118912697
0.742716014385223
0.072610974311829
0.419731050729752
-1.06068873405457
0.006270989775658
-0.729867517948151
0.734268486499786
0.100047811865807
-0.374177992343903
-0.122249752283096
-0.291449993848801
0.471927672624588
-0.585145056247711
-0.050231218338013
1.50036418437958
-0.183447420597076
-0.421597003936768
-0.766063511371613
0.24187932908535
0.056063018739224
0.833171665668488
-0.104460760951042
-0.266286194324493
-0.274757772684097
-0.080446526408196
0.194303765892982
-0.23934468626976
-0.445714950561523
-0.147373497486115
0.691614389419556
-0.570719182491303
1.11597990989685
-0.340516686439514
1.07457447052002
0.084716901183128
0.046051882207394
-0.597786128520966
0.541844248771668
-0.488975018262863
0.255776107311249
0.44834178686142
0.632773816585541
-0.83792632818222
-0.297854334115982
1.1094536781311
-0.042106192559004
0.517142713069916
-0.10412085801363
-0.347121894359589
-0.062427461147308
-0.216259747743607
0.412773013114929
0.282436370849609
0.555051267147064
0.202624022960663
0.016393272206187
0.17811693251133
-0.474641352891922
-0.703433752059937
-1.41078448295593
-0.489799916744232
0.030542224645615
0.052429091185331
-0.665350556373596
-0.265698224306107
-0.477516353130341
-0.40378811955452
-0.130500763654709
0.113189354538918
0.396041005849838
0.701368808746338
0.705749273300171
0.699062168598175
0.19489511847496
0.280020326375961
0.249833583831787
-0.017470303922892
0.410586953163147
0.47910276055336
0.127367347478867
0.355687201023102
-0.638151705265045
-0.810348391532898
-1.31040155887604
-0.776020646095276
-0.354539126157761
-0.73457270860672
-0.679161369800568
-0.350141763687134
-0.473651200532913
-0.269104838371277
-0.748033404350281
-1.29837763309479
-0.777570843696594
-0.73979264497757
-0.048344094306231
-0.108390137553215
0.208984822034836
0.480589002370834
0.406311005353928
-0.142607226967812
-0.144073441624641
-0.362411797046661
0.048723734915257
-0.591542661190033
0.670111179351807
0.293606340885162
0.136309877038002
-0.589654386043549
0.779349088668823
0.247619956731796
0.034873679280281
0.248432278633118
0.35254830121994
0.042090483009815
0.33566802740097
-0.524613261222839
-0.441203773021698
-0.534424841403961
0.309864521026611
-0.117693103849888
0.535955727100372
0.057777743786573
-0.888294041156769
0.650781989097595
0.122539930045605
-0.126508489251137
0.299290031194687
-0.206154868006706
0.703668713569641
-0.361525356769562
-0.3817018866539
-0.179567441344261
-0.275054275989532
0.610904097557068
-0.257889419794083
0.452674061059952
-0.253048092126846
0.861772000789642
0.18126168847084
0.021484801545739
0.308835685253143
-0.155599176883698
0.186426788568497
0.44948735833168
2
0.432720363140106
-0.007594821974635
-0.363808125257492
-0.387368142604828
-0.467063248157501
0.434884071350098
0.145793572068214
-0.261236518621445
-0.006248325109482
-0.077068708837032
-0.09796816110611
0.456005930900574
-0.896522700786591
-0.37379664182663
-0.289815098047256
0.313186347484589
0.52620804309845
-0.444148778915405
-0.908014118671417
-0.915860056877136
-0.699901700019836
0.156497314572334
0.643455028533936
-0.420945256948471
-0.428440719842911
-0.002901919186115
-0.241647303104401
-0.519356429576874
-0.32184499502182
0.109436228871346
-0.494970083236694
-0.330862641334534
-0.22475591301918
0.340792596340179
-0.538305044174194
-0.619420886039734
0.279628366231918
0.409890115261078
-0.539457499980927
-0.688914895057678
0.370792031288147
0.134397611021996
-0.234074905514717
-0.795791029930115
0.791360676288605
0.023700883612037
-0.441371887922287
-0.196587786078453
1.32676589488983
0.277746111154556
-0.679305970668793
-0.011682666838169
-0.128069624304771
0.235101297497749
-0.087112307548523
0.194938227534294
0.4516980946064
-0.626792132854462
0.113640978932381
0.152627944946289
-0.659819900989533
0.161551505327225
0.059108234941959
0.191194862127304
0.523416757583618
-0.058309197425842
0.423398226499558
-0.161047607660294
-0.743924081325531
-1.40687489509583
0.176338762044907
0.131498500704765
0.150830447673798
0.346269071102142
0.469563066959381
-0.168960884213448
0.691129863262177
0.65029501914978
-0.053035706281662
1.00188207626343
-0.634335696697235
-0.340034484863281
0.056935291737318
0.015411213040352
1.14430201053619
-0.671825885772705
1.1976934671402
0.052869431674481
-0.219621852040291
0.225668042898178
-0.709298074245453
0.326783299446106
-0.228099167346954
-0.654440104961395
-0.428265273571014
0.289228349924088
-0.327211558818817
-0.364831984043121
-0.167638123035431
0.515524327754974
0.017248502001166
0.255299985408783
-0.220052659511566
-0.26763641834259
-0.769637167453766
-0.702155470848084
-0.040481202304363
0.100892499089241
-0.067726269364357
0.200209081172943
0.432556599378586
-0.45614829659462
0.029031582176685
-0.543847560882568
1.2854597568512
0.441817939281464
0.306393504142761
0.507764756679535
-0.254452347755432
0.262630790472031
0.175883263349533
0.903495371341705
-0.84469598531723
-0.159535095095634
0.157121524214745
0.173458680510521
-0.007804196327925
-0.48975020647049
-0.316238671541214
-0.597655057907105
-0.914841651916504
-0.974719345569611
-0.226942777633667
0.142547592520714
-0.212991833686829
0.510776042938232
0.370179742574692
-0.125879943370819
0.340525567531586
0.203046932816505
-0.386318683624268
-0.211709767580032
-0.364426583051682
-0.45587694644928
0.216905951499939
0.434793770313263
-0.256196975708008
0.569026947021484
-0.564891397953033
-1.5427074432373
-0.807163000106812
0.324558079242706
-0.091555029153824
0.415139973163605
0.038220025599003
-0.469686716794968
-0.289756745100021
-0.03378751501441
-0.441918134689331
0.187412187457085
-0.015823561698198
0.041339747607708
-1.22297251224518
-0.467609405517578
-0.218125462532043
0.007594212889671
-0.027036493644118
0.180211618542671
0.195766910910606
-0.382604032754898
-0.29116427898407
-0.195418357849121
0.265761494636536
-0.883310317993164
0.453543305397034
-0.203221753239632
-0.565678954124451
0.24397999048233
-1.08195328712463
-0.991061747074127
-0.140416547656059
-0.131634101271629
-0.741358876228333
0.916478514671326
0.401526361703873
-0.131299078464508
0.209265902638435
-0.145431146025658
-0.618732452392578
1.30252134799957
0.130440264940262
-0.554566323757172
-0.068932324647904
-0.682457268238068
-0.275985300540924
0.161056220531464
-0.367544949054718
-0.900949537754059
0.318866610527039
0.65959107875824
0.407955348491669
-0.860938429832459
-0.501237571239471
-0.081404194235802
-0.048087507486343
0.342078179121017
-0.407798320055008
-0.72891503572464
-0.11617286503315
0.22189861536026
-0.470729976892471
-0.638129711151123
0.383023738861084
0.740870416164398
0.622695028781891
-0.058505810797215
-0.828766405582428
0.012134030461311
0.201074719429016
0.780249893665314
0.112951792776585
0.366395652294159
0.269400894641876
0.074167467653751
-0.29803067445755
0.976825892925262
0.123922631144524
-0.526982188224793
-0.747492730617523
0.540803134441376
-0.543030738830566
1.67054307460785
-0.117596231400967
0.704229474067688
0.235749736428261
-0.284754514694214
0.715270757675171
0.327089190483093
-0.438612341880798
0.316918075084686
-0.917973756790161
0.079174995422363
-0.233255505561829
-0.138680472970009
-0.511780798435211
0.005545787513256
0.274852573871613
0.507083296775818
0.260186821222305
-0.14231376349926
-0.138316288590431
-0.573349714279175
-0.204909175634384
-0.410472542047501
0.937622427940369
-0.500281751155853
0.978483438491821
0.426101207733154
0.131327539682388
1.3021696805954
-1.6278247833252
-0.935998797416687
-1.01935291290283
-0.151326075196266
-0.181647107005119
-0.082118302583695
-0.170405343174934
0.198323011398315
-0.280159533023834
-0.294761300086975
-0.519280195236206
-0.773836255073547
0.776181280612946
0.389336168766022
-0.591918647289276
-1.19574129581451
0.423755347728729
-0.041313484311104
0.821460366249085
-0.824320554733276
-0.619581580162048
-0.797851145267487
0.662525773048401
0.447867542505264
0.144516319036484
-0.964825570583344
-0.733833432197571
0.425432145595551
-0.899405121803284
0.079270161688328
0.320357352495193
0.319487512111664
0.042333915829659
0.713226079940796
-0.74665629863739
-0.683423578739166
0.046222627162933
-0.284307301044464
-0.183858424425125
-0.253084033727646
-0.043418720364571
-0.107953667640686
-0.552817463874817
-0.587139487266541
-0.541877925395966
0.143996715545654
0.635993897914887
-0.14922060072422
0.030097909271717
0.063665166497231
0.703108131885529
0.147901728749275
0.107250556349754
-0.516089558601379
-0.470497161149979
0.325117945671082
0.122398853302002
0.439521491527557
0.483141392469406
0.473696231842041
0.336400002241135
-0.887273192405701
-0.235254749655724
0.779805898666382
0.025510787963867
0.5533167719841
0.377712219953537
-1.16172647476196
0.370042264461517
-0.529497921466827
0.462772130966187
-0.447583973407745
-0.183007091283798
0.295833796262741
0.138028204441071
0.321566253900528
-0.234778389334679
-0.386001706123352
0.296685934066772
-0.492444962263107
0.862359464168549
-0.428411334753037
-0.362645328044891
-0.539875626564026
-0.360540121793747
0.126763045787811
-0.449066996574402
0.133750602602959
-0.032253436744213
0.047567959874868
0.472440540790558
0.98685884475708
0.045353770256043
0.421955496072769
-0.29040914773941
0.386657357215881
0.003827079432085
0.223678007721901
0.071649208664894
0.349838703870773
-0.10150083899498
-0.426979839801788
0.753719329833984
-0.517286241054535
-0.111272871494293
0.164446875452995
-0.245777308940887
0.236919954419136
-0.290462225675583
-0.395626187324524
0.66274094581604
-0.149715438485146
0.155119687318802
-0.171638369560242
0.132682144641876
0.741710901260376
-0.073901183903217
0.547026216983795
0.264208823442459
-0.345483720302582
0.573773145675659
0.250911027193069
0.092128857970238
0.039750389754772
0.552779078483582
-0.681065022945404
0.173849046230316
-0.655471444129944
-0.223568558692932
0.379445314407349
-0.226324960589409
-0.616531848907471
0.144967347383499
-0.18584942817688
-0.926979541778564
-0.255813777446747
0.275349795818329
-0.137649118900299
-0.076262041926384
-0.006051205098629
0.238954082131386
-0.456057041883469
0.127823859453201
0.271385073661804
0.254441767930984
-0.046942122280598
0.491302251815796
0.268895119428635
-0.453829109668732
-0.721229553222656
1.62819027900696
0.171540409326553
0.552518010139465
-0.137297198176384
0.617352783679962
-0.259119927883148
0.249365985393524
0.156041696667671
-1.12243318557739
-0.082906685769558
0.107475750148296
-0.049184657633305
0.07131952047348
0.584209382534027
0.397810637950897
0.417528867721558
-0.128519490361214
0.58588969707489
-0.104093879461288
-0.039412815123797
0.168366268277168
0.146658331155777
-0.381428778171539
-0.046375595033169
0.015127945691347
-0.563643336296082
0.021584942936897
-0.380555659532547
1.04066014289856
-0.201384797692299
-0.859846472740173
0.604789018630981
0.024019710719586
-0.645240187644959
-0.545154690742493
0.144450649619102
0.210214614868164
-0.081808879971504
0.451647847890854
0.234586387872696
-0.490211457014084
0.235266089439392
-0.43769896030426
0.213562175631523
0.18553215265274
0.052215568721294
-0.761868059635162
-0.083988338708878
0.503233373165131
-0.358445346355438
-0.755728125572205
-0.823056757450104
0.128966644406319
-0.041066154837608
-0.278090536594391
0.384823560714722
-0.25548979640007
-0.421114325523376
-0.341457277536392
1.09810984134674
-0.739304661750793
0.61882346868515
-0.485998153686523
0.293245911598206
-1.02252197265625
-1.0077440738678
-0.229792386293411
1.15371477603912
-0.790555775165558
-0.172953262925148
0.824456632137299
0.027301935479045
0.027633668854833
-0.904236793518066
0.165837958455086
1.32275295257568
-0.135525494813919
0.356772065162659
-0.172213047742844
0.101724594831467
0.059474568814039
-0.432272046804428
-0.773775398731232
-0.095261782407761
0.010929778218269
-0.275304287672043
0.17384347319603
0.008810704573989
0.080643109977245
-0.795029699802399
-0.394443154335022
-0.322386205196381
0.086428068578243
-0.096899390220642
-0.642206251621246
0.556009829044342
-0.787523150444031
-0.365173399448395
-0.329792410135269
-0.259362041950226
0.161360487341881
0.868420660495758
-0.921230852603912
-1.2996768951416
0.543558239936829
0.17557866871357
-0.085091806948185
0.11028003692627
-0.245827659964561
0.625502169132233
0.024568200111389
0.205005392432213
0.072906076908112
-0.279760390520096
-0.048463080078364
0.203505903482437
0.201124832034111
-0.438651531934738
-0.380549073219299
-0.731820285320282
0.433813869953156
0.143241852521896
-0.249486312270164
0.089329600334168
0.32208389043808
-0.040344931185246
0.37167364358902
0.198547199368477
0.120282933115959
0.543591618537903
-1.1076740026474
-1.52052044868469
-0.42297887802124
-0.021415650844574
-0.258388757705688
0.193862229585648
0.453469127416611
-0.20198792219162
0.117138043045998
-0.309091329574585
-0.31743797659874
-0.067811481654644
0.116747304797173
-0.244555205106735
0.656423926353455
-0.432773649692535
-0.758546471595764
1.79412031173706
-0.135678261518478
0.424190640449524
-0.746945440769196
-0.269151777029037
-0.4268898665905
-0.935052633285522
0.367485046386719
-0.382716327905655
0.245602115988731
-0.148525342345238
-0.006638215854764
0.627224385738373
-0.255130797624588
0.303457170724869
-0.414440482854843
-0.71074515581131
0.291298717260361
-0.400631725788116
-0.406866937875748
-0.364876002073288
-1.34163630008698
-1.66212165355682
0.250542342662811
0.451807737350464
-0.329723209142685
0.423548191785812
0.318903475999832
1.3466237783432
0.170219302177429
0.732806384563446
-0.248915627598763
1.00412654876709
-0.467182964086533
-0.136106073856354
-0.258461117744446
-0.034974236041308
0.318064749240875
-0.236213535070419
-0.458354413509369
-0.385037809610367
-0.224102810025215
-0.147179454565048
-0.443755626678467
-0.376836508512497
-1.12420856952667
-0.280966132879257
-0.452098727226257
-0.333972811698914
-0.108615934848785
0.28619921207428
-0.419727981090546
0.384266257286072
-0.789833247661591
0.261903941631317
0.19029413163662
0.032402366399765
-0.120275124907494
0.25532278418541
0.392055958509445
0.025037471204996
-0.933811664581299
-0.086361214518547
-0.679355978965759
0.465106964111328
0.00674132630229
-0.655663371086121
0.129570096731186
-0.076759621500969
0.136041015386581
0.324816256761551
0.111884213984013
-0.32574725151062
-0.363676488399506
0.686869382858276
-0.17510125041008
0.811449646949768
-0.113515406847
-0.475970804691315
-0.078450284898281
0.384904474020004
-0.599007725715637
0.018276102840901
0.277457296848297
-0.538153648376465
0.871189117431641
0.20419242978096
-0.585054337978363
-0.692998588085175
-0.652957141399384
-1.2141340970993
0.837405622005463
0.463621199131012
0.567788660526276
0.099945418536663
-0.026668645441532
-0.060348227620125
0.04848088696599
-0.196136727929115
-1.10608947277069
-0.194557547569275
0.088521480560303
0.014530644752085
-0.085415303707123
-0.726411104202271
-0.6009241938591
0.066012188792229
-0.258092373609543
0.166517108678818
0.083834983408451
0.763941526412964
0.753518760204315
-0.587518692016602
0.04478569328785
-0.210446283221245
-0.262614399194717
-0.07536057382822
0.477213650941849
0.17601266503334
-0.840601682662964
-0.689036726951599
-0.568789899349213
0.540049612522125
-0.069272860884667
-0.953533709049225
-0.640398263931274
0.094434067606926
-0.721601366996765
-1.10858762264252
-0.79424375295639
0.581973612308502
0.465392887592316
0.388062238693237
-0.570344209671021
-0.636481463909149
-1.32643342018127
0.021658092737198
-0.188712581992149
-0.950140476226807
-0.368395447731018
-0.010071843862534
-0.929277420043945
0.207799702882767
0.254367500543594
0.207261636853218
-0.472390234470367
-1.00815987586975
-0.83278900384903
-0.711865127086639
-0.100166112184525
-0.664570093154907
0.084555983543396
0.566431045532227
-0.094430610537529
0.389185309410095
0.773138046264648
0.142159461975098
-0.206251680850983
-0.268339574337006
0.427312850952148
-0.35282826423645
-0.597356140613556
0.325881153345108
-0.188769236207008
-0.315682113170624
0.601268112659454
0.256098061800003
-0.435846030712128
0.256653904914856
0.238370954990387
0.304966628551483
-0.686573624610901
1.3301385641098
0.66349059343338
0.126960873603821
0.262176752090454
-0.070448972284794
0.229230597615242
-0.066856540739536
-0.372419953346252
0.851892292499542
0.190126091241837
0.102749012410641
0.429410815238953
-0.305414646863937
1.31607174873352
-0.58645761013031
-0.347857058048248
0.465247958898544
0.23098611831665
0.049572214484215
-0.120600551366806
-0.825550496578217
-0.130734637379646
-0.431749910116196
0.712020576000214
0.245743632316589
-0.550663650035858
0.533697724342346
0.426208555698395
-0.030658401548863
-0.178182363510132
-0.448713332414627
-0.105661451816559
0.488601207733154
0.665177702903748
-0.328915953636169
-0.605399966239929
0.429674565792084
0.445126086473465
-0.410136371850967
-0.84538859128952
0.39801287651062
-0.24298769235611
-1.33529531955719
-0.004843324422836
0.137903213500977
-0.222190648317337
-0.184174761176109
-0.931939125061035
0.793266892433167
0.605305910110474
-0.680736064910889
0.277377963066101
-0.928573369979858
-0.569626092910767
-0.070491947233677
0.147589057683945
-0.071953065693379
-0.049892120063305
-1.19978976249695
1.00136005878448
0.33321475982666
-0.136214792728424
-0.826268911361694
0.19745260477066
0.315210729837418
0.482145845890045
-1.01561915874481
0.15812212228775
-0.259579181671143
-0.581216216087341
0.303245782852173
0.317638695240021
-0.00803217664361
0.578800320625305
-0.171987161040306
-0.570055842399597
0.395731449127197
0.550501346588135
0.025746826082468
-0.043249201029539
-0.668790936470032
-1.21918118000031
-0.068843677639961
-0.107796937227249
-0.436608374118805
-0.122065886855125
0.215244233608246
-0.350286096334457
-0.391103863716125
0.273839354515076
0.459638118743897
1.07145369052887
0.035542041063309
-0.188542053103447
0.443709224462509
-0.342272043228149
-0.386001646518707
0.066188953816891
0.308374673128128
-0.945531010627747
-0.44057697057724
0.289506316184998
-0.280411601066589
-0.661822617053986
-0.455639243125916
0.246729582548141
0.044228136539459
0.013647891581059
0.087480433285236
-0.210782110691071
-1.32552313804626
0.595253229141235
0.268312096595764
-0.282714515924454
-0.810220539569855
0.653460383415222
-0.567990303039551
0.105732634663582
-0.311577349901199
-0.201233983039856
0.009673932567239
0.333048582077026
-0.106290683150291
-0.630239307880402
-0.904294967651367
-0.045397944748402
0.270775258541107
0.152293831110001
0.140286237001419
0.243087917566299
0.368730098009109
-0.244328483939171
0.174905985593796
0.434825956821442
-0.299851804971695
-0.360158860683441
0.22297415137291
-0.008453789167106
-0.208502843976021
0.222148016095161
-0.164097741246223
-0.251316696405411
0.020952645689249
-0.400084584951401
0.283301562070847
0.50441700220108
0.267053753137588
0.505068004131317
-0.313581436872482
-0.173196479678154
-0.158492684364319
0.216261863708496
0.035712540149689
0.036691810935736
-0.326276570558548
0.147509008646011
1.20748853683472
0.480082750320435
0.154735088348389
0.173612669110298
-0.004708539694548
-0.0257029812783
-0.090809814631939
-0.126873567700386
0.063973769545555
0.111324444413185
-0.6645228266716
0.476104944944382
-0.38928359746933
0.056416366249323
0.430151015520096
-0.043920464813709
0.002135180402547
-0.376314699649811
0.742642283439636
-0.271798521280289
0.076232366263867
0.185767263174057
0.234298631548882
-0.074477642774582
0.707928121089935
-0.367671310901642
0.289849191904068
-0.425339430570602
-0.334901422262192
0.030424233525992
0.166874215006828
0.258000373840332
-0.258471637964249
0.070905044674873
-0.584498286247253
-1.27940082550049
0.568624794483185
0.212626203894615
0.39843687415123
-0.246766284108162
0.260276257991791
0.103364571928978
-0.131713509559631
0.356730759143829
-0.278903752565384
0.158606439828873
0.04522118717432
-1.44351077079773
-0.633119583129883
-0.697329878807068
-0.44039449095726
0.412080466747284
-0.538464903831482
0.348136901855469
-0.234380334615707
0.077770441770554
0.10204291343689
-1.24504244327545
-0.934351325035095
-0.09871543943882
0.195892855525017
0.141856014728546
0.157241061329842
1.0773059129715
0.448326110839844
-0.579634428024292
-0.643958210945129
0.513721346855164
0.170243665575981
-0.103626854717731
0.840182542800903
-0.439231276512146
0.740807294845581
-0.222891345620155
0.157105892896652
-0.927751779556274
0.413911521434784
-0.103634662926197
-0.499221861362457
-1.62850856781006
-0.22725185751915
0.131939351558685
-0.013023154810071
-0.805811643600464
0.287991166114807
-0.074351489543915
0.14576955139637
0.650615930557251
-0.352686643600464
-0.001323118805885
-0.004979567602277
0.918264865875244
0.100883588194847
0.508770346641541
0.332901835441589
-0.490841180086136
-0.453979879617691
-0.417901277542114
-0.171411469578743
-0.985957264900208
0.286244183778763
-0.305129706859589
0.150075361132622
-0.248150512576103
-0.524182379245758
0.201659873127937
0.671037137508392
-0.130747690796852
-0.230808407068253
-0.673893332481384
0.259845495223999
-0.118863597512245
0.0391302742064
1.01599431037903
1.05713593959808
-0.54683244228363
0.43047159910202
0.245345622301102
-0.400483846664429
0.212784469127655
0.139651104807854
-0.381025671958923
-0.169526353478432
-0.399049133062363
0.864185452461243
-0.034492895007134
-0.741209805011749
0.104646749794483
0.29568937420845
-0.017422735691071
0.009969901293516
0.855464577674866
0.083581276237965
-0.729061782360077
0.409300118684769
0.146738827228546
-0.069996640086174
0.44458794593811
-0.80519026517868
-0.166560471057892
0.40892505645752
0.3932985663414
-0.230524405837059
-0.436003804206848
0.37913316488266
0.047919973731041
-0.500767827033997
-0.361565411090851
-0.110205188393593
0.353169590234756
-0.290317952632904
-0.190393909811974
-0.173336490988731
-0.17315337061882
-0.752970635890961
-0.952364504337311
-0.058035738766193
-0.620875298976898
0.31945875287056
-0.153375655412674
-0.347332000732422
-0.396437346935272
-0.313648819923401
-0.525751054286957
1.09530758857727
-0.188536942005157
-0.164296209812164
-0.256674081087112
-0.172631442546844
-0.491599768400192
-0.432500869035721
-0.145984798669815
0.165672659873962
0.684656918048859
-0.130475357174873
-0.086709745228291
-0.297803848981857
-0.250951588153839
-0.202092662453651
-0.923623621463776
0.372404158115387
0.142460882663727
-0.039025910198689
-0.34623572230339
0.535109162330627
0.446680575609207
-0.72694456577301
-0.157814860343933
-0.793785989284515
0.276757299900055
-0.083643116056919
0.470059186220169
0.723229706287384
0.363161891698837
-1.03665626049042
0.983131170272827
0.323200434446335
0.126056015491486
-0.613884329795837
-0.837767064571381
-0.837691128253937
-0.203008204698563
0.486762821674347
-0.350236356258392
-0.02253152243793
-0.697419762611389
-0.375345289707184
-0.305905014276505
-0.29656708240509
-0.978738367557526
-0.776657581329346
-0.167105928063393
0.57020229101181
-0.119209229946136
0.808856666088104
-0.681965529918671
0.691796541213989
0.190349474549294
-0.734047830104828
-0.054745424538851
-0.434531301259995
2
0.290217310190201
0.11087603867054
0.302018135786057
0.478715032339096
-0.814380764961243
0.144072130322456
0.193153604865074
-0.57207202911377
-0.157759934663773
0.496430963277817
0.083144776523113
0.099019467830658
-0.224449932575226
0.526139259338379
0.398400962352753
-0.415393799543381
-0.77911239862442
-0.041091807186604
-0.305739015340805
-0.466187417507172
-0.054811354726553
0.730325639247894
0.093998000025749
-0.683659732341766
-0.636749446392059
-0.253712773323059
-0.009805902838707
-0.172856241464615
-0.333508968353271
0.541120588779449
0.31701985001564
-0.099573731422424
-0.973229587078095
-0.248926818370819
-0.591488003730774
-0.02293136715889
-0.900279104709625
-0.313145041465759
-0.223189204931259
0.167476713657379
-0.914861083030701
-0.31556099653244
-0.056399378925562
0.229637965559959
-0.184387400746346
-0.094253733754158
-0.463450103998184
0.332789689302444
0.242973923683166
-0.413294166326523
-0.412197023630142
0.667839467525482
0.929385721683502
-0.984580159187317
0.423446476459503
-1.34135246276855
0.246856167912483
0.700995087623596
0.178085803985596
-0.514478921890259
-0.188341677188873
0.20505765080452
-0.096037246286869
-0.648766696453095
-0.44376939535141
1.19126057624817
1.10962414741516
-0.873872339725494
0.932395398616791
-0.482958048582077
0.588192939758301
0.172771900892258
-0.401662707328796
0.317489713430405
-0.318686366081238
0.778197646141052
0.227743670344353
-0.978784680366516
-0.400529861450195
0.263108760118484
-0.802069067955017
0.08301991969347
-0.275695085525513
0.380256831645966
0.217489048838615
0.533026039600372
-0.793174624443054
0.581761837005615
0.262105107307434
0.015807833522558
-0.383953720331192
-0.442675113677979
0.320668160915375
-0.253569781780243
0.233543813228607
-0.61741179227829
0.074030049145222
-0.239716082811356
0.274014949798584
0.21079209446907
-0.288881003856659
-0.190450489521027
-0.458923816680908
-0.065447598695755
0.030737839639187
-0.027775682508946
-0.23649200797081
-0.383900672197342
0.376485735177994
0.276020795106888
0.315987020730972
-0.679020345211029
-0.198162838816643
0.001560434699059
-0.250692248344421
-0.104429617524147
-0.222791224718094
-0.141943722963333
-0.365803182125092
-0.495889931917191
0.161350309848785
0.208874315023422
-0.107133954763412
-0.467582225799561
-0.805198192596436
-0.207857131958008
-0.109096512198448
-0.679723858833313
-0.095522597432137
-0.478912502527237
-0.431693255901337
0.368954479694366
0.36475396156311
0.180853202939034
0.012389875948429
-0.326227009296417
-0.35108956694603
0.458295732736588
-0.453114777803421
-0.290182173252106
-0.131964311003685
0.781489491462708
0.327710390090942
-0.424776345491409
-0.990760624408722
-0.139040797948837
0.700181186199188
0.13914892077446
-0.324948519468307
-0.03877816721797
-0.121170289814472
0.075173005461693
0.599589288234711
-0.692500233650208
-0.471556752920151
0.464339882135391
-0.347266882658005
0.554111421108246
-0.288285672664642
-0.578649580478668
-0.553536593914032
0.283908396959305
0.641642034053803
-0.505744278430939
0.653322339057922
-0.101102091372013
-1.05823886394501
0.027527585625649
-0.253326147794723
1.14670431613922
0.309839189052582
-0.127170711755753
0.909894824028015
0.267947793006897
-0.164660945534706
-0.430531114339829
-0.03527420386672
0.422837406396866
0.28612157702446
-0.052867617458105
0.638487637042999
-0.371941566467285
-0.516883850097656
0.129754245281219
-0.090899147093296
0.178905487060547
-0.372002363204956
-0.22829382121563
-0.342147558927536
0.166679605841637
1.16467499732971
-0.005135668441653
0.506341218948364
-0.108848452568054
0.214082688093185
-0.201354488730431
0.633644342422485
0.165692940354347
-0.224093556404114
0.295499593019485
-0.384115964174271
0.12352991104126
0.200691640377045
-0.46493923664093
0.182171836495399
-0.085692070424557
-0.93193781375885
-0.639519393444061
-1.02560830116272
-0.179180964827538
-0.330524682998657
-0.735867381095886
-1.80776476860046
0.020103722810745
0.582256317138672
-0.637056469917297
-0.19160458445549
-0.073709234595299
-0.126905292272568
-0.316257327795029
0.493195712566376
-0.60647976398468
-0.185900956392288
0.049353331327438
0.467858731746674
0.006666257977486
0.089373737573624
-0.429861336946487
-0.098789647221565
-0.730663776397705
-1.15680265426636
-0.092390172183514
0.159548670053482
-0.459749430418015
-0.106408581137657
0.478337287902832
-0.15249314904213
0.539925098419189
0.327595710754395
0.564352512359619
0.216752231121063
1.06896269321442
0.187349319458008
0.063603468239307
-0.184924870729446
0.682200193405151
0.49516087770462
-0.40871661901474
0.024264093488455
-0.093025989830494
0.509061992168427
0.194072797894478
-0.185448825359344
0.261714965105057
0.1946981549263
-0.033944550901651
0.013880223035812
-0.761774361133575
0.485754132270813
0.401798576116562
-0.131601452827454
-0.495250880718231
-0.238642081618309
0.070341095328331
-0.046397343277931
-0.384731858968735
-0.09983366727829
0.292639583349228
0.10306978225708
-0.243638589978218
0.570042252540588
-0.561387956142426
-0.336022764444351
0.697425663471222
0.289795935153961
0.19814769923687
0.100995928049088
0.280752867460251
-0.233127921819687
0.236334756016731
0.53370201587677
-0.068475715816021
0.383042454719543
0.626832008361816
0.514373421669006
0.477972835302353
-0.524498045444489
-0.37243577837944
0.438959896564484
-0.192891657352448
-0.030387572944164
-0.339681684970856
0.257519692182541
0.425112366676331
-0.410888135433197
-0.921236932277679
-0.65222442150116
0.282680571079254
-0.127518758177757
-0.121610701084137
0.331809043884277
0.379618525505066
-0.207973212003708
0.059122793376446
0.092131182551384
-0.099187046289444
0.131992697715759
-0.793061971664429
-0.338659316301346
-0.087461084127426
-0.30385547876358
-0.070899575948715
-0.072435773909092
0.146177366375923
-0.087525591254234
-0.338328838348389
0.873418509960175
-0.746720910072327
1.61950290203094
-0.207876577973366
0.180851399898529
0.221258670091629
0.141484081745148
0.031319215893746
0.262562066316605
0.155609667301178
-0.293291717767715
0.077175244688988
0.22878472507
-0.907557904720306
0.558779835700989
0.211030125617981
0.736904144287109
-0.071152694523335
-0.137028247117996
-0.441340744495392
-0.318922728300095
-0.94169545173645
0.174677029252052
-0.178384348750114
-0.347176790237427
0.771571278572083
0.089594021439552
0.001623237505555
-0.699073731899262
-0.58686363697052
-0.214696079492569
-0.379211157560348
-0.271157205104828
-1.44574677944183
-0.243197292089462
0.155403554439545
0.336200952529907
0.138976484537125
-0.274480104446411
0.331136465072632
-0.100529193878174
-0.694054663181305
-0.066011264920235
0.051715601235628
-0.118943378329277
0.524026811122894
-0.58628922700882
0.534884452819824
0.224755361676216
1.14816308021545
-0.076207026839256
-0.109288036823273
-0.204389363527298
-0.223494350910187
-0.319846093654633
0.02498821169138
0.829045653343201
0.254224002361298
0.340606570243835
0.600176453590393
-0.241687670350075
-0.202612668275833
0.338252305984497
-0.199232116341591
-0.385828495025635
0.149633347988129
1.34171664714813
0.896410703659058
0.228815749287605
0.938616335391998
0.53267514705658
0.256025820970535
0.438618540763855
-0.736436307430267
0.055013529956341
-0.110510021448135
-0.325351506471634
-0.591870963573456
-0.360090613365173
-0.599371552467346
-1.3303656578064
-0.021439030766487
-0.132583856582642
0.187596872448921
-0.667228221893311
-0.197409331798553
-0.565073788166046
-0.284314811229706
0.110174506902695
-0.015279855579138
0.253090173006058
0.503781974315643
-1.23321461677551
1.36514437198639
-0.401695728302002
-1.15613400936127
-0.796885192394257
-0.061517726629973
-0.863919794559479
-0.060856573283672
-0.819560527801514
0.180256336927414
-0.437449306249619
0.179982334375381
0.33106255531311
-0.036475837230682
0.772561371326447
-0.655559599399567
-0.396582096815109
0.722364783287048
0.386032372713089
-0.57233190536499
0.468907058238983
0.452505707740784
-0.260087698698044
0.025820419192314
-0.485037952661514
0.10260421782732
0.6372150182724
0.494857102632523
-0.302851676940918
-0.175028935074806
-0.399446785449982
0.160169780254364
-0.253187209367752
-0.041267849504948
-0.538133144378662
-0.364090621471405
0.200591191649437
-0.145067006349564
0.166514337062836
0.644153356552124
-0.051178552210331
0.35216349363327
0.148823872208595
-0.232783734798431
0.026456855237484
-0.185294300317764
-0.332997590303421
-0.191127568483353
0.61238694190979
0.652129232883453
-0.218415006995201
0.260003685951233
-0.321223527193069
0.697417855262756
0.284389674663544
0.441980212926865
0.751025199890137
-0.334003776311874
-0.507035911083221
-0.303423285484314
-0.902529358863831
0.180312544107437
-0.548311293125153
-0.012645114213228
-0.480959415435791
-0.258243352174759
-0.409756720066071
0.656377136707306
0.655141592025757
0.531652748584747
0.496676385402679
0.654558420181274
-0.219494044780731
0.137989744544029
-0.403524190187454
0.057769369333983
-0.149460703134537
-0.731824576854706
0.15031710267067
0.059973604977131
0.071541607379913
0.537870943546295
0.623100757598877
-0.146452888846397
-0.446943193674088
-0.516703128814697
0.148132041096687
0.377244681119919
0.295295387506485
0.030418453738093
0.674651861190796
-0.243361219763756
0.054270759224892
-0.449173510074616
0.22767448425293
0.315805673599243
0.355986565351486
-0.406975388526917
-0.100532248616219
0.575571894645691
0.456878542900085
0.241919726133347
-0.358339607715607
-0.158302649855614
0.058522291481495
0.679581522941589
-0.531864047050476
0.051357515156269
-0.056142572313547
-0.692851305007935
0.552305221557617
0.436967849731445
-0.379213958978653
-0.528281092643738
0.175087317824364
-0.395902365446091
-0.664198815822601
-0.233338743448257
-0.469748616218567
-0.352568298578262
-0.549213528633118
0.879937946796417
0.116600446403027
-0.520390391349793
-1.1190493106842
-1.27684676647186
0.044957146048546
0.475142806768417
-0.361449629068375
-0.853886604309082
0.808680713176727
0.42314213514328
0.207846641540527
0.195746496319771
-0.390409111976624
-0.177453681826592
-0.997978687286377
-2
0.062131881713867
-0.505053341388702
-1.06831538677216
-0.757379591464996
-0.043226629495621
-0.086659111082554
-0.258258551359177
-0.741224765777588
0.007725164294243
0.288701117038727
0.323730498552322
0.051767498254776
0.992467224597931
-0.006261635571718
0.616461575031281
0.109552919864655
0.042933747172356
0.56533694267273
-0.256172835826874
-0.756086349487305
0.238203465938568
0.171197146177292
0.307054758071899
-0.06510279327631
0.382680743932724
-0.219228833913803
0.582346022129059
0.538684666156769
0.537472665309906
0.169887319207191
0.112142503261566
2
-0.115226857364178
-0.825981914997101
-0.248231261968613
-0.492736667394638
-0.492942810058594
0.246212214231491
-0.417976140975952
0.482651263475418
0.556739985942841
-0.500595033168793
0.112738817930222
-0.620501279830933
0.066529281437397
0.577434241771698
-0.026409199461341
-0.983591616153717
-0.319548636674881
-0.218897745013237
-0.100891456007957
-0.34539520740509
-0.771351099014282
-1.49224305152893
0.580312490463257
-0.308240234851837
0.14731428027153
-0.62041050195694
-0.314813733100891
0.105248875916004
-0.061373472213745
-0.074297271668911
-0.417910277843475
0.390788614749908
-0.027017338201404
-0.046027630567551
0.290368974208832
-0.874620199203491
-0.62899661064148
-0.34258633852005
-0.42783322930336
-0.411794722080231
-0.244745284318924
-0.522386133670807
0.066163472831249
0.456941694021225
0.607768952846527
-0.027418684214354
0.517013370990753
0.694422483444214
-0.635095953941345
-0.671089708805084
-0.310262799263
0.034389175474644
-1.10534000396729
-0.826889514923096
-1.04931783676147
-0.538297951221466
-0.598007321357727
0.009964063763618
-0.158996388316154
0.18760521709919
-0.43691098690033
-0.334634989500046
-0.924424171447754
0.890550553798676
-0.024191487580538
-1.17557001113892
-1.21503508090973
-0.251819640398026
0.002280287444592
0.283304244279861
-0.401593536138535
-1.03077864646912
-0.446343302726746
-0.072811134159565
0.89265650510788
0.570523023605347
0.073621019721031
-0.439180701971054
0.843272089958191
0.623679518699646
-0.295977979898453
-0.174443975090981
0.390321254730225
-0.247446224093437
-0.096138209104538
0.6563600897789
0.32092821598053
-0.375468820333481
0.676373064517975
0.328353762626648
-0.371810466051102
-0.677037596702576
-0.002740785479546
0.485334753990173
0.487759798765183
0.091405011713505
-0.125162422657013
0.815092027187347
0.206316158175468
-0.616724789142609
-1.09401845932007
0.331070512533188
-0.397433876991272
0.330433070659637
-0.919545531272888
0.520733118057251
0.699707329273224
0.398831725120544
0.944269776344299
0.442494094371796
0.50651741027832
-0.546010196208954
-0.549762785434723
-0.131270065903664
-0.238706946372986
0.814422309398651
-0.279809683561325
0.321437060832977
1.08031845092773
0.057019591331482
0.373622566461563
-0.092789597809315
0.136137008666992
-0.082301624119282
-0.400736689567566
0.612726211547852
0.69774067401886
-0.652500152587891
-0.401328414678574
-0.41914638876915
0.677029252052307
0.385624587535858
0.409237086772919
-0.089576005935669
-0.54016637802124
-0.148352608084679
-0.199896022677422
-0.390296369791031
0.679290652275085
-0.467637866735458
-0.426725924015045
0.407107770442963
0.680706143379211
0.766721487045288
0.501696586608887
-1.32911670207977
1.00205874443054
-0.748313665390015
-0.060128439217806
-0.447482705116272
0.074300952255726
0.555924355983734
-0.508828401565552
0.526245594024658
0.069070689380169
-0.742265343666077
0.116059899330139
1.16076159477234
-0.027671650052071
-0.612401306629181
0.043730966746807
0.323787331581116
0.037495501339436
0.459048748016357
-0.080344244837761
0.409460693597794
-0.187300011515617
0.742306470870972
-0.104512259364128
0.591638445854187
0.061625763773918
0.286756247282028
-0.8924640417099
-0.314360976219177
-0.805582165718079
-0.825728237628937
-1.03462100028992
0.395765066146851
-0.268678307533264
-0.557167828083038
-2
0.464871674776077
0.084307752549648
0.272529602050781
-0.757788717746735
0.236994817852974
-0.027251522988081
0.518351852893829
-0.044933523982763
-0.317839562892914
0.086937144398689
-0.100418142974377
0.236504077911377
-0.308348596096039
-0.258807092905045
-0.050800930708647
-0.066431410610676
-0.463161587715149
-0.629444062709808
-0.609137415885925
-1.24175155162811
-0.646958708763123
-0.309837520122528
0.737485229969025
0.458065062761307
-0.021912669762969
-0.304193735122681
-0.137027859687805
-0.39487686753273
-1.04322242736816
0.056577295064926
-0.614306509494782
-0.498989522457123
-0.201854646205902
-0.636292278766632
-0.358379453420639
-0.451062738895416
0.041092805564404
-0.637112498283386
0.622591316699982
-0.220061495900154
0.027720564976335
-0.747162938117981
-0.01204252243042
-0.342500925064087
-1.19646871089935
0.374673128128052
0.183782503008842
-0.200478851795197
0.556900262832642
-0.367778152227402
-0.522219836711884
-0.923667788505554
0.04607267677784
0.242225140333176
-0.142379611730576
-0.347123563289642
0.212698206305504
-0.153542816638947
0.261713832616806
0.4139264523983
-0.510098278522491
-0.043976433575153
-0.489231586456299
0.278418332338333
0.098648503422737
0.157700672745705
-0.39633584022522
-0.632079541683197
0.698686301708221
-0.545811235904694
0.093729496002197
-0.364068776369095
0.044999659061432
-1.05953562259674
-0.352105319499969
-0.910954594612122
0.659570276737213
-0.250614613294601
-0.147347122430801
-1.26274394989014
0.304920554161072
-0.366024851799011
-0.848857402801514
-0.326682299375534
-0.282125234603882
-0.814261317253113
-0.225498408079147
1.15995001792908
-0.504181444644928
-0.768343031406403
-0.006875306367874
-0.494297027587891
-0.20929417014122
-0.720475196838379
-0.734226107597351
-1.3142329454422
-0.326592683792114
0.247674226760864
-0.523317277431488
0.070804312825203
-0.298275262117386
-0.012893415987492
-0.86128032207489
-0.768791496753693
-0.800459802150726
0.798625290393829
0.468272209167481
-0.425487875938416
0.402293145656586
-0.152581319212914
-0.181522741913795
-0.083672717213631
-0.194559469819069
-0.123285248875618
-0.149725407361984
1.31035876274109
-0.316390931606293
0.035602107644081
-0.074911817908287
-0.745712161064148
-1.42476761341095
0.552556157112122
-0.13061985373497
0.457213252782822
-0.180955529212952
-1.05491411685944
-0.688209235668182
-0.324105560779572
-0.495821416378021
0.136018916964531
0.003834617324173
0.498199105262756
0.443972021341324
0.333709359169006
0.648309350013733
0.427822530269623
0.383850187063217
0.133395656943321
-0.09699272364378
-0.166257739067078
-0.031250219792128
-0.714488387107849
-0.080546841025353
0.656688630580902
0.025645308196545
0.385095864534378
-0.068996600806713
0.107522651553154
-0.546347916126251
1.04189026355743
0.293703526258469
-0.693417429924011
-1.69027888774872
-1.0318386554718
-1.02273690700531
0.482250779867172
-0.264574140310287
-1.00944554805756
-0.23727884888649
0.191673576831818
-0.126811102032661
0.584242701530457
-0.146640032529831
0.085152015089989
0.124691940844059
-0.65511566400528
0.87162971496582
-0.313235104084015
0.004431009292603
-0.333236157894135
-0.843531966209412
0.938896059989929
-0.025201920419932
-0.255405962467194
-0.044212527573109
-0.252885341644287
0.270158380270004
0.468948841094971
-0.208703085780144
-0.509015917778015
-0.517080545425415
-0.181385859847069
0.18854720890522
-0.203602075576782
-0.822599232196808
0.710769593715668
0.614321708679199
0.070128530263901
0.802881598472595
1.06470119953156
0.137537106871605
-0.31738218665123
-0.542143046855927
-0.457144379615784
0.271852672100067
-0.475591480731964
-0.360039561986923
0.38679164648056
-0.190218910574913
-0.332955598831177
-0.534281730651856
-0.75618314743042
0.446919083595276
-0.161472395062447
0.287576168775558
-0.871301531791687
0.804666101932526
-0.177914023399353
-0.720169305801392
-0.516208112239838
0.183003067970276
0.04281884431839
-0.437532335519791
0.632725596427918
-0.891741275787354
1.57356119155884
-0.106756240129471
-0.51572060585022
1.34928286075592
0.159262120723724
-0.476918578147888
-0.078390739858151
0.223642006516457
0.067272007465363
-0.325926899909973
0.656613528728485
-0.235492989420891
-0.044737249612808
0.060381177812815
0.743705153465271
-0.643430411815643
-0.213306277990341
1.00432348251343
-0.215788900852203
0.143389403820038
-0.010551793500781
0.217417001724243
-0.384072542190552
-0.121704801917076
0.62550300359726
0.021003134548664
-1.07235443592072
-0.018839634954929
-0.834814310073853
-0.44036191701889
1.25913190841675
-0.046238526701927
0.515934646129608
0.353040248155594
0.450560450553894
0.499323219060898
-0.603363513946533
-0.115763910114765
-0.595689594745636
0.033832423388958
-0.305049985647202
-0.282733947038651
-0.50160539150238
-0.21955206990242
-0.150390774011612
-0.418500125408173
-0.184338092803955
0.273039847612381
-0.719471096992493
-0.22295880317688
-0.514979720115662
0.087210081517696
-0.719631016254425
0.047956980764866
0.392614424228668
0.263090878725052
-0.581369400024414
0.565452933311462
0.392565488815308
-0.147387325763702
-0.318815022706985
0.761848211288452
0.228245168924332
0.693827092647553
-0.663960874080658
0.963724136352539
0.271056830883026
0.359073430299759
-0.221850797533989
0.30875501036644
-0.112096510827541
0.311917543411255
-0.304116636514664
1.06931054592133
-0.17015914618969
-0.372271239757538
0.745513617992401
-0.360907971858978
0.006242111325264
-0.247100964188576
-0.385072767734528
0.027630962431431
0.402436375617981
0.309287428855896
0.373838186264038
0.017818529158831
0.078232198953629
0.025036854669452
-0.201361805200577
0.035033255815506
-0.133523553609848
-0.566224277019501
0.1365886926651
-0.399136573076248
0.610600352287293
0.147916525602341
-0.324082255363464
0.587964832782745
-1.38591074943542
-0.240053206682205
0.531250894069672
0.015329230576754
0.74197918176651
-0.759419977664948
0.671830594539642
0.163742914795876
0.020432617515326
-0.063700333237648
-0.926034390926361
-1.10963714122772
-0.523211896419525
-1.10935151576996
-0.129961356520653
-0.073972687125206
-0.568217754364014
-0.035853773355484
-0.182202979922295
0.22968228161335
-0.183445751667023
-0.333350002765656
-0.246606141328812
0.847989082336426
0.232366800308228
0.007226810324937
0.774202525615692
-0.488674283027649
-0.595618665218353
-0.355445146560669
-0.423653662204742
0.878494024276733
0.307931423187256
-0.303984016180038
0.101004958152771
-0.560351669788361
0.050867073237896
-0.219101890921593
0.379995316267014
0.234443962574005
-1.11124289035797
-1.32958948612213
0.63047069311142
-0.022771541029215
-0.106387302279472
0.501083910465241
-0.275868207216263
0.160146176815033
0.819480538368225
0.052621901035309
-0.7945876121521
-0.394768416881561
-0.29502746462822
-0.726760566234589
-0.212057858705521
-0.331008762121201
0.795011460781097
-0.177785560488701
0.79215008020401
-0.098784565925598
-0.677197635173798
-0.594251036643982
-0.873475015163422
0.097870670258999
-0.095504313707352
0.751823484897614
-1.20314025878906
-0.254642397165298
-0.095450557768345
-0.074425205588341
0.691172182559967
0.141279175877571
-0.888680160045624
0.412366539239883
0.244911536574364
-0.547520637512207
-0.457678437232971
0.224574208259583
0.109595313668251
-0.471703499555588
0.067713774740696
0.304476201534271
0.712189555168152
-0.110683433711529
-0.794381856918335
-1.43739378452301
-0.066683024168015
-0.097321547567844
-0.177861884236336
0.430725604295731
-0.347984313964844
-0.135132357478142
-0.234362006187439
0.188121199607849
0.282432019710541
-0.252410233020782
-0.451912730932236
-0.092484198510647
0.956262707710266
0.60282039642334
0.304611891508102
-0.142514780163765
0.031459841877222
-0.09733958542347
0.485545039176941
-0.120549410581589
0.669796347618103
0.145714804530144
-0.263467609882355
-0.885080099105835
-0.937885344028473
-0.363213121891022
-0.546274304389954
-0.158640459179878
0.204178929328918
-0.11513339728117
0.041677162051201
0.230097830295563
0.02789443358779
0.003489263355732
-0.656403839588165
-0.165668696165085
0.061966691166163
-0.002014581579715
0.123656332492828
0.060955591499806
-0.525845646858215
0.354057103395462
0.02343474701047
0.70237934589386
0.416181713342667
-0.54583340883255
0.346659421920776
0.532724380493164
-0.239394694566727
-1.05596303939819
-0.161774352192879
-0.005482599139214
0.719814419746399
1.02210867404938
-0.116637215018272
0.257742762565613
-0.438847631216049
-0.116340190172195
-0.087282590568066
0.033477332442999
1.37696695327759
-0.281738787889481
0.603299081325531
-0.181336119771004
-1.0256484746933
-0.517565906047821
0.438736736774445
-0.119190514087677
0.276934891939163
0.721057176589966
-0.155213609337807
-0.713021874427795
0.432033628225327
0.61589241027832
0.518902063369751
-0.043788962066174
-0.138585835695267
0.594181418418884
0.091929040849209
0.358449697494507
0.478191822767258
-0.059079758822918
-0.887112200260162
-0.575311660766602
-1.00407660007477
0.94502329826355
1.01262319087982
-0.537474393844605
-0.697338342666626
-0.466560304164887
-0.893380403518677
0.092360600829125
-0.804526686668396
-0.033416211605072
0.221593365073204
0.524260342121124
-0.21521283686161
0.131107419729233
0.305320233106613
-0.257802605628967
-0.332249313592911
-0.480743795633316
-0.302057385444641
-0.306923776865005
-0.228525847196579
-0.382921636104584
-0.038321651518345
0.468425780534744
0.384182572364807
-0.360778331756592
-0.374034136533737
0.198383256793022
-0.813770174980164
-0.024934090673924
-0.546039462089539
-0.718646049499512
-0.658836543560028
0.369681060314178
-0.314964443445206
0.930936992168427
0.360281467437744
-0.629609823226929
-0.307142823934555
-0.124265849590302
0.286434054374695
0.448326021432877
0.389449864625931
0.235030025243759
0.216625198721886
0.167390868067741
-0.832331120967865
-0.640157580375671
-0.370096117258072
-0.47868949174881
1.05746495723724
0.6360142827034
0.467926919460297
-0.021131873130798
-0.090670041739941
0.41335529088974
-0.096148081123829
0.511585354804993
-0.226901590824127
0.076439566910267
-0.208552911877632
0.207416698336601
0.506640791893005
0.120612792670727
-0.112599298357964
0.27889084815979
-0.551825225353241
0.408803462982178
-0.915669620037079
-1.24143993854523
-0.236802220344543
0.076531872153282
-0.732894480228424
0.416452676057816
0.621271669864655
0.553433358669281
-0.355618476867676
0.58360743522644
0.033404070883989
0.032176554203034
0.102531120181084
-0.046263970434666
-0.694142639636993
0.057780794799328
-0.00998276937753
-0.306532680988312
-0.352712512016296
0.729548573493958
0.804871559143066
0.068052671849728
0.842201054096222
-0.226332202553749
-0.678213119506836
0.037236988544464
0.331287324428558
-0.393220275640488
-0.18068528175354
0.326293796300888
-0.519581258296967
-0.234268337488174
0.050439868122339
-0.085075974464417
-0.667256534099579
0.227725759148598
0.232020348310471
-0.317283272743225
-0.23964062333107
0.501484096050262
0.243303015828133
0.104911960661411
0.717770755290985
0.421507060527802
-0.377165287733078
-0.591420233249664
-0.245647549629211
-0.146937549114227
0.545635938644409
-0.722397565841675
1.68804442882538
0.539622604846954
0.20326691865921
0.822269439697266
-0.319044083356857
-0.118832118809223
-0.171021282672882
-0.226403415203094
0.327937006950378
0.520947575569153
-0.365186095237732
-0.014835510402918
-0.101039938628674
-0.458280146121979
-0.548191666603088
0.239363729953766
0.041377183049917
-0.24588443338871
-1.04359936714172
0.443863302469254
-0.489909440279007
-0.830380082130432
-0.534518957138062
0.668290793895721
0.179901883006096
0.397310018539429
0.072417750954628
-0.01635468006134
0.248518154025078
-0.592697858810425
-0.328617006540298
-0.405978858470917
0.440248996019363
0.022481840103865
-0.166412070393562
0.398511171340942
0.877975940704346
-0.234170019626617
0.418620198965073
0.38159853219986
0.123681053519249
-0.045600775629282
-0.228571131825447
0.253812998533249
-0.032439172267914
0.769417107105255
-1.34343993663788
-0.287795126438141
0.202427357435226
-0.209000751376152
-0.70581316947937
0.253219544887543
-0.520993769168854
-0.404494285583496
0.635004758834839
-0.782132744789124
-1.06999754905701
0.886329710483551
-0.573299586772919
0.876143157482147
-0.095685392618179
-0.315440505743027
0.145845130085945
-0.361753225326538
0.074369937181473
0.421292036771774
-0.488173633813858
0.056128215044737
0.907826542854309
0.52947998046875
-0.530706107616425
0.191618651151657
-0.47133868932724
0.872345089912415
-0.155836850404739
-0.108973704278469
-0.481010854244232
1.16115665435791
-0.677567660808563
-0.977582931518555
0.653962671756744
-0.15841817855835
-0.59393310546875
0.426061868667603
0.325146108865738
-0.945239067077637
-0.671748161315918
-0.364083409309387
-0.617353081703186
1.06358957290649
0.039933424443007
0.207835644483566
-0.398492455482483
-0.41590416431427
-0.875282764434814
-0.93276572227478
0.421978533267975
-0.542389452457428
0.868183791637421
0.596867799758911
0.6952805519104
0.381094574928284
-0.020416529849172
0.077710404992104
-0.326211988925934
-0.589975237846375
-0.641220808029175
0.432179868221283
-0.646768569946289
-0.063124105334282
0.493080615997314
0.687355637550354
-0.785422146320343
-0.542433738708496
-0.074008740484715
0.052917093038559
0.036807931959629
0.481904447078705
0.0321174710989
0.579882502555847
0.338282853364944
0.537748456001282
-0.031712602823973
0.169909298419952
0.192156299948692
0.630542159080505
-0.798851609230042
-1.54916405677795
-0.375307530164719
-0.221621260046959
-0.404624283313751
0.258481025695801
-0.689554929733276
-0.253441721200943
-0.113319754600525
-0.360437095165253
1.05298101902008
-0.212002754211426
0.378398865461349
-0.672033965587616
-0.194789916276932
-1.21099174022675
-0.598758161067963
-0.463176608085632
-0.79153299331665
0.864228844642639
-0.315991878509521
0.613640487194061
0.026975747197867
-0.156626760959625
0.703625023365021
-0.815753638744354
-0.160114035010338
-0.269970655441284
-0.317179083824158
0.326761186122894
0.302951335906982
-0.027089398354292
-0.1719029545784
-0.131997957825661
-0.822202742099762
-0.634506344795227
0.074507653713226
0.545500993728638
0.384927690029144
1.35629153251648
-0.130496993660927
0.316517919301987
0.508450865745544
-0.412947058677673
0.879767894744873
0.817090213298798
0.451091200113297
-0.199578374624252
0.468971431255341
0.014837883412838
-0.387735396623611
-0.291227132081985
1.75282847881317
0.51503998041153
-0.340096414089203
0.152616322040558
0.256860643625259
0.596568405628204
0.501668393611908
-0.281950354576111
-0.892356216907501
-0.144092112779617
-0.598973870277405
0.203891575336456
0.732620000839233
-0.089011445641518
-0.469923496246338
-0.291662275791168
-0.155614376068115
-1.28503859043121
-0.426171511411667
0.063804656267166
-0.070946089923382
0.475720643997192
-0.341472178697586
-0.40650138258934
-0.498498737812042
-0.191123306751251
0.282266020774841
-0.132493272423744
-0.544815003871918
-0.738400220870972
-0.337388157844543
-0.182996794581413
-0.020727783441544
-0.354024231433868
-0.801782488822937
-0.737832725048065
0.268151879310608
-0.007415859028697
-0.791747331619263
-0.159126907587051
0.327520698308945
-0.199140623211861
0.702340543270111
0.406352370977402
0.691523969173431
0.249387890100479
-0.420439839363098
-0.317094355821609
-0.247173458337784
-0.806173086166382
0.268793016672134
-0.328434020280838
0.152773305773735
0.346119940280914
0.338201075792313
-0.333183914422989
0.344534873962402
-0.727591216564178
-0.479409068822861
0.575815916061401
-0.202517688274384
-0.054532360285521
-0.06763768196106
-0.195191204547882
0.004795491695404
-0.929541826248169
0.044116884469986
0.213853910565376
-0.230128437280655
-0.569591581821442
-0.188424408435822
-0.214368432760239
0.20151349902153
-0.455429613590241
0.266941279172897
0.445354074239731
-0.249268054962158
0.282455682754517
-0.10586641728878
-1.25387346744537
-0.296062141656876
-0.405230700969696
-0.84238612651825
-0.425319850444794
0.572664558887482
0.268014848232269
-0.536642551422119
-0.762284755706787
-0.4067003428936
-0.291651099920273
0.081362828612328
0.241751879453659
-0.35396733880043
-0.193387046456337
0.571548104286194
-0.18352684378624
-0.405318051576614
0.316283941268921
0.259580701589584
0.165982216596603
-0.643509149551392
-0.013729281723499
-0.206770732998848
-0.038407027721405
-0.590353786945343
-0.513982832431793
0.565251410007477
0.260219037532806
-0.27970090508461
-0.275724619626999
0.773006916046143
0.117478556931019
-0.167023360729218
0.716503858566284
-0.052542772144079
-0.934515297412872
-0.353444159030914
0.90467494726181
0.220454573631287
-0.601075232028961
0.464282214641571
-0.416873037815094
-0.541102647781372
-0.285038590431213
0.668322920799255
0.46000349521637
0.202883869409561
0.298925668001175
-0.025731224566698
0.152116551995277
-1.09986090660095
1.10317957401276
-0.047470215708017
0.409531891345978
-0.175605177879334
-0.229369938373566
-0.291744500398636
-0.446939587593079
-0.024921126663685
-0.840823948383331
0.21368744969368
0.326874405145645
-0.388900399208069
-0.19592809677124
-0.160220503807068
-0.560282707214356
0.062068782746792
-0.457980424165726
0.351675599813461
-0.131143480539322
-1.01708054542542
-0.115630865097046
-0.305759370326996
0.162027388811111
-0.727407395839691
-0.58475786447525
0.684853911399841
0.155713185667992
-0.354516088962555
-0.231048822402954
0.305947512388229
0.111320964992046
-0.134098172187805
0.026652492582798
0.34932804107666
0.357931226491928
-0.684176921844482
-0.30389940738678
-0.105148866772652
-0.30643567442894
-0.999448120594025
-0.601662635803223
-0.78033584356308
0.521663725376129
0.360543042421341
0.337455868721008
0.057156749069691
0.81621640920639
-0.417449474334717
-0.55863493680954
-0.047247111797333
0.313700169324875
0.308258563280106
0.498735725879669
0.228495195508003
-0.055270943790674
1.13173449039459
-0.148641124367714
0.445419698953629
-0.618777751922607
-0.011574067175388
0.144944339990616
0.453752040863037
-0.647818326950073
0.117725484073162
0.417311012744904
-0.403676688671112
-0.295547068119049
0.234587550163269
0.037985295057297
0.412316381931305
0.194219917058945
0.4732865691185
0.106507077813149
0.240588694810867
-0.204624906182289
-0.500688254833221
-0.269570797681808
0.224235594272614
-0.665885090827942
0.109975978732109
0.076312020421028
-0.108012408018112
0.4350605905056
0.629828572273254
0.433340668678284
-0.722468793392181
0.37606680393219
0.510535359382629
-0.032719131559134
0.502729594707489
0.583516597747803
0.219473868608475
-0.001015484333038
-0.028715036809445
0.142889156937599
0.648881137371063
-0.705614447593689
-0.131851032376289
0.055466137826443
0.34765237569809
-0.554129242897034
-0.687175273895264
-0.443237960338593
0.537588715553284
0.099865309894085
0.54607367515564
-0.059622660279274
-0.22170028090477
0.268593460321426
0.119957163929939
0.3795525431633
-0.588755667209625
-1.14129149913788
-0.581533968448639
0.447831928730011
0.400105327367783
-0.528854668140411
-0.629829227924347
-0.281938105821609
0.10616859793663
-0.458889603614807
0.306510210037231
-0.571763277053833
-0.380144268274307
0.13902348279953
-0.718704879283905
-0.631121575832367
-0.048046313226223
-0.146762281656265
-0.308575004339218
0.014418732374907
-0.0114612178877
0.011623118072748
0.785493075847626
-0.098048686981201
0.399497359991074
-0.034169584512711
0.172109007835388
0.304581969976425
-0.088867992162705
-0.285997152328491
0.561579525470734
-0.159113109111786
-0.69715940952301
0.505484342575073
0.153979808092117
-0.67359471321106
-0.237742155790329
-1.21695923805237
-0.66748708486557
0.105009511113167
0.163622677326202
-0.053745876997709
-0.242351084947586
0.764247596263886
-0.482895404100418
0.351086616516113
0.447582989931107
-0.227358132600784
-0.369463473558426
0.681490004062653
0.272740542888641
0.442537873983383
0.126983091235161
0.131616368889809
-0.371031314134598
0.375354737043381
0.581586599349976
-0.409475743770599
0.372920393943787
-0.218066498637199
-0.754542469978333
-1.00703716278076
-0.974864065647125
0.140441790223122
0.744423151016235
-0.831851363182068
-0.170666545629501
-0.203338339924812
0.042926989495754
0.162870809435844
0.002063546329737
-0.086902067065239
-0.286931335926056
0.078533917665482
0.139952212572098
-0.372761189937592
0.110078349709511
0.72361695766449
-0.424660861492157
0.056162804365158
0.200469568371773
0.585832953453064
0.19667162001133
-0.202732667326927
0.704193651676178
0.3720882833004
0.364786982536316
0.63669341802597
-0.173614695668221
-0.128227040171623
0.219581589102745
-0.116312801837921
0.094642862677574
-0.098378732800484
-0.304187119007111
-0.128688544034958
0.279651015996933
-0.088783845305443
-1.00150454044342
1.62375199794769
-1.12319684028625
-1.00111770629883
0.19986666738987
-0.601592004299164
0.998135328292847
0.304796993732452
-0.484292805194855
-0.077593348920345
0.524439632892609
0.003640454262495
0.24245274066925
-0.641119658946991
-0.066906876862049
0.544325590133667
-0.169673308730125
-0.031655494123697
0.509060442447662
0.426766902208328
0.291786223649979
-0.042716834694147
-1.05554854869843
-1.11486148834229
-0.662025094032288
-0.710772335529327
-0.532502472400665
-0.59614759683609
-0.248120725154877
0.482680350542069
0.055653210729361
0.049284119158983
0.732241153717041
0.234333783388138
-0.249324470758438
-0.483332514762878
-0.336368352174759
1.07321870326996
-0.088982239365578
-0.301695674657822
-0.080828338861466
-0.053748108446598
0.285445064306259
-0.15779048204422
0.240714967250824
0.162147790193558
-0.073350757360458
0.488694489002228
-0.458923429250717
-0.827861785888672
-0.338255107402802
-0.196798399090767
0.134214803576469
-0.546912550926209
-0.341211676597595
0.295937895774841
-0.740559160709381
-0.583515763282776
0.140367925167084
0.505552291870117
-0.307497262954712
-0.567378759384155
-0.692625403404236
-0.682508945465088
0.086419738829136
-0.181039959192276
-0.113312587141991
0.723973393440247
-0.021770905703306
-0.703463852405548
1.11702620983124
-0.748681724071503
0.470921576023102
-0.775811553001404
-0.466219127178192
-0.166154846549034
-0.545422315597534
-0.134334892034531
1.55417704582214
-0.289842844009399
0.371999353170395
0.138441681861877
0.039551731199026
0.820615828037262
-0.525283455848694
-0.296297460794449
-0.452613681554794
-0.003916576504707
0.543591558933258
-0.393574416637421
-0.834549248218536
0.379500091075897
0.60687518119812
0.082160852849484
-0.016341807320714
0.599570155143738
0.280487328767776
-1.1899710893631
-0.279311656951904
0.024524353444576
-0.281340688467026
-0.168948158621788
-0.362710863351822
0.657491505146027
-0.138567984104157
-0.317163497209549
-0.135318845510483
0.864446640014648
-0.271132498979568
-0.247204571962357
0.114663705229759
-0.523482441902161
0.424141556024551
-0.449666410684586
0.560817778110504
-0.481308072805405
0.178267896175385
-0.110152088105679
0.067808538675308
0.316954702138901
-0.355067908763885
-0.109350770711899
-0.19145105779171
0.232606381177902
-0.557744145393372
-0.923881590366364
-0.02157349139452
1.2041574716568
0.707930386066437
0.171204090118408
0.177591875195503
0.260841459035873
-0.248176008462906
0.003117937594652
-1.02128124237061
0.547329127788544
-0.079479426145554
0.041270829737187
0.799212336540222
0.271099835634232
-0.140823513269424
0.577229201793671
0.235057055950165
-0.056435208767653
0.440883696079254
-0.749417901039124
-0.526504278182983
0.767673671245575
0.010149465873838
-0.070324070751667
0.045563347637653
0.256143569946289
-0.022381216287613
0.102905228734016
0.065043225884438
-0.449279606342316
-1.10232782363892
-0.233060866594315
0.254208326339722
0.29835906624794
0.340816169977188
0.022341545671225
0.64384251832962
0.123688697814941
0.65707266330719
-0.515706479549408
-0.531598031520844
-1.05958592891693
-0.059216640889645
0.022573534399271
0.372744143009186
0.118538379669189
0.786332905292511
0.012485779821873
-0.543079376220703
1.00971353054047
-0.110934272408485
0.326148301362991
0.699014544487
0.018257370218635
-0.054885052144528
-0.150874197483063
0.394700825214386
0.197677731513977
-0.097890555858612
-0.351596146821976
0.833549499511719
0.302412867546082
-0.588780164718628
-0.535966694355011
-0.446812689304352
-0.37648794054985
-0.398483246564865
-0.118079274892807
-0.351275503635406
-0.002516210079193
-0.052175998687744
-0.721175909042358
-0.754797577857971
0.108029499650002
-0.017104517668486
0.214194104075432
0.301717340946197
-0.759325206279755
0.345039933919907
-0.148640722036362
0.659804582595825
0.498239189386368
0.864300668239594
0.299548894166946
-0.200667142868042
0.007211158052087
0.093283779919148
-0.968922972679138
0.196871876716614
0.036829836666584
-0.302756905555725
0.608287453651428
0.022424925118685
-0.43995726108551
0.799282014369965
-0.728062510490418
-1.04501903057098
-0.216801583766937
0.446331739425659
-0.165769040584564
0.816735744476318
-0.490348368883133
-0.572926938533783
0.956518769264221
-0.425993293523788
-0.147601038217545
0.0742092654109
0.279472202062607
0.564474821090698
-0.336811721324921
-0.045898575335741
-0.830995976924896
-0.191775843501091
0.53824108839035
0.437353640794754
-0.511987388134003
0.37179434299469
-0.527928531169891
0.089217782020569
0.081920228898525
-0.666779041290283
-0.646191358566284
0.265067845582962
0.146144732832909
-0.331345736980438
0.115331150591373
1.28037917613983
-0.320196539163589
0.561468899250031
0.408801376819611
0.648244023323059
0.056353479623795
0.33146995306015
-0.457533299922943
0.080000065267086
0.337241291999817
-0.264237612485886
-0.192546546459198
0.326354086399078
0.963914632797241
0.590963840484619
-0.523909568786621
-0.862800240516663
0.143441766500473
0.568869888782501
-0.154522553086281
-0.271657109260559
0.457537353038788
0.849394261837006
-0.773245692253113
-0.697873294353485
-0.746668517589569
0.41747397184372
0.018564827740193
0.029231177642942
0.333764106035233
0.061900611966848
0.240971013903618
-0.040616057813168
-0.134815067052841
-0.122817531228066
-0.444180607795715
0.016255840659142
0.137301325798035
-0.505117774009705
-0.435389250516892
-0.611869394779205
-0.242754548788071
0.202057331800461
-0.325173109769821
0.963423013687134
0.200749009847641
0.411054253578186
0.129251375794411
-0.291360765695572
0.742264211177826
-0.478761106729507
0.578777730464935
0.84649783372879
0.572451114654541
1.34759116172791
-0.35447433590889
-1.12011897563934
0.750319004058838
0.392826914787292
-0.102104127407074
-0.626314520835876
0.1987284719944
0.825612127780914
-0.823081314563751
1.02160251140594
-0.18583083152771
-0.078380845487118
0.796109616756439
-0.610172390937805
-0.380581647157669
0.383702903985977
-0.681815803050995
-0.613471388816834
0.422625720500946
-0.306300133466721
-0.216283574700356
-0.020605325698853
0.855736255645752
-0.115131929516792
-1.01511526107788
-0.548230886459351
-0.924213767051697
-0.193729311227798
-0.159078240394592
0.791670620441437
0.332529515028
0.603453278541565
1.46787428855896
-0.313770830631256
0.938703835010529
0.724851369857788
0.32084196805954
-0.096162542700768
0.260254144668579
-1.28081965446472
-0.651175498962402
-0.55698561668396
-0.465110242366791
0.156904488801956
-0.272412151098251
0.432231843471527
0.138768553733826
-0.617745578289032
0.778120875358582
-1.18740725517273
0.304299056529999
-0.173770546913147
-0.256284058094025
0.688499510288239
-0.749167442321777
-0.765756547451019
-0.270582795143127
-0.381872594356537
0.416275203227997
0.62322211265564
-0.208939060568809
0.719376087188721
0.635403096675873
-0.460018545389175
0.936496436595917
-0.04654747992754
0.524759650230408
-0.264632225036621
-0.166752398014069
-0.876412570476532
-0.031861431896687
0.387864917516708
0.476667135953903
-0.230550438165665
-1.10203576087952
-0.032032728195191
-0.124778427183628
0.003557147458196
-0.201024889945984
-0.113194264471531
0.424738436937332
-0.337336301803589
0.095429956912994
-0.195835456252098
0.498457789421082
-0.22739365696907
-0.267124056816101
-0.059253588318825
0.833201289176941
0.839409708976746
0.213380068540573
0.34722176194191
3.18028032779694E-05
-0.178697407245636
-0.370882660150528
0.905627250671387
1.05727303028107
-0.471156150102615
-0.584238231182098
-0.200327932834625
-1.18040156364441
-0.646177053451538
0.20594722032547
-0.005815261974931
-0.263518542051315
-0.211196929216385
0.440590441226959
-0.43954673409462
0.191088557243347
-0.343496412038803
0.578395247459412
0.383180052042007
-0.565819323062897
0.214107275009155
0.583544492721558
0.402505040168762
0.016343183815479
-0.355855613946915
0.650348782539368
-0.518299162387848
-0.102845631539822
-0.634040415287018
-0.315944850444794
0.271844953298569
-0.559086918830872
-0.142656773328781
-0.209753572940826
-0.143426224589348
-0.307460397481918
-0.477754980325699
-0.167759239673615
-0.704620599746704
-0.783042192459106
-0.380150258541107
0.356759130954742
0.393177032470703
0.308929085731506
-0.593229055404663
-0.179922521114349
0.080167874693871
0.129470407962799
-0.853713810443878
-0.183921068906784
-0.204839527606964
0.245292946696281
0.207433834671974
0.154143452644348
-0.507125377655029
0.123693495988846
-0.531220138072968
-0.464146196842194
-0.01637127622962
0.104980632662773
-0.544428408145905
-0.097769811749458
-0.34210392832756
0.044457755982876
-0.101778164505959
-0.614560723304749
-0.53916472196579
-0.444718569517136
-0.798257887363434
-1.03386294841766
-0.268996506929398
-0.37434783577919
0.451634526252747
0.711630403995514
0.108638770878315
0.324565291404724
0.022042874246836
0.349504917860031
-0.453066527843475
-0.033220171928406
0.559939026832581
-0.694322407245636
-0.492136210203171
0.77273416519165
-0.384421467781067
-0.368111550807953
0.074685901403427
0.55131870508194
0.581752777099609
-0.736819267272949
-0.799397885799408
-0.405522674322128
0.538987994194031
1.24632751941681
0.340227961540222
-0.438618242740631
0.195820271968842
-1.11317241191864
-1.0051611661911
0.603943169116974
0.147463455796242
0.119653798639774
-0.408645659685135
0.357265204191208
0.341209590435028
0.068190462887287
0.038295067846775
-0.703674674034119
-0.06821109354496
-0.063332706689835
0.050182145088911
-0.641375601291657
0.133709222078323
0.656723260879517
-0.161681264638901
0.619722843170166
0.801948070526123
-0.177253007888794
0.037373676896095
0.274976283311844
-0.158876776695251
0.256009340286255
-0.077453665435314
-0.142488062381744
0.006966043263674
-1.01124036312103
-0.485149711370468
-0.011808793991804
-0.978342473506928
-0.537747859954834
-0.540852904319763
0.51338517665863
-0.47901651263237
0.175919070839882
0.276992201805115
0.46094822883606
0.079656861722469
0.015029551461339
0.792276620864868
-0.150113314390183
-0.531732559204102
-0.050940278917551
0.20432160794735
-0.040703147649765
0.111363656818867
0.095104798674584
0.378846138715744
-0.112418338656425
-0.550018310546875
-0.185202017426491
0.69216376543045
-0.648189187049866
-0.180364519357681
0.079884067177773
0.254406332969666
0.854935109615326
0.266413122415543
0.198673069477081
0.125789999961853
-0.37612384557724
-0.076617762446404
-0.923054933547974
0.308217436075211
-0.091653496026993
0.469920009374619
-0.182415902614594
0.58643102645874
0.280830860137939
0.300379276275635
-0.09296528249979
-0.459667474031448
0.642737448215485
0.022191509604454
0.875454843044281
-0.116078920662403
0.393588811159134
-0.273360967636108
-0.938788533210754
-0.172918617725372
-0.354849815368652
-0.486741960048676
-0.006665877997875
-0.522101640701294
-0.104539938271046
0.208632975816727
-0.147207453846931
-0.467986166477203
0.586918890476227
-0.390497982501984
0.156443327665329
-0.625019252300262
-0.314449667930603
-0.56138551235199
0.136044383049011
-0.93731552362442
0.559239268302918
-0.291002929210663
-0.053697217255831
0.027670197188854
0.425230175256729
-0.064299926161766
0.315362602472305
0.268820464611053
0.210217133164406
-0.898206174373627
-0.209120631217957
-0.779135048389435
-0.252995043992996
0.224531710147858
-0.674878478050232
-0.200517892837524
-1.11543774604797
-0.304490029811859
0.493488729000092
0.593878448009491
-0.233365625143051
-0.063824094831944
-0.309046119451523
-0.604984223842621
0.114122718572617
0.645810127258301
0.783832013607025
-0.251275539398193
-0.386507302522659
-0.234582215547562
0.14523646235466
-0.563979148864746
-0.01610379293561
-0.347168356180191
0.067827299237251
-0.362038433551788
-0.337315261363983
0.824105024337769
1.09974884986877
-0.378925174474716
0.124691739678383
-0.302090704441071
0.034750074148178
-0.782317757606506
0.057990230619907
0.441794127225876
-0.11591862142086
0.14268009364605
0.313765287399292
0.16714882850647
0.18860998749733
0.088257141411305
-0.027097271755338
0.718158841133118
0.22746430337429
0.306606888771057
-0.243459075689316
-0.603471994400024
0.478313982486725
-0.136373728513718
-0.048586018383503
-0.329120069742203
-0.547798752784729
-0.028167817741633
0.096993193030357
0.555436313152313
0.764445185661316
0.577776253223419
-0.15645731985569
-0.138780802488327
-0.372329652309418
0.21301993727684
-1.05041897296906
0.3584925532341
-0.0749566629529
-0.300389587879181
-0.127195701003075
0.427599847316742
0.072165802121163
-0.74422037601471
-0.296260297298431
-0.003282032907009
-0.261873066425323
-1.02860426902771
-0.002588540315628
0.41883447766304
0.477922648191452
0.529690086841583
-0.105303511023521
0.470534682273865
0.456839352846146
-0.044997110962868
-0.223888456821442
0.559062004089356
0.003886876162142
0.229196235537529
-0.606880784034729
-0.136475414037704
-0.06125058233738
0.325940549373627
-0.085252597928047
0.028198836371303
-0.241047486662865
-0.169175505638123
-0.844637870788574
-0.597738087177277
-0.729657709598541
0.035691253840923
-0.9762242436409
-0.009053997695446
0.135025262832642
-0.145733863115311
-0.65768963098526
-1.04686093330383
0.610986590385437
-0.873705387115479
0.344132870435715
-0.334426313638687
0.300724357366562
0.603280603885651
0.77221292257309
0.03282955288887
0.226878449320793
-0.50143837928772
-0.819980144500732
-0.655349373817444
-0.247267603874207
0.246961787343025
0.045214861631394
-0.20621146261692
0.499991804361343
-0.027056690305472
-0.075951538980007
-0.057422582060099
0.171417638659477
-0.250462919473648
0.37845054268837
-0.047753624618054
-0.946154356002808
-0.931423485279083
0.175298869609833
-0.134125888347626
-0.129984334111214
-0.381845235824585
0.389938056468964
0.003369797021151
0.040521271526814
-0.681310296058655
0.299476265907288
0.239267602562904
0.164436921477318
-0.041539181023836
0.212925106287003
-0.627582013607025
1.09806048870087
0.601080298423767
0.508976757526398
0.401928901672363
-0.481571346521378
-0.54928195476532
0.005623422563076
-0.536438941955566
-0.900284707546234
0.185423389077187
0.545884132385254
0.54749321937561
0.172592267394066
-0.112584069371223
-0.466902047395706
0.06493516266346
0.427606195211411
0.633554637432098
-0.035565692931414
-0.308582603931427
0.178799569606781
0.364417761564255
0.100646413862705
0.412000238895416
-0.329401761293411
0.585202991962433
-0.285661190748215
1.25376105308533
0.544056236743927
-0.037060741335154
-0.301590919494629
0.320203959941864
-1.12935388088226
0.458798974752426
-0.85176008939743
1.70990526676178
-0.514383435249329
-0.680299580097199
-0.533241212368012
-0.412480622529984
-1.01589798927307
-1.34061288833618
-1.08422350883484
-0.315707862377167
0.307495296001434
-0.287229478359222
0.357003688812256
-0.481424272060394
0.109094083309174
-0.355939954519272
0.228853985667229
0.583257377147675
-0.940236270427704
0.708739638328552
-0.639912188053131
0.14014732837677
0.999300599098206
-0.461315929889679
-1.12173116207123
0.326946377754211
-0.005752102471888
-0.195747345685959
-0.128008499741554
-0.16159100830555
0.209840819239616
-0.186944827437401
0.404966354370117
0.010526785627008
-0.290495008230209
-0.449239432811737
-0.24469555914402
0.458012282848358
0.014753501862288
-0.651602327823639
-0.98961752653122
-0.313736498355865
-0.724273860454559
-0.159086316823959
0.688046455383301
-0.408909559249878
-0.639509975910187
-0.592477560043335
0.053148001432419
0.117054313421249
-0.093379639089108
0.214296251535416
-0.914514422416687
0.170290932059288
-0.318698763847351
-0.19696581363678
-1.0293470621109
0.020576968789101
0.167001724243164
0.312152355909348
-0.533836841583252
-0.273472487926483
-0.23599436879158
0.566254615783691
0.197348415851593
-0.792687356472015
-0.082788273692131
0.731081128120422
-0.079892210662365
0.773631930351257
0.378486067056656
0.671028912067413
-0.393497318029404
-0.409736692905426
-0.224095329642296
-0.282156050205231
-0.499679923057556
-0.214911758899689
-0.487296164035797
-0.375050634145737
-0.007138524204493
-1.13378596305847
0.661073088645935
0.332285463809967
-0.5251424908638
-0.719770431518555
-0.4285848736763
0.690348863601685
-0.004723832011223
-0.126879185438156
-0.198594957590103
-0.232635080814362
-1.00767302513123
-0.344997197389603
-0.655058562755585
0.044106766581535
-0.248829543590546
0.342171967029572
-0.343346059322357
-0.419675767421722
-0.687318384647369
-0.901721835136414
-0.672566473484039
-0.640336275100708
1.70544064044952
0.128571555018425
-0.312750071287155
0.4637650847435
-0.353710740804672
0.155061691999435
0.166652768850327
-0.063423901796341
0.461980223655701
0.085169330239296
-0.731649935245514
-0.488911271095276
-1.06836557388306
-0.462316602468491
0.336282074451447
0.445395827293396
-0.122009880840778
-0.799391269683838
-0.443970769643784
0.306848913431168
-0.999676167964935
-0.080426946282387
0.398932754993439
-0.295041412115097
0.012226067483425
-0.838775455951691
0.21387967467308
0.81457531452179
0.734589219093323
-0.690114498138428
0.009873978793621
0.052919156849384
0.370149075984955
0.188546121120453
-0.400491833686829
0.944465637207031
-0.579413056373596
0.165026485919952
-0.310610383749008
0.127246230840683
-0.160481154918671
0.061448615044355
0.703808844089508
0.997294247150421
-0.039470169693232
0.22672501206398
-0.299517631530762
0.441168129444122
-0.785431325435638
0.228046059608459
0.184543862938881
-0.261276066303253
0.111706346273422
0.035166464745998
-0.357093185186386
0.17681485414505
-0.428184390068054
0.806391000747681
-0.55795431137085
-1.29008209705353
0.1435467004776
0.012324817478657
0.56762421131134
0.587454676628113
-0.040331818163395
0.074938550591469
-0.662481546401978
0.054781220853329
0.095473274588585
-0.182655692100525
-0.671798765659332
-0.508978724479675
-0.37011730670929
-0.521919131278992
-0.127908334136009
0.413438349962235
0.344996988773346
-0.054525814950466
0.137327745556831
0.369692504405975
0.325939685106277
-0.564197778701782
0.274102091789246
-1.07804787158966
0.6169673204422
-1.03235840797424
-0.002052456140518
-0.022075356915593
-0.074277698993683
0.677532196044922
0.78656017780304
-0.393503218889236
0.466028451919556
0.052711699157953
0.020937282592058
-0.282643258571625
0.296132147312164
-0.072899892926216
0.681646227836609
1.07497537136078
0.001560352742672
0.882134020328522
-0.864151418209076
-0.120541885495186
-0.215855196118355
-0.174104481935501
-0.834642827510834
0.759296476840973
-0.16305173933506
0.17026075720787
-0.695147454738617
0.710856735706329
-0.651051998138428
-0.193310096859932
-0.146377682685852
-0.681393206119537
0.190006762742996
0.10192021727562
0.11986992508173
0.324397355318069
0.22794534265995
-0.239794328808784
-0.225522249937057
-0.21948130428791
-0.290217638015747
-0.295565187931061
0.098880343139172
-0.895724654197693
1.1334947347641
-0.053167246282101
-0.709340870380402
-0.018132343888283
-0.529834508895874
-0.033094152808189
-0.218039438128471
-1.03797769546509
-0.188259482383728
-0.17750795185566
0.445822536945343
-0.59205949306488
-0.890460729598999
-0.054429806768894
-0.008537627756596
0.05505258962512
0.046952687203884
0.153353974223137
0.375972658395767
-1.0888295173645
-0.090746700763702
-0.377397149801254
0.339034467935562
0.778676569461823
0.604446053504944
-0.119782395660877
-0.199085593223572
-0.431733965873718
-0.105556473135948
0.139223158359528
0.360803723335266
-0.694544315338135
-0.480968415737152
-0.801044583320618
-0.201204478740692
-0.406156748533249
0.336209535598755
0.073111295700073
-0.076532855629921
-0.54109513759613
-0.487137019634247
0.123226225376129
0.255886495113373
0.392634451389313
0.073139280080795
-0.111877299845219
0.473996579647064
0.270299762487411
0.300367832183838
-0.68693745136261
0.00985873490572
0.225268393754959
-0.197994440793991
-0.16760316491127
0.731849491596222
-0.054828148335219
-0.245001763105392
0.173398032784462
0.303255468606949
0.344251155853271
0.484830141067505
0.250032335519791
-0.386286646127701
0.035857751965523
0.004471139982343
-0.16737125813961
0.322329193353653
0.029714792966843
0.188434034585953
0.25628325343132
-0.706140756607056
-0.497595489025116
-0.446965575218201
0.740627944469452
0.448282092809677
-0.303726434707642
-0.384777247905731
-0.877088129520416
-0.464818209409714
-0.225355371832848
0.751432538032532
-0.43003648519516
-0.113580949604511
-1.11741280555725
0.196477547287941
-0.155024647712708
-0.045727469027042
-0.255793184041977
-0.525549829006195
0.15298330783844
-0.456543505191803
0.073908470571041
0.038836374878883
0.47384238243103
-0.343260824680328
-0.300462007522583
0.161703661084175
0.301938593387604
-0.218054801225662
0.054363369941712
0.061185516417027
-0.68661504983902
0.602237939834595
-0.264783024787903
0.131354495882988
0.297178626060486
0.338812112808228
0.599407315254211
-0.130718588829041
0.178979218006134
-0.074339710175991
-0.276733160018921
0.085761293768883
0.709445476531982
0.058192029595375
-0.055800996720791
0.079285278916359
-0.001476898789406
0.612554669380188
0.136464715003967
-0.010377340018749
-0.584750413894653
0.368307948112488
0.13437394797802
0.114894732832909
-0.794489145278931
0.072428248822689
0.660346508026123
-0.422896027565002
-0.171820402145386
0.252879589796066
0.226428583264351
0.054717052727938
0.968683779239655
-0.633820056915283
0.425701290369034
-0.443969309329987
-1.04531979560852
-0.206322461366653
-0.295111238956451
-0.188063755631447
-1.48050510883331
-0.298704624176025
-0.459947377443314
-0.117830187082291
0.237415075302124
0.333688378334045
-0.999598801136017
-0.003189474344254
-0.435580104589462
-0.066562041640282
1.10028433799744
0.659529507160187
-0.590491533279419
0.710993528366089
-0.436806857585907
0.621930301189423
0.554714322090149
0.015438316389918
-0.099525213241577
0.882081508636475
-0.464861780405045
-0.529626965522766
-0.065706677734852
0.0028922772035
-0.377581000328064
0.748876512050629
-0.254877775907516
-0.109644711017609
-0.016818469390273
0.607120633125305
0.155764549970627
0.120447307825089
0.131468132138252
0.196162790060043
-1.50275707244873
0.252017289400101
0.184126809239388
0.307974606752396
0.084794536232948
0.528153240680695
0.57458221912384
-0.257614612579346
-0.238279402256012
-0.624985754489899
0.340935170650482
-0.107563726603985
-0.545796811580658
-0.978711605072022
0.749613344669342
0.176911905407906
-0.659581124782562
0.184258833527565
-0.073856197297573
-0.447644472122192
-0.788003444671631
-1.12310206890106
0.696089386940002
0.512554168701172
0.201367110013962
0.883698761463165
0.393692463636398
-0.066937938332558
-0.884186685085297
-0.074517615139484
0.589540481567383
-0.11915011703968
0.138761192560196
0.037771955132485
-0.209236189723015
0.061328489333391
-0.172313988208771
0.001952368766069
0.957801997661591
-0.085841774940491
0.71486908197403
-0.373966306447983
-0.288888067007065
-0.702270209789276
-0.816296875476837
-0.310321450233459
-0.795312643051147
0.793214857578278
0.612846434116364
0.343388080596924
-0.112359188497067
-0.193523228168488
0.648802578449249
-0.393418401479721
-0.339712083339691
0.440372169017792
0.232999071478844
-0.153808295726776
-0.914846122264862
-0.582278490066528
-0.51086151599884
-0.188179701566696
0.512392997741699
-0.402187138795853
0.625253319740295
-0.193755730986595
-0.14599771797657
-0.005749607458711
-0.038925334811211
-0.369526296854019
-0.339426666498184
-0.731748461723328
-1.44351196289063
0.537561893463135
-0.455522000789642
-0.026367951184511
1.00413346290588
-0.436955511569977
0.440252900123596
-0.133717849850655
-0.116477459669113
-0.50827556848526
-0.322129905223846
-0.025790497660637
0.177332490682602
-0.065794512629509
0.25496780872345
0.248078063130379
0.384108126163483
0.294780194759369
-0.13629025220871
-0.315798044204712
0.105084121227264
-0.301502496004105
-0.225687548518181
0.082596458494663
0.24768790602684
0.410531669855118
-0.357616484165192
-0.546136260032654
-1.51416790485382
-0.338696986436844
-1.16752481460571
-0.725793778896332
0.617574453353882
0.291958183050156
0.209341391921043
-0.043848760426045
0.143521398305893
-0.28267776966095
0.06800477206707
0.015501394867897
-0.611979007720947
-0.801208972930908
0.173500657081604
0.693816900253296
-0.248410135507584
-0.060090653598309
0.271917700767517
0.205086350440979
-0.120315372943878
0.286727845668793
0.120261296629906
-0.069461353123188
-0.223407536745071
1.14055216312408
-0.474202632904053
-0.607936441898346
-0.408393085002899
0.319108903408051
-0.157013580203056
0.12251053750515
0.36459892988205
0.785300552845001
-0.796124815940857
0.367948651313782
-0.305818647146225
-0.140796482563019
0.054183259606361
-0.317189276218414
-0.012315975502133
0.811959207057953
0.079078361392021
-0.253071367740631
-0.191610515117645
0.314256519079208
0.469512760639191
-0.829409778118134
-1.21342611312866
-0.593889653682709
0.119828194379807
-0.987858653068543
0.915027678012848
-0.21833661198616
0.793210864067078
0.197816222906113
-0.126132845878601
-1.42249882221222
0.135249108076096
-0.199508547782898
0.45029553771019
-0.516055107116699
-0.015351675450802
0.379603356122971
0.03747546300292
-0.571886360645294
-0.239960610866547
-0.168193623423576
0.173920795321465
-0.353704750537872
0.310834586620331
0.273852288722992
-0.010196260176599
0.93398380279541
0.3748859167099
0.725352048873901
-0.169103845953941
-0.381888687610626
-0.256190240383148
-0.328494817018509
-0.45108562707901
-0.028861165046692
-0.886105477809906
-1.01695394515991
-1.39072597026825
-0.307642370462418
-0.776314616203308
-0.248747125267982
-0.0357501283288
-0.061009593307972
0.320732921361923
-0.500010073184967
0.000739321112633
-0.187344029545784
-0.498985797166824
0.539772510528564
0.039349943399429
-0.163454577326775
-0.884811222553253
0.201055303215981
0.007403227500618
-0.466320961713791
0.021840982139111
-0.256744712591171
-1.07906877994537
-1.46161162853241
-1.17785716056824
-0.225326836109161
-0.318643748760223
1.02848470211029
-0.666639089584351
0.863502383232117
-0.994220733642578
0.376272141933441
0.007100626360625
0.136452183127403
0.601098835468292
0.397619217634201
-0.58572655916214
0.153630092740059
0.301567524671555
0.008911923505366
0.198368743062019
-0.01498959120363
-1.17133867740631
0.130623191595078
0.240407779812813
0.160125523805618
1.00102758407593
0.027835302054882
-0.138763278722763
0.25675493478775
-1.07232081890106
-0.960040271282196
-0.763622999191284
-0.446196705102921
-0.697828948497772
0.161256700754166
-0.894099771976471
-0.086288079619408
-0.268372088670731
-0.361722677946091
-0.046178184449673
-0.098054222762585
0.443795472383499
-0.066242396831513
0.049014426767826
0.122516319155693
0.540602803230286
0.279569715261459
0.432039111852646
-0.428862929344177
0.930554568767548
-0.34786668419838
0.76819908618927
0.575421094894409
0.502211272716522
0.089219391345978
0.652832925319672
-0.632163882255554
-0.709520578384399
-1.00091207027435
-0.161450922489166
-0.929501891136169
-0.722776710987091
0.174373105168343
0.332849323749542
0.443448185920715
0.222136065363884
0.319491565227509
0.50765722990036
0.247127667069435
-0.863626718521118
0.324500381946564
0.149582520127296
-0.616649627685547
-1.05967712402344
-0.73391330242157
0.071512289345265
-0.040001276880503
-0.72684246301651
-0.064638830721378
0.707853853702545
-0.070811435580254
0.294640064239502
0.128491476178169
1.18257892131805
-0.244431957602501
-0.267346948385239
-0.357312053442001
-0.781839966773987
0.908838033676147
0.264834403991699
-0.365505993366241
-0.159681066870689
-0.512730956077576
0.012816369533539
-0.500972986221314
-0.367465198040009
-0.15028440952301
-0.054354146122933
-0.592982113361359
-0.852946758270264
-0.345019638538361
-0.192179515957832
0.005822978913784
0.026217419654131
0.28180456161499
-0.281616628170013
-0.781658113002777
0.833142399787903
0.120267905294895
-0.08753427863121
-0.940281689167023
0.130126506090164
-0.011001832783222
-0.480948030948639
-0.741117298603058
-0.619173228740692
0.075985670089722
0.025998819619417
-0.245020642876625
0.009027116000652
0.20109686255455
0.416130363941193
0.584274411201477
-0.953832924365997
0.040897831320763
-0.167036265134811
-0.712615966796875
-0.729645133018494
0.073063246905804
-0.172835946083069
-0.806604504585266
-0.273667931556702
0.93580573797226
-0.353133976459503
0.612493932247162
-0.299846321344376
-0.083271414041519
-0.45318928360939
-0.355792909860611
-0.563909471035004
0.384916067123413
-0.15977568924427
-0.147615924477577
-0.178572922945023
-0.186267703771591
-0.444652855396271
0.481209427118301
0.389868080615997
0.326017260551453
-0.551623523235321
0.181211352348328
0.888066828250885
0.432939440011978
0.147148296236992
0.017798548564315
-0.217506647109985
1.0287389755249
0.746745944023132
0.190553858876228
-0.092702187597752
0.299135088920593
-0.304674804210663
0.588101208209991
-0.129850074648857
0.562235414981842
-0.165035679936409
0.450494408607483
-0.467634350061417
-0.103338427841663
-0.956182360649109
-0.652222037315369
0.787875890731812
-0.160014793276787
-1.1481602191925
-0.690407752990723
-0.524959683418274
0.730038404464722
-0.291754335165024
0.325997948646545
-0.502382457256317
-0.298776865005493
-0.194691777229309
0.311260938644409
-0.370156079530716
0.072571620345116
0.545305013656616
0.466583877801895
-0.262299746274948
-0.618152260780335
-0.470598220825195
0.750463008880615
-0.227998301386833
0.095697641372681
-0.09855343401432
-0.713388979434967
0.134792178869247
0.048193082213402
-0.343930065631866
0.275085061788559
-0.567714929580689
-0.019879907369614
-0.638310968875885
0.637935698032379
0.202061146497726
-0.062757752835751
-0.692149221897125
-0.556355237960815
-0.631630003452301
-0.707591652870178
-0.014120452105999
-0.216645807027817
-0.352413415908813
-0.98429012298584
-0.847556173801422
-0.526016891002655
0.850934863090515
0.147465690970421
-0.108140870928764
-0.907051384449005
-0.652890682220459
-0.067625217139721
-0.539833188056946
0.056156240403652
-0.59774774312973
-0.455420672893524
0.627655506134033
0.002818102017045
0.568124115467072
-0.067591205239296
-0.658569931983948
-0.6687131524086
0.033251501619816
0.385396420955658
-0.497335165739059
0.02729931101203
-0.37771275639534
-0.101352691650391
0.865593075752258
0.26870009303093
-0.209784626960754
0.900733947753906
-0.29558464884758
-0.093471720814705
0.049378510564566
0.700034022331238
0.374647110700607
-0.296591848134995
-0.426197826862335
1.28680801391602
0.063736245036125
-0.440866768360138
-0.504084706306458
-0.028658650815487
-0.138882502913475
-0.009117603302002
1.30803263187408
0.468874275684357
0.382000029087067
0.120536647737026
0.374183833599091
-0.689741373062134
0.363693118095398
0.327408313751221
-0.667612969875336
-0.294675052165985
0.609176278114319
0.162290692329407
-0.040531404316425
0.136295437812805
0.074444368481636
-0.207432568073273
0.235860854387283
-0.073694914579392
-0.36519056558609
0.082893967628479
-0.001723244786263
0.097217813134194
0.075142778456211
-0.523666501045227
-0.42819756269455
1.11949563026428
0.014095343649387
1.36615252494812
-0.441922008991241
-0.029170878231526
-0.163568243384361
-0.109696537256241
0.335688084363937
0.477743059396744
0.448792010545731
0.396905392408371
0.342455595731735
0.556020796298981
1.03267848491669
-0.969371259212494
-0.600988030433655
-0.60355418920517
-0.792320787906647
0.137997925281525
-0.024303965270519
-0.069912426173687
-0.208132341504097
-0.383142083883286
0.752473115921021
0.295266568660736
0.253333479166031
0.203972339630127
-1.08757162094116
0.03464075922966
0.104346856474876
-0.526206970214844
0.078284569084644
-0.0789994597435
0.032074470072985
-0.248486787080765
-0.044822365045548
-0.76407653093338
0.139813303947449
0.390749514102936
-0.17230412364006
0.083133913576603
0.171145856380463
0.351527124643326
-0.19763371348381
-0.006290771067142
0.300508826971054
0.005260235164315
0.228603094816208
-0.291847318410873
0.040457643568516
-0.05411097407341
-0.01343234628439
-0.427175849676132
-0.584582030773163
-0.144058853387833
0.511075079441071
0.170132979750633
-0.396229565143585
-0.616117477416992
-0.058757331222296
0.622093796730042
-0.489416360855103
-0.714527070522308
0.03408632427454
0.297798573970795
-0.390737920999527
0.017877325415611
-0.262704730033875
0.184952914714813
-0.051797073334456
0.211022853851318
0.034328028559685
0.544918060302734
0.095092326402664
-0.246762901544571
0.856197118759155
0.141771018505096
-0.1796585470438
-0.002272218465805
0.063511416316032
-0.264928549528122
-1.33883237838745
-0.219743430614471
-0.948800027370453
-0.336548149585724
-0.37372213602066
0.314956068992615
-0.454616546630859
0.233098745346069
-0.457283675670624
0.313654512166977
0.400051802396774
0.610756814479828
-0.167316228151321
0.453192621469498
0.347452878952026
-0.694706320762634
-0.743079960346222
0.192722588777542
-0.157432660460472
0.293600648641586
-0.715768337249756
0.424945324659348
0.147361427545548
-0.095408007502556
-0.21416699886322
0.408305376768112
0.421543329954147
-0.373670965433121
0.58941924571991
-0.251181781291962
0.007241062819958
0.284029573202133
-0.406452864408493
0.051748678088188
-0.230607807636261
0.188223451375961
0.610015869140625
0.5218865275383
-0.294268935918808
0.171255946159363
-0.337422430515289
-0.045567408204079
0.226676359772682
0.172371417284012
-0.505894780158997
-0.098278105258942
-0.539201676845551
0.351125925779343
-0.335285156965256
-0.180610358715057
-0.801706731319428
-0.658823370933533
-1.56132173538208
-0.433543622493744
-0.016553968191147
-0.206569358706474
0.233770847320557
-0.350105762481689
0.225871086120605
-0.924969732761383
0.669777870178223
0.045411888509989
0.20024374127388
0.190099328756332
0.007251687347889
-0.297227293252945
-0.360048711299896
0.293630063533783
0.016523666679859
-0.377980470657349
0.137814745306969
0.764425873756409
-0.951777160167694
0.430641204118729
0.814179539680481
-0.068788602948189
-0.360723346471786
-0.096561804413796
0.474988281726837
-0.072856970131397
-0.777156293392181
-0.040366120636463
0.164487436413765
-0.794653117656708
-0.197167605161667
-0.055000938475132
-0.271124243736267
0.423563450574875
-0.633488476276398
-0.570143580436707
-0.888192713260651
0.770474433898926
-0.640754282474518
-0.363520383834839
-0.480037003755569
0.190342962741852
-0.192816555500031
-0.156362622976303
-0.338162839412689
0.216824159026146
0.244353175163269
-0.150834292173386
-1.03266203403473
-0.964396595954895
-1.46145308017731
-0.776229918003082
-0.242900341749191
-0.444750517606735
0.9494269490242
0.012131216004491
-0.125499665737152
-0.125167667865753
-0.220746397972107
0.24581204354763
0.276883572340012
-0.53407096862793
0.221956014633179
-0.420350790023804
-0.9968341588974
0.631807148456574
0.254534512758255
-0.216211676597595
-0.288370758295059
-0.507188439369202
0.168383687734604
0.187378078699112
0.474668115377426
-0.363732099533081
-0.501981258392334
-0.104169830679894
0.593332707881928
-0.775025248527527
0.797502458095551
-0.116947069764137
0.38204750418663
0.400357693433762
0.187206923961639
-0.222798258066177
-0.748077154159546
0.868789076805115
-0.413612902164459
0.075825445353985
-0.268028348684311
-0.012731628492475
-0.104265592992306
0.156615898013115
0.577479124069214
-0.748106360435486
0.556076467037201
0.282858639955521
-0.051465548574925
0.097243577241898
0.279941231012344
0.087069302797318
-0.479195684194565
0.387034565210342
-0.794868171215057
-0.612258613109589
-0.504279553890228
-1.0712161064148
-0.503896832466126
-0.197509795427322
0.904266715049744
-0.233272984623909
0.215922951698303
-0.178662374615669
-0.737713813781738
-0.342261135578156
0.584596276283264
-0.614751219749451
-0.928606152534485
-0.669624805450439
-0.490357428789139
0.061611481010914
0.551860332489014
-0.038304820656777
-0.714667201042175
-0.336312353610992
0.032217383384705
0.577030718326569
0.394060254096985
0.455754965543747
0.105455584824085
-0.219543501734734
0.486667424440384
0.100611172616482
0.303409844636917
0.272869378328323
-0.446854114532471
-0.310822784900665
0.592581212520599
0.192904591560364
-0.620657444000244
-0.613468050956726
-0.233199179172516
0.797211885452271
-0.231490597128868
-0.028185158967972
-0.603216767311096
-0.173996537923813
-0.21156932413578
0.125536009669304
0.745666861534119
-0.038482263684273
-0.75643515586853
0.38109216094017
0.123674236238003
0.10708399862051
0.060465879738331
-0.153582632541657
-0.291467577219009
0.622298061847687
0.014131966978312
0.058774583041668
-0.062692940235138
0.001054905354977
-0.332825094461441
1.14936327934265
0.521130979061127
-0.14157623052597
0.321874678134918
-1.13396549224854
0.19591423869133
0.153514698147774
-0.176832213997841
-0.443581193685532
-0.175702691078186
0.316957890987396
0.050840817391872
-0.007048651576042
-0.076037593185902
1.13082194328308
-0.252858340740204
0.180686384439468
-0.166129693388939
0.052093785256147
-0.31777036190033
-0.563997983932495
-0.815569400787354
-0.12146469950676
-0.012966256588698
0.172041922807693
0.366369694471359
-0.748391568660736
0.564816534519196
0.292405039072037
-0.045660849660635
-0.708199918270111
-0.121812075376511
-0.36205717921257
0.445726901292801
-0.123017475008965
0.160370469093323
0.305339395999908
0.402535796165466
-1.16519558429718
0.417576432228088
-0.127916067838669
-0.543463826179504
-0.794430255889893
-0.088089898228645
-0.351314336061478
-0.906001687049866
0.022522807121277
0.444201707839966
-0.316317915916443
-0.182298839092255
0.529331147670746
0.989051520824432
-0.18786159157753
0.488672345876694
0.378128707408905
-0.43366801738739
0.701064944267273
1.08582282066345
0.549837589263916
0.452303886413574
0.175380751490593
-0.537709176540375
0.866448998451233
-0.548008978366852
0.088448129594326
-0.561072826385498
-0.648340344429016
0.033332370221615
0.216630816459656
0.023691775277257
-0.101713806390762
0.384083688259125
-0.411815792322159
-1.10406422615051
-0.78181791305542
0.008474595844746
0.150125458836555
0.006943993270397
-0.478914529085159
0.461276352405548
-0.395685464143753
-0.31766214966774
0.257795631885529
-0.097958192229271
-0.410419136285782
-0.420168668031693
-0.03916796296835
0.186012119054794
-0.10842376947403
-0.056100219488144
0.346491724252701
-0.212758094072342
-0.499859720468521
-0.628235161304474
-0.539213299751282
-0.458094000816345
0.489995449781418
0.374227225780487
0.178469181060791
-0.60168844461441
0.234981864690781
0.466291964054108
0.094843544065952
0.395342797040939
-0.380106002092361
-0.219093024730682
1.14732909202576
-0.840146899223328
-0.094081550836563
0.1603182554245
0.629981517791748
-0.075613871216774
-0.706212282180786
0.040568858385086
-0.049776699393988
-0.761998772621155
-1.05455434322357
0.10594168305397
1.22321152687073
-0.418415635824204
0.1997991502285
-0.146163418889046
-0.537231683731079
-0.710081219673157
0.454276978969574
-0.362329125404358
0.811106026172638
0.321764886379242
0.184764549136162
-0.175886631011963
-0.25471019744873
-1.27284121513367
-0.506478250026703
0.774204313755035
-0.01189573481679
0.019631639122963
-0.162132188677788
-0.582752525806427
0.110253162682056
0.714549481868744
-0.629848837852478
-0.209357365965843
-0.143481820821762
-0.077034495770931
0.393629491329193
-0.170985147356987
-0.35816279053688
-0.738494634628296
0.095953844487667
-0.282682925462723
-0.936491370201111
-0.022550269961357
0.012977413833141
-0.588751673698425
-0.864216327667236
-0.910384237766266
-0.216292262077332
-0.163816004991531
0.304007798433304
-0.025869024917483
0.700749635696411
-0.454158812761307
-0.267056196928024
0.552455842494965
0.005541538819671
-0.421407639980316
-0.584878087043762
-0.562296032905579
-0.02796445414424
0.166749745607376
-0.696727752685547
-0.041067957878113
-0.133807256817818
0.300311148166656
-0.663271367549896
-0.414668798446655
-0.513334572315216
0.065587408840656
-0.342521697282791
0.088071636855602
0.455839782953262
0.628562927246094
-0.016410849988461
-0.05748200416565
0.652124047279358
-0.231467604637146
-0.083795882761479
-0.178913220763206
0.227873042225838
0.521689653396606
-0.034530472010374
-0.371443688869476
0.337763905525208
0.230529561638832
-0.326875507831573
-0.268050342798233
-0.321731299161911
-0.342127799987793
-0.254859030246735
0.970603227615356
-0.939565479755402
-0.519201099872589
-0.884138524532318
-0.006345488131046
-0.927038848400116
-0.86283004283905
-0.385710418224335
0.178349018096924
-0.164501920342445
0.18002949655056
-0.691157042980194
0.27112740278244
0.570575952529907
-0.01113061979413
-0.254333436489105
-0.037635385990143
0.451529026031494
-0.028068754822016
0.186838313937187
-0.497792184352875
-0.534389138221741
-0.139648139476776
-0.170805916190147
0.224271491169929
0.289708703756332
-0.693384528160095
-0.222461402416229
0.057184740900993
0.299935430288315
-0.577833473682404
-0.062299698591232
-0.315171092748642
-0.454258054494858
0.196863204240799
0.338508903980255
0.883414626121521
-0.171168446540833
-0.293276160955429
0.005599696189165
-0.327173918485641
0.379597961902618
-0.721774816513062
-0.534447014331818
0.303879976272583
0.447769075632095
0.026840291917324
-0.135914012789726
-0.056252017617226
0.007294083014131
0.09098144620657
0.394800990819931
0.629482448101044
-0.629414916038513
0.208482295274734
0.00950479414314
-0.008093822747469
0.07121779024601
0.981442153453827
-0.853433310985565
-0.650502741336823
-0.395007699728012
-0.987864494323731
-0.234029144048691
0.069449163973332
0.021290631964803
0.643965244293213
0.274442106485367
-0.202193588018417
-0.025536976754665
-0.025489490479231
0.644257307052612
0.163245588541031
0.156851649284363
0.097857519984245
-0.894425094127655
0.294767916202545
-0.054942522197962
0.359847277402878
0.504790246486664
-0.297446548938751
-0.544844090938568
-0.126335456967354
0.6485995054245
0.229603946208954
-0.25919508934021
0.886132299900055
0.008926793001592
-0.843853235244751
0.297184705734253
0.044457647949457
0.425928264856339
-0.719356954097748
-1.8421813249588
-0.417122274637222
0.133808344602585
-0.472365528345108
0.132505267858505
-0.839879870414734
-0.204984903335571
0.101634733378887
-0.292388409376144
-0.250460088253021
-0.249219924211502
-1.12559676170349
0.878523766994476
-0.300572782754898
0.000936508178711
-0.148986637592316
-0.379187524318695
0.13506805896759
0.062712833285332
0.711536407470703
0.024048307910562
-0.49322372674942
-0.108030200004578
-0.423346966505051
0.359044313430786
0.136495530605316
-0.229570120573044
-0.050541877746582
-0.346599757671356
-0.682918608188629
-0.559230804443359
0.275735139846802
-0.045360956341028
-0.786230862140656
0.281103014945984
-0.421028256416321
0.945206344127655
0.105901554226875
0.193265378475189
-0.578943371772766
-0.163625627756119
1.92928123474121
-0.209597229957581
-0.115753769874573
-0.684335827827454
-0.995129764080048
-0.25336167216301
0.110243171453476
0.058964639902115
-0.384400725364685
0.368954986333847
0.987962126731873
-0.075269237160683
-0.130455136299133
-0.032223496586084
0.212689891457558
0.387897580862045
0.107073701918125
-0.21287202835083
-0.328061193227768
0.33826556801796
-0.045546598732472
-0.011112049221993
-0.741912424564362
-0.344171166419983
0.187554866075516
0.247083961963654
0.110102005302906
0.042461548000574
0.036867566406727
-0.4986891746521
0.004762649536133
0.571651816368103
0.627902567386627
-0.205951184034348
1.18453800678253
-0.004671096801758
0.391206324100494
-0.121751986443996
-0.69075334072113
0.51500928401947
0.702376842498779
-0.255086541175842
-0.213083505630493
-0.308320760726929
-0.172841459512711
-0.008013971149921
-0.390277326107025
-0.461579501628876
-0.212700322270393
-1.31431782245636
0.657837152481079
-0.67729651927948
-0.29658317565918
0.172828286886215
0.400306165218353
0.097643829882145
0.084911063313484
0.262664616107941
-0.364111006259918
-0.700647592544556
-0.148354098200798
-0.751973807811737
-0.208729296922684
0.688042879104614
0.067356757819653
0.200858294963837
-0.493589580059052
-1.58782291412354
-0.326214492321014
-0.228445902466774
-0.186926320195198
0.035165600478649
-0.02073086425662
0.601695895195007
0.459109395742416
0.275154501199722
-0.11936941742897
-0.038417916744948
-0.150186911225319
0.440241873264313
0.378997683525085
0.266750752925873
0.440515488386154
-0.72960764169693
-0.194489240646362
-0.108975015580654
0.060977458953858
0.187845975160599
0.216295570135117
-0.262578636407852
-0.095467463135719
0.412066966295242
-0.197461575269699
0.269369006156921
-0.730909287929535
-0.593954205513001
0.25862443447113
-1.1654326915741
-0.149647757411003
-1.05452835559845
0.33406674861908
-0.48390120267868
-0.138535737991333
-0.230851456522942
0.691667973995209
0.329308897256851
0.114037126302719
-0.531065285205841
0.884612143039703
0.062899395823479
0.750239133834839
-0.042769599705935
-0.044681843370199
-0.249726191163063
-0.558776557445526
-0.77187192440033
0.426547348499298
-0.528569459915161
-0.296269297599792
-0.170508623123169
0.110859096050262
-0.748019516468048
-0.580141186714172
0.733092784881592
-0.118065230548382
0.014442527666688
-0.252945244312286
0.351256102323532
-0.590308010578156
0.114341855049133
-0.316510796546936
0.152939200401306
-0.897820353507996
0.377897500991821
-0.895308375358582
-0.168589264154434
0.537848472595215
-0.125666216015816
-0.442729592323303
-0.436515659093857
-0.011723447591066
0.277978837490082
-0.113931089639664
-0.408334165811539
0.266216099262238
-0.190069526433945
-0.186106413602829
-0.069522559642792
0.105320021510124
0.402203351259232
-1.25718486309052
0.225753709673882
-0.685097754001617
-0.153215169906616
-0.313033103942871
0.353739678859711
0.535387337207794
-0.655906200408936
-0.239802241325378
-0.165589183568954
-0.515362858772278
0.0765375867486
0.402920484542847
0.795873403549194
-1.00278973579407
-0.812180161476135
-0.201646000146866
0.766792714595795
-0.47968715429306
-0.280694484710693
-0.391659379005432
-0.824817299842835
-0.057902202010155
0.336962014436722
0.946779727935791
0.792742908000946
-0.001342267729342
-0.626501619815826
-0.016558595001698
0.563968539237976
0.255639672279358
-0.571729004383087
-0.38272351026535
-0.059101343154907
0.26629438996315
-0.243914484977722
-0.530596077442169
0.227923318743706
0.717320680618286
-0.032442204654217
0.351448625326157
0.127358824014664
0.162357121706009
0.478431105613709
-0.103208638727665
0.573128402233124
0.302275687456131
-0.074011839926243
-0.061071716248989
-0.643095374107361
-0.394466936588287
-1.21582114696503
-0.728665471076965
0.241915166378021
0.04389313980937
-0.802022457122803
0.745748937129974
-0.958832740783691
-0.412705093622208
-0.365891098976135
-0.413244843482971
-0.496827095746994
-0.409758806228638
-0.440058171749115
-0.147187650203705
-0.269623577594757
0.517901301383972
-0.761104345321655
-1.61001205444336
0.452083319425583
1.03155827522278
0.294595897197723
0.389200180768967
0.068681702017784
-0.296482384204864
-0.378573924303055
0.318250775337219
0.802082121372223
0.685380637645721
0.233661532402039
0.568168938159943
-0.848972976207733
0.53460705280304
0.144788175821304
-0.401605695486069
-0.040005322545767
0.407772064208984
-0.345380455255508
0.206983134150505
-0.097680687904358
-0.054345995187759
-0.412470549345017
0.108792915940285
-0.055292166769505
0.408408522605896
1.33681213855743
0.460433959960938
-0.729655146598816
-0.286141216754913
-0.612888276576996
0.283531010150909
0.108395807445049
-0.441126465797424
-0.156711965799332
-1.07837855815887
0.430073529481888
-0.374024271965027
0.102855734527111
-0.018828835338354
-0.143068015575409
-0.14950230717659
0.008614733815193
0.157449141144753
-0.922573685646057
0.036972671747208
0.05542941018939
-0.092170394957066
-0.260348707437515
0.26229453086853
-0.129565238952637
0.468817740678787
-0.118303336203098
-0.468739956617355
0.545893669128418
-0.199164196848869
0.329593867063522
-0.017500177025795
-0.448485374450684
0.004881486296654
0.103272408246994
-0.477383941411972
0.145495146512985
-0.052581183612347
-0.446517497301102
-0.532796442508698
1.14951813220978
0.442929953336716
-0.145097345113754
-0.238042533397675
0.421820312738419
-0.596574246883392
-0.021848402917385
0.923782169818878
0.17788527905941
0.039203993976116
0.440139025449753
0.120542280375957
0.122874163091183
-0.422506242990494
-0.096906214952469
0.127194628119469
1.19623470306396
0.031536623835564
0.201844334602356
-0.090690985321999
0.337429642677307
0.29729562997818
-0.422584533691406
-0.084673844277859
-0.310731440782547
0.365044981241226
-0.632794618606567
-0.294062703847885
0.544709742069244
-0.744334995746613
-0.11366318911314
1.10439431667328
-0.139917701482773
-1.1342442035675
-0.437338709831238
-0.211112096905708
0.169502854347229
0.431846976280212
0.38381215929985
-0.146366342902184
0.607343196868897
0.497134417295456
0.275259613990784
-0.388658553361893
-0.460403501987457
-0.875349283218384
-0.120864413678646
-0.715713202953339
-0.740355432033539
0.472705483436585
-0.575591504573822
0.020470261573792
0.413510113954544
-0.391676783561707
0.442481398582459
-1.09773337841034
-0.946781098842621
-0.341510117053986
0.199780955910683
0.329935878515244
0.108010739088058
0.48975995182991
-0.092456549406052
-0.136361807584763
0.434469491243362
0.406187802553177
-0.467078626155853
-0.72550094127655
-0.517193019390106
-0.037884708493948
-0.233399569988251
-0.413532286882401
-0.700544118881226
0.393440783023834
-0.086554355919361
-0.583343088626862
-0.51689088344574
-0.164654463529587
0.397017359733582
-0.121963977813721
0.424655348062515
-0.380517393350601
-0.413887947797775
-0.163867175579071
-0.193041399121285
-0.925049066543579
-0.027399644255638
0.311124205589294
-0.040658928453922
-0.795302271842957
0.410871982574463
0.221639722585678
0.365689933300018
-0.542178153991699
0.068425692617893
0.262722015380859
0.668551683425903
0.107013076543808
-0.777345538139343
0.047202996909618
-1.01041698455811
-0.227041184902191
-1.13011419773102
-1.06250691413879
-0.169390916824341
0.543237149715424
0.615925014019012
-0.465233534574509
-0.178220152854919
-0.319456666707993
0.651618659496307
-0.875942289829254
-0.458010375499725
0.480132341384888
0.413089156150818
-0.277752608060837
-0.64958119392395
1.28821909427643
-0.389875739812851
0.076234087347984
-0.979759454727173
0.25456902384758
-0.369741827249527
0.531226575374603
-0.492342621088028
0.067639537155628
-0.194560334086418
-0.581352293491364
1.72347962856293
-0.323629409074783
0.489828020334244
0.447855055332184
0.258491486310959
-0.317894011735916
-0.275873601436615
-0.747249901294708
-1.44160485267639
-1.67597758769989
-0.445907890796661
-0.254169344902039
-0.50956255197525
-0.557738363742828
1.03882431983948
0.369199424982071
-0.042279679328203
0.090093091130257
-0.134594991803169
0.389788299798965
0.209154576063156
-0.73563140630722
0.223005533218384
0.078003905713558
-0.798735916614533
-2
-0.371614843606949
-0.507282257080078
-0.386211842298508
-0.063481852412224
-0.021031364798546
-1.03458416461945
-1.07857179641724
-0.226531401276588
0.436058849096298
-0.010672427713871
0.7339026927948
0.2933469414711
-0.005561810452491
0.253795892000198
-0.191985204815865
0.315973281860352
0.253433287143707
-0.170158460736275
-0.495650768280029
0.056001462042332
-0.182831332087517
-0.066535100340843
-0.246692895889282
-0.043359499424696
-0.624472558498383
-0.007853001356125
0.048241544514895
0.308022916316986
0.175992637872696
-0.337287127971649
0.397091776132584
0.314913928508759
0.063995830714703
-0.03968707472086
0.291975557804108
0.150503367185593
0.30976539850235
0.227538123726845
0.648522794246674
-0.419198244810104
0.072606079280377
0.389994323253632
-0.369220525026321
-0.239043563604355
-0.926946103572845
0.611261010169983
-0.350277304649353
-0.317546159029007
-0.302831381559372
0.432603657245636
0.156981140375137
-0.305193185806274
-0.603971302509308
1.41175091266632
0.380882650613785
-0.04059636220336
-0.296636879444122
-0.227157399058342
0.270496726036072
-0.434214293956757
-0.243311733007431
-0.060896560549736
-0.871643126010895
-0.285804927349091
-0.022491212934256
-0.597139060497284
-0.862572312355042
0.087428711354733
1.1530259847641
-0.426212966442108
0.323618918657303
0.069756425917149
-2
-0.082992911338806
-0.53329861164093
-0.450616300106049
0.293744087219238
0.001130297780037
-0.284444808959961
0.766276597976685
0.146430656313896
-0.095307633280754
-0.391486823558807
0.310432553291321
-0.234612584114075
0.258992165327072
0.26140096783638
0.632896840572357
0.183269515633583
0.302211225032806
0.620982050895691
0.106521189212799
0.213845998048782
0.774595499038696
-1.27243459224701
-0.482754796743393
-0.398268431425095
-0.185510292649269
0.178873270750046
-0.437540113925934
-0.323425441980362
-0.095989361405373
0.005904369056225
0.213745027780533
-0.318160086870193
0.717633903026581
0.707463264465332
-0.262186676263809
0.642665088176727
0.618433475494385
-0.561821043491364
-0.536193430423737
0.654452562332153
0.219527333974838
-0.105149768292904
0.104724556207657
-0.411543220281601
-0.085276201367378
0.26560190320015
0.301544666290283
0.090923130512238
0.066881000995636
-0.463446944952011
0.197719246149063
-0.575375497341156
-0.682240545749664
1.32433950901032
-0.475565016269684
-0.419404804706574
0.647139668464661
-0.174352273344994
-0.071439981460571
-0.38423952460289
-0.566479086875916
0.078681319952011
-0.641964375972748
0.570195138454437
-0.013197925873101
0.754007458686829
-0.031335100531578
-0.391327261924744
0.624351024627686
-0.220649614930153
0.459379136562347
-0.459633648395538
0.997627198696137
0.318939000368118
0.033939771354199
-0.152379870414734
-0.232705190777779
-0.788340508937836
0.250687181949615
-0.524439036846161
-0.122805908322334
-0.588974475860596
-0.27595591545105
0.177933663129807
0.209996655583382
-0.184372544288635
-0.802381277084351
0.084231227636337
-0.122162878513336
-0.23819774389267
-0.402103751897812
-0.719561636447907
0.274168372154236
0.290387690067291
0.201630011200905
-0.684125244617462
0.370621889829636
-0.081408843398094
-0.200975626707077
-0.483054280281067
-0.636968374252319
-0.329099535942078
-0.167877167463303
-0.118839547038078
-0.73353636264801
-0.073786690831184
0.023059077560902
-0.036706600338221
0.192008376121521
-0.574373066425324
-0.119941353797913
-0.133476138114929
-0.321055352687836
-0.141831174492836
0.264944732189178
-1.25789797306061
-0.461880028247833
-1.21585273742676
-0.078676030039787
0.922828137874603
-0.023259498178959
0.139260470867157
-0.782651960849762
-0.462115526199341
0.291235625743866
-0.398609459400177
0.153182521462441
-0.071392834186554
-0.176663264632225
0.004219986498356
0.15854623913765
0.293648898601532
0.15023797750473
0.200165152549744
-0.1581050157547
-0.794540882110596
1.16731786727905
0.547474920749664
-0.180419370532036
-0.650367677211762
-0.685160756111145
-0.414600670337677
0.068836390972138
-0.592044055461884
0.252324849367142
-0.17090205848217
0.72646951675415
0.060836378484964
-0.34542527794838
-0.812979996204376
-0.220902532339096
0.411027997732163
-0.351127296686172
-0.089237526059151
-0.201238825917244
0.254863291978836
0.038844645023346
0.26836884021759
-0.32989776134491
0.029992174357176
-0.119768500328064
1.2293221950531
-0.155073955655098
-0.395552098751068
-0.693018674850464
-0.498115599155426
-0.803468346595764
-0.738888442516327
-0.545648992061615
-0.148779466748238
0.117103695869446
-0.236244350671768
0.041294425725937
0.278877466917038
-0.290274083614349
0.240642309188843
-0.375435054302216
0.315519452095032
0.934590518474579
-0.0311478972435
-0.992400109767914
0.24516250193119
-0.656207740306854
-0.577313899993897
0.078970544040203
-0.246928542852402
-0.707798719406128
-0.519985139369965
0.363069474697113
-0.063642993569374
-0.164178788661957
-0.17292919754982
-0.763245642185211
0.528777301311493
-0.424381703138351
0.348073929548264
-0.227588981389999
-0.039662595838308
-0.406101584434509
0.252449601888657
-0.032091327011585
0.250698536634445
0.423060476779938
1.03500211238861
0.375664710998535
0.16318953037262
0.643422186374664
0.535102427005768
0.194819986820221
-0.204233959317207
0.298905849456787
-0.346007496118546
0.875952363014221
0.048217754811049
-0.651498794555664
-0.207374781370163
-0.999762296676636
0.46142452955246
-0.763554751873016
0.541752994060516
0.248009890317917
0.053343679755926
0.660476565361023
0.025806063786149
-0.378487944602966
-0.256924867630005
-0.311312735080719
0.002645812928677
0.063009604811668
-0.06121776625514
0.034419521689415
-0.066431425511837
-0.084250003099442
-0.374827772378921
-0.582307159900665
-0.141367882490158
0.222387999296188
-0.426179051399231
-0.490501135587692
0.349124610424042
0.635543942451477
0.58509749174118
-0.445587456226349
-1.22270774841309
0.31831306219101
0.348359882831573
-0.102368287742138
-0.217069804668427
0.096271954476833
1.21917772293091
0.423526167869568
0.016105331480503
-0.03518558293581
-0.35425466299057
1.04136085510254
-0.327718615531921
-0.988303601741791
-0.377906620502472
0.694047331809998
-0.77173525094986
-0.746513903141022
0.44454699754715
0.271524906158447
-0.624444246292114
-0.386482506990433
0.384172737598419
-0.139871910214424
0.220699578523636
1.11376285552979
1.09205043315887
-0.093888804316521
-0.160314232110977
0.431043773889542
0.410515606403351
0.121338032186031
-0.680518269538879
0.11447374522686
-0.030816476792097
-0.455911129713059
-0.778682470321655
-0.252672135829926
0.358108162879944
1.03248727321625
0.382444143295288
0.350146651268005
-0.122679427266121
1.07325911521912
-0.449796915054321
-0.775514543056488
-0.188892930746079
0.47185492515564
-0.131293594837189
0.275924265384674
0.454608082771301
0.166462540626526
-0.207388877868652
0.538084447383881
-0.079472750425339
0.041695810854435
0.201684176921844
-0.665849149227142
-0.174099057912827
-0.11381807923317
0.617780029773712
0.203614562749863
-0.142762303352356
-0.506952822208405
-0.689079344272614
-0.093279294669628
-0.032122530043125
-0.458568572998047
-0.088308908045292
-0.720031142234802
-0.897994041442871
0.129160404205322
-0.416234940290451
0.774513781070709
0.059846300631762
-0.131745547056198
-0.011489694938064
-0.610555469989777
-0.281322658061981
-0.467463076114655
0.02162066847086
0.534749448299408
-0.448164224624634
-0.776581287384033
0.572918951511383
-0.061472292989493
0.898638844490051
-0.08366023004055
0.01633033156395
0.506364941596985
-0.766460239887238
0.442283600568771
-0.241097956895828
-0.414586067199707
0.158208057284355
0.117556743323803
0.949316322803497
-0.203358426690102
-0.065292231738567
0.198037952184677
0.074352949857712
0.267851620912552
-0.106105290353298
-0.583790719509125
0.437988996505737
-0.511963367462158
0.58140230178833
0.328877329826355
-0.188555404543877
0.289033830165863
-1.32650125026703
0.131310686469078
0.066406853497028
-0.191342949867249
-0.271771103143692
-0.134600698947907
0.620029211044312
-0.252918303012848
0.138215452432632
-0.556022107601166
0.467150568962097
-0.350034594535828
-0.792929649353027
-0.456529170274735
-0.638763010501862
0.429200679063797
-0.12060558795929
-0.544816911220551
-0.281408190727234
1.28704583644867
-0.492576003074646
-0.324430376291275
0.383106112480164
0.174050480127335
0.440472841262817
0.180221050977707
0.884641230106354
0.617633283138275
-0.574246227741241
0.144222050905228
-0.254766821861267
-0.208990067243576
0.306797295808792
0.168173402547836
-0.0552092269063
-0.142520293593407
0.172719702124596
-0.006149445194751
0.274072378873825
0.172367423772812
0.237042188644409
-0.134243354201317
0.336989998817444
-0.22751721739769
0.283634454011917
-1.351353764534
0.800864100456238
-0.129261553287506
-0.12321463227272
-0.27727073431015
0.479590386152267
0.517408549785614
-0.175248071551323
0.464644461870194
-0.348774969577789
-1.74804413318634
-0.075868770480156
0.507302701473236
-0.676468729972839
-0.031629480421543
-0.24950410425663
0.014840705320239
0.083217330276966
-0.387196958065033
-0.18397231400013
1.1087818145752
-0.425358712673187
-0.53230631351471
0.731159508228302
-0.20009833574295
0.264167696237564
0.651769638061523
-0.266916871070862
-0.226360201835632
0.027064919471741
-0.055688988417387
0.075138002634049
0.202631890773773
-0.55640172958374
-0.864449620246887
-0.703936517238617
-0.112336397171021
0.047888908535242
-0.045502495020628
0.320322632789612
0.073554076254368
0.000954523682594
0.247607797384262
0.288846760988235
-0.456732511520386
-0.011453170329332
-0.011858236044645
0.253456950187683
0.109727248549461
-0.268643319606781
-0.533179700374603
-0.294570863246918
0.51711916923523
-0.62439501285553
-0.54659765958786
-0.251896381378174
0.435050249099731
0.287883907556534
-0.171429976820946
0.724488198757172
0.581398665904999
-0.091439984738827
-0.621072113513947
-0.47062823176384
0.133461371064186
0.290394157171249
-0.24986669421196
0.238612815737724
0.231654420495033
-0.35419362783432
-0.293177723884583
0.198051512241364
-0.166598975658417
0.114634983241558
0.506045818328857
0.087533436715603
-0.66782557964325
0.031346492469311
1.50538599491119
0.536523580551147
0.060201015323401
-0.816158950328827
-0.349545568227768
0.437834709882736
0.495178580284119
0.03975273668766
-0.400223016738892
-0.114617258310318
-0.307928383350372
-0.773493409156799
-0.200543105602264
0.585790455341339
0.755065560340881
-0.860195338726044
-0.060831479728222
0.168138742446899
0.343731015920639
-0.343741029500961
-0.824860513210297
-0.766561508178711
-0.24013489484787
0.195873618125916
0.253568142652512
0.786295294761658
-0.238468185067177
-0.452041119337082
-0.433857142925262
0.149809062480927
-1.04409611225128
0.168760076165199
0.655687570571899
-0.377795040607452
-0.525743246078491
-0.283840954303741
-0.277297109365463
-0.298368155956268
0.226286649703979
0.393487215042114
-0.50131094455719
-0.473935902118683
0.096594549715519
-0.492412000894547
-0.80314302444458
-0.308865547180176
-0.27912762761116
-0.100091174244881
0.282656759023666
-0.075588554143906
-0.837312877178192
0.083528302609921
-0.987305164337158
0.218521356582642
-0.036766517907381
0.94645631313324
-0.058422174304724
-0.462805032730103
-0.798571884632111
0.507164239883423
0.205750226974487
-0.858972787857056
0.0615154504776
-0.94778174161911
-0.224331542849541
1.10274863243103
0.561809003353119
0.190757319331169
0.769426167011261
0.552855253219605
-0.521664321422577
0.77849817276001
-0.101687386631966
0.494345515966415
0.342383831739426
-0.731375217437744
0.147634208202362
0.411071181297302
0.430793195962906
-0.262099593877792
-0.176261991262436
-0.505114436149597
0.817673683166504
0.157797455787659
-0.364106595516205
0.461375027894974
0.015494890511036
0.319322437047958
-0.270671516656876
0.835943818092346
0.545760035514832
-0.153003737330437
-0.109784543514252
0.198746591806412
-0.052175104618073
0.071247726678848
-0.834503173828125
0.053843468427658
0.304725736379623
0.099793694913387
-0.414630949497223
0.159275650978088
0.381176561117172
0.548944354057312
0.066541470587254
0.176145166158676
0.178741618990898
0.34508341550827
0.369283974170685
0.849980175495148
0.146951913833618
0.128168731927872
0.120338387787342
0.32329848408699
-0.104328781366348
0.000253602862358
-0.368975609540939
-0.560212314128876
-0.378655761480331
1.20271611213684
0.394381046295166
-0.019539944827557
-1.13249528408051
0.349558472633362
-0.946515202522278
-0.446889460086823
0.668819546699524
-0.804834365844727
-0.463531851768494
0.129384770989418
0.220213204622269
-0.000966720283031
0.531305193901062
-0.008634891360998
-0.107202939689159
-0.281470149755478
0.49870565533638
-0.040712054818869
0.886872351169586
0.765627086162567
0.171309351921082
0.300983160734177
-0.043894253671169
-0.482423186302185
1.05937886238098
0.24822561442852
-0.581707417964935
0.444502234458923
-0.490745812654495
-0.600250780582428
0.796931505203247
-0.097086302936077
0.754028618335724
-0.105027824640274
0.076662644743919
-1.05580246448517
1.26480650901794
0.550577342510223
0.054759364575148
-0.071662284433842
-0.585211455821991
0.165130540728569
0.326859503984451
0.62205696105957
-0.746104598045349
-0.398181706666946
0.168054908514023
0.238921970129013
0.408916920423508
0.785626113414764
-0.47350400686264
0.382424265146255
-0.584079205989838
0.059488914906979
0.259693503379822
-0.085439614951611
-0.127403318881989
-0.19943118095398
0.127756714820862
0.003675227053463
-0.362032771110535
-0.049182269722223
0.377585113048553
-0.368284165859222
0.058469656854868
-0.135375186800957
0.351389646530151
0.087238341569901
-0.089272029697895
0.034016542136669
-0.303807020187378
-0.535223245620728
-0.137797191739082
0.310297966003418
0.464706361293793
-0.068963274359703
0.270826488733292
-0.402287214994431
0.091303996741772
-0.520386874675751
-0.267408728599548
-0.656119585037231
0.080550603568554
-0.05599669739604
-0.357961505651474
-0.593465149402618
0.229298233985901
0.323897808790207
-0.644091784954071
-0.861848115921021
-0.103409208357334
-0.345462083816528
-0.83027583360672
1.01363968849182
-0.374393820762634
0.901075482368469
-0.209578424692154
-0.689350068569183
0.43879646062851
-0.27279144525528
-0.039634328335524
-0.559982836246491
-0.673492729663849
-0.699752271175385
-0.157941520214081
-0.312846422195435
-0.344155639410019
0.166518911719322
-0.131265223026276
-0.428761661052704
-0.014787074178457
0.301502853631973
0.158785969018936
0.060775216668844
-0.499364793300629
0.612275063991547
0.457498818635941
-0.085774570703507
-0.387367844581604
0.224054217338562
0.178666695952415
-0.490658670663834
-1.13441681861877
-0.183353662490845
0.026631744578481
0.487832337617874
-0.635136723518372
-0.351368129253387
-0.329058229923248
-0.503731310367584
-0.311825692653656
-0.819575250148773
0.906180739402771
-0.097437888383865
-0.27468553185463
-0.675157010555267
-0.704450905323029
0.23483070731163
0.125644952058792
0.223614692687988
0.364779651165009
0.053158089518547
0.815327405929565
0.037974279373884
0.487633556127548
0.487359315156937
0.369518280029297
0.285718262195587
0.433303624391556
-0.213365241885185
-0.264320075511932
0.91218900680542
0.708333909511566
-0.219895303249359
-0.52614563703537
-0.120115004479885
-1.13271808624268
-0.294216096401215
0.918891727924347
-1.40487289428711
-0.843524396419525
-1.22765386104584
0.465629100799561
-0.126434773206711
-0.308164834976196
0.09988184273243
-0.099296383559704
-0.138807564973831
0.63092976808548
-0.204274207353592
0.243756532669067
-0.350269973278046
0.004923526197672
-0.157810062170029
-0.681302011013031
0.256599873304367
-0.546187043190002
-0.785356998443604
-0.081503167748451
-0.335762113332748
-0.07317965477705
0.14844623208046
0.020708419382572
0.901907503604889
0.475984364748001
0.37481752038002
0.219387590885162
0.789297878742218
-0.21103148162365
0.540092587471008
0.081481322646141
0.347818493843079
0.081275455653668
0.508571803569794
-0.316294521093369
-0.49228298664093
-0.631030082702637
0.837692677974701
-0.30051377415657
0.238832265138626
0.02983108907938
0.461436122655869
-0.174541145563126
0.097072869539261
0.173440486192703
0.135235175490379
-0.295230954885483
0.265134781599045
-0.349323451519012
1.02360057830811
0.465346932411194
-0.183396458625793
0.324738949537277
0.257045149803162
0.263691842556
0.637710273265839
0.225036174058914
0.236289516091347
-0.852364838123322
-0.42953285574913
-0.511508584022522
0.208291724324226
-0.017139466479421
0.420770794153214
0.196440309286118
-0.244647055864334
0.12090241163969
0.644134879112244
0.549720764160156
0.137489274144173
0.437999904155731
-0.558390140533447
0.591936349868774
0.040578931570053
0.291471213102341
0.214362785220146
0.265676409006119
-0.403859704732895
-0.019480898976326
0.576837301254272
-0.748354434967041
0.736373722553253
-0.667228698730469
-0.258269280195236
0.184637770056725
-0.059616036713123
0.049767382442951
-0.325711011886597
-0.021194692701101
-0.57664167881012
0.385672688484192
-0.570865154266357
-0.336701899766922
0.075022839009762
0.094453118741512
0.006259452551603
0.655386388301849
0.449467837810516
-0.102687396109104
-0.04221822321415
0.38664311170578
0.10922896116972
0.189725533127785
-0.266973614692688
-0.450835168361664
0.382666528224945
0.447992950677872
0.111140258610249
-0.176972225308418
0.384957700967789
0.554508209228516
0.261779487133026
-0.908609926700592
0.305255472660065
0.063080742955208
-0.628299236297607
0.199595391750336
0.179052948951721
0.373539566993713
0.080252110958099
-0.403239965438843
-0.966580331325531
-0.518822371959686
1.23465728759766
0.131922215223312
0.004034719895571
0.057552825659514
-0.002817118307576
-0.307976275682449
-0.207643181085587
0.604850888252258
0.687122225761414
-0.331002920866013
0.199679240584373
-0.052618458867073
0.34650644659996
-0.4161776304245
-0.9013312458992
-0.241273880004883
-0.576230704784393
-0.424321413040161
-0.408289909362793
-0.313877165317535
1.5448454618454
-0.397969782352448
-0.449054569005966
0.576602578163147
-0.321346014738083
0.436761438846588
-0.542974531650543
-1.02428030967712
-0.317984014749527
0.107642941176891
0.256354510784149
-0.075575709342957
0.177750140428543
0.54493123292923
0.085155382752419
0.217527866363525
0.191925600171089
0.692402482032776
0.082280062139034
-0.283060252666473
0.782340884208679
-0.897260904312134
-0.511501848697662
-0.095414087176323
-1.19580936431885
-0.708896577358246
-0.743923187255859
-0.298224419355392
0.084470063447952
-0.140651002526283
0.278985977172852
-0.448159247636795
0.707781970500946
-0.198055967688561
0.11553655564785
-0.148893311619759
0.142538264393806
-0.142579108476639
-0.547958374023438
0.30355304479599
0.214182734489441
-0.336442619562149
-0.400183498859406
-0.454178243875504
-0.766726195812225
-0.02591796964407
0.522432744503021
0.55625319480896
-0.103191256523132
0.984909772872925
-0.408212929964066
-0.035227552056313
0.425046443939209
0.124534949660301
-0.47521698474884
-0.648356318473816
0.664196848869324
-0.209589421749115
0.103763498365879
-0.511422276496887
0.538542866706848
0.053040038794279
-1.04262983798981
0.234475925564766
0.018891559913755
0.418188095092773
0.759706377983093
-0.152522563934326
0.000662012025714
-0.439975887537003
0.106437891721725
-0.631751477718353
-0.122195824980736
-0.097555473446846
-0.578035175800324
-0.657399117946625
0.020478993654251
0.698356330394745
-0.206076070666313
-0.042627584189177
-0.334585458040237
0.405869483947754
-0.282684355974197
0.269846141338348
0.510918200016022
0.657987296581268
-0.523959219455719
-0.72336882352829
0.505267560482025
0.334994941949844
0.288323789834976
-0.319812774658203
0.325420290231705
0.040469817817211
-0.195962816476822
-0.041057907044888
-0.151823282241821
0.752585172653198
-0.247826159000397
0.009381014853716
-0.365664720535278
-1.22299551963806
-0.668153285980225
-0.825910151004791
-0.839946329593658
0.197885155677795
0.474406063556671
-0.272502064704895
0.084745705127716
0.311483263969421
0.199410289525986
-1.05175375938416
-0.495389074087143
-0.176154226064682
0.504639446735382
0.446374744176865
0.041240096092224
1.18599629402161
0.151551902294159
-0.128612250089645
-0.199899613857269
-0.438632339239121
-0.817036032676697
1.045858502388
-0.343391418457031
0.302909791469574
0.426469445228577
0.288323521614075
0.340561926364899
0.137652471661568
-0.6555535197258
-0.30558118224144
-0.204462483525276
-0.175151661038399
0.038462057709694
-0.026113448664546
0.11086518317461
0.725709080696106
0.860770046710968
0.296424895524979
-0.207987785339355
-0.392165005207062
0.219011217355728
0.661894142627716
0.34544312953949
-0.089672416448593
0.513768374919891
0.520833432674408
0.102554231882095
0.919137477874756
0.38857427239418
0.225119084119797
0.257546216249466
0.461494565010071
-0.073000833392143
-0.729710638523102
0.186029851436615
-1.23665452003479
0.404660165309906
0.049253605306149
-0.089698068797588
-0.454360038042069
-0.539541602134705
-1.32669746875763
-0.334794282913208
-0.404275178909302
0.512295186519623
-0.472445517778397
-0.031685709953308
-0.47558981180191
-0.671627521514893
-0.67845606803894
0.357471913099289
0.172110855579376
-0.140922397375107
0.021844334900379
0.397249847650528
-0.164495423436165
-0.259556591510773
0.175277858972549
-0.692567825317383
-0.303722977638245
-0.897642374038696
0.141045391559601
-0.078967250883579
0.755153775215149
0.980465114116669
-0.231986254453659
0.511816442012787
-0.085340648889542
-0.896270096302033
-0.696715891361237
-0.002740912139416
0.859047949314117
0.666652321815491
-0.070217207074165
0.027853734791279
-0.284369230270386
0.246826842427254
-0.843155384063721
0.20631892979145
0.097228154540062
0.932484865188599
-0.150269776582718
0.361568182706833
0.824595212936401
0.062265735119581
-0.009386077523232
-0.545827209949493
-0.535831451416016
0.361469328403473
-0.171682968735695
0.210825845599174
-1.22668886184692
-0.707662999629974
1.30739104747772
-0.180857092142105
-0.566101014614105
-0.375500619411468
0.545739233493805
0.088012054562569
0.140769600868225
-1.09304106235504
-0.403411746025085
0.062686428427696
-0.858056247234345
-0.266705214977264
0.450605630874634
-0.53437340259552
-0.878657639026642
0.801649570465088
-0.091708913445473
-0.377778977155685
-0.847273230552673
0.165879487991333
-0.070481777191162
0.119365096092224
0.821274101734161
-0.743818879127502
0.455430775880814
0.052201218903065
0.59666508436203
-0.097187787294388
0.161987096071243
0.227897778153419
0.236037477850914
0.692707598209381
0.33039453625679
-0.867340445518494
0.616047024726868
-0.89974981546402
-1.01505196094513
0.507462382316589
-0.841677069664001
0.635586023330689
-0.431378364562988
-0.345090001821518
0.011079415678978
0.989096581935883
0.302337884902954
0.219640001654625
-0.794323861598969
-0.45403003692627
-0.784967303276062
-0.273235768079758
0.145773380994797
0.235972747206688
-0.785385191440582
-0.28484570980072
-0.442970991134644
0.58981329202652
-0.30718594789505
-0.889843046665192
-0.437640607357025
-0.062578096985817
-0.368973016738892
-0.955603837966919
-0.035832606256008
-0.678732872009277
0.067817881703377
-0.319898366928101
-0.167894423007965
-0.42790749669075
0.263668954372406
-0.473877191543579
0.463670015335083
0.200235694646835
0.235993012785912
0.391627967357635
0.440146714448929
0.655838310718536
0.139168307185173
0.092480175197125
0.385992377996445
-0.14728544652462
0.628464579582214
-0.026945255696774
0.233023837208748
0.031110003590584
-0.826910614967346
0.164200752973557
-0.174885272979736
-0.120333895087242
-0.273863464593887
-0.045848947018385
0.672502875328064
-1.10131978988647
-0.446159243583679
-0.205510556697845
-0.420719772577286
0.194033145904541
-0.331333518028259
0.074437975883484
-0.462396055459976
0.397256165742874
-0.10859315097332
-0.739978492259979
-0.217378258705139
0.177647933363915
-0.214061543345451
0.161700055003166
0.572607159614563
0.25919696688652
-0.549916625022888
0.953350245952606
-0.625263154506683
0.919725298881531
0.051147840917111
0.000666227191687
0.895169615745544
0.177195698022842
-0.692246377468109
0.077662229537964
0.24015836417675
-0.541587948799133
-0.200397565960884
-0.029699768871069
0.044308792799711
-0.9232217669487
-0.323543846607208
0.798690319061279
0.143576771020889
0.241104811429977
0.125333189964294
0.247685298323631
-0.151438608765602
0.487961441278458
-0.415979295969009
-0.103717423975468
-0.363979130983353
0.363471567630768
-0.62444019317627
0.381314396858215
-0.236297219991684
-0.14280192553997
-0.93348628282547
-1.06721484661102
-1.30009281635284
-0.394857227802277
0.578728437423706
-0.191414505243301
0.123193360865116
-0.887666404247284
0.51912260055542
0.339744240045547
-0.068900160491467
-0.084147751331329
0.097775459289551
0.647129714488983
-0.41688346862793
-0.17097744345665
-0.538293182849884
-0.489051222801209
-0.667025625705719
-0.310534417629242
-0.364129990339279
-0.091622017323971
-0.968875050544739
-0.293781518936157
-0.679722487926483
1.16036641597748
0.156591728329659
-0.605592370033264
0.086942203342915
0.187244415283203
0.602479696273804
0.296085327863693
-0.111839130520821
0.041276533156633
-0.114688500761986
-0.006958413869143
0.42236602306366
0.816812634468079
0.145706534385681
0.416375011205673
0.426034390926361
0.042423132807016
0.114635474979877
0.213474601507187
-0.017620004713535
-0.325051635503769
-0.175854727625847
-0.646366357803345
0.075214199721813
-0.072450749576092
0.162893235683441
-0.895551860332489
0.242855563759804
-0.250605553388596
-0.041156731545925
-0.0497872158885
-1.09892511367798
-0.321584790945053
0.094745323061943
0.316602468490601
-0.826948881149292
0.516750514507294
-0.536109328269959
-0.293258935213089
-0.925101518630981
0.228530988097191
0.414656102657318
0.078321762382984
-0.634222447872162
-1.06300592422485
0.079474464058876
0.157467186450958
-0.064838856458664
0.232505574822426
-0.051864515990019
-0.484147936105728
-0.021794252097607
0.009291626513004
-0.382330983877182
-0.070502877235413
-0.241517633199692
0.359382331371307
0.764453887939453
0.367155075073242
-0.531712830066681
0.234423205256462
-0.004130780696869
0.41631805896759
0.371615290641785
0.510756075382233
0.376826673746109
-0.143419727683067
0.202661037445068
-0.545217156410217
0.005693167448044
-0.586697459220886
1.62886130809784
-0.413958728313446
0.58232319355011
0.40137654542923
0.184240743517876
-0.12493871152401
0.052207678556442
0.13538222014904
0.096295177936554
0.40288183093071
0.04205159842968
-0.108481302857399
0.109063163399696
0.004197496920824
-1.02600347995758
0.083336845040321
0.895613014698029
0.163621738553047
-0.225844949483871
-0.146218836307526
-0.061047486960888
-0.677335381507874
-0.551066815853119
0.091264739632607
-0.096279084682465
-0.026931617408991
-0.615894079208374
-0.041664551943541
-0.092328630387783
-0.721358954906464
-0.006111443042755
0.238691985607147
0.047865476459265
-0.081321142613888
-0.230768695473671
1.54125034809113
1.00012648105621
-0.152953743934631
-0.345988154411316
0.421893328428268
0.345367521047592
-0.677522480487824
0.7463698387146
0.228929296135902
-0.107741191983223
0.018689826130867
-0.182226300239563
-0.931101739406586
-0.421630024909973
0.017808601260185
0.207544416189194
0.021631805226207
-0.203940346837044
0.283731609582901
0.815637707710266
-0.113473773002625
0.452036052942276
0.27192559838295
-0.772716522216797
0.939267218112946
-0.221560686826706
0.844082117080689
0.080052711069584
-0.068588465452194
-0.187105655670166
0.471357673406601
0.253707051277161
-0.324726849794388
-0.066896110773087
0.281308352947235
0.252745002508163
0.562793254852295
0.404164493083954
-0.292045623064041
-0.41168025135994
-0.464247196912766
0.20021864771843
0.162885665893555
-0.072208300232887
-0.471717238426209
0.780225455760956
-0.567118167877197
0.002616405487061
-0.424176573753357
0.453455090522766
-0.305303066968918
0.128925979137421
0.794323861598969
0.555669903755188
0.064962401986122
0.137719854712486
-0.658490300178528
0.84989607334137
-0.280854344367981
-0.502350807189941
-0.250282943248749
0.317736387252808
0.218727305531502
0.086916640400887
-0.871999740600586
0.378904163837433
-1.14184927940369
0.894944190979004
-0.717982947826386
-0.103902228176594
0.074745453894138
0.176161348819733
-0.069828718900681
-0.553674757480621
0.254321753978729
-0.166261330246925
-0.022868771106005
-0.146486535668373
0.593627154827118
0.393318057060242
0.58233654499054
0.381113201379776
-0.484775304794312
0.050530724227429
0.842553853988647
0.793565213680267
0.487103998661041
0.088777013123036
0.614772260189056
-0.531607151031494
-1.13504374027252
0.88540107011795
-0.222723335027695
0.458441615104675
-0.256894052028656
0.802603304386139
0.120931252837181
-0.051852811127901
-0.379595577716827
-0.647535920143127
0.043948218226433
-0.719118893146515
-0.29028582572937
0.506496071815491
0.384754776954651
-0.527399659156799
0.446680665016174
-0.430316954851151
0.593765020370483
-0.253610283136368
0.380046308040619
-0.893494307994843
-0.089445799589157
-0.68615734577179
0.559672057628632
0.025760322809219
-0.620443820953369
0.744352638721466
-0.291564464569092
-0.423478662967682
-0.135425508022308
-0.180744975805283
-0.129721701145172
0.950527608394623
0.375478982925415
-0.387155681848526
-0.95344078540802
-0.283164978027344
0.258601903915405
-0.227975368499756
0.188409388065338
-0.011297828517854
-0.352472245693207
-1.19078266620636
-0.961788892745972
-0.075972944498062
0.535454213619232
-0.239935234189033
0.237540408968925
-0.198968350887299
-0.214703589677811
-1.47330391407013
-0.645482420921326
0.157928809523582
-0.068339802324772
-0.478805273771286
-0.397889971733093
0.77448832988739
0.641917645931244
-0.08856862038374
-0.144494637846947
0.05662190169096
-0.147478342056274
0.34399950504303
-0.009406972676516
0.949410259723663
-0.150081768631935
-0.24170084297657
-0.07027942687273
0.574087798595428
-0.24503917992115
-0.455391138792038
-0.326122403144836
0.02961266413331
-1.15096247196198
-0.480635344982147
-0.002048678696156
0.084219209849835
-0.211374312639236
0.272010743618011
-0.362996935844421
0.145131155848503
-0.435420483350754
0.193280577659607
0.471313953399658
0.044123310595751
-0.006543353199959
-0.288207322359085
0.397288233041763
-0.86743837594986
-0.741017401218414
1.24135100841522
0.137027218937874
-0.587800741195679
0.636351704597473
-0.673583567142487
0.631165862083435
-0.204561606049538
-0.034608729183674
0.775320172309876
-0.051717899739742
-0.140383675694466
0.331496357917786
-0.545536756515503
-0.457590758800507
-0.137213006615639
-1.31824827194214
-0.755648195743561
0.044438146054745
0.132775157690048
0.393304467201233
0.02859228849411
0.25505542755127
-0.653666615486145
-1.33818900585175
-0.123086854815483
0.297269821166992
-0.375848591327667
0.581702530384064
-0.306459873914719
-0.256777465343475
-0.41463714838028
-0.229351431131363
-0.374899744987488
0.61581289768219
-0.241950765252113
-0.430269420146942
-0.456011086702347
0.422055900096893
0.12122967094183
0.457790523767471
0.187143385410309
0.452713847160339
-0.011907089501619
-0.086601331830025
-0.558404922485352
0.156295090913773
-0.518516480922699
0.099542021751404
-0.105487398803234
0.262025356292725
-0.646327257156372
0.791773974895477
-0.367978155612946
-0.151690423488617
0.236285969614983
-0.100852228701115
-0.139056503772736
0.541915059089661
-0.207461044192314
-0.12533888220787
0.233008325099945
-0.508237600326538
-0.392536878585815
-0.135498076677322
-0.159894555807114
0.076731137931347
0.725312769412994
-0.26177790760994
-0.406839489936829
-1.07084167003632
0.444911360740662
-0.304575949907303
0.986816883087158
-0.18720369040966
0.044529464095831
-0.140443712472916
-0.435902863740921
-0.693383753299713
-0.17277392745018
-0.032320618629456
0.719776570796967
0.581265866756439
-0.927710950374603
-0.007458001375198
1.30921983718872
0.414404302835465
0.03899946808815
-0.208257615566254
-0.640209436416626
0.442063212394714
0.684613406658173
0.099477663636208
0.185072094202042
0.532625138759613
0.071695432066918
-0.629193842411041
1.27146863937378
0.558372795581818
-0.147714972496033
0.557983219623566
0.015565313398838
0.21633192896843
0.463602244853973
0.266034960746765
-0.592356681823731
0.536929547786713
-0.078448578715324
-0.271467447280884
-0.298493385314941
-0.132306277751923
0.3319973051548
-0.405815303325653
-0.941728830337524
-0.451891660690308
-0.77072674036026
-0.342436671257019
0.05867113173008
0.67293393611908
-1.90320360660553
0.757614135742188
0.540501356124878
-0.054093267768622
-0.264839887619019
-0.056967593729496
-0.226232677698135
0.321753054857254
-0.193922877311707
-0.302473068237305
-0.305341243743896
-0.65065723657608
-0.581025660037994
-0.485941469669342
-0.701730012893677
0.573883354663849
0.536602973937988
0.09716022759676
-0.085770413279533
-0.024811737239361
-0.297545552253723
0.50734931230545
0.025891603901982
-0.38644215464592
-0.011266097426415
-0.455020099878311
-1.20421671867371
0.330765247344971
-0.189449235796928
-0.749381422996521
-0.206927210092545
0.390951097011566
-0.047948066145182
0.621149182319641
1.00392115116119
0.107623279094696
-0.507525146007538
-0.02251173555851
-0.222098007798195
0.417649954557419
-0.719663083553314
-0.489956259727478
-0.360244631767273
0.093138165771961
-0.189917102456093
-0.544930040836334
0.046309538185597
-0.262602090835571
0.225706458091736
0.638611614704132
-0.418324708938599
-0.189345717430115
0.294150412082672
0.462612092494965
-0.101290486752987
-0.816202521324158
0.049599632620812
-0.737289547920227
-0.766823291778564
0.03548875451088
0.421771049499512
0.621931910514832
-0.229865863919258
0.747947216033936
0.38001748919487
0.303426414728165
-0.327458083629608
0.710619211196899
-0.057190965861082
0.624390065670013
0.300084263086319
-0.080133378505707
0.367098182439804
1.0460741519928
-0.362524449825287
-0.509710490703583
-0.315074980258942
0.560086250305176
0.608563005924225
-0.517565548419952
-0.094723075628281
-0.517353117465973
-1.00592994689941
-0.562203228473663
-0.061799190938473
-0.547967731952667
0.652681946754456
0.644369900226593
0.102643266320229
-0.442207783460617
-0.148618400096893
-0.02314723841846
-0.554791867733002
0.086391285061836
-0.453150987625122
0.024575173854828
-0.692635595798492
-0.129409775137901
-0.165156438946724
-0.141050010919571
0.125973880290985
0.163406789302826
-0.715901613235474
0.47137850522995
-0.676357686519623
-0.273234665393829
0.006018199026585
-0.212065175175667
-0.06125096231699
-0.057627901434898
0.447415739297867
0.033165160566568
-0.16327303647995
-1.07762122154236
0.925436079502106
0.901428043842316
-0.688755393028259
-0.179693564772606
0.094924367964268
-0.511430442333221
0.682196080684662
0.191358536481857
0.094520568847656
-0.632432818412781
-0.047243788838387
-0.072878256440163
0.407509326934814
-1.44552302360535
-0.743199467658997
-0.816571891307831
-0.656869530677795
-1.55253970623016
0.047728464007378
-0.730962872505188
-0.587257385253906
-0.126270651817322
0.519842922687531
-0.284963458776474
-0.287467330694199
-0.405566155910492
-0.349421441555023
-0.216808587312698
-0.06719508767128
0.102976590394974
-0.052576657384634
-0.8189976811409
-0.31915283203125
0.064234063029289
-0.315314471721649
-0.338371396064758
-0.837880551815033
-2
1.73872351646423
0.04772149771452
-1.11789393424988
0.050083950161934
-0.425739973783493
-0.022973358631134
0.289018601179123
0.105985730886459
0.223669975996017
-0.391951352357864
0.376374453306198
0.0580846183002
0.293283611536026
-0.615426898002625
-1.16331398487091
-1.54324889183044
0.916615962982178
-0.158003300428391
-0.361054956912994
-0.398523986339569
0.502485632896423
-0.440269649028778
-0.323614865541458
0.262589186429977
0.076200447976589
-0.16119572520256
-0.489125549793243
-0.265098035335541
-0.243812680244446
-0.051606379449368
0.699550688266754
0.015570457093418
-0.189766615629196
-0.125244781374931
-0.064597137272358
-0.575322926044464
-0.865035891532898
0.502625644207001
-0.380889177322388
0.318376272916794
-0.053145542740822
-0.215183436870575
-0.819425642490387
-0.736772179603577
-0.511045932769775
-0.353191405534744
0.565655827522278
0.152651846408844
-0.484512865543366
0.324754595756531
-0.184498369693756
-0.482329964637756
-0.836877942085266
-0.041443653404713
0.737690329551697
0.31368163228035
-0.015945576131344
-0.331538587808609
1.09803140163422
-0.067311547696591
0.31585481762886
-0.565817534923553
-0.587011635303497
0.25917312502861
-0.555058002471924
-0.206663578748703
-1.11600708961487
-0.199187159538269
0.234686762094498
-0.154724165797234
0.950589776039124
0.572197914123535
0.324970632791519
-0.020531253889203
-0.040535338222981
0.075551643967629
-1.28642344474792
0.180626288056374
-0.356949001550674
-0.809152126312256
0.352614611387253
0.156173184514046
0.041781328618527
1.09254455566406
0.014422714710236
0.802100479602814
-0.577760457992554
-0.551662564277649
0.431868344545364
0.343666702508926
-0.398780584335327
0.712201952934265
-0.313924163579941
-0.298397928476334
0.295955419540405
0.160293012857437
0.859531700611115
-0.508711576461792
-0.301197707653046
0.579849898815155
-0.074774459004402
-0.056552451103926
-0.356227397918701
0.070403546094894
0.565240442752838
-0.607885181903839
-0.687304079532623
-0.629542827606201
0.228182956576347
-0.335913062095642
-0.504299223423004
-0.407812774181366
0.337270557880402
-0.292464524507523
0.019055344164372
0.640940487384796
-0.351296246051788
-0.716630220413208
0.743012726306915
-0.211081013083458
-0.080496668815613
0.587434828281403
0.403830230236053
0.575154602527618
-0.492251843214035
0.555035412311554
-0.403554260730743
0.709131240844727
-0.359136462211609
-0.669800758361816
0.589110672473908
-0.070268154144287
-0.14199310541153
0.071792386472225
-0.698122024536133
-0.457144379615784
-0.229981392621994
-0.394537925720215
-0.619618117809296
-0.375719517469406
-0.095605380833149
-0.59149831533432
-0.311242341995239
0.430849343538284
-0.152761071920395
-0.625748991966248
-0.502650499343872
-0.864612460136414
0.268800139427185
0.711556315422058
-0.372438967227936
-0.607186436653137
0.115459986031055
0.726025819778442
0.270877510309219
-0.310391277074814
-1.32863366603851
1.0705064535141
0.026492737233639
0.071656078100205
-0.491598069667816
0.331739246845245
0.390919744968414
-0.625330567359924
-0.691221714019775
-0.836548566818237
-0.343668878078461
0.546935439109802
-0.015599202364683
0.218812599778175
-0.323134422302246
0.002460584044456
-0.52913773059845
1.03412759304047
-0.036248281598091
0.625237941741943
1.07423174381256
0.010369513183832
-0.603105306625366
0.27410364151001
0.193520560860634
-0.484235286712647
0.39611029624939
0.484141021966934
-0.197688400745392
0.72424852848053
0.257272273302078
0.549121677875519
0.084509119391441
0.313211023807526
-0.329157203435898
-0.475561797618866
0.025156155228615
0.391311049461365
0.216203689575195
0.009101195260882
-0.538921117782593
-0.883017420768738
-0.493404150009155
-0.536196231842041
0.043420068919659
0.794236063957214
-0.224884733557701
0.047116864472628
0.014221608638764
0.333168089389801
0.178709477186203
-0.272860050201416
0.033767014741898
-0.173171877861023
-0.125090450048447
0.215892016887665
0.037758756428957
-0.537594676017761
0.900098085403442
0.069738641381264
-0.072247751057148
0.356494516134262
0.198766320943832
0.174994170665741
0.642321646213532
0.143239051103592
-0.515366137027741
0.267727971076965
0.013636872172356
-0.317122399806976
0.946766972541809
-0.536625981330872
-0.239322811365128
-0.272153675556183
-0.474188387393951
-0.383152693510056
-1.14932668209076
0.877086639404297
-0.510530471801758
-0.530154466629028
-0.227329164743423
0.32984870672226
-0.242613166570663
0.445804834365845
0.554556965827942
-0.285407930612564
-0.813141286373138
-0.742157280445099
-1.09855449199677
0.973364174365997
-0.855250060558319
-0.113942839205265
-0.07351603358984
0.354542523622513
-0.580705940723419
-0.25455105304718
0.195759326219559
0.0898811891675
-0.037541657686234
0.541606843471527
-0.455640196800232
-0.823056280612946
-0.109765872359276
0.013337902724743
0.265785872936249
-0.001610077917576
0.44796958565712
-0.19213317334652
-0.634449183940887
0.079250954091549
0.274148136377335
-0.01963503099978
0.024326618760824
0.165580451488495
0.502018630504608
0.066435821354389
-1.11875998973846
-0.981777429580689
0.700532197952271
-0.52797657251358
0.952309429645538
0.031793914735317
0.017888434231281
0.402474462985992
1.07493340969086
-0.402629196643829
-0.748118162155151
-0.774712979793549
0.964246213436127
0.162837237119675
-0.58092999458313
0.989470660686493
-0.283049672842026
0.456214368343353
0.298280090093613
0.305354952812195
-0.466003268957138
0.604615092277527
0.402910470962524
1.09053766727448
0.055913336575031
0.041185207664967
-0.307752192020416
0.006575182080269
-0.475001156330109
-0.341330975294113
0.297238200902939
-0.212584540247917
-0.285306721925735
0.167462155222893
-0.347893863916397
0.188040971755981
-0.245422020554543
1.02679932117462
0.861287415027618
-0.927986621856689
0.904376983642578
-0.17354641854763
-0.551491260528564
-0.422414302825928
-1.48839259147644
-0.012225463986397
-0.168108195066452
0.768203020095825
-0.197494462132454
0.56423145532608
0.155489638447762
0.112096756696701
-0.310639977455139
-0.554532706737518
-1.66264033317566
-0.754495322704315
-0.123038716614246
0.131008952856064
-0.132872238755226
0.083196453750134
-0.748557209968567
-0.12844081223011
-0.197012022137642
0.041246429085732
0.534563601016998
-0.466336846351624
-0.166197419166565
1.53767096996307
-0.236981689929962
-0.072049878537655
-0.214670836925507
0.351335555315018
0.136910289525986
0.323113560676575
-0.647812485694885
-1.35380244255066
-0.494475066661835
-0.278908342123032
-0.342578202486038
0.504158914089203
0.127609357237816
-0.078837253153324
0.812529563903809
-0.585097670555115
0.32302263379097
0.067630961537361
0.051046833395958
-0.046799033880234
-0.32159760594368
1.29651927947998
-0.722137212753296
0.644367098808289
0.130841493606567
0.482406049966812
-0.68921685218811
0.170442134141922
0.102507397532463
-0.070985078811646
-0.06308351457119
-0.42717906832695
-0.226492062211037
-0.398604452610016
-0.249726980924606
-0.211166560649872
0.62030291557312
-0.249082282185554
0.143280595541
-0.31141522526741
0.03109272569418
-0.00830462295562
-0.633209943771362
-0.144309982657433
0.388306498527527
0.093510992825031
0.27724888920784
-0.510751008987427
0.51896208524704
0.167602032423019
0.613307535648346
-0.814952492713928
0.149103239178658
0.383201777935028
-0.418312191963196
-0.048701845109463
0.619137704372406
0.10981622338295
0.230979919433594
-0.818427264690399
0.415903836488724
-0.548384308815002
0.414740145206451
0.216921091079712
0.251805871725082
-0.462994456291199
-0.022007875144482
0.514334321022034
-0.120230726897717
-0.595801711082459
0.368918865919113
-0.585104405879974
-0.480081856250763
-0.837039530277252
-1.07939946651459
0.718060195446014
-0.067520350217819
0.05547184497118
0.309912085533142
0.127533480525017
0.844885766506195
-0.242622524499893
0.33804640173912
-0.241839393973351
0.222561001777649
0.217394456267357
0.303232192993164
-0.107314020395279
0.461142510175705
0.754696428775787
-0.330612272024155
0.433936774730682
0.152121350169182
0.095110677182674
0.058716520667076
-0.159527570009232
0.608619868755341
0.517999827861786
0.820145010948181
0.62075138092041
0.161663621664047
-0.34550154209137
0.410970449447632
0.041739623993635
-0.11337311565876
0.169302716851234
0.319196581840515
0.110081277787685
-0.380452811717987
0.047825884073973
-0.736371755599976
-1.09426617622375
-0.44940459728241
0.275860100984573
0.608267724514008
-0.059295143932104
0.13111512362957
-0.160633608698845
-0.603578627109528
-0.573778510093689
0.72241073846817
-0.37396702170372
0.045116014778614
0.491483330726624
-0.028572000563145
0.718701362609863
0.030309904366732
-0.164747074246407
-0.264986425638199
-0.262167245149612
-0.13960300385952
0.049994178116322
0.220381051301956
0.040350295603275
-0.451898604631424
-0.903383731842041
-0.317030668258667
0.88988071680069
-0.626797318458557
0.333407640457153
-0.207133144140244
0.496039569377899
0.105417743325233
-0.281567484140396
0.649444341659546
-0.815872728824616
-0.378419160842895
0.345303446054459
0.22862645983696
-0.361985296010971
-0.159770384430885
-0.146027937531471
-0.067638792097569
0.208777472376823
0.221737146377563
-0.527608752250671
-0.207916438579559
0.746370375156403
0.080291524529457
-0.868241846561432
0.329711943864822
0.389027833938599
0.579697906970978
-0.038180768489838
-0.35410138964653
-0.707595825195313
-0.330712527036667
0.129417821764946
0.006921898573637
-0.007875759154558
0.054099440574646
0.746788561344147
-0.351521253585815
0.225891023874283
-0.479940861463547
1.4065318107605
0.453632533550262
0.421932011842728
-0.314057379961014
-0.129828110337257
-0.398421138525009
-0.380662381649017
-0.80750697851181
-0.110880568623543
-0.263735234737396
0.60519540309906
0.175333678722382
0.394518822431564
-0.199552088975906
-0.366098970174789
-0.962444424629211
1.18085038661957
0.70548403263092
-0.12358845025301
0.045631229877472
-0.607808768749237
0.008811593055725
-0.436308711767197
0.004520267248154
0.551191449165344
0.382574498653412
0.764614701271057
0.144023954868317
0.562542617321014
0.066989839076996
-1.1008129119873
-0.79417872428894
0.307065784931183
-0.261694252490997
-0.193168923258781
-0.35151594877243
-0.876607894897461
1.01150631904602
-0.294551700353622
-0.019259728491306
-0.3813097178936
-0.106711953878403
0.480735003948212
0.308865070343018
-0.769045889377594
1.22041082382202
-0.200671583414078
-0.335425764322281
-0.580533683300018
0.297638595104218
-0.220671206712723
-0.448358654975891
-0.189419090747833
0.141376376152039
0.642845094203949
0.012515786103904
-0.643933594226837
0.414370089769363
0.431037098169327
-0.700717985630035
0.638130605220795
0.90765106678009
0.374131321907043
0.076231330633164
0.482974141836166
0.559301972389221
-0.211975872516632
-0.451374441385269
-1.64559650421143
0.610456466674805
0.876441836357117
0.02388584241271
0.059422038495541
-0.488711208105087
0.182635992765427
-0.190821886062622
-1.33562874794006
-0.154014110565186
0.991735756397247
-0.62504506111145
-0.308594226837158
-0.500786364078522
-0.862876117229462
-0.57572066783905
-0.357589542865753
0.466576427221298
0.075751505792141
0.633477449417114
-0.115755960345268
0.339164644479752
-0.112335398793221
-0.184683486819267
1.01855063438416
0.192063570022583
-0.075340047478676
0.133768066763878
0.641840279102325
0.157663941383362
-0.188323080539703
0.417378604412079
-0.267369508743286
0.093027152121067
0.417184978723526
0.596213817596436
0.916515350341797
-0.368304848670959
0.698809742927551
-0.721206963062286
-0.032368883490563
9.6488744020462E-05
-0.36957573890686
-0.315187364816666
-0.371248960494995
0.816823244094849
-0.153406128287315
-0.1032410338521
0.177640199661255
1.64557802677155
-0.147120580077171
0.098771214485169
0.36946228146553
0.305231899023056
0.107080966234207
0.27577131986618
-0.190897136926651
-0.453165352344513
-0.366609483957291
-0.174486055970192
0.833762764930725
0.388071775436401
-0.142280757427216
-0.258315145969391
-0.58510559797287
0.213259100914001
-0.036725930869579
0.368445843458176
0.961327910423279
-0.133903354406357
-0.52596116065979
0.454396694898605
0.763347268104553
-0.300963312387466
-0.216963067650795
0.681564390659332
0.303897172212601
0.428295701742172
-0.607978641986847
-0.624930620193481
-0.177008360624313
-0.785425424575806
0.841264724731445
0.366659134626389
0.016563393175602
-0.036172699183226
-0.187755718827248
1.27235591411591
-0.222018271684647
0.748780786991119
-0.574937283992767
-0.123726956546307
-0.66680645942688
-0.122647196054459
0.430837064981461
-0.330807745456696
0.069157890975475
0.100436434149742
0.213487774133682
-0.563646554946899
0.252212285995483
-0.367788791656494
1.17400979995728
-0.366284310817718
-0.596826374530792
-0.276148855686188
-0.084522619843483
0.711894989013672
-0.935957372188568
0.319671392440796
0.882638514041901
-0.296182513237
1.13561403751373
-0.093684561550617
-1.10331678390503
-0.893166184425354
0.275193780660629
-1.12791204452515
0.514588475227356
-0.477339446544647
-0.134161829948425
-0.109909035265446
-0.39026552438736
-0.517023146152496
-0.494962602853775
-0.461657375097275
0.106666818261147
-0.633502304553986
-0.095902860164642
0.096754267811775
0.134242311120033
0.4215287566185
-0.303624182939529
-0.117486983537674
0.131024777889252
0.736073911190033
0.292224496603012
0.446163654327393
-0.627560496330261
-0.107162356376648
-0.235148027539253
-0.383983731269836
-0.493605524301529
-0.564389586448669
-0.677947044372559
0.293118178844452
-0.053690969944
0.658038079738617
0.223348647356033
-0.574456095695496
-0.586644530296326
-0.146125748753548
-0.477547317743301
0.440877825021744
-0.35874804854393
0.247712254524231
0.921994745731354
-0.276602119207382
-0.000631101429462
-0.759761691093445
-0.492119163274765
0.622943878173828
0.2829829454422
-0.085049718618393
-0.086243905127049
0.455577403306961
-0.369297802448273
0.057232972234488
-0.105018816888332
0.29332971572876
-0.051613278687
-0.138772621750832
0.928137063980103
-0.398876339197159
-0.593119740486145
0.562192440032959
-0.009929775260389
-0.387055218219757
0.151234596967697
-0.620233476161957
-1.79431569576263
-0.756729245185852
0.392798662185669
1.23586511611938
-0.245491102337837
0.423978239297867
-0.198018223047256
0.019807253032923
0.186321392655373
-0.854010224342346
-0.821204304695129
0.376147836446762
-0.517875790596008
-0.589455902576447
-0.087858155369759
-0.358864992856979
1.30708992481232
-0.407577782869339
0.767693161964417
-0.013950951397419
-0.010379219427705
0.192068427801132
-0.135080307722092
-0.279639571905136
-0.562468349933624
-0.181994512677193
0.275351822376251
0.25270077586174
-0.800719976425171
-0.377021133899689
0.884512484073639
-0.02329371124506
-1.02755987644196
0.224146693944931
-0.957162618637085
0.507806420326233
-0.546323180198669
0.067639738321304
0.357950866222382
0.36638069152832
-0.311203181743622
0.652303755283356
-0.28571754693985
0.03490374982357
-0.577170133590698
-0.052585184574127
-0.987869322299957
-0.174689918756485
-0.065767891705036
-0.68689751625061
0.586805939674377
0.561306715011597
-0.331460624933243
0.4313984811306
0.190887466073036
-0.726079404354095
0.835964143276215
-0.205060735344887
-0.088007017970085
-0.389678865671158
0.383477538824081
0.224704444408417
-0.574608504772186
-0.0675138682127
-0.351037830114365
-0.394819676876068
-0.84724622964859
1.10619568824768
0.190291494131088
-0.271656095981598
-0.007351990789175
-0.051889605820179
0.066690683364868
0.313436955213547
-0.421298950910568
0.348683893680572
-0.188080549240112
0.162196651101112
0.341006010770798
-0.549885153770447
0.669705867767334
-0.62830662727356
-0.105045601725578
0.604108333587647
-0.972880244255066
0.002402126789093
-0.636357069015503
-0.271179288625717
0.245810732245445
0.638996303081512
-0.517763793468475
-0.816280126571655
-0.103073842823505
-0.001387739554048
-0.484109312295914
0.413860678672791
-0.938085973262787
0.183833107352257
-0.286388516426086
0.270967543125153
0.014068402349949
-1.13370501995087
0.367002427577972
-0.485505282878876
0.271010011434555
-0.848043739795685
-1.38129723072052
0.502218842506409
0.450136750936508
-0.029522841796279
0.465544313192368
0.044788170605898
-0.396175414323807
-0.233215987682343
0.064227029681206
1.18786728382111
0.094674810767174
0.460173577070236
-0.168437957763672
-0.509691953659058
1.05026865005493
0.269472301006317
0.600619792938232
-0.272838950157166
0.019041445106268
0.535139322280884
-1.26066982746124
0.440627008676529
0.21434397995472
0.873120188713074
-0.148919507861137
0.132532685995102
-0.440557777881622
0.41613832116127
-0.162752866744995
0.27611380815506
-0.36222705245018
0.224069312214851
0.309160739183426
0.915989339351654
0.25279301404953
-0.663446605205536
0.346586585044861
0.175840854644775
-0.63669228553772
0.340378522872925
-0.362471520900726
-0.683214783668518
-0.934281170368195
-0.424809634685516
-0.47458690404892
-0.422706454992294
-0.373935461044312
-0.842460691928864
-0.538803637027741
0.854511618614197
0.256199449300766
-0.00648994743824
-0.724204480648041
0.854655683040619
0.070469006896019
-0.533286869525909
-1.47064709663391
-0.158273309469223
0.034456357359886
0.121025741100311
-0.464873731136322
-0.465833425521851
-0.451332926750183
1.03064000606537
-0.199695572257042
-0.004755087196827
-0.454962551593781
0.641113817691803
-1.22280728816986
-0.464081019163132
-0.990777134895325
0.611206233501434
-0.022073037922382
0.700696229934692
0.189481347799301
-0.202611416578293
-0.087842203676701
-0.922268390655518
-0.082871183753014
-0.140552222728729
0.848889231681824
-0.853056967258453
-0.51139622926712
-0.311203241348267
0.018965277820826
0.525605261325836
-1.03102648258209
1.11636555194855
-0.080716922879219
-0.117085143923759
-1.19315958023071
-0.75973516702652
-0.712866485118866
-1.40667247772217
0.357388198375702
0.017919588834047
0.105695247650146
-0.646159112453461
-0.145932108163834
-0.681323945522308
-1.21229124069214
-0.011909529566765
-0.212524428963661
-0.41817981004715
0.132512420415878
-0.44381782412529
-0.64442241191864
0.766838908195496
-0.172090649604797
-0.541792988777161
-0.057799134403467
-0.258320868015289
-0.201719895005226
-0.004362184554338
0.186264172196388
-0.232132315635681
-0.060119517147541
-0.029348388314247
0.579081952571869
0.164379224181175
0.032984636723995
-0.037856962531805
0.584293603897095
-0.227497220039368
0.385783821344376
-0.10684659332037
-0.03151735663414
-0.705480337142944
-0.490575104951859
0.668629169464111
0.164424151182175
-0.492949604988098
-0.320339173078537
0.339557439088821
0.208051726222038
-0.123801849782467
-0.386299520730972
-0.144597798585892
0.039661779999733
0.369298219680786
-0.181867748498917
0.460808843374252
0.410176992416382
0.698894381523132
-0.201565235853195
0.979653835296631
0.196418434381485
-0.323021829128265
0.47200208902359
0.734567642211914
0.036297909915447
-0.662045955657959
-0.057815853506327
0.294875711202621
0.7029909491539
-0.158436566591263
0.091744422912598
0.016605410724878
0.205467090010643
0.021635241806507
-0.349968999624252
0.745535969734192
-0.243317618966103
-0.551825284957886
0.768032968044281
-0.646230697631836
-0.16262012720108
-0.245812311768532
-0.574927449226379
-1.14557158946991
0.711650192737579
0.208932012319565
-0.235818415880203
-0.99086993932724
-0.232434958219528
-0.880300045013428
-0.745199680328369
0.269390374422073
0.151023328304291
0.75841361284256
-0.457920432090759
-0.695558428764343
-0.135089218616486
-0.234788477420807
0.926057577133179
-0.167884945869446
-0.093360677361488
0.324549555778503
0.60278981924057
-0.148865416646004
-0.483765959739685
0.930519700050354
0.517266571521759
-0.38250857591629
-0.096896551549435
0.583447635173798
0.440998107194901
-0.824529469013214
-1.07970023155212
0.787209093570709
-0.317798018455505
0.266395896673203
0.463654398918152
-0.815798044204712
-1.11600196361542
-0.826409339904785
1.07961940765381
-0.208079963922501
0.009037336334586
-0.54131031036377
-0.356240540742874
-0.005286298692226
0.318635582923889
0.006040699779987
-0.008388496935368
-0.525493323802948
-0.700154304504395
0.257589221000671
-0.721932768821716
0.92003870010376
0.043134570121765
0.452959209680557
0.351797133684158
-0.076875060796738
-0.721092939376831
-0.460403382778168
-0.433366417884827
-0.932532668113709
0.049552142620087
-0.269595801830292
-0.304191708564758
0.634006559848785
-0.36625662446022
-0.303735256195068
-0.199320122599602
0.271216958761215
-0.626901745796204
-0.858930230140686
1.10830867290497
-0.288408160209656
-1.18939077854157
-0.047246441245079
0.102871835231781
0.237184971570969
0.322251409292221
-0.363190174102783
0.104058682918549
0.347027689218521
0.343804210424423
0.42540118098259
-0.721719980239868
-0.689849019050598
-1.11435103416443
1.3432183265686
0.40553480386734
-0.296066343784332
0.608366310596466
-0.137250676751137
-0.464923352003098
-1.4293360710144
-0.719471275806427
-0.695192217826843
0.786737143993378
-1.21046268939972
-0.822996139526367
0.102086901664734
0.418748646974564
-0.019309233874083
0.19590562582016
0.473422199487686
0.219784200191498
-0.067935332655907
0.420598119497299
-0.422785818576813
0.058683268725872
-0.056424863636494
-0.914870917797089
-0.246098786592484
-0.7210693359375
-0.208599120378494
-0.033854443579912
-0.601644515991211
-0.66071492433548
0.412118017673492
0.21235728263855
0.087349057197571
0.653403401374817
-0.028825996443629
-0.042039513587952
-0.145013302564621
0.462107509374619
-0.148864567279816
-0.556087076663971
0.21202577650547
0.525931298732758
-0.107543721795082
-0.102833330631256
0.851154029369354
0.037729285657406
-0.697970867156982
-0.023003965616226
0.008946433663368
0.110673166811466
-0.201514363288879
0.698895812034607
-0.102197788655758
0.573186635971069
0.410913437604904
0.399169325828552
-0.344492971897125
-0.199824333190918
-0.700786590576172
-0.431503862142563
0.025839570909739
-0.306821763515472
0.742326855659485
-0.490930706262589
0.277522921562195
1.13236844539642
-0.675456166267395
-0.469830334186554
0.44574773311615
0.275707364082336
-0.595789611339569
0.41824996471405
0.02011338621378
0.372730433940887
-0.413195997476578
0.026012942194939
-0.684508383274078
-0.844893991947174
0.614589154720306
1.09166705608368
-0.079534433782101
-0.069531083106995
0.244821846485138
0.081223055720329
-0.226579383015633
-0.297322452068329
0.394278854131699
-0.646995306015015
-0.540697872638702
-0.894260406494141
0.508370041847229
-0.150005966424942
-0.120412804186344
0.023229241371155
-0.154460206627846
0.069114729762077
0.136233851313591
-0.079147346317768
0.29929307103157
-0.012478126212955
0.326642721891403
-1.01273858547211
-0.200422570109367
-0.133079379796982
-0.313383162021637
1.24157202243805
-0.190501272678375
0.099975317716599
-0.413657188415527
-0.218737244606018
0.685834407806397
-0.16311240196228
0.524399816989899
-0.553061246871948
0.056742414832115
-0.115279898047447
-0.213878974318504
-0.644532024860382
0.231823414564133
-0.697195649147034
0.567768573760986
0.163468047976494
-0.484663128852844
0.139749079942703
-0.319505900144577
-0.357931464910507
-0.050693191587925
0.204646393656731
0.144194036722183
0.068275645375252
0.142665907740593
-0.234523385763168
-0.105126813054085
0.157199770212173
-0.503298461437225
-0.445498377084732
0.260811567306519
0.645804762840271
-1.07523274421692
-0.872345864772797
0.122042998671532
0.235691800713539
0.810778915882111
0.248742908239365
-0.351594537496567
-0.584536075592041
0.687175810337067
-0.228789091110229
-0.55040967464447
-0.436817049980164
-0.216183081269264
0.358877837657928
-0.615386068820953
-1.91940939426422
-0.66803765296936
0.248658359050751
0.079449571669102
-0.057547111064196
-0.402574211359024
0.043730184435845
-0.25840175151825
0.613362669944763
-0.343210965394974
1.11964654922485
-0.036594763398171
0.36320298910141
0.608129620552063
-0.108782015740871
-0.804612278938293
0.033041544258595
-0.325218975543976
0.272513180971146
0.902083098888397
-0.009120441973209
-0.71370804309845
-0.192962542176247
-0.231347993016243
-0.5037841796875
0.538205683231354
0.125621438026428
-0.708659529685974
-0.703985989093781
0.842431843280792
-0.030775222927332
-0.188060104846954
0.836894989013672
-0.009171179495752
-0.420110821723938
-0.533291101455689
0.648864388465881
0.721162259578705
-0.025546103715897
-0.325570553541183
0.060070555657148
-0.881993651390076
0.139262706041336
-0.230332806706429
0.779349207878113
-0.231308147311211
-0.313317775726318
-0.405683010816574
0.444766938686371
-1.06501233577728
-0.083448134362698
-0.769480645656586
0.352543413639069
-0.127298161387444
0.153566852211952
0.228298023343086
0.383567988872528
-0.017558705061674
-0.580898761749268
0.523316264152527
-0.048752944916487
0.68918776512146
0.078421838581562
-0.116983398795128
0.307954996824265
0.186335131525993
0.262443780899048
-0.207429319620132
-0.043335042893887
0.211140766739845
-0.743412375450134
-0.312414944171906
0.263325542211533
-0.940482914447784
0.443390548229218
0.123292900621891
0.74281245470047
-0.521966397762299
-0.797685086727142
-0.128207758069038
0.307480782270432
0.199554204940796
-0.425952106714249
0.211145341396332
0.938446283340454
0.359863221645355
0.400882542133331
-0.281338512897491
-0.338213175535202
-0.095165595412254
-0.912204265594482
0.078704416751862
-0.014671843498945
0.465609103441238
0.334112703800201
0.489889472723007
0.588790774345398
0.27054101228714
1.13380694389343
0.935240566730499
-0.015331529080868
-0.208027809858322
0.397378444671631
0.528996825218201
0.388296514749527
-0.319827228784561
0.816915273666382
-0.357363194227219
-0.222023695707321
0.393670707941055
0.779344737529755
0.554520905017853
0.25127175450325
0.367613911628723
-0.408549726009369
-0.686753690242767
-0.98359489440918
-1.12464201450348
0.455378651618958
0.419039726257324
-0.270482897758484
-0.185648128390312
-0.555232524871826
-0.46111723780632
-0.258058667182922
-0.085982292890549
-0.423568099737167
0.53149676322937
0.390155762434006
0.572587132453918
0.860176563262939
-0.049961734563112
-0.408514797687531
0.00540304929018
1.18548309803009
0.029208589345217
0.361904382705688
-0.785779774188995
-0.111254222691059
-0.459235012531281
-0.089990839362145
-0.20686274766922
0.769108355045319
0.542517066001892
-0.080609649419785
0.412503093481064
-0.185238763689995
-0.669458568096161
0.449263274669647
0.124013997614384
-0.309632450342178
0.60401177406311
0.361971497535706
0.126535996794701
-0.023671589791775
0.086763173341751
-0.433996379375458
0.827391028404236
-0.011143889278174
0.724447309970856
-0.114784255623817
0.012512717396021
0.452474713325501
-0.202241748571396
-0.361763834953308
0.100810885429382
0.228825747966766
0.401897370815277
0.838091433048248
-0.186101943254471
-0.117550984025002
0.178886502981186
-0.49908658862114
-0.053757172077894
0.190184503793716
-0.511745393276215
-0.18172313272953
-0.412633419036865
0.385732591152191
0.115825273096561
-0.011444944888353
0.68297678232193
0.011280739679933
-0.035652738064528
0.806702315807343
0.69226747751236
-0.696491718292236
-0.157533586025238
0.885756254196167
0.048231966793537
0.630696415901184
0.228353708982468
0.536587417125702
0.540537714958191
0.337400555610657
-1.19747626781464
0.62416422367096
0.787298262119293
0.095247551798821
-0.806272685527802
-0.107263050973415
0.619835138320923
-0.16623392701149
0.083586901426315
0.607008576393127
0.31341290473938
-0.112015545368195
0.850437641143799
-0.777831435203552
0.118455171585083
-0.28738009929657
-0.17407737672329
-0.399685591459274
-0.631168603897095
0.379446625709534
-0.001010918989778
-0.300382614135742
0.661616861820221
-0.261489570140839
-0.228226199746132
-0.418863534927368
0.56312882900238
0.607776463031769
-0.853504240512848
0.051652327179909
0.19632425904274
-0.501491069793701
-0.46824049949646
0.194743186235428
0.075996965169907
-0.454023689031601
-0.176175832748413
0.008065802976489
-0.536501049995422
-0.338640362024307
-0.786113083362579
-0.259534358978271
-0.85358202457428
-0.896295428276062
0.403219103813171
0.091662012040615
0.10073733329773
0.139601781964302
-0.023113746196032
0.024788547307253
-0.519876003265381
-0.11320498585701
0.449194580316544
-0.180685251951218
-0.135858237743378
0.033731523901224
0.428263008594513
0.020140953361988
-0.191513299942017
-0.378342837095261
-0.420020550489426
0.851521849632263
0.453800439834595
0.332509398460388
0.793357729911804
0.278567016124725
-0.759907007217407
0.000640884041786
-0.673243880271912
0.861147701740265
0.289716422557831
0.681366741657257
-0.092551842331886
-0.007578395307064
0.182155251502991
-0.115994781255722
0.049081694334745
-0.11082324385643
-0.250698328018188
0.067918352782726
-0.507456421852112
-0.193643301725388
-0.837412595748901
0.788529992103577
-0.065885290503502
0.383207410573959
0.093717850744724
-0.2439144551754
0.271238952875137
-0.031835965812206
0.051700789481402
-0.242929935455322
-0.436489194631577
-0.304802924394608
-0.285947740077972
0.393331527709961
0.324765741825104
0.443267911672592
0.152373939752579
-0.251153409481049
-0.238001391291618
1.19634282588959
0.612740457057953
0.197072431445122
-0.315916895866394
0.034620296210051
-0.053391560912132
-0.626806914806366
-0.422518759965897
0.138363301753998
-0.102908238768578
-0.477913200855255
-0.29586797952652
-0.215772837400436
0.892367839813232
-0.062935017049313
0.261784642934799
0.020913103595376
0.469998985528946
0.826573967933655
-0.709577441215515
-0.133562624454498
-0.024321772158146
-0.019077315926552
-0.126611232757568
-0.377671718597412
-1.54386150836945
-1.27684211730957
0.718324363231659
-0.295671612024307
-0.202488601207733
-1.10566031932831
-0.312789171934128
-0.362793624401093
0.083393558859825
0.679938018321991
0.205353990197182
-0.015205041505396
0.285479515790939
-0.287304490804672
-0.182491004467011
0.672369241714478
-0.48229330778122
0.148676425218582
0.035395249724388
0.489799112081528
-0.094469517469406
-0.66140204668045
0.171133458614349
0.054448790848255
-0.442171603441238
-0.724318206310272
0.010834842920303
-0.294012129306793
0.423822462558746
-0.554298162460327
0.734376788139343
-0.006508097052574
-0.17284782230854
1.03675210475922
0.001128721982241
0.051399778574705
-0.244377017021179
0.695484697818756
-0.062365278601647
-1.24051797389984
-0.375738918781281
-0.204465344548225
0.239601716399193
-0.329781830310822
-0.142871379852295
0.8568314909935
-0.779097199440002
-0.859014868736267
0.102980852127075
-0.418772429227829
-0.671120822429657
-0.511431157588959
0.846421778202057
0.216783732175827
0.109378457069397
0.348507046699524
-0.174177333712578
-0.412611186504364
-0.522111415863037
0.279239326715469
0.14594766497612
0.218575820326805
-0.439568489789963
0.094293266534805
-0.010668138042092
-0.331214159727097
-0.136595383286476
-0.10514597594738
0.250480651855469
-0.419606506824493
-0.61709475517273
0.625010192394257
-0.744407296180725
-0.478227555751801
0.318855375051498
-0.697559952735901
0.291314482688904
-0.018841821700335
-0.345353454351425
-0.436356216669083
0.409012526273727
-0.855056047439575
0.085782513022423
0.191531643271446
0.193841025233269
0.124518156051636
-0.652217149734497
-1.13923168182373
-0.873965620994568
-1.57658541202545
-0.156707555055618
-0.434592425823212
0.701890230178833
-0.506456017494202
-0.53805422782898
0.012499295175076
-0.408776104450226
-0.684398293495178
-1.12055778503418
-0.468682795763016
-0.180388495326042
-0.959339201450348
-0.098349958658218
-0.634670197963715
-0.254894435405731
-0.500011026859283
0.270349264144897
-0.420693010091782
0.397449523210526
-0.320723086595535
0.458665102720261
0.358108550310135
-0.277833849191666
0.438774079084396
0.184186980128288
-0.3422831594944
0.785990059375763
-0.172340020537376
0.085088759660721
-0.295840620994568
-0.333037048578262
0.329903364181519
-0.579459547996521
-0.286339819431305
0.994034111499786
-0.163365840911865
-0.322860479354858
1.20900523662567
-0.739590346813202
0.171455770730972
0.16824109852314
0.614292740821838
-0.58854216337204
0.14149421453476
0.115048751235008
0.320748299360275
0.550611078739166
-0.528692543506622
0.742594718933106
0.519120752811432
0.319910496473312
-0.171532928943634
-0.205163896083832
0.839157581329346
0.185416251420975
-0.656201720237732
0.541169106960297
0.444378316402435
-0.054899148643017
1.01713800430298
0.203121870756149
0.635936260223389
0.33946880698204
0.06404672563076
-0.357937872409821
0.019600819796324
0.026391617953777
0.068737775087357
-0.030931973829866
-0.818667888641357
-0.515597641468048
-0.602203965187073
-0.562158644199371
-0.388370484113693
-0.561820149421692
0.066250927746296
-0.105669811367989
-0.035582583397627
0.655362188816071
0.412483334541321
0.248704180121422
0.006129388697445
0.041815053671599
0.009172603487968
0.1878502368927
0.374897480010986
-0.094086408615112
0.257059395313263
0.202990829944611
-0.173189267516136
-0.048071309924126
0.3591588139534
-0.140111893415451
-0.605048000812531
-0.861511886119843
0.229141026735306
0.351399600505829
0.34774899482727
0.074955649673939
-0.004488509148359
-0.241542369127274
-0.172685533761978
0.077057600021362
-0.590954303741455
0.204788640141487
-0.032817784696817
0.825898289680481
0.351557075977325
0.943946421146393
-0.053049921989441
-0.131162196397781
-0.394569873809814
0.0185217410326
-0.129316106438637
0.539334833621979
-0.141317754983902
-0.032870288938284
1.21984875202179
-0.226636424660683
0.055261194705963
-0.576972961425781
-0.984537899494171
0.14294621348381
-0.674993216991425
0.093558639287949
0.14516407251358
-0.294128865003586
-0.051727320998907
-0.702327966690064
0.672850728034973
-0.224918901920319
-0.079813025891781
-0.166135400533676
0.502384543418884
0.469347476959229
-0.913347005844116
-0.12171409279108
-0.170459985733032
0.428979635238647
0.269631952047348
-0.045475956052542
-0.380665510892868
0.799480557441711
0.16106404364109
-0.307964205741882
-0.31480073928833
0.587438344955444
0.078520648181439
-0.061356604099274
0.205292969942093
0.17106294631958
0.707286596298218
-0.340641051530838
0.379429340362549
-0.050340175628662
0.759377539157867
0.283947139978409
-0.432202219963074
-0.398632228374481
-1.3195641040802
0.052464857697487
-0.799927353858948
-0.484465450048447
-0.254740357398987
-0.324941277503967
0.24847424030304
0.15277211368084
-0.189337521791458
0.115493454039097
0.697191596031189
0.317515134811401
-0.778092503547668
0.423921078443527
-0.197874188423157
-0.718094706535339
0.107550330460072
0.37299120426178
-0.150335818529129
0.463490933179855
0.416384845972061
0.241959244012833
-0.031002165749669
-0.205132469534874
-0.659316599369049
0.369769871234894
0.013495899736881
0.177015796303749
-0.698554694652557
-0.267279237508774
-0.125566422939301
0.303749322891235
-0.044346515089274
-0.257553100585937
0.258140593767166
-0.406190007925034
-0.572112500667572
-0.622410595417023
0.21757510304451
0.152863293886185
0.348148852586746
-0.738517463207245
0.574892342090607
0.059241749346256
0.908113837242126
-0.184222489595413
-1.2182993888855
0.240990236401558
0.977038204669952
-0.55259096622467
-0.228510081768036
-0.424559831619263
0.549567937850952
1.05649697780609
-0.457935005426407
0.53598153591156
-0.015618804842234
-0.566262423992157
-0.320851355791092
0.106938317418098
-0.337164431810379
0.23271444439888
0.511379301548004
-0.052269820123911
0.332263439893723
-0.32926344871521
-0.240089803934097
-0.286823868751526
-0.613046050071716
0.246610850095749
0.235385775566101
-0.02740521542728
0.349239081144333
-1.44415080547333
0.815531849861145
0.408233284950256
0.614450097084045
-0.124746344983578
0.129933193325996
0.111461773514748
0.144038274884224
0.622944951057434
-0.643196523189545
-0.175449311733246
0.820092976093292
0.167728632688522
0.288692086935043
0.645548462867737
0.130327448248863
0.571449935436249
0.892213404178619
0.190799564123154
0.008683409541845
-0.28930401802063
0.068220183253288
0.087971605360508
-0.736456692218781
0.197910487651825
0.25986909866333
-0.188170477747917
-0.424802929162979
0.112557739019394
-0.102748699486256
-0.74094694852829
-0.145815044641495
-0.623430073261261
0.703414499759674
-0.230069890618324
0.276537746191025
0.093041613698006
0.373854994773865
0.217686831951141
-0.684581637382507
-0.479404330253601
-0.520969152450562
-0.471680819988251
-1.17552518844605
0.841759324073792
0.227837651968002
-0.848096311092377
-0.408651322126389
-0.075855508446694
0.259224325418472
0.820309937000275
0.278919219970703
-0.803288221359253
-0.084777198731899
0.198866695165634
0.169562637805939
-0.284203886985779
0.077584870159626
0.31245681643486
0.280193775892258
-0.305426031351089
-0.49950098991394
-0.218235686421394
-0.272487163543701
-1.18019318580627
-1.37723875045776
0.444334656000137
-0.433135837316513
0.514240264892578
-0.541085422039032
-0.78728175163269
0.745463848114014
0.633697688579559
-0.209639936685562
-0.364548414945602
-0.368603557348251
-0.028751967474818
-0.086520008742809
1.22331261634827
-0.326799780130386
-0.561786711215973
-0.474162131547928
-1.32833290100098
-0.336474061012268
-0.21787703037262
0.695208787918091
0.325921505689621
0.913433909416199
0.221166878938675
-0.305817902088165
0.644614517688751
-0.665016233921051
0.402745842933655
-0.084637776017189
0.548112094402313
0.164544016122818
0.16086333990097
0.209300845861435
0.093743085861206
0.084608137607575
-0.303793370723724
0.242075964808464
-0.537477314472199
-0.666722774505615
0.234003335237503
-0.247461676597595
0.16714608669281
-0.114659309387207
0.496621757745743
0.081545174121857
0.26421120762825
-0.297031968832016
-0.35648101568222
0.676604807376862
-0.081088691949844
-0.24299544095993
0.557852029800415
-0.011065609753132
0.351099193096161
-0.343767195940018
1.12798523902893
0.001695593819022
-0.026025867089629
-0.579087853431702
0.301548004150391
-0.253776222467422
-0.234088972210884
0.471844077110291
0.624186992645264
0.326151132583618
-0.188880383968353
-0.323022335767746
0.045351888984442
-0.496681600809097
0.415027976036072
-0.024961672723293
0.155043184757233
-0.241756081581116
0.548234939575195
-0.456332594156265
0.176696062088013
-0.696797609329224
-0.334885030984879
-0.161113932728767
-0.257957696914673
-0.712893843650818
-0.511184632778168
-0.538365662097931
0.197198703885078
0.358992338180542
0.246111750602722
0.414690136909485
0.077121987938881
0.033219411969185
0.024209851399064
-0.385084837675095
-1.02461171150208
0.065963059663773
0.835619390010834
-0.044238328933716
-0.007968489080668
-0.222008973360062
0.347817689180374
-0.641530394554138
0.170014753937721
-0.260874509811401
-0.368886560201645
0.474243968725205
0.983273446559906
-0.245136812329292
-0.171766400337219
-0.14752060174942
-1.06470799446106
-0.412287294864655
-0.976724803447723
-1.59739720821381
-1.61356842517853
-0.20096156001091
0.057484805583954
-0.341172784566879
0.048722919076681
0.003308837302029
-0.550655722618103
0.013160474598408
-0.033882949501276
0.169942870736122
0.139324322342873
0.113946907222271
-0.298287630081177
0.359705418348312
0.557610213756561
0.988321781158447
-0.139142468571663
0.348156303167343
0.885262906551361
-0.753714978694916
-0.328657656908035
1.08851373195648
-0.699610948562622
-0.075732499361038
0.425299614667892
-0.650728583335876
0.356407314538956
-0.109988190233707
0.114972822368145
-0.426178842782974
-0.345849603414536
-0.294413477182388
-0.25429567694664
-0.142358243465424
0.312537521123886
-0.378028005361557
0.023306414484978
-0.109541743993759
0.04970184341073
0.486352741718292
-0.547350168228149
-0.110924623906612
0.1679547727108
0.492044627666473
0.181941837072372
-0.379137516021729
0.604944884777069
0.080809712409973
-1.04653918743134
0.422055214643478
-0.530767738819122
0.823300361633301
-0.388394922018051
0.097492352128029
-0.14598973095417
-0.455211937427521
-0.129061624407768
0.297333359718323
0.673709273338318
0.225100815296173
0.646661460399628
-0.339720904827118
0.30683833360672
-0.66067361831665
-0.221193701028824
0.007644098252058
0.328172117471695
0.295293211936951
0.300002098083496
0.463360846042633
-0.041280586272478
0.072973817586899
-0.790163815021515
0.495190620422363
-1.03505182266235
-0.021697029471397
-0.266474306583405
-0.065064460039139
0.021752312779427
1.56468987464905
-0.836666643619537
0.637636065483093
0.045739647001028
-0.11003115773201
-0.226548910140991
0.427981376647949
0.14350762963295
-0.266776204109192
-0.434477895498276
0.411684542894363
-0.977526545524597
-0.985408961772919
-0.692956626415253
-0.811533451080322
0.461487293243408
0.096476189792156
0.038289066404104
-0.28951507806778
-0.375835597515106
-0.118243366479874
-0.226053342223167
0.600803375244141
0.193589359521866
-0.183924421668053
0.331456184387207
-0.790008366107941
0.18865330517292
-0.159752398729324
-0.29597795009613
0.409058332443237
-0.015227004885674
-0.461341589689255
0.602406620979309
0.84417200088501
0.334209889173508
1.03620588779449
-0.719884395599365
0.062542945146561
0.257348835468292
-0.776862025260925
0.183331549167633
-0.6487135887146
-1.2527197599411
-0.600788950920105
0.628999650478363
-0.365882366895676
-0.347838431596756
-1.35628962516785
-0.613111972808838
0.220257490873337
-0.650472939014435
0.002151787281036
-0.651528894901276
-0.134737685322762
0.422258973121643
0.009140708483756
0.061061523854733
-0.032119642943144
0.30188512802124
0.092118583619595
0.431753218173981
0.209977895021439
-0.121041476726532
0.352314919233322
0.280524015426636
0.50648832321167
0.621833562850952
0.368007659912109
0.844135940074921
-0.445629805326462
-0.14524719119072
-0.882090985774994
-0.653189361095428
-1.17132377624512
-0.216259986162186
0.624728381633759
0.437748998403549
-0.341790229082108
-0.10187604278326
-0.176896080374718
0.151881292462349
-0.442863017320633
-1.06002807617188
0.548874855041504
0.610833406448364
-0.803065001964569
-0.329431116580963
1.09417343139648
-0.152260780334473
-0.655897200107574
0.135478913784027
-0.280005574226379
-1.19898724555969
-0.167340725660324
-0.552573442459106
-0.226495772600174
0.314544796943665
-1.23004174232483
0.073941856622696
-0.89411848783493
-0.288885593414307
-0.425291508436203
-0.150374442338943
-0.066929325461388
-0.081775218248367
0.196974247694016
0.742853701114655
-0.032988108694553
0.483437776565552
-0.345983892679214
-0.019028712064028
-0.074041560292244
0.660484373569489
0.578614771366119
-0.14911375939846
-1.07300662994385
0.728492975234985
-0.243572771549225
0.500102519989014
-0.268853843212128
0.318825751543045
-0.240395545959473
0.203264623880386
0.28956738114357
-0.205857485532761
0.467310190200806
0.228835105895996
0.256973564624786
0.373174101114273
-0.321294128894806
0.351842641830444
-0.255228906869888
-0.266090244054794
-0.735789358615875
-0.427342593669891
-1.13242614269257
-0.217825308442116
0.489054143428803
0.231745630502701
0.267777383327484
0.090242609381676
0.770944833755493
-0.732823312282562
-0.732402265071869
-0.008197084069252
1.11015462875366
0.561627984046936
-0.752673387527466
-0.160526365041733
0.281128525733948
-0.466912537813187
0.183235213160515
-0.894210994243622
-0.211077809333801
1.02897238731384
-0.041029237210751
-0.372868418693542
0.782437980175018
-0.575157821178436
-0.585062026977539
-0.790128111839294
-0.622188091278076
-0.298244535923004
-0.189519852399826
0.045655600726605
0.084561370313168
-0.922827243804932
-0.411494463682175
0.029924798756838
0.026220932602882
-0.11377514898777
0.05806565657258
0.867526471614838
-0.912318587303162
-0.16049137711525
-0.271869003772736
-0.469365686178207
0.45683890581131
-0.764521062374115
0.659462928771973
-0.933086037635803
0.029729008674622
-0.155841544270515
0.299013257026672
0.500681042671204
0.3087198138237
-0.914430677890778
-0.30125480890274
-0.513358056545258
0.223161458969116
-0.513228595256805
-1.03834474086761
-0.05209643393755
-0.598009645938873
0.005662471055985
-0.398496747016907
0.517324507236481
-0.354588001966476
-0.051538180559874
-1.20684361457825
0.06600832939148
-0.278926879167557
-0.844721972942352
-1.89513874053955
0.274748116731644
0.542797148227692
-0.455659002065659
-0.749653577804565
1.01251327991486
-0.081979505717754
0.004439458250999
0.857641458511353
0.46595686674118
0.91010057926178
-0.64433479309082
0.326130956411362
-0.104261495172977
-0.02650504373014
-0.652176678180695
-0.298261344432831
1.0055171251297
-0.123187661170959
-0.211882010102272
0.137662589550018
0.107912428677082
-0.482751488685608
0.526817679405212
-0.144977539777756
-0.050549820065498
-0.173423916101456
-0.05547746643424
1.18414747714996
0.505187451839447
-0.147655010223389
-0.295606315135956
0.045764684677124
-0.594018340110779
0.765553712844849
0.149373233318329
0.30605086684227
-0.004816181957722
0.230145871639252
-0.249407172203064
0.583649814128876
0.270454972982407
-0.066997334361076
0.205724149942398
-0.065149582922459
0.177497699856758
0.022260440513492
-0.265481114387512
-0.306789696216583
0.244830548763275
-0.321864783763885
1.02628779411316
-0.395960330963135
-0.466147869825363
-0.424184203147888
0.221466243267059
0.922896325588226
0.270152270793915
0.631216108798981
-0.65949958562851
0.912358224391937
-0.215776696801186
0.527112007141113
0.136107116937637
-0.160298645496368
0.528439700603485
-0.436237812042236
0.837565302848816
-0.177760794758797
-0.061205416917801
0.670361816883087
-0.380863875150681
0.072332113981247
-0.605361044406891
0.055962316691876
-0.23116372525692
0.428215742111206
0.197439074516296
-0.041262738406658
-0.213183626532555
-0.007902108132839
0.097522258758545
0.793916642665863
0.204647243022919
-0.721865713596344
-0.450381845235825
0.005159787833691
-0.087628945708275
-0.129968136548996
0.021210245788097
-0.03318988904357
0.623648405075073
-0.444269478321075
-0.604187667369843
0.735460162162781
0.566725432872772
0.083076030015946
-0.350398600101471
0.133252754807472
-0.323355108499527
0.039201479405165
0.345248848199844
-0.463420391082764
0.450846314430237
-0.170876815915108
-0.869653105735779
-0.341792464256287
-0.531228959560394
0.062236547470093
0.166238337755203
-0.420530110597611
0.398852407932281
0.033097885549069
-0.370094358921051
-1.21711242198944
-0.282199949026108
-0.255829513072968
1.17625784873962
-0.348317891359329
-0.151886165142059
0.121980011463165
-0.211617842316627
0.426539063453674
-0.114810682833195
-0.711914658546448
0.448246359825134
0.420154750347137
-0.843009471893311
0.155979871749878
0.008359925821424
0.340749472379684
0.129370599985123
0.181909084320068
-0.300155222415924
-0.491231232881546
-0.911786317825317
-0.849887192249298
-1.33096122741699
0.552075326442719
-0.098824225366116
-0.940020024776459
0.415910124778748
0.136261597275734
0.086651161313057
-0.556184053421021
0.009619154036045
0.362788051366806
-0.243681579828262
0.566754460334778
0.402437180280685
-0.566855490207672
0.265657097101212
0.441920131444931
0.274911224842072
0.303149789571762
-0.315645694732666
-0.614819943904877
-0.646892428398132
-0.383269101381302
-0.513315975666046
-0.75363290309906
-0.40602308511734
-0.106781803071499
0.390413671731949
-0.0620595254004
1.07315170764923
0.323040962219238
-0.063430808484554
-0.62377941608429
0.130566239356995
-0.257569134235382
-0.188408061861992
-0.339361935853958
-0.747629821300507
0.020383082330227
0.632248342037201
0.499511212110519
0.059846837073565
0.274394422769546
0.010467273183167
-0.412656426429749
0.284151375293732
0.176662966609001
-0.944076418876648
0.888277769088745
-0.413801968097687
-0.534796833992004
0.931770741939545
-0.126821368932724
0.463857471942902
0.194297030568123
-0.590023696422577
-0.519369602203369
-0.400444567203522
-0.391128182411194
0.004148483276367
-0.252086013555527
-0.30363541841507
0.099116444587708
-0.116921156644821
-1.33532965183258
0.131612598896027
-0.559001922607422
-0.640196561813355
-0.217671826481819
-0.498682618141174
0.535351812839508
0.584657371044159
-1.01721239089966
-1.35568237304688
-0.644070625305176
-0.20660611987114
0.238224804401398
0.156831130385399
0.616266310214996
0.441136389970779
-0.161685198545456
-0.06466668844223
-0.208551675081253
0.123317539691925
0.664381682872772
0.307013660669327
-0.817539751529694
0.294277548789978
-0.311211138963699
-0.169092401862144
0.184435367584229
0.277819067239761
0.408209383487701
-0.010601177811623
-0.140469342470169
0.063970193266869
0.523929595947266
0.106534630060196
0.331535667181015
0.447410583496094
-0.029915321618319
0.090673536062241
-0.609484076499939
0.712902307510376
-0.213311493396759
-0.583838641643524
-0.388549149036407
-0.580914378166199
-0.40245121717453
-0.132774963974953
-0.33478856086731
1.51386499404907
0.448985993862152
0.153789788484573
0.330887049436569
0.05988647043705
0.680383384227753
-0.077317014336586
-0.500630497932434
0.793507993221283
-0.287972956895828
0.667184352874756
-0.13512234389782
0.604231536388397
0.383740127086639
0.193847477436066
-0.371917754411697
0.565150558948517
0.661260485649109
-0.312818348407745
1.53094744682312
0.015531659126282
-0.210252940654755
-0.497922301292419
-1.6886705160141
0.530498623847961
0.19304932653904
0.091374561190605
0.328000247478485
-0.962385892868042
-0.509325504302979
0.264931827783585
0.8788782954216
-0.478839725255966
-0.911962807178497
0.030329987406731
-0.427417308092117
0.045360319316387
0.685286045074463
0.047223202884197
-0.045969463884831
1.06970679759979
-0.428570657968521
0.189969509840012
-0.228204339742661
0.194829538464546
0.689134418964386
-0.392118543386459
-1.98019552230835
-0.761252880096436
-0.091384872794151
-0.229012578725815
0.107535727322102
0.180105820298195
0.076268464326859
0.120621301233768
0.10369523614645
-0.38921457529068
-0.477831721305847
0.236510962247848
0.540692746639252
-0.884168744087219
-0.526370227336884
-0.472660273313522
-0.926946520805359
-0.682929337024689
0.219370663166046
0.482288002967835
-0.017779856920242
-0.193152830004692
0.47019100189209
-0.060111243277788
0.436378389596939
-0.703998744487762
-0.21330788731575
0.506982088088989
-0.100254587829113
0.061484817415476
-0.342435330152512
-1.04792284965515
0.319936692714691
-0.331744432449341
-0.299508601427078
-0.288554459810257
-0.183102399110794
0.494979530572891
0.271889865398407
-0.079947471618652
-1.14373290538788
-0.143390655517578
-1.07079386711121
-0.624905526638031
-1.21996116638184
-1.7033417224884
0.506973505020142
1.11389362812042
0.385515004396439
-0.240140631794929
-0.568279325962067
0.508825659751892
0.345844119787216
0.079761028289795
-0.453136384487152
0.670451700687408
0.234457790851593
-0.630376756191254
0.106560818850994
-0.003676122054458
0.299530863761902
-0.009163342416286
-0.589444041252136
0.063240647315979
-0.102056324481964
-0.262675821781158
-0.22134156525135
-0.016801312565804
0.450243562459946
0.284357845783234
0.391406714916229
-0.621393978595734
-0.881740033626556
-0.736600697040558
-0.872649252414703
-0.34511986374855
0.283532559871674
0.297210663557053
0.457390695810318
-0.365544617176056
-0.217424392700195
0.133615091443062
-0.573620796203613
0.387376129627228
-0.246206551790237
-0.148402899503708
0.725300133228302
0.123109072446823
0.755054473876953
0.193608537316322
-0.150028228759766
0.143327176570892
0.484806388616562
0.20909158885479
0.133719116449356
-0.61285537481308
-1.33691740036011
0.797845721244812
-0.035124100744724
0.128864318132401
-0.357530951499939
-0.438710033893585
-0.319323658943176
0.38653153181076
-0.549179375171661
-0.02916668727994
-0.231323599815369
1.14404034614563
-0.033396523445845
0.319975912570953
-0.332128643989563
0.744893252849579
-0.064264446496964
0.041151821613312
-0.448010355234146
-0.487503111362457
0.409530729055405
-0.063018992543221
0.625039100646973
0.055016338825226
0.210626900196075
0.045349724590778
0.790640234947205
0.713154494762421
0.053980052471161
0.415722548961639
0.792801022529602
0.379386276006699
-0.521531760692596
-0.310731887817383
-0.429055154323578
-0.39079886674881
-0.006764765828848
0.246511399745941
0.181166991591454
0.460997223854065
-1.70601141452789
-0.452739477157593
0.492199957370758
0.23697917163372
0.657761037349701
0.997432470321655
0.02951579540968
-0.164682522416115
-0.148582115769386
0.124307446181774
0.904178977012634
-0.15378138422966
0.345104485750198
-0.025477202609181
-0.027162205427885
-0.478068649768829
1.23966920375824
0.056583162397146
0.544992685317993
0.679720640182495
-0.83805912733078
-0.700669348239899
0.403482973575592
0.8794065117836
-0.084176875650883
0.23336623609066
-0.662251174449921
-0.715453147888184
0.252541661262512
1.20537614822388
0.59877997636795
0.214098870754242
0.464123696088791
-0.607628047466278
0.210578009486198
0.126609370112419
-0.485088229179382
-0.062160685658455
0.309648096561432
0.194917932152748
0.493505328893662
0.555294096469879
0.175799801945686
0.204454690217972
-0.517467319965363
0.044444404542446
-0.125038400292397
0.715347230434418
-0.37562358379364
0.318597078323364
0.705265641212463
0.521885991096497
0.491775959730148
-1.01149928569794
0.176745861768723
0.134286493062973
-0.541039884090424
-0.135804995894432
-0.809369385242462
0.420909970998764
-0.59962785243988
-0.710833549499512
-0.25746551156044
-1.2732982635498
-0.169347241520882
-0.034658499062061
-0.895102798938751
0.117783650755882
-0.422401577234268
0.113234877586365
-0.657602250576019
-0.383696675300598
-0.413993149995804
-1.03892886638641
-0.119386449456215
-0.51433253288269
0.406413972377777
0.000522827729583
-0.563579201698303
-0.520163178443909
0.458798468112946
-0.216266363859177
0.191990360617638
0.001980997622013
0.071685440838337
0.286244839429855
-0.454593449831009
-0.692472517490387
-0.866512417793274
0.411805003881455
-0.065946944057942
0.35440132021904
0.576738595962524
0.016468269750476
-0.014146374538541
-0.02139949426055
-0.151640936732292
0.513449966907501
-0.25948041677475
-0.683732867240906
-1.13497769832611
0.116625592112541
-0.397581607103348
-0.311213433742523
-0.009687751531601
-0.106813438236713
0.051886506378651
-0.12257094681263
0.309344977140427
0.768089115619659
-0.482144892215729
-0.236396253108978
-1.00914716720581
0.477163016796112
0.175362139940262
0.030308833345771
0.558354318141937
-0.108178146183491
0.369949698448181
0.323687463998795
-0.412207305431366
0.01762630790472
-0.579034268856049
-0.486699998378754
-0.281989485025406
0.203529983758926
0.264608919620514
0.286139726638794
-0.254900068044662
-0.073837861418724
-0.555521428585053
0.270544320344925
0.20185849070549
-0.431023895740509
-0.328812330961227
0.615556061267853
0.580925047397614
-0.125275179743767
-0.475227236747742
0.20676976442337
-0.229387104511261
-0.122084863483906
-0.14006732404232
-0.15082836151123
-0.487785935401917
-0.008796956390142
0.025182787328959
0.249181747436523
0.148405075073242
-0.510447502136231
-0.344721555709839
1.06470143795013
-0.257123082876205
-0.789035320281982
-0.235598236322403
-0.3815957903862
-0.778883814811707
-0.618551731109619
0.177438750863075
0.76438844203949
0.219991505146027
-0.420805186033249
0.318218320608139
-0.747977435588837
-0.104457452893257
0.181520000100136
-0.368487507104874
-0.693224430084229
-0.230742543935776
-0.569907665252686
-0.644779682159424
0.073809213936329
-0.097251690924168
-0.240053072571754
0.361186027526855
0.282700628042221
-0.248821064829826
-0.041969813406468
0.306618273258209
0.461475640535355
0.100989550352097
0.117610909044743
-0.577532291412354
0.864207208156586
-0.009869638830423
0.133068680763245
0.04873675853014
-0.520324885845184
0.168750405311584
-0.034684147685766
0.350481986999512
0.382815808057785
0.772144794464111
-0.314513564109802
0.12750780582428
1.56039106845856
-0.421308010816574
0.572354853153229
0.617976665496826
0.390094667673111
0.487902581691742
-0.40393802523613
-0.303510099649429
0.573036432266235
0.199608966708183
-0.261570602655411
-0.032800495624542
-0.476454883813858
-0.241901755332947
-0.751987040042877
-0.487560749053955
-0.457243323326111
0.255445182323456
0.261456429958343
-0.737985730171204
0.005478143692017
0.456804841756821
-0.267384111881256
-0.747954845428467
-1.00639665126801
-0.448149055242538
0.672521829605103
-0.371876835823059
-0.088102236390114
-0.038388285785914
-0.554245293140411
0.662555754184723
-0.346562951803207
-0.046487741172314
0.181824281811714
-0.051614984869957
-0.18059915304184
0.265314161777496
-0.305996805429459
-0.749749481678009
0.454564571380615
0.592637121677399
-0.210627794265747
-0.890567004680634
-0.55412083864212
-0.775091946125031
-0.194860517978668
0.213151663541794
0.335409730672836
0.239367470145226
0.611731708049774
-0.445939034223557
-0.14788556098938
-0.719265282154083
0.166656836867332
0.138162150979042
0.746144592761993
-0.378003180027008
-0.733115077018738
0.309298276901245
-0.31685596704483
-0.243462175130844
-0.770139575004578
-0.143748164176941
0.23291876912117
-0.286626428365707
0.097934439778328
0.509054064750671
0.019132822751999
0.295459985733032
0.254051178693771
-0.709475100040436
-0.106022246181965
0.466252535581589
0.069155715405941
0.120783127844334
-0.57935243844986
-0.33806636929512
0.065132215619087
-0.043455373495817
-0.638243794441223
0.309458613395691
-0.805913329124451
-0.015069335699082
0.119852319359779
-0.24650251865387
-0.078342102468014
-0.788454711437225
0.558497190475464
0.241368740797043
0.068290665745735
-0.249684557318687
0.342240422964096
-0.190762549638748
0.227689981460571
-0.347032755613327
-0.344045728445053
0.804326951503754
0.018502879887819
0.075003683567047
-0.489852637052536
-0.135947555303574
-0.637319624423981
-0.681425094604492
-0.330211490392685
0.139542385935783
-0.22298489511013
-0.15735849738121
-0.420083582401276
-0.397552460432053
0.504870533943176
0.882114410400391
0.550880014896393
-0.781809628009796
-0.101643718779087
-0.285163789987564
-1.27070379257202
-0.366196483373642
-0.21904231607914
0.291997700929642
-0.434128969907761
0.234709709882736
-0.109130494296551
-0.35451066493988
0.211003571748734
-0.498310804367065
-0.05420795083046
0.749308705329895
-0.902600347995758
-0.794020533561707
0.002088472247124
0.523364245891571
0.406965911388397
-0.861760973930359
-1.58317673206329
-0.235942661762238
-0.051747620105743
0.041527062654495
0.302490442991257
-0.109762161970139
0.112607955932617
0.12465113401413
0.327357679605484
0.307051092386246
0.222429469227791
-0.581422924995422
1.28517532348633
0.289780467748642
-0.203267782926559
-1.06503486633301
-0.306201279163361
-0.224214941263199
-0.20416122674942
-0.321809858083725
0.019547823816538
-0.36311149597168
-0.006973963230848
-0.869874238967896
0.435591608285904
0.10555736720562
-0.826280176639557
1.38005149364471
-0.202470257878304
1.02208304405212
0.02971475571394
-0.026007499545813
0.04449213668704
0.224728405475616
-0.208552360534668
0.207575976848602
-0.455727130174637
0.133893638849258
-0.021077118813992
0.656618714332581
0.301218330860138
-0.491338014602661
-0.539950609207153
-0.091050542891026
-0.427851855754852
-0.268815219402313
-0.34644091129303
0.182321727275848
0.050965923815966
-0.162235915660858
0.51924729347229
-0.248691990971565
0.015910476446152
-0.755133509635925
0.057405762374401
-0.262125253677368
0.239283531904221
-0.595608174800873
-0.216651648283005
0.327858716249466
-0.234469965100288
-0.060026451945305
0.019078297540546
-0.652195990085602
0.326498329639435
0.189534232020378
-0.11396486312151
0.317447572946548
0.229920238256454
-0.870588839054108
-0.159279078245163
-0.336900651454926
0.006696581840515
0.740411281585693
0.073413737118244
0.005312848836184
0.035546652972698
-0.795206308364868
-0.405017793178558
0.380253911018372
-0.202971324324608
0.304742485284805
0.041049517691135
0.086341261863709
-0.226129457354546
0.060605511069298
-0.11024272441864
0.776779532432556
-0.354874551296234
0.4320188164711
0.394881069660187
0.331707149744034
-0.056845840066671
-0.828156471252441
-0.490410655736923
-0.389247298240662
-0.400309532880783
-0.069352127611637
-0.810770452022553
-0.054594725370407
0.351719468832016
-0.616992652416229
-0.174510106444359
-0.568672955036163
-0.757257521152496
0.062602870166302
0.043572578579187
-0.06056459248066
-0.157234966754913
0.452254116535187
0.26126304268837
0.390026539564133
-0.51891016960144
-0.423146605491638
-0.317930042743683
0.026322461664677
0.595818221569061
-0.632862269878387
-0.784391462802887
0.053144693374634
1.18935871124268
0.423810452222824
-0.045513562858105
0.375607341527939
0.395683228969574
0.101891182363033
0.328633427619934
0.743680059909821
-0.179268926382065
-0.282247364521027
1.06480813026428
-0.199070319533348
-0.01545512676239
-0.44519430398941
-0.593396365642548
-1.63396465778351
-0.674697399139404
-1.22753489017487
-0.049415275454521
0.259615123271942
0.360227018594742
-0.256975293159485
-0.311899900436401
-0.426914930343628
0.213718742132187
-0.217539295554161
-0.095196515321732
0.088826164603233
0.796148359775543
-0.451077610254288
0.097797155380249
-0.472923368215561
-0.559763312339783
0.232976585626602
0.195445239543915
-0.36530265212059
0.431419909000397
-0.351447373628616
-0.462300717830658
-0.618863165378571
0.225856989622116
-0.614446580410004
-1.14714968204498
-0.581826090812683
0.115538612008095
0.554757237434387
-0.450346887111664
0.069645158946514
-0.324262976646423
1.48464465141296
-0.12529981136322
-0.413261264562607
0.373486310243607
0.296288669109344
-0.365157842636108
-0.286895990371704
0.801168501377106
-0.589097857475281
0.040255755186081
-0.021424712613225
0.117753051221371
-0.082668885588646
0.396138370037079
-0.372851222753525
-0.508653044700623
-0.189089685678482
0.075505070388317
-0.060409367084503
0.136565744876862
-0.06177368760109
-0.629263043403626
0.033669821918011
0.373631626367569
0.603719711303711
0.605783998966217
0.470266222953796
0.232509925961494
0.129661947488785
0.529154479503632
0.7064049243927
0.170470952987671
0.423150837421417
-0.026499252766371
-0.25109875202179
0.590348958969116
-0.1277786642313
0.363672256469727
-0.553431928157806
0.644314289093018
-0.124785378575325
0.396652609109879
0.27334389090538
0.476308524608612
0.064990550279617
0.366841226816177
-0.310675531625748
-0.358362704515457
-0.399135917425156
-0.298014134168625
-0.249856173992157
-0.686685144901276
-1.2733907699585
0.219082310795784
0.584154009819031
-0.491081535816193
-1.50339388847351
-0.117486499249935
0.216654732823372
-0.74606591463089
0.052366726100445
0.079127870500088
-0.047039121389389
0.442511826753616
-0.900966942310333
-0.368277698755264
0.891433715820313
0.41953906416893
-0.499726355075836
-0.182557940483093
0.788696050643921
0.059655785560608
-0.361837148666382
-0.167254060506821
-0.440851092338562
-0.311817348003387
0.588747620582581
-0.161179006099701
-0.225485950708389
-0.138782739639282
0.553159475326538
0.748123347759247
-0.335806012153625
-0.191026240587235
0.480113714933395
-0.156515285372734
0.439339965581894
-1.72021281719208
0.100191444158554
-0.196053326129913
0.116527765989304
0.071315377950668
0.769735455513001
-0.026329515501857
0.156137391924858
-0.160005331039429
0.484371811151505
0.474387496709824
-0.654826104640961
-0.198885425925255
-0.229849815368652
-0.111949056386948
-0.027352925390005
-0.721747696399689
0.507023096084595
-0.902545213699341
-0.746551871299744
-0.919009149074554
-0.746242761611939
0.227510452270508
1.12740921974182
0.404402315616608
-0.136287987232208
0.494796544313431
0.080516070127487
0.390072643756866
-0.768364310264587
0.306269407272339
-0.283396273851395
0.58733195066452
-0.696033596992493
0.408280700445175
1.13354909420013
-0.149239674210548
-0.692896068096161
0.305530220270157
1.59389138221741
-0.180423647165298
-0.724434852600098
0.448371261358261
0.209891811013222
-0.188371390104294
-0.036118291318417
0.431935846805573
-0.167628437280655
-0.169546559453011
-0.233725488185883
0.259831756353378
-0.139377623796463
0.201227143406868
-0.108181461691856
0.644867360591888
-0.036133490502834
-0.02806157246232
-0.308344632387161
0.33686962723732
0.106128185987473
0.354033380746841
-0.502060890197754
0.296295881271362
0.82613730430603
-0.512502372264862
-0.443472445011139
-0.716180622577667
0.013549782335758
-0.509005665779114
-0.074085913598538
0.033346612006426
0.244721412658691
0.633826494216919
-0.117835655808449
0.727123618125916
0.010140746831894
-0.473306477069855
-0.192209661006928
0.129834741353989
-1.3564840555191
0.34905993938446
-0.172036051750183
0.489182054996491
-0.221566095948219
-0.269633263349533
0.241389960050583
-0.155730962753296
-0.839590728282928
0.540091276168823
-0.648746728897095
-0.235856488347054
0.173056676983833
1.43643033504486
-0.517570734024048
0.503602564334869
-0.002936008386314
0.212590664625168
0.200046733021736
0.416360586881638
-0.415484458208084
0.135326474905014
-0.733322381973267
0.479127913713455
0.423243343830109
-0.035837393254042
0.25078547000885
0.020357625558972
-0.487534523010254
-0.17123955488205
0.480453938245773
-0.129627078771591
-0.179196298122406
-0.344480693340302
-0.096491374075413
-0.363375574350357
0.113282196223736
0.306903123855591
0.093766301870346
-0.255654513835907
-0.199979916214943
0.385091334581375
-0.184843480587006
-0.396881908178329
0.748215436935425
-0.327253073453903
-0.095126211643219
-0.308996289968491
-0.491121560335159
-1.1869238615036
0.04295639693737
-0.033553123474121
0.345023542642593
0.567536354064941
-0.279116719961166
-0.322331249713898
0.665106058120728
0.196943014860153
0.010339949280024
-0.691048502922058
-0.529874861240387
-0.28450071811676
0.320974320173264
-0.200604468584061
0.331906646490097
-0.582963526248932
0.029845997691155
0.27698341012001
-0.39224699139595
-0.26169365644455
0.451293736696243
0.139350771903992
0.198597699403763
-0.628424882888794
-0.382701307535172
-0.584713220596314
0.181747511029243
-0.478850454092026
-0.951726675033569
1.17406368255615
0.310611724853516
0.555604159832001
-0.24651238322258
-0.0399549305439
0.294583469629288
-0.278829574584961
0.22080060839653
-0.085699394345284
-0.399773389101028
-0.005155019462109
-0.010438645258546
-0.034096762537956
0.657146155834198
-0.597813427448273
-0.753557860851288
-0.433479487895966
-0.165986835956574
-0.066014036536217
0.828089535236359
0.169793844223022
0.258887320756912
0.232445329427719
-0.061372235417366
-0.372371554374695
0.337909698486328
-0.736968517303467
-0.129605576395988
-0.152805179357529
0.04060422629118
0.599594831466675
0.098726309835911
-0.600873708724976
-0.138503819704056
0.365619838237762
-0.311844378709793
0.833889544010162
0.029164250940085
0.571406066417694
0.027347516268492
-0.601261794567108
-1.51754450798035
0.46705037355423
-0.264066159725189
0.414233416318893
-0.236197397112846
-0.605515420436859
-0.05328681319952
0.953690946102142
-0.05908489599824
-0.793015003204346
1.06709349155426
-0.141772910952568
0.783176779747009
0.217597901821136
1.06173622608185
-0.599920094013214
0.621753096580505
0.26865217089653
0.717899262905121
0.078085407614708
0.428128123283386
0.429960906505585
0.167550176382065
0.085007265210152
-0.003830596804619
0.373762428760529
-0.698832213878632
-0.076052963733673
-0.463299095630646
0.313027739524841
-0.511317670345306
-0.179403454065323
0.089906297624111
-0.220589324831963
0.14659970998764
0.463806718587875
0.19168995320797
-0.21703764796257
0.218295037746429
-0.736904501914978
-0.166823446750641
0.015545472502709
0.150221675634384
1.23763883113861
-0.517116487026215
-0.497105240821838
-0.273706614971161
0.453064113855362
0.252491474151611
0.636541247367859
1.1953136920929
-0.434571415185928
0.552948534488678
-0.961880028247833
-0.061071179807186
-1.42390120029449
-1.88624715805054
-1.40892744064331
-0.091965213418007
0.560676753520966
0.060058504343033
-0.324417889118195
0.283183157444
0.099314957857132
0.454915195703507
-0.358475089073181
-0.267464488744736
-0.155265659093857
0.003037290647626
-0.299077063798904
0.730444729328156
0.096360065042973
0.272269278764725
0.031099267303944
0.127746149897575
-0.088295713067055
0.01476938277483
0.268541038036346
-0.388871639966965
0.47346094250679
-0.003693029284477
0.679664194583893
0.035314247012138
-0.141483008861542
0.327950447797775
-0.722641408443451
-1.72484040260315
0.363795340061188
0.301819115877151
0.252113431692123
-0.360073000192642
0.560959994792938
-0.041591688990593
0.769908785820007
-0.613472580909729
-1.23361337184906
-0.100160859525204
0.147729873657227
-0.561696290969849
-0.155831634998322
0.308826923370361
0.336246192455292
-0.385488599538803
0.777472972869873
-0.136353179812431
-0.476741224527359
-0.363447070121765
0.215383425354958
0.753190040588379
-0.136999130249023
0.200653225183487
-0.054118424654007
-0.765368402004242
-0.410971194505692
0.428244709968567
0.287002772092819
0.128638982772827
-0.467265516519547
-0.200237348675728
1.06653690338135
-0.393609881401062
-0.366561591625214
-0.013291783630848
-0.116372749209404
0.535685956478119
0.908420145511627
0.474716991186142
-0.080023422837257
0.663023412227631
-0.413308352231979
1.32268846035004
-0.821487009525299
-0.566598474979401
0.316542029380798
-0.488598227500916
0.193657785654068
0.719013214111328
0.684020459651947
-0.705209136009216
-0.119205854833126
0.141394689679146
0.650498270988464
-0.404378414154053
-0.353207767009735
-0.044768314808607
-0.225953727960587
0.267844021320343
0.177396446466446
0.068655475974083
0.03872487321496
0.049065556377173
-0.095449425280094
0.087657548487187
-0.434358239173889
-0.48231914639473
-0.140612304210663
0.054157689213753
-0.810085594654083
0.200633779168129
0.100046440958977
0.060774710029364
0.026185486465693
0.487055599689484
-0.331870257854462
-0.995103120803833
0.623994410037994
-0.069821923971176
-0.026499254629016
-0.530893325805664
0.146104380488396
0.602840542793274
0.305454224348068
-0.218251094222069
0.348046720027924
-0.334057241678238
-0.275713920593262
0.596291840076447
-0.171992301940918
0.886789500713348
-0.432498544454575
-0.057723335921764
-0.473241448402405
-0.948685169219971
-0.747764408588409
0.386859565973282
0.453522443771362
-0.282532721757889
0.008662633597851
0.666122078895569
0.223093718290329
0.279239267110825
0.453260660171509
0.211663022637367
-0.639195680618286
0.446506977081299
-0.648134052753449
0.615080118179321
-0.080870687961578
0.377415686845779
0.149623095989227
-0.252979099750519
0.076955296099186
0.811416506767273
0.504851341247559
0.406294167041779
0.220034822821617
-0.128440856933594
0.806672275066376
0.289634704589844
0.033920474350453
0.277972042560577
0.395511358976364
-0.773939549922943
-0.179403126239777
0.399782121181488
0.316285222768784
-0.495215058326721
-0.370648860931396
-0.649344325065613
-0.902900099754334
-1.70980632305145
-0.211441218852997
0.095643326640129
-0.399507433176041
0.60087913274765
0.676553606987
0.334337204694748
0.368701457977295
-0.420665472745895
0.94637405872345
0.028802841901779
-0.206497892737389
0.170945569872856
0.413446813821793
0.620775461196899
0.821577370166779
0.554639518260956
0.02652557939291
0.158088266849518
-0.29433798789978
-0.370653867721558
0.465884417295456
-0.508221805095673
1.18544137477875
-1.20010364055634
-0.680721819400787
-0.162043228745461
0.743115365505219
-0.334931492805481
0.071315795183182
-0.106306053698063
0.255809009075165
0.359875380992889
0.45668238401413
-0.414860486984253
0.231416523456573
0.984811365604401
-0.409262597560883
-0.263601273298264
-0.758276402950287
-0.354717612266541
0.447064816951752
-0.078890360891819
-0.802599787712097
-0.32364895939827
-0.480353474617004
-0.804686665534973
-0.859757661819458
-0.501775741577148
0.123339436948299
0.648280918598175
-0.291036516427994
0.368394404649734
0.42946058511734
-0.217054605484009
-0.286473721265793
0.539837300777435
-0.215785697102547
0.026533989235759
0.042133361101151
-0.573546469211578
0.325298428535461
0.761436760425568
-0.093050137162209
-0.752506256103516
0.421330511569977
-0.50787615776062
-0.487003296613693
-0.591219544410706
0.157777965068817
0.174671649932861
0.545619308948517
0.782701075077057
-0.365251988172531
-0.683707416057587
1.26850724220276
-0.442985385656357
0.265720635652542
-0.073074951767922
0.440916895866394
-0.145417883992195
0.731582820415497
0.961981534957886
-0.424011945724487
-0.551486253738403
0.017562106251717
0.093272551894188
0.059335269033909
0.93324601650238
-0.238144025206566
0.726732015609741
0.596898078918457
0.221739083528519
-1.34063506126404
0.37698432803154
-0.941937565803528
-0.141998559236527
-0.988461494445801
0.570500195026398
-0.311221301555634
1.15782058238983
1.25154066085815
-0.14387933909893
0.156487435102463
0.288970530033112
-0.178011223673821
0.060186080634594
0.175798296928406
-0.685899436473846
-0.579224526882172
-1.0473769903183
-0.207957848906517
-0.591323673725128
0.495953053236008
-0.621150076389313
-0.586316823959351
-0.240173980593681
0.22012996673584
0.180339306592941
0.198098212480545
-0.73653370141983
1.19136416912079
-0.040701564401388
0.56742936372757
-0.180489674210548
-0.993910491466522
-0.018179923295975
-0.645395398139954
-0.408565580844879
-0.197694182395935
-0.664862990379334
0.429489552974701
-0.259828805923462
0.193489044904709
-0.247073978185654
0.462327599525452
-0.348621040582657
-0.379257172346115
0.011332668364048
-0.889145910739899
0.162597939372063
0.833553016185761
-0.309525698423386
0.814765751361847
-0.096252031624317
-0.132407426834106
-1.22280728816986
0.175732254981995
0.873282492160797
0.549869358539581
-0.164376780390739
-0.26817661523819
0.000479221343994
-0.770740807056427
0.078848965466023
0.289539188146591
0.29766458272934
0.328428447246552
-0.726895332336426
0.434620678424835
-0.136516630649567
-0.311884582042694
-0.260839909315109
-0.802673876285553
-0.157194256782532
-0.158927500247955
-0.037452064454556
0.124686427414417
0.392731755971909
-0.107686668634415
-0.067491963505745
0.15135483443737
-0.430014163255692
0.053812835365534
0.201899662613869
-0.800200700759888
-0.901875138282776
-0.876047134399414
0.603196382522583
-0.125665381550789
-0.207544773817062
-1.00870096683502
0.864708125591278
-0.416957795619965
0.072377376258373
-0.036421656608582
0.155676946043968
-0.736969232559204
0.13084089756012
0.211324766278267
0.549582839012146
-0.625811815261841
-0.78895229101181
-0.215366303920746
-0.402188807725906
-0.79752779006958
0.885230123996735
-0.2575404047966
-0.858577430248261
-0.617651581764221
-0.430322378873825
-0.557966589927673
-0.46667891740799
-0.411986023187637
-0.429291725158691
-0.825180053710938
-0.165121555328369
-0.783860802650452
-0.241242676973343
-0.361665189266205
0.000442139804363
-0.665461122989655
-0.274895489215851
-0.411398321390152
-0.159811526536942
0.73534619808197
0.342878103256226
-0.516217827796936
-0.002302400767803
0.521040737628937
0.090085707604885
0.532190084457397
0.659324645996094
0.617026031017303
-0.301952064037323
0.644718587398529
-0.167922049760818
-0.617183685302734
-0.453441083431244
0.352185696363449
0.016974780708551
-0.014978639781475
0.519420206546783
-0.136029243469238
0.278764367103577
-1.2017240524292
-0.055125370621681
0.860397875308991
0.022845301777124
-0.600330591201782
-1.15050959587097
-0.809165894985199
-0.686598598957062
-0.381461262702942
-0.249761044979095
0.517180502414703
0.591632783412933
-0.571159720420837
-0.324678361415863
-0.930682122707367
-0.335707157850265
0.236297994852066
-0.319520831108093
-0.057744946330786
0.297605395317078
-0.022057346999645
0.371110647916794
-0.064264163374901
0.322613000869751
-0.194186866283417
0.082113958895207
0.786346852779388
7.7858567237854E-07
-1.26784372329712
0.111886188387871
-0.370742738246918
0.2869613468647
-0.468702077865601
0.528752326965332
0.430857062339783
-0.313394039869308
0.325882464647293
-0.53069281578064
-0.200501784682274
0.679403185844421
-0.078916259109974
-0.164673179388046
-0.089926816523075
-0.284345179796219
-0.015273154713214
0.16058923304081
-0.058007169514895
-0.06012449786067
0.648117184638977
0.00856376439333
0.275489807128906
0.172127828001976
-0.158765435218811
-0.112124860286713
-0.887269020080566
-0.473464250564575
0.343715250492096
0.021106731146574
-0.4120272397995
-0.551245927810669
-0.495346039533615
-0.565327703952789
0.268935829401016
-0.04929979890585
0.881650805473328
-0.457817822694778
-0.498054832220078
0.037370473146439
-0.380804777145386
-1.07587218284607
0.521172165870667
0.162714302539825
0.834865808486939
0.476305454969406
-0.471634417772293
0.158597528934479
-0.202888324856758
0.387339740991592
0.111694999039173
-0.129843562841415
-0.049890093505383
0.655622839927673
-0.530637562274933
-0.191355481743813
-0.579486548900604
0.178902238607407
-1.33223819732666
-0.851657748222351
0.77882194519043
-0.566144347190857
0.032945513725281
-0.303799569606781
-0.215691551566124
-0.831655025482178
0.083005532622337
-0.116461388766766
0.851257741451263
-0.174796998500824
1.22467839717865
0.0451376773417
-0.194385409355164
-0.340750366449356
0.019396632909775
0.462106972932816
-0.454410254955292
1.16204023361206
-0.075991183519363
0.213733017444611
0.112004943192005
-0.328261524438858
-0.203311488032341
0.604318380355835
0.157417505979538
-0.098847605288029
0.365006059408188
0.994843542575836
-0.013399983756244
0.766914427280426
-0.199459210038185
-0.081609800457954
-0.46127650141716
0.597278714179993
-0.666024267673492
-0.457669615745544
0.27461451292038
-0.747046589851379
0.028023898601532
-0.35128653049469
-0.512123823165894
-0.276179820299149
1.16347849369049
-0.40026530623436
0.287874191999435
-0.508997857570648
-0.183217436075211
-0.047683089971542
-1.02190971374512
0.377282679080963
-0.164095297455788
0.671829104423523
-0.759722411632538
-0.759683430194855
0.120264425873756
0.634953439235687
0.456853717565537
-0.392709672451019
1.09918689727783
0.058957479894161
1.14365243911743
0.040018901228905
0.258286714553833
-0.744281888008118
0.626782655715942
0.143227055668831
-1.07249689102173
-0.251174718141556
0.723469376564026
-0.316431969404221
0.150744780898094
0.172634243965149
0.804247558116913
-0.675897717475891
0.041999213397503
-0.697972238063812
-0.464039027690887
-0.742595255374908
0.610817849636078
-0.2319106310606
-0.224814474582672
-0.6706303358078
-0.074585974216461
-0.050995618104935
-0.658952951431274
-0.004634909331799
-0.263362765312195
-0.572705030441284
-0.025265339761973
-0.318237274885178
-0.559101998806
0.301912903785706
0.14115697145462
-1.08414781093597
0.752465605735779
1.32267475128174
-0.512439012527466
0.369439572095871
-0.171926811337471
-0.394852459430695
0.894882440567017
0.025761440396309
0.703835010528564
-1.05581247806549
-0.994365215301514
0.149393692612648
0.571268200874329
-0.49926096200943
-0.260626435279846
0.458182603120804
0.134154975414276
-0.319052159786224
-0.080419734120369
-0.920034945011139
-0.247689038515091
-0.984535217285156
0.844851434230804
-0.082272455096245
-0.627165853977203
0.18838968873024
-0.424928516149521
0.030932731926441
-0.268162846565247
-0.00730924680829
0.438992291688919
0.047449968755245
-0.448273688554764
0.829594075679779
-0.15186819434166
0.156922623515129
-0.010692200623453
-0.086452871561051
0.098343774676323
-0.161891654133797
-0.159909754991531
0.352374613285065
0.432879567146301
0.319624483585358
-0.203752845525742
-0.40674763917923
0.229816108942032
0.378000915050507
0.461922734975815
0.132414817810059
0.097477346658707
0.170090079307556
0.403470724821091
-0.069076709449291
0.1759282797575
-0.77424955368042
1.15146040916443
-0.306694537401199
0.248673126101494
0.126496702432632
0.731677651405335
0.250238686800003
-1.00648474693298
-0.761733710765839
-0.290508091449738
0.171940311789513
-0.208987265825272
0.125363036990166
-0.641698181629181
-0.027899071574211
0.383041501045227
0.119600981473923
0.199010461568832
-0.028445322066546
0.375859946012497
0.192492440342903
-0.368738949298859
-0.425961196422577
0.729560613632202
0.708985030651093
-0.125646308064461
0.04843470826745
0.422861665487289
-0.100883767008781
0.127238094806671
0.524343132972717
0.122670605778694
-0.324477106332779
0.873221635818481
0.290377199649811
0.081461198627949
-0.062812872231007
0.475715637207031
0.314513504505157
-0.465484499931335
0.069515764713287
0.735033273696899
0.157739043235779
-0.177051648497581
0.65578418970108
-0.094580926001072
-0.541218519210815
-0.932652354240418
-0.496866673231125
0.114701993763447
-0.689949512481689
0.430879473686218
0.180323004722595
0.282612472772598
0.211441174149513
-0.168891534209251
0.167349010705948
-0.411666691303253
-0.438593477010727
-0.26940929889679
0.412029206752777
-0.163054525852203
0.041136108338833
0.260535031557083
-0.347756683826447
-0.909492075443268
-0.176409438252449
0.056428194046021
0.331532299518585
0.304069846868515
-0.174964413046837
0.597747802734375
-0.976772427558899
0.00979495048523
-0.30224421620369
-0.592572331428528
0.421858996152878
-0.985462427139282
-1.47631239891052
-0.370903789997101
-0.392212271690369
0.877749502658844
0.361575096845627
0.747009336948395
-0.350394159555435
-0.268526315689087
-0.594059348106384
0.764537870883942
-0.191879421472549
-0.083063766360283
0.409448027610779
0.537842869758606
-0.276498973369598
-0.1962810754776
0.499338924884796
-0.030180489644408
0.464484632015228
0.340799510478973
-0.405879199504852
0.137442484498024
-0.085427567362785
0.416215240955353
0.030922446399927
-0.147116839885712
-0.003938848152757
-0.017547938972712
0.503609180450439
-0.09076389670372
0.531558930873871
0.306163340806961
-0.864255905151367
0.068482182919979
-0.556962788105011
0.615687608718872
0.288873493671417
0.146382138133049
-0.199039399623871
0.588060259819031
-0.114048704504967
0.285451412200928
0.266595959663391
-0.13587512075901
0.033665493130684
0.285778224468231
-0.917091846466064
-0.372564613819122
-0.085009336471558
-0.994489848613739
-0.148171365261078
-0.243654415011406
-0.396265715360641
0.795978426933289
0.090341567993164
-1.18603622913361
0.618691682815552
0.003427769988775
0.92806088924408
-0.180363059043884
0.531400680541992
0.539283692836762
0.18436473608017
-0.404769003391266
0.04743254929781
0.105533264577389
-0.410480290651321
-0.569024503231049
-1.02080452442169
0.122300073504448
-0.082304537296295
-0.369645655155182
-0.110999070107937
0.321386009454727
0.251671522855759
0.348831802606583
-0.296549707651138
0.673031330108643
0.22215074300766
0.499300211668015
0.18063896894455
-0.463685393333435
-0.637981176376343
0.419212251901627
-0.569679200649262
0.375634104013443
0.694292724132538
-0.202733024954796
0.442653179168701
0.450927495956421
-0.276811808347702
0.942653596401215
-0.087636753916741
-0.151584923267365
-0.195038393139839
-0.105775222182274
-0.136516094207764
-0.187554448843002
0.276232987642288
0.137401252985001
0.143873885273933
0.1837537586689
1.00768995285034
0.081125840544701
0.296419531106949
0.010998761281371
-0.03590726479888
0.063327804207802
0.110708579421043
-0.759188115596771
0.844385087490082
-0.888100504875183
-0.110352411866188
0.112477168440819
0.93414831161499
-0.320404976606369
0.433837950229645
-0.58327704668045
0.335575997829437
0.075405687093735
-0.353849828243256
0.406044989824295
-0.209492221474648
-0.662535965442658
0.144588053226471
-0.420447498559952
-0.642836689949036
-0.474282562732697
0.293888837099075
0.251929312944412
-0.408173561096191
0.022183507680893
0.600887060165405
0.345297455787659
-0.048609901219606
0.166979148983955
0.164311930537224
-0.186177015304565
-1.39662957191467
-0.454193532466888
-0.071977943181992
-0.123232953250408
0.72632223367691
-0.23628805577755
0.094321265816689
-0.020196299999952
-0.103694826364517
-0.919497668743134
0.703502058982849
-0.042733870446682
-0.092605508863926
0.455886900424957
-0.005032615736127
-0.990406394004822
0.255947351455688
0.131179451942444
0.215765222907066
0.425941944122314
0.163586467504501
0.716641247272491
-0.502275407314301
0.331378132104874
-0.372238725423813
0.870253324508667
0.320329636335373
0.094621382653713
-0.096584588289261
-0.035485919564962
-0.551506400108337
-0.101933412253857
-0.211725473403931
0.669015288352966
-0.051587022840977
0.765241980552673
-0.222469806671143
0.409600079059601
-0.207132697105408
-0.405085533857346
-0.24848473072052
0.20384156703949
0.869006931781769
0.167007341980934
-0.03695435449481
-1.09178674221039
-0.367868930101395
-0.257782816886902
0.015605829656124
-0.865162014961243
0.670960307121277
-0.362842112779617
0.057209953665733
-0.645917356014252
-0.124311804771423
-0.514807522296906
-0.574954032897949
-0.518472075462341
0.668770134449005
-0.203382849693298
-0.33909472823143
0.157237857580185
0.098257675766945
0.214632704854012
0.425531268119812
0.83192652463913
0.127598494291306
0.193118497729301
0.110603608191013
-0.02537789195776
-0.139077991247177
-0.570989668369293
0.347517251968384
-0.54442036151886
0.706144988536835
-0.465527355670929
0.989843666553497
0.601014316082001
-0.907188832759857
0.222103834152222
-0.39700374007225
-0.321525067090988
1.09304451942444
-0.083452954888344
-0.086633622646332
0.144874885678291
-0.654653251171112
-0.526799857616425
0.178931817412376
0.361770212650299
0.569808185100555
0.179122135043144
0.027342924848199
-0.020813796669245
0.355596482753754
0.847309231758118
-0.308003813028336
-0.111590720713139
0.595911085605621
0.439796656370163
-0.085364729166031
-0.080596514046192
-0.414966136217117
0.148125052452087
-0.272880077362061
0.538573861122131
-0.403410315513611
0.034430496394634
-0.479221850633621
-0.721737742424011
-0.898877441883087
0.48443016409874
-0.398056864738464
0.21722300350666
0.015218393877149
0.961709797382355
-0.349939435720444
-0.120533064007759
-0.444511592388153
0.68097710609436
0.217497989535332
0.609639644622803
0.147775918245316
-0.222188889980316
-0.629895865917206
-0.35038149356842
-0.772307872772217
0.299610078334808
0.201234877109528
-0.733526885509491
-1.49933981895447
0.142612919211388
-0.108006536960602
-0.076718926429749
-0.847090482711792
1.05232656002045
-0.95225203037262
0.138744071125984
-0.26849290728569
-0.055206328630447
0.130722135305405
-0.190867900848389
0.586868226528168
-0.123888075351715
0.868946850299835
0.057246409356594
0.012386813759804
0.773618340492249
-0.865606844425201
-0.319805026054382
0.623629689216614
0.235244363546371
-0.266080439090729
0.210983872413635
-0.286523222923279
0.741946995258331
0.056612454354763
-0.583292245864868
1.26992404460907
-0.835233092308044
-0.310867309570312
0.298676937818527
0.331837564706802
0.073988914489746
0.309704542160034
0.609589874744415
-0.146399229764938
0.326505750417709
-0.013983529061079
-0.008241087198257
-0.465175896883011
0.199526280164719
-0.229323923587799
0.036224767565727
0.747801840305328
-0.596627593040466
0.546732783317566
-0.46289274096489
-0.009913764894009
0.103686153888702
0.920355498790741
-0.627225518226624
0.64433366060257
0.192399919033051
-0.222966030240059
0.103613436222076
-0.193020939826965
0.53030925989151
-0.162212789058685
-0.081915862858296
-0.431039839982986
-0.518648326396942
0.792450487613678
0.033265706151724
-0.500439703464508
-0.130777508020401
-0.087808191776276
0.222624853253365
-0.335974395275116
0.005651328712702
0.077093377709389
0.002030019648373
0.035051092505455
0.877810478210449
0.080008648335934
0.141531676054001
-0.441315859556198
0.164393275976181
-0.227808371186256
0.714125514030457
-0.15524086356163
-0.649690687656403
-0.528334140777588
0.406399369239807
0.30103874206543
0.096302703022957
-0.037098459899426
-0.261131823062897
0.747347712516785
0.844468474388123
-1.59341859817505
-1.36381602287292
-1.11712527275085
0.137220099568367
0.545405924320221
-0.704021573066711
0.656137704849243
-0.325488924980164
0.43552303314209
-0.123900033533573
-1.09470558166504
-0.19232688844204
-0.138374835252762
0.589767217636108
-0.574030339717865
0.2684066593647
0.109258353710175
-0.31559830904007
-0.361884713172913
-0.675301313400269
0.240951761603355
-0.654439091682434
-0.847731947898865
1.05667948722839
0.199727773666382
0.178371384739876
0.756398022174835
-0.1670331209898
0.785205781459808
0.055822491645813
-0.307317286729813
-0.372090101242065
0.312918692827225
-0.606127202510834
-1.0924152135849
-0.561623811721802
-0.145269572734833
-0.770780801773071
-0.19573849439621
-1.06064605712891
0.035083189606667
0.275856375694275
-0.092265404760838
-0.964430093765259
-0.416077613830566
0.2368383705616
-0.834543466567993
0.47135853767395
-0.527107775211334
-0.236569657921791
-0.221914947032928
0.169996529817581
-0.60481184720993
-0.20533812046051
0.374269157648087
0.046629309654236
0.11433657258749
1.37159419059753
-0.357308149337769
-0.742877304553986
-0.648760974407196
0.780941545963287
0.062818802893162
0.236374944448471
0.267795383930206
0.52529788017273
-0.215680822730064
0.064063742756844
0.014088246971369
-0.103552721440792
-0.080866433680058
-0.054741512984037
0.284627139568329
0.053958728909493
-0.297896504402161
0.434563934803009
-0.221185103058815
0.013031367212534
-1.17796003818512
-0.415674179792404
-0.791965186595917
0.104718588292599
-0.467298269271851
0.155762493610382
0.064638614654541
-0.110323995351791
0.815469682216644
-0.319301933050156
-0.059958025813103
-0.069923534989357
-0.424184441566467
-0.160253182053566
0.463245272636414
-0.024216499179602
-0.120728760957718
0.34645539522171
-0.480870574712753
0.344220161437988
0.150291904807091
0.04135387390852
-0.371882021427155
-1.06419599056244
0.303757876157761
-0.633280575275421
-0.351987272500992
-0.593068659305573
-0.1746666431427
-0.266454756259918
0.031572800129652
-0.150976732373238
0.281637728214264
-0.438653767108917
0.139522299170494
0.235821649432182
0.441648691892624
0.536012053489685
0.672435104846954
-0.464287221431732
0.079674504697323
0.770478963851929
0.153423666954041
-0.129935309290886
0.216222256422043
-0.268909156322479
-0.345895349979401
0.215631619095802
0.735403537750244
0.056819275021553
-1.00680208206177
0.38636839389801
0.004454219713807
0.234783336520195
0.089740723371506
-0.868601679801941
-0.267584085464478
0.064046397805214
-0.20019206404686
0.448822766542435
-0.231004968285561
1.12568163871765
-1.03053498268127
-0.545883595943451
-0.769841074943543
-0.153569653630257
0.569549918174744
-0.569834768772125
0.173226863145828
-0.111931808292866
-0.17946857213974
-0.34615957736969
-0.269066363573074
0.14528951048851
-0.168391883373261
0.082954287528992
-0.312074363231659
0.561422109603882
0.545895636081696
0.191195264458656
1.09101665019989
0.356950253248215
-0.268107622861862
0.557287514209747
0.688795447349548
0.044544048607349
-0.460086464881897
-0.176360547542572
-0.300275802612305
0.186139911413193
0.514290571212769
-0.137436181306839
0.75601851940155
-0.724909901618958
-0.771198213100433
-0.397068560123444
-0.2337566614151
-0.374519675970078
-0.366097152233124
-0.065107390284538
-0.063287019729614
-0.423544049263001
-0.532561957836151
-1.26910257339478
0.283208519220352
0.383471846580505
-0.009754898957908
-0.162145018577576
-0.709746539592743
0.781136393547058
-0.03013869561255
-1.24876856803894
-0.058737576007843
0.376635313034058
0.706457257270813
0.387621700763702
0.450491458177567
-0.758152067661285
0.442235052585602
0.36036890745163
0.205423280596733
-0.060632891952992
-0.306642949581146
-0.202597633004189
0.214817151427269
0.000742758158594
0.103178188204765
-0.453391283750534
0.188773185014725
0.210338026285171
-0.474972993135452
-0.417555749416351
-0.166139960289001
0.247399017214775
-0.367802023887634
-1.31780982017517
-0.183532282710075
-0.380969822406769
-0.425752699375153
-0.167891398072243
0.668372392654419
0.057439375668764
0.583298921585083
0.439030647277832
-0.324648678302765
-0.071602940559387
-0.565228283405304
-0.212200462818146
0.793220400810242
-0.348156332969666
-0.415179163217545
0.064973697066307
0.201461598277092
-0.19287034869194
-0.609814822673798
0.609621286392212
-0.247475117444992
0.108482792973518
-0.904394567012787
1.17871582508087
-0.608311533927918
-0.246468886733055
0.185056835412979
-0.318132281303406
-1.268878698349
-0.745780229568481
0.645891606807709
-0.020629324018955
-0.371465563774109
-0.343555241823196
0.105256900191307
0.840163350105286
0.665716946125031
0.696799695491791
0.458429098129272
0.252337068319321
0.566549360752106
-0.020628148689866
-0.769820630550385
0.190466269850731
0.368164271116257
-0.326795816421509
-0.371756672859192
0.495073437690735
0.368757158517838
0.458337634801865
0.078849129378796
0.35978177189827
0.756736159324646
-0.360059946775436
0.393674373626709
0.019204266369343
0.004050863906741
0.581234276294708
-0.513137876987457
-0.061424981802702
-0.825073421001434
0.026108674705029
-0.581491649150848
-0.035293612629175
0.210773885250092
0.060160234570503
-0.667260050773621
0.194429516792297
0.631743311882019
-0.426520377397537
-0.016683772206307
-0.321235954761505
0.576987504959106
0.601728558540344
-0.267965048551559
-0.246956050395966
-0.322077512741089
-0.313201129436493
0.713415086269379
-0.1213723346591
-0.558026313781738
-0.152228593826294
-0.266250789165497
-0.256237149238586
-0.099012523889542
-0.686374723911285
-0.308461785316467
-0.554359793663025
-1.35074687004089
0.823512077331543
-0.446618407964706
-0.474379450082779
0.620696902275085
-0.827073097229004
-0.05619689822197
-0.062380529940128
-0.539673209190369
0.516284286975861
-0.472632020711899
0.523820817470551
1.07132744789124
-0.043262951076031
-0.036670103669167
0.254670739173889
1.08898746967316
-0.117999576032162
-0.546421349048615
0.130553618073463
0.430713266134262
-0.368595212697983
-0.25379204750061
0.050757303833962
0.660477340221405
0.443562775850296
0.610717713832855
0.187629014253616
0.250840932130814
0.217890784144402
-0.078623622655869
0.297876566648483
0.404534220695496
-0.194758787751198
-0.580460846424103
0.964179992675781
0.001839138567448
0.230640083551407
-0.134136542677879
-0.459047794342041
-0.008010819554329
-0.052861716598272
-0.212022989988327
-0.109723418951035
-0.45142936706543
1.17526400089264
0.086077220737934
0.348902612924576
-0.805394411087036
-0.851647555828095
0.6477952003479
-0.370155423879623
0.260157823562622
-0.680901408195496
-0.254549950361252
-0.275810718536377
-0.076494142413139
0.233048334717751
0.383251130580902
0.019592175260186
-0.291153371334076
-0.067912712693215
0.323953092098236
0.469731479883194
-0.045058473944664
-0.336072415113449
-0.247453391551971
-0.170472025871277
0.228593289852142
1.48401212692261
0.593970596790314
0.389129757881165
0.134838193655014
0.308686375617981
0.459183931350708
0.176081895828247
-0.137801289558411
0.126086205244064
-0.963262319564819
-0.108503215014935
0.384212821722031
0.034378990530968
-0.388308048248291
-0.633105218410492
-0.263769537210464
-0.962456107139587
0.461592257022858
0.884006381034851
-0.328914135694504
-0.800639927387238
0.652529060840607
0.395109862089157
0.173115283250809
-0.547244250774384
-0.254075407981873
0.306526213884354
-0.908138692378998
-0.659009873867035
-0.803700387477875
0.813788175582886
0.240315094590187
0.060820356011391
-0.181285530328751
-0.623302280902863
-1.25418615341187
-1.90500402450562
-0.953571259975433
-0.373537182807922
0.097487978637219
0.061188116669655
-0.626434862613678
1.16202509403229
0.060307122766972
-0.074526891112328
-0.31440407037735
-0.015749651938677
0.358122169971466
0.265921294689178
-0.215040996670723
-0.306157261133194
-0.528774857521057
0.072634473443031
0.610726356506348
0.550745487213135
0.134158134460449
-0.315149277448654
-0.421507626771927
-0.416462540626526
-0.465711832046509
0.886023879051209
-0.324436664581299
0.034681901335716
0.839302062988281
0.193467736244202
0.584821045398712
0.06459204852581
0.07367404550314
-0.622783720493317
-0.447382062673569
-0.423966467380524
0.648139715194702
-0.714777946472168
-0.311403632164001
-0.258207440376282
-0.933916807174683
-0.059602662920952
0.424109756946564
-0.174434021115303
0.066912367939949
-0.184775158762932
0.271182894706726
0.043900743126869
-0.489143669605255
0.080157734453678
0.24505540728569
-0.074594013392925
0.29635614156723
0.419722884893417
0.097099646925926
-0.231420770287514
-0.000477686524391
-0.262319922447205
-0.123901888728142
-0.618105292320251
-0.418082118034363
0.206377387046814
0.328643262386322
-0.266682982444763
0.004036515951157
-0.482562988996506
0.988620042800903
-0.117957323789597
0.441602617502213
-0.195229262113571
-0.05701482668519
0.805841088294983
0.096227556467056
-1.43371689319611
0.295868337154388
-0.362817853689194
-0.756392776966095
-0.410169959068298
0.268510818481445
0.661119103431702
-0.284127235412598
0.688807129859924
0.626637399196625
0.321953862905502
0.530931055545807
-0.676732361316681
-0.602615475654602
0.023327127099037
0.653729200363159
-0.805767834186554
-0.28494530916214
-0.099134288728237
-0.476783692836762
-0.578280329704285
-0.054589666426182
-0.480648517608643
0.107789911329746
0.372133553028107
0.429087907075882
0.495902061462402
-0.891030848026276
-0.521844863891602
0.200453668832779
0.475212633609772
0.031322732567787
-0.512555122375488
0.112850785255432
0.026668090373278
-0.146165817975998
0.057816155254841
-0.727376103401184
-0.333103567361832
0.157688677310944
-0.370963245630264
-0.057400390505791
0.113887630403042
-0.177605450153351
0.581837832927704
-0.030786048620939
-0.496766835451126
0.070197224617004
-0.123713180422783
-0.119367048144341
0.423568964004517
-0.45467421412468
-0.678169250488281
-0.764263212680817
-0.559267699718475
1.20977091789246
0.133022531867027
-0.400870144367218
0.501919806003571
-0.472484648227692
-0.047442190349102
-0.814867973327637
0.03650988638401
-0.440303027629852
-0.161294892430305
0.111279457807541
-0.050105229020119
-0.197677969932556
-1.19675660133362
-0.535013675689697
0.441688448190689
0.437634408473969
0.099764913320541
-0.396233856678009
0.391887545585632
-0.167044743895531
-0.348448246717453
0.048014242202044
1.15306186676025
-0.512428104877472
0.047284938395023
0.261783331632614
-0.127503514289856
0.285283267498016
0.315042823553085
0.581486403942108
0.121941931545734
-0.071108445525169
0.779455482959747
0.203995585441589
-0.825553297996521
1.04330861568451
0.352650105953217
-0.419983595609665
0.03430487215519
-0.54122531414032
0.050251260399819
0.100589409470558
0.460764914751053
-1.10365235805511
-1.66805958747864
-1.12679016590118
-0.147523999214172
-0.138561889529228
-1.05682575702667
1.03490626811981
0.701532423496246
-0.087192639708519
-0.22376574575901
-0.227793350815773
0.353258371353149
0.050337068736553
-0.107465259730816
0.169307827949524
0.154123947024345
-0.408793210983276
-1.00172185897827
-0.146945461630821
-0.682662129402161
-0.798203766345978
-0.665621161460876
-0.971154630184174
-1.21219897270203
1.73992812633514
0.10815118253231
-0.693934440612793
0.638877511024475
-0.338502824306488
-1.03284025192261
-0.120126605033875
-0.386660397052765
-0.610821604728699
0.207279294729233
-0.088120989501476
0.019019272178412
-0.083388775587082
-0.483869731426239
0.162838399410248
0.481144905090332
-0.190075665712357
-0.15149649977684
0.33184289932251
0.583426594734192
0.09993588924408
-0.747370064258575
-0.791121602058411
-0.250138640403748
-0.290949374437332
0.046549845486879
-0.315017968416214
-0.362812608480453
-0.382610648870468
0.511247038841248
-0.364852577447891
0.34136176109314
0.052478466182947
0.275065153837204
-0.265326827764511
0.710039258003235
0.07088515162468
0.070643022656441
0.256950736045837
-0.338896095752716
0.317833304405212
1.1319934129715
-0.191430002450943
-0.027590913698077
0.937283098697662
0.389089524745941
0.247483864426613
0.004830792546272
0.590054452419281
-0.447410941123962
-0.03560234233737
-0.007986515760422
0.777331113815308
0.53340345621109
-0.732633054256439
0.007997997105122
-1.15070223808289
0.841684818267822
-0.041735589504242
0.095597058534622
0.227449625730515
0.115997470915318
0.126925021409988
0.352473586797714
1.02989315986633
0.721801996231079
0.083765283226967
-1.21985793113709
-1.22649896144867
-0.034163773059845
-0.585541903972626
-0.056856222450733
-0.205290585756302
0.818283379077911
0.243151962757111
-0.331692963838577
0.22667720913887
0.107203856110573
-0.253229826688766
-0.029055206105113
-0.508000671863556
-0.821363389492035
-0.868168950080872
-0.266733944416046
-0.354801774024963
-0.156621694564819
0.14267635345459
0.10699337720871
-0.007430054247379
-0.264158844947815
-0.169491171836853
1.20879590511322
-1.07949030399323
-1.50585508346558
-0.810086309909821
0.508657038211823
0.416405647993088
-0.448437541723251
-0.789093255996704
-0.856242716312408
0.446037411689758
0.493727385997772
0.172633960843086
0.432657450437546
0.269210517406464
0.408443957567215
-0.181806743144989
-0.309752076864243
-0.174245372414589
-0.61678558588028
-0.971620440483093
0.460296809673309
0.149526983499527
-0.542029023170471
0.450191408395767
1.0084388256073
0.472223252058029
-0.31384003162384
0.212195247411728
0.122736603021622
-0.171746611595154
0.3389493227005
-0.452898949384689
-0.250366061925888
-0.539893925189972
0.109526053071022
0.297181844711304
0.124709598720074
-0.374028235673904
0.150461792945862
0.868566691875458
-0.281736135482788
0.503714978694916
-0.391442388296127
-0.445800304412842
1.07158398628235
0.496992528438568
-0.616757452487946
0.045069240033627
0.432904005050659
0.364265948534012
1.2780499458313
0.097036376595497
0.271699488162994
-0.205248817801476
-0.518013775348663
-0.646473109722137
-0.938873767852783
-0.137381613254547
-0.405381113290787
-0.034818328917027
-0.593994796276093
-0.085408076643944
-0.056417133659124
1.09471011161804
-0.370735973119736
-0.442001163959503
1.12835609912872
0.939788043498993
0.231206938624382
-0.213064759969711
0.157217159867287
-0.246748208999634
0.161783799529076
0.533747792243958
0.151406183838844
-0.274456590414047
-0.906732022762299
0.462069272994995
-0.945768535137177
-0.713858723640442
0.803327262401581
-0.368378639221191
0.246665716171265
0.373646587133408
0.372618049383163
0.138588935136795
0.658391535282135
-0.637527704238892
0.553833067417145
0.247584134340286
0.142626270651817
-0.864692270755768
-0.622941315174103
0.243920013308525
-0.477553427219391
0.138353586196899
0.121909365057945
-0.54218590259552
0.096710503101349
0.151514649391174
-0.956120252609253
-0.974155247211456
-1.65010988712311
-0.891589879989624
-0.142710760235786
0.315741300582886
-1.01743030548096
-0.52757865190506
-0.888871490955353
-0.927910089492798
0.544819891452789
-0.48619619011879
0.164690986275673
-0.101261541247368
0.621842801570892
-0.690229177474976
0.881142020225525
0.223973512649536
0.234386041760445
-0.060120180249214
0.330938160419464
-0.486981928348541
-0.194808274507523
0.554378569126129
0.310860395431519
0.157936051487923
-0.653795540332794
0.116295233368874
0.086723610758782
-0.581379175186157
-0.61998587846756
0.429735541343689
-0.494958072900772
0.083817772567272
-0.179239496588707
-1.44233322143555
0.102008983492851
0.17431204020977
0.610971987247467
0.339709877967834
0.284148722887039
0.567616701126099
-0.571736037731171
0.653931736946106
0.169947758316994
-0.285588681697845
-0.226080000400543
-0.178165704011917
-1.26276361942291
-0.153931677341461
-0.159588634967804
-0.352106064558029
0.000590085983276
0.387439340353012
-0.562146544456482
-0.391226708889008
0.688346087932587
-0.505231440067291
-0.537001073360443
-0.420122504234314
0.778312861919403
0.303126633167267
-0.407852202653885
-1.0103485584259
1.09229612350464
-0.418119758367538
0.949798941612244
-0.288838654756546
-0.338509559631348
-0.743927180767059
-0.156266123056412
0.924109995365143
0.593193173408508
0.825215578079224
-0.331757187843323
0.055165275931358
-0.538079261779785
-0.352508127689362
-0.191339135169983
0.685586214065552
-0.10451702773571
-0.693544447422028
0.475506603717804
-0.126790121197701
0.684159576892853
0.013390637934208
0.159741148352623
0.024098087102175
-0.891429901123047
-0.225325420498848
-0.212074756622314
0.112516671419144
0.209598630666733
0.144348040223122
0.80829381942749
-0.243461340665817
0.088594287633896
-0.322484880685806
-0.064809881150723
0.170492261648178
-0.062395513057709
-0.013185448944569
-0.176183313131332
1.04238975048065
-0.930214822292328
0.646552324295044
0.703983068466187
0.060413502156735
0.742335259914398
-0.026682838797569
0.158069297671318
-0.337939918041229
-0.386187553405762
0.174171924591064
-0.160788804292679
-0.02299027889967
1.05136024951935
0.094466663897038
-0.322742998600006
0.232680827379227
0.349083960056305
0.385552942752838
0.745054304599762
0.206948965787888
-0.176518663764
0.529268145561218
0.421975404024124
-0.093031719326973
-0.89136004447937
-0.35215300321579
-0.618896067142487
-0.232061251997948
-0.738052546977997
0.067648708820343
-0.041266940534115
-0.482398390769959
0.045251611620188
0.624623656272888
0.168469280004501
0.426630288362503
-0.456966042518616
-0.899817943572998
-0.570334255695343
0.415797680616379
1.15464162826538
0.007453322410584
0.428188234567642
0.255927383899689
0.037048552185297
-0.064370296895504
-0.094532564282417
0.730110466480255
-0.33658030629158
-0.669904112815857
0.394674032926559
0.638890385627747
-0.314656615257263
0.291650533676147
-0.052844621241093
0.130107492208481
0.723652005195618
-1.02982747554779
0.328472197055817
-0.360772311687469
-0.294097065925598
-0.331319481134415
0.389285981655121
0.227529481053352
-0.553158581256866
0.029958419501782
0.042045533657074
-0.359565556049347
-0.503803670406342
-0.347921967506409
-0.186869442462921
-0.215805500745773
-0.158499151468277
0.007512181997299
0.7581946849823
0.409272819757462
-1.11958467960358
-0.290175467729568
-0.020009264349938
0.174286544322968
0.092561483383179
0.475473523139954
0.28528019785881
-0.487350672483444
-0.408261984586716
0.205095201730728
-0.169380933046341
-0.16255059838295
-0.157725974917412
-0.460379064083099
0.350344389677048
0.470870167016983
0.794748306274414
-0.848277866840363
-0.426445007324219
-0.246806234121323
1.03836107254028
-0.019791923463345
0.643411576747894
-0.105178080499172
-0.049230698496103
0.059859909117222
-0.440805941820145
-0.001469627022743
0.331437051296234
-0.405322313308716
-0.156657859683037
-0.836763501167297
0.321028411388397
-0.760676264762878
-1.14142167568207
0.042032390832901
0.94393664598465
0.260311454534531
-0.018726592883468
0.065623089671135
0.732703804969788
-0.64399790763855
-0.24256157875061
0.957928955554962
0.080723568797112
-0.076582856476307
-0.125942096114159
0.544586718082428
-0.268272787332535
0.220686823129654
0.263979941606522
0.11407395452261
0.211942598223686
-0.569404542446137
-0.222443610429764
-0.367884457111359
0.029664684087038
0.09133043140173
-0.002965288236737
0.411936461925507
0.276831448078156
0.343516498804092
-0.545712172985077
-0.924191951751709
-0.027962058782578
0.328470945358276
-0.256553083658218
0.261853992938995
0.006099137477577
0.143331214785576
0.313767671585083
0.181998744606972
0.199024453759193
0.213087379932404
-0.151616349816322
-0.27082571387291
-1.54949390888214
-1.10370123386383
0.59049665927887
-0.060105882585049
-0.224229007959366
-0.866211771965027
-0.101420350372791
-0.411544352769852
0.716181576251984
-0.522524535655975
-0.514072954654694
0.290829062461853
0.225327581167221
-0.004329673945904
0.354711711406708
1.25427615642548
0.665257334709168
0.37920805811882
-0.427991330623627
0.559714376926422
-0.397663325071335
-0.341588139533997
1.01321959495544
0.611275851726532
0.060572497546673
-0.346982449293137
0.287243694067001
0.525223851203918
0.043403878808022
0.637537956237793
0.75048816204071
0.338225305080414
0.13220202922821
0.493365347385407
0.04873301833868
-0.018229572102428
0.158228263258934
0.127683311700821
-0.065382197499275
-0.308858782052994
-1.05921244621277
-1.4432327747345
1.08313429355621
-0.10796520113945
-0.024316348135471
-0.496549308300018
-0.188742011785507
0.303553491830826
0.195812940597534
0.463301211595535
0.586192429065704
0.368803232908249
0.695193350315094
0.45452231168747
0.745824933052063
0.013263128697872
0.988165616989136
0.892054855823517
-0.180422008037567
-0.429174244403839
-0.7504962682724
-0.882302582263947
-0.678063571453095
-0.051466062664986
0.502067923545837
0.628945827484131
0.127013698220253
-0.721096575260162
0.026388943195343
1.12016534805298
0.204056486487389
0.051400426775217
-0.847004294395447
-0.403701394796371
0.427042037248611
-0.16927781701088
-0.219226986169815
0.671865224838257
0.320180863142014
-0.39869886636734
-0.202655017375946
-0.684902369976044
-0.451257854700089
1.36192607879639
0.117666900157928
-0.48910054564476
0.482444584369659
-0.907021641731262
-0.698546171188355
0.614146709442139
-0.167753905057907
0.149743720889092
-0.131181180477142
-0.21660989522934
-0.107913106679916
0.227995082736015
-0.717004954814911
-0.902181506156921
-0.57785040140152
0.438116580247879
0.275566279888153
0.100682519376278
-0.032215546816588
-0.469995081424713
0.258965939283371
0.082929164171219
0.193308815360069
0.157168075442314
0.719928205013275
0.162431433796883
-0.079445026814938
0.844096422195435
-0.262969970703125
-0.566909372806549
0.268640458583832
-0.241434961557388
0.185911133885384
0.143599659204483
0.238189905881882
0.003321742638946
0.001823427155614
0.560933291912079
-0.019059292972088
-0.102667070925236
-0.277810841798782
-0.392129093408585
-0.173614397644997
-0.475618213415146
0.950347602367401
-0.261675387620926
1.55253541469574
-0.832195699214935
-0.787686824798584
-1.33315455913544
-0.696945130825043
0.300173401832581
0.12043559551239
0.799572885036469
0.003190211951733
-0.290239214897156
0.042932592332363
0.656268417835236
0.001396901905537
-0.00086522102356
-0.051083374768496
0.568236827850342
-0.275428593158722
-0.652236700057983
0.425344944000244
-0.190956726670265
-0.151380240917206
-0.419021666049957
-0.671701371669769
0.160809218883514
0.105966292321682
-0.178702488541603
0.156115144491196
0.105193801224232
-0.577215671539307
0.011983871459961
0.346823960542679
-0.010714843869209
-0.522476673126221
-0.525487184524536
0.719517588615418
0.272662758827209
0.363444298505783
0.016321059316397
0.461914271116257
-0.422687321901321
0.2952019572258
0.158732801675797
-0.044049710035324
0.166014149785042
0.405924737453461
0.122697547078133
-0.912902235984802
0.527396440505981
0.812468886375427
0.019878625869751
0.733802378177643
0.197962298989296
0.494154274463654
-0.697936236858368
-0.238786846399307
-0.31761446595192
0.858153700828552
-0.381779015064239
0.430621922016144
0.282689094543457
-0.341660141944885
-1.03998804092407
-0.549327373504639
0.35484367609024
0.204397097229958
-0.269723922014236
-0.138555109500885
0.661470055580139
0.413728326559067
0.606254398822784
-0.614035785198212
-0.541556715965271
-1.52547085285187
0.058465957641602
0.348579466342926
-0.072014354169369
-0.240143567323685
0.933800637722015
0.60848993062973
-0.235357537865639
0.073986776173115
0.771715521812439
0.167981773614883
0.490974009037018
0.710468828678131
-0.282261818647385
-0.44187730550766
0.646877408027649
0.387211591005325
0.716765701770783
-0.046095374971628
-0.100044697523117
-0.351651459932327
-0.34636190533638
-0.154811576008797
-0.223140597343445
-0.472489476203918
0.839196920394897
0.397227227687836
-0.125340327620506
0.751216948032379
0.384057223796844
-0.709272682666779
-0.100402466952801
0.61511242389679
-0.346072852611542
-0.59721827507019
-0.053461894392967
-0.027541000396013
0.384655475616455
0.511257350444794
-0.185403108596802
-0.968994140625
-0.947539389133453
0.057910718023777
0.241116926074028
-0.718694269657135
0.15483658015728
0.10934416949749
0.32040598988533
0.16580006480217
0.149083122611046
0.027878375723958
0.025865545496345
0.795694947242737
-0.087608352303505
-0.637618184089661
0.021432369947434
-0.251131951808929
-0.707746684551239
-0.734175324440002
0.904510617256165
-0.127096965909004
-0.675158202648163
-0.161849364638329
0.204145759344101
0.393581569194794
-0.286678999662399
0.587212979793549
0.327912241220474
0.050240125507116
0.311123192310333
0.627453207969666
-0.08259304612875
0.403086006641388
-0.145648717880249
-0.103363528847694
0.135457575321198
-0.629743814468384
0.691404700279236
-0.11832944303751
0.389966785907745
0.029793540015817
0.058071941137314
0.044910617172718
-0.155033260583878
-0.820912957191467
0.519267141819
0.853290677070618
0.350373685359955
0.014763131737709
-1.48931908607483
1.29292869567871
-0.822165310382843
0.474202781915665
0.60255891084671
0.891499161720276
-0.340272724628448
0.056905619800091
-0.434698104858398
-0.169220834970474
-0.827242791652679
0.034109145402908
0.083771742880344
0.651671528816223
0.36868816614151
0.133295431733131
0.123825147747993
0.451320350170136
0.010273717343807
0.677823781967163
0.078307501971722
0.440645277500153
0.239054143428802
0.588953614234924
1.17070293426514
1.06288969516754
-0.591290771961212
-0.087790861725807
0.19049908220768
-0.124015487730503
-1.07034409046173
-0.564205050468445
0.609753489494324
-0.788066864013672
0.285403519868851
0.084184721112251
-0.354606866836548
0.461572825908661
-0.891234397888184
-0.307726562023163
-0.330456227064133
0.355171948671341
0.49054342508316
-0.291913121938705
0.570722818374634
0.142309248447418
-0.266257226467133
0.415854036808014
1.03093123435974
0.127485692501068
-0.680657267570496
0.096187725663185
-0.906000435352325
0.562133431434631
0.825623691082001
0.748412668704987
0.793345928192139
-0.112686052918434
0.071380093693733
0.751578509807587
-0.123738154768944
0.477394670248032
0.253241062164307
0.06607885658741
-0.766440510749817
-0.726359724998474
1.09193754196167
-0.379192978143692
0.222403526306152
-0.28591400384903
-0.850711345672607
-0.476336747407913
-0.747339010238647
-0.171135604381561
0.209151148796082
-0.408645659685135
-0.112623080611229
-0.511885344982147
0.952728152275085
0.597817897796631
-0.434845805168152
1.24641335010529
0.049514189362526
0.02744072675705
-0.0430070720613
0.410776257514954
0.594616830348969
-0.995092928409576
0.763293743133545
-0.241423666477203
0.204775661230087
0.43373966217041
-0.382259577512741
0.069751717150211
0.552761435508728
-0.448912531137466
-0.034485332667828
0.035615723580122
0.461704105138779
-0.146624878048897
-0.242801025509834
-0.388710141181946
-0.583202481269836
1.6484706401825
-0.368094593286514
0.058775536715984
-0.37135848402977
-0.64045250415802
0.267323553562164
0.425814658403397
0.416480392217636
0.325275599956512
0.473638594150543
-0.514340400695801
1.05160915851593
0.180092513561249
-0.528075277805328
0.337614446878433
0.103695690631866
-0.899929881095886
-0.020613268017769
0.061712581664324
-0.008047036826611
-0.255125373601913
-0.114921860396862
-0.683728635311127
-0.72113835811615
-0.21700182557106
-0.102970167994499
0.193682909011841
-0.345927119255066
0.415247201919556
-0.089596927165985
-0.532308161258698
-0.521138370037079
-0.276321172714233
0.78897887468338
-0.032589223235846
0.647890388965607
0.157770663499832
0.216040968894958
-0.13907852768898
-1.04261183738709
-0.049255453050137
-0.058199279010296
-1.01034569740295
1.08822989463806
0.101851083338261
0.416240274906158
0.026085173711181
0.258761674165726
-0.411411106586456
0.017629377543926
0.358823001384735
-0.106918454170227
-0.552861034870148
0.396883338689804
0.11594308167696
-0.191319063305855
0.303463876247406
0.21894359588623
0.053699340671301
0.011710368096829
0.108108632266521
-0.019231949001551
-0.187136694788933
-0.855564177036285
-0.784124732017517
-0.193350210785866
0.246684655547142
-0.542005121707916
0.355196982622147
0.464883089065552
-0.451019704341888
-0.263667494058609
0.644609928131104
-0.703717768192291
-0.216876268386841
0.166534781455994
-0.385103851556778
0.506416440010071
0.130729332566261
-0.80945086479187
-0.37657755613327
0.295399159193039
-0.574906647205353
-0.497773826122284
0.674340486526489
-0.062901854515076
-0.118990071117878
-0.160242259502411
0.70746636390686
0.138261169195175
0.25086909532547
0.591320633888245
-0.776422142982483
-0.647685050964356
0.577863574028015
-0.45874610543251
0.994979560375214
-0.066753849387169
-0.057481870055199
0.087307184934616
-0.709826588630676
-0.97069662809372
0.352634578943253
0.61154693365097
0.018316354602575
-0.358433961868286
-0.178357094526291
-0.400201439857483
0.233052670955658
-0.493796944618225
-1.4634884595871
-0.145427823066711
-0.555149555206299
-0.386376053094864
0.485553473234177
-0.106500752270222
-0.065764382481575
0.265743345022202
-0.321772366762161
-0.120759055018425
0.073731228709221
-0.80948007106781
0.232636243104935
0.162834793329239
0.356625080108643
0.494957029819489
0.914515018463135
-0.468813300132751
-1.27191746234894
0.143487676978111
0.88916003704071
-0.345944881439209
0.847911477088928
-0.585742354393005
0.288005381822586
-0.373201221227646
-0.235163822770119
0.319506257772446
-0.209754288196564
0.106371760368347
0.033732477575541
0.49504554271698
0.010189164429903
-0.166962429881096
0.042667984962463
-0.33063617348671
-0.969825744628906
0.294626533985138
0.260979413986206
0.151664391160011
0.001409662887454
0.093702130019665
0.494536370038986
-0.834442377090454
0.032318644225597
-0.525067508220673
-0.166476368904114
0.089436531066895
-0.253899604082108
0.415334939956665
0.206718221306801
-0.284661650657654
-0.126686707139015
-0.213681221008301
0.363536417484283
-0.132801055908203
-0.352810949087143
0.162158444523811
-0.180013611912727
-0.233745440840721
-0.363854110240936
-0.362856388092041
-0.057925134897232
-0.603231072425842
0.05758722871542
0.607330918312073
-0.515543758869171
-0.695452570915222
0.521092176437378
1.04330611228943
0.499997973442078
0.271759420633316
-0.889548480510712
-0.58152437210083
0.415756225585938
0.877508461475372
0.24218213558197
0.138872548937798
-0.040711041539908
-0.256717145442963
-0.177528023719788
-0.025267664343119
-0.278852552175522
0.126649752259254
0.68905383348465
0.406043618917465
-0.025021567940712
0.109226301312447
0.003578728996217
0.480186283588409
-0.652709364891052
0.15885791182518
-0.404935896396637
0.166047155857086
0.079485148191452
0.350521475076675
0.184434026479721
-0.236222207546234
-0.319579482078552
-0.059476356953383
-0.416895717382431
-0.394851624965668
0.486144959926605
0.107012614607811
-0.91769403219223
0.612519204616547
-0.738250374794006
-0.140063017606735
0.17746889591217
0.071002408862114
-0.608091056346893
-0.426091343164444
0.171493858098984
-0.774246037006378
0.295338541269302
-1.09743285179138
0.183762699365616
0.908177196979523
-0.708066642284393
-0.42060786485672
-0.471342921257019
-0.564701914787293
-0.373463988304138
0.740104675292969
-0.351698249578476
-0.123312637209892
0.898545026779175
0.052276872098446
-0.190867215394974
-0.570465981960297
-0.067614078521729
0.096891313791275
0.77789032459259
-0.500122666358948
0.581886470317841
-0.208203062415123
0.448666095733643
0.998724043369293
-0.283155798912048
0.245235860347748
0.066152408719063
0.213338285684586
0.798223495483398
0.23855322599411
-0.231342658400536
-0.235107436776161
-0.150679126381874
0.207189679145813
0.204956769943237
0.266626626253128
0.318292200565338
0.499314099550247
0.493544399738312
-0.355907499790192
0.029983751475811
0.032229471951723
0.005684554576874
-0.261135369539261
-0.621117889881134
-0.11164715141058
0.147862106561661
-0.719618260860443
-0.89203417301178
0.519898653030396
0.969425320625305
-0.159610018134117
-0.04130220413208
0.734827280044556
-0.613095045089722
0.45671483874321
0.324286907911301
-0.135338425636292
-0.649016797542572
-0.676782369613647
-0.606084108352661
0.154148891568184
0.148168817162514
0.125570312142372
-0.003825725056231
-0.352187663316727
-0.969013929367065
-0.699464797973633
0.875489473342896
-0.008682459592819
0.051475517451763
-0.01024660281837
-0.389333516359329
-0.65156501531601
0.475525051355362
-0.695002436637878
-0.002995401620865
-0.245605394244194
-0.429352670907974
-0.672916173934937
0.372571587562561
0.347894489765167
0.061253681778908
0.116584300994873
0.399528115987778
0.539607405662537
-0.506804168224335
0.880239367485046
0.00615368783474
0.32363548874855
-0.028461853042245
0.09773688018322
-0.421135097742081
0.527883648872376
-0.444222629070282
0.082458436489105
-0.71832013130188
-0.302933633327484
0.667854726314545
0.049886498600245
-0.163769483566284
-0.143728107213974
0.307789266109467
0.033494211733341
-0.266104996204376
-0.089228741824627
-0.017731953412294
-0.16969145834446
0.30824601650238
0.78130567073822
-0.847679078578949
-0.726494431495667
-0.409198492765427
-0.488014578819275
-0.240892946720123
-0.045141942799091
0.936281442642212
-0.815443992614746
-0.544593095779419
-0.575996398925781
0.173837125301361
-0.219008550047874
0.461142808198929
0.58083963394165
-0.746631562709808
0.750670433044434
0.03127983212471
0.442509800195694
0.182713761925697
-0.249147817492485
-0.009548610076308
-0.256267756223679
0.731305241584778
0.143920466303825
0.372338443994522
0.270813405513763
-0.318503171205521
1.14812350273132
0.963474690914154
0.001551982015371
0.457622617483139
0.694158494472504
0.330963134765625
-0.302711993455887
-0.44171079993248
0.651473164558411
0.49323770403862
-0.327408581972122
-0.535467386245728
-0.562588036060333
-0.927912354469299
-1.14446496963501
0.273899167776108
0.910386383533478
0.12332060188055
-0.382339060306549
0.536864876747131
0.919443368911743
-0.28149539232254
-0.350261241197586
-0.23437125980854
0.589285552501678
-0.249829515814781
0.529579639434814
0.422959744930267
-0.844385385513306
-0.123312249779701
0.46840226650238
-0.452435195446014
0.015566930174828
0.275053411722183
-0.35213828086853
0.288294851779938
0.422744125127792
-0.080607369542122
-0.212564393877983
0.973518252372742
-0.646900236606598
-0.566955983638763
0.051773443818092
0.209554612636566
0.36770623922348
0.002100622281432
0.168950542807579
-0.326569080352783
0.291806489229202
-0.216473132371902
0.558890700340271
0.727836549282074
-0.272447943687439
0.48186206817627
-0.025865331292152
1.14162087440491
-0.311361789703369
-0.224721848964691
0.220657080411911
0.645456373691559
-0.190949037671089
0.2966388463974
-0.186757266521454
-0.02101668715477
-0.129334941506386
-0.946106433868408
0.093769051134586
-0.381065517663956
0.521448075771332
-0.057701915502548
-0.552558779716492
0.369062900543213
0.322097420692444
-0.263854205608368
0.0182129368186
0.431501656770706
-0.430398344993591
-1.00192832946777
-0.465851783752441
-0.346212387084961
-0.755381107330322
-0.047081384807825
-0.106002934277058
-0.245918989181519
0.058439631015062
0.445526599884033
-0.325039207935333
-0.369829595088959
-0.532283127307892
0.038294896483421
-0.320150792598724
0.473570972681046
0.578125655651093
0.047301325947046
-0.804870307445526
0.24534609913826
-0.214408665895462
-0.43327733874321
-0.8963583111763
0.065763145685196
-0.062371455132961
0.238204523921013
0.61110782623291
0.115465052425861
0.126293748617172
-0.206098794937134
0.100966826081276
-0.631107985973358
0.073106974363327
-0.663594901561737
-0.878526628017426
0.365842163562775
-0.43399378657341
0.041886746883392
-0.406454145908356
-0.813176095485687
1.68373930454254
-0.286694556474686
0.195851027965546
-0.42157045006752
-0.789747416973114
0.768072485923767
0.258960545063019
0.395099461078644
-0.290003418922424
0.186968296766281
0.046857200562954
0.279262006282806
0.198697507381439
-0.408681035041809
-0.39389580488205
-0.478723883628845
-0.418894648551941
0.405953317880631
-0.233162343502045
-0.253838807344437
0.149362772703171
-0.399163901805878
0.293859839439392
-0.810585141181946
-0.110956259071827
-0.605082392692566
0.214738309383392
-0.385343760251999
-0.298932105302811
-0.428288191556931
-0.175818726420403
-1.12517476081848
0.38028022646904
0.172462940216064
-0.056545365601778
0.331293851137161
0.003423176705837
1.19353091716766
0.220055863261223
0.391577959060669
-0.781776666641235
0.42404893040657
0.417936146259308
-0.554843246936798
0.000828370451927
-0.619876682758331
-0.442362666130066
-0.244306489825249
-0.208700463175774
0.051054805517197
0.057205304503441
-0.389222174882889
0.858680844306946
-0.423927992582321
0.332596570253372
-0.398021727800369
-0.070131756365299
-0.099282562732697
-0.167802080512047
-0.672700762748718
0.813363254070282
0.875317096710205
0.229278072714806
-0.551326036453247
0.762142062187195
0.382208585739136
0.532635748386383
-0.056227061897516
0.549282670021057
-0.595940887928009
-0.960324645042419
-0.491374492645264
0.344513237476349
0.51263153553009
0.0735102891922
0.966090738773346
0.028375972062349
0.766910314559937
-0.347423523664474
-0.765209197998047
-0.024024285376072
0.502798557281494
0.531302511692047
-0.584663033485413
-0.090483814477921
0.479179382324219
-0.105364456772804
-0.170640170574188
-0.362692803144455
-0.696865499019623
0.648368179798126
-0.592221856117249
0.196497350931168
-0.758280038833618
-0.261752724647522
0.424545079469681
0.404246836900711
0.324733436107635
0.514951884746552
0.314561098814011
0.502519845962524
-0.355902284383774
1.08136546611786
0.080368496477604
-0.454993396997452
1.11470341682434
0.356507122516632
0.107507064938545
-0.312766522169113
-0.27093517780304
-0.391690820455551
0.392114251852036
0.715232491493225
-0.055766262114048
-0.583086252212524
0.497316420078278
-1.0597437620163
0.87938916683197
-0.202751636505127
-0.443316966295242
-0.199023500084877
-0.084406740963459
0.311969339847565
-0.351512163877487
-0.362717866897583
-0.286434292793274
0.728614866733551
0.433329105377197
0.062054231762886
-0.318237751722336
-0.244069904088974
-0.635168135166168
-1.03206586837769
-0.01566082239151
-0.324114114046097
-0.213399603962898
0.178806036710739
-0.299513101577759
0.951528310775757
-0.001265924423933
0.155788317322731
0.150870084762573
-0.178207457065582
0.819398045539856
-0.066704154014587
-0.58147531747818
0.058965481817722
0.001475790049881
-0.355910360813141
-0.730798780918121
0.494051247835159
-0.438370794057846
-1.04462456703186
0.152151942253113
-0.315049380064011
-0.015508523210883
0.169035315513611
-0.086250796914101
-0.982577979564667
-0.360324144363403
-0.038031682372093
-0.280731678009033
-0.449899435043335
-0.364417850971222
0.307822674512863
-0.639638960361481
-0.116147428750992
-0.388344705104828
0.523367345333099
0.526699125766754
-0.145555034279823
0.349004238843918
0.898630201816559
0.028875138610602
-0.312222093343735
0.216683328151703
0.232705295085907
0.606114983558655
-0.385760307312012
-0.030579311773181
-0.376794278621674
0.144378200173378
-0.410525768995285
0.425058722496033
-0.436991482973099
0.118627354502678
0.116400077939034
0.001610770821571
-0.003772012889385
0.152458965778351
0.217659205198288
0.00935051869601
0.136905446648598
0.652323961257935
0.06582360714674
0.453439801931381
-0.162809133529663
-0.789713025093079
-0.451204299926758
0.642341554164887
-0.398313969373703
-0.051472004503012
0.442270904779434
0.153748616576195
1.1572722196579
0.427901029586792
-0.609379053115845
0.07997390627861
0.343001812696457
-0.460248321294785
-0.299051016569138
-0.143484577536583
-0.674117028713226
-0.535094380378723
-0.715032935142517
0.054889678955078
0.101756021380425
-0.155175536870956
0.532069146633148
-0.00239535421133
0.255331069231033
0.622928500175476
0.265006989240646
0.33762863278389
0.019779361784458
-0.089100629091263
0.324711203575134
-0.492071717977524
-0.315028965473175
0.03396600484848
-1.01960456371307
-1.1319934129715
0.130401089787483
0.461312830448151
0.256131857633591
0.2265565097332
0.389386296272278
-0.106831036508083
0.111216604709625
-0.030769154429436
0.004268059507012
-0.531796634197235
0.029223456978798
0.760320544242859
-0.95722496509552
0.177855834364891
0.291680783033371
-0.375070691108704
0.848349392414093
-0.458834230899811
-0.806746006011963
-1.29226684570313
0.232930570840836
-0.405314654111862
-0.409838289022446
-0.080837056040764
0.295927405357361
-0.000804474228062
-0.127894088625908
-0.153752848505974
-0.273622632026672
0.15208101272583
0.309739053249359
-0.063392356038094
0.082040444016457
-0.135560557246208
-0.156998500227928
0.629850387573242
-0.215593665838242
-0.000124795362353
0.502534568309784
0.285963475704193
0.5131556391716
-0.103424310684204
-0.050600990653038
0.021680159494281
-0.427638530731201
-0.153797537088394
-0.225618317723274
-0.826936066150665
-0.036349326372147
0.424892336130142
0.265265345573425
0.425322830677033
0.551635682582855
0.594654083251953
-0.532889604568481
-0.094600133597851
-0.538789510726929
-0.643818616867065
-0.337595403194427
-0.455338537693024
-0.247201919555664
-0.194482356309891
-0.303009659051895
0.241250455379486
-0.139357104897499
-0.030978953465819
-0.044062621891499
-0.202422022819519
-0.050452183932066
0.356230229139328
0.301384419202805
-0.292291045188904
0.03897363319993
0.765007615089417
0.179868936538696
0.242815524339676
-0.170965164899826
-0.282375007867813
-0.339625626802444
-1.03049755096436
1.4153425693512
0.428945004940033
-0.383363664150238
1.0158451795578
-0.561743676662445
0.371279776096344
-0.39437934756279
-0.888682901859283
-0.116967864334583
-0.973221898078918
-0.155166685581207
0.060921583324671
-0.399140924215317
0.496185302734375
0.019286226481199
0.999038338661194
0.115964606404305
0.138976126909256
-0.399591535329819
-0.243070662021637
0.717544615268707
0.423393964767456
-0.143762990832329
0.900468587875366
0.477961659431458
6.81816600263119E-05
0.006167300976813
-0.182829052209854
-0.007581055164337
-0.604565680027008
-1.19509780406952
0.46589320898056
0.19435478746891
-0.350297272205353
0.008501533418894
0.276594012975693
0.316213935613632
0.051861423999071
-0.158844262361527
-0.809174358844757
0.334183871746063
0.074648603796959
-0.105626247823238
-0.285366177558899
-0.884763538837433
-1.54401314258575
0.400490641593933
-0.043352007865906
0.862329840660095
-0.506708145141602
-0.624566197395325
0.097868859767914
-0.838447451591492
0.098882794380188
-0.152981400489807
0.066088423132897
-0.552514493465424
1.48387253284454
0.794071078300476
-0.330682694911957
-0.533268928527832
-0.356554836034775
0.049799356609583
0.201534479856491
-0.073601953685284
-0.659384369850159
-0.390197277069092
0.200223416090012
-0.113813936710358
-0.440839827060699
0.431506156921387
0.040303122252226
0.039161212742329
-1.25052464008331
0.811078190803528
0.661870241165161
0.087854363024235
-0.682016670703888
-0.309617102146149
0.629105925559998
0.951858282089233
-0.097217306494713
-1.48736000061035
-1.26864612102509
0.042001575231552
0.066068068146706
-0.259904205799103
-1.01389789581299
0.077727198600769
0.040269482880831
0.159039422869682
-0.231314152479172
0.289735287427902
-0.292421877384186
-0.113289088010788
0.87870717048645
0.440405428409576
-0.69257265329361
0.590598225593567
-0.553031384944916
-0.248259410262108
0.315554887056351
0.118291720747948
-0.394765704870224
0.253178715705872
-0.232283622026443
0.599830865859985
-0.84389865398407
-0.84686541557312
0.072152405977249
-0.385900318622589
0.278554379940033
-0.058805964887142
0.342770934104919
0.020975703373551
0.302484005689621
0.231614604592323
-0.278156280517578
0.321557760238647
0.279983580112457
0.292337268590927
0.408181577920914
0.092081241309643
-0.196791172027588
0.117906883358955
0.0336485914886
-0.386861324310303
0.107043229043484
-0.735656440258026
-0.2704858481884
0.423534005880356
-0.311274617910385
0.014248855412006
0.251244515180588
0.194722950458527
0.389798760414124
-0.411810725927353
-0.126869052648544
0.006390292197466
-0.557098209857941
-0.630681216716766
0.528078138828278
0.261273294687271
0.301853597164154
-0.202470153570175
-1.42576885223389
0.152332857251167
-1.06827259063721
-0.61161744594574
0.293572068214417
-0.686806797981262
-0.566707968711853
-0.588030457496643
-0.337686866521835
-0.416888207197189
0.40267539024353
-0.573406457901001
-0.064902722835541
-0.944367408752441
-0.689706206321716
0.389140218496323
0.505479216575623
-0.499586671590805
0.426254540681839
-0.539540827274323
0.06392739713192
-0.396704882383347
0.111368007957935
-0.24471278488636
0.663669586181641
0.291944921016693
-0.199777156114578
0.683862030506134
0.589079797267914
-0.050655294209719
-0.600161969661713
0.701848745346069
0.056477785110474
0.127314925193787
0.458729535341263
0.459613889455795
0.617280125617981
-0.346411168575287
1.11348605155945
0.279966831207275
-0.356945395469666
-0.206401780247688
-0.19504451751709
-0.349079668521881
0.699039578437805
0.22146263718605
0.347630053758621
-0.066220447421074
0.229845643043518
-0.20931114256382
-0.006781741976738
-0.312829494476318
-0.484543085098267
0.170755118131638
-0.626991093158722
0.29729500412941
0.08058413118124
-1.14022898674011
0.328333616256714
0.661377549171448
-0.150504171848297
0.913975298404694
0.436342000961304
0.091412849724293
-0.151247531175613
-0.559154331684113
0.293655008077621
-0.556318640708923
-1.20507705211639
-0.454813897609711
-0.870047152042389
-0.768811345100403
-0.321708619594574
-0.909406065940857
-0.523921549320221
-0.598479926586151
-0.245997250080109
-0.098858796060085
0.190018504858017
-0.084491536021233
-0.254506766796112
0.51787543296814
0.790144979953766
-0.296629846096039
-0.055825006216765
0.357895404100418
-0.284033417701721
-0.688146471977234
0.357169270515442
0.537902295589447
0.46391624212265
-0.902297914028168
-0.06934030354023
-0.661694467067719
0.078992791473866
0.366542935371399
-0.581726372241974
-0.670099079608917
0.588182806968689
0.207495763897896
0.383902341127396
-0.301892757415771
0.332328766584396
0.988849461078644
0.534775376319885
-0.738771200180054
-0.466763973236084
0.270377278327942
0.457243412733078
0.866857409477234
-0.652667045593262
-0.326340019702911
0.394803166389465
1.10851502418518
0.277466237545013
-0.152494996786118
-0.134511649608612
-0.154060751199722
-0.277430146932602
-0.148520573973656
0.668972909450531
-0.28928217291832
0.319530159235001
0.277942568063736
-0.475980550050736
0.146302491426468
-0.58819442987442
0.376389980316162
0.119697384536266
-0.32200613617897
0.239993065595627
0.464987874031067
-0.412881404161453
-1.03909397125244
-0.543760597705841
-0.311782538890839
-0.845980107784271
-0.543481409549713
0.425064712762833
-0.548312842845917
0.454397857189178
0.289037853479385
0.184254541993141
0.097982987761498
0.039878234267235
-0.033731326460838
0.353550493717194
-0.13071021437645
0.115122005343437
-0.108940050005913
-0.147158771753311
-0.479682922363281
0.149363279342651
0.877770364284515
0.050064485520125
0.212498784065247
-0.639913022518158
0.142956286668777
-1.11595261096954
0.348801493644714
-0.224933296442032
-0.521128952503204
-0.329693377017975
-0.932822585105896
-0.122581660747528
-0.737899899482727
0.177206113934517
0.399645924568176
-0.849493741989136
-0.301362365484238
0.368448704481125
0.445302605628967
0.093735113739967
-0.053508162498474
0.304293692111969
0.39570340514183
0.214765548706055
-0.889242112636566
-0.287163108587265
-0.93034702539444
-0.518283486366272
0.848580539226532
0.439947724342346
-0.060130659490824
0.173065781593323
-0.592812240123749
-0.336255609989166
-0.276882976293564
0.122486241161823
0.248114556074142
-0.076843000948429
0.62596070766449
-0.559433400630951
-0.725378274917603
0.101705320179462
-0.106040470302105
0.393604606389999
-0.386260956525803
0.35705304145813
-0.100290551781654
-0.007437832653523
0.480981767177582
-0.340489625930786
0.416427254676819
0.151439115405083
0.311752021312714
0.279253602027893
0.294089257717133
-0.098137356340885
-0.818822503089905
-0.743908643722534
-0.48023921251297
-0.035936381667852
0.362270444631577
0.396178543567657
-0.406596064567566
0.177982077002525
-0.767807245254517
-0.183466374874115
-0.12719938158989
0.294739365577698
0.000244051218033
0.354886829853058
-0.136591508984566
0.442104905843735
-0.883566379547119
0.224351078271866
0.355947613716125
0.214814007282257
0.126992344856262
-0.411598771810532
-0.289679616689682
-0.379245042800903
-0.058170035481453
0.053965527564287
-0.913991272449493
0.615113317966461
0.502237617969513
-0.441753804683685
-0.350469529628754
0.257146000862122
0.169173955917358
-0.402943730354309
-1.05749130249023
0.425265610218048
0.721999824047089
1.00230181217194
-0.177525535225868
-0.067773386836052
0.699893414974213
0.418968617916107
0.042929813265801
0.931908965110779
-0.498072773218155
-0.418816536664963
-0.019757606089115
0.126019284129143
-0.426407724618912
0.086673028767109
0.216783821582794
-0.164106875658035
0.384947299957275
-0.092793643474579
0.231005072593689
0.498534113168716
0.293403089046478
-0.010982414707542
-0.215407848358154
0.193744719028473
-0.584188103675842
0.213272377848625
-0.353815704584122
0.243693709373474
-0.585065901279449
0.142847716808319
-0.20240144431591
-0.942331552505493
-0.867548704147339
-0.402157366275787
-0.282857775688171
-0.372158646583557
-0.405279755592346
0.321147233247757
0.267959713935852
-0.482708007097244
-1.59754705429077
-1.17013025283813
-0.02783428132534
-0.218514710664749
0.464869946241379
0.401703268289566
0.023808054625988
-0.192687124013901
-0.079475872218609
0.150144338607788
0.385576128959656
0.141381710767746
-0.923964083194733
-0.607312798500061
-0.100898906588554
0.114234924316406
-0.123442135751247
-0.37471079826355
-0.616669833660126
0.003538094460964
-0.054096519947052
-0.472990661859512
-0.833932816982269
-0.56308776140213
-0.15084770321846
-0.219371154904366
0.015039345249534
-0.333528399467468
-1.05744659900665
-0.662481427192688
0.623937845230103
0.858276188373566
0.841269016265869
0.112431228160858
0.237039983272552
-0.170269086956978
-0.190841302275658
-0.003437092527747
0.696249663829803
0.43676820397377
-0.251226752996445
-0.263883769512177
0.151661574840546
-0.435253947973251
-0.571633875370026
-0.033008769154549
-0.481808453798294
-0.317295551300049
0.09576478600502
-0.921439468860626
-0.012996889650822
0.383168369531631
-0.033091552555561
0.541040301322937
-0.235091537237167
0.335709154605865
-0.254568725824356
-0.656026244163513
0.044789999723435
0.196530595421791
-0.517559885978699
0.432179033756256
-0.17795991897583
-0.235858634114265
-0.34644678235054
0.002207241952419
-0.16104382276535
-0.057077147066593
-0.122412323951721
-0.638777852058411
-0.60803234577179
0.159178704023361
0.667947173118591
0.274855196475983
-0.30558779835701
1.14935708045959
-0.138496845960617
-1.35771429538727
-1.47147572040558
-1.39542639255524
0.056412160396576
0.289830923080444
-0.142565980553627
0.705130457878113
1.03468370437622
0.576821386814117
-0.431318551301956
0.623846888542175
0.636688053607941
0.305355072021484
-0.478288441896439
-0.202892690896988
-0.250937700271606
-0.394625127315521
-0.842386603355408
-0.313119649887085
-0.236921325325966
-1.01224076747894
-0.044516712427139
0.039797469973564
-0.468521982431412
-0.474623590707779
0.279537409543991
-0.34796804189682
0.534177303314209
0.149497017264366
0.765654504299164
0.315011918544769
-0.68855208158493
0.348320454359055
-0.321051031351089
-0.830772578716278
-0.626400947570801
0.290753275156021
-0.537801444530487
0.440225601196289
-1.06729364395142
-0.629037737846375
-0.679430603981018
0.334174573421478
0.010673698037863
-0.746184885501862
-0.912384569644928
-0.48036390542984
-0.546684563159943
0.443746209144592
-0.089630208909512
-0.055297255516052
-0.15798382461071
1.14362192153931
0.595546007156372
-0.171599760651588
-0.93845134973526
0.466811507940292
1.20220756530762
-0.065593250095844
0.174048453569412
0.214833572506905
0.524421632289887
0.41635337471962
0.449733465909958
-0.344624131917953
-1.11321306228638
-1.17152082920074
0.225211173295975
-0.506771862506866
-0.583372235298157
0.0901013687253
0.520517230033875
-0.153539180755615
-0.289903223514557
-0.100516512989998
-0.301922172307968
0.052968062460423
0.37039452791214
-0.059477590024471
-0.558688700199127
-0.72243070602417
0.137128561735153
0.389370650053024
0.457358688116074
0.054909352213144
-0.305763781070709
0.362718492746353
1.16475713253021
-0.18419486284256
-0.715567409992218
0.29816797375679
-0.535227537155151
0.018051229417324
-0.085771828889847
0.421204835176468
0.615316450595856
-0.209425956010818
-0.80959290266037
1.28372466564178
0.302290171384811
-0.463397443294525
-0.050927024334669
0.684330582618713
0.153538271784782
0.163358718156815
-0.102088779211044
0.560959875583649
0.469169527292252
0.108354397118092
0.239724054932594
0.34087610244751
-0.457891136407852
-0.964246153831482
0.901946663856506
0.139702796936035
-0.098048977553845
-0.025594636797905
0.727676868438721
0.053012974560261
-0.223580285906792
0.196223735809326
0.522374212741852
-0.276940047740936
-0.497561097145081
-0.648713946342468
0.014788895845413
0.397015273571014
-0.30841338634491
0.499358415603638
-0.023461896926165
-0.524147868156433
-0.623000860214233
0.387703001499176
-0.270446300506592
0.144960016012192
-0.305896013975143
0.207515239715576
0.78088116645813
-0.254163950681686
-0.042043153196573
0.097951278090477
0.325650006532669
-0.05499429628253
0.038610123097897
0.304500013589859
0.290083467960358
0.14680215716362
0.255840599536896
0.263811260461807
-0.010733792558313
0.371383011341095
-0.609622001647949
-0.149571523070335
-0.889822483062744
1.04562246799469
-0.024357680231333
-0.343149304389954
-0.706904351711273
-0.249540135264397
-0.440737128257751
-0.427545189857483
0.818261504173279
-0.469555586576462
0.908137559890747
0.36336687207222
-0.345130026340485
0.977919697761536
0.073817357420921
0.713981151580811
-0.039926938712597
0.844481945037842
-0.107163742184639
-0.673461079597473
0.675378024578095
-0.746726393699646
0.01830829679966
0.025334868580103
-0.146897047758102
-0.05057742446661
0.807469010353088
-0.400172203779221
0.890437006950378
0.7151118516922
0.205417156219482
0.489163398742676
0.25509986281395
-0.176353231072426
-0.195090845227242
-1.13188898563385
-1.81363368034363
0.337685137987137
0.472423166036606
-0.104412958025932
-0.179290592670441
-0.522728025913239
-0.305431336164474
-0.427783221006393
0.046285893768072
0.350653976202011
0.636496245861053
-0.689230501651764
0.72508692741394
-0.25053733587265
0.293663710355759
0.172245740890503
-0.261242091655731
-0.179917559027672
-0.472924441099167
-0.118000537157059
-0.150144651532173
0.075141027569771
0.311609715223312
-0.491625010967255
-0.599567294120789
-1.297478556633
-0.49696809053421
0.32288721203804
-0.361400425434113
0.672863781452179
-0.075218617916107
-0.901701629161835
0.356196284294128
0.400663286447525
-0.090971440076828
-0.380955785512924
-0.531905710697174
0.405646920204163
-0.290086805820465
-0.515007615089417
-0.78617650270462
0.329846918582916
0.507882237434387
-0.079842045903206
0.436908096075058
-0.001462493091822
-0.266106188297272
-0.169762134552002
-0.515793025493622
-0.517253398895264
-0.057595245540142
-0.216496884822845
0.649755835533142
-0.365349173545837
-0.53334105014801
-0.896771550178528
0.111936256289482
-0.262806057929993
0.742585420608521
-0.40383243560791
-0.469275772571564
-0.386160612106323
0.354420363903046
0.205853581428528
0.46075826883316
-0.143554553389549
0.492638021707535
0.010392840020359
-0.270087420940399
0.770058155059814
-0.25246250629425
0.808229506015778
0.076396867632866
0.080277398228645
0.484990000724793
-0.12608876824379
0.876737952232361
0.094561643898487
0.123341530561447
0.084806278347969
0.340443640947342
-0.627676367759705
-0.888549089431763
-0.653006017208099
-0.81104189157486
-0.494347751140595
-0.106622412800789
-1.28537058830261
-0.736538648605347
-0.212954670190811
0.02803311124444
-0.249422982335091
0.169982254505157
-0.419711828231812
-0.35034167766571
-0.597077608108521
1.03274548053741
0.358465999364853
-0.606246113777161
-0.205767959356308
-0.382557362318039
1.3136922121048
-0.34565669298172
-0.571389973163605
-0.354337334632874
0.397539168596268
0.474639743566513
-0.085463635623455
0.630937516689301
-0.147437930107117
0.158358290791512
0.938603281974793
-0.330766558647156
-0.065124273300171
-0.529792785644531
-0.413744688034058
-0.22608345746994
0.178313344717026
0.405797809362412
0.813725531101227
0.393161654472351
-0.016805516555905
0.446328550577164
0.358591884374619
-0.064308494329453
-0.947574138641357
-0.126361712813377
-0.385777860879898
0.450216829776764
0.136050507426262
-0.532768547534943
-0.103783994913101
-0.007759620435536
-0.589139640331268
0.249842211604118
0.299270063638687
-0.263427436351776
-0.426322281360626
-0.172833561897278
-1.49275195598602
0.852368950843811
0.295420140028
1.01113677024841
-0.333661675453186
-0.461249262094498
-0.544368445873261
-0.753027260303497
0.327929824590683
-0.142486184835434
-0.4904625415802
-0.469109684228897
-0.721319437026978
-1.04385125637054
0.316939353942871
-0.809060275554657
-0.571559429168701
-0.477191239595413
0.481675863265991
-0.589988350868225
-0.036531921476126
0.682542681694031
0.01576604321599
0.795500099658966
0.200733125209808
0.215220034122467
0.241964295506477
-0.273071706295013
-0.468677878379822
0.031430326402187
-0.11609997600317
0.468946903944016
0.225099548697472
-0.597948551177979
-0.711097478866577
-0.315061151981354
-0.114899650216103
1.19277191162109
0.467621892690659
-0.625761032104492
0.493376910686493
0.112592287361622
1.18605422973633
-0.059232618659735
0.511439085006714
0.311805576086044
-0.078215852379799
-0.020860321819782
0.400942355394363
-0.317041248083115
0.000265102833509
0.830840051174164
-0.690121233463287
0.037972666323185
-0.031089117750526
0.023945638909936
-0.161673411726952
-0.348667293787003
0.076740324497223
0.356103479862213
-0.122233144938946
-0.22441092133522
0.040707513689995
0.300819545984268
-0.465252429246902
0.531890273094177
-0.369213134050369
-0.203047320246696
-0.623146116733551
0.118578970432282
0.060344703495503
0.486780554056168
0.181341707706451
0.470781922340393
-0.11652384698391
-1.13058316707611
0.782959282398224
-0.324637413024902
-0.129987344145775
0.104521319270134
-0.608559489250183
-0.697750568389893
-0.004279524087906
-0.290191978216171
0.629558145999908
-0.323832988739014
-0.621097922325134
-0.969324946403503
1.19578576087952
-0.247236430644989
0.229534193873405
-0.251717239618301
0.753092288970947
0.653711557388306
1.03481292724609
0.086633458733559
-0.506517231464386
0.185787662863731
-1.28889036178589
-1.37082850933075
0.592128753662109
-0.196579366922379
0.485227137804031
0.184840098023415
-0.777996718883514
-0.770702481269836
-1.27031552791595
-0.922385692596436
-0.639950692653656
-0.748837053775787
0.70191103219986
0.284988850355148
-0.410665035247803
0.717356324195862
0.672196209430695
0.346902549266815
-0.299606382846832
0.421393930912018
0.53081750869751
0.928016722202301
0.064431995153427
0.137079074978828
-0.003409520722926
0.786708950996399
0.496861010789871
-1.02604877948761
1.14636480808258
-0.150917440652847
0.768904149532318
-0.448092669248581
-0.787854492664337
0.88397878408432
0.077842518687248
-0.174403369426727
0.80239337682724
0.341556459665298
0.27690914273262
-0.24980790913105
-0.229180932044983
-0.091048300266266
-0.013430814258754
-0.067619659006596
-0.569751918315887
0.021669149398804
0.042331092059612
0.277767568826675
0.241244673728943
0.981573283672333
0.343747973442078
0.252004504203796
-0.261909514665604
-0.655711352825165
0.564552366733551
-0.536133825778961
-0.624578475952148
-0.609038949012756
-0.096739791333675
0.314855664968491
-0.430630683898926
0.239134639501572
-0.610968351364136
-0.144488275051117
0.547886967658997
0.453155666589737
0.223969087004662
0.063597142696381
0.069566369056702
0.900637984275818
-0.018247827887535
0.478954523801804
-0.596014499664307
-0.841889262199402
-0.270718932151794
-0.011676404625177
0.57741779088974
0.036644861102104
-0.176777884364128
0.1880993694067
-0.375294744968414
0.697770357131958
-0.297507911920547
-1.05698525905609
-0.847536146640778
-0.029310241341591
0.117544360458851
-0.246734231710434
-0.510489463806152
-0.52346396446228
0.25560200214386
-0.014094406738877
0.135197222232819
-0.456843286752701
-0.01518427208066
0.767274916172028
0.391247361898422
-0.659218490123749
-0.215304613113403
-0.111826293170452
-1.78561925888062
0.269690155982971
0.008196335285902
0.472632259130478
-0.655925095081329
-0.734061300754547
-0.144832924008369
0.713910579681397
-0.64152318239212
-0.002398736774921
0.123091638088226
-0.307287454605103
-0.156972959637642
-0.972378194332123
-0.00435347110033
-0.404370695352554
-0.768910706043243
0.599272131919861
0.035839259624481
0.867291748523712
-0.511566877365112
0.789835870265961
-0.01583993807435
-0.685014486312866
-0.031216748058796
0.60091495513916
0.588128566741943
-0.204721435904503
-0.022159691900015
-0.087949104607105
0.088430300354958
0.334036201238632
-0.145912677049637
0.763902366161346
0.130309581756592
0.112691968679428
0.069710351526737
0.092157244682312
0.133833453059196
0.405378520488739
-0.608249545097351
0.791558980941772
-0.337041765451431
0.170197278261185
0.303595215082169
-0.152588948607445
-1.04580307006836
0.056775078177452
-0.292255043983459
-0.799195468425751
-0.08685951679945
1.18421399593353
-0.087077736854553
-0.318099796772003
-0.164640218019485
0.082728639245033
0.693687915802002
0.399891525506973
-0.496367812156677
0.360169470310211
-0.090140581130982
-0.041969381272793
-0.843332588672638
-0.767474889755249
-0.177556529641151
-0.155305057764053
-0.869710087776184
0.186718747019768
-0.041418865323067
-0.142496407032013
0.571366667747498
-0.582599520683289
-0.48199200630188
-0.554957985877991
-0.038528375327587
0.591974198818207
0.004957526922226
-0.451904237270355
0.117279507219791
0.088336706161499
0.359365880489349
0.11964625865221
0.696463108062744
-0.030471658334136
0.001043625175953
0.443822383880615
-0.709666430950165
0.20606130361557
0.272751778364182
0.358416169881821
0.557855606079102
-0.325436413288116
-0.302457571029663
0.934058427810669
0.190087854862213
0.951646625995636
0.133848905563355
-0.810710608959198
-0.409142971038818
-0.017079032957554
-0.937582612037659
0.09573245048523
0.138629525899887
0.008459346368909
0.632080614566803
0.036791369318962
0.031081285327673
0.756251394748688
-0.185284793376923
-0.030142039060593
0.048000447452068
0.452584207057953
0.298208504915237
-0.046340819448233
0.0229910928756
-0.09849014878273
-0.030185462906957
0.053115580230951
0.260316520929337
0.341306447982788
0.352078825235367
-0.349590629339218
0.43031233549118
0.524054706096649
0.799161195755005
-0.333339899778366
-0.751066207885742
-0.674027562141418
-0.580810785293579
0.419636785984039
0.002023996319622
0.400207936763763
0.430301278829575
-0.573131263256073
-0.558645009994507
-0.349140405654907
-1.00069963932037
-0.081195823848248
0.140348553657532
0.416993588209152
0.357035368680954
0.286102086305618
0.768295586109161
0.04178786277771
-0.222331076860428
-0.055209904909134
0.423187911510468
0.085234493017197
-0.546285092830658
-0.315242052078247
1.07040655612946
-0.384589970111847
-0.272015661001205
-0.409821927547455
0.097152009606361
-0.512092649936676
-0.410220921039581
0.448473215103149
0.177317157387733
0.130533158779144
0.564040720462799
-1.03615045547485
0.025557309389114
-0.213717818260193
0.769613742828369
-0.584148645401001
0.127334505319595
1.32052552700043
-0.078590519726276
-0.36920565366745
0.021478198468685
-0.400663316249847
-0.836890161037445
-0.508719682693481
-0.262187600135803
-1.38581800460815
-0.892764568328857
0.495321899652481
-0.115834966301918
-0.589610695838928
-0.160193994641304
-1.02384185791016
-0.753987371921539
-0.10602879524231
-0.983929336071014
-0.499991655349731
-0.399729758501053
0.254562228918076
0.478905737400055
0.052687160670757
-0.267802774906158
-0.789620697498322
-0.246345147490501
0.009883355349302
-0.124420344829559
-0.200385838747025
0.849929332733154
0.27391454577446
0.089528426527977
-0.333339750766754
-0.411129891872406
-0.423322409391403
0.321105718612671
-0.10090409219265
0.118914254009724
0.452214479446411
-0.423646479845047
0.872664868831635
-0.613719761371613
0.740529537200928
0.184210628271103
0.471364408731461
0.361438751220703
-0.194724962115288
0.651225686073303
0.074024617671967
-0.118343479931355
-0.661947429180145
-0.494954943656921
-0.246220901608467
-0.734146177768707
0.400902569293976
-1.03452515602112
-1.4119188785553
-0.266681313514709
0.38062110543251
-0.785513579845428
0.051187962293625
-0.861172199249268
0.934147000312805
0.555421352386475
-0.712133526802063
0.406103193759918
-0.324066042900085
0.616262197494507
0.08691218495369
0.638247013092041
-0.544988095760345
-0.777756750583649
-0.07303299754858
-0.108563721179962
-0.308641821146011
0.047954577952623
-0.346257865428925
-0.219870239496231
-0.632039546966553
0.037716805934906
0.193081647157669
-0.309348434209824
0.319927394390106
0.967232942581177
-0.124472893774509
-0.948666095733643
-0.527234375476837
-0.274469971656799
1.81117272377014
0.15545067191124
-0.18828147649765
-0.335559964179993
0.724559307098389
0.001374391606078
-0.076659686863422
0.480945229530335
-0.109740898013115
0.19408643245697
-0.260028868913651
0.443549275398254
-0.297929704189301
-0.630076289176941
0.468185722827911
-0.468916893005371
-0.225423380732536
-0.304943799972534
0.536380469799042
-0.010453244671226
-0.352744966745377
-0.371493428945541
-0.939245998859406
0.267334759235382
0.31015756726265
0.198848828673363
0.382099896669388
-0.064736232161522
-0.165070071816444
0.144244745373726
0.011237863451243
0.161793187260628
0.376160651445389
-0.19598999619484
-0.243302971124649
-0.123658798635006
-1.29229021072388
-0.700971186161041
0.158472076058388
0.490978986024857
-0.631089806556702
-0.510104596614838
0.511165678501129
-0.078320346772671
-0.008675485849381
-0.320316612720489
-0.099068865180016
-0.527791142463684
1.50176477432251
0.593744158744812
-0.172308787703514
0.244709357619286
0.379430860280991
-0.193551123142242
0.47139248251915
-0.192401692271233
-0.326758742332458
0.014889113605023
-0.309386789798737
0.006874457001686
0.681827306747437
0.282489031553268
0.522739589214325
0.014205200597644
0.527257084846497
0.867989838123322
0.165955513715744
-0.04102686047554
-0.599373877048492
0.224931880831718
-0.174045965075493
0.00311841443181
-0.420431613922119
-1.00963687896729
0.293029695749283
-0.183096498250961
0.679510354995728
0.083770953118801
-0.583954989910126
-0.461407631635666
-0.192394480109215
0.563366532325745
0.36942920088768
0.434591978788376
0.761445105075836
-0.504263818264008
-0.794563114643097
0.304413437843323
0.790606021881104
0.324606716632843
0.00755559746176
-0.942576289176941
0.086973398923874
-0.443775624036789
0.002545539289713
0.953963577747345
0.462489902973175
-0.645591676235199
-0.620517134666443
-0.939154207706451
0.00955505669117
-0.194018751382828
0.22848142683506
-0.003726311028004
-1.4127858877182
-0.983198285102844
0.668407261371613
-0.451952457427979
0.419888854026794
0.239530026912689
0.580965995788574
-1.33937776088715
0.804668307304382
0.275034517049789
0.373236775398254
-0.153263837099075
0.541774570941925
0.363205313682556
0.280588865280151
-0.167662054300308
0.300490200519562
-0.155267059803009
-0.232350677251816
-1.01499700546265
0.728770911693573
0.562212228775024
0.246327668428421
0.231732994318008
0.208101198077202
-0.422168552875519
-0.080885194242001
-0.592941343784332
-0.178482979536057
1.09186661243439
0.439544349908829
-0.290505260229111
0.496152311563492
-0.461865723133087
0.502206861972809
0.695872128009796
-0.943142056465149
-0.541269958019257
-0.859856367111206
-0.505374431610107
-0.17488332092762
0.3051378428936
-0.365283966064453
0.435152977705002
1.45293486118317
-0.9605872631073
-0.062312260270119
-0.531848013401032
-0.946502864360809
0.498624444007874
0.022896878421307
0.02394500374794
-0.541048228740692
0.364824712276459
-0.147659614682198
-0.273631542921066
0.299140483140945
-0.320749074220657
0.809996843338013
0.008832510560751
0.053599022328854
-0.481044441461563
0.769911587238312
-0.18894062936306
-0.939918279647827
-0.391866207122803
0.867921888828278
-0.339328080415726
-0.626031517982483
0.613538861274719
-1.2158282995224
0.802908539772034
-0.144527360796928
-0.290254682302475
0.278569221496582
-0.694585502147675
1.27782130241394
-0.133959636092186
0.419920116662979
-0.810594320297241
-0.100381717085838
-0.004856642335653
0.663951873779297
0.288117945194244
-0.242700010538101
-0.082061633467674
-0.810675501823425
1.02914214134216
0.378060579299927
0.101452931761742
-0.36064213514328
-0.348490685224533
-0.308462232351303
-0.842772305011749
-0.369601666927338
0.511367797851563
0.867838799953461
-0.204880461096764
0.671003997325897
-0.457936018705368
0.364021629095078
-0.32481050491333
-0.057552792131901
-0.440680474042892
-0.530376374721527
0.530475378036499
0.301684767007828
-0.131639301776886
0.468701064586639
-0.756263494491577
-0.329858660697937
0.123446770012379
0.345923095941544
0.193182930350304
0.202154561877251
0.33982053399086
-0.16301392018795
-0.365594625473022
-0.040859140455723
0.496340572834015
-0.221902519464493
0.279447197914124
0.401210784912109
0.11846885830164
-0.039905894547701
0.033337116241455
-0.32052218914032
-0.244883984327316
-0.617071688175201
-0.576754212379456
0.436346858739853
0.459828346967697
0.101613789796829
-0.476784259080887
-0.718730568885803
0.251623094081879
-0.031919799745083
-0.860728681087494
-0.237297222018242
0.621567726135254
-0.071967013180256
0.248549938201904
0.065173864364624
0.040447536855936
1.12349796295166
-0.088396556675434
-0.090351492166519
-1.05441725254059
-0.284193158149719
-0.136955827474594
0.059621762484312
0.109923347830772
-0.18151618540287
-0.188699305057526
-0.671644687652588
0.17213100194931
-0.446143448352814
-0.438382029533386
-0.421761453151703
0.510168790817261
-0.15368914604187
-1.45106887817383
-0.859610140323639
0.777725875377655
0.2788325548172
0.741503715515137
0.244250267744064
0.645671486854553
-0.339597076177597
-0.363310933113098
-0.079813599586487
-0.212670147418976
-0.584641814231873
-0.075777374207974
-0.996868193149567
-1.11949360370636
0.597813308238983
0.66803765296936
-0.501318871974945
-0.935830116271973
-1.1839040517807
0.74629020690918
-1.14384770393372
-0.341987788677216
0.509243309497833
0.409565091133118
-0.635885417461395
0.444705277681351
-0.267307072877884
-0.257409304380417
-0.981628656387329
0.583194851875305
-0.414264291524887
0.244236901402473
-0.11374793946743
-0.128664910793304
0.36908620595932
-0.162223264575005
-0.555749893188477
0.354350924491882
0.514439463615418
-0.292947977781296
-0.520853877067566
-1.58377063274384
-0.142383217811584
0.468939930200577
-0.517603635787964
0.10265089571476
0.660740435123444
-0.832470655441284
-0.524351716041565
0.207937687635422
-0.078846208751202
-0.058426029980183
0.099697537720203
-0.668146729469299
-1.42185592651367
-0.658958256244659
0.116661258041859
0.01993946544826
-0.011350870132446
-0.02481666021049
-0.066647052764893
0.185694247484207
-0.559981286525726
-1.24396812915802
-0.942039728164673
-0.870048224925995
-0.075017757713795
-0.286181539297104
0.489720553159714
-0.40577906370163
1.36505496501923
0.012739583849907
-0.497743248939514
0.405190378427506
0.596903204917908
-0.654711723327637
0.283104836940765
0.147967606782913
0.550514698028564
-0.10114860534668
-0.136924773454666
-0.054370619356632
0.03096142038703
0.61701238155365
0.139263555407524
0.364096492528915
0.567088007926941
0.904921114444733
-0.014265867881477
-0.025349488481879
-0.038727462291718
-0.855204105377197
1.01034283638
0.26584181189537
-0.162105470895767
0.132890984416008
-0.283336788415909
-0.634671628475189
-0.355954259634018
-0.535130977630615
-0.450875699520111
-0.435671627521515
0.165212407708168
0.266862213611603
0.321498334407806
0.154380932450295
-0.825238347053528
0.856469511985779
-0.952641189098358
-0.066742971539497
-0.520975172519684
0.222352981567383
-0.695193111896515
-0.586275041103363
0.744064092636108
-0.319167792797089
-0.499200016260147
-0.105010703206062
0.539904296398163
-0.74211859703064
-0.328057140111923
0.170632243156433
-0.90798419713974
-1.05221569538116
-0.365437477827072
0.873338758945465
-0.259793370962143
-0.457401931285858
0.275561422109604
-0.937956869602203
-0.680007517337799
-0.933448314666748
-0.429285943508148
-0.200570032000542
0.810157775878906
-0.247646808624268
-0.50156432390213
-0.07499011605978
0.569938004016876
-0.240335643291473
0.780836999416351
-0.004640210419893
-0.048337247222662
-0.471144080162048
0.113524936139584
0.308751046657562
0.344302117824554
0.018784495070577
0.296250194311142
0.156623855233192
-0.042066693305969
-0.143987327814102
-0.162908613681793
0.310273110866547
0.368456363677979
-0.546010851860046
-0.018328167498112
0.281490325927734
0.384718775749207
1.57955646514893
-0.233628585934639
-0.293444991111755
0.986729741096497
-0.667944192886353
0.209436118602753
0.612790644168854
0.234016492962837
-0.330400794744492
-0.261788874864578
0.71036171913147
0.343246787786484
-0.301984757184982
0.498635411262512
-0.819073140621185
-0.428669512271881
-0.216034710407257
-0.365015625953674
0.42649918794632
0.185209184885025
0.651658952236176
0.255793809890747
0.313676238059998
-0.271442085504532
-0.099263355135918
0.144400581717491
0.418883711099625
-0.212573885917664
0.222565919160843
-0.007814493961632
-0.474420011043549
0.460336625576019
-0.91223007440567
0.15767727792263
0.841137588024139
-0.409443408250809
-1.15595364570618
-1.10492920875549
-0.439603090286255
0.230081349611282
0.345954805612564
-0.438416540622711
-0.19379349052906
-0.143201053142548
-0.40886652469635
-0.537651181221008
-0.265620201826096
-0.762900114059448
-0.59813791513443
-0.229059129953384
-0.417858481407166
-0.025615440681577
-0.058407463133335
0.068168304860592
-0.077441200613976
0.690358579158783
0.975385844707489
0.011320987716317
-0.576120376586914
-0.854734897613525
0.335169434547424
0.22332176566124
-0.028404578566551
-0.312108963727951
0.936845541000366
-0.317945033311844
-0.661433517932892
0.163607269525528
-0.157684206962585
0.599268555641174
-0.283449798822403
-0.583461105823517
-0.270549058914185
-0.318606525659561
-0.412311494350433
-0.941828846931458
0.210457265377045
0.119319692254066
-0.140517070889473
0.484806716442108
0.045726150274277
0.287605911493301
0.141849637031555
0.317131876945496
-0.090183235704899
-0.593777358531952
-0.367031157016754
-0.238458856940269
1.15778529644012
-1.32974600791931
-0.1290492862463
0.387982606887817
-0.330002158880234
-0.790617644786835
0.141304522752762
0.107538014650345
0.435120433568955
-0.139061227440834
0.189476042985916
-0.386356085538864
0.286890387535095
0.208556458353996
-0.238293081521988
0.411411076784134
-0.700863897800446
0.114583037793636
0.146290227770805
-0.36142960190773
0.454488039016724
-0.384274661540985
-0.550536751747131
0.354642033576965
-0.192809760570526
0.214107573032379
0.181489080190659
-0.480234354734421
0.194067269563675
0.139583960175514
-0.22771292924881
0.288607060909271
-0.642984807491303
0.645286560058594
-0.20968097448349
0.065476678311825
-0.744927227497101
0.01724798977375
0.157992005348206
0.314399063587189
0.095919616520405
-0.861485421657562
0.250651091337204
-0.261650621891022
-0.116702035069466
-0.597762286663055
-0.811703741550446
-0.110930800437927
-0.531790018081665
-0.033483579754829
-0.263338565826416
0.257977902889252
-0.566328167915344
-0.247947975993156
0.767558634281158
-0.421889036893845
-0.640554785728455
0.305580914020538
0.059777058660984
-0.269804775714874
-0.444304525852203
-0.635755598545074
-0.721656143665314
-1.12368202209473
0.347106397151947
-0.401666730642319
0.18672639131546
-0.432385891675949
0.445915997028351
-0.02828042767942
0.832032024860382
-0.007502968423069
-0.477105855941772
-0.776743888854981
0.105758056044579
0.141744673252106
0.009279657155275
-1.17239022254944
-0.372519612312317
0.776363611221314
-0.756066560745239
0.196816653013229
-0.444358736276627
-0.747872710227966
-0.593486070632935
0.082586459815502
-0.576090335845947
-0.074727848172188
0.121725246310234
-0.928760528564453
-1.17505192756653
0.302458971738815
-0.542145013809204
0.127059504389763
0.571704208850861
-0.180308669805527
0.670072138309479
-0.784604966640472
-1.23184061050415
0.019912257790566
-0.175459414720535
-0.43195715546608
0.044069841504097
-0.549515664577484
-1.5223993062973
0.513416230678558
0.212713181972504
0.20656506717205
-0.340133726596832
-0.672745704650879
0.470071375370026
-0.127883270382881
0.022628501057625
-0.29011932015419
-0.467007756233215
-0.233624175190926
-0.221128508448601
0.210063219070435
0.324295461177826
1.06496179103851
0.991010069847107
-0.977571129798889
0.407881647348404
-0.058687727898359
-0.591532349586487
-1.46317839622498
-0.906926155090332
-0.325051963329315
-0.093928128480911
-0.518841505050659
-1.2466893196106
-0.508670806884766
0.320566594600677
-0.048671826720238
-0.160842597484589
0.209157571196556
-0.005998495966196
-0.307558000087738
-0.69251149892807
-0.707156300544739
-0.97559916973114
0.391359806060791
0.218510702252388
-0.430670589208603
-0.138810008764267
0.227017685770988
1.17200589179993
0.192086577415466
-0.183765530586243
-0.486083030700684
0.016283452510834
-0.57137131690979
-0.255592375993729
0.220067352056503
0.200194180011749
-0.108478166162968
-0.097718246281147
0.188020467758179
-0.267635256052017
-0.138867199420929
0.65733802318573
-0.477737724781036
-0.073052659630776
-0.579583048820496
-0.455195307731628
-0.429309964179993
-0.666987359523773
-1.37256693840027
0.129540488123894
-0.372569471597671
1.00911581516266
-0.005475647747517
0.201780885457993
-0.420939266681671
-0.348016500473022
0.428595840930939
-0.350275963544846
-0.892331838607788
-0.2875617146492
0.500897884368897
-0.289154350757599
-0.584746539592743
-0.734590232372284
-0.147569537162781
0.314136415719986
-1.34881198406219
0.63569974899292
0.217067718505859
0.851437747478485
0.462454944849014
-0.290522456169128
0.632814109325409
0.550054907798767
-0.188076213002205
-0.273820161819458
0.809109508991241
0.004878226201981
0.006220020353794
0.30816462635994
0.661589562892914
-0.205295354127884
0.56663054227829
1.0093047618866
-0.67574405670166
0.798851430416107
0.091571263968945
0.734941184520721
0.298075169324875
-0.164757296442986
0.239454939961433
-0.116875536739826
1.0855964422226
-0.945909857749939
0.12603123486042
-0.579452812671661
0.73092383146286
0.532212674617767
0.184014439582825
-0.048708196729422
0.202597990632057
0.739512920379639
0.763590097427368
0.123504288494587
-0.956994771957397
-0.777450144290924
0.199825972318649
0.580278873443604
-0.388284295797348
0.074713423848152
0.725585758686066
-0.009673893451691
0.236280366778374
-0.484802812337875
-0.833644211292267
-0.77881383895874
0.131586462259293
0.603602886199951
-0.623777449131012
0.609079718589783
-0.27485066652298
-0.333398461341858
-0.153015524148941
0.216733798384666
0.067354187369347
-0.226272121071815
0.216416463255882
0.593514144420624
1.04931557178497
0.503583550453186
-0.113260641694069
-0.51168966293335
-1.42093944549561
-0.009059935808182
0.005596216768026
0.132714688777924
0.382594019174576
0.214331105351448
-0.342911213636398
0.000281743705273
-0.162318736314774
0.395316541194916
0.699054539203644
-0.742518723011017
0.522768437862396
0.285911023616791
0.698361575603485
0.301741749048233
0.209797471761703
0.518121361732483
0.187519058585167
-0.395793706178665
0.093036517500877
0.616558790206909
-0.089278809726238
-0.248782724142075
0.18879146873951
0.483816683292389
-0.110079973936081
1.13799405097961
-0.21033401787281
0.153705224394798
-0.050925973802805
-0.620481967926025
-0.625103771686554
0.317353665828705
0.061892252415419
0.30471670627594
0.453673273324966
0.835808277130127
0.235957354307175
0.381350159645081
-0.529657959938049
-0.455852091312408
0.4717837870121
-0.389229595661163
0.537000715732574
0.209591597318649
0.885853230953217
0.597854793071747
0.401786684989929
0.145204678177834
-0.571993887424469
-1.03662407398224
0.534267842769623
-0.29709067940712
-0.044934537261725
0.241433799266815
0.757293045520783
-0.977548003196716
0.257559895515442
-0.245100289583206
-0.404027074575424
-0.06052815541625
0.611800491809845
0.181260377168655
0.119387149810791
-0.044491704553366
0.324055016040802
-0.083832263946533
-0.62210088968277
0.035494312644005
-0.282509446144104
0.171278432011604
-0.372657090425491
-1.36816799640656
0.290425539016724
-0.114691466093063
0.55864691734314
-0.365268230438232
-0.132901772856712
0.209635198116302
-0.430338382720947
0.41445654630661
0.427287995815277
-0.225649803876877
-0.638602197170258
-0.19463974237442
-0.324840158224106
-0.518756031990051
-0.165014415979385
-0.201463088393211
0.256707817316055
-0.606598019599915
0.270562082529068
-0.094442278146744
1.29043698310852
0.615451276302338
0.604307115077972
0.065613172948361
0.049232710152865
-0.331258416175842
-0.573132634162903
-0.345783323049545
-1.07611298561096
1.06980323791504
-0.223612725734711
-0.718021512031555
-0.795258283615112
0.344201475381851
0.444037884473801
0.013643842190504
-0.033328089863062
0.057487595826387
0.72416478395462
-0.491857826709747
0.157961636781693
0.654660403728485
-0.227603614330292
-0.328102916479111
-0.509668827056885
-0.061000637710095
0.374015003442764
-0.290702998638153
-0.365628004074097
0.828927040100098
-0.14873181283474
0.072646543383598
-0.650924861431122
0.212453991174698
0.397949188947678
-0.065805397927761
-0.515472292900085
0.363336533308029
-0.684378981590271
0.040514208376408
-0.539710879325867
-0.145040184259415
0.15227784216404
0.001058038324118
0.460695147514343
-0.110419653356075
0.014156542718411
-0.283523589372635
0.044147256761789
-0.317813575267792
-0.087446339428425
-0.077833868563175
-0.667653739452362
0.234836667776108
-0.52600109577179
0.124055288732052
-0.050578091293573
-0.330015331506729
-0.245804160833359
-0.232617020606995
0.326449424028397
-0.285488963127136
0.066155642271042
0.250729769468307
-0.259034901857376
0.472508609294891
0.292709052562714
-0.475312680006027
0.651912748813629
0.550559341907501
-0.295405030250549
-0.351897954940796
0.08984087407589
-0.459120780229569
-0.380461812019348
0.411347478628159
-0.194674655795097
0.164615705609322
0.128224045038223
-0.991603553295136
0.348788857460022
0.105005964636803
0.114978037774563
0.137771710753441
-0.17729277908802
-0.764809787273407
-0.589745938777924
-0.063631117343903
-0.07947188615799
-1.0170304775238
-1.21276998519897
-1.06018793582916
-0.4440016746521
-0.892525672912598
-0.249937057495117
0.261957943439484
0.348777174949646
-0.049765091389418
0.069760382175446
-0.2383813560009
-0.320793032646179
-0.969583511352539
0.867482423782349
0.176662862300873
-1.15189397335053
-0.111879974603653
-0.412983626127243
-0.408939182758331
-0.322987675666809
0.042321383953095
0.432598769664764
-0.43867227435112
0.699793219566345
-0.103937044739723
-0.555275976657867
-0.686172604560852
0.709983944892883
0.730219900608063
0.151484698057175
0.085867993533611
-0.600234091281891
0.48188179731369
0.11342154443264
0.359515458345413
-0.24666003882885
0.595384061336517
-0.921484529972076
-0.667970597743988
0.773621380329132
-0.326116263866425
-0.120620310306549
0.273495942354202
0.637219488620758
0.353703856468201
0.071497216820717
-0.09827134013176
-0.833115994930267
-0.386941015720367
-0.376736283302307
-0.68532931804657
1.20227909088135
0.085434183478355
-0.127899676561356
0.649243235588074
0.291377782821655
-0.046403013169766
-0.379620879888535
1.17132604122162
0.116829104721546
-0.20038528740406
0.011890545487404
0.039084780961275
0.269191026687622
0.432801127433777
0.492977529764175
-0.260063529014587
-0.163977652788162
-0.455121636390686
1.20593905448914
-0.781354188919067
-0.719307839870453
-0.710118114948273
0.090964339673519
-0.088353052735329
-0.514252245426178
-0.826685011386871
-0.613488554954529
0.153812944889069
0.99273145198822
-0.784634590148926
0.600100696086884
-0.559314966201782
0.469104468822479
0.374901413917541
0.621869564056397
-0.035129755735397
0.025812769308686
-0.522649466991425
1.28809583187103
-0.004048354923725
-0.206061512231827
-0.284915238618851
-0.423760116100311
-0.456957638263702
-0.063423201441765
-0.088686905801296
-0.623957216739655
0.279697239398956
0.360849857330322
0.314159840345383
0.049554940313101
0.393179297447205
-0.035288438200951
0.29977548122406
-0.404155969619751
0.286886483430862
0.728640377521515
0.263779431581497
0.501641750335693
-0.481597810983658
-0.441506028175354
0.043944284319878
0.442845493555069
0.213063716888428
0.58783358335495
0.12667278945446
1.05949878692627
0.088719181716442
0.285731434822083
-0.177804037928581
0.193835079669952
0.710998296737671
0.384795665740967
-0.513914108276367
0.222489669919014
0.70266979932785
0.724151730537415
0.239982381463051
0.131160706281662
0.082038551568985
-0.442012757062912
-0.594875752925873
-0.146212786436081
-0.235937058925629
0.259999930858612
0.67629885673523
-0.840343058109283
-0.800699830055237
0.075981125235558
-0.231784924864769
0.019627690315247
0.072336927056313
0.723091065883637
0.016673468053341
-0.182849809527397
-0.308543354272842
-0.525207102298737
-0.716555595397949
-0.075570486485958
0.676720798015595
-0.025133788585663
-0.68747740983963
-1.31430804729462
-0.407697081565857
-0.13343933224678
0.187901079654694
-0.285987198352814
-0.183094292879105
-0.701764643192291
-0.054775577038527
-0.254666179418564
0.150148868560791
-0.217549219727516
-0.50356936454773
-0.47558456659317
0.693216681480408
0.201745644211769
-0.641137421131134
-0.087909363210201
0.086584031581879
-0.296817719936371
-0.327741146087646
0.705809116363525
0.704399108886719
-0.107480645179749
-0.981451511383057
-0.093031078577042
0.643590986728668
-0.126944154500961
-0.18913334608078
0.553282558917999
0.643041372299194
0.223431706428528
0.253334671258926
-0.217825457453728
0.077950298786163
-0.049640186131001
-0.729044735431671
0.69070315361023
-0.124119989573956
-0.466730684041977
-0.276533871889114
0.190673500299454
-0.36759489774704
-0.430851966142654
0.774980485439301
-0.214087307453156
-0.053290542215109
0.454916298389435
-0.094877347350121
-0.2353425770998
0.621550142765045
0.402804255485535
0.05121622979641
0.63160640001297
0.243022471666336
-0.14694932103157
0.840112447738647
0.728529572486877
-0.385723531246185
-0.177875459194183
0.261767566204071
-0.722244679927826
-0.56488311290741
-0.624190151691437
0.108279801905155
-0.747513353824616
-0.440744936466217
-0.250123292207718
-0.455211073160172
-0.831335842609406
-1.36086905002594
-0.053907625377178
-0.281204730272293
-0.458637714385986
0.207445427775383
0.538779139518738
-0.240767076611519
-0.051330432295799
-0.28635048866272
0.315335184335709
-0.620099425315857
0.63799661397934
0.420006692409515
-0.106886744499207
0.110441222786903
0.559626698493958
0.33957976102829
-0.150554195046425
1.23549282550812
-0.014365738257766
-0.081510439515114
0.246297031641006
-0.822636783123016
-0.383498430252075
-0.357929915189743
-0.324470102787018
-0.263108372688293
0.545455634593964
0.759473621845245
0.055823169648647
0.597656011581421
0.303247421979904
0.843482136726379
0.382064372301102
1.04615664482117
-0.423148989677429
-0.692943572998047
-0.192238032817841
-0.83555394411087
-0.172320902347565
-0.311545491218567
0.762756288051605
0.007321743294597
-0.189386054873467
0.383739858865738
-0.557896614074707
-0.5058473944664
-0.314940124750137
0.590941071510315
0.229143008589745
-0.500901520252228
0.441976487636566
0.021747540682554
-0.439769744873047
0.429571747779846
-0.003267322666943
-0.448221325874329
-0.50084125995636
-0.816186189651489
-0.028194293379784
-0.575280904769897
-0.173269510269165
-0.624270975589752
-0.456016600131989
0.331262558698654
0.157322123646736
0.333735585212708
0.487951189279556
-0.184251353144646
-0.30678728222847
-0.0488351136446
-0.679139792919159
-0.278747022151947
-0.191598013043404
-0.349948674440384
0.464427173137665
-0.605051457881928
-0.163751110434532
-0.066337376832962
0.71856415271759
-0.135936543345451
-0.220568612217903
0.113510072231293
0.525603532791138
0.74580729007721
0.1903907507658
0.030386796221137
-0.225334137678146
-0.815912902355194
0.492913454771042
0.472549647092819
0.285805642604828
0.044237937778235
0.395810574293137
0.268680065870285
-0.520597040653229
-0.023037999868393
-0.069881074130535
0.532642662525177
-0.051665280014277
-0.944810390472412
-0.024612285196781
-0.819128572940826
-0.044196955859661
-0.670018017292023
-0.386570006608963
-0.158880233764648
0.088996961712837
0.451945781707764
0.465655088424683
0.400393396615982
-0.751781702041626
0.221059501171112
0.022339805960655
-0.231156244874001
0.580588936805725
-0.31281915307045
0.155997455120087
-0.271641284227371
-0.169389441609383
0.141586884856224
-0.225393742322922
-0.691330432891846
-0.443269312381744
1.6911119222641
-0.202611982822418
-0.588974475860596
-0.875511825084686
0.294713258743286
-0.218963503837585
0.09566006064415
-1.00027287006378
-0.161433786153793
-0.615806102752686
-0.009435743093491
0.383093327283859
-1.14316380023956
-0.551031589508057
-0.889058232307434
-0.674213588237762
0.054511345922947
-0.287703454494476
-0.049394205212593
-0.463629603385925
0.275326669216156
0.162819549441338
0.14178578555584
0.539812862873077
-0.063009396195412
0.007661310955882
-0.74297970533371
-0.373777151107788
0.69505512714386
-0.167225867509842
-0.157872259616852
-0.913996517658234
-0.55976003408432
-0.619061172008514
0.211526826024055
0.320700436830521
0.296046912670135
-1.41046440601349
0.373451471328735
0.108685076236725
-0.849790751934052
-0.44501918554306
0.437740504741669
-0.033389158546925
-0.361881077289581
0.139904022216797
0.019767140969634
0.127925723791122
0.117063194513321
-0.331074744462967
-0.398416996002197
1.19110178947449
0.241347998380661
0.930010735988617
-0.069595851004124
0.038016099482775
-0.068145424127579
-0.497791886329651
-0.236940756440163
-0.064148813486099
-1.1349880695343
0.232869565486908
-0.078751020133495
0.043563656508923
0.372698247432709
-0.473579585552216
0.789402067661285
0.286013305187225
0.050701543688774
0.408703833818436
0.178044989705086
-0.983041942119598
0.453521877527237
-0.255462199449539
-0.564334273338318
-0.160714328289032
0.197269767522812
-0.929182708263397
-0.498652815818787
-0.090456150472164
-0.330882877111435
-0.271401762962341
0.262952208518982
-0.618524074554443
-1.04084312915802
-0.644576668739319
-0.369822651147842
-0.531531572341919
1.04256474971771
0.163167953491211
-0.034524787217379
0.872495830059052
-1.00374758243561
0.382283478975296
-0.389218419790268
-0.707870602607727
-0.638059675693512
-0.188937649130821
-0.434287279844284
-0.398058086633682
0.67753142118454
0.141927808523178
0.702962636947632
-0.813982903957367
-0.451240569353104
-0.580309331417084
-0.52774041891098
-0.430241197347641
0.472989320755005
-1.35669052600861
-0.778508365154266
-0.376644253730774
-0.651446580886841
0.972483038902283
0.522065103054047
0.095699489116669
-0.167958453297615
-0.65813285112381
0.396192222833633
0.179073289036751
-0.758254945278168
-0.106170542538166
0.104954585433006
0.105926632881165
-0.531332969665527
0.529324114322662
-0.056348949670792
-0.238303184509277
0.842765331268311
-0.307007342576981
0.200724199414253
0.330806523561478
0.554841816425324
0.571302175521851
-0.59210216999054
-0.270094364881515
0.352288335561752
-0.52782154083252
-0.433369547128677
-0.95320326089859
0.448886215686798
-0.50548642873764
0.297822654247284
-0.460666358470917
1.02838206291199
0.638762831687927
-0.182258009910584
0.137109771370888
-0.05829081684351
0.441014140844345
0.488160759210587
0.452080070972443
-0.094427295029163
0.263717532157898
-0.0349908657372
0.612428545951843
-0.285317063331604
-0.568415522575378
-0.346410632133484
0.515229344367981
-0.109023027122021
-0.107076987624168
-0.583966672420502
0.146383911371231
-0.540717244148254
0.016284789890051
0.137018740177155
-0.276748269796371
0.320551186800003
0.318188220262527
0.379194408655167
0.127403229475021
-0.319059759378433
-0.789574146270752
0.027378596365452
0.614253103733063
0.39088174700737
0.275474727153778
-0.30449116230011
0.231321752071381
1.14945924282074
-0.260189473628998
1.24980211257935
0.317395329475403
0.45387327671051
0.306157767772675
0.095191016793251
-0.472000598907471
-0.491575300693512
-0.693255424499512
1.0579526424408
-0.273026049137115
-0.25965604186058
-0.395664304494858
-0.322273790836334
0.558946251869202
1.1181892156601
0.392648160457611
0.039121769368649
-0.138014048337936
0.076384656131268
-0.365569472312927
0.32874059677124
-0.185970902442932
0.24052095413208
-0.986507296562195
-0.871410667896271
-0.137709438800812
-0.162578403949738
0.07012689858675
-1.04780220985413
-0.509168207645416
-0.240216612815857
-0.16776217520237
-0.095323875546455
0.507956564426422
0.159112468361855
-0.872783303260803
-0.132313415408134
0.355461031198502
-0.77837085723877
-0.611400842666626
-0.237584501504898
0.014937460422516
0.147299244999886
0.681095361709595
0.275847107172012
0.638257443904877
0.709520041942596
-0.159645467996597
-0.625686466693878
0.438989102840424
-0.042704317718744
-0.437393665313721
-0.706250667572022
0.18403223156929
-0.029242273420096
-0.169694483280182
0.386974304914474
-0.094028346240521
-0.267863571643829
-0.835555255413055
-0.267161965370178
0.085827685892582
-0.208992958068848
-0.626718521118164
0.483468770980835
0.853403091430664
0.016652189195156
0.132455617189407
-0.348941117525101
-0.576153874397278
1.06916856765747
0.730276942253113
0.102101892232895
-0.659731388092041
0.060202211141586
-0.851652562618256
0.616055130958557
0.165069729089737
0.15444378554821
0.546830117702484
-0.250754117965698
0.483852118253708
0.115851163864136
0.628210246562958
0.219613686203957
-0.033904518932104
0.295196801424026
-0.274360865354538
-0.582036554813385
0.455177545547485
0.251292109489441
-0.003074924461544
-0.597330451011658
-0.006702467799187
-0.448379218578339
-0.234183639287949
-0.296090096235275
-0.185203045606613
-0.320355504751205
0.003207895904779
1.0769077539444
-0.423122674226761
0.42994749546051
-0.032695293426514
0.29935747385025
-0.194482773542404
0.718356370925903
-0.184606686234474
0.03368279337883
-0.018752109259367
-0.594732224941254
-0.690464854240418
-0.55265611410141
-0.033935643732548
0.503596186637878
-0.100986503064632
0.308459997177124
0.143310695886612
0.554956316947937
0.524691224098206
-0.188403129577637
-0.420495122671127
0.190405428409576
-0.673543870449066
-0.234616905450821
-0.257216155529022
-0.305283606052399
1.00312197208405
-0.448804378509522
0.323530435562134
0.806054055690765
-0.498317658901215
-0.727193653583527
-0.82074511051178
-0.668891072273254
-0.837725341320038
-0.511446297168732
-0.78220009803772
-0.056928984820843
-0.49885231256485
0.157368332147598
0.529789566993713
-0.122608073055744
0.114055171608925
-0.12732507288456
-0.325685858726501
0.314981698989868
0.056717406958342
0.065118551254273
-0.42015677690506
0.593185365200043
0.007989006116986
-0.781903266906738
1.00761699676514
0.378937721252441
0.255769848823547
-0.535627603530884
-1.23119509220123
-0.6776362657547
-0.792293846607208
-0.505776464939117
-0.323239266872406
0.427510321140289
-0.042159333825111
-0.145011395215988
0.869578838348389
0.264208257198334
0.187185227870941
-0.221798211336136
-0.283666491508484
-0.417567193508148
-0.816229581832886
-1.07450020313263
1.20488810539246
0.158217296004295
-0.267744243144989
-0.099083758890629
-0.197502791881561
0.098129466176033
0.54409784078598
0.456680536270142
-0.096953801810742
-0.471912771463394
0.344884842634201
0.863058269023895
-0.411538451910019
-0.417685866355896
0.239198803901672
-0.071156606078148
-0.706957757472992
-1.29343497753143
0.009341284632683
0.094938859343529
0.697366714477539
0.301163971424103
0.246657192707062
-0.333740055561066
-0.029292672872543
-0.278353601694107
0.690815508365631
0.530222296714783
0.408122152090073
-0.024084631353617
0.668256938457489
-0.405766904354095
0.371841192245483
0.630077719688416
0.256637454032898
0.711240410804749
0.095201477408409
-0.46040204167366
-0.472742140293121
0.121904581785202
1.02624595165253
-0.615366280078888
0.125493079423904
0.111750215291977
-0.101466804742813
-0.122339949011803
-0.005989443510771
0.042738623917103
0.400884479284287
1.0521057844162
-0.431022793054581
0.02190699800849
-0.153871983289719
-0.065940596163273
-0.273697644472122
0.581071436405182
0.488126873970032
-0.31820484995842
0.400823086500168
0.142837673425674
-0.768809020519257
0.007931426167488
0.439466267824173
-0.516191482543945
0.024026587605476
-0.176600217819214
0.236242920160294
0.947988927364349
0.092492312192917
-0.816629648208618
0.314182937145233
-0.208592385053635
-0.667111039161682
-0.66240006685257
-0.565126776695251
0.442368090152741
-0.146653711795807
-0.302233695983887
0.903997421264648
-0.374687075614929
0.628831684589386
0.397924810647964
0.360560566186905
-0.187849059700966
-0.368158310651779
-0.132401436567307
-0.07828114181757
0.552800059318543
-0.216820225119591
-0.659378051757813
-0.79431027173996
-0.130772635340691
-0.770965456962585
0.788083910942078
-0.296180635690689
0.205650418996811
0.498503893613815
-0.206982299685478
-0.203743323683739
-0.04692904278636
-0.257394522428513
-0.433334857225418
0.311975687742233
0.498630225658417
-0.226682111620903
-0.613017618656158
0.20306396484375
-0.40378811955452
0.358796656131744
-0.557765185832977
0.614919781684876
0.251789778470993
-0.090802572667599
-1.01119041442871
-0.559960961341858
0.130564659833908
-0.018292646855116
0.253509670495987
0.883981466293335
0.391720324754715
0.140251740813255
0.034497566521168
-0.160042986273766
0.449621617794037
-0.091132380068302
-0.25303453207016
-0.489706456661224
-0.574665307998657
0.487509161233902
-0.12134262919426
0.105665057897568
-0.59567666053772
0.148566514253616
-0.801479458808899
-0.1539715975523
0.366012245416641
0.305302888154984
-0.359734684228897
-0.138827204704285
0.798226594924927
0.28211122751236
-0.556350767612457
-0.069543071091175
-1.64538073539734
-2
1.47919452190399
0.81615424156189
-0.608319342136383
-0.410843223333359
0.158444970846176
-0.040406197309494
-0.049734517931938
0.730166256427765
0.026375068351626
0.47287929058075
0.377181559801102
0.605086863040924
-0.202632203698158
-0.407954722642899
0.251426517963409
-0.294576048851013
0.0041384100914
-0.113667637109756
-0.941116988658905
1.01110434532166
0.037321377545595
0.034384313970804
-0.261739879846573
0.677250981330872
0.258790850639343
0.526625275611877
-0.401165813207626
0.176353558897972
-0.364160895347595
0.619655132293701
-0.397193610668182
0.11455425620079
-0.792035579681397
-0.39346569776535
0.305144399404526
-0.149161860346794
0.493471145629883
0.19364008307457
-0.243437722325325
-1.05085933208466
-0.306236356496811
-0.037652224302292
-0.318662017583847
-0.89978563785553
0.688612699508667
-0.438430815935135
-0.60081160068512
0.791313886642456
-0.440184980630875
-0.313122868537903
0.431843161582947
-0.193780928850174
-0.319121688604355
-0.453865319490433
0.485813558101654
0.652677774429321
-0.674767136573792
0.319752246141434
0.397932469844818
-0.047281716018915
0.008996680378914
-0.149483516812325
0.644666075706482
-0.113062247633934
-0.113117977976799
-0.182531505823135
0.455082088708878
0.293681204319
0.503531575202942
0.138352170586586
-0.111522518098354
0.876589417457581
0.268891036510468
-1.02088069915771
0.427341341972351
0.78835129737854
0.055582396686077
0.049398768693209
-0.896957814693451
-0.694544076919556
0.46759358048439
-0.664715111255646
-0.081965446472168
0.076442867517471
0.721438407897949
-0.079786218702793
-0.108666390180588
-0.286854833364487
-0.175608545541763
-0.769737422466278
0.15898385643959
-0.048924278467894
-1.14205014705658
0.354627102613449
0.056953370571137
0.487500756978989
-0.009068571031094
1.25388062000275
-0.279733538627625
-0.247753143310547
0.153087139129639
0.060328099876642
-0.105444729328156
0.962840139865875
-0.846983075141907
-1.86401271820068
0.608797788619995
0.411282747983933
-0.085509568452835
-0.497332632541657
0.454937338829041
0.02188671566546
-0.542117476463318
0.220137059688568
-0.015068523585796
0.645947098731995
0.42818284034729
-0.078675746917725
0.308240234851837
-0.138577282428741
0.970791935920715
-0.504558026790619
0.26228791475296
0.14114648103714
-0.58262974023819
-1.06291842460632
-0.758197665214539
-0.112145811319351
-0.87740957736969
-0.222651079297066
0.16566276550293
0.232123523950577
-0.922132313251495
-0.595795512199402
-0.596373498439789
-0.058806158602238
-0.616787135601044
-0.537321627140045
0.667733073234558
-0.253445029258728
-0.884864747524262
-0.366949915885925
0.730895578861237
-0.706250607967377
-0.455624938011169
0.713444471359253
-0.407292544841766
0.181555867195129
-0.332203090190887
-0.375920385122299
-0.539037525653839
-0.561230063438416
-0.284962356090546
0.151712939143181
0.534327507019043
-0.224538594484329
-0.354422628879547
-0.56231826543808
0.386197328567505
-0.777808964252472
-0.13429306447506
0.496989756822586
-0.049428284168243
-0.962772786617279
1.23855292797089
1.14347338676453
-0.309706032276154
-0.093929506838322
-0.487673610448837
-0.10220967233181
-0.296065419912338
0.502785980701447
0.080168046057224
-0.27899181842804
0.579486310482025
0.951410412788391
-0.152627006173134
0.536710202693939
-0.09546060115099
0.185860455036163
-0.493275463581085
0.911718487739563
-0.749823987483978
1.05055320262909
0.1025031208992
0.285353720188141
0.0178447291255
0.338374555110931
-0.142944782972336
0.508205592632294
-0.907927751541138
0.275092482566833
0.060606736689806
-0.377024114131927
0.249337658286095
0.067138567566872
-0.655229330062866
-0.628532528877258
0.185049831867218
0.221193581819534
0.188044354319572
-0.552137494087219
-0.753786742687225
-0.03548826277256
-0.710268557071686
0.195461735129356
-0.075315028429031
0.139451786875725
0.132548376917839
0.191756457090378
-0.483221530914307
-0.615141689777374
0.049927391111851
0.625013172626495
0.434229850769043
0.265088886022568
-0.220071688294411
0.00669701397419
-0.14969776570797
-0.504180908203125
-0.22763966023922
0.870977342128754
-0.848536431789398
0.54150116443634
-0.444354325532913
0.074167221784592
-0.948557198047638
0.528308987617493
0.112181790173054
1.00677788257599
0.099101819097996
0.425277799367905
-0.219625353813171
-0.468070209026337
-0.004226118326187
-0.00374745298177
-0.970115482807159
-0.7778559923172
0.281432926654816
-0.198853597044945
0.724337160587311
0.122257500886917
-0.483509123325348
0.059411652386189
-0.282000243663788
0.945098519325256
-0.333656311035156
-0.139245122671127
-0.066093251109123
-0.62822026014328
0.039329819381237
-0.714014530181885
0.500592410564423
0.147792398929596
0.26211616396904
-0.105150036513805
0.133902445435524
-0.14755667746067
-0.248895734548569
0.4231918156147
-0.115503311157227
-0.342703133821487
-0.95976847410202
0.215761736035347
0.236464187502861
-0.013376355171204
-0.148020297288895
-0.289512693881989
-0.765389502048492
-0.437350451946259
0.304367005825043
-0.115632861852646
-0.315824776887894
-0.737926006317139
-0.29479131102562
0.540939807891846
-0.17538358271122
0.826553165912628
0.222335368394852
-0.76513659954071
1.24328553676605
-0.322856605052948
-0.447450041770935
0.433870792388916
-0.187775641679764
0.162645936012268
0.745591282844543
-0.933035135269165
-0.027298323810101
-0.862505257129669
0.017176792025566
-0.598949074745178
-0.142463445663452
-0.12522266805172
-0.053229417651892
-0.18739977478981
0.029240841045976
-0.042781576514244
-0.745392799377441
-1.2134040594101
0.493228733539581
-0.103303954005241
0.413919657468796
-0.330101370811462
-0.710810959339142
-1.04879403114319
0.166892692446709
-0.945031881332397
0.446101725101471
-0.058357741683722
-0.00722595769912
-0.377470433712006
0.030290111899376
-0.394886821508408
-0.105533108115196
0.65718138217926
-0.567817628383637
-0.405256330966949
0.097173772752285
-0.721668481826782
-1.06842148303986
0.239502668380737
0.125735148787498
-0.635794878005981
-0.80822616815567
-0.781353533267975
-0.202293425798416
0.295494943857193
-0.420810371637344
0.353673905134201
-0.160628825426102
-0.224032744765282
0.016640463843942
-0.056441023945808
0.575535118579865
0.305545598268509
0.129726931452751
0.049480356276035
0.188936606049538
-0.612326800823212
0.828301310539246
-0.217152133584023
0.086890667676926
-0.729739725589752
-0.833519637584686
-0.620743870735168
-0.23402264714241
-0.014460779726505
-0.27311983704567
0.27051055431366
-0.5713210105896
-0.48841980099678
-0.614420175552368
-0.158659040927887
-0.050868406891823
-0.468981623649597
-0.150030180811882
0.129749327898026
0.188130140304565
0.682893335819244
0.490086853504181
0.292235404253006
0.031103562563658
-0.360092580318451
-0.393966645002365
0.150525093078613
-0.458801031112671
0.972408175468445
1.00674867630005
-0.346384286880493
0.305049180984497
-0.065554790198803
0.464882075786591
0.370199292898178
-0.284540444612503
0.121595740318298
-0.337592840194702
1.04277491569519
-0.851978719234467
-0.481968820095062
0.136001706123352
-0.751332104206085
0.619273841381073
0.577674150466919
-0.001082771574147
-0.185274809598923
0.549332797527313
0.233417004346848
-0.186766713857651
-0.126537904143333
0.35250648856163
-0.180200755596161
0.200958728790283
-0.106703072786331
-0.10969453305006
0.015541195869446
-0.476853668689728
-0.984615921974182
-0.2238450050354
0.273521244525909
-1.09898066520691
-1.01822447776794
-1.00145423412323
-0.568415284156799
-0.073392882943153
-0.225680589675903
0.000785674899817
0.571405529975891
-0.179507672786713
0.237350970506668
0.480241298675537
0.569558203220367
-0.531062304973602
-0.177405416965485
-0.454846173524857
-1.12088251113892
0.544388711452484
0.283547580242157
-0.406654417514801
-0.247574359178543
0.172648057341576
0.800234198570251
-0.171128824353218
0.396900117397308
-0.068666249513626
-0.571275472640991
-0.007281266152859
0.339022934436798
-0.203256621956825
-0.963745951652527
0.24191926419735
1.000608086586
-0.141917273402214
-0.231303423643112
0.277048408985138
0.241265639662743
-0.703753769397736
-1.28411388397217
0.044197335839272
-0.188215374946594
0.671939134597778
-0.511078536510468
0.259487450122833
-0.173237800598145
-0.438125431537628
-0.467588514089584
0.007953874766827
-0.049205254763365
0.028202340006828
-0.078020825982094
-0.550922572612762
1.02880167961121
-0.263410568237305
0.376516431570053
-0.072550259530544
-0.466844767332077
0.531310021877289
-0.15193173289299
-0.051230929791927
-0.605783998966217
0.420834332704544
-0.633536875247955
-0.301240861415863
0.127514824271202
-0.583864033222199
-0.582273960113525
-0.487355291843414
-1.55374920368195
-0.264616727828979
0.124815717339516
0.091112397611141
-0.245663911104202
-0.054117176681757
-0.598692953586578
0.862929463386536
-0.308752655982971
0.299714684486389
0.305028855800629
-0.100808039307594
0.814367175102234
-0.081965550780296
0.394835352897644
-0.035691987723112
-0.581567347049713
-0.290035605430603
-0.005081657320261
0.256355613470078
0.030089113861322
-0.054788030683994
0.092589281499386
-0.318360954523087
0.168261811137199
-0.487433910369873
-0.091309994459152
0.002760730683804
0.044761884957552
0.024921305477619
-0.17924103140831
0.446584016084671
0.476074129343033
-0.783890247344971
-0.719679594039917
0.970791101455689
-0.509835779666901
0.746644794940949
-0.003112755715847
0.670696973800659
-0.082704998552799
0.372838348150253
-0.107128597795963
-0.014887228608131
0.272398948669434
-0.073159135878086
0.382356584072113
0.468476206064224
0.305866807699203
-0.841153979301453
0.359032362699509
0.153961852192879
-0.25493597984314
0.202053040266037
0.113674610853195
0.873062491416931
0.255804836750031
-0.349905699491501
0.515300273895264
-0.178081020712852
-0.816817402839661
-0.187828719615936
0.248057529330254
0.280323266983032
0.110687904059887
0.589758336544037
-0.198906391859055
-0.053778916597366
-0.094742022454739
-0.535817086696625
0.093931175768375
-0.005088871810585
0.211055085062981
-1.03452432155609
0.286677598953247
-0.163192436099052
-0.393294423818588
-0.343605995178223
-1.2458735704422
-0.014993473887444
-0.721576452255249
-0.539936006069183
-0.456822991371155
0.071465641260147
-0.860044121742249
-0.017233461141586
0.522325456142426
0.21954020857811
-0.056257046759129
0.495239019393921
-0.07436840236187
-0.412724047899246
0.004673287272453
0.805304706096649
-0.196171045303345
-1.00038075447083
0.246146693825722
0.207024991512299
-0.982750773429871
0.840625047683716
0.035546470433474
-0.532346129417419
1.17051458358765
-0.680127561092377
-0.091456703841686
-0.323763579130173
0.332831501960754
0.168435230851173
-0.234536319971085
-0.158166319131851
0.177734375
-0.459708631038666
-0.59770667552948
-0.503922045230866
-0.334469497203827
0.519637405872345
0.637079060077667
-0.194289118051529
0.041795492172241
0.267961412668228
-0.176626235246658
0.14016717672348
0.40266740322113
0.112272515892982
1.08974778652191
-0.918233156204224
0.288751780986786
-0.496123701334
0.846225202083588
0.372160881757736
-0.176854431629181
0.241535902023315
-0.111870892345905
-0.162924394011498
-0.373105436563492
-0.073524989187718
0.175078272819519
-0.807975590229034
0.449836492538452
-0.508419275283814
0.048451729118824
0.729881107807159
0.233291506767273
-0.203409463167191
0.770029962062836
-0.666467249393463
-0.058440148830414
-0.274789988994598
0.726717114448547
-0.432669401168823
-0.795118451118469
0.180863589048386
0.284627884626389
-0.572075247764587
0.536552786827087
0.065752074122429
-0.260902732610703
0.234932601451874
-0.933307528495789
-0.537783026695251
-0.702193140983582
0.35722428560257
0.2714464366436
-0.093367211520672
0.479454398155212
-0.554113745689392
1.3410701751709
0.827564656734467
0.075940772891045
-0.504022181034088
-0.745534598827362
-0.392489731311798
-0.040261182934046
0.012672603130341
-0.356345921754837
-0.816273927688599
0.660646557807922
0.202523738145828
-0.836784958839417
0.141908958554268
-0.132582366466522
-0.018208390101791
0.085310697555542
0.428527534008026
-0.466891348361969
-0.750172734260559
-0.639593839645386
-0.294679880142212
-0.622192621231079
0.098479151725769
-0.715092837810516
-0.846629500389099
-0.131055727601051
0.024971652776003
0.484905898571014
-0.101872146129608
0.141327053308487
0.452116578817368
-0.055729005485773
-0.454902529716492
-0.723442494869232
0.762656569480896
0.680189788341522
0.521329760551453
0.483554929494858
0.152887687087059
0.009718462824821
0.377168983221054
-0.381775945425034
-0.831885159015656
-0.093475297093392
0.034310393035412
1.0888454914093
0.121146738529205
-0.233535096049309
0.487149059772491
-0.839296281337738
0.253213584423065
1.10610771179199
-0.80082094669342
1.57657551765442
0.00537683069706
0.384620755910873
-0.159724518656731
0.562158167362213
-0.060642268508673
0.465346187353134
-0.359167337417603
-0.148199856281281
-0.177046343684196
0.42693430185318
0.070533990859985
0.895122289657593
-0.223399594426155
0.058987155556679
-0.200137957930565
0.405064404010773
0.458445638418198
0.408380329608917
0.133151143789291
0.273521661758423
-0.537709593772888
0.200182840228081
0.089495353400707
0.03716242313385
-0.504722535610199
0.516262292861939
0.062305971980095
0.494309633970261
-0.312758058309555
1.00523042678833
-0.022315844893456
0.516124427318573
0.697162806987762
0.517859935760498
0.086041860282421
0.502622842788696
-0.603526413440704
0.494497299194336
-0.391463190317154
-0.186379000544548
0.316995143890381
-0.346598029136658
-0.146409541368485
0.117946550250053
-0.54240757226944
0.256280481815338
-0.190595343708992
-0.895634233951569
-0.52059531211853
-0.705891668796539
-0.766857028007507
-0.707192599773407
-0.335366308689117
-0.306844234466553
0.041190475225449
-0.602143883705139
0.149641677737236
0.190375149250031
0.47393074631691
-0.062940746545792
-0.23768113553524
0.457888156175613
-0.116493865847588
0.213906928896904
-0.70652163028717
0.354094952344894
-0.375252246856689
0.740096271038055
-1.05044436454773
-0.643278002738953
0.04471991956234
-0.406534641981125
-0.38444972038269
-0.119264088571072
-0.314975470304489
-0.10515433549881
-0.188679933547974
-0.819476664066315
-0.219470024108887
-1.02264368534088
-0.605334937572479
0.509481370449066
-1.1151350736618
0.065464317798615
-0.073807410895825
-0.970023453235626
-0.291516780853271
-0.440846860408783
-0.358641862869263
0.215646550059319
-0.465306788682938
-0.561952531337738
-0.49902680516243
-0.495335817337036
-0.237996786832809
-0.719468951225281
-0.161824434995651
1.15522074699402
-0.56542694568634
-0.514445841312408
-0.276149451732635
0.786606967449188
0.121216759085655
-0.258636713027954
-0.06712182611227
-0.300996690988541
0.158619537949562
-0.172386810183525
0.321882367134094
-0.211104229092598
-0.616361737251282
-2
-1.45285677909851
0.165874674916267
0.72339940071106
-0.501084804534912
-0.701346278190613
-0.016442283987999
0.058692127466202
1.05968296527863
0.115471981465817
0.497359812259674
0.388670742511749
0.504149198532105
-0.07890772074461
-0.546008586883545
-0.112467996776104
-1.05206751823425
0.511927247047424
-0.397174388170242
0.947577357292175
-0.493094593286514
0.768549263477325
-0.164722830057144
-0.726994335651398
-0.325406551361084
-0.146643623709679
0.171833276748657
-0.13463331758976
-0.877173006534576
0.468469977378845
0.12897215783596
0.559868276119232
-0.169288158416748
1.0226126909256
-0.252560436725616
-0.153727993369102
0.2223731726408
0.47452187538147
0.109403342008591
-0.734966099262238
0.228142887353897
0.739900648593903
-0.101687848567963
-0.283860445022583
0.467260897159576
-0.656098365783691
-0.734396994113922
-0.976396024227142
0.638561129570007
0.33172070980072
0.350109457969666
-0.635587990283966
-0.594813942909241
0.258405685424805
0.038228999823332
-0.783173084259033
-0.016201078891754
0.597535789012909
-0.479913949966431
-0.188606083393097
-0.039221100509167
-0.475105494260788
-1.13999223709106
-1.26695501804352
1.00028228759766
0.431771486997604
0.233585491776466
-0.582378506660461
0.321120321750641
-0.283191025257111
0.898618221282959
-0.187276318669319
-0.895013868808746
-0.573301553726196
0.341794669628143
-0.615735054016113
-0.024274230003357
0.817315816879272
0.499523848295212
-0.040793616324663
0.249583527445793
-0.639859795570374
-0.176555871963501
0.118081793189049
0.20524188876152
-0.708705306053162
0.369916945695877
-0.256317853927612
-0.938728332519531
0.893150746822357
0.010687828063965
-0.217284470796585
0.522506415843964
0.366977989673614
-0.569105923175812
-0.112652681767941
-0.162405014038086
-0.309653401374817
-0.249471664428711
0.540813267230988
-0.517506122589111
-0.23479075729847
0.412329792976379
-0.629851877689362
0.008856631815434
-0.073406964540482
-1.25329875946045
-0.620964586734772
-0.791477799415588
0.46425586938858
0.360945105552673
-0.047761637717486
-0.085229076445103
-0.214045882225037
-0.08334394544363
-0.857057332992554
0.092153742909432
0.33621671795845
-0.270208597183228
-0.028837163001299
1.37023496627808
-0.19466196000576
0.59246701002121
0.778742790222168
-0.050212919712067
0.201478645205498
0.708858072757721
0.248643934726715
0.60839569568634
-0.305311560630798
0.560390114784241
-0.199823573231697
-0.009940147399902
-0.239275902509689
0.83456289768219
0.140148758888245
-0.390271335840225
-0.751571953296661
-0.307167947292328
-0.591062963008881
0.129405528306961
0.56353235244751
0.175329223275185
0.68373429775238
-0.001693143509328
0.612987458705902
0.983904480934143
-0.098363600671291
0.185338839888573
0.037185113877058
-0.869530320167542
-0.433915287256241
-0.085634954273701
-0.338539212942123
0.840746521949768
0.064699165523052
-0.448947608470917
0.375195980072021
-0.357270896434784
-1.16847193241119
1.18700122833252
-0.426654160022736
-0.83631956577301
-0.43463808298111
-0.705203294754028
0.532773315906525
0.749685943126678
0.199442625045776
0.836006224155426
-0.025525121018291
0.412031024694443
0.692139744758606
-0.924361944198608
0.252341151237488
0.244219988584518
0.174678459763527
-0.06980437785387
0.247390389442444
0.258450746536255
0.572091579437256
0.543340802192688
-0.270050704479218
0.69557785987854
0.292568266391754
-0.013861455954611
0.382131934165955
0.135086476802826
0.554156243801117
0.278760850429535
-0.913058996200562
-0.526822447776794
0.265475630760193
-0.971405208110809
0.685073494911194
-0.409162670373917
0.328849732875824
-0.355477511882782
-0.136259615421295
0.576895773410797
0.333960950374603
-0.127488449215889
-0.161879345774651
-0.120631985366344
-0.121950149536133
-0.416252851486206
-0.825621247291565
-0.050443455576897
-0.026004960760474
0.150512635707855
-0.231943964958191
0.20101635158062
-0.259518682956696
-0.808487772941589
0.192807555198669
-0.082366973161697
0.757046341896057
0.260415822267532
-0.657079339027405
-0.254869967699051
0.134788259863853
0.486059904098511
-0.405319571495056
0.205237105488777
-0.314234763383865
-0.734786152839661
-0.955441236495972
0.807417869567871
0.424108415842056
-0.183113574981689
0.116608247160912
0.875346958637238
0.256338566541672
0.203273802995682
-0.003610495477915
0.187749564647675
-0.445352137088776
-0.070419922471047
-0.62735515832901
0.095372900366783
0.030457187443972
0.420105636119843
-0.161044955253601
0.411038160324097
-0.061540462076664
-0.075818113982678
-0.044652543962002
0.126650705933571
-0.345067709684372
-0.69068968296051
-0.213288247585297
0.844806909561157
0.045901510864496
-0.397460579872131
0.364708513021469
0.365349352359772
-0.911913752555847
-0.360003143548965
-0.548630356788635
0.085186369717121
-0.070165172219277
-0.740923941135407
-1.24765408039093
-1.16020274162292
0.241346329450607
0.400508970022202
0.065139636397362
0.100803092122078
-0.33886981010437
-0.046329163014889
0.064964257180691
0.339524835348129
-0.85785448551178
-0.991495966911316
-1.12888157367706
-1.03437256813049
-0.591526329517365
0.520486772060394
-0.240519225597382
-0.347505569458008
0.646971583366394
0.002960242331028
-0.541953265666962
0.288269251585007
0.088723115622997
-0.488105148077011
-0.911445736885071
-0.014196291565895
-0.349916905164719
-0.271756529808044
-0.541827261447907
-0.263972222805023
0.227000907063484
0.640896201133728
-0.342738479375839
-0.100765600800514
-0.105618275702
-0.010994244366884
-0.061747923493385
0.986723303794861
-0.501261591911316
0.65452367067337
0.300804138183594
-0.279946655035019
0.417001783847809
-0.028406266123057
-0.971634984016418
-0.558632016181946
0.659925401210785
-0.755993366241455
-0.863501787185669
0.930537104606628
-0.154649704694748
0.003172405064106
-0.151616916060448
0.238658487796783
0.713543593883514
1.03184187412262
0.319153815507889
0.209163099527359
0.15577220916748
0.012331194244325
0.763154566287994
0.264208853244781
-0.332858741283417
0.188436090946198
-0.700580358505249
-0.460057526826859
0.844001531600952
0.395521700382233
0.308273106813431
0.580557227134705
-0.348573982715607
0.158773183822632
-0.61381733417511
0.503433585166931
0.774199545383453
-0.636753082275391
-0.236538454890251
-0.514718413352966
-0.848651051521301
-0.59148907661438
0.057380467653275
0.12395428866148
-0.260252326726913
-0.418672025203705
0.481175720691681
-0.323741286993027
0.744972586631775
0.491824150085449
0.269393056631088
-0.109422199428082
0.218127518892288
0.112246192991734
-0.222402930259705
-0.030946299433708
-1.4186190366745
1.08808493614197
-0.104349955916405
0.052913766354323
-0.095331028103829
0.653294384479523
0.192823767662048
0.920636594295502
0.121544994413853
-0.168484032154083
-0.581129193305969
-0.112768188118935
0.057154014706612
-0.609616279602051
-0.690772533416748
0.253159999847412
-0.534429013729095
-0.436800181865692
0.664085030555725
0.266621828079224
-1.26401174068451
0.8384969830513
0.212873294949532
-0.282171368598938
-1.0463387966156
-0.124267339706421
-0.092746421694756
-0.543607831001282
0.700551092624664
0.965315222740173
0.759193778038025
-0.115886464715004
0.122883170843124
0.701295733451843
0.451646864414215
0.475211709737778
-0.66599714756012
-0.035881660878658
0.227401867508888
-0.347423583269119
0.081611312925816
0.529885232448578
0.72438645362854
-0.450888633728027
-0.454859524965286
0.672647476196289
0.086150303483009
0.503725051879883
-0.055333398282528
-0.603510081768036
0.024976849555969
-0.300968676805496
0.70387876033783
-0.383475542068481
-1.05568063259125
-1.06264567375183
-0.640751361846924
0.517851769924164
-0.740957975387573
0.006359405815601
-0.535181045532227
-0.868182420730591
-0.159685105085373
0.197301998734474
0.517978549003601
0.002490777522326
-0.176482349634171
-0.728490471839905
0.721346020698547
0.068649291992188
0.1374172270298
0.297223538160324
-0.157660603523254
-0.883003056049347
-0.169581294059753
0.558287501335144
-1.09045457839966
0.486838132143021
0.30218431353569
-0.098640650510788
-0.224512904882431
0.879634380340576
-0.080536849796772
-0.456938058137894
-0.179916709661484
-0.186080202460289
0.33367919921875
-0.332967638969421
0.167851179838181
0.569059252738953
-0.698709487915039
0.942293405532837
-0.556629300117493
-0.248754590749741
-0.736661911010742
-0.182452321052551
-0.163071289658546
-0.056430149823427
0.320783466100693
0.064590968191624
0.232216566801071
-0.196765437722206
-0.227495610713959
0.01169291511178
0.35558757185936
-0.179295673966408
-0.796452522277832
-0.023274641484022
0.830892860889435
-0.380646705627441
0.661012351512909
0.488776832818985
0.131016612052917
0.45127809047699
-0.128353074193001
-0.226871028542519
-0.224565476179123
0.023326978087425
0.438510924577713
0.671544671058655
0.333062171936035
0.152553051710129
-1.09295499324799
-0.000699028372765
-0.484728008508682
-0.918636798858643
-0.016597121953964
-0.207071021199226
0.562127828598022
-0.723028302192688
-0.244039133191109
-0.850609242916107
-0.281392574310303
0.052468106150627
0.194271966814995
-0.385928392410278
-0.373721718788147
-0.996642172336578
-0.24759629368782
0.053905665874481
-0.153484225273132
0.121246308088303
-0.201436445116997
-0.447156637907028
0.449717193841934
0.192083194851875
-0.715749800205231
-0.3355752825737
-1.41967046260834
-0.260651439428329
0.048717342317104
-0.040762435644865
-0.449627161026001
0.981191694736481
-0.070362471044064
-0.908761560916901
0.552922308444977
0.274357140064239
0.134379208087921
-0.166741818189621
-0.001429609954357
0.258798837661743
-0.354720115661621
0.884094476699829
-0.009275542572141
0.339430242776871
1.16100490093231
-0.640451669692993
-0.396942347288132
-0.378844797611237
-0.005218017846346
-0.292867630720139
0.163116067647934
-0.863518059253693
0.015251345932484
0.505609393119812
-0.513220012187958
0.160620927810669
-0.944459736347199
-0.160611420869827
-0.120372071862221
0.512764871120453
-0.650854051113129
1.11367928981781
-0.345282793045044
1.01549291610718
-0.008528610691428
0.090430654585362
-0.536186933517456
-0.018003091216087
-0.651270568370819
-0.892753601074219
-0.336824208498001
0.678556561470032
-0.346021413803101
0.473057419061661
0.19736285507679
-0.697238326072693
-0.718325436115265
-0.251630961894989
0.298771232366562
0.67536336183548
0.109694585204124
0.771320700645447
0.415348321199417
0.322942793369293
0.404219686985016
0.09985563158989
-0.612194955348969
-0.442802906036377
-0.373527884483337
-0.081164956092835
0.583239197731018
0.543048322200775
-0.341349720954895
-0.076216638088226
-0.698784053325653
-0.498987406492233
-0.097230434417725
-0.051994491368532
0.011984173208475
-0.110352016985416
-0.09967777132988
-0.639660179615021
-0.341638565063477
0.342678397893906
-0.195614039897919
0.031348496675491
-1.1161812543869
-0.277964442968369
-0.2770174741745
-0.075497090816498
-0.177583143115044
0.347135305404663
0.186579808592796
0.263230562210083
-0.51845794916153
0.400813788175583
-0.417628556489944
0.854250490665436
0.337245434522629
-0.690778017044067
-0.127954304218292
-0.733830749988556
0.17664946615696
-0.266028702259064
1.08285677433014
0.517886817455292
-0.595798134803772
-0.748199105262756
0.226347073912621
0.31969678401947
0.333456784486771
0.371386379003525
-0.260877579450607
-0.272290229797363
0.121134661138058
-0.232669845223427
-0.067602954804897
-0.631120085716248
0.025836989283562
-0.425943195819855
0.566224932670593
0.027411498129368
0.15207576751709
0.210994094610214
-0.659851312637329
-0.709960639476776
-0.546874105930328
-0.451377689838409
0.091740198433399
0.326199322938919
0.296734064817429
-0.312500149011612
0.315410554409027
0.036265671253204
0.524531364440918
0.122099056839943
0.172960728406906
-0.359861314296722
-0.935107469558716
-0.538205802440643
0.745782732963562
0.380430847406387
-0.402419626712799
-0.16683042049408
-0.157561123371124
0.737567067146301
-0.099335499107838
-0.245415478944778
-0.246586620807648
-0.06578716635704
0.062365464866161
0.7938232421875
0.146905183792114
0.110038824379444
0.279730021953583
-0.408784091472626
-1.41559326648712
-0.28912216424942
-0.98644345998764
0.477379381656647
-0.216692328453064
-0.322078287601471
0.218148201704025
-0.767729878425598
0.237384900450706
0.63416850566864
-0.662623703479767
0.19787585735321
-0.563881099224091
0.216479450464249
0.267828047275543
0.394690185785294
-0.472247064113617
-0.990497827529907
0.152996301651001
-0.54871666431427
0.726482212543488
0.745467960834503
0.199212282896042
-0.100708357989788
-0.532160341739655
-0.252934187650681
0.51968514919281
-0.11398857831955
0.04632018506527
0.727346897125244
0.069588571786881
-0.666593015193939
0.315040022134781
0.019975956529379
-0.598052740097046
0.248893767595291
-0.036357004195452
0.125316232442856
-0.134381502866745
0.312963902950287
-0.396918952465057
-0.518723487854004
-1.22408163547516
-0.314278483390808
0.050821956247091
-0.175950109958649
0.537053823471069
0.244271457195282
-0.039515346288681
0.277155607938766
-0.578285932540894
0.205832064151764
0.364962995052338
0.018597386777401
-0.454308539628983
-0.150467753410339
-0.04071581736207
0.271119564771652
0.254701614379883
0.161320567131042
-0.024291813373566
0.195682853460312
0.629283487796783
0.386533379554749
1.14908289909363
0.008014798164368
0.452503770589829
0.626765727996826
0.538113176822662
0.258132249116898
0.595824420452118
0.824223220348358
0.279161781072617
0.249461710453033
0.940651178359985
-0.163860648870468
0.673254489898682
-0.440937340259552
0.183617442846298
-0.469570606946945
0.956107914447784
0.169987380504608
0.447075128555298
-0.951192021369934
0.371646851301193
-0.262674748897552
0.176206558942795
-0.119914010167122
-0.411342471837997
-0.269217938184738
-0.176201641559601
-0.042762808501721
-0.555700123310089
0.225316643714905
-0.596651136875153
0.186708316206932
0.129382595419884
-0.215563550591469
1.12161302566528
-0.465130418539047
-0.753302335739136
-0.679212808609009
-0.333384811878204
-0.078680537641049
-0.099270731210709
0.425935924053192
-0.124521031975746
-0.557624399662018
0.647637069225311
0.177181661128998
-0.253421694040298
0.529420375823975
0.920224964618683
-0.369600862264633
-1.23325550556183
-0.617142081260681
-0.603734850883484
0.916377663612366
-0.401492655277252
0.574962854385376
-0.065186493098736
-0.32480126619339
0.29866436123848
0.466059684753418
-0.633163273334503
-0.275964856147766
-0.462650060653687
-0.124180659651756
1.18887114524841
-0.217564523220062
1.50774383544922
0.273944437503815
-1.10902845859528
0.049127489328384
-0.408512711524963
-0.508459866046906
-0.003598362207413
-0.5261150598526
0.133864760398865
0.224393516778946
0.123876869678497
0.210233449935913
0.859492123126984
0.90765118598938
0.572201013565064
0.335291117429733
0.32185161113739
-0.78341156244278
0.218017399311066
-0.0475799664855
0.071719035506249
0.099524490535259
0.310879021883011
-0.383639514446259
0.453882098197937
-0.262680917978287
-0.061901453882456
-1.03262364864349
-0.728059649467468
0.497703343629837
-0.024227693676949
-0.155742540955544
0.053358893841505
0.009142708033323
-0.502386212348938
-0.025510985404253
-0.583770215511322
0.619254648685455
-0.090157225728035
-0.118817999958992
0.399178773164749
1.04130291938782
-0.078924059867859
0.239430487155914
-0.241611361503601
-0.330996513366699
-0.407543838024139
0.498368948698044
0.09129386395216
-0.222191512584686
0.970230937004089
0.350666075944901
-0.220235168933868
-0.464741587638855
0.222430542111397
0.041229907423258
0.254021674394608
0.517082691192627
-0.659399032592773
0.20161572098732
-0.541071891784668
-0.902717292308807
-1.46445596218109
1.18286490440369
0.244645178318024
0.277976542711258
-0.1048464179039
-1.02746987342834
0.160560309886932
-0.772309958934784
1.00032091140747
-0.467316865921021
-0.315084010362625
-0.336486339569092
0.804267644882202
-0.202529147267342
0.340051352977753
-0.173936769366264
0.092584252357483
-0.143381178379059
-0.17404867708683
0.858569800853729
0.268733650445938
-0.034370679408312
-0.098534815013409
0.175981014966965
0.935632050037384
0.206904828548431
0.131925836205482
0.701072514057159
0.113139688968658
-0.033152677118778
-0.180601984262466
-0.151887953281403
0.572420001029968
0.700071752071381
-1.11515390872955
-0.681090891361237
0.606289148330689
0.031276166439056
-0.580437421798706
0.529504239559174
-0.236465841531754
-0.68492579460144
-0.777010679244995
-0.111086033284664
-0.383264422416687
0.47638076543808
-0.310365736484528
0.333103895187378
0.222051709890366
-0.301801592111588
-0.102540448307991
-0.007396657019854
-0.302996873855591
-0.208511382341385
0.724567234516144
0.478114575147629
-0.466715216636658
0.011895149946213
0.565138816833496
-0.096340037882328
-0.462752521038055
0.579133331775665
0.191413417458534
-0.462667316198349
-0.976978659629822
0.364674746990204
-0.427259534597397
-0.973565816879272
0.202968582510948
-0.415584713220596
-0.470855712890625
0.674670219421387
0.378853380680084
-0.143339306116104
-0.294923961162567
0.766072809696198
-0.06392914056778
0.33672621846199
0.721223592758179
0.959206163883209
-0.011779963970184
0.615649819374085
-0.094489857554436
-0.818808436393738
0.773460328578949
0.335377246141434
-0.1793622225523
-0.136233419179916
0.233996778726578
-0.582571387290955
-0.122636780142784
-0.00648470595479
-0.039950259029865
0.628728806972504
-0.648963809013367
-0.121237441897392
-0.375089406967163
0.275069922208786
0.071398794651032
-0.374930441379547
0.002661723643541
-0.746027708053589
0.962379157543182
-0.267298221588135
-0.37377005815506
0.221947818994522
-0.735275626182556
-0.7170450091362
0.038674764335156
0.334943354129791
0.358576357364655
0.383886247873306
0.140157356858253
0.301757156848907
-0.214600786566734
-0.518664062023163
0.124105326831341
0.159491434693337
0.081906743347645
0.714305400848389
-0.092705741524696
0.227658361196518
0.168833434581757
0.231971487402916
0.352819114923477
0.32607227563858
1.19341504573822
-0.480488866567612
0.907017469406128
-0.478647589683533
-0.523841142654419
0.140458106994629
0.011940911412239
-0.131315335631371
0.474481284618378
0.014554768800736
-0.091107323765755
-0.677370250225067
1.19538199901581
0.231674283742905
-0.995162904262543
-0.750912666320801
0.154825091362
-0.348683744668961
-0.668680310249329
-0.763711869716644
0.130356907844543
-0.118467137217522
-1.46500253677368
0.074418216943741
0.051463060081005
-0.608097791671753
-1.01503646373749
1.23123621940613
0.240428775548935
0.330584734678268
0.493391305208206
1.0273642539978
0.157108992338181
0.18800787627697
-0.687102138996124
0.123495236039162
1.0730185508728
0.750176548957825
0.275991350412369
0.480114966630936
0.726893901824951
-0.539161503314972
1.27350890636444
-0.311191856861114
-1.00183439254761
1.62459897994995
0.144271686673164
-0.207931458950043
0.206530138850212
-0.627199172973633
0.328494161367416
0.339449524879456
0.34206223487854
0.063072688877583
0.087322726845741
0.020461993291974
0.016853561624885
0.760149538516998
-0.456792443990707
0.226231679320335
-0.579144895076752
0.251771748065948
0.212322399020195
0.373915523290634
-0.493453770875931
-0.218027248978615
-0.067410305142403
-0.075344562530518
-0.31159120798111
0.093558020889759
0.385114669799805
0.728372991085053
0.134478867053986
0.069820709526539
-0.356821596622467
-0.005870632827282
-0.082694672048092
-0.237699672579765
-1.18674337863922
-0.123616963624954
0.749200105667114
0.027916342020035
0.987897157669067
0.323015928268433
0.378994107246399
-0.10276710242033
-0.297032177448273
-0.980777144432068
-0.017550632357597
-0.292751044034958
-0.620668590068817
0.756075799465179
-0.133060097694397
-0.467205911874771
-0.481198370456696
-0.732446551322937
-0.483372002840042
-0.762428641319275
0.225980281829834
-0.420055419206619
-0.016240447759628
0.01407415419817
0.575480759143829
-0.555121660232544
0.47213077545166
-0.514210939407349
0.659342050552368
-0.320822447538376
0.471427351236343
-0.497782945632935
0.294799089431763
0.692698538303375
-0.291137754917145
0.073966860771179
0.103430867195129
0.73338907957077
0.458754509687424
0.117504358291626
0.652434945106506
-0.181153208017349
-0.504064679145813
0.673315525054932
0.881132185459137
-0.528871536254883
-0.373349279165268
0.137164086103439
0.513946831226349
-0.327743917703629
-0.306559205055237
-0.176764011383057
0.778189361095428
-0.084453493356705
0.588988304138184
-0.487637132406235
-0.721709251403809
-0.27936065196991
-0.489961594343185
0.103876158595085
0.751592755317688
-0.538468480110168
0.1882314234972
-0.58482301235199
0.140241235494614
0.252363830804825
0.287979304790497
-0.48873445391655
-0.134741961956024
0.207944393157959
0.327207773923874
0.682458400726318
-0.400890409946442
-0.236404895782471
-0.448001205921173
0.062958337366581
-0.258830457925796
-0.723047733306885
-0.287968814373016
-0.304474949836731
-0.182486832141876
0.582962810993195
0.131088599562645
-0.229951217770576
-0.1412672996521
0.661634385585785
0.003699887543917
0.002282348461449
-0.375213235616684
-0.555908262729645
-0.75783509016037
0.138672083616257
-0.373189657926559
-0.437480956315994
-0.886307060718536
0.357873678207397
0.395560771226883
-0.209353417158127
-0.20828852057457
-0.01917077600956
-0.610652565956116
0.077351026237011
-0.279805243015289
0.350036859512329
-0.834836959838867
-0.53885692358017
-1.0982666015625
-0.435216218233109
-1.24903833866119
-0.404206335544586
0.097985506057739
0.383997768163681
0.244289562106132
0.27925968170166
-1.02436053752899
0.532837569713593
-0.762318015098572
0.082434691488743
-0.46127262711525
-0.013164110481739
0.223649084568024
-0.05164885148406
-0.247879058122635
0.253639817237854
-0.307579755783081
-0.058995224535465
0.118958935141563
-0.421909689903259
-0.870897889137268
-0.642439365386963
0.39906907081604
0.446236819028854
-0.41542848944664
0.864462733268738
0.74027019739151
0.213662967085838
0.233896672725677
-0.15304009616375
-0.32092547416687
0.406348586082459
-0.35457181930542
0.393110573291779
0.193360030651093
-0.154353827238083
-0.667671144008637
-0.625075340270996
0.954493761062622
0.353341490030289
-0.388189107179642
-0.15008257329464
0.015066403895617
-0.57548052072525
-1.02669715881348
-0.495590150356293
0.204368650913239
0.465691208839417
0.264080047607422
0.512432456016541
-1.09615612030029
-0.178310066461563
0.232710480690002
0.077388517558575
-0.381783485412598
-0.367489188909531
0.371587187051773
0.189135283231735
0.77294135093689
-0.331633985042572
0.255218625068665
0.460682809352875
-0.444300353527069
0.274570643901825
-0.451624602079392
-0.123025104403496
-0.17681123316288
-0.234507337212563
-0.960144400596619
-0.604957044124603
0.183128491044045
-0.306614696979523
0.354890882968903
0.029242962598801
0.236460655927658
-0.582879960536957
-0.019667625427246
0.314755797386169
0.964151501655579
0.401565551757813
-0.122652225196362
-0.136927023530006
-0.919106841087341
0.56848931312561
-0.403649747371674
-0.807990372180939
0.50139594078064
0.249562963843346
-0.551784455776215
0.224093079566956
-0.219111740589142
-0.562241554260254
-0.82532125711441
-0.131681829690933
-0.682818830013275
0.567018985748291
-0.18064147233963
-0.840265035629272
-0.317427814006805
-0.217261046171188
0.524280488491058
-0.19509045779705
0.857577383518219
-0.066492661833763
-0.045352015644312
-0.642735183238983
-0.321036785840988
-0.945284605026245
0.239907652139664
0.04874374717474
0.358656078577042
-0.233098447322845
0.476699829101563
0.585016965866089
0.136473596096039
0.17133167386055
-0.681457817554474
-0.638031125068665
0.414925754070282
-0.14897321164608
0.06210832297802
0.525357246398926
-0.259821087121963
-0.042132519185543
0.735415756702423
-0.357121497392654
-0.234354004263878
0.006236679852009
0.253231793642044
-0.074966341257095
0.163430109620094
0.262976199388504
-0.092819161713123
-0.116771072149277
0.774616658687592
-0.940434575080872
-0.712084352970123
-0.292476296424866
-0.078906983137131
0.076651193201542
-0.358972042798996
-0.611504256725311
-0.083405323326588
-0.306987375020981
-0.306020468473434
0.448455065488815
-0.228318586945534
-0.2837735414505
0.168849557638168
0.103055357933044
0.714365243911743
-0.328348517417908
-0.275442749261856
0.372486054897308
0.923489630222321
0.39589136838913
-0.043852657079697
-0.361632466316223
-0.344884306192398
0.457502394914627
0.488213658332825
0.181318268179894
-0.798801124095917
0.739744424819946
-0.368721604347229
-0.748588025569916
-0.230645656585693
0.380630224943161
-0.051780126988888
0.235529527068138
0.223110273480415
-0.526959717273712
-0.28930926322937
1.12896525859833
-0.437319129705429
0.024668272584677
-0.068909183144569
-0.277384400367737
-0.41551747918129
0.347212046384811
0.511590659618378
0.612656772136688
0.256653487682343
0.141702383756638
0.677497863769531
0.613390147686005
-0.088541820645332
0.660543620586395
0.565096437931061
-0.091338008642197
0.092610634863377
0.40623739361763
0.769745647907257
0.089235790073872
0.296127796173096
4.58383001387119E-05
-0.492642849683762
-0.140943437814713
-0.050117194652557
-0.537499248981476
0.093504585325718
0.005710955709219
-0.290578335523605
0.061614088714123
-0.394657969474792
0.538433432579041
0.469627499580383
-0.705568075180054
-0.205544143915176
0.343552201986313
-0.92877209186554
-0.848063051700592
0.182466804981232
0.15038238465786
-0.30209156870842
-0.659737586975098
0.213969528675079
-0.447611600160599
-0.658328175544739
-0.03032623976469
0.173822313547134
0.293444275856018
-0.259388983249664
-1.43883347511292
-0.359553694725037
0.147229209542274
0.368580520153046
0.513834178447723
-0.067916877567768
0.123683407902718
0.2807457447052
-0.341310918331146
-0.611526250839233
0.223253577947617
-0.820655524730682
0.451360523700714
-0.691202044487
0.167956322431564
-0.192863285541534
-0.489735126495361
-0.028597634285688
-0.049016911536455
0.321084767580032
0.007422402501106
0.503415048122406
-0.001666182652116
-0.385678052902222
-0.274592071771622
-0.156138926744461
-0.264121413230896
-0.735503077507019
-0.289906650781631
0.087353013455868
-0.053246926516295
-0.059854339808226
-0.539982318878174
-0.508864283561707
-0.069792330265045
-0.856968224048615
-0.022093757987022
-0.051468938589096
0.769996464252472
-0.292041480541229
0.118577681481838
-0.051209714263678
-0.280891060829163
0.920916438102722
0.935398280620575
-0.487448006868362
-0.087718233466148
0.21514567732811
0.342563360929489
-0.372199416160583
0.819732189178467
-0.006212398409843
-0.577760398387909
-0.733746111392975
0.95042359828949
-0.155448839068413
-0.689295887947083
0.024923615157604
0.286181479692459
-0.881489276885986
0.851616859436035
-0.146690100431442
-0.060200400650501
-0.207756102085114
0.273824989795685
-0.153629213571548
-0.249999672174454
-0.478019893169403
-0.915320694446564
-0.89095413684845
-0.159821718931198
0.013599816709757
-0.105883583426476
-0.519972383975983
-0.567114353179932
-0.903402924537659
-0.14232611656189
-0.630936861038208
-0.836988508701324
-1.31920206546783
-0.458754003047943
0.0661391466856
0.500149011611939
-0.048861961811781
-0.392031967639923
0.114176705479622
-0.84397679567337
-0.893619656562805
-0.021915547549725
-0.706174790859222
-0.001686349511147
-0.369181960821152
0.236835598945618
-0.271420061588287
0.234908729791641
0.033886075019837
0.378531038761139
-0.123978294432163
0.185530915856361
-0.387847244739532
0.10586753487587
-0.426443457603455
-0.382637977600098
-0.143329828977585
0.279421329498291
-0.54493260383606
-0.337400645017624
-0.435273468494415
0.554799139499664
0.370013147592545
-0.385802149772644
-0.047829207032919
-0.995223701000214
-0.640097618103027
-0.315689474344254
-0.558953285217285
-0.346772789955139
0.643554866313934
0.445078760385513
0.257243663072586
1.01627600193024
0.169067293405533
0.737968385219574
-0.138253018260002
-0.31138950586319
0.561873018741608
-0.174965783953667
0.063540682196617
-0.340234130620956
-0.043359622359276
-0.850779712200165
-0.646301448345184
-1.28790140151978
0.167696505784988
-0.182692617177963
-0.058916874229908
-0.460992634296417
0.137518182396889
0.93977826833725
0.04373486712575
-0.327491104602814
0.862899243831635
-0.83331161737442
0.903949201107025
-1.07208406925201
-1.0576080083847
-0.754558682441711
0.245453715324402
-0.143044948577881
0.303023874759674
-0.216649577021599
0.158443093299866
0.565270185470581
-0.786625981330872
0.358367204666138
-0.395767420530319
-0.686201333999634
-1.14249169826508
-0.686166048049927
0.864440023899078
-0.41845315694809
0.112827144563198
0.099213972687721
-0.026782233268023
-0.122329689562321
-1.47241520881653
-0.599485337734222
0.173661440610886
0.068920575082302
-0.159842789173126
0.079565785825253
0.62378865480423
-0.002389997243881
0.075329184532166
0.256706446409225
0.523840487003326
-0.244360536336899
0.434458732604981
-0.568819224834442
-0.09302868694067
-0.650606989860535
-0.512091517448425
0.409036040306091
-0.592394709587097
-0.359421342611313
0.164724707603455
0.002097815275192
-0.007627066224813
0.63635927438736
0.351758807897568
0.488567352294922
0.577762424945831
0.783477604389191
0.417523711919785
-0.35175758600235
-0.776110291481018
0.843863070011139
-0.789977788925171
-0.720720827579498
0.52442067861557
-0.436706304550171
-0.240986943244934
-0.24813836812973
-0.62385219335556
-0.411855131387711
-0.515126347541809
0.275517910718918
0.087104417383671
-1.18699395656586
0.559682667255402
0.116593413054943
0.108868986368179
0.088629499077797
0.097956329584122
-0.004839936736971
-0.186717286705971
-0.107989192008972
0.308392614126205
0.139093428850174
0.134289622306824
-0.180272564291954
-0.41332483291626
-0.535053431987762
0.32031238079071
-0.263297945261002
0.322223335504532
0.10442128777504
0.123511672019959
0.026104958727956
-0.202952668070793
0.160365670919418
-0.500770807266235
-0.594317078590393
-0.153548151254654
0.000552270561457
0.31635570526123
-0.073462404310703
0.39593169093132
-0.351978302001953
-0.025555403903127
0.094969779253006
0.302661657333374
-0.215455397963524
0.430841088294983
-0.090838521718979
-0.48611980676651
0.168998181819916
0.182249367237091
0.069995872676373
0.021088635548949
0.556422293186188
0.167672753334045
-0.339802503585815
-0.935909807682037
-0.894899010658264
0.446057677268982
-0.491202741861343
0.408705234527588
0.0621218085289
0.060356721282005
0.845992565155029
0.380595475435257
-0.781316876411438
-0.207240700721741
0.752727091312408
-0.641624271869659
0.421628892421722
0.214757263660431
-0.338075995445251
-0.125456362962723
0.026959570124745
-0.693623065948486
0.314293533563614
-0.157869309186935
0.144182294607162
0.357055127620697
-0.087764881551266
0.592987298965454
0.348149806261063
0.313576757907867
0.190178766846657
0.461998760700226
0.707062184810638
-0.343537628650665
0.983514726161957
-0.160083428025246
-0.675805151462555
-0.042255997657776
0.252089649438858
-0.398757010698318
-0.413364589214325
0.174925819039345
0.849777519702911
-0.115545064210892
0.418403714895248
0.145038813352585
0.586971461772919
-0.257996469736099
0.156917154788971
0.632105529308319
-0.561515271663666
-0.712203919887543
-0.406883746385574
-0.015994392335415
-0.085663177073002
0.302091598510742
0.136634796857834
-0.334270119667053
0.856688797473908
-0.177554786205292
0.347116976976395
-0.12656569480896
0.473633140325546
0.127409100532532
-0.825072586536408
-0.141691580414772
0.450410962104797
-0.1159558147192
-0.005744975060225
-0.388939201831818
-0.371162503957748
0.131038874387741
0.236992448568344
-0.298963576555252
0.06025680527091
-0.570170223712921
0.379775404930115
0.030085967853665
-0.533064246177673
-0.067817017436028
0.423379480838776
-0.957873344421387
-0.606089890003204
-0.586200833320618
-0.022845916450024
0.601324915885925
-0.060200668871403
-1.00982999801636
0.230686038732529
-0.129221588373184
0.567728519439697
0.374801844358444
-0.071881406009197
-1.32114744186401
0.556477189064026
-0.002101875841618
0.137362435460091
0.644895374774933
0.629199087619782
0.290933191776276
0.572302520275116
0.339907109737396
0.552390575408936
-0.542002081871033
0.678818345069885
0.398024201393127
0.148574337363243
0.112008139491081
0.274389714002609
-0.634689688682556
0.686371862888336
0.69280618429184
0.433451622724533
-0.492095291614533
0.224637225270271
0.223060578107834
0.648014426231384
0.292189717292786
0.293050199747086
0.048014901578426
-0.412932693958283
0.820601582527161
0.254678964614868
0.329863995313644
0.063899330794811
0.749838769435883
-0.625154137611389
-0.854213654994965
0.393191576004028
-0.027297290042043
-0.277854800224304
0.583768665790558
0.130277946591377
0.380622655153275
-0.11478129774332
0.27035990357399
-0.430699110031128
-0.326351553201675
-1.00329160690308
-0.255375266075134
0.772680938243866
0.19626060128212
-0.26381316781044
0.574895143508911
-1.06445205211639
-0.51917040348053
-0.013179905712605
-0.260838478803635
0.542008876800537
-0.002797907683998
0.768468916416168
0.172465324401855
-0.108084827661514
-0.065835297107697
0.29629185795784
-0.283090233802795
0.329968482255936
1.28915297985077
-0.559776961803436
-1.09895575046539
-0.286571443080902
0.277125716209412
0.537552416324616
1.04482614994049
0.261793583631515
0.19963550567627
-0.029427515342832
0.670367538928986
-0.192185521125793
-0.024161636829376
0.049063514918089
0.040874667465687
-0.265069127082825
0.41934061050415
0.589458227157593
0.839094460010529
0.3985755443573
0.07316542416811
0.423538982868195
0.542854726314545
0.174262747168541
-0.400297105312347
0.333007782697678
-0.134616896510124
-1.33674538135529
0.510436832904816
-0.186351522803307
-0.43465867638588
-0.565861701965332
0.281936943531036
-0.617603540420532
-0.989826321601868
0.063776805996895
-0.262279838323593
-0.492199391126633
0.257885277271271
0.276312261819839
0.000915911048651
-0.468570739030838
0.503908038139343
-0.053210735321045
-0.993082940578461
0.105668999254704
-0.238789260387421
-0.233478859066963
0.075053058564663
-0.538388073444366
0.123255744576454
0.630393505096436
-0.384856998920441
0.098714753985405
-0.08739461004734
-0.190694436430931
-0.130341142416
0.714319348335266
0.045697517693043
-0.463664084672928
0.32160496711731
0.147644460201263
0.311922967433929
-0.850539326667786
-0.447152376174927
-0.043242812156677
-0.089624419808388
0.282051742076874
0.370318382978439
0.03544769063592
-0.319041728973389
-0.964727401733398
0.095364049077034
-0.661573469638824
-0.528149127960205
-1.02107644081116
-0.177189782261848
-0.153670102357864
-0.093371480703354
-0.381107002496719
-0.524909377098084
0.076935552060604
-1.16702914237976
0.044679522514343
0.387863993644714
-0.148294553160667
-0.114889979362488
0.040790475904942
-0.584256708621979
-0.866844773292542
-1.05618512630463
-1.00842261314392
0.178397819399834
0.071264065802097
0.453581929206848
-0.427116632461548
-0.327585250139236
2
-0.007909432053566
-0.188857063651085
0.584551215171814
0.523313641548157
0.997441589832306
0.188583210110664
0.001817546784878
-0.330109983682632
0.584405362606049
-0.064302355051041
0.585768342018127
0.280018925666809
-0.649393618106842
0.649584591388702
-0.432329654693604
0.276840150356293
-0.040351398289204
-0.283139735460281
0.569396197795868
0.453955590724945
-0.580245137214661
0.041221268475056
-0.433864384889603
-0.628446221351624
0.034208461642265
-0.318917661905289
0.1248829215765
-1.25889599323273
-0.886459231376648
-0.329436600208282
-0.877503097057343
-0.234885513782501
0.242838054895401
-0.936909019947052
-0.215725928544998
-0.308153659105301
0.204989805817604
-0.167579293251038
0.278382480144501
-0.644037425518036
0.780463099479675
0.037401661276817
0.216865509748459
-0.815784811973572
-0.340098202228546
0.697480916976929
-0.159451320767403
-0.593598246574402
0.548375189304352
-0.337009310722351
0.241275429725647
1.31627488136292
0.012309634126723
-0.056457377970219
-0.303923636674881
0.109956912696362
0.205878645181656
-0.530694961547852
-0.434914946556091
0.81165611743927
0.185886293649673
0.414222627878189
0.229643851518631
-1.00869500637054
-0.496324419975281
-0.576282203197479
-0.411964625120163
0.745787024497986
-0.121793530881405
0.627251505851746
-0.201081946492195
1.11661922931671
-0.339408010244369
1.1800948381424
-0.034180816262961
0.461225956678391
0.129551857709885
0.135747715830803
0.780516266822815
0.971309781074524
0.050543636083603
0.016292952001095
-0.397113502025604
0.295240938663483
0.044228900223971
0.051792923361063
-0.179495260119438
0.500335574150085
0.066640213131905
-0.207726165652275
-0.050734080374241
0.28420501947403
-0.511656403541565
0.126992434263229
0.056843124330044
0.030812727287412
0.00931940600276
0.071662209928036
0.063135899603367
-0.05930408090353
-0.308883011341095
-0.164520844817162
-0.092478267848492
0.215422287583351
-0.522611916065216
-0.917499899864197
-0.495901465415955
0.232957139611244
-0.316930562257767
-0.053902745246887
0.325236946344376
0.230723842978477
0.307751178741455
-0.402998477220535
-0.086604073643684
-0.33937481045723
-0.310136824846268
-0.245579063892364
0.619539797306061
0.324207544326782
-0.626081824302673
0.312415540218353
0.2977334856987
-0.19201871752739
-0.25158229470253
-0.921840906143189
0.635690450668335
0.13333010673523
0.550079703330994
0.202739477157593
0.506818115711212
0.897695004940033
-0.516111850738525
-0.279931157827377
-0.348153650760651
-0.445333540439606
0.294538557529449
-0.243131160736084
0.69838011264801
-0.145676240324974
1.35750544071198
-0.257650524377823
-0.240452229976654
0.311090558767319
-0.131333857774735
0.31458654999733
0.195154026150703
-1.04361999034882
0.088575720787048
0.736549019813538
0.058213479816914
0.425121515989304
-0.602642476558685
-0.962975919246674
-1.03407680988312
0.133770912885666
-0.746304750442505
0.890303611755371
0.025542184710503
0.45329424738884
0.377549588680267
0.242034822702408
0.092774465680122
0.106622077524662
0.097258038818836
-0.31149685382843
-0.2203688621521
0.040092840790749
-0.190652877092361
-0.860437512397766
-0.949689507484436
-0.153168052434921
-0.142250031232834
0.125260919332504
0.284879833459854
-0.455858290195465
0.187705129384995
-0.41169461607933
-0.195207223296165
-1.24348306655884
0.319181114435196
-0.339926570653915
0.094200141727924
-0.973290145397186
-0.459493279457092
-0.616655230522156
0.226243108510971
-0.548071384429932
0.083108328282833
-0.225523084402084
0.199709802865982
0.260197669267654
0.661155045032501
-0.669581115245819
-0.277395725250244
-0.626818060874939
-0.134374067187309
-0.053638752549887
-0.271278828382492
-0.223707720637321
-0.561176776885986
-0.423938184976578
-0.621769905090332
-0.713841617107391
-0.110457174479961
0.406449854373932
-0.29147207736969
-0.791885793209076
0.412017643451691
-0.374684810638428
0.008535273373127
0.271505832672119
-0.08605332672596
0.472174316644669
-0.107560992240906
-0.67806875705719
-0.459868669509888
-0.145613968372345
-0.164889097213745
-0.196650639176369
-0.057517468929291
-0.254936784505844
0.019016578793526
-0.163286536931992
0.500493705272675
0.572988331317902
0.171265572309494
0.084185674786568
0.767315983772278
1.00210356712341
0.03833495080471
-0.728336751461029
-0.420193433761597
1.01666831970215
0.518641352653503
-0.029131267219782
-0.182057365775108
-0.225243702530861
-0.361901551485062
-0.988720536231995
0.573254704475403
0.102790594100952
-0.742293119430542
0.750862896442413
-0.161846324801445
-0.080708429217339
0.047688774764538
0.313279718160629
0.473733603954315
-0.788264572620392
-1.6379326581955
0.71615868806839
0.65704071521759
-0.485502660274506
-0.485296487808228
-0.233765408396721
-0.061621315777302
-0.411128908395767
-0.45137220621109
0.650356113910675
-0.214206129312515
0.239585757255554
-0.143227115273476
0.865496814250946
0.940162301063538
0.149307459592819
0.099507845938206
-0.798277497291565
-0.38019859790802
-1.54016041755676
0.097301080822945
-0.894872069358826
0.577163815498352
-0.503623306751251
0.004149533808231
0.136892825365067
0.053541019558907
0.547334253787994
0.42676967382431
-0.261237174272537
-0.054288018494845
-0.100737541913986
0.273933202028275
0.263647973537445
-0.39788031578064
0.350502341985703
-0.645901381969452
-0.313115000724792
-0.067331336438656
-0.45083224773407
-0.451396137475967
-0.61687308549881
-0.633336067199707
0.927711963653564
-0.434853494167328
-0.313053667545319
0.005484029650688
0.068388007581234
0.074903599917889
-0.577623784542084
-0.264716506004333
0.114265590906143
-0.526309430599213
-0.911595404148102
-0.636820256710053
-0.85184633731842
0.133265316486359
-0.744083404541016
0.150665998458862
-0.432105958461762
0.156055435538292
-0.063299007713795
0.319541811943054
-0.25284743309021
-0.084235817193985
0.25876647233963
0.012046840041876
-1.18655931949615
0.927070617675781
-0.263044774532318
-0.514030456542969
0.319824934005737
-0.404234230518341
-0.004815794527531
0.526268243789673
-0.008056055754423
0.0924037322402
-0.214042112231255
-0.271638721227646
0.652095258235931
-0.053591720759869
-0.555786788463593
-0.327147960662842
-0.190517708659172
0.884904325008392
0.42075902223587
-0.613036572933197
0.325876861810684
0.136957615613937
0.068319976329804
1.11000609397888
-0.085270181298256
0.220509707927704
0.182819098234177
1.07578682899475
0.395109534263611
-0.223379760980606
0.432798981666565
-0.07750403881073
-0.345933139324188
0.558057427406311
0.067325249314308
0.266166806221008
-0.038281824439764
-0.21744093298912
1.16085028648376
-0.082466900348663
0.008897688239813
-0.0447146743536
-0.303148835897446
0.1592787951231
0.144385173916817
0.249930530786514
-0.544894754886627
-0.612412691116333
0.475941866636276
0.233381658792496
-0.759887397289276
-0.429340988397598
0.507173478603363
0.000249072909355
-0.129507705569267
0.204892113804817
-0.716028094291687
-1.01999795436859
-0.67387056350708
-0.32765531539917
0.581223547458649
0.212760895490646
0.423621326684952
-0.676358878612518
0.424899220466614
0.42961198091507
-0.7612144947052
-0.119038745760918
-0.305479884147644
-0.369893699884415
0.150702863931656
0.308023542165756
-0.55693131685257
0.701778531074524
-0.298729181289673
0.497290164232254
-0.378920346498489
-0.564992487430573
-0.324597299098968
-0.493363916873932
-0.410032212734222
0.383289039134979
-0.195499241352081
-0.355978697538376
-0.291361033916473
0.427447438240051
-0.139224261045456
0.187383145093918
0.023427400738001
0.545880675315857
-0.060045599937439
0.415289163589478
1.23042690753937
-0.476767539978027
-0.163848489522934
-0.20151050388813
0.078948333859444
0.707181394100189
0.043831862509251
0.137217417359352
-0.881208419799805
-0.269669234752655
0.427549719810486
-0.413718670606613
-0.325521886348724
-0.269714295864105
0.236102715134621
-0.058514110744
0.177282646298409
0.124512284994125
0.802639245986939
-0.165463224053383
0.793825924396515
-0.144306719303131
-0.492198914289475
-0.108276903629303
0.314292550086975
-0.182157590985298
-0.587393283843994
-0.278890430927277
-0.383828461170197
1.26523888111115
0.321324467658997
-0.812146604061127
-0.280981957912445
-0.3079554438591
0.272431135177612
-0.79339861869812
0.192009463906288
-0.749960660934448
-0.220593094825745
-0.242369309067726
-0.311970114707947
0.04334532469511
-0.204780578613281
0.191554218530655
0.067749984562397
-0.060313545167446
-0.307906746864319
0.479496479034424
0.007259815465659
0.269161939620972
0.20502769947052
-0.154114037752152
0.414312034845352
0.176303714513779
0.277047246694565
-0.077616050839424
0.074269562959671
0.61222904920578
0.728208839893341
0.160161301493645
-0.662189304828644
-0.216116040945053
-0.324908375740051
1.42262709140778
-0.079175397753716
-0.803181409835815
0.152726873755455
-0.205690249800682
-0.276696622371674
0.642069876194
0.743128418922424
-0.259705662727356
-0.375012159347534
-0.290713042020798
-0.327794879674911
0.027912575751543
-0.274122953414917
0.064887128770351
0.240907207131386
-0.416549921035767
0.028725203126669
-0.643371641635895
-0.648664951324463
0.132872685790062
-0.022521607577801
0.171404659748077
0.398935198783875
-0.062667571008206
-1.22347736358643
-1.26712870597839
0.258169293403625
-0.036229886114597
0.178038239479065
-0.152065724134445
-0.050338938832283
-0.607205867767334
-0.818811297416687
-0.292692005634308
0.490976989269257
0.144917950034142
-0.898625254631043
1.3535019159317
-0.159252494573593
0.684917747974396
-1.01534807682037
0.211801797151566
0.224646061658859
0.585479378700256
-0.132524430751801
-0.225013375282288
0.704154670238495
-0.200177758932114
0.119721382856369
0.148069113492966
0.96008574962616
0.036773726344109
-0.516590535640717
0.06796856969595
1.25523996353149
-0.284089714288712
-0.075487107038498
0.138336449861527
-0.666530549526215
-0.326174110174179
-0.077630966901779
-0.291132777929306
-0.18682587146759
-0.082545004785061
0.505996346473694
0.101224757730961
-0.158784344792366
0.168818682432175
0.141410514712334
-0.012287124991417
0.553088486194611
0.179052770137787
-0.024871738627553
0.495200634002686
-0.757936358451843
0.572834491729736
-0.296201467514038
0.381899833679199
-0.004929583519697
0.155762478709221
-0.08583764731884
0.730694770812988
-0.087817393243313
-0.978421628475189
-0.245267540216446
-0.994361579418182
-0.567552506923676
-1.12977349758148
-0.589238345623016
0.10941269993782
-0.221411228179932
0.546443045139313
0.867717385292053
-0.500142753124237
-1.00867855548859
-0.975747644901276
-0.468432486057282
-0.727412164211273
-0.254951059818268
1.03529703617096
0.13940954208374
-0.023123553022742
-0.548725366592407
-0.438447833061218
-0.156744807958603
0.007417032495141
0.035382062196732
0.175847366452217
0.49702200293541
0.256729900836945
-0.177671775221825
0.008709175512195
0.68042516708374
0.053931456059218
-0.621414422988892
-0.323551148176193
-0.564653337001801
0.023330144584179
0.336948335170746
0.373215705156326
-0.550239503383637
-0.358093947172165
-0.847110033035278
-0.153692379593849
-0.361648410558701
0.169731512665749
0.50995659828186
-0.226222008466721
-0.164255052804947
-0.196892440319061
-0.324684977531433
-0.113438948988915
-0.092065557837486
0.112904593348503
-0.528840482234955
-0.654137790203095
-0.010328195989132
-1.45299386978149
0.091105848550797
-0.965490341186523
-0.408675402402878
0.674843966960907
0.065874621272087
-0.383847773075104
0.223418161273003
0.091447420418263
0.010572328232229
0.245207577943802
-0.049990449100733
0.417669475078583
-0.416515827178955
0.054485142230988
0.39979499578476
-0.423000276088715
-0.1693165153265
-0.362074136734009
0.254581451416016
0.23757740855217
0.138528391718864
-0.383053153753281
-0.126141011714935
0.467173159122467
-0.101366005837917
-0.328209608793259
-0.655028164386749
-0.514869213104248
0.587836086750031
0.006320769898593
-0.186277806758881
0.887164831161499
0.915514171123505
-0.051376596093178
-0.789391994476318
0.514358580112457
0.271764039993286
-0.318387866020203
0.259681850671768
0.310867667198181
-0.065124459564686
0.178083628416061
0.311305075883865
0.544448673725128
-0.379630982875824
-0.500697255134583
-0.015672698616982
0.266872495412827
0.036874998360872
0.192833825945854
-0.596142709255219
0.629571497440338
0.030124163255096
0.037064880132675
1.07127344608307
0.321739822626114
1.03641104698181
0.4167240858078
-0.408008188009262
-0.897378385066986
-0.399026155471802
-0.157831192016602
0.03552982956171
-0.329419255256653
0.979867339134216
-0.115461230278015
-0.615670502185822
-0.229304999113083
-0.101496234536171
0.185530006885529
0.175862088799477
0.551847338676453
-0.38618391752243
-0.438174992799759
0.150056779384613
0.249479532241821
0.286170452833176
-0.983650743961334
-0.292275786399841
0.494624137878418
0.231156021356583
-0.136259466409683
0.190829381346703
0.359646677970886
0.220688924193382
-0.255897462368011
0.14464408159256
0.381240248680115
0.01718095317483
-0.020149357616901
-0.237155571579933
0.009150411933661
-0.661788403987885
-0.388694047927856
0.35050243139267
0.074347391724587
-0.232047915458679
-0.118609145283699
0.047301981598139
0.230003833770752
-0.023850627243519
0.096891947090626
-0.030911184847355
0.283986181020737
0.260494649410248
0.067543655633926
-0.749319970607758
-0.381655097007751
0.20506826043129
-0.259976267814636
0.117129378020763
-0.126069813966751
0.369279623031616
-0.048986542969942
0.194610372185707
-0.046683788299561
-0.196027502417564
-0.119255572557449
-0.355165749788284
-0.709680676460266
-0.168728560209274
0.048639386892319
0.638518691062927
-0.357129395008087
0.015624418854714
0.157763823866844
-0.910485208034515
0.776024460792542
0.214256227016449
-0.550188064575195
0.035904094576836
0.396352857351303
-0.432183265686035
0.089153364300728
0.837168753147125
0.363365739583969
0.720958173274994
-0.121128812432289
-0.034510545432568
0.326964497566223
0.287113398313522
-0.050317045301199
0.02404910326004
0.033214010298252
-0.369346469640732
-0.845846891403198
-0.530881285667419
-0.509868681430817
-0.794763803482056
0.209129080176353
-0.19950595498085
0.281751662492752
0.367316871881485
-0.387277811765671
-0.581543803215027
0.932808816432953
-0.294945567846298
-0.19902166724205
0.166260331869125
-0.15168996155262
-0.690460503101349
-0.110528908669949
0.235432609915733
-0.344924539327621
-0.354582995176315
-0.321228712797165
0.067142218351364
0.147946357727051
0.623682200908661
-0.213696986436844
-0.199026793241501
-0.243409126996994
-0.093635089695454
0.413669109344482
-0.088586658239365
0.250200629234314
-0.032185658812523
0.429010093212128
-0.248079717159271
0.087502136826515
0.681154012680054
0.794138073921204
-0.391422659158707
0.851572990417481
0.136593446135521
-0.43889120221138
0.334561139345169
0.058297660201788
0.586116671562195
-0.355828136205673
0.821812450885773
-0.256872117519379
1.04808568954468
0.359970271587372
0.200411051511765
-0.352965414524078
-0.166631668806076
-0.210941910743713
0.029778048396111
-0.155682414770126
0.54672384262085
-0.573410928249359
-0.466276943683624
0.016294732689858
-0.117788821458817
0.652958810329437
0.379834860563278
-0.768182635307312
0.190219610929489
0.127119898796082
-0.574815511703491
-0.553491055965424
-0.374809145927429
-1.2707861661911
-0.276240974664688
-0.180760338902473
-0.407371878623962
-0.144009232521057
-0.019602416083217
-0.472402036190033
-0.59159392118454
-0.203193128108978
-0.053790830075741
-0.263081908226013
-0.60723477602005
0.260607928037643
-0.115866482257843
0.222141802310944
0.814937114715576
0.208055436611176
-1.52931296825409
0.256778538227081
-0.112865701317787
0.691431164741516
-0.343968987464905
-0.442786276340485
0.390299201011658
-0.04838577657938
-0.322161078453064
0.231176763772964
0.304525941610336
0.173610329627991
0.210792452096939
-0.034068532288075
0.723950386047363
-0.078647203743458
0.259521991014481
-0.294802308082581
0.145724311470985
0.546797156333923
-0.052717085927725
0.122921161353588
0.430488020181656
-0.376522660255432
-0.538117706775665
-0.361696600914001
0.569053292274475
-0.289875477552414
-0.669322848320007
-0.117838025093079
0.09866201877594
-0.450183719396591
-0.228484630584717
-0.393683016300201
0.040169008076191
0.001591376960278
0.373478174209595
0.052264489233494
-0.932247042655945
0.448637872934341
0.599659025669098
0.104565531015396
-0.282243132591248
-0.167010217905045
0.485510528087616
-0.163044989109039
-0.181534603238106
-0.343788325786591
-0.505701780319214
-1.35917687416077
-0.062579825520516
0.104242689907551
0.215068221092224
-0.110376052558422
0.755003333091736
-0.058400198817253
0.17562597990036
0.051766727119684
0.212923988699913
-0.360864341259003
-0.32665491104126
1.61589825153351
-0.817706167697907
1.56929588317871
-0.175152704119682
0.219517022371292
-0.596993923187256
-0.136723101139069
-0.222390964627266
-0.279639095067978
-0.302980214357376
-0.146861582994461
0.124236889183521
0.294000148773193
0.158041477203369
0.840792834758759
0.427329629659653
-0.939768075942993
-0.634438276290894
-0.385823994874954
-0.167528614401817
0.090151786804199
-1.0638507604599
0.644562125205994
0.723977446556091
-0.684926867485046
-0.509164035320282
-0.135198533535004
0.343933999538422
-0.115531675517559
0.907634735107422
-0.095557391643524
0.312065482139587
0.856970548629761
0.111088044941425
-0.318613559007645
0.2249985486269
-0.473207145929337
0.93906432390213
0.00969934463501
-0.306023925542831
0.171123325824738
0.630899488925934
-0.742485880851746
0.075648136436939
-0.448622137308121
-0.95860880613327
0.104276821017265
0.319005906581879
0.137660652399063
0.177674412727356
-0.465811878442764
-0.765294790267944
0.357312202453613
0.304391473531723
-0.250446259975433
-0.2747563123703
0.267315417528152
-0.295862942934036
0.457011550664902
-0.017283353954554
-0.106936313211918
0.655986726284027
-0.806223928928375
0.451252400875092
-0.040050398558378
-0.063187122344971
-0.419848084449768
-0.062959589064121
0.189821660518646
-0.555355608463287
-0.915378332138062
0.529507994651794
-0.905992329120636
-0.232429891824722
0.692840397357941
0.081701301038265
-0.545976340770721
0.093475602567196
-1.84739279747009
0.028534114360809
0.339634537696838
-0.017718149349094
-0.600697934627533
-0.050376299768686
-0.292511492967606
0.931429922580719
-0.11165677011013
-0.619747281074524
1.37636423110962
0.011506319046021
-0.648102819919586
-0.542461276054382
-0.857473373413086
-0.935608267784119
-0.366253077983856
-0.107035167515278
-0.492502510547638
-0.080919861793518
0.109592728316784
-0.01937023550272
-0.340695232152939
0.207721754908562
0.073447622358799
-0.665720880031586
-0.524581849575043
-1.30802917480469
0.852723479270935
-0.060440748929978
0.608535587787628
0.12989829480648
-0.153741553425789
0.723929524421692
-0.383616894483566
-0.255102157592773
1.17136704921722
0.144386798143387
-0.182699412107468
-0.132500022649765
0.094196066260338
0.08389475941658
0.251601785421371
0.150239422917366
0.565704524517059
-0.209190011024475
-0.00428181886673
0.238636910915375
0.375160396099091
-0.11542135477066
0.158046320080757
-0.366988897323608
-0.0865393653512
-0.281164079904556
-0.032172065228224
-0.151579782366753
-0.210344880819321
0.123862609267235
0.341650307178497
0.17197422683239
0.348969429731369
-0.092994749546051
-0.297183692455292
-0.389871299266815
0.917019248008728
-0.295688599348068
0.384595066308975
-0.091233909130097
0.451358437538147
0.332274079322815
0.406357049942017
-0.542474806308746
-0.301978379487991
-0.014573216438294
-1.15812742710114
-0.01062585413456
-0.051987089216709
-0.372687011957169
0.77624899148941
-0.526797950267792
-0.409379154443741
0.642346203327179
0.308525860309601
-0.773721873760223
0.4537034034729
-0.159433260560036
-0.339522749185562
-0.543637096881866
-0.832318484783173
-0.347497880458832
-0.823843538761139
-0.225077956914902
0.355311334133148
-0.255857646465302
-0.225843131542206
-0.512074410915375
-0.285801947116852
-0.10648150742054
1.23410165309906
-0.037347257137299
-0.491859018802643
0.600634157657623
0.283927500247955
0.348328024148941
1.37786293029785
-0.173115134239197
0.408198922872543
0.373366832733154
-0.260199159383774
-0.419615119695663
-0.443917870521545
-1.03600347042084
0.192734971642494
0.246861025691032
0.200762987136841
-0.171816140413284
0.644348680973053
-0.378660827875137
0.054856859147549
0.194594919681549
-0.312207698822021
-0.667287290096283
-0.754431545734406
-0.882311880588532
-0.458926975727081
-0.247865542769432
0.229320123791695
0.179668411612511
0.031498625874519
-0.113151758909225
0.037392821162939
-0.773656964302063
-0.798079490661621
-0.234192311763763
-0.706579566001892
-0.160498425364494
-0.68985790014267
-1.3210334777832
0.024079561233521
0.093505412340164
-0.635552942752838
0.435973465442658
0.8819699883461
-1.01922452449799
-0.731681168079376
-0.042726136744022
0.018572818487883
-0.789441227912903
-0.393193781375885
0.36724865436554
0.219101503491402
0.053463205695152
-0.633292078971863
0.416827499866486
0.29005765914917
0.523455798625946
-0.151637315750122
0.485557228326798
0.092373766005039
0.19732278585434
0.003877967596054
-0.252630293369293
0.639006674289703
0.02686407417059
-0.024030551314354
-0.553132832050324
0.201434046030045
0.912948787212372
-0.490163505077362
-0.148393839597702
0.231784403324127
-0.195881932973862
0.682653844356537
-0.322395205497742
0.633856117725372
-0.024693552404642
0.095969878137112
-0.338259249925613
1.11814081668854
-0.282091349363327
-0.025683932006359
0.233394369482994
0.259077817201614
0.68388569355011
-0.231721743941307
0.146075293421745
-0.292341947555542
-0.609106481075287
0.658841609954834
0.358427137136459
0.47753581404686
0.347959905862808
-0.319553256034851
-0.237110465764999
0.161812260746956
-0.046780478209257
0.466337472200394
0.284226536750793
-0.122388198971748
-0.321500480175018
0.245375037193298
0.383460909128189
-0.217988848686218
-0.498212814331055
-0.599902153015137
-1.56824350357056
0.124337524175644
-0.4737209379673
0.219816014170647
-0.101459443569183
0.007868049666286
0.035392545163632
0.326656997203827
-0.096260517835617
0.311367690563202
-0.335367262363434
-0.128445193171501
0.631068468093872
-0.157686397433281
0.75532865524292
-0.634988307952881
-0.545820474624634
-0.045268189162016
0.863718807697296
-0.566717207431793
0.220809787511826
0.035958282649517
-0.609263718128204
-0.816732406616211
0.497258394956589
-0.316285192966461
0.198139607906342
-0.356743514537811
-0.253670275211334
-0.248226627707481
-0.670482635498047
0.209416449069977
-0.056241784244776
-0.322880864143372
0.547570049762726
-0.097398906946182
0.751692950725555
0.188967540860176
0.264555305242538
0.011422876268625
0.198099359869957
0.262090802192688
0.085469610989094
0.029082078486681
0.816011369228363
0.08915214240551
0.532197952270508
-0.198383405804634
-0.263581663370132
0.719058752059937
0.766516923904419
0.832272887229919
0.22604513168335
0.061789210885763
-0.616614699363709
1.04665791988373
-0.063554309308529
-0.313491612672806
-0.72043639421463
0.580283403396606
0.220471248030663
0.197645992040634
-0.19382207095623
-0.448594152927399
0.279032319784164
0.004420989658684
0.541483759880066
1.13724708557129
-0.198754876852036
-1.44855189323425
0.510993242263794
0.446635603904724
0.375147193670273
-0.155668884515762
0.631795585155487
0.360867291688919
0.554561614990234
-0.194415047764778
-0.651816487312317
0.573383331298828
0.107070177793503
0.522200524806976
0.231972351670265
-0.545032441616058
-0.190310806035996
0.838809132575989
0.495275169610977
-0.319352805614471
0.025184325873852
-0.738822937011719
-0.713773369789124
0.071581497788429
-0.614934206008911
-0.47576254606247
0.377066433429718
-0.054283604025841
-0.231485411524773
0.197837978601456
0.386053562164307
0.620839834213257
0.022756893187761
0.184934675693512
0.274485677480698
-0.438840627670288
0.044621556997299
0.034504365175963
-0.100959554314613
0.064483769237995
-0.241022869944572
-0.027367491275072
-0.181766986846924
-0.815252840518951
-0.262045532464981
0.663930058479309
-0.033874716609717
-0.556296527385712
0.642683923244476
0.16193787753582
0.714489221572876
0.130449414253235
0.331541508436203
-0.31647589802742
0.725187420845032
-0.015293561853469
-0.146294221282005
-0.888421833515167
-0.653165698051453
0.512905180454254
0.047378767281771
0.2763312458992
-0.540917277336121
-0.002993814647198
-0.020281141623855
-0.682269334793091
0.959060668945313
0.187539219856262
0.076765492558479
0.07335638999939
-0.726495206356049
0.702031910419464
0.098710760474205
-0.06661157310009
0.136257857084274
0.292749464511871
0.064432501792908
-0.582793951034546
-0.881615698337555
0.240749359130859
-0.027228869497776
0.293239951133728
-0.508827209472656
0.607474803924561
0.171429291367531
-0.751520335674286
-0.643424272537231
-0.445729851722717
0.184408217668533
-0.623897910118103
0.602818608283997
-0.045895747840405
-0.539919018745422
-0.616436779499054
-0.366649180650711
0.06961702555418
-0.379420220851898
0.913837313652039
0.151841044425964
-0.228555232286453
-0.102721095085144
-0.732723414897919
0.433593541383743
-0.128537178039551
0.32700902223587
-0.405318200588226
0.033888082951307
0.008852533996105
-0.106626354157925
-0.458432912826538
-0.729660987854004
0.926026105880737
0.903102874755859
-0.19730432331562
-0.667971014976501
-1.01578629016876
0.248303443193436
0.087312176823616
0.286480158567429
0.387850344181061
-0.09037159383297
0.913371562957764
0.589459598064423
-0.115860499441624
-0.976616561412811
-0.338643699884415
0.645358324050903
-0.412238627672195
-0.311576873064041
0.460584461688995
-0.277206629514694
-0.242916792631149
-0.450854599475861
-0.779432833194733
0.316289901733398
0.093436345458031
-0.030450668185949
0.864282965660095
-0.334266126155853
0.462769269943237
0.546236932277679
-0.118447840213776
0.104666277766228
0.247295171022415
-0.139770731329918
0.355525612831116
-1.16680455207825
-0.203041404485703
0.107314556837082
0.237770646810532
0.557926058769226
-0.091072954237461
-0.484591424465179
-1.2207236289978
0.047601476311684
0.452068269252777
0.272534132003784
-0.395746111869812
-0.587730407714844
-0.944048941135407
0.552214026451111
1.2772821187973
0.45187771320343
0.513395309448242
-0.266747653484344
-0.747285902500153
0.057881891727448
1.07659506797791
-0.117663159966469
0.157545402646065
-0.547753155231476
-0.041860271245241
0.141667306423187
0.193348467350006
0.149326518177986
-0.180245593190193
0.044816620647907
-0.89165461063385
0.249153286218643
-0.425590217113495
0.372359573841095
0.361414909362793
0.348458409309387
0.091189578175545
0.044469296932221
-0.300638973712921
-0.799663066864014
-0.374756395816803
0.7335125207901
-0.297911077737808
0.118315704166889
0.334131836891174
-0.688753306865692
0.587894022464752
0.335634499788284
0.276921778917313
0.334338903427124
0.143475726246834
0.182088315486908
0.543633103370667
-0.223858252167702
0.589573800563812
0.547369122505188
-1.0028680562973
-0.662832975387573
-0.325499475002289
-0.248945221304893
-1.00483703613281
-0.605734527111053
-0.723069667816162
-0.974424660205841
0.119305580854416
0.488135516643524
-0.413397431373596
0.073577262461186
-0.14261856675148
0.093774758279324
-0.448373109102249
-0.197490990161896
0.467488348484039
-0.541543066501617
0.07904577255249
-0.218857869505882
-0.028643550351262
-0.531974911689758
0.192831933498383
-0.169112250208855
-0.334947049617767
1.10580992698669
-0.224189907312393
-0.007244240492582
0.147613406181335
0.005481667816639
0.313207358121872
0.645170450210571
-0.107779234647751
0.368596225976944
-0.136558681726456
-0.42472767829895
0.152377858757973
-0.730970799922943
-0.756626725196838
0.133369773626328
0.542572498321533
0.837187886238098
0.224552363157272
-0.737479269504547
-0.429315835237503
0.405777543783188
0.039406623691321
-0.041557777673006
-0.310639202594757
0.304606854915619
0.386774480342865
-0.622232377529144
-0.252802133560181
-0.005998130887747
-0.26674547791481
0.09148108959198
0.247925907373428
0.294304251670837
0.402344942092896
-0.59044224023819
0.183865934610367
-0.315069288015366
-0.762416660785675
0.652419090270996
-0.081171035766602
0.037059854716063
-0.853046476840973
0.261908531188965
-0.744766235351563
-0.665432512760162
-0.88399463891983
0.519859433174133
0.767969369888306
-0.041755355894566
-0.495473623275757
-1.00951766967773
0.779324412345886
0.194552570581436
0.061809975653887
-0.544695854187012
-0.344985842704773
-0.93693733215332
-0.20016273856163
-0.209090054035187
-0.419355899095535
-0.094887882471085
-0.438162118196487
0.720400869846344
-0.311210811138153
0.082308486104012
-0.978726744651794
-0.574540674686432
-0.247675627470016
-0.448897510766983
-0.310186952352524
0.296302676200867
0.147850349545479
0.163058325648308
0.02598256058991
0.4994797706604
-0.555597007274628
-0.542491734027863
-0.136279404163361
0.492947280406952
-0.214598461985588
-0.087053894996643
-0.097817376255989
0.056793354451656
0.043800123035908
-0.491451412439346
0.49428978562355
0.045243714004755
0.100569024682045
-0.232442557811737
0.128297165036201
0.299927651882172
0.418980926275253
0.305489212274551
0.747616708278656
0.421140313148499
-0.370092511177063
-0.270338356494904
-1.171351313591
0.106386885046959
0.175824761390686
-0.127793610095978
0.56734424829483
-0.66652262210846
-0.77004736661911
0.262657552957535
-0.885215580463409
0.511458814144135
0.004910038784146
-0.524023056030273
-0.080922044813633
-0.096769921481609
0.670817196369171
0.136013031005859
-0.111509509384632
-0.126342698931694
-0.204860359430313
0.473078280687332
0.710958659648895
0.594602227210999
-0.371214717626572
-0.114573284983635
0.867887854576111
0.047509647905827
0.533026933670044
-0.385774791240692
-0.295308381319046
-0.12684839963913
0.793260097503662
0.348952442407608
-0.160759299993515
0.738040030002594
-0.009588155895472
0.076447255909443
0.166685312986374
0.039972990751267
0.188210442662239
-1.03306484222412
-0.246763825416565
0.435505479574204
0.476462453603745
-0.247280731797218
-0.684909403324127
0.711076498031616
-0.281742811203003
0.453392833471298
-0.212657511234283
0.728348016738892
-0.351440072059631
-0.666573524475098
-0.232586115598679
-0.200886592268944
0.690459370613098
0.017113542184234
-0.597973644733429
-0.586329758167267
-0.035852488130331
-0.709516704082489
0.216443628072739
0.200342208147049
0.474779814481735
-0.116272047162056
0.81664115190506
0.497271031141281
-0.588945150375366
0.825409531593323
0.074816338717938
0.509757578372955
0.089782305061817
-0.265542030334473
-0.234493345022202
0.365719258785248
-0.121882036328316
-1.00679767131805
0.078991308808327
-0.011479342356324
0.440468341112137
-0.439059197902679
-0.052823133766651
0.881270825862885
0.424618780612946
0.313574522733688
-0.225882738828659
0.319437354803085
-0.738777220249176
0.000394143164158
0.277952283620834
-0.374213516712189
0.231820553541183
0.047494672238827
-1.52931189537048
-0.770446240901947
-0.832398116588593
-0.122926346957684
0.64122599363327
0.513848304748535
-0.292491763830185
-0.702422380447388
-0.069821044802666
-0.361112803220749
-0.446615129709244
-0.355483412742615
0.154033720493317
0.876208245754242
-0.019991995766759
-0.044738605618477
0.089763537049294
-0.106339856982231
0.438029646873474
-0.510869920253754
0.545361876487732
-0.067748442292214
-0.450266033411026
-0.734048783779144
-1.06347346305847
-0.056431360542774
0.192149847745895
-0.106669493019581
0.016585309058428
-0.101877950131893
-0.987200319766998
1.0139844417572
-0.53723406791687
-0.277205586433411
-1.47898292541504
1.0960568189621
0.001004561781883
0.317446947097778
-0.193581283092499
0.104304805397987
-1.26242578029633
-1.00107228755951
0.880458176136017
-0.392066419124603
0.188796132802963
0.146626576781273
-0.295139491558075
0.605193018913269
-0.000780234113336
-0.906258881092072
0.311846345663071
0.087642595171928
-1.24296915531158
-0.338174164295197
-0.258686929941177
0.264076203107834
-0.2394178211689
0.06222914904356
0.911469876766205
0.222285196185112
-0.120020218193531
0.468687534332275
-0.861914217472076
-0.297717452049255
-0.136688977479935
-0.043773330748081
-0.906716108322144
-0.35668271780014
-0.272053331136703
0.186067923903465
-0.536810100078583
-0.55076539516449
0.705317556858063
0.104767858982086
0.247132658958435
0.1924017816782
0.928963422775269
-0.25888592004776
0.259890496730804
-0.520517110824585
0.451256960630417
-0.119971066713333
0.610477685928345
0.116167470812798
-0.460040986537933
0.423853486776352
-0.161623865365982
0.687672793865204
0.093501202762127
-0.083694986999035
-0.849301278591156
-0.421711027622223
0.234692692756653
0.720087707042694
0.830408930778503
0.56809663772583
-0.085240699350834
0.268143147230148
0.118786849081516
-0.352405726909637
0.736789643764496
0.142622724175453
0.179668143391609
-0.381245255470276
-0.602939665317535
-0.778484165668488
-0.126354366540909
-0.206872001290321
-0.626695990562439
0.374027937650681
-0.200060695409775
-0.016318205744028
1.07027018070221
-0.433409571647644
0.445656895637512
-0.57172304391861
0.417118340730667
-0.114300601184368
0.801523923873901
0.28643473982811
0.269032180309296
-0.477823287248611
-0.258454233407974
-0.651004672050476
0.101922407746315
0.37531504034996
-0.199385792016983
0.502081453800201
-0.098110467195511
-0.492839694023132
-0.263344317674637
-0.363100677728653
-0.567074358463287
-0.147076860070229
-0.043210856616497
1.17935562133789
-0.153259173035622
0.340244144201279
-0.568173587322235
-0.166124358773232
0.30255115032196
0.23355396091938
0.049730774015188
-0.281191736459732
-0.500321924686432
-0.063238695263863
0.681201338768005
-0.602577388286591
-0.444246292114258
-0.226614758372307
-0.344651162624359
-0.017557283863425
0.801971912384033
-0.81248277425766
-0.891434192657471
0.012282893061638
0.412148147821426
-0.31656277179718
-0.198217839002609
-0.103619553148747
0.365162312984467
-0.003439992666245
0.352615177631378
0.01709008961916
0.698352873325348
-0.848328948020935
0.367341905832291
-0.262343943119049
-0.038979329168797
-0.070776075124741
0.364943027496338
-0.038086615502834
-0.198339968919754
0.203818738460541
0.515312075614929
-0.901260256767273
-1.02404630184174
-0.229754090309143
0.050334554165602
0.359500139951706
0.448013782501221
0.162378787994385
-0.301341980695724
0.34433588385582
0.15368027985096
0.030441593378782
0.899073839187622
-0.233458340167999
0.729833424091339
-0.89418226480484
-0.466734886169434
0.002411499619484
0.335370391607285
-0.262360721826553
-0.368506580591202
0.22211292386055
-0.316237688064575
-0.532976388931274
0.657463371753693
-0.27823930978775
0.50729900598526
-0.415602594614029
0.174917370080948
0.248134195804596
-0.151495099067688
1.21185052394867
0.055149868130684
-0.506100296974182
0.44960355758667
-0.771197021007538
-0.047583870589733
-0.240389674901962
-0.525473237037659
0.205017119646072
0.053919263184071
0.177587896585464
0.262799829244614
-0.298283010721207
-0.143324092030525
0.425760447978973
-0.481413036584854
0.060393821448088
0.016866683959961
-0.360163658857346
-0.404903322458267
-0.161184832453728
-0.341742336750031
0.407853424549103
0.322702795267105
-0.459327757358551
-0.555833458900452
0.333407610654831
0.399159401655197
-0.582318603992462
0.640023350715637
-0.589797616004944
-0.704689383506775
-0.537708699703217
-0.181184023618698
1.03451430797577
0.020423514768481
-0.87144547700882
-0.291175425052643
-0.437651485204697
-0.337153553962708
-0.206266701221466
-1.15152561664581
-0.059355966746807
-0.150389075279236
0.400754272937775
0.32715231180191
-0.112890653312206
-0.513218283653259
-0.021619476377964
0.428313285112381
0.286609023809433
-0.213458970189095
-0.006736651062965
-0.504697918891907
-0.018770180642605
0.174165099859238
0.023852277547121
-0.05414404720068
-0.954850137233734
-0.596919655799866
-0.589665949344635
-0.092332229018211
-0.322951972484589
0.235319927334785
-0.182104781270027
0.551300823688507
0.235590681433678
-0.146234333515167
0.275999218225479
-0.360104143619537
-0.287927776575088
0.301578223705292
0.56957358121872
0.772672533988953
0.277184069156647
-0.641745686531067
0.39052426815033
0.106276549398899
-0.435905307531357
0.195795252919197
0.319821119308472
-0.159998640418053
-0.236723065376282
-0.73453414440155
-0.734174072742462
-0.726227641105652
-1.0982950925827
0.04521581530571
0.382169425487518
-0.233391240239143
0.632772862911224
0.118296876549721
-0.58952784538269
0.055192157626152
-0.31976979970932
-0.816846013069153
-0.667190670967102
-1.11521744728088
-0.526516258716583
-0.081098832190037
0.415826410055161
-0.032858621329069
-0.656361818313599
0.134433329105377
0.300702005624771
0.209874302148819
-0.048113033175469
0.119762405753136
-0.081983990967274
0.043941404670477
-0.469810158014298
-0.445147663354874
0.549063801765442
-0.712809324264526
-0.843936383724213
0.813824653625488
0.083218470215798
-0.439649939537048
-0.199654936790466
0.849167764186859
0.078932940959931
-0.646532416343689
-0.844342947006226
-0.946915864944458
0.701452493667603
-0.417613476514816
-0.154896423220634
0.304270178079605
0.099164620041847
-0.903818070888519
-0.369005441665649
-0.596061229705811
-0.529727935791016
-0.076647944748402
0.113492384552956
0.058820568025112
0.278855562210083
-0.432718068361282
-0.11602545529604
-0.112084478139877
-0.354105114936829
-0.289818465709686
0.128744691610336
-0.130766838788986
-0.205148681998253
-0.464039444923401
0.323990911245346
0.06988612562418
-0.110360741615295
-0.389726847410202
0.156862646341324
-0.109126470983028
-0.573098659515381
0.192601308226585
0.28471839427948
-1.09658586978912
0.024770185351372
0.940462589263916
0.265189409255981
-0.040334232151508
0.004644948989153
-0.693252980709076
-0.825707316398621
-0.480272114276886
0.196859687566757
0.004478964954615
-0.712650895118713
0.065435640513897
-0.093370273709297
0.137045502662659
-0.419441610574722
0.533479332923889
-0.386927157640457
-0.168579235672951
-0.336273461580276
0.529063522815704
0.047230891883373
-0.226180762052536
-0.808630704879761
-0.557322323322296
0.398724645376205
-0.266003310680389
0.378404945135117
-0.265456289052963
0.711059510707855
-0.396054714918137
-0.462260961532593
0.641022145748138
-0.216264575719833
-0.005086354911327
0.127560302615166
0.583140730857849
-0.085775285959244
0.135652035474777
0.142375975847244
0.017163008451462
0.285280138254166
0.333691418170929
-0.708550095558167
-1.08916234970093
-0.035246208310127
0.32865983247757
-0.511934041976929
-0.391535222530365
-0.003564994782209
0.063726112246513
0.361218303442001
0.375707536935806
0.274507969617844
-0.464163094758987
-0.149487793445587
-0.459136754274368
0.300989717245102
-0.259823024272919
-0.500497043132782
0.557252824306488
0.063833065330982
0.193932503461838
-0.128942400217056
0.690966606140137
-0.99267715215683
-0.620077967643738
0.035525664687157
-0.239298850297928
-0.219423413276672
-0.123919263482094
-0.021405406296253
-1.2080899477005
-0.465839236974716
-0.475606322288513
-0.36749404668808
-0.692106068134308
0.879099667072296
-0.135748744010925
-0.395196318626404
0.742161929607391
-0.009998076595366
0.179056853055954
0.340451747179031
0.481535762548447
1.06492185592651
0.181992501020432
0.15188966691494
0.040396213531494
0.014566142112017
-0.442909300327301
0.308938384056091
0.215177252888679
-0.667368829250336
-0.915639281272888
0.914599180221558
0.056333310902119
-0.042002640664578
-0.323909044265747
-0.760030925273895
-0.306090176105499
-0.036060482263565
0.549846768379211
-0.258754700422287
-0.178551554679871
-0.326322644948959
-0.185001373291016
-0.271071344614029
0.133274555206299
-0.21820892393589
-0.158739969134331
0.729306101799011
-0.561866044998169
0.599714756011963
-0.642250657081604
-0.282620221376419
0.328926771879196
0.233946740627289
-0.301315903663635
0.257434487342834
-0.32497376203537
-0.13279002904892
-0.025964008644223
0.260855138301849
-0.146855100989342
-0.151069045066834
-0.179328978061676
0.228435009717941
0.240851804614067
0.049851235002279
0.141017317771912
-0.224715113639832
0.3437859416008
-0.101262286305428
-0.249839588999748
-0.427522480487824
0.635801196098328
0.167078271508217
-0.098957784473896
-0.061905346810818
-0.307303845882416
0.360940545797348
-0.145932480692863
0.043289586901665
-0.652219295501709
0.502525091171265
-0.344829022884369
-0.349411725997925
-0.048372324556112
0.757989883422852
0.522548973560333
-0.264564692974091
-0.278145164251328
-0.418058693408966
-0.158999234437943
-0.076210714876652
0.766375064849854
0.458515226840973
0.24432697892189
0.368676871061325
-0.392217606306076
-0.040283497422934
-0.012141209095717
0.973833024501801
0.353886544704437
-0.285121619701385
0.001237772405148
0.326462060213089
-0.430783480405808
0.34114596247673
-0.491893976926804
-0.45861279964447
-0.82701301574707
0.207375958561897
-0.671342194080353
0.22695580124855
0.574381530284882
-0.76025801897049
-0.051083661615849
0.549274325370789
0.428895115852356
0.769919753074646
-0.02011139690876
-1.0349133014679
-0.299348711967468
-0.107659161090851
0.205438122153282
0.260824203491211
0.11575610935688
0.050508968532086
0.002837736159563
-0.240843683481216
0.405269771814346
0.141771167516708
-0.51822555065155
0.971463918685913
0.140289604663849
0.364379316568375
0.066135279834271
-0.566691219806671
-0.420455902814865
0.011681821197271
-0.404872894287109
0.553844690322876
0.094812616705895
0.930508196353912
0.193849802017212
-0.387294411659241
0.808682858943939
0.092971861362457
-0.04844406247139
-0.280049711465836
0.00163421407342
-0.07399382442236
0.120890736579895
-0.849300026893616
-0.857341766357422
-0.386205971240997
-0.004353828728199
-0.597655236721039
-1.43292832374573
0.23845848441124
0.013407098129392
0.688010513782501
0.31867590546608
0.052243411540985
-0.001877950504422
0.051293220371008
0.444933027029038
0.087971158325672
0.556368291378021
0.019819090142846
0.180160492658615
0.926827251911163
-0.791427671909332
-0.830365359783173
-0.508590579032898
0.423759013414383
-0.177412465214729
0.212824493646622
0.11465660482645
-0.196284115314484
0.005284413695335
-0.145627692341805
0.054776631295681
0.119705438613892
-0.523726284503937
-0.788639485836029
-0.691918849945068
-0.487523436546326
-0.23246131837368
-0.488600552082062
0.37104207277298
1.08987534046173
-0.404363691806793
0.508433341979981
-0.390799462795258
0.770744144916534
-0.221536815166473
-0.387084126472473
-0.98032557964325
0.875435709953308
0.713843107223511
0.141653269529343
0.107799664139748
-0.054233334958553
1.14632844924927
0.081546999514103
-0.285286396741867
0.963922619819641
-0.573121130466461
0.066810816526413
-0.243065252900124
-0.694352149963379
-0.939984917640686
0.564146876335144
-0.314335435628891
-0.261559516191483
-0.271189242601395
0.05165733024478
0.099818460643292
-0.921537637710571
-0.05456705391407
0.428448081016541
-0.26674610376358
0.199212417006493
0.006264995317906
-0.169571682810783
-0.106898970901966
-0.113717064261436
-0.042478624731302
0.046192727982998
0.639560282230377
0.144626379013062
-0.930122494697571
-1.17093944549561
0.599460780620575
-0.349155843257904
-0.096670791506767
-0.393366456031799
-0.354069530963898
-0.359452188014984
-0.360781937837601
0.919985473155975
0.680668115615845
-0.102269060909748
0.093883827328682
-0.1250279545784
-0.551068246364594
0.021849453449249
0.641275584697723
0.002924307249486
-0.241289079189301
-0.628430604934692
0.376511931419373
0.003233287017792
-0.101458817720413
-0.421269536018372
0.538893163204193
0.004032351076603
-0.546195030212402
0.020368032157421
-0.617243051528931
-1.12154304981232
-0.610474050045013
0.038799673318863
-0.957749485969543
0.062897428870201
0.145410090684891
-0.141485095024109
-0.089373409748077
-0.188948348164558
-1.12844526767731
-1.38664734363556
1.09217286109924
0.659699559211731
-0.010472908616066
-0.617573082447052
-0.643218159675598
-0.318400859832764
-0.901528239250183
0.328124046325684
-0.146625727415085
-0.214982345700264
0.240092620253563
-0.71632307767868
-1.10434508323669
-1.22913694381714
-0.582009434700012
0.484461307525635
-0.027223197743297
-0.065510906279087
0.229411840438843
-0.676801145076752
-0.441975146532059
-0.524215936660767
-0.066626340150833
-0.242592245340347
0.15010641515255
0.041746381670237
0.445157647132874
-0.496743470430374
-1.46849286556244
0.156325682997704
-0.217560797929764
0.30670964717865
-0.308537513017654
-0.105636529624462
0.548647582530975
0.246316954493523
-0.327242076396942
0.296432167291641
-0.839648902416229
0.57434493303299
-0.599845826625824
0.006187081336975
0.499409377574921
0.422799557447434
0.259659856557846
-0.495937347412109
-0.496458917856216
0.193669065833092
1.19039130210876
0.699608623981476
-0.272499024868011
0.063934803009033
0.152220174670219
-1.22668409347534
-0.672387540340424
0.418991267681122
-0.223476409912109
-0.509505152702332
0.000738274306059
0.007335495203733
-0.15938463807106
-0.641034185886383
-0.598558008670807
-0.074880637228489
0.939846932888031
-0.071851871907711
-0.052424058318138
0.006375130265951
-0.059163473546505
0.176702201366425
0.544091939926147
0.230112016201019
0.341813623905182
-0.297616690397263
0.719575703144074
0.181681483983994
0.853809833526611
-0.047703322023153
-0.299254953861237
-0.35510641336441
0.192361176013947
0.777471482753754
-0.304348766803741
0.548579514026642
0.631521046161652
0.29972916841507
0.23477029800415
-0.380455255508423
-0.02345983684063
-0.429349184036255
-0.203865319490433
0.013772964477539
-0.474503457546234
0.085396237671375
-0.713276565074921
-0.647450625896454
0.091509841382504
-0.17992202937603
0.36520504951477
-0.616999566555023
-0.376127690076828
0.588075816631317
0.409895926713944
0.242997646331787
0.82005912065506
-0.862692832946777
-1.50020933151245
0.219397217035294
-0.327468991279602
-0.879615068435669
-0.317241251468658
-0.013426769524813
-0.092380061745644
-0.803451836109161
-0.121192902326584
0.171716630458832
0.278239101171494
1.04962050914764
0.287159442901611
-0.177515283226967
-0.434890151023865
0.016990832984448
0.933622717857361
0.649664700031281
1.00635063648224
0.258583694696426
0.567514181137085
0.238352566957474
0.375554084777832
0.564117133617401
-0.806507587432861
-0.18798103928566
0.013334702700377
0.028540905565024
0.231611967086792
-0.019803196191788
0.22228629887104
1.01571476459503
-0.443772375583649
-0.278801053762436
0.090974032878876
-0.007239691913128
0.05094513297081
-0.279750883579254
0.617570400238037
0.247049689292908
0.17223784327507
-0.010645205155015
-0.278270244598389
-0.818755447864533
0.398395210504532
1.00358033180237
0.132609099149704
0.121299885213375
1.00053036212921
0.582396388053894
-0.42307385802269
-0.210077062249184
0.763985753059387
0.42248946428299
-0.010621199384332
-0.173753514885902
-0.143873333930969
-0.332475543022156
-0.462294787168503
-0.180311501026154
0.356117814779282
-0.10655876994133
1.14215707778931
-0.055832996964455
-0.971143066883087
-0.752584636211395
-0.830726206302643
0.390586614608765
-0.720696866512299
-0.09044024348259
0.823402106761932
-0.062486298382282
0.324596643447876
0.00388933904469
0.629316568374634
-0.677858769893646
0.322873264551163
-0.413547277450562
0.086680002510548
-0.091582924127579
-0.019138470292091
-0.249033823609352
-0.165476486086845
-0.245038360357285
-0.491556495428085
0.613506734371185
0.128767803311348
-0.119399070739746
-0.289334684610367
0.115794703364372
0.229347944259644
-0.069067999720574
-0.603727579116821
1.3356785774231
-0.413883924484253
-0.752068758010864
-0.468274921178818
-0.291476130485535
-0.295905649662018
0.081009425222874
-0.569626569747925
-0.256491363048553
-0.013524376787245
-1.03928303718567
0.476494044065475
-0.631881475448608
-0.127935171127319
-0.535302460193634
-0.716683983802795
0.003256946802139
-0.745799064636231
-0.197082042694092
0.044111125171185
0.640502572059631
-0.251924216747284
-0.641818106174469
0.430912047624588
-1.08297824859619
-0.650943219661713
-0.570466816425324
-0.831313014030457
0.082436352968216
-0.229709967970848
0.395348489284515
0.26813679933548
0.5482337474823
-0.297536313533783
0.365436106920242
-0.428848952054977
0.65531986951828
-0.089067921042442
-0.38506343960762
-0.311453700065613
0.009444389492273
-0.05119514092803
0.096607737243176
0.031304437667132
0.359331339597702
1.32082569599152
0.124354504048824
-0.665056467056274
0.891862154006958
-0.208674535155296
-0.135798215866089
-0.157532662153244
-0.751678347587585
-0.257193326950073
-0.128469884395599
1.03625106811523
0.178545594215393
0.188541084527969
-0.034760888665915
1.46461534500122
-0.176547974348068
0.503147661685944
-0.113982155919075
0.346705675125122
0.146463721990585
-0.647500157356262
0.767721652984619
-0.32870078086853
-0.133013993501663
0.130684807896614
-0.293605595827103
0.008425591513515
-0.05491728708148
-0.503370583057404
-0.316647708415985
-0.832671761512756
-0.499874353408814
-0.109819069504738
-0.808443307876587
-0.343863636255264
0.390671640634537
0.167277082800865
0.408902078866959
0.026112124323845
0.256610721349716
-0.679994523525238
0.230534791946411
-0.138003796339035
-0.102557964622974
-0.456349730491638
-0.023233499377966
-1.19371891021729
-0.067127078771591
0.565641641616821
0.388557374477386
0.157091319561005
0.5706787109375
0.282576501369476
0.279362112283707
0.220692008733749
0.685890853404999
-0.147699654102325
-0.193201810121536
-0.026224158704281
-0.155793473124504
-0.984240829944611
-0.567782998085022
0.592573046684265
-0.0708317309618
0.313096791505814
0.09005917608738
-0.075494900345802
-0.774689078330994
0.322726964950562
-0.39818811416626
-0.029696024954319
-0.591199159622192
-0.045638389885426
-0.613547801971436
0.228254735469818
-0.135102063417435
1.11824560165405
-1.30064356327057
1.71992516517639
0.451137483119965
-0.721173226833344
0.219067007303238
-0.778345942497253
0.092002280056477
0.112853616476059
0.804926156997681
-0.491096615791321
-0.460835099220276
-0.769987225532532
0.096698544919491
-0.340600252151489
0.381672471761703
-0.111748903989792
-0.87504243850708
-0.281204700469971
-0.11859817802906
-0.759968340396881
-0.736302137374878
-0.188312441110611
-0.426532089710236
0.350369602441788
-0.191601261496544
-0.810027360916138
-0.579443633556366
-0.127548962831497
-0.077974259853363
-0.087164625525475
-0.313922017812729
0.506938457489014
0.07054328918457
-0.264565229415894
0.56351512670517
0.012483466416597
-0.166111469268799
0.238027930259705
-0.700680375099182
-0.087200984358788
-0.403963357210159
-0.53125
0.703095734119415
-0.496775418519974
-0.189116105437279
0.320550531148911
0.161077201366425
0.000438967719674
0.142271608114243
0.288807839155197
0.181068763136864
-0.649356007575989
0.284744113683701
-0.000418931245804
-0.285760968923569
0.505027294158936
0.274297654628754
-0.181924715638161
-0.361449480056763
-0.218954294919968
-0.417656004428864
-0.719523906707764
-0.485261082649231
-0.433304041624069
-0.050840813666582
0.000920496881008
0.222348019480705
-1.10863399505615
0.308003306388855
-0.228429511189461
0.010655838996172
-0.375219106674194
-0.492913156747818
0.137809425592422
-0.316625624895096
0.075393401086331
-0.330270290374756
-0.26266747713089
0.273616909980774
-0.672553181648254
-0.039687659591436
-1.00018703937531
1.04051387310028
0.26170426607132
-0.292088747024536
-0.695983111858368
-0.027985405176878
0.133626595139503
-0.52947199344635
0.744051694869995
-0.242281824350357
-0.352768093347549
0.145392835140228
0.158884510397911
-0.27222865819931
-0.751932740211487
-0.283414542675018
-0.109873086214066
0.009354576468468
-0.396387755870819
-0.741375923156738
-0.97976291179657
0.107269920408726
0.275579750537872
0.195929273962975
-0.114599011838436
0.311934292316437
0.250062525272369
-0.228898912668228
0.143974542617798
-0.12665419280529
-0.18122723698616
0.639416575431824
0.61396062374115
-0.238795444369316
0.071130394935608
-0.060608942061663
-0.377095133066177
-0.286294311285019
-1.4247031211853
-0.448141157627106
0.00491888821125
0.932460427284241
0.069478161633015
0.264666497707367
0.365367472171783
-0.604916036128998
-0.039616756141186
0.1335279494524
0.050320021808148
0.003129538148642
-1.124591588974
0.112791061401367
-0.231258437037468
0.253971427679062
0.343609213829041
-0.664100170135498
-0.977175295352936
0.551109552383423
0.319413632154465
-1.05988669395447
-0.088509559631348
0.825304865837097
0.187974780797958
-0.048208527266979
-0.176660865545273
-0.030005034059286
-0.260246634483337
-0.068967610597611
-1.40757548809052
-1.10328185558319
0.10833577811718
-0.1771380007267
-0.501133382320404
0.255529284477234
1.26590406894684
-0.071615755558014
-0.610463738441467
0.114197753369808
-0.160765811800957
-0.129243597388268
0.323707669973373
0.085976473987103
0.058571077883244
0.231598794460297
-0.073693633079529
0.884685039520264
0.196537837386131
-0.728302776813507
-0.057928614318371
0.49258628487587
-0.184393420815468
0.171214893460274
-0.061336468905211
0.537945687770844
0.517727851867676
-0.378984451293945
0.403287678956986
0.45505154132843
-0.553455352783203
-0.095023855566979
0.644327104091644
0.02612217515707
0.00405952706933
-0.668390929698944
-0.597684800624847
-0.014072194695473
-0.867944419384003
-0.021999500691891
0.097808048129082
-0.627791285514832
-0.552649140357971
-0.176215007901192
0.223450571298599
0.087034858763218
-0.972191691398621
-0.636544048786163
-1.02572500705719
-0.160806208848953
-0.048900499939919
-0.596519529819489
-1.49128198623657
-0.42782673239708
-0.015520453453064
-0.10288392752409
-0.653058409690857
-0.596313059329987
-0.136470630764961
-0.477101624011993
-1.30613553524017
-0.3132204413414
-0.034209195524454
0.380607008934021
-0.765049517154694
-0.377446562051773
-0.559725284576416
-0.041295602917671
1.01412045955658
1.03893899917603
-0.105218753218651
-0.865825772285461
1.07137930393219
-0.175997957587242
0.78856885433197
-0.828287184238434
0.069641888141632
-0.07714119553566
-0.191225975751877
0.320718288421631
0.391916483640671
-0.74315744638443
0.224633693695068
0.312546819448471
-0.303266495466232
0.189317107200623
0.240768879652023
0.233082696795464
0.568811774253845
-0.232865259051323
-0.185548365116119
0.988209307193756
-0.289674311876297
0.21221162378788
-0.172672927379608
-0.811314225196838
0.073086284101009
-0.08414700627327
-0.171723634004593
1.11213266849518
0.36979740858078
0.311393827199936
-0.574395298957825
0.111366368830204
-0.270536512136459
0.025750003755093
-0.073774755001068
-0.252593219280243
-0.08555144816637
-0.618006348609924
1.18639254570007
0.583940207958221
0.376398861408234
-0.711969971656799
0.245614260435104
0.416842639446259
-0.141331911087036
0.174610257148743
0.041991520673037
0.073367580771446
0.505503118038178
-0.547155857086182
0.186308026313782
-0.134755223989487
-0.16883060336113
0.638915956020355
0.284964621067047
-0.806030988693237
0.846954703330994
0.282270163297653
-0.306124418973923
0.664379000663757
0.605426132678986
-1.27202558517456
-1.49455118179321
-1.50057542324066
1.03756093978882
-0.758217573165894
-1.59474205970764
0.291303813457489
0.507538735866547
0.132620468735695
0.196736991405487
-0.369943290948868
-0.210772007703781
-0.556123971939087
-0.096148744225502
-0.426157146692276
-0.243274942040443
-0.35918602347374
-0.667405188083649
-1.31792211532593
-0.567212700843811
0.34118390083313
-0.203871160745621
0.066098242998123
0.657979190349579
0.413434118032455
0.037252880632877
0.039039790630341
-0.458988696336746
0.228610455989838
0.190806180238724
-0.10342238098383
-0.0344003662467
0.044046089053154
0.132311910390854
0.16471853852272
0.330478727817535
0.135703861713409
-0.119988851249218
-1.11969518661499
-0.310849070549011
-0.108361721038818
-0.151295065879822
0.286848157644272
0.841418743133545
-0.358777344226837
-1.11465060710907
-0.988095343112946
1.28035545349121
0.456891387701035
-0.678918242454529
-1.33787190914154
0.547037065029144
-0.739102125167847
-0.736175060272217
0.014173433184624
-0.120669811964035
-0.915200531482697
0.259589225053787
0.945316314697266
-0.158862829208374
0.19679120182991
-0.291388332843781
0.222016841173172
-0.681679666042328
0.450196325778961
0.241036340594292
-0.029143579304218
-0.363041341304779
0.162163913249969
0.412570357322693
-0.130389660596848
0.479760199785233
-0.136204183101654
0.650388658046722
-0.139678239822388
0.32467982172966
0.186889111995697
-0.300618916749954
-0.410066157579422
0.596725106239319
-0.520699381828308
-0.475921809673309
-0.581506371498108
-0.40303373336792
-0.036900412291288
-0.115806110203266
-0.753112018108368
-0.585598587989807
0.302268296480179
-0.178655475378037
-0.498051583766937
0.263879686594009
0.140173614025116
-0.738477289676666
-0.638509631156921
-0.17387792468071
-0.467895686626434
-0.112061507999897
0.747423827648163
-0.317690819501877
-0.169106364250183
0.565947949886322
0.587285459041595
-0.156729802489281
0.382430672645569
1.38365519046783
0.439500033855438
0.641176581382751
-0.010233822278679
-0.005887531209737
-0.326419293880463
-0.84513396024704
-0.119439758360386
-0.451784700155258
-0.153679624199867
-0.189734041690826
0.431115984916687
0.405033558607101
-0.172275319695473
0.042708534747362
-0.348729848861694
-0.80096560716629
0.462647438049316
0.38357275724411
-0.074491932988167
-0.211212739348412
-0.895594358444214
0.001707576215267
-0.121329568326473
0.088560581207275
-0.761299610137939
0.567936539649963
-0.084891259670258
-0.368797212839127
0.441335678100586
0.296568304300308
0.270095705986023
0.278992474079132
0.245657175779343
-0.258414924144745
-0.481724560260773
-0.290975958108902
-0.626204490661621
0.720771253108978
0.114155456423759
0.005188819020987
-0.470365732908249
-0.301876127719879
-0.555020868778229
0.775077819824219
-0.196859836578369
0.381040692329407
0.093971729278565
-0.334186881780624
-0.256701201200485
-0.366944998502731
0.111069113016129
-0.933491230010986
-0.841989159584045
-0.271320551633835
-0.979179561138153
-1.14834368228912
-1.20001792907715
-0.747840821743012
-0.945635318756104
0.578003168106079
-0.088237509131432
-0.551237165927887
-0.218054413795471
0.532188355922699
-0.538328468799591
-1.0113490819931
0.802002191543579
-0.531012058258057
-0.670592069625855
0.571694552898407
0.727258145809174
-0.316598474979401
-0.934724807739258
0.297054171562195
0.637025415897369
0.09313864260912
0.297329664230347
-0.29608890414238
-0.753553450107574
-0.238294064998627
-0.442095041275024
0.232026278972626
-1.0648946762085
0.828676223754883
0.299217134714127
-0.320487946271896
0.374514549970627
-0.294385105371475
-0.018762961030006
-0.345089882612228
-0.469715595245361
0.046347178518772
0.368651628494263
-0.009089534170926
-0.229634940624237
0.165597438812256
-0.113704830408096
-0.112274251878262
0.007804220542312
0.450542956590652
-0.277039915323257
0.39043465256691
-0.434875249862671
-0.129316538572311
-0.05603913962841
0.168967574834824
0.024768449366093
-0.294737458229065
0.503599464893341
-0.04758495464921
-0.433240413665772
-0.135550647974014
0.780258893966675
0.292197525501251
0.141774117946625
-0.501091480255127
-1.00535368919373
-0.018810942769051
-0.271764129400253
-0.552389204502106
0.386327415704727
0.062339700758457
-0.027677031233907
-0.298267066478729
0.268053770065308
0.646133720874786
0.383817851543427
0.30377984046936
0.951186120510101
0.390804618597031
0.163118034601212
-0.725892663002014
0.124668873846531
0.069739431142807
-0.047564402222633
-0.433730483055115
-0.257948011159897
-0.028614712879062
-1.38163232803345
-0.779173195362091
-0.154817909002304
0.831621944904327
-0.067665062844753
-0.30485275387764
-0.932680487632751
-0.200187504291534
-0.316755563020706
0.439721643924713
0.94210010766983
-0.057780157774687
0.512189984321594
-0.594865679740906
0.052210278809071
-0.171098574995995
-0.164254724979401
-0.013484939932823
-0.151158139109612
0.005140976980329
0.493051111698151
0.31244370341301
-0.604171216487885
0.184356719255447
-0.916537702083588
0.678841888904572
-0.540238082408905
-0.608560979366303
-0.136403352022171
-0.917142271995544
0.506640613079071
0.049331970512867
-0.144585564732552
-0.217966571450233
-0.408199697732925
-0.045377388596535
-0.947820246219635
-1.362757563591
-1.42781841754913
-0.738283753395081
-0.045975461602211
0.267188400030136
-0.197057485580444
-1.41847944259644
-0.569597780704498
0.425799936056137
-1.01992166042328
0.074492052197456
-0.73506760597229
-0.107675075531006
-0.386679410934448
-0.296897977590561
-0.150973290205002
0.774050772190094
-0.715029001235962
0.217735439538956
-0.826763153076172
0.108440473675728
0.249927207827568
0.046142712235451
0.392066150903702
-0.251233071088791
-0.718331754207611
-0.483389556407928
-0.736536145210266
-0.058593139052391
0.106638051569462
0.519229173660278
-0.032588116824627
0.117876619100571
0.58519184589386
-0.216695159673691
0.150044083595276
-0.039115771651268
-0.517659902572632
-0.309593617916107
0.101412087678909
-0.115119978785515
0.803650319576263
0.031667463481426
0.332588940858841
0.034867864102125
-0.334419071674347
0.088586360216141
0.165552735328674
0.067301467061043
-0.273512065410614
-0.4651820063591
-0.657132744789124
-1.04237055778503
0.085954234004021
0.464208006858826
-0.472005099058151
-0.366105556488037
-0.452417075634003
0.034835897386074
-0.289449036121368
-0.784388184547424
-0.207634925842285
-0.625128865242004
-0.552915573120117
-0.380259126424789
-1.14457356929779
0.224469304084778
1.25530195236206
-0.631654858589172
0.369818568229675
-0.575663566589356
-0.739236414432526
0.214432090520859
-0.151011198759079
0.644613802433014
0.225419133901596
0.085569620132446
0.264492720365524
-0.208080217242241
0.325464248657227
0.217273637652397
-0.059155326336622
0.101515255868435
0.978452384471893
0.211281716823578
0.840457737445831
0.592721045017242
-0.293659180402756
0.018737804144621
-0.675396621227264
-1.07743573188782
0.093965455889702
-0.215176746249199
-0.576136946678162
0.317350387573242
-0.20805986225605
-0.084052301943302
0.063149780035019
-0.241679906845093
0.11298306286335
-0.242210879921913
0.535434365272522
0.212659180164337
0.674037039279938
-0.540250480175018
-0.117879875004292
-0.50316447019577
0.196279689669609
-0.832611262798309
-0.873365759849548
0.237190902233124
-0.122293330729008
-0.84106457233429
0.107904702425003
0.200059533119202
0.090535521507263
1.30075693130493
-0.030034609138966
0.288541316986084
0.10883467644453
-0.474022835493088
-0.247253641486168
-0.798717498779297
-1.14811933040619
0.471654295921326
0.388902008533478
-0.521572649478912
-0.372409582138062
0.345493495464325
0.446246892213821
-0.345659881830215
0.052064910531044
-0.35844150185585
0.48348605632782
-0.512139797210693
0.028271056711674
-0.066849730908871
-0.330945432186127
-0.383491814136505
0.566956102848053
-0.585869073867798
0.848096013069153
0.344952970743179
0.667514204978943
0.174482107162476
-0.119051598012447
0.961143851280212
0.030345473438501
-0.074713736772537
-0.720692753791809
0.488575667142868
-0.542741000652313
-0.121325269341469
0.527842938899994
0.309421390295029
-0.88929945230484
-0.391588300466537
-0.871107161045074
-0.715362012386322
0.730649709701538
-0.575336873531342
0.021338291466236
-0.236236333847046
-0.638653993606567
-0.494655549526215
-0.288659065961838
-0.286525905132294
-0.766972839832306
0.065615050494671
0.133316934108734
0.309277415275574
-0.530281364917755
0.134969592094421
0.635915696620941
-0.755188226699829
-1.09438073635101
-0.791777551174164
-0.028087478131056
-0.988419234752655
-0.19569331407547
-1.26562297344208
0.231324911117554
-0.305217802524567
0.221740081906319
-0.372745156288147
0.789143681526184
0.06335573643446
-0.384184867143631
-0.907035946846008
-0.799980401992798
0.79398775100708
-0.339017510414124
-0.173726886510849
0.672699570655823
0.086080208420754
0.018631052225828
-0.379528224468231
0.242378950119019
-0.042397875338793
0.136997476220131
-0.20132152736187
-0.387407213449478
0.102497354149818
-0.067030146718025
-0.148421719670296
-0.058929644525051
0.066483959555626
0.108613699674606
0.18115921318531
0.494828253984451
-0.55612987279892
0.387745022773743
-0.002701316028833
-0.049714013934136
-0.481252998113632
-1.56699681282043
-0.396139025688171
-0.538282036781311
0.256608366966248
-0.108996376395226
-0.267946809530258
-0.884249567985535
-0.567181050777435
0.925036072731018
0.598903000354767
0.048893827944994
0.589681386947632
0.602032661437988
0.167080953717232
0.115675985813141
0.216659039258957
0.454709082841873
-0.554068326950073
0.032348595559597
-0.76406866312027
-0.991089284420013
0.030511021614075
0.41855975985527
0.374053567647934
-0.643435418605804
-0.713740646839142
0.18849191069603
0.208335891366005
0.098943457007408
-0.221989050507545
-0.412218332290649
-0.358370423316956
-0.437106311321259
0.45247682929039
-0.31440481543541
0.955034971237183
-0.229395046830177
0.362767964601517
-0.29092201590538
0.561769783496857
0.26881816983223
-0.222964853048325
-0.6109379529953
0.640107810497284
-0.355966866016388
-0.176476120948792
-1.06848180294037
0.089755639433861
-0.102346673607826
0.329782515764236
-0.612049281597137
-0.988370299339294
-0.059093475341797
-0.218786925077438
-0.370796710252762
-1.09985041618347
-0.471188187599182
0.176394999027252
-0.921574175357819
-1.87983727455139
0.310539335012436
-0.50063157081604
0.515118598937988
-0.130241215229034
-0.170943662524223
0.425570428371429
-0.527262508869171
0.187698915600777
0.579574823379517
0.453582406044006
-1.17166185379028
-0.675006628036499
0.823636531829834
0.058581341058016
0.411897420883179
-0.110417723655701
-0.221798747777939
-0.010101221501827
0.544775664806366
-0.160123378038406
-0.344837665557861
-0.149427771568298
0.736010372638702
-0.437510281801224
-1.37571287155151
-0.118920378386974
-0.651609063148499
-0.030315287411213
-0.598467946052551
-0.410185754299164
0.756673932075501
-0.268405020236969
0.439298689365387
0.157176092267036
0.206066697835922
-0.724842131137848
0.267986923456192
0.163037240505219
0.44702360033989
0.410583585500717
0.687898337841034
-0.036058388650417
0.517251968383789
-0.150216013193131
0.36928117275238
-0.493520230054855
-0.066050313413143
-0.214048385620117
0.185517951846123
-0.124010041356087
-0.225468426942825
0.0142632573843
0.092492908239365
0.132822528481483
-0.426705896854401
-0.324922740459442
0.063461676239967
0.282703876495361
0.242412090301514
-0.993099093437195
-0.700062394142151
-1.80481731891632
0.10870561003685
-0.278534978628159
-0.969645798206329
0.162232592701912
-1.07216501235962
0.577166438102722
-0.371635466814041
-0.997646450996399
0.191057175397873
0.263927608728409
-0.851921617984772
-0.551420390605927
0.437879711389542
0.159703031182289
-0.516275346279144
-1.01343834400177
-0.165272653102875
-0.181415036320686
-0.658935904502869
0.266820996999741
-0.787296295166016
1.00412333011627
0.085339851677418
-0.541187644004822
0.010923385620117
0.253271728754044
0.093367904424667
0.528319835662842
0.463387846946716
-0.646936893463135
0.412972062826157
0.119428411126137
-0.488197058439255
0.043427743017674
0.439239531755447
-0.433021038770676
-0.444177657365799
0.337320238351822
0.157842427492142
0.125122010707855
-0.22886748611927
-1.49487864971161
0.518302023410797
-0.670661866664887
-1.26746988296509
0.04516738653183
-0.469392508268356
0.033612236380577
-0.089462019503117
-0.597854137420654
0.248187929391861
0.54191780090332
0.159943640232086
-0.18645079433918
0.415464699268341
0.903418064117432
-0.328960061073303
-0.119873821735382
0.676262855529785
-0.535704791545868
-0.115610763430595
0.577077925205231
0.57250189781189
0.6257004737854
-0.506550371646881
0.560433387756348
-0.959575772285461
0.130964457988739
0.046578206121922
0.031647030264139
-0.566989064216614
0.142272785305977
-0.190621539950371
0.531850636005402
-0.067937836050987
0.036162056028843
0.957637250423431
-0.445633798837662
-0.275249809026718
-0.582742214202881
-0.60527229309082
0.510125517845154
-0.203131005167961
-0.289524376392364
0.16371363401413
-0.529193878173828
-0.118573799729347
-0.037983432412148
0.36127769947052
-0.515957891941071
-0.18729555606842
0.685284614562988
-0.51034015417099
0.37382185459137
-0.27307316660881
-0.015957716852427
0.534874677658081
-0.413913011550903
0.543907046318054
-0.459714442491531
-0.210204482078552
0.313587367534637
0.700981080532074
0.184760987758636
0.612210392951965
-0.129948765039444
0.350136160850525
-0.688154995441437
-0.410479366779327
0.213375836610794
0.93626207113266
0.022635318338871
-0.5150386095047
0.040808983147144
0.812934696674347
-0.104423984885216
-0.854758381843567
1.08332479000092
0.514911890029907
0.056006349623203
-0.167660132050514
-0.319156169891357
-0.883695423603058
1.19324660301209
0.547019779682159
-0.478375852108002
-1.50730693340302
-0.386507570743561
0.065780483186245
-1.01748383045197
-0.616084396839142
0.370553761720657
0.270031750202179
0.675878882408142
0.266550183296204
0.057603277266026
0.075592912733555
1.31023061275482
0.051023732870817
-0.011655542999506
0.155593872070313
0.24526472389698
-0.705512881278992
1.11112666130066
-0.622687816619873
-0.05394758284092
-0.593915283679962
0.362231582403183
-0.330004185438156
-0.460372030735016
0.911557257175446
-0.356632202863693
-0.008620548993349
0.136244297027588
-0.581146955490112
0.696158885955811
-0.294619470834732
-0.897943198680878
-0.027193024754524
0.253152042627335
0.20683029294014
0.079588353633881
-0.128465756773949
0.609896183013916
-0.420262962579727
0.459012299776077
-0.146246299147606
-0.932141184806824
0.509587168693543
0.832679092884064
0.261738896369934
-0.483826816082001
-0.230774998664856
0.577346205711365
0.165537059307098
0.030422866344452
-0.063696257770062
-0.739888370037079
0.157517656683922
0.191429883241653
-0.813904643058777
-0.519471347332001
-0.226140320301056
-0.875749707221985
0.311174184083939
0.059592686593533
0.411517471075058
-0.289985030889511
1.2443550825119
0.243056237697601
-0.320311784744263
0.447273880243301
0.254980474710464
0.798666596412659
-0.780957996845245
0.182709574699402
-0.603000521659851
0.463108271360397
0.609418034553528
0.363920211791992
-0.197303742170334
0.074949443340302
-0.834479570388794
-0.623980402946472
-0.560002505779266
-0.033751703798771
-0.367705106735229
-0.303719520568848
-0.052983202040196
-0.281176716089249
0.188817501068115
-0.381296247243881
-0.650927901268005
0.319927930831909
0.143397822976112
0.682481050491333
-0.248912900686264
-0.424686193466187
0.18840491771698
0.643086194992065
0.318513691425323
0.573324799537659
0.071567349135876
0.626878082752228
-0.252390950918198
-0.261754870414734
-0.15647192299366
-0.499116003513336
-0.326930463314056
0.058168806135655
0.338329881429672
-0.477042078971863
-0.260303914546967
-0.616108536720276
-0.820976793766022
-1.29584646224976
-0.330222964286804
1.06569731235504
0.373342394828796
-0.002412315458059
0.094228193163872
-0.437610268592835
0.105185717344284
-0.536536455154419
-0.231226027011871
0.612369179725647
-0.652280747890472
-0.463732689619064
0.542088568210602
0.759245455265045
-1.11369645595551
-0.064192965626717
-0.420493513345718
-0.090676061809063
-1.2009528875351
-0.862795472145081
0.556432008743286
-0.277824372053146
0.005095049738884
-0.457549750804901
-0.463887631893158
0.199939742684364
0.425114095211029
-0.142876327037811
0.205061048269272
-0.174002051353455
0.850849449634552
-0.433349698781967
0.081042647361755
0.291419446468353
0.212870508432388
0.246229499578476
-0.965295493602753
-0.625093102455139
0.600257635116577
-0.229721590876579
0.827852368354797
-0.684312582015991
0.341716438531876
0.322298437356949
-0.154432564973831
-0.090581968426704
0.30386021733284
-0.024768611416221
1.14808702468872
-0.336536347866058
-0.623499572277069
1.04272675514221
0.117188856005669
0.372544586658478
0.145347252488136
0.162809371948242
-0.448798090219498
-0.04188697040081
-0.25999516248703
0.147552013397217
0.082449346780777
-0.010020725429058
-0.812444984912872
-0.370409548282623
0.119513869285584
0.285376310348511
0.945194363594055
-0.192280992865562
0.232557132840157
-0.432401031255722
-0.415110141038895
-0.839455723762512
-0.902702391147614
-0.39412784576416
-0.306128919124603
-0.315798819065094
0.302884876728058
-0.218668282032013
0.187306791543961
-0.277475655078888
0.553868412971497
-0.157816857099533
0.320828884840012
-0.506724119186401
-1.17070734500885
0.022843033075333
0.376410096883774
-0.047087278217077
-0.819491505622864
-0.45453879237175
1.10288417339325
-0.143509045243263
1.06947803497314
0.674229025840759
-0.891475677490234
1.12804687023163
0.352778911590576
0.106092497706413
-0.205306574702263
-0.01452050358057
-0.297296643257141
-0.571645081043243
1.14424908161163
0.097540564835072
-0.255070686340332
-0.791033625602722
-0.123764157295227
0.260494261980057
-1.00961852073669
0.753607392311096
-0.325032234191895
-0.096817672252655
-0.375610381364822
-0.829837441444397
-0.988846719264984
0.507443785667419
-0.281196445226669
-0.169017449021339
-0.139829948544502
-0.169492274522781
0.078897535800934
0.213281840085983
0.307330906391144
-0.748498916625977
0.268470942974091
-0.265866458415985
-0.520901620388031
-0.544961869716644
0.696406722068787
0.18248251080513
-0.134155437350273
-0.367455720901489
-0.388802736997604
-0.071290582418442
-0.158209070563316
0.458749651908875
0.263349592685699
0.22259846329689
0.081534750759602
-0.677547931671143
-0.649556159973145
0.423162043094635
-0.011874153278768
0.016218110918999
-0.291201621294022
-0.286424815654755
-0.24313560128212
0.099109292030335
0.577642798423767
-0.44943368434906
-0.096714332699776
0.1774722635746
0.097699761390686
0.897132694721222
-0.207611128687859
-0.040415618568659
-0.176904559135437
0.234219551086426
-0.682977676391602
0.506311058998108
0.100059621036053
0.069127686321735
0.106284767389297
-0.48177695274353
0.204190894961357
-0.255105316638947
0.004327319562435
0.46399649977684
0.400139302015305
-1.25733077526093
0.220336765050888
-1.28395628929138
-0.794336318969727
-0.057921223342419
-0.300737053155899
0.338610172271729
-0.14868700504303
-0.125447511672974
-0.562404811382294
0.293981730937958
0.248513996601105
0.025171142071486
-0.334357589483261
0.741038024425507
0.091280654072762
1.04730010032654
-0.455028176307678
0.517077147960663
-0.329174935817718
-0.034548468887806
-0.240040466189384
0.206701815128326
0.130418851971626
0.106092497706413
0.266883790493011
-0.048703871667385
0.274630963802338
-0.055188111960888
-0.532239258289337
0.973325848579407
0.989583790302277
-0.069104909896851
-1.11873960494995
0.194925636053085
0.611242949962616
-0.250816017389297
-0.35596764087677
-0.737009406089783
0.452622681856155
0.093244299292564
-0.210151448845863
0.824605524539948
0.593566060066223
-0.41498339176178
0.564654350280762
-0.576471567153931
-0.438198208808899
-0.05656198784709
-0.367925524711609
-0.221343472599983
0.226895555853844
-0.709107577800751
-0.059067860245705
0.83413827419281
0.499569356441498
0.511954605579376
-0.130594715476036
-0.515039622783661
-0.178471118211746
0.151536196470261
-0.593026757240295
0.367347151041031
0.535058319568634
-0.273457497358322
0.259343057870865
-0.096527129411697
0.707342624664307
-0.488453298807144
-0.00525663793087
0.557976603507996
0.493672251701355
-0.903552353382111
0.525683104991913
-0.178671538829803
-0.889953374862671
0.898384571075439
0.104218728840351
-1.00383818149567
-0.632269501686096
0.889878630638123
-0.993599772453308
-0.379669904708862
0.133859753608704
0.306157350540161
0.020357560366392
-0.06269970536232
0.470724076032639
0.026463842019439
-0.165105193853378
-0.069404110312462
-1.21407520771027
-0.008816421031952
-0.451915204524994
-0.206225648522377
0.480159938335419
-0.155019700527191
-0.704857230186462
-0.227210164070129
-1.05903029441834
0.034211412072182
0.468981355428696
-0.300405383110046
-0.619093477725983
1.39090883731842
0.268897891044617
-0.226655527949333
0.288632988929749
-0.105663299560547
0.249768063426018
0.019784219563007
-0.46731424331665
-0.18504673242569
-0.758334517478943
-0.955772519111633
0.669614672660828
-0.034419216215611
0.723477125167847
0.296805649995804
0.16198505461216
0.344334542751312
0.326039344072342
0.244995623826981
0.274779707193375
0.805446445941925
-0.115940280258656
0.479015827178955
0.407923728227615
-0.153705239295959
0.403464287519455
0.592826008796692
-0.496504664421082
1.06594133377075
0.282920956611633
0.057282313704491
0.328827619552612
0.920023202896118
-0.160318076610565
0.165864631533623
0.046206217259169
0.534662902355194
-0.128261044621468
0.072875007987022
0.173160135746002
-0.249588266015053
-0.384624600410461
-0.429991811513901
0.608087420463562
0.258403182029724
-0.289260894060135
-0.055582068860531
0.258786588907242
0.491383999586105
0.981979787349701
-0.035722896456719
-0.060934506356716
-0.325352191925049
-0.266712844371796
0.15156215429306
0.060438949614763
0.239284858107567
0.19509269297123
-0.530406355857849
-0.067343808710575
0.76213937997818
-0.322654634714127
-0.945239663124085
-0.75373238325119
0.441892802715302
-0.605975151062012
1.01491606235504
0.038099929690361
0.150891900062561
0.196102946996689
-0.225041002035141
-0.033180952072144
-0.89115846157074
0.544015884399414
0.744735360145569
-0.433396279811859
-0.295117378234863
0.883729040622711
-0.847733736038208
-0.579010009765625
0.396704226732254
-0.538355469703674
-0.005740232765675
0.341758996248245
-0.02594880759716
-0.060177862644196
-0.310846269130707
-0.815824091434479
-0.84099817276001
0.318199336528778
0.071156799793243
0.822112143039703
-1.0038366317749
-0.478428870439529
0.176039338111877
0.851976454257965
-0.132237464189529
-0.238412544131279
0.074164062738419
0.724029302597046
-0.561876356601715
0.144775956869125
0.032391585409641
-0.220425128936768
-0.244617164134979
0.088157117366791
0.454170763492584
0.047661349177361
0.545011401176453
0.195063903927803
0.709747910499573
0.540284156799316
0.096425548195839
0.351797044277191
-0.254150390625
1.19071304798126
-0.437822818756104
0.755985260009766
0.006536766886711
0.630160868167877
-0.183780744671822
-0.419128090143204
-0.004638247191906
0.132413074374199
-0.050133161246777
-0.334249556064606
-0.149077564477921
-0.388937175273895
-0.547137081623077
-0.247430443763733
0.00070995092392
-0.121113643050194
0.356734037399292
-0.081221885979176
0.509213805198669
0.093184463679791
-0.392624050378799
0.090729139745236
-1.02625548839569
-0.343480080366135
-0.031839694827795
0.279775321483612
0.370031863451004
0.341127812862396
0.113337829709053
-0.489104092121124
-0.049698121845722
0.651455283164978
-0.188645929098129
0.506053447723389
0.677936494350433
0.333785325288773
-0.284299522638321
-0.153521239757538
0.506827771663666
0.452566623687744
-0.796109020709991
-1.32751059532166
-0.350115954875946
-0.350233167409897
0.187696531414986
-0.705600142478943
0.535122692584991
-0.525019526481628
1.34148824214935
0.064967378973961
0.075634405016899
-0.407471656799316
0.146210104227066
-0.299028545618057
-0.079352341592312
-0.562136948108673
0.222381889820099
-0.524980902671814
-0.082492917776108
-0.465701907873154
-0.783622920513153
0.485895544290543
-0.4083192050457
0.177009701728821
-0.677311480045319
0.378465890884399
-0.645628273487091
0.539639055728912
-0.117814563214779
-0.133030578494072
0.049550462514162
-0.043220188468695
-0.258392691612244
-0.241049811244011
0.134163960814476
-0.005540892481804
-0.01871982216835
0.637347161769867
0.289765506982803
0.99449098110199
0.061460979282856
0.44124498963356
-0.494796931743622
-1.70829737186432
-0.359038889408112
0.136182472109795
0.046826105564833
1.12158620357513
-0.210005149245262
0.734694182872772
-0.043680746108294
-0.309325486421585
0.137002766132355
0.41000908613205
0.215750753879547
0.263034045696259
-0.423167526721954
-0.215252220630646
0.010089870542288
-0.645095705986023
-0.966819763183594
-0.52123498916626
0.433302283287048
0.642626464366913
-0.127476915717125
0.031363215297461
-0.108546495437622
-0.313637614250183
0.322058856487274
-0.426837295293808
-0.810232937335968
-0.359723806381226
-0.023226449266076
1.21074020862579
0.163596034049988
-0.160237908363342
-0.397097259759903
1.16989541053772
-0.237097442150116
-0.57690840959549
-1.64269709587097
0.643242955207825
0.179859429597855
-0.222920134663582
0.924580991268158
-0.467817664146423
0.643186390399933
0.060788318514824
0.434757560491562
-0.18122011423111
-0.026126306504011
0.227200254797935
-0.509842872619629
0.242147177457809
-0.415434002876282
-0.137238726019859
-0.330085277557373
-0.378093719482422
-0.341555327177048
-0.674530446529388
-0.562905669212341
0.517920672893524
0.359384894371033
0.022258371114731
-0.829131007194519
-0.846119403839111
-0.317353099584579
-0.556268393993378
-0.581988632678986
0.176833212375641
0.354878723621368
-0.430610537528992
-0.59472131729126
-0.282765805721283
-0.291276127099991
-0.317467093467712
0.993559956550598
-0.024893071502447
0.94855660200119
-0.153567552566528
-0.533717811107636
0.302171856164932
0.500271916389465
-0.870141088962555
-0.037438102066517
-0.013471770100296
0.426460474729538
-0.030122276395559
0.561332106590271
-0.396877616643906
0.132448852062225
-0.090959995985031
-0.644271075725555
-1.69053435325623
0.557242691516876
-0.808671236038208
-0.823943257331848
-0.183700412511826
-0.203161671757698
0.301541209220886
0.048968754708767
-0.157725304365158
0.614930331707001
0.683463752269745
-0.307525992393494
0.039916731417179
-0.167798280715942
0.34284844994545
-0.625499665737152
0.279091536998749
0.499871879816055
0.175310611724854
-0.2459896504879
-0.436306238174439
-0.769421458244324
0.042094513773918
-0.965881586074829
-0.308493971824646
0.118709079921246
0.09330689907074
-0.209836557507515
0.041141092777252
-1.24545609951019
-0.13474477827549
-0.129841417074204
-0.322146594524384
0.034145824611187
-0.763257503509522
-0.156143024563789
-0.109759703278542
-0.34105321764946
0.243099391460419
0.365440011024475
-0.00923621840775
-0.09125865995884
0.090814918279648
-0.328415632247925
-0.420517146587372
0.093419209122658
0.313203513622284
-0.779191374778748
-0.99988067150116
-0.025063529610634
0.353427112102509
-0.489134252071381
-0.169979691505432
-0.135643750429153
0.491513460874558
-0.701981544494629
-0.620714783668518
-0.228964611887932
-0.041462942957878
0.263283997774124
-0.403809100389481
-0.046653758734465
0.018269324675202
-0.69816267490387
-0.099030464887619
0.014684461057186
0.093984752893448
0.154654115438461
-0.450419396162033
-0.577065587043762
-0.29477658867836
-0.783536314964294
0.606121122837067
0.248574256896973
-0.466699153184891
0.124606817960739
0.092701703310013
0.371078372001648
0.059384718537331
-0.081627495586872
0.043677415698767
0.46549129486084
-0.453611463308334
1.31818377971649
-0.134239509701729
-0.386061429977417
0.081987373530865
-0.501470804214478
0.630778133869171
0.139317184686661
0.357646524906158
-1.30969214439392
0.311733603477478
0.568351805210114
0.78153133392334
0.325505137443542
-0.132993385195732
0.287373721599579
0.507006108760834
-0.624322295188904
-0.731786370277405
-0.37828129529953
0.050524696707726
-0.82808530330658
0.460955381393433
0.910993874073029
-0.106256373226643
0.975777745246887
-0.077277049422264
-0.095743462443352
0.85520738363266
-0.517670452594757
0.504016816616058
1.17069458961487
-0.402152597904205
0.699438333511353
0.125495314598084
-0.293176233768463
0.509069681167603
-0.245112687349319
0.075820431113243
0.547112822532654
-0.194464579224587
-0.420078307390213
0.647060751914978
-0.177069142460823
-0.472883433103561
-0.592835366725922
-0.312122017145157
-0.21047255396843
-0.114502280950546
-0.091829016804695
0.640154838562012
0.252647787332535
0.048086814582348
-0.469053506851196
-0.155066221952438
-0.327095031738281
0.320466756820679
0.743651807308197
-0.062301084399223
0.324220210313797
0.235874488949776
0.166389852762222
0.401538372039795
1.03670418262482
-0.0455093793571
0.460413902997971
-0.284922122955322
-0.529336094856262
0.129664391279221
-0.064793355762959
0.50903981924057
-0.173589959740639
0.18141296505928
-0.378082931041718
0.193570867180824
-0.744398653507233
-0.221517860889435
-0.060485202819109
-0.630192816257477
-0.464955002069473
0.045181520283222
0.555964291095734
-0.48874893784523
0.324633955955505
0.676661312580109
0.550224363803864
-0.765089333057404
0.239356011152267
-0.337740957736969
-0.24592013657093
-0.540980041027069
0.380505502223969
0.44226598739624
-0.431500434875488
0.24021290242672
-0.501637160778046
-1.29163575172424
0.241213083267212
0.482556134462357
-0.21920707821846
-0.374540477991104
-0.152530640363693
0.235099822282791
0.340872228145599
-0.215465679764748
0.169908136129379
0.41704124212265
-0.554759025573731
-0.266359686851501
-0.649878084659576
-0.31623375415802
-0.405866950750351
-0.112675920128822
0.20379139482975
0.331113219261169
0.797797739505768
-0.160595193505287
0.227942630648613
0.458461225032806
0.426910549402237
-0.057577315717936
-0.045878861099482
0.265188664197922
-0.417956709861755
-0.833134770393372
-0.154240667819977
-0.056307513266802
-0.352786481380463
0.733864188194275
-0.112788751721382
-0.304827511310577
-0.145952358841896
-0.073253445327282
-0.315505594015121
-0.206580117344856
-0.834441959857941
-0.044809810817242
0.0257967710495
-0.629080414772034
0.033772140741348
0.341677397489548
-0.194978132843971
0.596979081630707
-0.01969999819994
0.017928458750248
-0.192162826657295
0.738279223442078
0.485697537660599
-0.066451013088226
0.691604495048523
-0.779500842094421
-0.127108961343765
-0.030010242015123
0.01834000274539
0.416165679693222
-0.225921228528023
-0.132048904895782
-1.00350880622864
-0.363860785961151
-0.24618199467659
-0.002914533019066
-0.10802935063839
0.51900839805603
-0.926567435264587
-0.666840434074402
-0.725339829921722
-0.397627651691437
0.270446687936783
-0.136712372303009
0.103756532073021
-0.656108260154724
0.672652065753937
0.075988210737705
0.420659571886063
-0.315324544906616
-0.108544632792473
0.614874303340912
0.787085115909576
-0.46150141954422
0.494559228420258
-0.248081773519516
0.23416143655777
0.282297194004059
-0.950177550315857
-0.153794959187508
-0.3389932513237
-0.605653047561646
-0.46034386754036
0.425486743450165
-0.263951122760773
-0.337985157966614
-0.131487473845482
0.518904447555542
-0.180301576852798
-0.12130007147789
0.14574059844017
-0.272796481847763
1.12862181663513
-0.179063975811005
0.137754827737808
-0.395550668239594
0.227307796478271
-1.19869315624237
-1.05078339576721
1.59324896335602
0.050019904971123
-0.545914888381958
-1.09319174289703
0.987935900688171
0.007299892604351
-0.513738930225372
0.042578130960465
-0.575657367706299
-0.375493943691254
0.262489974498749
0.031686823815107
0.32316979765892
-0.108889125287533
0.382982462644577
0.273851275444031
0.737002313137054
-0.081669583916664
0.17676018178463
-0.571564197540283
0.011471308767796
0.864262044429779
-0.84046995639801
-0.519083857536316
0.550424575805664
1.09715163707733
-0.116105020046234
0.007629945874214
-0.437288582324982
0.265463471412659
0.33980792760849
-0.287268072366714
0.534649133682251
-0.060433439910412
0.254800945520401
0.826878011226654
-0.694968104362488
-0.375321865081787
-0.067743733525276
0.19560918211937
-0.75569498538971
-1.22766029834747
-0.45165279507637
0.237859129905701
-0.527704656124115
0.25567901134491
0.385469824075699
-0.441048055887222
-0.92761617898941
-0.500429093837738
-1.20161116123199
0.941550552845001
0.048822727054358
0.070112556219101
-0.18624359369278
0.292669773101807
-0.313537329435348
0.471108436584473
-1.03684103488922
-0.682168066501617
0.566879272460938
-0.341067641973495
-0.744425177574158
-0.334351480007172
-0.066157221794129
-0.065341897308827
0.119650036096573
0.162895753979683
-0.047654088586569
-0.055363263934851
-0.348235905170441
-0.843596518039703
0.22100904583931
-0.062837071716786
-0.837665259838104
-0.323204278945923
0.6464022397995
-0.851545393466949
-1.35364472866058
-0.399298667907715
-0.701361656188965
-0.598300218582153
0.152236849069595
-0.627590656280518
0.842341244220734
-0.54884934425354
-0.759553790092468
-0.923383235931397
-0.055040247738361
-0.720059096813202
-0.525688409805298
-0.085101537406445
-0.398935258388519
-0.197522580623627
0.608346223831177
-0.423934131860733
-0.253924459218979
-0.563858687877655
-0.955566704273224
0.556489229202271
-0.334443211555481
-0.309366703033447
-0.533801913261414
-0.351898103952408
0.252016305923462
0.230727195739746
-0.101985551416874
0.292496860027313
-0.042531751096249
-0.803644776344299
-0.133340433239937
0.326970189809799
-0.08735615760088
1.14008772373199
-0.789926409721375
0.755786180496216
-0.117897726595402
0.21288400888443
1.0180675983429
-0.092230841517449
-0.080385327339172
0.267173588275909
-0.5296471118927
-0.400332152843475
0.036740764975548
-1.03959119319916
-0.015138223767281
-0.325026273727417
0.27594256401062
-0.137724429368973
0.341452181339264
-0.033899106085301
0.673054277896881
0.062373086810112
-0.189683169126511
-0.735366821289063
-0.675281047821045
-0.277705639600754
-0.98368364572525
-0.105827152729034
-1.6862416267395
0.202783048152924
-0.746446967124939
0.27013897895813
-1.31300258636475
-1.01407277584076
0.121909037232399
0.080602765083313
-0.468072533607483
0.04901497066021
-0.247610181570053
-0.023262940347195
0.184451699256897
0.356289923191071
0.181486129760742
0.273747533559799
0.509531021118164
0.395254105329514
0.356754928827286
-0.543468058109283
-0.19200599193573
-0.102473706007004
-1.20937418937683
-0.282146483659744
-0.017799079418182
0.421950578689575
0.841101348400116
0.421674787998199
-0.556482374668121
0.002732463181019
0.423509746789932
-0.353988826274872
0.307764112949371
-0.020901432260871
0.384137034416199
-0.251766413450241
-0.250978410243988
1.25757491588593
0.350863814353943
0.115209072828293
0.792633354663849
-0.090938031673431
0.426144778728485
-0.329644024372101
0.369118005037308
-1.15564918518066
0.287960052490234
-0.656010210514069
0.927570044994354
-0.131201237440109
0.035864628851414
-0.169713914394379
-0.627715647220612
0.255267977714539
0.332302927970886
-0.657073140144348
-1.07331991195679
0.646422624588013
-0.501665413379669
0.255455434322357
0.510862588882446
0.09232896566391
0.122330732643604
0.424031049013138
-0.532150447368622
-0.416831701993942
0.042585946619511
0.081223368644714
0.039153330028057
0.004773916676641
-0.134767234325409
-0.208217784762382
-1.35207760334015
-0.721867799758911
-0.324544042348862
0.610636949539185
-0.212853372097015
0.563122630119324
1.13180720806122
0.400123476982117
0.055203106254339
-0.980535805225372
0.650320649147034
-0.736356437206268
-0.126580357551575
-0.379417032003403
0.326007664203644
-1.05822253227234
0.809522390365601
-0.426666468381882
-0.108504571020603
0.245218798518181
-0.810342013835907
-0.00294217467308
-1.02373576164246
-0.123776815831661
0.177804812788963
-0.418355822563171
-0.15535232424736
0.320600241422653
-0.472446173429489
-0.852276086807251
-0.042306184768677
0.322844684123993
-0.599960505962372
-0.660418152809143
-0.298677772283554
0.366142451763153
0.322670757770538
0.103951074182987
-0.130842819809914
0.305009394884109
-0.461771458387375
0.250951856374741
-0.425980538129807
0.583407938480377
-0.976296365261078
0.764185786247253
-0.935985565185547
-0.751426696777344
-1.53967106342316
-0.187878355383873
-1.06231451034546
0.247973531484604
0.193487599492073
-0.198534682393074
0.845702886581421
0.208803832530975
-0.059562545269728
0.62543648481369
-0.932257950305939
0.349711060523987
0.23364731669426
0.192227512598038
-0.672868490219116
0.715062618255615
-0.398763418197632
-0.236448287963867
-0.017277281731367
0.473484009504318
0.286316007375717
0.288187175989151
-0.355414718389511
0.212090626358986
0.482161194086075
-0.078432492911816
-0.427972674369812
-0.720563590526581
-0.044835224747658
0.057576738297939
-0.610387980937958
-0.467632353305817
0.505609273910522
-0.196848317980766
-0.070777289569378
0.224172011017799
-0.52625960111618
-0.735879063606262
-0.528684616088867
-0.337937384843826
-0.854039371013641
-0.033242516219616
-0.520581543445587
0.711921751499176
-0.216994524002075
-0.004281908273697
0.941226184368134
0.142631843686104
0.321004122495651
-0.064612969756126
-0.137218341231346
0.278395444154739
-0.203325390815735
0.234641999006271
-0.069576516747475
0.145358026027679
-0.377934277057648
-0.432209640741348
-0.102125696837902
0.099745579063892
-0.534900665283203
-0.837625682353973
-0.405371218919754
0.325213462114334
-0.462736785411835
-0.003612872213125
0.185042172670364
0.199119582772255
0.350198924541473
-0.075515374541283
-0.101302623748779
-0.600966572761536
-0.72605562210083
-1.06696724891663
-0.298429489135742
0.201376765966415
-0.800948858261108
0.651462078094482
-0.13678503036499
0.593723595142365
-0.174440488219261
0.005830153822899
-0.519780576229095
-0.261515438556671
-0.613990426063538
-0.58568000793457
-1.27631843090057
-1.11697626113892
-1.205193400383
-0.115710690617561
-0.827452063560486
-0.551320493221283
-0.517155587673187
0.466961085796356
-0.173418700695038
0.236458152532578
0.473012357950211
-0.365503162145615
0.53169310092926
-0.718230485916138
-0.625773966312408
-0.462919116020203
0.557251393795013
0.34947270154953
-0.783604800701141
-0.458715349435806
-0.105115011334419
-0.66102409362793
0.034768365323544
-0.339485943317413
0.746450066566467
0.66534548997879
0.134045481681824
0.191676646471024
-0.029527004808188
-0.414123713970184
-0.308817774057388
0.49922788143158
0.612817704677582
0.023596107959747
-0.112933687865734
0.105387598276138
0.495457381010056
0.671255111694336
-0.286150246858597
0.109633773565292
-0.728314995765686
0.287387758493423
0.086315684020519
-0.210939601063728
-0.097497835755348
-0.21932652592659
-0.241143524646759
0.784587442874908
0.340844422578812
-0.994736015796661
0.408070534467697
-0.362410247325897
-0.327931970357895
-0.035994429141283
0.028020324185491
0.40039199590683
-0.152491852641106
0.112696006894112
-0.158942863345146
0.039869766682386
0.236325651407242
-0.365861982107162
-0.1780666410923
-0.649771153926849
-0.329584717750549
-0.467799663543701
-0.983468055725098
-0.711259543895721
-0.135183647274971
-0.924281239509583
0.095680490136147
0.418740093708038
-0.226864859461784
-0.180627435445786
0.116447284817696
-0.005148462951183
-0.235459417104721
-0.758179187774658
0.545417189598084
0.218463912606239
0.236882895231247
0.19110868871212
-0.138381659984589
-0.34227466583252
0.619850814342499
-0.298519372940063
-0.166065573692322
0.084749564528465
0.811052560806274
0.010700084269047
-0.520265877246857
0.031117126345635
-0.204438805580139
0.538008153438568
-0.526490211486816
-0.448478162288666
-0.454006135463715
-0.458600163459778
-0.50287252664566
0.611804783344269
1.08955574035645
0.300944477319717
-0.046812623739243
-0.809632897377014
-0.480458110570908
0.143553838133812
0.174677044153214
0.29990342259407
0.112125039100647
0.304435968399048
-0.297574192285538
-0.505420625209808
-0.210449188947678
0.131669119000435
0.218232676386833
-0.225536227226257
-0.556991994380951
-0.583653509616852
0.556054353713989
0.658380091190338
0.259711742401123
0.547387778759003
0.116718359291554
0.633115887641907
-0.626511633396149
-0.116136893630028
0.138061001896858
-0.052196696400642
-1.03266215324402
-0.491947323083878
0.181469976902008
0.035038392990828
0.355717420578003
0.989222288131714
0.673062562942505
0.204756587743759
0.097888953983784
-0.01142368465662
-0.834425687789917
0.039493560791016
1.06723737716675
0.483300507068634
-0.02154140919447
-0.309312462806702
0.205755546689033
0.006292863748968
0.315411925315857
-0.322385519742966
-0.589761137962341
0.10441917181015
-0.363573670387268
-0.760698556900024
0.542283177375793
-0.558064520359039
0.021095015108585
0.028560340404511
-0.425253003835678
0.842759251594543
0.434366315603256
-0.415048062801361
0.615383446216583
-0.412030875682831
-0.705615878105164
-0.176029920578003
-0.327945053577423
0.51755952835083
-0.226813673973083
0.57247257232666
0.040000766515732
-0.484464347362518
0.363921880722046
0.127601504325867
0.459781497716904
0.243927404284477
0.241028472781181
-0.522837102413178
0.640979111194611
0.048073653131723
-0.454231113195419
-0.471088200807571
-0.212684959173203
0.373760491609573
-0.078274980187416
0.291656613349915
0.562963664531708
0.467412203550339
-0.017440753057599
-0.103669241070747
-0.275050461292267
0.474459230899811
-0.162225797772408
-0.146153464913368
0.115741476416588
0.198829054832459
-0.126102447509766
-0.426541984081268
0.145500808954239
-0.067902758717537
0.480922013521194
0.234106972813606
0.230082482099533
-0.363018959760666
-0.538384437561035
-0.756567120552063
-0.131015509366989
0.892541408538818
0.331531643867493
0.446410238742828
0.007939212024212
0.130470931529999
0.156007766723633
-0.09308922290802
0.795171141624451
-0.203150808811188
-1.11226177215576
0.206577748060226
-0.826431334018707
0.114983275532722
0.25947567820549
-1.04829454421997
-0.874876022338867
-0.314094722270966
-0.388699471950531
-0.935132503509522
0.085649408400059
-0.729617655277252
0.716307640075684
-0.553487122058868
0.588534414768219
-0.157769471406937
-0.191473007202148
-0.40874046087265
-0.303527295589447
0.211226731538773
0.222278833389282
-0.445189893245697
-1.18948769569397
0.312134981155395
0.118039473891258
0.152897953987122
-0.152645647525787
0.542444467544556
-0.65905886888504
-0.525788486003876
0.24892283976078
-0.122276701033115
-0.262467235326767
-0.594060719013214
-0.343749314546585
-0.925412774085999
-1.21574604511261
0.533477544784546
0.009730177000165
-0.096170455217362
-0.097038790583611
0.766875267028809
0.278143674135208
-0.279851406812668
0.110615991055965
-0.508892714977264
0.101391367614269
0.141691744327545
-1.21275734901428
0.085535928606987
0.209877908229828
0.003169715404511
-0.493306785821915
1.09542262554169
0.450997471809387
-0.315150827169418
-0.459850400686264
-0.276853859424591
0.453728646039963
-0.65315705537796
0.213214576244354
-0.900557041168213
-0.063915655016899
0.05879994481802
-0.09196250885725
0.192991778254509
-0.483502477407455
0.129189759492874
0.073006823658943
0.028092719614506
-0.746488153934479
-0.845378160476685
0.29859933257103
0.566731154918671
0.106133095920086
0.416880607604981
0.505340695381165
0.25437930226326
-1.12293100357056
-0.527628898620606
-0.550948083400726
-0.513006091117859
-0.427242398262024
0.35894900560379
0.567260086536408
-0.36983522772789
-0.361134678125381
0.117943115532398
0.554034411907196
-0.179528146982193
0.094971768558025
0.065513364970684
-0.80812793970108
0.544881701469421
0.134202048182487
0.592611312866211
0.180771023035049
0.249110728502274
-0.212632775306702
-0.186388924717903
-0.148329377174377
0.178145572543144
0.147634014487267
-0.159359395503998
0.331601917743683
-0.130780413746834
0.163959950208664
0.041139077395201
-0.555623114109039
0.667462050914764
-0.339437127113342
0.125040858983994
0.630949020385742
0.255389481782913
-0.849104940891266
1.83967304229736
0.306406140327454
0.428742170333862
0.134687602519989
-0.477923572063446
-0.738318681716919
-0.89556747674942
0.134891644120216
0.350458055734634
-0.873137176036835
0.842001140117645
-0.809172928333283
0.829653978347778
0.021389462053776
-0.554784536361694
-0.331797212362289
-0.596877574920654
0.183143556118011
-0.580238223075867
0.024464726448059
-0.354919463396072
-0.109500378370285
0.524963319301605
0.088597685098648
-0.223950266838074
-0.621564030647278
0.10860475897789
-0.321925908327103
0.444223135709763
-0.618972599506378
-0.849002838134766
0.663520395755768
-0.562747418880463
-0.081938564777374
-0.474144846200943
-0.4679134786129
0.457028150558472
0.361132025718689
-0.166225343942642
-0.337723076343536
0.590564072132111
0.491916596889496
-0.217827096581459
0.031568244099617
0.785360395908356
-0.478217482566834
-0.513686835765839
-0.003275901079178
-1.65671968460083
0.057372033596039
0.543335616588593
-0.138085514307022
0.214446127414703
0.495784282684326
0.247747048735619
0.066119283437729
0.058874651789665
-0.093062102794647
0.446764826774597
0.299831420183182
-0.195621341466904
-0.290995895862579
0.116909004747868
0.278997123241425
-0.542620003223419
-0.03860430419445
0.510385155677795
-0.7504563331604
-0.956175088882446
-0.24029628932476
0.215909868478775
0.189479172229767
0.438935846090317
0.752018690109253
-0.446797221899033
0.422613322734833
1.05531215667725
-0.741738975048065
-0.655170798301697
-0.375881552696228
0.044491238892078
0.181926026940346
0.10547199845314
-0.184247821569443
0.53852242231369
0.258332043886185
-0.628376841545105
0.509504437446594
-0.51457291841507
0.039244808256626
0.366266250610352
0.001237297430635
0.618628203868866
0.356970876455307
-0.374867767095566
0.34105721116066
-0.63081020116806
-0.028789721429348
-0.147705137729645
-0.30719780921936
-0.008508455008268
-0.213954329490662
-0.261806607246399
1.00176465511322
0.204175353050232
-0.067192226648331
-0.216777265071869
0.258602052927017
0.297565251588821
-0.207602918148041
-0.572397291660309
-1.43104696273804
0.015748545527458
-0.805960059165955
-0.127678275108337
-0.174125641584396
-0.526659667491913
-1.45300853252411
-0.547624468803406
-0.101770341396332
0.423367500305176
0.249185353517532
-0.575698018074036
1.1072826385498
-0.127193570137024
-0.282970041036606
-0.47052276134491
-1.42043626308441
0.500219821929932
0.305533945560455
-0.625021815299988
-0.377058565616608
0.296314477920532
-0.043714560568333
0.256808638572693
0.29901510477066
-0.259708017110825
0.124430827796459
-0.107245728373528
-0.36518058180809
-0.02042968198657
0.183067485690117
0.20937491953373
0.466658771038055
-0.37277752161026
0.121044367551804
0.559513330459595
-0.112490236759186
0.110791616141796
0.433299213647842
0.043757144361734
-0.215163365006447
-0.262252390384674
-0.030124504119158
0.129522010684013
-0.293916255235672
-0.374457955360413
-0.068684160709381
0.196504443883896
-0.451135218143463
-0.433180034160614
0.26231586933136
-0.342316061258316
-0.173753544688225
-0.770195603370667
-0.096309289336205
0.055083606392145
-0.383909285068512
0.013988181948662
0.354482382535934
-0.544048726558685
-1.02613353729248
-0.58995658159256
-0.295114070177078
-0.169187486171722
0.291313886642456
-0.285761922597885
-0.55678129196167
-0.227540969848633
0.132119700312614
0.019086733460426
-0.267599523067474
-0.206344768404961
-0.319861650466919
0.135183572769165
-0.670411884784699
-0.484991610050201
0.065683513879776
0.246800035238266
0.373899757862091
0.335219234228134
0.615387976169586
-0.310863226652145
0.075433701276779
-0.277378529310226
0.753333449363709
0.197847619652748
-0.554030776023865
-0.368604302406311
0.281553000211716
0.008194878697395
-0.182601094245911
0.303919464349747
0.504794657230377
-0.535909652709961
0.425466567277908
0.433724045753479
0.177642300724983
0.062339819967747
-0.165807709097862
0.459309697151184
-0.846747398376465
-0.23516708612442
-0.185151994228363
-0.525007128715515
0.84022057056427
0.769150316715241
-0.034196950495243
-0.384848773479462
0.131812989711761
0.321660786867142
-1.33058929443359
-0.582122981548309
-0.217800796031952
0.539857387542725
0.643617987632751
-0.243674755096436
-0.37337401509285
0.558207035064697
-0.683851897716522
-0.325846880674362
0.347169816493988
-0.366470843553543
0.31996214389801
-0.041331067681313
0.327390730381012
0.430680334568024
0.574643552303314
0.010232389904559
-0.766235411167145
0.068685315549374
0.672089338302612
1.15424966812134
0.054478526115418
0.005469856783748
-0.363279938697815
-0.936890423297882
-1.46740651130676
0.780422568321228
-0.414497345685959
0.5016930103302
-0.011448064818978
1.08617746829987
-0.269672036170959
0.071581684052944
-1.20178186893463
-0.73270857334137
0.457675516605377
-0.161244496703148
-0.52030873298645
-1.14376676082611
-0.263048946857452
0.051317878067494
0.048441156744957
0.571390271186829
0.009984970092773
-0.017672814428806
-0.373450100421906
0.449956655502319
0.595093548297882
0.094670660793781
-0.838602364063263
-0.986772775650024
0.511522889137268
-0.402333289384842
-0.690238475799561
0.733501970767975
-0.425034523010254
-0.493672460317612
0.442124307155609
-0.647363424301147
0.007549025118351
0.732853531837463
0.860075891017914
0.665588736534119
-0.186391890048981
-0.008155276998878
0.273080170154572
0.714072942733765
0.206884250044823
-0.004317760933191
-0.607893943786621
0.539779484272003
-1.00918936729431
-0.412396371364594
-0.033264618366957
-0.668251276016235
-0.409416526556015
-0.713680922985077
0.547685384750366
-0.257168471813202
0.259815752506256
0.185364544391632
0.488409101963043
-0.390943944454193
-0.290901690721512
-0.610298693180084
-0.153139173984528
1.16194188594818
0.357570827007294
0.373352259397507
-0.242776453495026
-0.279173940420151
0.387222617864609
0.672974109649658
-0.134389579296112
0.849036574363709
-0.086178034543991
-0.101776897907257
-0.041933443397284
-0.439701467752457
0.532364726066589
0.176127523183823
0.583941757678986
-0.827799141407013
-0.130703777074814
-0.752373576164246
-0.680956125259399
-0.136271998286247
0.7859987616539
-0.072994090616703
-0.287478566169739
-0.851598381996155
0.308006227016449
0.080049812793732
0.802557945251465
0.023485206067562
0.240802720189095
0.066395133733749
0.314749658107758
0.195695638656616
-0.685933172702789
0.036973834037781
-0.244940847158432
0.424223214387894
0.219798937439919
-0.383785367012024
-0.119135126471519
-0.093625642359257
-0.548423171043396
-1.38649380207062
0.441057324409485
0.587817966938019
0.022864334285259
0.167755648493767
0.001629285514355
-0.442279070615768
0.001370348036289
0.591963231563568
-0.001472026109695
-0.177570074796677
-0.138916224241257
0.354937076568604
-0.431876450777054
-0.598410606384277
-0.695672810077667
-0.510851383209229
-0.631775259971619
0.484752029180527
-0.020404122769833
0.391927897930145
0.026387175545096
-0.96913081407547
0.184155493974686
0.178123667836189
0.788265526294708
-0.048878580331802
0.067104704678059
0.370490282773972
0.23032146692276
-0.376186370849609
-0.078926123678684
-0.279483824968338
0.442863792181015
-0.600621283054352
-0.68346905708313
-0.498171657323837
-0.134457871317863
-0.28898960351944
0.047893580049276
-0.114669300615788
0.335070818662643
-0.578779757022858
-0.843459486961365
0.400637716054916
-0.334059417247772
-0.499128520488739
0.717557966709137
0.694421947002411
0.494497328996658
-0.5998575091362
1.18509387969971
-0.619341373443604
0.009898141026497
-0.30769681930542
-0.460813343524933
-0.242582350969315
-0.224455147981644
0.843509197235107
-0.304476499557495
-0.059735078364611
-0.04104582592845
0.41625514626503
0.152475506067276
-0.288084089756012
-0.543273568153381
0.600305199623108
-0.225458234548569
0.363733947277069
-0.124890625476837
0.048473753035069
0.034568935632706
-0.286350935697556
-0.264763861894608
-0.711307466030121
-0.852772533893585
-0.161641538143158
0.68547534942627
-0.035035882145166
0.048710372298956
0.060569576919079
-0.027569698169828
-0.380305171012878
-0.271900445222855
0.175987258553505
0.962540030479431
-0.634005963802338
-0.414522975683212
0.224488735198975
-0.383759737014771
1.717937707901
0.842561960220337
-0.14351150393486
0.589432299137116
-0.299833208322525
0.262483268976212
0.317428350448608
0.690533995628357
0.95138019323349
0.538399994373322
0.79587185382843
0.613848984241486
0.565646111965179
0.477730542421341
0.186622947454453
-0.451484352350235
0.691519975662231
-0.013622343540192
0.588171720504761
0.18124121427536
0.608600556850433
0.236634090542793
0.250307023525238
-0.201496616005898
-0.85765278339386
0.24860854446888
0.467333227396011
-0.003749050199986
0.578703999519348
0.014504998922348
-0.438778579235077
-0.168348014354706
-0.361744970083237
-0.021050095558167
-0.686702072620392
-0.670446515083313
-0.181918561458588
-0.785715579986572
0.217915147542953
0.389579236507416
0.523532569408417
-0.015678934752941
-0.402199298143387
-0.257016330957413
0.485722959041595
-0.098463073372841
0.307479053735733
-0.4653160572052
-0.759664535522461
0.554464876651764
-0.185181885957718
-0.018316049128771
0.084315001964569
0.178166717290878
0.010040196590126
-0.453867793083191
-0.246087998151779
0.2160983979702
0.283253967761993
-0.012728914618492
-0.16726179420948
-0.6837437748909
-0.142571970820427
0.021224372088909
0.744913339614868
-0.303683757781982
0.187046095728874
-0.306833654642105
-0.514389634132385
0.76978862285614
-0.400154799222946
-0.797189891338348
0.622349560260773
0.22138848900795
0.342369765043259
-0.083962313830853
-1.10105133056641
0.380011260509491
0.287489265203476
-0.39131236076355
0.742896974086762
-0.243347749114037
-0.086252585053444
-0.873053133487701
-0.763155460357666
-0.555646061897278
0.355444610118866
-0.691204130649567
-0.401574790477753
-0.915014266967773
0.637551665306091
0.526975035667419
-0.401236444711685
-0.234731584787369
-0.227213144302368
-0.328901648521423
0.193329066038132
0.392414033412933
0.163565814495087
-1.30987393856049
-1.06175637245178
0.655562460422516
0.137483805418015
-0.059361629188061
-0.476886808872223
-0.233596935868263
0.150448471307755
-0.985659837722778
0.095777541399002
0.466686546802521
-0.528259038925171
0.079675070941448
-0.484868615865707
-0.306672155857086
0.17402882874012
0.316232234239578
0.034958962351084
0.226366877555847
0.859635829925537
-0.478204667568207
0.526931405067444
0.251533627510071
0.323987871408463
0.5964515209198
-0.269089490175247
0.334959447383881
1.0598349571228
-1.0660308599472
-0.117779120802879
-0.403234511613846
0.667196810245514
-0.527673780918121
0.58198094367981
0.391864001750946
0.486676305532455
-0.321848511695862
0.278149157762527
0.191105842590332
-0.03727550804615
-0.275996536016464
0.800214231014252
-0.434539675712585
-0.147176951169968
0.099290765821934
0.746707141399384
0.512854278087616
0.741372764110565
-0.3597032725811
0.37296536564827
0.19799330830574
0.126722201704979
-0.110851399600506
-0.28320586681366
0.183107614517212
-0.480168700218201
-0.684738039970398
0.897043168544769
-0.358905106782913
0.583849549293518
0.318545758724213
0.3092280626297
0.039385426789522
-0.142251253128052
0.312904417514801
0.047069568186998
-0.335993230342865
-1.17510163784027
-0.291817545890808
0.22926789522171
0.758326947689056
0.042260833084583
-0.906125605106354
0.014771863818169
0.510333240032196
-0.244908154010773
0.241702020168304
0.228153377771378
0.079744406044483
0.239505589008331
0.972428500652313
-0.462397933006287
-0.989931881427765
0.141034960746765
-0.488237649202347
0.251948446035385
-0.765468955039978
-0.111496351659298
0.070945806801319
-0.917594969272614
0.447405755519867
-0.095722936093807
-0.121471405029297
-0.746549665927887
-0.620267033576965
-0.282303124666214
0.76106858253479
0.721732974052429
0.479426145553589
0.750386714935303
-0.106524646282196
-0.416315019130707
-0.00179947167635
-0.30949342250824
0.494941532611847
0.171551033854485
-0.060229014605284
-0.316708087921143
0.41612908244133
-0.177263185381889
0.169739380478859
0.125536948442459
-0.127973064780235
-0.504580795764923
0.523830950260162
0.613693356513977
-0.175028562545776
-0.46305587887764
0.719721853733063
0.126539275050163
0.596756041049957
-0.501084387302399
-0.79662013053894
-0.002310454845428
-0.566311180591583
-0.237683936953545
0.355426758527756
-0.643194496631622
-1.01585555076599
0.701678335666657
-0.380901128053665
0.008675582706928
-0.173474073410034
-0.58422189950943
-0.865386366844177
0.470150828361511
-0.171026676893234
-0.080212384462357
0.406626760959625
0.232298314571381
-0.535644888877869
-0.024721018970013
-0.17675356566906
0.266529411077499
-0.392826616764069
0.739081382751465
0.102105319499969
-0.439076662063599
0.245311692357063
0.481636494398117
-0.118312865495682
0.967402338981628
0.076318994164467
0.060600757598877
-0.588242173194885
1.31885480880737
-0.628147721290588
-1.28392207622528
0.917778134346008
0.21323299407959
-0.425190806388855
-0.290955901145935
-0.642852365970612
-0.43932431936264
0.211937889456749
-0.189205080270767
0.315902650356293
-0.15167048573494
-0.43511962890625
-0.648892164230347
0.258475780487061
-1.14233958721161
-1.03380572795868
-0.359880298376083
0.114167302846909
0.577486574649811
0.114924758672714
-0.056072674691677
0.018322873860598
0.497006595134735
0.505919575691223
-0.84240859746933
0.442854404449463
-0.506464898586273
-0.278973758220673
0.098746836185455
0.087273597717285
-0.380308419466019
-0.289128184318542
-0.214005336165428
-0.400809019804001
0.42744591832161
0.24877442419529
-0.59482729434967
-0.42780801653862
0.657910823822022
-0.224454596638679
0.283035516738892
0.64539510011673
-0.348440617322922
0.569295823574066
-0.136996671557426
0.542313814163208
-0.380084186792374
0.018338315188885
-0.135447412729263
1.21383106708527
0.124781116843224
0.277981877326965
0.013421074487269
0.353362143039703
0.123947143554688
0.462823003530502
-0.272258460521698
0.007569074630737
-0.116603195667267
0.166232272982597
0.286669969558716
0.039311952888966
-0.230946853756905
0.188869088888168
-0.387979358434677
-0.071352936327458
0.021289266645908
-0.705960750579834
0.228248909115791
0.365287065505981
-0.285373985767364
-0.709544062614441
-0.496239364147186
1.1665164232254
-0.753930568695068
-0.66433197259903
-0.973626792430878
-0.139421880245209
0.367761701345444
-0.372253954410553
-0.530351996421814
0.998730599880219
-0.424458384513855
-0.498245865106583
-0.283225357532501
-0.119585275650024
0.105771712958813
0.904080271720886
-0.48928913474083
0.707336485385895
0.084153987467289
-0.35192009806633
0.291216015815735
-0.132173180580139
0.402171134948731
0.445376098155975
0.488516479730606
0.122055478394032
0.434498220682144
0.830747425556183
-0.078116022050381
-0.582455456256866
-0.090708076953888
0.902663469314575
-1.00399148464203
0.005385592579842
-0.204321160912514
0.726873874664307
0.497752726078033
0.289306074380875
0.116403840482235
0.494902491569519
0.338522851467133
-0.066272668540478
0.044449843466282
-0.013789687305689
0.062111426144838
0.584188342094421
-0.728109419345856
-1.20953810214996
-0.051331102848053
-0.622615575790405
-0.368039727210999
0.48377251625061
0.268630683422089
-0.00324313249439
0.161051481962204
0.132216453552246
-0.744250953197479
0.096367381513119
0.150020316243172
0.959185421466827
-0.725537121295929
-0.089221335947514
-1.00280463695526
-1.06593191623688
-0.057360388338566
0.350033819675446
-0.345909267663956
0.534430384635925
0.191767334938049
0.195375591516495
0.030016601085663
-0.223963439464569
-0.711420178413391
0.292444884777069
-0.619086921215057
-0.623431324958801
0.119453027844429
0.104625642299652
0.578914940357208
-0.462276369333267
-0.181905597448349
-0.445602118968964
-0.870478093624115
0.180690631270409
0.255977123975754
0.633960485458374
0.021683346480131
0.052452448755503
-0.341749012470245
0.045546539127827
0.332051575183868
-0.034485705196858
-0.160388708114624
-0.754480004310608
-0.372881352901459
0.663191497325897
-0.60113263130188
-0.979057729244232
0.036167442798615
0.759302079677582
-0.497801065444946
-0.36752986907959
-0.619193196296692
-0.714636981487274
-1.19482445716858
0.534381031990051
0.328360438346863
-1.11822807788849
-0.435259282588959
0.046635277569294
0.197943165898323
-0.000322978943586
-0.043632030487061
0.437632322311401
-0.471773207187653
-0.365135818719864
-0.504269599914551
-0.208324119448662
0.993453204631805
-0.097074672579765
0.125372469425201
0.693634927272797
0.047230273485184
0.650979340076447
0.355460166931152
0.047347210347653
0.268005281686783
0.326964348554611
0.31670555472374
-0.504716396331787
-1.08690273761749
-0.703766167163849
-0.756788372993469
0.765645623207092
0.544922232627869
0.101280860602856
-0.62601912021637
-0.652499496936798
0.173186972737312
-0.172727033495903
0.079555377364159
-0.680780827999115
-0.025359734892845
-0.429195016622543
0.133416563272476
1.00832462310791
0.156751528382301
-0.211323872208595
-0.201555415987968
0.258254259824753
0.36680880188942
0.203543081879616
-0.283081710338593
-0.108898684382439
-0.568427503108978
0.355115711688995
-0.139707252383232
-0.436011612415314
-1.151202917099
-0.230177089571953
-0.378504157066345
-0.451372891664505
0.302909731864929
0.00864720903337
0.37950524687767
-0.39401251077652
-0.125118300318718
-0.146912887692451
-0.221198171377182
-0.782079100608826
0.484578192234039
0.388142943382263
0.822559356689453
0.298001706600189
-0.744607329368591
-0.100328996777534
-0.873725414276123
-0.782165110111237
-0.385518819093704
-0.038697049021721
-0.564856648445129
-0.910483241081238
0.415978670120239
0.333751797676086
0.313952326774597
0.122611284255981
-0.467974662780762
-0.754790425300598
0.303498327732086
0.044047135859728
0.229566723108292
-0.192363560199738
-0.066122904419899
0.258903741836548
-0.285701513290405
0.919688701629639
-0.74122029542923
0.193795919418335
-0.121286652982235
-1.06442213058472
0.698772549629211
-0.086781665682793
-0.490446180105209
-0.517053484916687
0.169009417295456
0.157495900988579
-0.219223380088806
0.207843720912933
-0.883479416370392
0.726521968841553
-0.126680254936218
0.138832256197929
-0.088299848139286
-1.07926070690155
0.887994647026062
0.566213190555573
0.141276150941849
-0.49210062623024
-0.272115856409073
0.085413128137589
0.375783413648605
0.431893706321716
0.605395197868347
0.165398702025414
-0.134596154093742
-0.066098444163799
0.250742554664612
0.283268451690674
0.203207343816757
0.04965540021658
1.12860631942749
-0.109709538519382
0.157730624079704
-0.135292112827301
0.176062136888504
-0.178415060043335
0.152730986475945
0.416875779628754
0.43369197845459
-0.431486874818802
-0.165055975317955
0.288091540336609
0.131940320134163
-0.689753174781799
-0.703425943851471
0.986143052577972
-0.298996120691299
-0.913682997226715
-0.23756368458271
0.078651368618012
0.204160138964653
-0.614813625812531
-0.85444039106369
0.897765100002289
-0.26616969704628
-0.440872877836227
0.330786526203156
-0.145798370242119
-0.126842886209488
0.269996494054794
-0.343790978193283
0.063893765211105
-0.324321120977402
0.695918560028076
-0.301291525363922
0.992680609226227
-0.077979162335396
-0.779899597167969
0.570784747600555
0.104178339242935
0.671948194503784
0.585382640361786
0.119022116065025
0.328460603952408
0.645669102668762
-0.08925598859787
-0.88362330198288
0.350439816713333
-0.619703054428101
-0.355768650770187
-0.240057691931725
-0.637203335762024
1.05513274669647
0.229890376329422
0.419781506061554
-0.002293899655342
-1.37155222892761
0.043398573994637
0.17385533452034
0.287384778261185
-0.297869324684143
0.358143448829651
1.14257335662842
-0.133178353309631
-0.070070929825306
0.237685650587082
0.670030891895294
0.07530701905489
0.491053223609924
0.299535155296326
0.053359370678663
0.00049396045506
-0.776393592357636
-0.007120683789253
-0.311532497406006
0.069837465882301
0.251971691846848
-0.114211574196816
0.779583096504211
-0.16510221362114
-0.206060066819191
-0.155581653118134
-0.061425924301148
-0.582932829856873
-0.553493022918701
-0.862951397895813
-0.438098877668381
1.15751707553864
-0.60556948184967
-0.274672240018845
-0.397902190685272
0.212489888072014
-0.183501109480858
0.495113343000412
0.121464744210243
-0.259123057126999
-0.519497215747833
-0.228755325078964
0.021504908800125
-0.005776634439826
-0.925056576728821
0.711304008960724
0.432891607284546
-0.18842688202858
0.247022852301598
0.085698589682579
-1.03727066516876
0.005014389753342
-0.261969774961472
-0.288005590438843
-0.383660078048706
0.076810233294964
-0.197544038295746
-0.866525650024414
0.226261779665947
0.052020888775587
-0.535981833934784
-0.360406279563904
0.774018883705139
0.035991221666336
0.153610050678253
0.153483927249908
-0.172477021813393
0.983273148536682
-0.511713802814484
-0.320329487323761
0.485648393630981
0.131343945860863
0.349518567323685
-0.213384658098221
0.058401010930538
0.061975028365851
0.319123208522797
0.103521339595318
-0.061409007757902
-1.41033697128296
0.335875898599625
0.256128489971161
0.393528491258621
-0.035309452563524
0.294184476137161
0.217256382107735
0.190970078110695
-0.502420842647553
0.00491800904274
0.187410116195679
-0.082967065274716
0.473177254199982
0.253363639116287
0.80397891998291
0.168175846338272
0.217172652482986
0.118012957274914
-0.098158337175846
0.413496434688568
0.505030393600464
-0.779899120330811
-0.617810785770416
0.300387680530548
-0.222092494368553
0.243322774767876
0.629536151885986
0.117077730596066
-0.339593589305878
0.587998628616333
-0.196411117911339
0.401082336902618
-0.208958715200424
-0.053098689764738
-0.382996201515198
-0.438454836606979
0.297826498746872
0.208553582429886
-0.441324263811111
0.265916109085083
-0.583400011062622
-0.158626019954681
0.899313747882843
0.329707026481628
-0.269851207733154
-0.459702849388123
-0.25244265794754
-0.13827009499073
-0.201017364859581
0.201533868908882
-0.35590136051178
-0.530432224273682
-0.196100145578384
-1.02033686637878
-0.371658861637115
-0.615828394889832
0.500768601894379
0.07614553719759
0.306867182254791
0.162639945745468
0.514546811580658
0.13275308907032
-0.621519088745117
-1.0984560251236
0.579992711544037
-0.714197218418121
0.376584351062775
0.236002802848816
-0.335986375808716
-1.02196753025055
-0.081507846713066
-1.28287184238434
-0.618837296962738
0.470647931098938
0.275773078203201
0.170448362827301
-0.355500280857086
-0.472667545080185
-0.97668331861496
-1.4331990480423
-1.44577634334564
1.01758527755737
-0.513400554656982
-0.795900464057922
0.051092356443405
0.070411294698715
0.184258639812469
0.424586027860642
-0.165862649679184
-0.050272025167942
-0.239027917385101
1.027498960495
0.475870817899704
0.794276535511017
-1.2966570854187
-0.91653037071228
0.424252569675446
0.443924903869629
-0.399640023708344
-0.053774274885655
-0.450290262699127
-1.08092737197876
-0.353059351444244
0.503481090068817
-0.581994295120239
-0.724189817905426
-0.255158960819244
-1.12389636039734
-0.230552852153778
-0.064032018184662
-0.212638273835182
-0.441598504781723
-0.121852777898312
-0.193541318178177
-0.917375683784485
1.02262151241303
-0.701096117496491
-0.170371979475021
0.679779052734375
0.293074667453766
-0.235147356987
-0.479730278253555
0.633082807064056
0.043901637196541
0.159954577684402
0.710328757762909
0.156953632831574
-0.098191544413567
-0.035174805670977
0.51498144865036
0.489500761032105
0.323187351226807
-0.404708027839661
-0.052776243537665
-0.642831563949585
-0.569672226905823
-1.03841888904572
0.16379950940609
0.413498461246491
0.180466175079346
0.244512781500816
0.247784167528152
-0.209226384758949
-0.404088973999023
0.060569360852242
-0.113074339926243
-0.747015953063965
-0.071896813809872
-0.138575345277786
0.052026815712452
-0.033873591572046
-0.85014796257019
0.290803194046021
-0.325588285923004
-0.234237343072891
0.218601286411285
-0.010270085185766
0.075845085084438
-0.192971110343933
0.258044570684433
0.244279891252518
0.115475349128246
0.16345052421093
0.024897411465645
-0.111010544002056
-0.346404105424881
-0.121987581253052
-0.922577261924744
-0.439889013767242
0.621367037296295
0.044687509536743
0.10675236582756
0.18431867659092
-0.554865062236786
-0.084704890847206
-1.04603850841522
0.585610508918762
0.856919288635254
-0.247428506612778
-0.117108643054962
-0.047502502799034
-0.160381346940994
-0.43227431178093
0.042104404419661
-0.755360305309296
0.010820530354977
-0.141576021909714
0.369871854782104
-0.29087370634079
0.030899979174137
0.700091481208801
-1.32478880882263
-0.634475231170654
-0.419499695301056
-0.106962434947491
-0.322115808725357
0.180273786187172
0.900943040847778
0.168458089232445
-0.353432565927505
-0.307116866111755
-0.54923290014267
-0.655813455581665
-0.733791172504425
-0.577308654785156
0.205382734537125
-0.254804342985153
-0.885424792766571
-0.587866425514221
-1.44912266731262
-0.772606253623962
-0.301457524299622
-0.33897677063942
-0.710090041160584
-0.656708359718323
-0.464995950460434
0.282823324203491
0.140098199248314
-0.407315611839294
-1.06284070014954
-0.84624058008194
0.326274156570435
-0.519196212291718
0.634363174438477
-0.022301230579615
0.577226340770721
0.182552352547646
-0.214937850832939
0.555569469928741
-0.101112194359303
0.442348480224609
-0.072766542434692
0.031224489212036
-0.788724303245544
0.054753594100475
-0.02185095474124
0.160064712166786
0.089446634054184
-0.14935490489006
-0.572983384132385
0.174928039312363
-0.3766128718853
0.419148206710815
-0.081821709871292
0.084458991885185
-0.107725985348225
0.146686732769012
0.569239139556885
-0.176766768097878
-0.407764047384262
-0.359316796064377
-0.782051205635071
-0.82622104883194
-0.365726202726364
0.800600647926331
0.120022363960743
0.218636840581894
-0.694948017597199
-0.46519410610199
-0.054887972772122
-0.050814136862755
-0.678615987300873
-0.499598443508148
0.40822771191597
-0.198024198412895
0.951873540878296
0.326700240373611
0.118906244635582
-0.059303198009729
-0.080103427171707
0.129769414663315
0.525566816329956
0.853361368179321
0.37377518415451
-0.896079301834106
0.466327428817749
-0.347771883010864
0.694343566894531
-0.506277799606323
-0.165037795901299
0.37761190533638
-0.667300045490265
0.001866653561592
-0.347304314374924
0.242604374885559
-0.301880896091461
0.323692500591278
-0.504671096801758
-0.359214007854462
-0.454392462968826
-0.310346156358719
-0.163640052080154
0.365958750247955
-0.037714868783951
0.277987092733383
-0.468597084283829
-0.90101033449173
-0.318109184503555
-0.521799802780151
0.908373057842255
-0.723560452461243
0.744118750095367
-0.323714554309845
0.088706932961941
-0.231454342603683
0.093868359923363
0.495524823665619
0.065890483558178
0.160616204142571
-0.304458409547806
-0.666917622089386
-1.06764626502991
-0.649261653423309
0.817447364330292
-0.739549338817596
0.641255974769592
0.443940818309784
-0.122695952653885
0.831524431705475
-0.324242949485779
-0.396733731031418
1.2163987159729
0.313045352697372
0.110891051590443
0.327732682228088
0.115599595010281
-0.305927634239197
-0.038833357393742
-0.141770526766777
0.634219825267792
0.512120127677918
-0.329566895961761
-0.092868059873581
0.485630363225937
-0.029523223638535
-0.459991067647934
-0.987970113754272
-0.047143906354904
0.312743693590164
-0.069213271141052
-0.904532551765442
0.012766890227795
-0.195330053567886
-0.172186195850372
-0.998437345027924
-0.438307523727417
0.264487117528915
0.195791348814964
0.141114562749863
-0.615233480930328
-0.107649073004723
0.14173811674118
0.637868583202362
-0.103800766170025
0.835945963859558
-0.035032190382481
-0.931548953056335
-0.818499386310577
0.099931754171848
-0.25692954659462
0.348264217376709
0.040638953447342
-0.270197451114655
-0.783399283885956
-0.701397299766541
-0.92752081155777
0.446208357810974
0.096912287175655
-0.284382909536362
-0.213040918111801
-0.588513374328613
-0.275197476148605
-0.401344418525696
-0.556975960731506
0.239016875624657
-0.247738599777222
-0.300741940736771
0.729446053504944
-0.083421029150486
-0.455966025590897
0.153046309947968
-0.257848680019379
0.030178688466549
-0.042400438338518
-1.63474142551422
0.43087774515152
-0.964282035827637
0.019466511905193
-0.207405641674995
0.047852948307991
-0.206909239292145
-0.563174366950989
-0.02053976431489
0.408180296421051
0.083643138408661
1.08009874820709
-0.158521920442581
0.978556275367737
-0.333129793405533
-0.192143052816391
-0.364465534687042
0.01636853441596
0.373659461736679
-0.318401217460632
-0.397872418165207
0.752380967140198
-0.059022855013609
0.011466421186924
0.880522966384888
-0.417342603206635
-1.08528590202332
0.19389896094799
-0.059677362442017
0.07692776620388
0.282442986965179
0.310120522975922
0.248501271009445
0.423738747835159
-0.413344144821167
-0.419962167739868
-0.855426728725433
-0.199837446212769
-0.990409731864929
0.633756697177887
-0.135815739631653
0.250243186950684
0.032967831939459
1.14579546451569
0.394988596439362
0.285338819026947
-0.028695400804281
0.010905195958912
0.639886140823364
0.380252957344055
-0.074256852269173
0.370988994836807
-1.25714516639709
0.053108379244804
0.809846758842468
-0.160001397132874
0.055597435683012
-0.311147779226303
-0.004515744745731
1.18660640716553
-0.419693350791931
-0.141385108232498
0.026118598878384
-0.752090573310852
0.066072598099709
0.784677505493164
0.763924956321716
0.196168705821037
-0.591812908649445
-1.32482171058655
-0.430115938186646
0.648405730724335
0.102748468518257
-0.166228532791138
0.101925700902939
-0.096929840743542
-0.117553181946278
0.178111881017685
0.68131422996521
-0.647505879402161
-1.15578770637512
-0.017694875597954
0.573633193969727
0.300846070051193
-0.40812560915947
0.005302224308252
0.572837114334106
-0.280790537595749
0.534806072711945
0.23564338684082
0.519326984882355
-0.012197651900351
0.530165612697601
-0.306394815444946
0.36664816737175
-0.198730900883675
-0.484991997480392
0.821882605552673
0.173985242843628
0.19476118683815
0.25211489200592
0.065677680075169
-0.326045572757721
-0.731940448284149
-0.178171887993813
0.3670574426651
0.258395671844482
0.420049637556076
-0.377910614013672
-0.165645450353622
-0.507965326309204
0.438952416181564
-0.035784475505352
0.14057457447052
-0.199352949857712
-0.191956222057343
0.191029891371727
-1.52183544635773
-0.411538422107697
0.145165741443634
-0.655265152454376
0.020833894610405
-0.543564319610596
-0.35067155957222
-0.037295151501894
0.663957178592682
-0.061782728880644
0.195154160261154
0.21506755053997
-0.135985940694809
0.884646952152252
-0.4702128469944
0.186588644981384
-0.3299380838871
0.372059345245361
0.275456339120865
0.086942501366139
-0.18528901040554
0.74873423576355
-0.494711250066757
-0.192568555474281
0.087554700672627
0.498214155435562
-0.860839545726776
-0.631791114807129
0.823386907577515
0.442613869905472
-0.160433918237686
-0.387822270393372
0.052016451954842
0.35520526766777
0.137265130877495
-0.47791400551796
-0.145213738083839
0.277320772409439
0.386176288127899
-0.654873907566071
-0.002044811844826
-0.962200403213501
1.25381243228912
0.119826205074787
-0.070090658962727
-0.524171233177185
0.246942296624184
-0.78308641910553
0.556779325008392
-0.199355572462082
0.161650389432907
0.309229612350464
0.202736541628838
0.18631112575531
-0.734609365463257
0.393872320652008
-0.107266321778297
-0.552248358726501
-0.958713889122009
0.062300033867359
0.309706717729568
-0.209423303604126
-0.065202251076698
0.476812571287155
-0.679925680160522
-0.889895439147949
-0.088253855705261
0.364681571722031
-0.212723851203918
0.440649747848511
0.202820613980293
-0.30195739865303
0.259121268987656
0.371520102024078
0.966420292854309
0.100622586905956
0.2193244099617
1.08192574977875
-0.384143710136414
-1.04067921638489
0.074954032897949
-0.018299730494619
0.398779213428497
0.381556391716003
0.810866177082062
-0.062012001872063
0.043949160724878
0.160225033760071
0.588454186916351
0.050059787929058
0.204686969518661
-0.51332551240921
0.017265930771828
-0.106400229036808
-0.546440541744232
0.180559322237968
1.1232898235321
-0.277402848005295
-0.079717874526978
-0.236400038003921
0.346138954162598
0.417057156562805
0.140465006232262
-0.867167830467224
0.044186301529408
0.010014537721872
0.354216367006302
-0.137118458747864
0.502525985240936
-0.208412349224091
0.944301784038544
-0.351236611604691
-0.374119967222214
-0.27604353427887
-0.031773500144482
-0.085234172642231
-0.425871789455414
-0.962074041366577
-0.096470206975937
0.440552055835724
-0.51638799905777
0.821790814399719
1.00392925739288
0.058752499520779
0.09066616743803
-0.022762417793274
-0.317018121480942
-0.258509814739227
0.200890555977821
-0.481739431619644
-0.376134902238846
-0.623132348060608
1.50435841083527
-0.475109100341797
-0.693986058235168
-0.136685013771057
-1.022465467453
-0.630493760108948
-0.192253470420837
-0.740835547447205
0.440018504858017
-0.449577152729034
-0.141211315989494
-0.102556526660919
-0.322458684444427
-0.446477144956589
-0.304653465747833
0.562294721603394
0.48094430565834
0.185303717851639
0.148060441017151
0.315710157155991
0.272059559822083
0.509027779102325
-0.630265831947327
-0.497396647930145
0.737230002880096
0.523539185523987
-0.169361129403114
-1.00420308113098
-0.004648752510548
0.53287136554718
-0.714100778102875
-0.231961861252785
-0.038206711411476
-0.249015152454376
0.026378832757473
-0.494109034538269
-0.07184374332428
0.66544109582901
0.191511929035187
-0.10654579102993
-0.998284459114075
-0.975367903709412
0.039500311017037
-0.173171907663345
0.694604516029358
0.724098086357117
-0.036908701062203
-0.32009556889534
0.113700933754444
-0.305586516857147
-0.098264008760452
-0.490110486745834
1.27831065654755
-0.443992495536804
-0.713610947132111
0.088080286979675
0.278339147567749
0.063501469790936
-0.665313243865967
-0.059773076325655
0.360415875911713
0.138646304607391
0.075150661170483
-0.448232591152191
0.069127961993218
0.54751980304718
0.19223390519619
0.151678472757339
0.782403826713562
-0.004881186410785
0.385370194911957
-0.126406505703926
0.301735043525696
-0.170416876673698
0.395076721906662
-0.093867555260658
-1.04561626911163
0.349195957183838
0.218725487589836
-0.170694231987
0.051146164536476
-0.754946649074554
0.935096800327301
-0.310287952423096
0.388378024101257
0.235758423805237
-0.701261043548584
-0.661449015140533
0.200232565402985
0.068852223455906
0.139067724347115
0.481288641691208
0.742766916751862
-0.746215760707855
-0.043544758111239
-0.337148755788803
0.132048800587654
-0.38499653339386
0.989583075046539
-0.663622319698334
0.075308591127396
-0.161437779664993
-0.359313368797302
-0.457963466644287
-0.381472557783127
0.256631731987
-0.149013668298721
-0.099303022027016
-0.635118544101715
0.565703213214874
1.16717040538788
0.342995554208755
0.092907764017582
-0.546585440635681
-0.978581011295319
-0.043106444180012
-0.53577721118927
-0.25919035077095
0.592322051525116
0.148173272609711
0.177501186728477
0.84838479757309
-0.067062817513943
-0.175806760787964
-0.120822302997112
0.133262753486633
0.426456421613693
-0.209712266921997
-0.173629388213158
-0.99155056476593
-0.477285861968994
0.192107319831848
0.344668388366699
-0.973146855831146
-0.89384138584137
-0.655734419822693
0.204093158245087
0.213257059454918
0.312998354434967
-0.035127103328705
0.082852631807327
0.51618617773056
-0.24571618437767
0.486783504486084
0.502486824989319
0.951023042201996
0.658831059932709
-0.0722491517663
-0.631227791309357
0.916955292224884
0.293958514928818
-0.672354519367218
-1.38609576225281
-0.650953948497772
0.234666585922241
0.648315846920013
-0.318280816078186
-0.499902248382568
-1.12854039669037
-0.855933427810669
0.188445240259171
-0.283357381820679
0.20115140080452
-0.068581037223339
-0.141143620014191
0.246339201927185
0.363891005516052
0.239169657230377
-0.604678392410278
0.384899884462357
-0.97785222530365
0.549652934074402
-0.548011600971222
-0.801705181598663
-1.63733863830566
-0.632948160171509
0.478263795375824
0.292761445045471
-0.433333575725555
-0.433070182800293
0.099656224250794
-0.819717168807983
0.36081337928772
0.224543765187263
0.587068319320679
0.626100540161133
-0.169352173805237
-0.205265000462532
0.010555952787399
-0.864139914512634
-0.005616687238216
-0.737297534942627
0.402989745140076
-0.893404960632324
1.00420892238617
-0.912241876125336
0.753400146961212
0.649768054485321
0.49929541349411
0.125972434878349
0.340655893087387
-0.188825473189354
-0.424299269914627
0.382546722888947
0.04931028932333
-0.244657218456268
-0.057320386171341
-0.651260197162628
0.187915712594986
0.068929918110371
1.41507518291473
-0.264837741851807
0.370716154575348
-0.124160371720791
-0.101688154041767
0.45825058221817
0.097719013690949
0.478099077939987
0.484156310558319
-0.335609287023544
0.42290472984314
0.216597035527229
-0.109025903046131
0.162851810455322
0.37867197394371
-0.171842232346535
-0.065241783857346
-0.406467884778976
0.26815477013588
-0.341330885887146
-0.330262839794159
-0.323406875133514
-0.291616588830948
0.17893198132515
0.300122231245041
0.587214469909668
-0.724095702171326
-0.326971977949142
0.132074698805809
-0.334959536790848
-0.501157343387604
0.114684976637363
0.014655392616987
-0.06510004401207
-0.265262573957443
-0.465065360069275
-0.412801861763001
-0.215047955513
0.401116222143173
0.111368656158447
0.098884642124176
-0.127714663743973
0.216684728860855
-0.678447484970093
-0.217120841145515
0.198918104171753
-0.0557602904737
-0.099832221865654
0.03550873324275
-0.728067576885223
-0.979867696762085
-0.748215615749359
-0.062874138355255
0.676832556724548
0.34489917755127
-0.413398772478104
-0.247909709811211
-0.363866776227951
-0.218531280755997
-0.461911499500275
1.22322523593903
-0.167677283287048
-0.088940054178238
-0.558630704879761
-0.022650375962257
-0.672555506229401
-0.029605660587549
-0.793847680091858
0.346577018499374
0.063894346356392
0.273927241563797
-0.281370282173157
-1.07928597927094
-0.776696801185608
-0.338890105485916
0.168289974331856
-0.254838019609451
-0.047383405268192
-0.163262367248535
-0.0183818154037
-0.199989318847656
-0.458663552999496
-0.035644985735417
-1.17819905281067
-0.285032033920288
-0.397633820772171
-0.078393362462521
-0.741673827171326
0.032224349677563
-0.13786618411541
-0.472741812467575
0.310976952314377
-0.037659708410502
0.577081024646759
-1.07399034500122
-0.064741484820843
0.365168780088425
0.485177427530289
-0.4577457010746
-0.10274638235569
0.258818328380585
-0.164039686322212
0.122417151927948
-0.166983678936958
0.362413436174393
-0.195199072360992
-0.421777576208115
-1.42174005508423
1.54220581054688
0.273183107376099
0.185313075780869
0.459099054336548
0.774319291114807
0.726858735084534
-0.322516590356827
0.060607858002186
0.019012277945876
0.095459289848805
0.394659459590912
0.003077954985201
-0.411273241043091
0.915980756282806
0.426828444004059
-0.362552732229233
0.683770477771759
-0.177169531583786
0.588644146919251
0.778213679790497
0.075098372995854
-0.240082055330276
0.338198512792587
-0.223028644919395
-0.70095294713974
-1.43435454368591
-0.040870249271393
-0.386745274066925
-0.022434055805206
-0.134617015719414
0.661707818508148
0.015387199819088
-1.00749814510345
0.324427515268326
-0.838738977909088
-1.76457369327545
-0.011479556560516
0.634559512138367
-0.129561141133308
-0.131962835788727
-0.193599998950958
0.008897729218006
0.097369991242886
-0.403710752725601
-0.3750359416008
0.027142148464918
-0.298901349306107
-0.584344804286957
-0.373947024345398
-0.993946135044098
0.059226199984551
-0.568237662315369
-0.961416780948639
-0.399323314428329
1.13656520843506
0.394673824310303
0.173591524362564
0.132100284099579
0.70670223236084
0.031594410538673
-0.438843309879303
-0.009167950600386
-0.934308350086212
-0.584704577922821
-0.39306452870369
-0.709365904331207
-1.10005640983582
-0.601786077022553
-0.641237258911133
0.61691027879715
-0.357118219137192
-0.103200018405914
0.173781037330627
0.383455812931061
0.065498650074005
0.135037064552307
-0.514490187168121
0.208074748516083
0.296591520309448
-0.096698515117169
-0.378004252910614
0.201798781752586
-0.285889327526093
-1.34222793579102
-0.184923082590103
0.276348114013672
0.203218966722488
0.654185831546783
-0.203955888748169
-0.578732013702393
0.441090166568756
0.011886650696397
0.436475843191147
-0.302980244159698
-0.5906081199646
-0.390538066625595
-0.072087742388249
-0.196937412023544
0.562481284141541
0.277242690324783
-0.147857636213303
0.082614272832871
-0.443996638059616
-0.893546760082245
-0.024068534374237
-1.12394464015961
0.995019733905792
0.465391457080841
-0.129591166973114
0.104682423174381
-0.11905112862587
0.368009269237518
0.186970114707947
-0.430701285600662
-0.667563498020172
-0.616438567638397
-0.715038418769836
-0.038546178489924
0.99345338344574
-0.262085169553757
0.543849229812622
0.201006278395653
-0.911819040775299
0.054527506232262
0.603826522827148
-0.077507853507996
-0.130624651908875
-0.351474493741989
0.349535942077637
0.10670830309391
-0.558864533901215
-0.563326060771942
-1.10649693012238
-0.057771302759647
-0.711645781993866
-0.54459536075592
0.301261067390442
0.026385527104139
0.640712916851044
1.28681838512421
-0.19830533862114
0.08171072602272
-0.375060826539993
-0.091942273080349
-0.329012781381607
0.514113187789917
0.135232165455818
0.037539266049862
0.834449827671051
-0.558912634849548
-0.871609926223755
0.054564662277699
-0.56683224439621
0.758168876171112
0.418968260288239
0.146093159914017
-0.256747424602509
0.037456691265106
0.118658997118473
0.134597018361092
0.10418127477169
-0.015928883105517
-0.782147884368897
0.159599035978317
0.287328958511353
0.053895972669125
-0.264829277992249
0.104726903140545
-0.099244445562363
0.680829048156738
0.385209530591965
0.449632465839386
-0.351826667785645
-0.11180092394352
0.52498185634613
0.076377734541893
-0.215413957834244
0.078781008720398
-0.574799776077271
0.504064798355103
0.735651850700378
0.491516947746277
0.166383519768715
0.198776200413704
0.600124537944794
0.809916496276856
-0.573944211006165
0.788909733295441
0.502900779247284
-0.195945218205452
-0.152660250663757
-0.469318211078644
0.865483939647675
0.509340941905975
-0.449633628129959
-0.539677858352661
0.731365442276001
0.205047085881233
-0.284625470638275
0.333802491426468
0.343574911355972
0.129186198115349
0.28027606010437
-0.496339529752731
-0.940364122390747
0.463856816291809
0.224389120936394
0.316642224788666
-0.488907188177109
1.04724907875061
-0.036548279225826
-0.352759093046188
-0.495312511920929
-0.230919644236565
0.121786192059517
0.352783143520355
0.092455916106701
0.228283166885376
0.39670130610466
-0.463530957698822
0.511893749237061
-0.329331606626511
0.698010861873627
-0.766035795211792
0.799465656280518
0.678739845752716
-0.035959023982287
-0.434320777654648
-0.244256913661957
-0.280096530914307
0.703896582126617
-0.306128889322281
0.18413519859314
-0.612107455730438
-0.6583571434021
0.039283700287342
0.419488996267319
0.021140363067389
0.647748053073883
-0.09899190813303
-0.523362934589386
-0.320921450853348
-0.290714383125305
-0.550241053104401
-0.653277933597565
0.304845154285431
-0.360478073358536
0.139555037021637
0.493617683649063
0.077915996313095
0.186504349112511
0.252625465393066
0.747968018054962
-0.121276944875717
-0.751514911651611
-0.926920592784882
0.523942589759827
0.477604329586029
0.27644345164299
-0.533009767532349
-0.106019251048565
0.670967996120453
1.09565603733063
0.55961000919342
0.86759352684021
-0.502857565879822
0.058693774044514
-0.614957690238953
-0.884247004985809
-0.400515347719193
-1.03135871887207
0.732403099536896
0.023825988173485
-0.264253467321396
-0.450297802686691
-0.080120645463467
0.06807018071413
0.362355351448059
-0.019121231511235
-0.177560895681381
0.719996213912964
0.672029197216034
0.087327405810356
-0.371703386306763
-0.471069306135178
0.477958768606186
0.607659578323364
0.382656902074814
-0.835815191268921
-0.447595417499542
0.70262348651886
-0.400539755821228
0.062846288084984
-0.363780170679092
-0.109579294919968
-0.576625764369965
-0.909043788909912
0.466680377721787
0.044866409152746
-0.010603456757963
-0.95648992061615
1.24478721618652
0.446202009916306
-0.244534030556679
0.04301592707634
-0.167362332344055
-1.23547840118408
-0.308840036392212
-0.268276900053024
0.053178247064352
-0.399788469076157
0.045467637479305
-0.015880063176155
0.376422435045242
-0.730789422988892
-0.00992963463068
-0.140388906002045
0.320483356714249
-0.140361025929451
-0.482796609401703
0.680413246154785
-0.299269169569016
-0.48580726981163
0.346237450838089
-0.794068574905396
0.044443577528
0.503927946090698
-0.046707812696695
-0.666414976119995
-0.617263972759247
-0.632550954818726
0.252238899469376
0.100815653800964
-0.119664415717125
0.431508243083954
-0.260028392076492
-0.416511565446854
0.097703494131565
0.012000488117337
0.315442591905594
0.359661370515823
-0.106055408716202
0.816910147666931
-0.294211685657501
0.621213436126709
0.151791498064995
0.962238967418671
0.244250953197479
-0.854543626308441
0.113028794527054
0.511798322200775
-1.11147165298462
-0.245657563209534
0.811924636363983
0.484615683555603
-0.29705137014389
0.609539151191711
0.177573174238205
0.555741786956787
-0.652127921581268
-1.26494121551514
1.09538865089417
0.22116494178772
0.040628079324961
0.73601633310318
-0.669086813926697
0.350517362356186
-0.339997887611389
0.577308535575867
0.340624302625656
0.324080616235733
-0.360115081071854
0.44599112868309
0.251161128282547
-0.442691594362259
-0.246615171432495
-0.521942675113678
0.358557820320129
0.217996194958687
0.025681024417281
0.381693035364151
0.185117825865746
0.146793320775032
-0.24966487288475
-0.143420785665512
-0.499515742063522
0.715763449668884
0.044151235371828
-0.112385883927345
0.237215608358383
0.000602251384407
0.182233899831772
0.519868731498718
-0.659802079200745
-0.015090465545654
-0.345088630914688
-0.835653841495514
-0.979858160018921
-0.112055651843548
-0.130078300833702
0.189064428210258
-0.261008560657501
-0.335395634174347
0.283440768718719
-0.378717362880707
-0.646672248840332
-0.758913099765778
-0.387991487979889
-0.265685051679611
-0.620977878570557
-0.670261979103088
-0.104068391025066
-0.380300730466843
-0.156624495983124
-0.641881585121155
-0.032735802233219
0.006247160956264
0.441257476806641
-0.189666360616684
-0.220623686909676
-0.006401769816875
0.531078338623047
0.206335812807083
-0.643056690692902
-0.56310111284256
0.145077764987946
0.423111796379089
-0.191713780164719
0.742818832397461
-0.236924648284912
-0.357285171747208
0.068615391850472
-0.234411180019379
0.008129946887493
1.09312355518341
-0.201852470636368
-0.975050687789917
-0.205310553312302
0.128103569149971
0.750730037689209
0.118956573307514
-0.562029540538788
0.40379410982132
-0.22934627532959
-0.120941400527954
-0.023788442835212
-0.541316211223602
-0.423171013593674
-1.39691042900085
-1.36365103721619
-0.576566338539124
0.347421169281006
-0.747008204460144
0.70696747303009
0.618088066577911
-0.029909128323197
0.459856629371643
-0.161024764180183
0.495521724224091
0.626360297203064
-0.102292239665985
0.353981375694275
-0.323970913887024
1.08767282962799
-0.033098250627518
-0.478905707597733
0.50756448507309
-0.673092663288116
-0.597790420055389
-1.51624310016632
-0.613398671150208
1.52602875232697
0.275457888841629
0.261529266834259
1.15334641933441
-0.430448174476624
-0.161260023713112
0.828786611557007
-0.024376854300499
-0.892116248607636
0.284809768199921
-0.543228566646576
0.429204702377319
0.538414299488068
-0.292017608880997
-0.718844830989838
-0.37321013212204
0.94304233789444
0.497397214174271
0.47384387254715
0.374215751886368
-0.089052967727184
0.217565909028053
-0.102836973965168
-0.829881429672241
-0.391856342554092
-0.133889213204384
-0.789946436882019
-0.060205493122339
-0.659980356693268
-0.202000975608826
-0.223501101136208
0.266701489686966
-0.052131056785584
-0.746204137802124
0.082918651401997
0.154290378093719
-0.562528371810913
-0.472766906023026
-0.201225697994232
0.605350077152252
0.078727073967457
-0.33184826374054
-0.203216105699539
0.503350675106049
-0.051548853516579
0.335548341274261
0.149288281798363
0.001266722567379
-0.264662623405457
0.100183494389057
0.24807670712471
-0.266894489526749
0.823978066444397
0.315297305583954
-0.189369142055511
0.458228588104248
0.270948588848114
-0.416634231805801
-0.446695923805237
-0.731468141078949
0.416661351919174
-0.24243937432766
-0.878221869468689
0.084185123443604
-0.731581807136536
-0.348357021808624
-0.033749736845493
0.488843888044357
-0.268821954727173
-0.222583815455437
-0.83127897977829
-0.047874346375465
-0.444020360708237
-1.07158195972443
0.921139419078827
0.298346221446991
0.151006013154984
0.377051591873169
-0.424026668071747
-0.438838094472885
-0.340636342763901
-0.371269822120666
0.322581768035889
-0.034898787736893
0.744649708271027
-0.090376555919647
-0.764964580535889
0.41692191362381
0.414476752281189
0.219119638204575
0.591786324977875
-0.388652443885803
-0.037930779159069
-0.397448778152466
-0.54742842912674
-0.317563414573669
-0.587460815906525
0.203125014901161
0.038263253867626
0.164342150092125
-0.209778040647507
0.050183013081551
0.257678091526031
-0.438344568014145
0.256612002849579
1.01749110221863
0.355556398630142
0.222816944122314
-0.277527630329132
-0.512853682041168
-0.23403525352478
-0.76613837480545
-0.718712389469147
-0.046116545796394
-0.079200811684132
0.257078766822815
-0.338775336742401
-0.871903538703918
0.986125588417053
0.069583505392075
-0.002528503537178
-0.905222952365875
-0.254028737545013
0.173735707998276
-0.461428582668304
-0.560858488082886
-0.445598602294922
0.651953816413879
0.028250262141228
-0.173889949917793
0.316234230995178
0.435266256332397
0.640330016613007
-0.255208879709244
-0.046741891652346
-0.248305514454842
-0.151397004723549
-0.325226843357086
0.273493438959122
-0.113831900060177
0.317358821630478
-0.411698997020721
-0.672344505786896
-1.1181652545929
-0.061789974570274
1.28617823123932
-0.296557307243347
-0.390866637229919
-1.5206583738327
1.40390431880951
0.205755621194839
1.24775826931
0.865982592105866
-0.276762664318085
-0.503332138061523
0.023857418447733
0.339749157428741
-0.878676354885101
0.33697521686554
-0.329876363277435
0.670769035816193
0.671586513519287
-0.2859887778759
0.607824802398682
-0.164228737354279
-0.865523040294647
-0.460252165794373
0.006498485803604
-0.177948802709579
-0.546618103981018
-0.672256469726563
-0.298539578914642
0.198891550302506
0.191064074635506
0.083637952804566
0.246778160333633
0.542649030685425
-0.486735224723816
0.385884195566177
0.120987743139267
-0.160719275474548
-0.288294166326523
0.64001327753067
0.308304786682129
-0.263218224048614
-0.55735045671463
-0.178417980670929
0.306157171726227
0.824876010417938
0.456968188285828
0.500653147697449
-0.274198234081268
-0.190209597349167
0.449812024831772
-0.220139682292938
-0.220147788524628
0.251828402280807
0.118830159306526
-1.07521545886993
1.71008956432343
0.291458398103714
0.619357645511627
0.29420194029808
0.065988250076771
0.039526768028736
0.089243486523628
-0.144425496459007
0.303551971912384
-0.431378126144409
0.654873013496399
-0.521216213703156
-0.71355539560318
-0.338647782802582
-0.427367985248566
-0.70746248960495
-0.076979443430901
0.180637270212173
0.007073525339365
-0.057740055024624
-0.536303341388702
-0.026132799685001
-0.031089030206204
-0.729476511478424
0.593490481376648
0.455221712589264
0.736218690872192
0.478340744972229
-0.941275894641876
0.772477209568024
-0.179586812853813
-0.093167081475258
0.285766094923019
-0.141990661621094
0.681358933448792
-0.412292420864105
0.268729716539383
-0.826663076877594
-0.321283221244812
0.249596327543259
-0.007917176932096
-0.194298312067986
-0.278081953525543
-0.881985008716583
0.414932489395142
0.660669505596161
0.811599910259247
-0.005941018462181
0.692196726799011
-0.382771730422974
0.550932168960571
0.403722196817398
0.609669268131256
0.337610125541687
-0.009823611937463
-0.317670583724976
0.613955318927765
0.155997708439827
-0.447400093078613
-0.511219799518585
-0.025261256843805
-0.855752170085907
0.656685173511505
-0.625572204589844
-0.243163198232651
-0.94997251033783
0.425624310970306
0.558517038822174
-0.905508518218994
0.457936227321625
-1.22158586978912
-0.884993672370911
0.829697966575623
0.128791823983192
0.252875030040741
0.217170983552933
-0.415430158376694
-0.177806943655014
0.286862224340439
0.180010914802551
0.516894698143005
-0.252133518457413
-0.299772024154663
-0.292816042900085
-0.168339505791664
0.098504349589348
-0.409843742847443
-0.198363572359085
-0.293932318687439
0.436211049556732
0.834740281105042
-0.292858839035034
-0.021287700161338
0.245018869638443
0.607670426368713
0.22729130089283
-0.498670786619186
-0.259181261062622
-0.093769058585167
0.520757853984833
0.651882410049439
0.010208243504167
-1.25209140777588
0.105259090662003
0.414037644863129
0.174709290266037
-0.189239352941513
0.634831428527832
0.43823966383934
0.514588952064514
0.337870985269546
0.864481806755066
0.075252994894981
-0.033278379589319
-0.464015394449234
0.342153191566467
0.583751916885376
0.206755608320236
0.120860651135445
0.002382139675319
0.745133936405182
-0.260868906974792
-0.58380115032196
0.513412654399872
0.026086021214724
-0.617570400238037
0.116698555648327
0.221994489431381
0.252317637205124
-0.360293000936508
-0.513222575187683
-0.208390787243843
-0.429872095584869
-0.020457526668906
-0.027659077197313
0.014260953292251
-0.434948235750198
-0.517594456672668
-0.019898865371943
-0.132582485675812
-0.516318142414093
-0.99936580657959
0.664009094238281
-0.019634168595076
0.383846700191498
0.760880768299103
0.357831388711929
0.255168914794922
0.57588118314743
-0.89851588010788
0.063331440091133
0.117356181144714
-0.358957320451736
-0.646245300769806
0.517630279064178
1.21038341522217
-0.476870864629746
-0.382627725601196
0.345978766679764
0.012285105884075
0.083533108234406
0.489539504051209
0.146156698465347
0.149065852165222
-0.143714353442192
0.434149444103241
0.238241136074066
-0.441705316305161
0.495964795351028
0.480235129594803
-0.588963091373444
0.036786660552025
0.420298755168915
0.522130012512207
-0.099219590425491
-0.417315602302551
0.516623079776764
-0.309626460075378
-0.249381750822067
0.223357677459717
-0.668372571468353
-0.791122555732727
-0.635771453380585
-0.366927236318588
-0.816909074783325
-0.020862706005573
0.053107019513846
0.363809406757355
-0.089379660785198
-0.126655921339989
-0.168986439704895
-0.465197056531906
-0.950230598449707
0.236449390649796
0.541806638240814
0.034470200538635
-0.121386706829071
0.451852768659592
-0.222668647766113
-0.366073548793793
0.785946488380432
0.001716351136565
0.066154733300209
0.593335211277008
0.086582630872727
0.63068288564682
-0.046341337263584
-0.450744122266769
0.156880661845207
-0.86367654800415
0.179211691021919
0.223802715539932
0.056252889335156
-0.796332716941834
-0.086432494223118
-0.203887671232223
-0.032470390200615
-0.418623417615891
0.367061764001846
-0.166539087891579
0.185840845108032
0.696641743183136
-0.599820375442505
-0.049781251698732
0.656976878643036
-0.260557889938354
-0.259736210107803
0.209045335650444
-0.621705591678619
-0.254615187644958
-0.161372810602188
0.261591076850891
-0.849175870418549
-0.535091638565064
0.03882721811533
-0.888989686965942
0.404199957847595
0.164508253335953
-1.09599006175995
0.20653635263443
0.94621479511261
0.460086226463318
0.139995351433754
0.562777817249298
-0.1400306224823
-0.318795382976532
-0.487378120422363
-0.796111404895783
-0.04255960136652
0.122947700321674
0.353702306747437
0.268058180809021
-0.026309059932828
0.508321225643158
-0.40600648522377
-0.167996540665627
-0.012518203817308
-0.405642718076706
0.477797508239746
0.024971213191748
0.522161066532135
-0.438567101955414
0.370171040296555
0.385503470897675
0.04709455370903
0.036462333053351
0.313565909862518
0.798993110656738
0.544943690299988
0.183936521410942
0.967930316925049
-0.463545083999634
0.335457623004913
0.207945972681046
0.112418793141842
-0.162441730499268
-0.301454544067383
-0.478868126869202
-0.853870570659637
0.160849019885063
1.0317462682724
0.287375956773758
-0.386552333831787
0.238583892583847
0.298110663890839
0.756406366825104
0.539002418518066
-0.284499168395996
0.708486557006836
-0.775672435760498
0.007647715508938
-0.657860338687897
-0.727957665920258
-0.552200675010681
-0.203969240188599
0.097500756382942
0.501304864883423
0.442397952079773
-0.382899075746536
0.474474877119064
0.765951097011566
-0.452909409999847
-1.3645613193512
0.295632481575012
0.247669190168381
-0.983774542808533
0.82185286283493
-0.382920444011688
-0.583228886127472
-0.262520015239716
-0.514235556125641
-0.526850163936615
-0.011944986879826
-0.35464808344841
0.805177271366119
-0.524285554885864
-0.268315196037292
-1.31045079231262
0.158271461725235
-0.53008770942688
-0.922208428382874
1.08183038234711
-0.530285954475403
-0.176806509494782
-1.13459146022797
0.219781994819641
-0.125346809625626
0.651321172714233
-0.168119743466377
0.281302630901337
0.512245953083038
0.105105124413967
-0.695724487304688
0.412126898765564
0.868173718452454
-0.013106238096953
0.211727529764175
-0.511805474758148
-0.210292011499405
0.474385201931
-0.206969141960144
1.21354722976685
0.593986093997955
-0.479866236448288
-0.075826548039913
-0.269873946905136
-0.801753163337708
-0.57610297203064
0.287938833236694
0.071246273815632
-1.15089011192322
-0.171438530087471
-0.609082520008087
-0.509502172470093
0.657385051250458
0.002741411328316
1.10962343215942
-0.525881469249725
0.213374257087708
-0.202283129096031
0.007954312488437
-0.210592523217201
-1.47909247875214
-0.411729574203491
-0.357772022485733
-0.420856535434723
0.5571368932724
0.098256766796112
0.632474720478058
0.072476834058762
0.493729948997498
0.084598682820797
-0.084557786583901
0.097666651010513
0.84819108247757
-0.972298085689545
0.736582815647125
0.300221681594849
-0.225316658616066
-0.478231102228165
0.094521477818489
0.695179224014282
-0.758601188659668
-0.325611233711243
-0.328975081443787
0.11894566565752
-0.112790450453758
-0.115905076265335
-0.227339297533035
-0.800106048583984
0.370878636837006
0.122342638671398
0.280904024839401
0.487717479467392
0.597359120845795
-0.317723393440247
-0.108557194471359
0.37321412563324
-1.20340049266815
-0.929692149162293
-1.44389951229095
-0.996722459793091
-1.59772932529449
0.274318307638168
0.323883414268494
-0.092367395758629
0.012092795222998
-0.210731893777847
-0.113640010356903
0.352366119623184
0.073185093700886
-0.128638193011284
-0.283687204122543
-0.177852883934975
0.040939807891846
-0.803123474121094
0.096206024289131
0.276404500007629
0.451463252305985
-0.477628529071808
-0.447571396827698
-0.197687938809395
-0.549526035785675
0.482199251651764
-1.34027338027954
-0.339877039194107
1.02241897583008
0.565913200378418
0.597162008285522
-0.787554621696472
-0.609986186027527
-1.06287121772766
-0.418197274208069
-0.566824078559876
0.458455681800842
-0.24788998067379
0.301130682229996
0.281918793916702
0.593861222267151
-0.042427852749825
-0.013191390782595
1.48125576972961
-0.12838214635849
-0.443817734718323
0.548639833927155
-0.208689391613007
-0.184980988502502
-0.830494463443756
-0.221743732690811
-0.051954917609692
-1.0036495923996
-0.975122570991516
0.061351120471954
-0.080114036798477
0.900073289871216
-0.65505313873291
-0.922921597957611
-0.316051930189133
-0.545594990253449
-0.457123249769211
-0.135707408189774
0.038581673055887
-0.191193848848343
-0.508403956890106
-0.767940580844879
-0.040991798043251
-0.338030844926834
-0.226716831326485
0.108603931963444
0.063981249928475
-0.036799117922783
0.065929278731346
-0.258816719055176
-1.10808861255646
-0.321013331413269
-1.09064590930939
0.099831432104111
-0.192301779985428
-0.170386135578156
0.553464949131012
0.087207712233067
-0.576757788658142
0.310945451259613
0.333652764558792
0.068227373063564
-0.290448009967804
0.367870271205902
0.350378811359406
0.252866953611374
0.333449274301529
-0.234601244330406
-0.26759734749794
-0.521458327770233
-0.600199639797211
0.295072853565216
0.510992348194122
0.967841804027557
0.20955303311348
-0.734098851680756
0.353417634963989
0.203320577740669
0.798929512500763
-0.466461777687073
-0.285517960786819
0.028677463531494
-0.855345368385315
-0.521242380142212
-1.31394779682159
-1.27207243442535
-0.177133202552795
-1.25694382190704
-0.880365252494812
-0.31273227930069
-0.610885083675385
-0.845034420490265
-0.11275626718998
-0.258953481912613
-0.106482796370983
-0.213322371244431
-0.510044276714325
-0.127436637878418
0.764280140399933
-0.155774012207985
-0.218139082193375
-0.26557844877243
-0.250799477100372
-0.022627614438534
-0.356083929538727
-0.792053759098053
0.422233521938324
-0.453546404838562
-0.208232209086418
0.593044459819794
0.556400716304779
-0.746422708034515
-0.022605463862419
-0.173202335834503
0.054463911801577
-1.01173424720764
-0.352964043617249
-0.396390169858932
-0.021370150148869
-0.684503734111786
0.32491409778595
-0.043040584772825
0.249540686607361
-0.035831544548273
-0.574624300003052
0.491151392459869
0.319577276706696
-0.163127928972244
-0.467809915542603
0.999902546405792
-0.489457696676254
0.814960598945618
0.490548074245453
-1.18613183498383
-0.170112371444702
0.371119290590286
-0.209099352359772
0.427539527416229
-0.218149498105049
-0.610405147075653
-0.412080228328705
-0.246508181095123
-0.339078426361084
-0.235962003469467
-0.381071239709854
-0.806032180786133
-0.475131809711456
-0.337585926055908
0.232571125030518
0.499539852142334
-0.696944296360016
-0.610846757888794
-0.124227494001389
-0.256319314241409
-0.822969794273376
-0.205101877450943
-0.102342411875725
0.345806568861008
0.306227445602417
0.39053350687027
-0.452279359102249
-0.567359030246735
0.321541130542755
-0.370461523532867
0.99110746383667
-0.405078113079071
0.287219971418381
0.116950832307339
-0.472925841808319
-0.407320886850357
-0.293915122747421
0.42038369178772
-0.56535816192627
-0.62808883190155
0.033507622778416
0.116242565214634
-0.323174864053726
0.115388609468937
-0.558969497680664
0.174165889620781
-0.627546906471252
0.202838927507401
-0.171832770109177
0.290769308805466
-0.272860735654831
-0.578082978725433
-1.25682544708252
0.186049580574036
-0.525971591472626
-0.074012458324432
0.032298158854246
0.274106681346893
0.069182202219963
0.348770916461945
-0.241874873638153
-1.44496595859528
-0.279915332794189
0.091075800359249
-0.870456278324127
-0.026052080094814
0.300212264060974
0.140862792730331
0.406198173761368
0.35542756319046
-0.48466956615448
-0.302925139665604
-0.234939247369766
-0.51038008928299
-1.17758059501648
1.02210855484009
0.318714648485184
-0.269765406847
0.538703501224518
-0.445745676755905
-0.542205691337585
0.590197384357452
-0.357357621192932
-0.51534116268158
-0.423640787601471
-0.183836564421654
-0.444825947284699
-0.814118266105652
0.718743443489075
-0.569182991981506
-0.134130567312241
-0.246494963765144
-0.177107378840446
-0.143849730491638
-1.22352159023285
-0.804703295230866
0.474280685186386
-0.766195476055145
-0.137083977460861
0.503782629966736
-0.501211524009705
-0.11793215572834
-0.027801033109427
-0.27628630399704
0.289758563041687
-0.70037978887558
-0.074489206075668
-0.325636059045792
-0.360306411981583
1.09470653533936
0.360073119401932
-0.044344980269671
-0.174252361059189
-0.483144462108612
-1.21183037757874
-0.264658033847809
0.037933513522148
-0.379755437374115
0.20827217400074
0.096279077231884
-0.304494380950928
0.299863308668137
-0.693643450737
-0.352471917867661
-0.590723276138306
0.69707453250885
-0.176239982247353
1.20958530902863
0.036131665110588
-0.319225996732712
0.151256889104843
-0.299377918243408
-0.178993940353394
-0.159101471304894
0.469304382801056
0.42809271812439
0.190555155277252
-0.452741920948029
-0.958371162414551
0.911914587020874
-0.643786609172821
0.253719866275787
-0.452941000461578
-0.250894844532013
0.040632303804159
0.146911039948463
-0.389706015586853
-0.21290235221386
0.184260040521622
0.477668106555939
0.315895050764084
-0.09962597489357
-0.169274747371674
0.755784332752228
-0.573493599891663
-0.795168161392212
0.928328096866608
0.510033071041107
-1.01147937774658
0.120601966977119
-0.658145010471344
-0.110022738575935
0.084581807255745
-0.30282524228096
-0.857054650783539
-0.299759447574615
-0.483038127422333
0.592523813247681
-0.666289210319519
0.939542889595032
0.156038612127304
-1.22403025627136
-0.397032022476196
-0.024283368140459
-0.46013531088829
-0.011312242597342
0.861512839794159
-0.421535581350327
0.599568843841553
-0.559245884418488
-0.937077641487122
-1.20858693122864
-0.805844843387604
-0.154114678502083
-0.599030017852783
-0.716598868370056
-0.988891184329987
0.012257978320122
-0.410343945026398
0.003279320895672
-0.046197447925806
0.152034521102905
-0.954400300979614
0.05123008787632
0.04649031162262
-0.683844268321991
-0.228933095932007
1.09987497329712
0.112382978200912
0.62345027923584
0.174614250659943
-0.893427908420563
0.503306329250336
-0.615352213382721
-1.06346023082733
-0.203626543283463
-0.507592380046845
-0.706319451332092
-0.795608758926392
-0.774316549301147
0.258897721767426
0.629721164703369
-0.321122407913208
0.80406665802002
-0.585990250110626
0.060596697032452
0.263682395219803
0.300171434879303
-0.926638245582581
0.389704197645187
-0.395886927843094
0.592908799648285
-0.07092347741127
-0.157225549221039
0.395022541284561
-1.06543207168579
0.172495797276497
-0.158540531992912
0.188963204622269
0.053354032337666
0.690199732780457
-0.86362612247467
0.35872009396553
-0.218948647379875
-0.503864943981171
0.456795215606689
-0.770739436149597
0.994287014007568
-0.524733006954193
-0.807319045066834
-0.28670197725296
-0.173798114061356
0.514863312244415
0.145935595035553
0.084361657500267
-0.402139216661453
0.163371503353119
0.617805063724518
-0.145407900214195
-0.046091064810753
0.25131356716156
-0.975599825382233
-0.518143951892853
0.13308972120285
-0.033964529633522
-0.453778088092804
-0.851965308189392
-1.22070968151093
0.350054204463959
-1.34870409965515
-0.055724710226059
1.05518019199371
0.153283387422562
0.085221566259861
0.632150948047638
0.316329032182693
-0.044024437665939
0.411261141300201
-0.320078551769257
0.610602855682373
0.24429988861084
0.592322707176209
0.337263613939285
0.254362285137177
0.153440713882446
-0.050129797309637
-0.111098609864712
0.06176421046257
-0.308396220207214
-0.083127938210964
-0.128625258803368
0.002977937459946
0.632123112678528
0.168396800756454
-1.00556492805481
0.006352245807648
-1.15250420570374
-0.859474122524262
-0.29214683175087
-0.21557329595089
-1.10260534286499
0.295015662908554
0.179647326469421
-0.207039356231689
0.344804465770721
-0.262494683265686
-0.29930368065834
0.073598578572273
-0.917941629886627
0.231539994478226
0.073630511760712
-0.118928171694279
-0.339441269636154
1.05511558055878
0.383317768573761
-0.799400627613068
-0.5688756108284
-0.245072066783905
-0.163512572646141
-0.653722286224365
-1.06942498683929
0.52958756685257
-0.189938306808472
0.669325113296509
0.325309097766876
-0.330821216106415
0.302944302558899
0.491428554058075
0.508464753627777
-0.695723533630371
-0.107778333127499
0.110499918460846
-0.507648169994354
0.269183546304703
0.165279999375343
-0.405484229326248
-0.97139436006546
0.702480852603912
0.170936226844788
0.164224058389664
0.610458493232727
0.569275498390198
-0.47454184293747
-0.515886306762695
0.526042282581329
0.252429604530334
-0.181979224085808
-0.977745890617371
-0.161131203174591
-0.454107969999313
0.689555644989014
0.414375752210617
-0.170693531632423
0.084802642464638
-0.28773108124733
-0.845038056373596
0.511268138885498
0.664938867092133
0.415094673633575
-0.207353845238686
0.411647707223892
-0.054793827235699
0.016375571489334
0.288656294345856
0.220384314656258
-0.262843728065491
0.395802617073059
-0.652028679847717
0.012050651013851
0.275796264410019
-0.761536657810211
-0.639959573745728
-0.112403959035873
1.31474721431732
-0.241730764508247
0.438468009233475
-0.838899254798889
0.3463234603405
-0.114509485661984
-0.284043401479721
0.108907863497734
0.535735607147217
-0.764971435070038
0.365987300872803
-1.03124964237213
0.700192332267761
0.250871866941452
0.23203518986702
0.581738889217377
-0.007211728021503
0.08239272236824
0.36450532078743
0.896624088287354
-0.119096584618092
-0.223779365420341
-1.10983645915985
-0.836503386497498
-0.147965222597122
-0.531414747238159
0.169340640306473
-0.446723639965057
-0.474316149950027
0.357575297355652
0.829959452152252
0.464023292064667
-0.276168942451477
-0.032555051147938
0.877170145511627
-0.092845551669598
0.450211822986603
0.854789733886719
-0.124753460288048
-0.028988342732191
0.623852431774139
0.411884695291519
0.17435759305954
0.359055757522583
-0.484256088733673
0.179207652807236
-0.528706073760986
0.474880754947662
-0.74150162935257
0.219552457332611
0.285269856452942
0.203651413321495
-0.498875975608826
-0.256533026695251
0.099630050361157
0.713424861431122
0.034180343151093
-0.176901206374168
0.658664047718048
0.359151154756546
-0.310011893510818
0.010500837117434
-0.137497007846832
0.347353339195251
0.255703955888748
-0.54257082939148
0.202708020806313
-0.796314597129822
-0.494642376899719
0.600054621696472
-0.300350964069366
0.350024163722992
-0.353281021118164
-0.8899866938591
-0.286775201559067
-0.770861268043518
-1.05700814723969
0.554025709629059
-0.198766961693764
0.653874516487122
0.130326524376869
0.578673720359802
-1.0318169593811
-0.489968359470367
-0.327477753162384
-0.295424401760101
0.269616186618805
0.273622155189514
-0.706291139125824
-1.37095081806183
-0.279285162687302
0.633554100990295
0.029828507453203
0.301762610673904
-0.536919832229614
-0.884363114833832
0.305525898933411
0.151957675814629
-0.157636135816574
-0.033827289938927
0.654428601264954
-0.839438498020172
0.008139260113239
-0.745413601398468
0.320580780506134
-0.194269463419914
-0.103631757199764
-0.429421782493591
-0.392914950847626
0.27451229095459
0.173809871077538
0.441882789134979
0.154366225004196
-0.253958374261856
0.356920450925827
0.086212068796158
0.656267523765564
-0.190656915307045
0.477792978286743
-0.006250281818211
0.566485702991486
-0.073494471609593
-0.521621644496918
-0.927328824996948
-0.375779092311859
-0.074446156620979
0.4224893450737
0.074039317667484
0.711751937866211
-0.688695847988129
-0.004019737243652
0.207251742482185
0.347582519054413
0.167935311794281
0.217667177319527
0.830302000045776
-0.56476902961731
-0.193053513765335
-0.978375434875488
-0.14320333302021
-0.369295299053192
0.043228674679995
0.332598924636841
-0.284415513277054
0.365423291921616
-0.572534918785095
0.012340441346169
-0.297584056854248
0.319979608058929
0.285839259624481
0.055232781916857
-0.698752045631409
-0.913406252861023
-0.475175082683563
-0.96640419960022
-0.052567824721336
-0.402673751115799
-0.313628971576691
-1.07368564605713
0.231099054217339
-0.011310526169837
0.101175911724567
-0.467880398035049
-1.64525127410889
-1.02109098434448
-1.24909615516663
-0.444325685501099
0.608030498027802
0.143543273210526
-0.438217252492905
0.579590678215027
-0.058703228831291
0.478758931159973
0.32745161652565
-0.139936506748199
0.237897977232933
-0.541398823261261
-0.250820070505142
0.184323042631149
0.428762167692184
0.463125616312027
-0.121749170124531
-0.071461036801338
-0.495778620243073
-0.417370647192001
0.35027876496315
0.217899560928345
-0.132487192749977
-0.874268710613251
0.157800063490868
-0.030272105708718
-0.585388004779816
0.130455613136292
0.359630823135376
-0.009659636765718
-0.787258446216583
-0.463509112596512
0.463586032390595
-0.521155178546906
-0.068775847554207
-0.501318454742432
0.419696062803268
0.203950583934784
-0.024023316800594
-0.074391409754753
-0.632261455059052
-0.779274702072144
0.201829373836517
-0.113076336681843
0.258641391992569
-0.000798664987087
-0.375981032848358
-0.676337599754334
0.623270988464356
0.000266183167696
0.547132253646851
0.512382507324219
-0.426810532808304
-0.358554244041443
-0.017671883106232
0.950089454650879
0.487285494804382
-0.707256257534027
0.34806290268898
-0.457439333200455
-0.029021820053458
0.03131302818656
0.64817476272583
-0.530276119709015
-0.960045099258423
0.143665984272957
0.062756031751633
0.173913329839706
0.364493787288666
0.695291757583618
-0.172602087259293
-0.533793210983276
-0.646056711673737
0.591123580932617
0.334565699100494
-0.040694952011108
-0.436655580997467
0.057019870728254
0.060107555240393
0.172220498323441
-0.166604727506638
-0.436879307031632
-0.382451713085175
0.33272659778595
-0.689649879932404
-0.357893049716949
-0.28026494383812
-0.103099808096886
-0.235910326242447
-0.369462907314301
0.23993344604969
-0.278911828994751
0.941969394683838
0.339701354503632
-0.784258246421814
-0.468662917613983
0.134637832641602
-0.437876343727112
-1.17797374725342
-1.47371959686279
0.15803450345993
0.032590549439192
0.162788227200508
0.44265028834343
-0.495489090681076
0.034169666469097
0.143423929810524
0.141720503568649
0.298604846000671
-0.153706327080727
-1.28518843650818
-1.18740022182465
-0.307643294334412
0.234164655208588
0.150100395083427
0.768090724945068
-0.350576341152191
-0.675533533096314
0.568574011325836
-0.278131365776062
0.44590225815773
0.342368870973587
-0.417009115219116
-0.941040217876434
-1.18045008182526
-1.02114605903625
-1.55937838554382
-0.733923554420471
0.352995336055756
0.476701825857163
-0.078882001340389
0.059973560273647
-0.591162323951721
-0.087285250425339
0.389669895172119
0.511892735958099
0.933799505233765
-0.682440400123596
-0.614690065383911
-0.223592013120651
0.569968163967133
-0.049068979918957
-0.033266484737396
-0.364970296621323
0.484220325946808
-0.117819085717201
0.718142867088318
0.229142710566521
-0.265488892793655
-0.911267042160034
0.264080703258514
-0.393555879592896
-0.328094124794006
-0.412970662117004
0.122622951865196
0.284552067518234
-0.06970189511776
-0.802002489566803
-0.62699294090271
0.347080290317535
-0.184506773948669
-0.28206792473793
-0.312045633792877
-0.502143621444702
-0.408534437417984
-0.470636159181595
-0.626183032989502
0.980387568473816
0.123988926410675
0.498777717351913
-0.503732204437256
0.042132891714573
-0.289261609315872
0.931640088558197
-0.88691633939743
0.03409181535244
-0.148452281951904
-0.044442150741816
-0.116268053650856
-1.02190232276917
0.208699405193329
0.366693586111069
0.400288611650467
-0.243501484394073
-0.031562402844429
-0.144991219043732
1.23678624629974
0.392975389957428
0.176906004548073
0.006536716595292
0.34431865811348
-0.741076648235321
0.27499532699585
-0.080336034297943
0.397647678852081
-0.416819155216217
0.306156605482101
-0.238910555839539
0.239419102668762
-0.220702633261681
-0.472028017044067
0.52373069524765
-0.181012555956841
0.020724756643176
0.7696173787117
-0.236189812421799
0.713017225265503
-0.031016256660223
-0.173732370138168
-0.344159752130508
0.204463467001915
0.137660592794418
-0.469805032014847
0.007129170000553
0.521040499210358
-0.044820375740528
0.326851278543472
-0.170455664396286
-0.232143357396126
0.674576282501221
0.337485462427139
0.885344386100769
-0.17050638794899
0.30712166428566
0.105136908590794
-1.22427535057068
-0.419539153575897
-0.215509027242661
0.472617983818054
0.148977130651474
0.501192510128021
0.478014051914215
0.453863024711609
0.989875257015228
0.35447496175766
-0.294686943292618
-0.686551511287689
0.612562477588654
0.107406437397003
-0.174290150403976
0.085142619907856
0.351599305868149
0.268542885780334
-0.574380040168762
-0.199445351958275
-0.45289671421051
0.130704820156097
-0.088449411094189
0.738319575786591
0.16515526175499
0.590048789978027
-0.534349501132965
0.258146107196808
-0.649772465229034
0.619353175163269
-0.603193163871765
0.077815726399422
-0.44539937376976
0.317415714263916
0.488494277000427
-0.058033898472786
-0.097920417785645
0.007953643798828
-0.795601189136505
-0.095864549279213
-0.368123531341553
-0.723304092884064
0.273988574743271
0.199050858616829
-0.289592176675797
0.02167658507824
-0.502972722053528
0.407624870538712
0.132028207182884
-0.495805680751801
-0.246703207492828
-0.780183672904968
-0.434168457984924
-0.771472334861755
-0.08475885540247
-1.11920773983002
0.334785223007202
0.492507100105286
-0.180996403098106
-1.10179734230042
-0.322259992361069
-0.001973785459995
-0.208629369735718
0.157486408948898
0.528625309467316
-0.134123519062996
-0.498465657234192
0.18328058719635
0.246669381856918
-0.291818469762802
0.284782439470291
-0.007304508239031
-0.236437886953354
-0.004578338935971
-0.065471492707729
-0.129986181855202
0.058908261358738
-0.026169858872891
0.377497881650925
-0.773220598697662
-0.073310688138008
0.570919871330261
0.210158497095108
0.202355176210403
0.19842417538166
-0.035757549107075
-0.448570907115936
-0.147468462586403
0.160285294055939
0.845195412635803
0.529065549373627
0.762004196643829
0.141366317868233
-0.692785501480103
-0.417556345462799
-0.068685650825501
-0.994541108608246
-0.753968179225922
-0.330488562583923
0.715767681598663
0.625003159046173
-0.280646920204163
-0.073816433548927
-0.073355317115784
0.005197033286095
0.288696318864822
0.042498104274273
0.758307218551636
-0.006168047897518
0.561718881130219
-0.33659428358078
0.303956389427185
-0.160376653075218
0.023665744811297
-0.19310899078846
-0.600884675979614
0.868734657764435
-0.986158668994904
-0.665659904479981
-0.426567167043686
-0.851197123527527
-1.16677451133728
-0.441385269165039
0.55478823184967
0.058044660836458
-0.233665078878403
-0.391651093959808
0.356525182723999
-0.451736241579056
-0.361282408237457
-0.112624011933804
-0.412827700376511
-0.389136910438538
-0.844992160797119
-0.117769226431847
0.008160911500454
-0.894599676132202
-0.148073479533196
-0.411334067583084
-0.399773627519608
0.48693197965622
-0.715943992137909
-0.642920076847076
-0.803727746009827
-1.13977909088135
0.965987801551819
0.089860014617443
0.346296548843384
-0.0919189453125
0.092382021248341
-0.300713270902634
-0.646279990673065
0.768212139606476
0.288118720054626
-0.243071764707565
-0.003033190965652
-0.634345471858978
-0.277445018291473
-0.253234028816223
-0.316512167453766
-0.415813684463501
-1.03094291687012
0.250506579875946
-0.232940718531609
-1.20416224002838
-0.189905405044556
0.279247403144836
0.385698705911636
0.387817770242691
0.161593109369278
-0.422806560993195
1.03622674942017
-0.802915513515472
0.287633389234543
-0.328263700008392
-1.07903134822845
1.30960166454315
-0.056075848639011
-0.048831105232239
-0.068229340016842
0.716808021068573
-0.006972787901759
-0.18487086892128
-0.79129946231842
-0.482845664024353
0.525688588619232
0.310251742601395
0.060987573117018
0.378422975540161
0.022486196830869
0.096777871251106
0.911255538463593
-0.317769944667816
-0.713392913341522
0.69538676738739
0.833044469356537
-0.881255626678467
-0.306871712207794
0.570126175880432
0.958791375160217
-0.811498761177063
-0.990151166915894
-0.16447414457798
0.057636886835098
1.07406556606293
0.121606938540936
0.332774639129639
0.494383543729782
0.562764167785645
-0.116711124777794
-0.13187912106514
0.06608746945858
-0.902060806751251
-0.034868866205216
-0.512990713119507
0.14235046505928
-0.216387122869492
0.471635669469833
1.26800441741943
-0.060265596956015
0.851229548454285
0.359716981649399
0.089761711657047
-0.361081600189209
0.512576401233673
-0.097090914845467
-0.830968081951141
-0.19905823469162
0.337341576814651
0.068752393126488
0.43425515294075
-0.141302719712257
0.122140750288963
-0.128010511398315
0.551361620426178
0.154608964920044
-0.437928974628449
-0.465779483318329
-1.33321094512939
0.32037878036499
1.17732965946198
-0.034189701080322
-0.715119898319244
0.649904429912567
-0.897347211837769
-0.552573084831238
0.322943896055222
-0.286076366901398
0.089973233640194
-0.116676539182663
0.209378212690353
-0.140426501631737
-0.45719301700592
-0.410646319389343
-0.034788675606251
0.379412293434143
-0.358167082071304
0.505217552185059
-0.238421857357025
-0.763967514038086
0.440462082624435
-0.25518473982811
0.309871315956116
0.08091539144516
-0.356263071298599
-1.3293868303299
-0.540477693080902
0.267967343330383
0.281260788440704
-0.623979806900024
-0.413272261619568
-0.551848649978638
-0.184310600161552
-0.693042039871216
-0.320391327142715
0.585457384586334
0.578939616680145
0.339032709598541
0.255939602851868
0.334328502416611
0.525647461414337
0.433396995067596
0.062532693147659
-0.087880104780197
0.432250916957855
-0.568634510040283
-0.103061437606812
-0.137931227684021
-0.267292588949203
0.181250244379044
-0.487281799316406
0.148149028420448
-0.467338711023331
-0.002275958657265
-0.376617163419723
0.173540502786636
0.719942092895508
-0.185913503170013
0.626539826393127
-0.226226940751076
0.684955537319183
0.414645105600357
-0.537525475025177
-0.734180212020874
-0.297632336616516
1.49109709262848
-0.062145084142685
-0.019881099462509
0.545277893543243
-0.002920381724834
0.322957754135132
-0.008678006008267
0.060109876096249
0.360733509063721
-0.495248794555664
1.17108190059662
-0.898601114749908
-0.429374217987061
0.424859136343002
-0.104724444448948
0.183271080255508
-0.460427135229111
-0.678870856761932
-0.486593514680862
-0.018913488835096
-0.153744414448738
0.286622405052185
-0.472107619047165
0.089270375669003
-0.145451784133911
-0.524401783943176
-0.059015218168497
-0.420183956623077
-0.290683746337891
-0.263726860284805
-0.071690812706947
0.356612861156464
0.134714066982269
-0.213178709149361
-0.680010676383972
0.047794364392758
0.052147634327412
-0.568931460380554
1.05178380012512
-0.485353976488113
0.933440327644348
-0.04822763800621
0.233948469161987
0.850462913513184
0.06072810292244
-0.6805419921875
0.470654189586639
-0.053053513169289
-0.525829434394836
-1.21890819072723
-1.5942724943161
0.069040417671204
-0.799657702445984
0.992996275424957
0.02064985409379
0.274420320987701
-0.206765040755272
-0.266288578510284
-0.753517866134644
-0.086421936750412
0.205292820930481
0.216383412480354
0.290522038936615
-0.233594849705696
0.679671108722687
-0.154586508870125
-0.281939119100571
-0.219658210873604
0.002988381311297
0.604795634746552
0.280063480138779
-0.415838778018951
0.592694938182831
0.397424519062042
-0.062629282474518
0.248230248689651
-0.49654233455658
0.686038970947266
0.310713678598404
-0.467072248458862
-0.257845520973206
0.057827711105347
-0.902908504009247
0.368580162525177
-0.512338519096375
-0.071110621094704
-0.488294035196304
-0.120825104415417
0.032506540417671
-0.161650940775871
-0.571534276008606
0.306016445159912
-0.627538859844208
-0.24322184920311
-0.296510189771652
-0.503558993339539
-0.081537157297134
-0.005335816647857
-0.588894546031952
-0.297239780426025
-0.298993557691574
0.039278030395508
0.761182904243469
0.72896134853363
-0.187221884727478
0.452136069536209
0.01613961160183
-0.184898495674133
-0.032372772693634
-0.405946314334869
-1.55418062210083
-0.373517870903015
-0.861663997173309
0.111231595277786
-0.141010597348213
-0.583203911781311
0.003921516239643
0.052286427468062
0.676408886909485
-0.499238461256027
-0.423853993415833
-0.656139671802521
-0.200400277972221
0.216428339481354
-0.107621066272259
-0.099273815751076
0.082706466317177
-0.489684522151947
-0.058260463178158
-0.283597052097321
-0.248480945825577
0.432371944189072
0.644261479377747
-0.140664964914322
0.183732077479363
-0.056281127035618
-0.421151429414749
-0.688473701477051
0.058182254433632
0.43535304069519
-0.161462798714638
-0.260680556297302
-0.114772409200668
-0.070295810699463
0.233133345842361
-0.207804098725319
0.014677099883556
-0.764386057853699
-1.43798995018005
0.069892093539238
-0.160494133830071
-0.541524827480316
-0.45787125825882
-0.918435633182526
-0.02411562949419
-0.016725851222873
-0.271522849798203
0.132683247327805
-0.227540507912636
-0.418164938688278
-0.241022616624832
-0.505185186862946
1.28542160987854
-0.386758506298065
-0.109702706336975
-0.084413826465607
-0.416729778051376
0.69387674331665
-0.256631344556808
-0.804410636425018
-0.252020090818405
0.328386336565018
0.138902485370636
-0.303432613611221
0.682788789272308
-0.824725270271301
-0.437190413475037
0.30485212802887
-1.22705924510956
0.26542603969574
0.072065129876137
0.424988746643066
0.193181872367859
0.967125236988068
0.078356854617596
-0.44676798582077
0.164544627070427
0.329645603895187
0.090922892093659
-0.312046647071838
-0.606766641139984
0.179922714829445
-0.712627112865448
-0.426438301801682
0.525052547454834
0.409307420253754
0.448479235172272
0.32746559381485
-0.490067273378372
0.7264603972435
-0.479187071323395
0.302103757858276
0.937073230743408
0.286893486976624
-0.047143738716841
0.984939932823181
-0.036933615803719
1.1351580619812
0.020910374820232
0.163495644927025
-0.295154213905334
-0.384511798620224
-0.374204337596893
0.394737988710403
0.218340024352074
0.255274653434753
-0.04872115328908
0.001182215288281
0.096890516579151
-0.665743291378021
0.000709757208824
-0.429780542850494
-0.025621749460697
0.139147117733955
0.188580885529518
0.846529364585876
0.087276086211205
0.222037196159363
-0.662074148654938
0.232937872409821
-0.290068835020065
0.231666505336761
-0.466727465391159
0.293710172176361
0.20200976729393
1.45086634159088
-0.720288515090942
-1.21012246608734
0.541942238807678
-0.161001861095428
-0.163482129573822
0.863387405872345
0.290283471345901
0.095828630030155
-0.353435039520264
0.608527839183807
-0.306710362434387
-0.602361500263214
0.182104229927063
0.004647483117878
0.175886943936348
-0.242012649774551
0.046823218464851
-0.505363047122955
-0.503280520439148
-0.007570929825306
0.110195651650429
-0.156825006008148
-0.057288452982903
0.564153611660004
-0.263475269079208
-0.847797334194183
-0.307466179132462
1.14840149879456
0.115510478615761
0.213879644870758
-0.902889490127564
0.509306132793427
0.230594515800476
-0.753286480903626
-0.103313788771629
0.467237234115601
0.088008120656014
0.107396520674229
0.435809880495071
-0.058477327227593
-0.999409735202789
-0.774151682853699
0.051698982715607
0.248820960521698
0.695220589637756
0.827850043773651
0.48965921998024
0.432968407869339
0.303694725036621
0.125723630189896
-0.063769765198231
-1.00215208530426
-1.5012081861496
0.024531915783882
1.17761051654816
0.576334238052368
-0.162948995828629
-0.343188107013702
1.65611457824707
-0.549749732017517
0.659289479255676
-0.393783450126648
0.681344628334045
0.675144493579865
0.415159434080124
-0.060939621180296
-0.007405211217701
-0.264037668704987
-0.213385462760925
-0.888235926628113
-0.396760106086731
0.280986160039902
-1.0060510635376
-0.673950254917145
-1.9212554693222
-1.16826689243317
-1.2811027765274
-0.211389750242233
-0.304274201393127
-0.1686130464077
-0.384202510118484
-0.156135082244873
0.553830683231354
0.385348409414291
-0.039523962885141
0.555113077163696
0.451238304376602
-0.712175369262695
-0.226851582527161
0.635588347911835
0.987528264522553
0.244848281145096
-0.471862465143204
0.471922188997269
-0.243688315153122
-0.618187665939331
-0.13407763838768
-0.756289482116699
-0.061624899506569
-0.631317555904388
-0.352602571249008
-0.030672485008836
-0.735766053199768
-0.279790908098221
0.171962916851044
0.053198758512735
0.195664346218109
0.097400963306427
-0.407901108264923
-0.627211093902588
-0.136164322495461
0.531880974769592
0.643371760845184
-0.361668407917023
-0.696601450443268
0.155390843749046
-0.566373705863953
-0.704535782337189
-0.043598935008049
0.206806614995003
-0.943263530731201
-0.472969323396683
-0.883773028850555
-0.653185129165649
-1.17789113521576
-0.367607653141022
-0.006840750575066
-0.113870561122894
0.132640212774277
-0.555536329746246
-0.535361766815186
0.77439683675766
0.768257915973663
-0.466178953647614
-0.333173453807831
0.170707732439041
-0.426645964384079
0.077188327908516
-0.101599961519241
-0.105167828500271
0.062461659312248
-1.11391520500183
0.603401005268097
0.212698891758919
0.723379135131836
-0.829930186271668
0.532913863658905
0.376024007797241
-0.492507129907608
-0.098808392882347
0.031317315995693
0.183757051825523
-0.785495758056641
0.415946543216705
-0.736775279045105
0.170436561107636
-0.435576379299164
-0.138124987483025
-0.10319972038269
0.27263879776001
-0.178205370903015
0.320954471826553
-0.187111303210258
0.810610353946686
0.895078539848328
-0.363554716110229
1.47738611698151
-0.036710675805807
-0.189285025000572
0.238356217741966
0.013461414724588
0.261687576770782
-0.335893660783768
-0.237535715103149
1.29339551925659
0.347082763910294
0.386215150356293
0.423942029476166
0.507998406887054
0.329330682754517
1.19054973125458
-0.129260003566742
0.190133482217789
-0.111892886459827
-1.28235828876495
-1.43359386920929
-0.503288805484772
0.534523606300354
0.018631830811501
0.151255771517754
0.017601694911718
0.087427750229836
0.74276864528656
-0.367091000080109
-0.268814444541931
0.579604029655457
-0.365399718284607
-0.193512380123138
-0.331500679254532
-0.114952906966209
-0.233826547861099
-0.416324317455292
0.233242109417915
0.084777116775513
0.848517537117004
0.546284139156342
0.580182135105133
-0.456246346235275
-0.024445876479149
0.018498074263334
-1.20120787620544
-1.12826442718506
0.648759841918945
0.690004706382751
-0.389920741319656
0.001900117844343
0.305127799510956
0.093377821147442
-0.303697258234024
-0.448630154132843
-0.316272646188736
0.231584325432777
-0.564939618110657
-0.30603614449501
-0.421760320663452
-0.566391706466675
0.416054576635361
0.128933072090149
-0.457205265760422
-0.901583194732666
-1.13256990909576
0.074299216270447
-0.375035583972931
-0.385880619287491
-0.050187569111586
-0.913824141025543
0.041092544794083
0.013919388875365
-0.384474873542786
0.004821233451366
-0.898135542869568
0.172641277313232
-0.238831579685211
-0.070818841457367
-0.397030979394913
-0.81614226102829
0.246693357825279
0.50321751832962
-0.867484927177429
-0.775806486606598
0.205888003110886
-0.003931992221624
-0.462709605693817
-0.091985762119293
-0.242294296622276
0.283225983381271
-0.302955538034439
-0.544976234436035
-0.880571663379669
-0.420051425695419
-0.029953915625811
-0.03048887476325
-0.104528784751892
0.136410027742386
0.354494124650955
0.850176155567169
0.107085570693016
-0.365895807743072
0.295621901750565
0.529082655906677
0.361034989356995
0.335333198308945
0.329735636711121
0.442332804203033
0.659994065761566
0.099219210445881
-0.225003063678741
-0.077515333890915
0.244279801845551
0.310133874416351
0.219950899481773
0.093822121620178
-0.255113691091537
0.231567770242691
-0.334660291671753
-0.807076930999756
0.376116156578064
0.770543813705444
0.154334262013435
0.525286138057709
-0.193669483065605
-0.19135257601738
-0.455514699220657
0.484903216362
0.018980801105499
-0.246174901723862
0.375652730464935
-0.476917833089829
-0.290541291236877
0.800975680351257
-0.56423544883728
0.247416317462921
-0.4816535115242
0.579349875450134
0.055372841656208
-0.969432890415192
-0.140118256211281
0.041340742260218
0.043967917561531
0.488274544477463
0.522190272808075
-0.505318284034729
-0.291038364171982
-0.950989961624146
-0.120145231485367
0.004966609179974
-0.324074804782867
-0.259922474622726
0.770998001098633
-0.027996858581901
-0.54239547252655
-0.655711770057678
0.534353613853455
0.413190394639969
-0.656192123889923
-0.386370033025742
-0.805984675884247
-0.270366579294205
0.01439804956317
-0.34151303768158
-0.113223224878311
0.572566986083984
-0.26381579041481
0.072262674570084
-0.192112430930138
-0.607417047023773
-0.176427140831947
0.34352308511734
0.229157581925392
0.182076364755631
0.646485447883606
-0.178852185606956
-0.802157163619995
0.085696928203106
-0.109699368476868
-0.710274577140808
0.697698473930359
-0.345623731613159
0.139881044626236
-1.14515781402588
0.090998947620392
0.7127925157547
0.526408135890961
0.673661768436432
0.646868050098419
-0.01159093528986
-0.098676949739456
-0.259492844343185
0.514427185058594
0.437715083360672
-0.714524149894714
-0.124038830399513
0.026070080697537
0.4941286444664
-0.820985436439514
0.229141980409622
0.12766931951046
0.291166633367538
0.930210292339325
0.095700234174728
0.487969219684601
0.305005341768265
-0.210017427802086
0.052637793123722
-0.147630169987679
0.55465179681778
-0.38994950056076
0.1628358066082
0.318910926580429
-0.458204180002213
0.336918205022812
0.55134505033493
-0.180063918232918
0.434595137834549
0.41074213385582
0.265359193086624
0.091897569596768
0.557633519172668
-0.253064066171646
-1.09171116352081
0.282829165458679
-0.285273909568787
0.155466943979263
-0.010180810466409
-0.584081292152405
0.289951860904694
-0.761739552021027
-0.870572328567505
-0.797628879547119
-0.128332167863846
0.617588818073273
0.619587302207947
0.217551946640015
0.135949373245239
0.069783970713616
-0.280312985181808
0.656489670276642
0.099238827824593
-0.834633648395538
-0.015810370445252
-0.442077487707138
1.02308654785156
0.15447224676609
-0.005152836441994
0.36846262216568
-0.342157006263733
-0.57678496837616
-0.195433050394058
0.226373583078384
-0.201662331819534
-0.217252746224403
-0.209816679358482
0.461930394172668
0.070460021495819
0.741340100765228
-0.42843160033226
0.138169378042221
-0.124019734561443
0.197955101728439
0.532866716384888
-0.105887420475483
0.527441680431366
-0.493594586849213
0.223597496747971
-0.403418183326721
0.209511756896973
0.222636118531227
0.045340687036514
-0.088992744684219
0.24293027818203
0.435308158397675
-0.855141043663025
0.272675186395645
0.594048976898193
-0.071031488478184
-0.268690168857574
-0.270679205656052
-0.586689412593842
-1.0542266368866
-1.41312110424042
-1.27680051326752
-0.537751376628876
0.237047255039215
-0.16140304505825
0.308914691209793
-0.650897085666657
-1.22620165348053
-0.682489991188049
-0.345892995595932
-0.980732917785645
1.15486562252045
0.665126144886017
0.99300080537796
-0.068396858870983
-0.565614998340607
-0.610429346561432
0.477181613445282
0.041798993945122
0.078251838684082
-0.058226518332958
0.179858356714249
0.305634140968323
0.831509470939636
0.224756062030792
0.115217298269272
0.285248786211014
-0.64661967754364
-0.325027137994766
0.310647219419479
0.017993984743953
-0.380253344774246
0.104141354560852
0.196943908929825
0.075355842709541
0.083165600895882
-0.049020491540432
-1.1052782535553
0.366800636053085
1.37296879291534
0.021100368350744
-0.711335957050324
-0.481193661689758
-0.277024179697037
0.793441414833069
-0.254979282617569
0.25669738650322
0.864109873771668
0.388940721750259
0.238136187195778
0.111879542469978
0.290323108434677
-0.024831555783749
-0.218316957354546
-0.717759132385254
-0.971537232398987
-1.0818806886673
0.291203200817108
-0.521957695484161
-0.083700090646744
0.118424981832504
-0.079111531376839
-1.43591237068176
-0.16998054087162
-0.236433178186417
0.207881689071655
0.7640380859375
0.094845682382584
-0.209822908043861
-0.112547181546688
0.209494918584824
0.081287756562233
-0.286304354667664
-0.145705282688141
-0.107335597276688
-0.071992315351963
1.10911202430725
-0.162195816636086
-0.442949950695038
-0.025682061910629
-0.248462036252022
0.389893889427185
0.14616322517395
-0.103406101465225
0.152427181601524
0.293923318386078
0.671931385993958
-0.303820908069611
-1.09156155586243
1.38144040107727
-0.570366144180298
0.165649563074112
-0.231446757912636
-0.892807543277741
0.127394765615463
-0.603600263595581
-0.571649014949799
0.182396799325943
0.538541078567505
-0.845369279384613
-0.40476131439209
-1.00792682170868
-0.566404223442078
-0.873514175415039
0.509359240531921
0.870494604110718
0.304994255304337
-0.843647837638855
-0.303277492523193
0.035572696477175
-1.46007132530212
-1.33371043205261
0.227714270353317
0.615151524543762
-1.17132902145386
-0.515291929244995
0.408685356378555
0.017101785168052
0.680825352668762
-0.140450805425644
1.12511587142944
-0.272464960813522
-0.744162559509277
0.34598645567894
0.121042974293232
-0.289148837327957
-0.396294772624969
0.276921838521957
0.045784041285515
0.064076609909535
0.424539983272553
0.056797251105309
0.545677006244659
0.672400653362274
0.175344631075859
0.033309057354927
-0.297830879688263
0.84022331237793
-0.337639212608337
0.132069274783134
-0.527928829193115
0.983361780643463
0.111719772219658
0.562938332557678
0.138616442680359
0.298729330301285
-0.230728954076767
0.492072820663452
-0.399561136960983
0.709047734737396
0.181991636753082
0.923611342906952
0.887317180633545
0.512063980102539
-0.121496006846428
-0.137589618563652
0.053348794579506
-0.413291960954666
-0.192589074373245
0.213686734437942
-0.083109185099602
-0.02456846088171
-0.362592458724976
0.160255312919617
-0.237397104501724
-0.065411910414696
-0.288015186786652
-0.5772784948349
-0.212755814194679
0.032124631106854
0.061337191611528
-1.39922702312469
0.294062793254852
-0.056921858340502
1.5022805929184
-0.215407460927963
0.029820617288351
0.307302683591843
-0.00515178963542
-0.685169994831085
0.584694862365723
-0.408212542533875
0.773734569549561
-0.166877299547195
0.52770060300827
0.485246062278748
-0.260770559310913
0.909584760665894
0.018274649977684
0.092243671417236
-0.147461384534836
-0.185959935188293
0.003541387617588
0.56607586145401
0.464121818542481
-0.298224925994873
-0.652221024036408
-0.511588037014008
0.61376953125
-0.277825623750687
0.483508616685867
-0.146394729614258
-0.626382350921631
-0.646287560462952
-0.069590590894222
-0.51789265871048
0.006785236299038
0.021671891212463
-0.519811451435089
-0.064443737268448
-0.274270474910736
-0.105056121945381
0.154372930526733
-1.11201179027557
0.676751613616943
0.552353382110596
-0.489474773406982
-0.118145994842052
0.027591418474913
0.147420689463615
-0.149187371134758
0.830749452114105
0.062156911939383
-0.987184405326843
-0.595729112625122
-0.578136146068573
0.028048984706402
-0.290219783782959
0.038572061806917
-0.426036328077316
-0.075838312506676
-0.382074177265167
0.836155414581299
0.083767488598824
0.109523594379425
0.85706239938736
1.25075507164001
-0.606905221939087
1.2829704284668
0.036238417029381
0.317278027534485
0.162368088960648
0.344840109348297
-0.850396931171417
0.567737400531769
-0.193866237998009
0.322060316801071
0.029345706105232
0.854333221912384
0.378748714923859
0.513539016246796
-0.412011981010437
0.118821620941162
-0.017649801447988
0.699563205242157
-0.159439027309418
0.203095838427544
-0.199139922857285
0.201881676912308
0.042816482484341
0.119489476084709
0.21562659740448
0.186986833810806
-0.563723981380463
-0.157230421900749
-0.168073952198029
-0.060942970216274
-0.303308993577957
-0.682634711265564
-0.849124908447266
-0.955083131790161
0.1268340498209
0.336667358875275
0.064115971326828
0.662275552749634
0.184058457612991
0.639454543590546
-0.136946886777878
-0.479247093200684
-0.035501338541508
0.51708710193634
0.196139872074127
-0.164199486374855
0.115249767899513
0.261565864086151
-0.5905522108078
0.196014910936356
0.279620856046677
0.231374070048332
0.422339886426926
-0.009264631196857
-0.421375781297684
-0.02275699749589
0.396785974502563
0.34846904873848
0.251954317092895
-0.344484895467758
-0.161065861582756
0.310285449028015
-1.16969919204712
1.05124711990356
-0.166384294629097
-0.465829879045486
-0.014099657535553
-0.357891231775284
0.018810920417309
1.22926604747772
-0.289328902959824
0.303212076425552
-0.547721803188324
-0.170145601034164
-0.044766593724489
0.973107933998108
0.049252469092608
-1.03830218315125
-0.71864241361618
0.468123316764832
0.124699167907238
-0.521045506000519
-0.370478749275208
0.081777781248093
-0.326103061437607
0.18866690993309
-0.175046995282173
-1.00410616397858
0.013817340135574
-0.300626873970032
0.531571328639984
-0.653498291969299
-0.476604700088501
-0.208940058946609
-0.518813967704773
0.26862421631813
-0.637246012687683
-0.780556321144104
-1.03361916542053
-1.55996692180634
-0.103845447301865
0.028982367366552
0.033753681927919
0.064348585903645
0.500584244728088
-0.139064565300941
-0.558214783668518
0.555392026901245
0.570972084999085
0.880184590816498
-0.068308964371681
0.98540335893631
0.201079830527306
0.146699979901314
0.036121793091297
0.181080371141434
0.011776985600591
0.399237781763077
-0.796654164791107
-0.461166858673096
-0.067820034921169
-0.055693849921227
-0.609590470790863
0.554678022861481
0.284669935703278
0.069569021463394
-0.262215673923492
1.15407192707062
-0.198710024356842
-0.323187589645386
0.167198851704597
0.779235243797302
-0.729097366333008
0.186856240034103
0.366211414337158
0.515368640422821
-0.10078602284193
-1.17215883731842
-0.631057918071747
-0.744728624820709
-0.105983749032021
-0.860433995723724
-0.42568963766098
0.70622456073761
0.855502665042877
-0.165879756212235
-0.160012900829315
-0.634923994541168
-0.728586673736572
0.460616856813431
-0.221395060420036
-0.50265634059906
-0.180388197302818
-0.32241952419281
-0.180768042802811
-0.211600288748741
-0.50999528169632
-0.638808846473694
-0.116519823670387
-0.201530605554581
0.368593007326126
-0.002853810787201
-0.239401131868362
0.385675638914108
-0.634700775146484
0.332307636737823
-0.073961585760117
-0.137651801109314
-0.447060078382492
0.383440256118774
-0.154405057430267
-1.23613262176514
-1.22395300865173
1.2980227470398
-0.523064494132996
-0.442822009325027
0.520881354808807
-0.045557353645563
0.247025564312935
-0.332400441169739
-0.608773052692413
-0.630255699157715
-1.18104088306427
-0.883914768695831
-0.174423232674599
-0.477554440498352
-0.114585250616074
-0.713896036148071
-0.319496512413025
-0.247923851013184
-0.268794745206833
-0.808006167411804
-0.176564157009125
-0.475947946310043
-0.411862313747406
0.871999979019165
-0.351198583841324
-0.662752270698547
-0.151739031076431
-0.051273919641972
-0.093445591628552
-0.262989431619644
-0.046271998435259
0.872987926006317
0.380593091249466
0.699673414230347
0.648087739944458
-0.6704460978508
-1.62532842159271
-1.90871906280518
-1.35665082931519
-0.748028576374054
0.186603978276253
-0.526710033416748
0.471668809652329
0.107042647898197
1.06904053688049
0.110534034669399
0.313547998666763
0.256674379110336
0.339140474796295
0.003459953702986
0.775705933570862
-0.586157143115997
-0.307658195495605
-0.713004589080811
-0.079858958721161
-0.985348701477051
0.190814763307571
0.027543352916837
0.524689733982086
0.28540250658989
0.346715152263641
0.476002842187882
-0.254540413618088
0.573419809341431
-0.480743855237961
0.35590523481369
0.018939085304737
-0.017224229872227
0.57881236076355
0.466722726821899
0.415410220623016
0.606499969959259
-0.247349724173546
-1.23931050300598
0.69914722442627
-0.174749284982681
-0.272964090108871
-0.693988978862762
-0.317068219184875
-0.575702548027039
0.419063925743103
-0.653127014636993
-0.71928596496582
-1.0976505279541
-0.883766114711762
-0.005026675760746
0.284119337797165
-0.519035041332245
0.55728942155838
-0.408986419439316
0.888305902481079
0.29079881310463
-0.024632910266519
0.292925655841827
-0.817452430725098
-0.429144501686096
-0.91847687959671
-0.340212911367416
-0.136242762207985
0.667105078697205
0.712768912315369
-0.096330866217613
0.083301529288292
0.540160655975342
0.292412638664246
0.152702450752258
-0.283901572227478
0.261849284172058
0.224245250225067
0.210133835673332
-0.419315129518509
-0.257714986801147
-0.358340471982956
-0.19885191321373
-0.917438209056854
-0.98025643825531
-0.06553553044796
-0.05253629386425
-0.721082746982574
-0.095202572643757
0.662023544311523
-0.401843577623367
0.492844372987747
0.859664618968964
-0.014706127345562
-0.575245201587677
-0.08993960916996
-0.035939671099186
-0.128199979662895
-0.469476670026779
1.32113802433014
0.023318335413933
0.314650505781174
-0.228961542248726
0.786134779453278
-0.269592583179474
-0.267750024795532
-0.119592294096947
-0.255524516105652
-0.160403102636337
0.196388632059097
0.088967218995094
-0.644364774227142
0.756255447864533
0.217333272099495
0.099225960671902
-0.292444407939911
-0.24101135134697
0.409108281135559
-0.710241556167603
-0.172349140048027
-0.832701563835144
0.23044228553772
0.163736969232559
-0.01044596824795
0.068292051553726
0.585021734237671
-0.300988852977753
0.177914321422577
-0.482661485671997
-0.622646868228912
-1.1606330871582
0.567042350769043
1.52128112316132
0.230444014072418
0.638825058937073
-0.133798688650131
-0.523756921291351
-0.423817992210388
-0.754669308662415
0.579319536685944
-0.421755075454712
-0.703863799571991
0.595639765262604
0.064231403172016
0.1169124096632
-0.907110095024109
0.775088310241699
-0.468215256929398
-0.216299444437027
-1.0799400806427
0.346585482358932
0.279676735401154
0.183660000562668
-0.890971422195435
-0.492804348468781
0.785286784172058
-0.316164940595627
0.306334257125854
-0.556242883205414
0.173817664384842
0.261804610490799
0.14199510216713
0.021831173449755
0.07688219845295
0.349510163068771
-0.395674735307693
0.793129026889801
0.551923811435699
-1.02026903629303
-0.521734893321991
0.043639220297337
0.128705635666847
0.472978502511978
-0.195834517478943
-0.361780405044556
-0.647681355476379
0.613734006881714
0.902512907981873
-0.179375097155571
-0.519679188728333
-0.617690324783325
-0.979296982288361
-0.261556208133697
0.410808473825455
0.578782021999359
-0.533381462097168
-0.903014183044434
-0.094648376107216
-0.28413113951683
-0.676172018051147
-0.450899124145508
0.555953502655029
-0.324707806110382
0.159606158733368
-0.714308202266693
-0.643950462341309
-0.549478650093079
0.161512076854706
0.135806396603584
-0.24688421189785
0.396813482046127
-0.54272985458374
-0.259961068630218
0.558653712272644
0.091145478188992
-0.367352485656738
0.401284545660019
-0.16236600279808
0.330314069986343
-0.596364557743073
0.270646452903748
-0.033791732043028
-0.477985441684723
0.573342323303223
0.472031116485596
-0.18018439412117
-0.396714806556702
0.771618127822876
-0.044099897146225
-0.620805501937866
-0.549331724643707
-0.558274030685425
-0.196603119373322
0.173640519380569
0.079330556094647
-0.073298156261444
-0.415577501058579
-0.194817557930946
-0.36038464307785
-0.632020354270935
0.236632809042931
0.376817286014557
-0.102055430412292
-0.50571209192276
0.64734548330307
-0.137772589921951
-0.261041939258575
-0.503348767757416
-0.309788256883621
-0.688227236270905
0.312269896268845
-0.060326270759106
0.132498577237129
0.723905026912689
-0.651335716247559
-0.600020945072174
-0.039667502045631
0.451904237270355
-0.450947910547257
-1.13533079624176
0.148829594254494
-0.479745924472809
0.230899393558502
-0.610485017299652
0.636378407478333
-0.054918773472309
0.027090035378933
-0.327074110507965
0.462667226791382
0.151424676179886
-0.082981884479523
-0.081105247139931
0.173682436347008
-0.188606649637222
-0.613209664821625
-0.141847163438797
-0.280653089284897
-0.642057597637177
-0.902814149856567
-0.923503398895264
0.24461954832077
-0.933773398399353
-0.162164881825447
0.614830017089844
-0.944573402404785
0.153689473867416
0.312173098325729
0.178013071417809
0.127555817365646
-0.163585931062698
-0.567398488521576
0.429714024066925
-0.414558976888657
0.214212149381638
-0.112098105251789
-0.777745306491852
-0.115143291652203
-0.134694516658783
-0.058340772986412
0.568871021270752
-0.342126905918121
-0.711026549339294
-0.348002254962921
0.415579169988632
0.174736961722374
-0.376615852117538
0.020472984761
0.242739364504814
-0.33318692445755
-0.321483373641968
-1.2223562002182
-0.651520192623138
-0.648746252059937
-0.126350551843643
0.202907741069794
0.998522460460663
-0.550643742084503
0.572695076465607
0.442330479621887
0.523420572280884
-0.244465231895447
-0.169190555810928
-0.015262011438608
0.068331740796566
0.238108992576599
-0.06069727241993
-0.24160024523735
0.013372302055359
-0.443958610296249
-0.602656602859497
0.247166126966476
-0.77612829208374
-1.29982781410217
-1.08623099327087
-0.169242531061173
-0.449761867523193
1.04924595355988
-0.105496518313885
0.335711389780045
-0.210971280932426
1.22315692901611
0.254638016223907
0.363814502954483
0.593423962593079
-0.178119704127312
0.268659919500351
0.096783943474293
-0.993627965450287
1.12037062644959
-0.33782947063446
0.341191083192825
-0.589351654052734
0.327619135379791
-0.382214367389679
-0.497648000717163
-0.065621607005596
0.048954151570797
0.514459431171417
-0.454854041337967
-0.041573762893677
0.643635272979736
0.139116570353508
0.539027750492096
-0.346418350934982
0.519267380237579
0.058400955051184
0.270541578531265
-0.106190271675587
-0.671546101570129
0.331384062767029
-0.009227009490132
-0.09613112360239
0.671271145343781
0.714874267578125
-0.199489325284958
-0.529216706752777
0.274497330188751
-1.04198014736176
-0.159672364592552
0.282586812973022
-0.130502492189407
-0.14970275759697
-1.17205500602722
-1.14140605926514
0.416952043771744
0.423458755016327
0.013302138075233
-0.677021145820618
-0.237324416637421
-0.074553802609444
0.383783787488937
-0.714663863182068
0.039720699191094
-0.888983368873596
0.186304926872253
-0.357063502073288
0.991994261741638
-0.943047404289246
-0.471060276031494
0.072574801743031
0.283615261316299
0.634775102138519
0.608753383159637
0.225546717643738
0.738053739070892
0.29493236541748
0.551738262176514
0.089714929461479
-0.484478354454041
-0.285936772823334
0.464296251535416
0.321187973022461
0.329072624444962
-0.034037724137306
-0.68790340423584
0.351450175046921
-0.051805630326271
0.465009093284607
-0.138895958662033
-0.327265173196793
0.688896656036377
-0.899106204509735
0.085251092910767
-0.261209696531296
-0.059355467557907
1.12109541893005
0.130156993865967
1.08903682231903
0.015663668513298
-0.416665852069855
0.252026379108429
0.482775658369064
-0.20985671877861
-0.137549817562103
0.543509781360626
-0.033795818686485
0.308895647525787
-0.628640472888947
-0.193874314427376
0.79603785276413
-0.026331350207329
-0.165183171629906
-0.564744174480438
0.303837567567825
0.517371892929077
-0.345152616500854
0.112714856863022
-0.570938587188721
0.155178099870682
-0.306380093097687
-0.16694700717926
0.293232649564743
0.210547924041748
0.271912902593613
-0.170683234930038
-0.683314740657806
-0.579025387763977
0.192187875509262
-0.189540669322014
0.227927058935165
-0.111715905368328
-0.563760757446289
-0.267192214727402
0.395229697227478
0.200276061892509
-0.224265232682228
0.536469459533691
0.30295518040657
-0.945634782314301
0.049401864409447
-0.35775551199913
0.210721731185913
-0.166465312242508
-0.990578293800354
-0.530099034309387
-0.174990981817245
-0.136144906282425
-0.599640071392059
-0.22125244140625
-0.118818655610085
0.123632170259953
0.894066989421845
0.087587885558605
-0.026186909526587
-0.256614685058594
-0.771029829978943
-0.873398900032043
0.014756478369236
0.591433167457581
-0.363147765398026
0.253754049539566
0.032522197812796
0.813880920410156
-0.188686698675156
-0.85100793838501
-0.003380440175533
-0.105272144079208
0.51653403043747
1.18109548091888
-0.862837433815002
-0.237470760941505
-0.023024749010801
0.610488176345825
0.670236885547638
0.813156962394714
-0.502203285694122
-0.107559941709042
-0.315433770418167
-0.294747471809387
-0.135771691799164
-0.324432224035263
-0.272718787193298
-0.024525256827474
-0.473824411630631
0.585756421089172
0.310064047574997
0.463450133800507
-0.21094985306263
-0.032780405133963
0.077425047755241
0.484103202819824
-0.061200950294733
0.24742665886879
0.4797742664814
-0.806810915470123
-0.901663661003113
0.305625438690186
0.124659694731236
0.349958509206772
-0.29818719625473
-0.263840436935425
0.107117712497711
0.07290917634964
-0.354931563138962
-0.376734763383865
0.172457933425903
0.380935490131378
0.211386874318123
0.134399816393852
0.076743118464947
-0.11990675330162
-0.276981323957443
0.42578449845314
0.863070130348206
0.597002983093262
-0.045673601329327
-0.088870242238045
-0.312342882156372
-0.219236925244331
-0.918422162532806
0.498260587453842
0.325506269931793
0.248533189296722
-0.444932192564011
1.04268145561218
0.557669520378113
-0.146388962864876
0.046638153493404
0.063388891518116
-0.531180381774902
-0.75344181060791
-0.126390933990479
-0.318062543869019
0.198746204376221
0.254982620477676
-0.666965782642365
-0.978101372718811
1.21070194244385
-0.087603814899922
-1.35721433162689
-0.40907496213913
0.182208180427551
-0.308102965354919
0.062803968787193
-1.04288744926453
-0.374373555183411
0.294185847043991
1.33153450489044
-0.197013348340988
-0.171909272670746
-0.116841904819012
-0.9075967669487
-0.61009281873703
0.461103975772858
0.129377990961075
-0.560325682163239
-0.924736320972443
0.927792310714722
-0.691369235515595
-0.015732266008854
-0.343858003616333
-0.325596809387207
0.48535019159317
0.187069371342659
-0.928520619869232
-0.131731152534485
0.264436066150665
0.639346122741699
-0.500841677188873
0.289172232151031
0.183704704046249
-0.207477688789368
-0.183946073055267
0.487412244081497
0.805689990520477
-0.130063131451607
-0.152207896113396
-0.238767713308334
0.478812545537949
0.15095454454422
0.0224289894104
0.90825343132019
-0.362411439418793
0.053962774574757
-0.596385359764099
-0.307311445474625
0.087665989995003
-0.100196085870266
0.210518360137939
0.396731913089752
-0.745561063289642
0.342886865139008
0.385051965713501
-0.051626741886139
0.67577850818634
-0.149353533983231
-0.304756700992584
0.137484654784203
-0.111262589693069
0.444244921207428
-0.542412519454956
-0.920048475265503
-0.640443980693817
-1.39689874649048
0.25288850069046
0.319899618625641
-0.032551653683186
-0.327778339385986
0.044652301818132
0.445595413446426
0.151825085282326
-0.340113282203674
-0.92789888381958
-0.083597466349602
-1.01004147529602
0.191774651408196
-0.381818443536758
-0.107824072241783
0.359171628952026
-0.196950525045395
0.58561098575592
0.523695707321167
0.276867687702179
-0.327401280403137
0.078861892223358
-0.083154089748859
0.206358477473259
0.243742421269417
0.422857612371445
-0.59443610906601
-0.62469208240509
-0.049085326492786
0.670179188251495
-0.580690801143646
-1.75547170639038
1.24921250343323
-0.826543807983398
-0.498348116874695
-0.514868497848511
0.410869836807251
0.135027959942818
0.530687510967255
-0.15121753513813
0.140944510698318
-0.645512342453003
-0.155364811420441
0.036701656877995
0.361428648233414
0.234361052513123
-0.023745812475681
0.324030667543411
0.703248560428619
-1.48041355609894
-0.095805577933788
0.615386664867401
0.248194232583046
0.340417236089706
0.506912767887116
0.083852417767048
-0.047614216804504
0.53250914812088
-0.070454381406307
-0.985621988773346
-0.295996606349945
-0.501802206039429
-0.886885762214661
-0.058174397796393
0.114393547177315
0.6786749958992
-0.192531764507294
-0.119619309902191
-0.13787616789341
0.133282467722893
-0.141648083925247
-0.407468348741531
-0.190681099891663
0.271408975124359
-0.584696531295776
-0.118499524891377
0.023964930325747
0.94238942861557
-0.169409304857254
-0.321886479854584
-0.959312200546265
0.775751352310181
0.100032687187195
0.762312173843384
0.059142962098122
-0.092906326055527
-0.613533973693848
-0.07945890724659
-0.404927790164948
-0.37060084939003
-0.003583021461964
-0.58553159236908
-1.31222689151764
-0.620979785919189
0.401896417140961
-0.280300587415695
-0.529416024684906
-0.099918760359287
0.614608764648438
-0.03885156288743
-0.283695310354233
0.37926721572876
0.771642565727234
-0.183036208152771
-0.038916494697332
-0.353976428508759
-1.15093541145325
-1.22878873348236
0.457599878311157
0.271919339895248
0.270228356122971
-0.473022609949112
-0.017771236598492
-0.069731317460537
-0.070268511772156
0.108776934444904
-0.258467823266983
-0.11016871035099
0.731012761592865
-0.312579780817032
-0.557268500328064
-0.482963532209396
0.278237640857697
0.018476594239473
0.008398964069784
-0.191214889287949
-0.44357180595398
-0.424648225307465
-0.008723072707653
0.80395519733429
-0.033811062574387
-0.271532505750656
-0.185468673706055
-0.386703014373779
-0.328716158866882
0.460354119539261
0.065803498029709
0.124948441982269
-0.169759899377823
0.667339205741882
0.153449416160584
-0.050280209630728
-0.571378707885742
0.171500593423843
-0.37476122379303
-1.03238868713379
0.953306436538696
-0.094210051000118
-0.497808992862701
-0.374433398246765
-0.42742121219635
0.499024778604507
1.37674236297607
-0.796403348445892
0.180216103792191
0.191088810563087
0.279921799898148
-0.363796830177307
0.099343717098236
-0.656102657318115
0.35563451051712
-0.377269268035889
-0.08141965419054
0.636109888553619
0.357365429401398
0.283169001340866
-0.580505669116974
-1.04094099998474
0.494079768657684
-0.213482782244682
0.587609052658081
-0.774855256080627
0.567905306816101
0.128575503826141
-0.112915605306625
-0.513704478740692
0.276399493217468
-0.788911700248718
-0.622489929199219
-0.868130624294281
0.171827509999275
-0.354124337434769
0.513855397701263
0.071792840957642
-0.689380586147308
-0.334814727306366
-0.196250379085541
0.23560294508934
-0.144961506128311
0.504101634025574
-0.642964124679565
-1.14946842193604
-0.673001348972321
-0.60105699300766
0.564058899879456
-0.016070783138275
0.034176111221314
-0.740381836891174
-0.089392818510532
-0.956243991851807
0.044019788503647
-0.294786095619202
-0.05053548514843
0.464516043663025
-0.391809493303299
0.38984876871109
0.081504695117474
0.049261331558228
-0.122844733297825
0.729430198669434
-0.327935099601746
0.470449239015579
-0.260940819978714
0.240969687700272
0.618971407413483
0.037313960492611
-0.004919149912894
0.058466624468565
0.667262494564056
-0.757874429225922
-1.08666396141052
0.194587752223015
-0.138149380683899
-1.10151362419128
0.448691070079803
0.234558567404747
0.006890442222357
0.280699491500854
0.404435753822327
0.355670005083084
-0.049902286380529
-0.33617490530014
-0.309579789638519
-0.26448330283165
-0.236216947436333
0.460206836462021
-0.746324419975281
0.106928192079067
0.190851628780365
-0.238247141242027
0.328313678503036
-0.416451573371887
-0.243358045816421
0.327028125524521
-0.231556966900825
0.705458223819733
-0.389541745185852
-0.255927741527557
0.456409871578217
0.432982474565506
-0.807528972625732
-0.408765703439713
0.345932185649872
0.417143493890762
-0.450246900320053
-0.2796531021595
-0.27311772108078
-0.851674199104309
0.879191994667053
0.767960906028748
0.023533206433058
0.270676016807556
-0.405720055103302
1.01084685325623
-0.100216299295425
-0.613482773303986
-0.094242066144943
0.544166326522827
-0.233749657869339
0.622130572795868
0.234022736549377
-0.447958528995514
0.058411918580532
0.462186217308044
0.122152887284756
-0.315313935279846
-0.761807441711426
-0.16631181538105
-0.930154383182526
1.12296557426453
0.17558690905571
0.025895465165377
0.303350895643234
-0.318079739809036
-0.35411462187767
0.192400023341179
0.257066607475281
0.296343505382538
-0.136133462190628
0.269322663545609
-0.639675199985504
0.568434000015259
-0.179861485958099
-0.243731290102005
0.788582026958466
-0.660945534706116
-0.468357264995575
-0.138090938329697
-0.473129630088806
-1.47538733482361
0.073747530579567
0.497566908597946
-0.310132622718811
0.027227178215981
0.123546294867992
0.781336009502411
0.716951310634613
-0.793328702449799
0.26980447769165
-0.212831258773804
-0.992253661155701
-0.503219485282898
0.175688564777374
-0.33350658416748
0.001217570155859
-0.617279052734375
0.570241451263428
-0.384007602930069
-1.14855480194092
0.231329470872879
-0.238136619329453
0.044472739100456
0.370487898588181
-0.476708769798279
0.348794758319855
0.726851642131805
0.148861438035965
0.412038296461105
0.2145044952631
0.3584164083004
-0.609146118164063
-0.674895226955414
-0.422013521194458
0.730091512203217
-0.010472125373781
-0.516971945762634
0.910986065864563
-0.308334022760391
-0.348158180713654
-0.054977357387543
0.472175687551498
-0.185113236308098
0.067585498094559
0.08928643912077
0.47190535068512
1.00125288963318
0.7146275639534
-0.343239605426788
-0.036172188818455
-0.394034385681152
0.710380911827087
-0.023222856223583
0.840981662273407
0.438715279102325
-0.188249945640564
0.121609508991241
-0.493133366107941
0.635623931884766
0.258711785078049
0.269015550613403
-0.523338913917542
-0.677785754203796
0.057816371321678
-0.490070998668671
-0.247986510396004
-1.01098954677582
-0.738661646842957
0.274940997362137
0.377094894647598
0.151832967996597
0.051805552095175
-0.107721775770187
0.479327440261841
0.231528878211975
0.552836954593658
-0.327015191316605
-0.477702975273132
0.803417384624481
-0.133814990520477
0.368094742298126
-0.091630421578884
-0.294589698314667
-0.706942975521088
-0.674946486949921
-0.684999167919159
-0.675489902496338
-0.260419934988022
0.826220154762268
0.392171531915665
0.268302530050278
-0.910083532333374
-0.416183590888977
0.524775207042694
0.207825630903244
-0.552450656890869
-0.179969549179077
-0.175515055656433
0.075884789228439
-0.623739778995514
-1.22044277191162
-0.42316135764122
0.01025140658021
0.275230646133423
-0.101856201887131
0.018392361700535
-0.107280075550079
-0.057885278016329
-0.929373502731323
0.694982171058655
-0.203094631433487
-0.697629272937775
-0.227821677923203
-0.062390737235546
-0.066804379224777
0.076705873012543
0.056568291038275
-0.372613370418549
0.149009674787521
0.582225501537323
-0.123827017843723
0.011047648265958
-1.32168221473694
0.332102596759796
-0.669940710067749
-0.480945229530335
-0.22756339609623
-0.324642062187195
-0.058038584887982
-0.504533052444458
-0.866670668125153
-0.327313721179962
0.108520582318306
-0.380458056926727
0.169196218252182
-0.146929115056992
0.278301030397415
0.250073879957199
-0.668451964855194
0.764715254306793
-0.615073442459106
-0.870995223522186
0.145849376916885
-0.311270624399185
0.027618635445833
0.285423845052719
-0.019339375197888
-0.104470267891884
0.370753407478333
-0.312295287847519
-0.429627746343613
-0.721905887126923
0.05526240170002
-0.517999291419983
-0.305110156536102
-0.401146352291107
-0.609868049621582
-0.661273241043091
-0.622576773166657
-0.365071326494217
-0.010766953229904
0.900991261005402
-0.166638001799583
-0.805739045143127
-0.285344630479813
0.464724898338318
0.463789194822311
0.092767223715782
0.007591590285301
-0.136602476239204
0.452592790126801
-0.911931335926056
-0.139154598116875
0.169873848557472
0.287321805953979
-0.594951272010803
0.198729276657105
0.119603589177132
-0.313703566789627
-1.10240149497986
-0.188946679234505
-0.116169825196266
-0.412232100963593
0.077680721879006
-0.426473379135132
-0.034128688275814
0.170689299702644
-0.26258796453476
0.163562044501305
0.280468374490738
-0.187829479575157
-0.839849531650543
0.516242504119873
0.20321623980999
0.461140692234039
0.084503397345543
0.597265064716339
-0.181675106287003
0.185322344303131
0.221050322055817
0.289605438709259
-0.246610537171364
-0.752827823162079
-0.409430623054504
-1.11613786220551
-0.575407564640045
0.196234464645386
-0.709049761295319
-0.251585274934769
0.120676688849926
-0.734139204025269
0.025924131274223
0.344063103199005
-0.155765771865845
-0.080288410186768
-0.280001610517502
0.168192878365517
-0.580479025840759
0.011822208762169
0.566520154476166
0.602447867393494
0.060698885470629
0.29862117767334
-0.290882080793381
0.469163715839386
-0.294292002916336
-0.281718373298645
1.20787417888641
0.055184699594975
-0.214769631624222
-0.029085401445627
-0.09068525582552
0.078067988157272
0.628426611423492
-0.659226715564728
-0.028071314096451
-0.195577457547188
0.181034073233604
-0.074886992573738
0.134258702397347
0.273081004619598
0.359713524580002
-0.063632689416409
0.464307963848114
-0.404853850603104
-0.890843391418457
-0.496403872966766
0.189945131540298
0.572841882705689
0.154860213398933
0.073449604213238
0.293366312980652
0.251376181840897
0.283312737941742
1.23738396167755
-0.368279159069061
-0.842360436916351
-0.984724521636963
0.254611641168594
0.302022159099579
0.30480694770813
0.346872538328171
0.284465402364731
0.681404113769531
-0.715446054935455
0.08262924849987
0.413741171360016
0.283470451831818
0.276188641786575
-0.131752640008926
0.183888182044029
-0.193806812167168
-0.889569461345673
1.43301928043365
0.018767580389977
-0.213469088077545
-0.190511122345924
-0.123544156551361
-1.00957763195038
-0.343476206064224
-0.156534716486931
-0.518615245819092
-0.33527946472168
-0.017521884292364
-0.083661541342735
-0.166149884462357
-1.2100772857666
-0.396499752998352
0.215714693069458
0.237110167741776
0.545964121818543
0.126847997307777
0.191008895635605
0.171105057001114
0.046508237719536
0.879219770431519
-0.134708359837532
0.185157209634781
-0.287556499242783
0.876019835472107
1.04049801826477
0.336516678333282
0.536892652511597
-0.17767097055912
-0.546611964702606
1.81438612937927
-0.145062491297722
-0.406645327806473
0.078301042318344
-0.664779007434845
-0.064143300056458
-0.721545398235321
-0.451145976781845
0.45755472779274
0.091034673154354
0.152183726429939
0.112287014722824
0.305332332849503
-0.147289052605629
-0.291050434112549
-0.091082498431206
0.501824140548706
0.292615056037903
0.30159592628479
-0.047847039997578
0.355619341135025
0.899026691913605
-0.533864378929138
-0.577874958515167
0.46104022860527
-0.041765097528696
0.085713118314743
-0.674456775188446
-0.879474997520447
-1.26600956916809
1.04427266120911
0.044958211481571
0.088281631469727
0.341818809509277
0.506243348121643
0.03399071097374
-0.442774266004562
-1.18566560745239
0.440690726041794
0.259884685277939
0.2607441842556
-0.210363805294037
-0.184287428855896
-0.359698832035065
-0.045552764087916
0.097692020237446
-0.526491165161133
-0.091834172606468
-0.61059844493866
-0.53724205493927
0.199090391397476
0.352731227874756
-0.129180282354355
-0.263234049081802
0.276869714260101
-0.057356387376785
0.5320143699646
0.206195458769798
-0.105860136449337
-0.593423783779144
-0.353865444660187
0.799242258071899
0.275306910276413
0.308363556861877
-0.22684571146965
0.341661959886551
-0.438966423273087
-0.496414691209793
0.452122539281845
-0.041139081120491
-0.252686083316803
0.007051795721054
0.05703441798687
1.11404192447662
0.919734239578247
-0.391744285821915
-0.613337099552155
-0.07101995497942
0.35603541135788
0.412309169769287
0.017811555415392
0.632995307445526
-0.827470362186432
-0.3818399310112
-0.029598012566567
0.61549723148346
0.259714275598526
0.557604849338532
-0.871279895305634
0.535665512084961
-0.271146476268768
0.437531054019928
-0.287147223949432
0.447746962308884
-0.018643446266651
0.484394162893295
0.569945573806763
-0.272310435771942
0.078606307506561
-0.074745014309883
-0.413653165102005
0.709086358547211
-0.345975160598755
-0.170054852962494
0.213193535804749
0.938884854316711
0.102696374058723
-0.083232596516609
-0.096443966031075
-0.25572395324707
0.088545098900795
0.602110087871552
0.18060889840126
0.270313203334808
-0.356411963701248
0.611410677433014
-0.208357781171799
0.681732177734375
0.847749590873718
-0.029640346765518
-0.335692554712296
-0.264039248228073
-0.021741047501564
-0.186660349369049
-0.694377720355988
-0.336706399917603
-0.532630324363709
0.436894357204437
0.157197907567024
-0.700845062732697
-0.004011496901512
0.054088667035103
-0.262249320745468
-0.09555396437645
0.065991416573525
-0.262963652610779
-0.369634032249451
-0.634177148342133
-0.433045417070389
-0.069355688989163
-1.0794563293457
-0.813998937606812
-0.853010237216949
-0.551045417785645
0.965979158878326
-0.069017186760902
-0.724641799926758
-0.05227205529809
0.382042318582535
0.233189314603806
-0.570784986019135
-1.15475904941559
-0.550671577453613
-1.13861215114594
0.40961754322052
0.140950664877892
-0.613219141960144
0.15915746986866
0.177494004368782
0.103487022221088
-1.2327538728714
1.11956417560577
0.009253598749638
-0.312710285186768
-0.590625464916229
-0.951900005340576
-0.771400809288025
0.611670196056366
-0.355898857116699
0.464333355426788
-0.56844425201416
0.455530107021332
0.025121310725808
-0.072845853865147
0.673842430114746
0.277495354413986
-0.843214690685272
0.128182113170624
0.178185924887657
-0.155800595879555
-0.490421235561371
0.368716478347778
-0.546761751174927
-0.098179951310158
-0.286576688289642
0.002973757684231
0.141678526997566
-0.197596237063408
-0.21266096830368
0.56289553642273
-0.280236631631851
-0.132456466555595
0.340828239917755
-0.294215112924576
0.013905541971326
-0.070562124252319
-0.680997371673584
-0.142317771911621
0.352161288261414
-0.54400908946991
-0.468114793300629
0.59843522310257
-0.447126686573029
0.242234140634537
-0.353011697530746
0.380887746810913
-0.454517990350723
-0.287014573812485
0.499423980712891
-0.650833547115326
-0.104617685079575
-0.347277998924255
-0.641302525997162
-1.47906100749969
-1.76490128040314
-1.65703594684601
0.416970103979111
-0.422877907752991
-0.132136926054955
-0.139454767107964
0.099299229681492
-0.359993785619736
-0.642465591430664
-0.279345005750656
0.018773149698973
-0.193382725119591
-0.364694178104401
0.431115597486496
0.723811268806458
-0.153905883431435
-0.448226779699326
0.662464618682861
0.342237323522568
0.524768531322479
-0.405247688293457
-0.37395778298378
0.044438131153584
0.744197130203247
-0.153313681483269
0.136882409453392
-0.429010599851608
-0.619064688682556
-0.650785803794861
-0.227914482355118
0.066289395093918
0.146319061517715
-0.077711835503578
-0.649444580078125
-0.439486175775528
-0.558687388896942
-0.873317241668701
0.955068051815033
0.697866559028626
0.245054706931114
0.570558190345764
0.042315304279327
-0.722540676593781
-0.474111676216126
0.360243231058121
-0.146599724888802
0.25988706946373
0.251412808895111
0.098509348928928
-0.515339910984039
-0.143396273255348
-0.405415505170822
-0.40893018245697
-0.292717725038528
0.624186158180237
0.104470938444138
0.187139734625816
0.175619855523109
0.490936130285263
0.317619860172272
-0.030677873641253
-0.486843168735504
0.735265254974365
0.296360403299332
0.131881952285767
-0.277500331401825
-0.45879140496254
-0.583833754062653
0.056225761771202
0.005093697458506
-0.272134095430374
-0.752215206623077
-0.084062740206719
-0.112508967518806
-0.349976509809494
-1.28598272800446
-0.529301047325134
-1.2108873128891
-0.074928276240826
-0.047766193747521
0.173795968294144
0.594920754432678
0.730136811733246
-0.488748401403427
-0.216923505067825
0.003312349319458
0.260323613882065
-0.355203241109848
0.238174274563789
-0.263553947210312
0.749068319797516
-0.3415567278862
0.800060510635376
0.691013872623444
-0.465758442878723
0.49001756310463
0.743262231349945
-1.34412550926209
-0.136288225650787
0.575418293476105
0.089179947972298
-0.434636622667313
-0.204177096486092
-0.251407742500305
-0.511093020439148
0.493043661117554
0.368981003761291
-0.127037435770035
-0.221285864710808
0.630725681781769
-0.165634632110596
-0.634989857673645
-0.402115851640701
0.347772866487503
0.564300835132599
-0.519388973712921
0.277062684297562
0.005143988877535
-0.729919672012329
0.146642982959747
0.157956659793854
-0.211271017789841
0.191525161266327
0.32058909535408
-0.169153064489365
-0.330137819051743
0.368917435407639
-0.256935715675354
0.273832738399506
-0.365887761116028
-0.00173830986023
0.023106770589948
-0.051486391574144
-0.615722835063934
-0.02053777128458
-0.916868805885315
0.315753042697906
-0.118450492620468
-0.441228896379471
-0.12872439622879
-0.330955475568771
-0.626372277736664
-0.663432002067566
-0.0009471103549
-1.10702812671661
-0.558867454528809
-0.384932368993759
-0.731606364250183
0.091781795024872
0.869534552097321
-0.350931942462921
0.386215418577194
-0.392478823661804
0.661924302577972
0.566193461418152
0.176542907953262
-0.326270639896393
0.073302395641804
0.163885846734047
0.469531953334808
1.2735356092453
0.092377573251724
-0.111621327698231
0.217151567339897
0.118722051382065
0.548030138015747
-0.017887607216835
0.350235670804977
0.346575736999512
0.195099458098412
0.08287550508976
0.916844129562378
0.547581911087036
-0.191636934876442
0.048627160489559
0.388345152139664
-0.23322257399559
1.10436534881592
-0.579863250255585
-0.372238218784332
-0.26081770658493
-0.107802405953407
-0.251236796379089
0.299072980880737
-0.50774747133255
-0.222956672310829
0.006064422428608
-0.054785881191492
0.105667948722839
-0.46658119559288
-0.134568393230438
0.685836613178253
-0.175622269511223
0.512684762477875
0.841083288192749
-0.490351289510727
-0.821377575397491
-0.758095562458038
0.013202361762524
-0.562604129314423
-0.669343948364258
-0.325868546962738
-0.667515158653259
0.17473141849041
0.117982789874077
0.198238864541054
-0.759811460971832
0.39271342754364
0.039645068347454
-0.464685201644897
-0.361501514911652
-0.912520408630371
-0.654177784919739
-0.149876579642296
0.149401247501373
-0.045275740325451
0.084466949105263
0.537594199180603
-0.148981139063835
-0.218360990285873
0.652669072151184
-0.266445875167847
-0.400557070970535
0.090131476521492
-0.517268180847168
-0.423939436674118
-0.079027429223061
-0.296789705753326
0.342438668012619
-0.31543242931366
-0.042156223207712
-0.223139822483063
0.29020881652832
0.068574547767639
-0.181955799460411
0.449436873197556
-0.098574317991734
-0.248932480812073
-0.372193694114685
0.053796220570803
0.078449942171574
-0.835107028484345
-0.128303080797195
0.488173693418503
0.132957294583321
-0.015960341319442
-1.05846524238586
0.101686060428619
0.548403203487396
0.955333530902863
-0.283137530088425
0.026467617601156
-0.154790297150612
-0.3569176197052
-0.225936606526375
-0.005154190585017
-0.077273651957512
-0.022055987268686
-0.081226520240307
-0.946031033992767
-0.179288074374199
0.178240194916725
0.474384754896164
0.214078232645988
-0.402972608804703
-0.063814476132393
-0.814821481704712
-0.977196276187897
-0.514828026294708
-0.860514521598816
-0.343871891498566
-0.283582389354706
0.37466287612915
-0.068873271346092
0.281167328357697
0.031609673053026
-0.061249904334545
-0.230675980448723
-0.36500957608223
-0.360652565956116
0.895844876766205
0.07296746224165
0.32353401184082
-0.535332083702087
-1.40033113956451
0.034570008516312
0.27330294251442
-0.350068002939224
0.207746535539627
-0.228161379694939
-0.038361500948668
-0.05286081507802
0.137976869940758
0.206324636936188
-0.262930303812027
0.176038265228271
0.436614364385605
0.138963580131531
-0.05635866895318
-0.637884974479675
0.981115162372589
0.114203304052353
-0.92877870798111
0.345506429672241
0.272860556840897
0.251602023839951
-0.312542408704758
0.471908956766129
0.712218701839447
-0.346540033817291
-0.170997828245163
-0.525465965270996
0.064649663865566
0.79352867603302
-0.747422695159912
-0.563492655754089
0.051949970424175
-0.209015890955925
0.528168380260468
-0.283274680376053
-0.915632665157318
-0.872069716453552
-0.200921386480331
-0.126975059509277
0.319657534360886
0.818519353866577
0.365460276603699
0.581833600997925
0.045029263943434
-1.04445505142212
0.309759765863419
-0.771500766277313
0.211475044488907
0.066831961274147
0.379785388708115
0.126284494996071
0.089074000716209
-0.066202819347382
0.251066029071808
0.352122724056244
0.333743631839752
0.488868445158005
-0.409688502550125
-0.644630432128906
0.248083531856537
-0.828873634338379
0.094847567379475
0.301175683736801
0.602958202362061
0.282535463571548
-0.327094376087189
0.20974212884903
-0.669378519058228
-0.073418512940407
-0.254641205072403
-0.796892702579498
-0.849014461040497
0.10073846578598
-0.57916384935379
-0.192457616329193
0.027512243017554
-0.763858318328857
-0.199674159288406
0.28890073299408
0.100537449121475
0.213171184062958
-0.402041763067246
-0.773118555545807
0.121291778981686
-1.25862073898315
-1.03999125957489
-0.456466674804688
0.076958529651165
-0.393076092004776
-0.15681779384613
-0.331054866313934
0.658659160137177
-0.144922778010368
0.701284766197205
0.061357662081719
0.016019646078348
-0.602324485778809
0.619340062141418
-0.456362634897232
-0.205882728099823
-0.101697526872158
-0.160530552268028
0.759270191192627
-0.303553760051727
0.785885393619537
-0.888037741184235
-0.371315598487854
-0.143950909376144
-0.650415301322937
-0.468054324388504
-0.002568401396275
0.169245064258575
-0.362977683544159
-0.26543191075325
0.380013525485992
-0.087489955127239
-0.341888129711151
-0.703298389911652
0.439855933189392
-0.824162364006043
-1.02941262722015
-0.285773605108261
-0.73710823059082
-0.259172648191452
0.428332775831223
0.167615234851837
0.15014836192131
-0.369826346635818
-0.525648176670074
-0.852506279945374
-0.802075982093811
-0.431329607963562
0.340515404939651
-0.677268505096436
-0.984779179096222
-0.42327493429184
-0.348880261182785
-0.579239547252655
0.016528375446797
0.334575295448303
0.467681080102921
-0.157917439937592
0.205945730209351
-1.00437355041504
0.227437764406204
0.089969754219055
-0.095694296061993
-0.340739160776138
0.64388233423233
-0.01118647120893
-0.334063708782196
0.344766736030579
-0.743991255760193
-0.806930005550385
-0.016015291213989
0.470440000295639
1.04418396949768
-0.213819295167923
-0.249512150883675
-0.096345171332359
0.838430404663086
0.034055918455124
-1.00447201728821
-0.454522669315338
-0.805805861949921
-0.703909933567047
-0.687414050102234
0.209546595811844
0.012120943516493
-0.056632589548826
-0.311249732971191
-1.2036349773407
-0.556843400001526
0.492634654045105
-0.496343553066254
-0.067541971802712
-0.170506298542023
-0.903182804584503
0.665510475635529
-0.242330431938171
-0.217715129256248
-0.513838529586792
-0.651849389076233
-0.080783888697624
-0.952409327030182
-0.580997049808502
-0.399476408958435
0.12467048317194
-0.253728687763214
-0.108481280505657
-0.031136643141508
-1.198845744133
-0.370501458644867
0.043019622564316
0.007646201178432
0.820915997028351
0.969979107379913
0.964361786842346
0.577201187610626
-0.136072993278503
-0.262206554412842
0.468815833330154
0.671892106533051
-0.037245824933052
0.027212779968977
-0.043060213327408
0.711390554904938
0.804205775260925
-0.032755747437477
0.076873734593392
-0.420906007289887
-0.169170528650284
-0.880130708217621
-0.459555685520172
0.570841789245606
-0.229909598827362
0.356862753629684
-0.088309921324253
0.388073980808258
-0.571636199951172
-0.814196527004242
-0.163511276245117
0.029467597603798
0.227438166737556
-0.008592905476689
-0.127152472734451
-0.716902256011963
0.118126980960369
-0.289096832275391
0.928597211837769
-0.19746008515358
0.106153756380081
-0.036910273134708
-0.024981698021293
0.549452126026154
-0.094428509473801
-0.39999195933342
0.140979632735252
0.07357207685709
-0.558662593364716
0.368745028972626
0.204531133174896
0.371821135282516
-0.203007265925407
-0.139708459377289
-0.646395564079285
-0.652364790439606
-0.031601831316948
-0.780905187129974
0.388360142707825
0.621851921081543
0.557745337486267
0.401340812444687
0.285202920436859
0.047413043677807
0.000860963016748
-0.046308722347021
0.147548094391823
0.036621384322643
-0.257555961608887
0.438904583454132
0.438903987407684
0.210572421550751
0.518337428569794
0.32959109544754
-0.264351725578308
0.918011665344238
-0.523457884788513
-0.155256807804108
-0.846524357795715
0.316645264625549
-0.678390562534332
-0.870249211788178
-0.567086100578308
0.382501035928726
0.301741272211075
-0.222331747412682
0.332073181867599
0.359239131212234
0.046002682298422
-0.314340889453888
-0.722782254219055
-0.577330350875855
-0.137319803237915
0.469106286764145
-0.869624018669128
-0.442353188991547
0.379703462123871
0.523058176040649
-0.032026618719101
-0.21556943655014
-0.610971748828888
-0.276667058467865
0.165255561470985
0.11373482644558
0.674605429172516
0.063363559544087
0.613747954368591
-0.437743842601776
-0.031856223940849
0.776551306247711
-0.068104729056358
0.230039894580841
-0.167665079236031
-0.304859399795532
0.258262425661087
0.52412348985672
-0.551773071289063
-0.729541778564453
0.162781894207001
-0.798617362976074
0.200860142707825
-0.049449428915978
0.197258368134499
0.122839599847794
0.105689607560635
0.146683782339096
-0.243034407496452
-0.540589869022369
-0.024116702377796
0.340103685855865
-0.106005452573299
0.764769315719605
-0.0532580986619
-0.935180902481079
0.130502447485924
-0.392953306436539
-0.474285930395126
-0.208750054240227
-0.46645313501358
-0.454573661088944
0.246060520410538
-0.050780609250069
-0.434671431779861
0.281761169433594
-0.862016916275024
-0.881503045558929
-0.173347592353821
0.517367720603943
-0.197173103690147
0.357084810733795
-0.265550196170807
0.049513459205628
-0.372971475124359
-1.09352040290833
-0.474008440971375
-0.518959939479828
0.078876435756683
-0.031956773251295
0.228914827108383
0.252512961626053
0.08736414462328
0.162959322333336
-0.201233521103859
-0.208111017942429
-0.977071642875671
-0.976182639598846
-0.810302138328552
-0.400812953710556
-1.13184726238251
0.279399663209915
-0.402978837490082
-0.163613498210907
0.676064610481262
-0.655737280845642
-1.14145827293396
-1.36649525165558
-0.789541780948639
1.12805604934692
-0.295908451080322
-0.938819587230682
-0.467732429504395
0.665444850921631
0.505970001220703
-0.303331345319748
0.68922770023346
0.976560175418854
-0.687273383140564
0.293980240821838
0.439938515424728
-0.334512680768967
-0.050925690680742
-0.001067657023668
0.333289802074432
0.264506995677948
0.231154799461365
0.668111860752106
-0.298148512840271
-0.349513202905655
0.318426728248596
0.388268172740936
-0.014745867811143
0.237966030836105
-0.05978512018919
-0.108575865626335
0.257685989141464
0.031999535858631
-0.3559710085392
0.694279432296753
0.408192127943039
-0.398171305656433
-0.15960331261158
0.320206314325333
0.509378790855408
0.869042992591858
0.060669228434563
-0.147336304187775
0.445748120546341
0.521251440048218
-0.279206782579422
-0.046531230211258
-0.25363290309906
-0.296960681676865
0.610437512397766
-0.805661499500275
-0.042949482798576
0.473596662282944
0.033115554600954
0.399142026901245
0.331520974636078
0.735422313213348
0.265648901462555
0.117732390761375
0.419206619262695
-0.177481010556221
-0.719094753265381
0.030479982495308
-0.00482598412782
0.260028898715973
-0.373364359140396
0.494297116994858
-0.117764085531235
-0.24725815653801
-0.208730816841125
0.754426538944244
0.648927628993988
-0.179713562130928
0.197530418634415
-0.105127327144146
-1.08978879451752
0.693956077098846
0.544239044189453
0.401308834552765
0.124479725956917
-0.171861201524735
-0.806998252868652
0.434022694826126
-0.439392417669296
-0.161479339003563
0.171788334846497
-0.32855498790741
-1.62013041973114
-0.199475631117821
0.054179154336453
0.520957052707672
-0.153391182422638
0.130629494786263
-0.033043425530195
-0.80631548166275
0.227404341101646
-0.758954286575317
-0.991851210594177
-0.622337877750397
-1.02104711532593
-0.336119532585144
0.238778799772263
-1.08799064159393
0.224780976772308
0.09757786244154
-0.024054057896137
-0.717436909675598
0.185358941555023
-0.430267363786697
0.094372153282166
-0.521352112293243
-0.136131048202515
-0.200594291090965
-0.171542286872864
0.025814287364483
0.603244721889496
-0.137054190039635
-0.316604465246201
-0.707894086837769
0.167132556438446
-0.123100876808167
0.216428160667419
0.739692091941834
0.068494863808155
-0.36871349811554
-0.528134226799011
0.361336439847946
-0.206521958112717
-0.501667261123657
0.254083842039108
0.910379528999329
-0.648331046104431
0.082858823239803
0.063397705554962
-0.805354595184326
0.231565728783607
0.418881446123123
0.245940163731575
0.601437985897064
-0.22745281457901
-0.125465139746666
-0.008984684944153
-0.185524478554726
0.847017526626587
0.612904787063599
-0.18940594792366
0.189201757311821
-0.11367604881525
0.80525553226471
0.424882471561432
0.290220558643341
-0.98082846403122
0.601503789424896
-1.02042305469513
-0.529964208602905
-0.401378393173218
0.186744078993797
-0.103293806314468
0.028737058863044
-0.214756220579147
0.328352004289627
0.045969698578119
-0.602305769920349
0.020750805735588
0.050186760723591
-0.40211632847786
-0.224378973245621
-0.166395038366318
-0.429823786020279
-0.458216190338135
-0.16980168223381
-1.36813282966614
0.411648958921433
-0.573590815067291
0.400094628334045
0.228334814310074
-0.68147486448288
-0.357219010591507
1.31319653987885
-0.108771622180939
-0.062570489943028
-0.221223697066307
-0.322944402694702
-0.123477056622505
0.057178754359484
-0.573134362697601
0.956953585147858
-0.502764284610748
-0.212836816906929
-0.413043081760407
1.07592582702637
0.388917505741119
-0.305902510881424
1.5981525182724
-0.277227729558945
0.421760618686676
-0.483446359634399
-0.722387075424194
0.657615184783936
-0.088079132139683
0.113213963806629
0.22861522436142
0.175327911973
-0.381430923938751
-0.195150673389435
-0.413450658321381
0.379659354686737
-0.259210973978043
-0.141860336065292
0.028435036540032
0.41778701543808
0.168589293956757
0.466977477073669
0.247177928686142
0.496405065059662
-0.435759961605072
-0.767876923084259
0.774541437625885
0.172934368252754
0.093392729759216
0.348956316709518
0.591085374355316
-0.107135511934757
-0.191015154123306
0.766065001487732
0.06429885327816
-0.024920744821429
0.772451817989349
0.324385434389114
0.666134893894196
-0.234198689460754
-0.448604464530945
0.251305937767029
0.220428332686424
0.675739049911499
-0.103407993912697
-0.082945875823498
-0.268603563308716
0.094906359910965
0.265689253807068
0.049296293407679
-0.148736149072647
-0.581951498985291
0.09667357057333
0.153745621442795
0.377790927886963
0.057365577667952
-0.413235247135162
0.771221876144409
0.124769911170006
-0.140590682625771
-0.315284788608551
0.379463046789169
0.150020703673363
-0.156575888395309
-0.032204862684012
-0.604871690273285
-0.298033624887466
-0.474907636642456
-1.03325951099396
-1.64014375209808
0.220037549734116
-0.42748287320137
-0.273378282785416
-1.2609543800354
0.611029863357544
0.449766516685486
-0.509249746799469
-0.357537299394608
-0.593910455703735
-0.255572289228439
0.152081042528152
0.79381674528122
-0.404107332229614
-0.024822235107422
-0.382426142692566
-0.253014087677002
0.294989466667175
0.778174698352814
-0.525010466575623
0.484240233898163
0.266976296901703
0.349020093679428
0.64024430513382
-0.322189152240753
-0.181914001703262
0.314157217741013
0.202194735407829
0.118938013911247
-0.673531353473663
-0.500014901161194
-0.643179178237915
-0.53922313451767
-0.646534502506256
-0.731074988842011
-0.362947285175323
0.569423794746399
-0.466821223497391
-0.153804749250412
-0.327751666307449
-0.052538972347975
0.025046732276678
-0.618521451950073
-0.873369634151459
0.2915378510952
-0.855865240097046
1.01643204689026
-0.127160757780075
0.887904524803162
-0.007862478494644
-0.023844391107559
0.951745271682739
0.796240329742432
-0.367326080799103
0.101509004831314
-0.660698354244232
-0.234260097146034
0.224672704935074
-0.134044855833054
0.645636737346649
0.319469690322876
-0.769327044487
-0.054163113236427
-0.260244399309158
0.023062057793141
-0.39732763171196
-0.748885154724121
0.04113008081913
0.526774883270264
0.039106301963329
0.755926311016083
-0.212870597839355
0.808054924011231
0.310315996408463
0.106067329645157
0.125264942646027
-0.558241665363312
0.167357161641121
0.180398553609848
-0.263229042291641
-0.0520382784307
0.390624642372131
-0.380427807569504
-0.483487129211426
-0.889148056507111
-0.191084757447243
-0.326051145792007
-0.418857216835022
0.545165598392487
1.06090950965881
0.002168029546738
-0.100797154009342
-0.399729251861572
0.516227781772614
0.435731142759323
-0.455477267503738
1.29921972751617
1.14099180698395
-0.338299512863159
0.121973358094692
-0.428990721702576
0.36334753036499
-0.148282438516617
0.789853394031525
0.286531507968903
-0.537064135074616
-0.071228787302971
0.095904603600502
-0.098493099212647
-0.614165186882019
-0.688085377216339
-0.226643711328506
0.555071532726288
-0.085554622113705
-0.646809339523315
-0.32701975107193
-1.26267611980438
0.446687489748001
-0.37250417470932
0.091872923076153
0.382192462682724
-0.043176129460335
-1.00053608417511
-0.021233625710011
-0.007629758212715
-1.05590629577637
-0.028600990772247
0.814320206642151
-0.293807029724121
0.395040929317474
0.140615195035934
-0.036283031105995
-0.273743182420731
-0.655826270580292
0.473755300045013
0.287604451179504
0.37917160987854
-0.456339448690414
0.133658453822136
0.287591099739075
0.431077182292938
-0.338823080062866
0.376955300569534
0.474745154380798
-0.295247077941895
0.962388634681702
-0.070287264883518
-0.05915829911828
0.005519952625036
-0.62450897693634
-0.390318721532822
-0.13143427670002
-0.902326345443726
0.217323020100594
0.339023947715759
0.189207136631012
-0.401409208774567
0.791857957839966
0.218396261334419
0.522601842880249
-0.165487945079803
-0.391627192497253
-0.084271863102913
-0.778458654880524
1.04622507095337
0.033145770430565
-0.42729514837265
-0.209877163171768
0.046320773661137
0.574223399162293
-0.129224106669426
0.311459928750992
-0.171285912394524
0.232939958572388
-0.072793260216713
-0.130874589085579
0.140464603900909
-0.404284864664078
0.920878231525421
-0.720399081707001
-0.423454344272614
0.713562846183777
0.088304311037064
-1.0899121761322
0.024141475558281
0.531686007976532
1.00129818916321
-0.009884584695101
-0.512972593307495
-0.321981549263
0.72902911901474
-0.717868626117706
-0.043559223413467
-0.829084694385529
-0.868196308612824
0.252323627471924
0.514617025852203
0.133650839328766
-0.699764251708984
-1.11424577236176
0.057998418807983
0.263440102338791
0.380240499973297
-0.440015584230423
-0.709632575511932
-0.965955853462219
-0.670391201972961
-0.509130418300629
0.071973964571953
0.449230939149857
-0.719032466411591
0.347526997327805
-0.687113225460053
-0.198924526572227
0.563272774219513
0.179000928997993
0.062093667685986
1.25448954105377
-0.951151132583618
-0.477049618959427
-0.136237770318985
-0.201713159680367
-0.036522567272186
-0.300897687673569
-0.135754257440567
-0.289503514766693
0.474754422903061
0.484478741884232
0.491922616958618
0.011043220758438
0.186183139681816
0.901732802391052
0.106808744370937
-0.280263483524323
0.39533793926239
-0.080878064036369
-0.076462209224701
-0.061019919812679
-0.5220987200737
0.03882010281086
0.602155745029449
0.306342124938965
-0.08944845944643
-0.079843729734421
0.039421223104
-0.174674496054649
-0.392317235469818
0.408581554889679
0.607921719551086
-0.394813150167465
-0.772937893867493
0.574024319648743
0.499850392341614
-0.460051745176315
-0.090494811534882
-0.815320253372192
0.009836971759796
-0.492332279682159
-0.56499844789505
-0.281196534633636
0.428046375513077
0.129858672618866
-0.511110603809357
0.319141238927841
-0.22686530649662
0.01081633195281
0.460933536291122
-0.184458673000336
-0.286956191062927
-0.757536947727203
0.037607163190842
0.238516688346863
-0.627137839794159
-0.191640943288803
0.639423787593842
-0.442588180303574
0.154105350375175
-0.304100513458252
-0.38090592622757
-0.777233123779297
-0.75484049320221
-0.503101170063019
0.910024881362915
-0.098714962601662
0.031822979450226
0.847934424877167
-0.086606986820698
-0.042668856680393
-0.177313804626465
-1.17370522022247
-0.041611820459366
-0.095450282096863
-0.101605892181396
-0.548823773860931
-0.27324241399765
0.655900001525879
-0.121095217764378
0.629345238208771
0.15093806385994
-0.004823314491659
0.206579700112343
-0.133761912584305
-0.262104153633118
-0.123392798006535
0.124805130064487
0.132320433855057
-0.053446546196938
-0.199974820017815
0.430148631334305
0.148614943027496
-0.585222125053406
-0.365978837013245
-0.580268919467926
-0.201647907495499
0.210589528083801
0.438574999570847
0.731553077697754
0.418925344944
-0.188960433006287
-0.151748567819595
0.318830668926239
0.132898196578026
-0.078581869602203
0.3609858751297
-0.656535029411316
0.174114942550659
-0.008434291929007
1.05271458625793
-0.053155895322561
-0.410481691360474
0.218330651521683
0.616940557956696
-0.690044343471527
0.166575893759727
-0.642959773540497
0.128861650824547
0.677442967891693
-0.278515994548798
-0.218907400965691
0.254785656929016
0.469332307577133
0.146749496459961
-0.191568776965141
-0.163845285773277
-0.433001518249512
-0.278497636318207
-0.427134484052658
-0.230679795145988
-0.40499472618103
0.573938190937042
-0.886490106582642
0.020272009074688
-0.101596087217331
-0.23541647195816
0.154472902417183
0.565267682075501
0.852833211421967
-0.558480262756348
0.89237767457962
-0.117750346660614
1.01898753643036
0.534632980823517
0.338811039924622
-0.309230655431747
0.578181862831116
-0.380063414573669
-0.649739861488342
-0.995911121368408
-0.000237196683884
-0.510871767997742
-0.2271568775177
-0.324995785951614
0.617754459381104
0.455526262521744
0.69489723443985
-0.123687833547592
-0.177835658192635
-0.139467120170593
0.720241189002991
-0.218661159276962
-0.615592658519745
0.397431403398514
0.244764164090157
0.801245272159576
-0.834687292575836
-0.356930047273636
0.312573879957199
0.470340460538864
-0.027244387194514
-0.566873550415039
0.229293093085289
0.31303858757019
-0.64566558599472
-0.310641258955002
0.0284323990345
-0.605177104473114
0.17847453057766
0.027382999658585
-0.686853528022766
-0.408539026975632
0.401326686143875
0.225609734654427
0.141075924038887
0.161079823970795
-0.525135219097137
0.109655201435089
-0.293609708547592
0.969690263271332
-0.408477425575256
-0.183405041694641
-0.250842124223709
0.287448823451996
-0.514610946178436
0.576363146305084
-0.679542064666748
0.122662089765072
0.455434888601303
0.021589774638414
0.028069075196982
0.589572906494141
0.237014219164848
-0.824638426303864
0.922753512859345
-0.645825028419495
0.404547035694122
-0.522534787654877
-0.056139409542084
-0.693045973777771
0.620082914829254
-0.53896427154541
0.686788022518158
-0.961848795413971
-0.706394672393799
1.33182907104492
0.165098160505295
-0.422267943620682
0.387518048286438
0.489686340093613
-0.154538333415985
-0.348222404718399
-0.248116359114647
0.422804474830627
-0.661434471607208
0.267230719327927
0.935728073120117
0.099858693778515
-0.50759220123291
-0.06840980052948
0.375875800848007
0.407820373773575
0.014376429840922
-0.425301671028137
-0.400672554969788
0.21495521068573
0.086202144622803
-0.581208169460297
-0.441473603248596
0.511933505535126
-0.331397324800491
-0.135386541485786
-0.505167245864868
0.619094908237457
0.305195152759552
-0.380028992891312
0.454577058553696
0.04922229796648
-0.455879271030426
-1.17006397247314
0.300697565078735
0.400758057832718
0.019764970988035
-0.225264579057693
0.377632886171341
-0.217430382966995
-0.233726426959038
-0.236508831381798
0.01466516405344
0.035773858428001
0.347626805305481
0.418580502271652
0.434889763593674
-0.590613067150116
-0.759615540504456
-0.350200057029724
0.396527886390686
0.631773948669434
0.01626893132925
0.094121478497982
-0.481566548347473
-0.457686543464661
0.014455951750279
0.126370489597321
0.339133322238922
-0.543828845024109
0.764498233795166
-0.347915053367615
-0.501326739788055
0.515358567237854
-0.362918853759766
0.295075356960297
-0.41214993596077
0.008528336882591
0.429998517036438
-0.156749039888382
-0.233974561095238
0.12339174747467
0.53441721200943
-0.29032838344574
0.019560821354389
0.252713024616241
0.377194553613663
-0.302186131477356
-0.715544939041138
0.208311766386032
0.300363153219223
0.085930541157723
0.293213188648224
0.888070106506348
0.042273480445147
-0.104827001690865
-0.599472463130951
-0.566247701644897
-0.840316295623779
0.582946240901947
-0.228913515806198
-0.271553635597229
0.436626881361008
0.53763484954834
-0.107765763998032
-0.220763102173805
-0.645333588123322
0.368917286396027
-0.1041664108634
-0.7191241979599
-0.080139800906181
0.265896320343018
-1.87480902671814
0.516577839851379
-0.241319119930267
0.532167434692383
0.481522917747498
0.107437789440155
-0.559272766113281
0.55929446220398
-0.782297730445862
0.66685676574707
0.440284579992294
-0.33419007062912
1.28621804714203
0.400654047727585
-0.159508720040321
0.659846901893616
-0.632227301597595
0.005467496812344
-0.428817242383957
-0.040685977786779
0.364955335855484
-0.2779201567173
0.337611734867096
-0.050434995442629
0.495859682559967
0.536241888999939
-0.397287905216217
-0.322995603084564
0.169651478528976
-0.025523388758302
-0.283373773097992
-0.267872452735901
-0.014313161373139
-0.475373178720474
-0.023220553994179
0.051671635359526
-0.242337241768837
0.032912060618401
-0.125110298395157
-0.181184232234955
-0.565327823162079
0.256342202425003
-0.590175330638886
-0.283078789710999
0.176263779401779
-0.003034841269255
0.555807232856751
-0.7011559009552
-0.466608673334122
0.644563317298889
0.452831983566284
-0.076435685157776
0.271937817335129
0.642798662185669
0.32808643579483
0.450321644544601
-0.232473790645599
-0.54592776298523
-0.114751264452934
-0.280069351196289
-0.43102952837944
-1.07190155982971
-1.10627663135529
-0.611429333686829
0.843658864498138
0.036010578274727
0.126794308423996
0.224463105201721
0.472473293542862
0.140922531485558
0.504926323890686
-0.335148602724075
-0.354977965354919
-0.282239496707916
0.333366632461548
0.411619931459427
-0.301985383033752
-0.526385545730591
0.975829541683197
0.769493520259857
-0.26008415222168
0.334641009569168
0.453129082918167
0.055733676999807
0.119132332503796
0.754319250583649
-0.493503391742706
-0.02453850209713
0.608363687992096
0.495014220476151
-0.144532814621925
-0.216787368059158
-0.379076719284058
-0.498900562524796
-0.530099153518677
0.437104344367981
0.486011117696762
-0.332325965166092
0.374815136194229
-0.566451609134674
0.174653485417366
0.218867138028145
0.046355471014977
-0.564419031143189
0.026816472411156
-0.158263877034187
-0.420420646667481
0.458453893661499
0.009818897582591
0.656611442565918
-0.644126653671265
0.527528703212738
0.233628749847412
0.315097689628601
0.440558105707169
-0.475281924009323
-0.052094485610724
-0.005016170442104
-0.14609494805336
-0.086089760065079
-0.379501104354858
0.684678196907043
-0.070477046072483
0.214461952447891
0.126379400491714
-0.614734828472137
-0.311531186103821
0.335105091333389
0.046880889683962
-1.15702056884766
0.270257830619812
-0.131030544638634
-0.490962713956833
-0.048523344099522
0.514139950275421
0.509516477584839
-0.091840229928494
-0.215487122535706
-0.036811016499996
0.1342693567276
0.250617235898972
-0.09321491420269
0.235735833644867
0.102721653878689
0.463957160711288
-0.143730700016022
-0.093479990959168
-0.001210757531226
0.791340410709381
-0.098552748560906
-1.44813525676727
0.426409721374512
0.692403554916382
-0.557700634002686
-0.643358886241913
-0.647058069705963
-0.835298299789429
0.279931634664536
-0.391430199146271
0.086630523204804
0.606055617332459
0.317448288202286
-0.620919346809387
0.675799429416657
-0.632892370223999
0.30411684513092
-0.337307780981064
-0.354554831981659
-0.088335417211056
0.014269277453423
-0.625795423984528
0.200767308473587
0.520293414592743
-0.805099785327911
0.84781950712204
-0.229273542761803
-0.550182282924652
-0.069124184548855
0.930870354175568
-0.086707726120949
-0.229761689901352
0.292965799570084
0.428631156682968
-0.331559926271439
0.308835536241531
0.617506802082062
0.355373650789261
0.097775496542454
0.603155314922333
-0.412673711776733
-0.20064540207386
-0.314078509807587
0.976794421672821
-0.032513119280338
-0.131703495979309
0.044597875326872
0.691681563854218
0.560343265533447
0.223102614283562
0.578191220760345
-0.211854293942451
-0.497190773487091
-0.116874188184738
0.108808010816574
-0.068366602063179
-0.332609385251999
-0.670639514923096
-1.37583899497986
-0.627353191375732
0.530086815357208
-0.506067276000977
-0.628958463668823
-0.583341419696808
0.722014665603638
0.403889238834381
0.246452644467354
0.34812131524086
0.133439645171165
0.77926629781723
-0.47045573592186
-0.421829164028168
0.221067488193512
-0.089543029665947
0.32736337184906
-0.21293181180954
-0.772476434707642
-0.401166647672653
0.538150489330292
0.314065784215927
-0.653522491455078
-0.260909527540207
0.103050947189331
0.062455046921969
0.033725298941135
0.188025385141373
0.783778727054596
-0.153593242168427
-0.51539146900177
0.829328179359436
0.06220093369484
-0.370442301034927
-0.041083157062531
0.180333435535431
-0.351072281599045
-0.643608331680298
0.849890410900116
-1.44618082046509
-1.31417322158813
-1.22724938392639
-0.17415776848793
0.364824056625366
0.114659495651722
-0.329532474279404
-0.669391989707947
-0.30740225315094
0.014557890594006
-0.073298081755638
-0.571573674678803
0.355043083429337
-0.201127648353577
0.132764250040054
-0.225581884384155
-0.356128543615341
0.656415700912476
0.114708498120308
-0.544182896614075
0.143297746777535
-0.079921625554562
-0.055059276521206
-0.366209328174591
1.29874002933502
0.237264454364777
-0.317210018634796
-0.563897430896759
0.256837546825409
-0.816424310207367
0.189504534006119
0.797469615936279
-0.247978091239929
1.09354078769684
-0.627395927906036
-0.508601486682892
-0.502945899963379
0.797538101673126
0.157086998224258
-0.234959319233894
0.125732183456421
0.107932798564434
-0.182158246636391
-0.435536950826645
0.272922366857529
-0.083982765674591
0.270498991012573
0.695256531238556
0.091647297143936
0.347857922315598
-0.305865257978439
-0.166381701827049
-0.699093699455261
0.330088078975677
0.736418187618256
-0.264568120241165
-1.08778095245361
-0.364279210567474
-0.598316729068756
0.733539283275604
-0.431706339120865
0.110662408173084
-0.600903213024139
-0.041017599403858
-0.188615009188652
-0.267091274261475
-0.063143163919449
-0.046126689761877
0.353415042161942
-0.027592070400715
0.355919688940048
-0.64511626958847
-1.20956361293793
0.585292100906372
-0.549766302108765
-1.13586568832397
-0.126541882753372
0.010018268600106
-0.084778532385826
0.524623095989227
0.960903704166412
-0.468146741390228
1.32880568504334
0.040564045310021
-0.390842258930206
0.802176713943481
0.313504338264465
-0.129562929272652
-0.474207818508148
-0.472575426101685
-0.093545138835907
-0.170495808124542
0.403349578380585
-0.288121730089188
0.072327114641666
0.053632855415344
0.66026383638382
-0.082341834902763
0.309320032596588
0.393642961978912
-0.076560102403164
0.022172622382641
-0.501416146755219
-0.002764977514744
-1.05197083950043
0.96707946062088
0.325467735528946
-0.173511773347855
-0.320227980613708
-0.038999326527119
-0.273707777261734
-0.291876375675201
-0.419294744729996
-0.557391107082367
0.020495310425758
-0.366729885339737
-0.023878082633019
0.167945444583893
0.176996454596519
-0.185794815421104
0.058770082890987
0.508407056331635
-0.339845329523087
0.166787773370743
0.557354986667633
0.574356734752655
0.169310882687569
-0.988759815692902
-0.324012458324432
0.809697508811951
-0.323664247989655
0.060943439602852
0.068758919835091
-0.416442632675171
0.093714959919453
-0.420116662979126
-0.295841544866562
0.817886233329773
0.45228984951973
-0.003401011228561
0.140253692865372
-0.905080556869507
-0.391175448894501
-0.254461199045181
0.900660991668701
-0.791682720184326
0.273037999868393
-0.520574748516083
-0.450953543186188
-0.796345353126526
0.519724249839783
-0.464431375265121
-0.403981655836105
0.512631177902222
-0.385183215141296
-0.235283941030502
-0.221147209405899
0.574968576431274
0.224555060267448
-0.159474164247513
0.206095159053802
0.105109483003616
0.696134507656097
0.317940205335617
-0.038073938339949
0.501532912254334
-0.297358304262161
-0.402985543012619
-0.331837773323059
-0.581998348236084
-0.412528514862061
0.002351675182581
0.031528204679489
0.103237643837929
0.292316794395447
-0.475242108106613
0.094890475273132
0.731915175914764
0.082819014787674
0.387746423482895
-0.634398937225342
-1.86570334434509
-1.40403807163239
0.222582831978798
0.928487181663513
0.53820526599884
-0.015456354245544
-0.00739629380405
0.21470333635807
-0.352117657661438
-0.200716733932495
-0.847971975803375
-0.246453881263733
-0.657757997512817
-0.828471601009369
-0.193531036376953
-0.517746329307556
-0.315598249435425
-0.248389974236488
-0.650788366794586
-0.192967742681503
0.048273138701916
-0.142944887280464
-0.200999096035957
-0.893030762672424
1.06338727474213
0.626610159873962
-0.042420115321875
-0.294231534004211
-0.419814884662628
0.067742101848126
0.215840548276901
0.016530014574528
-0.219866082072258
-0.09397503733635
-0.327093213796616
-0.546430110931397
0.354687303304672
-0.04690096527338
-0.706520736217499
-0.758399546146393
-0.537976443767548
-0.414035469293594
0.110407151281834
-0.264187127351761
0.170227661728859
0.077614895999432
-1.06965732574463
-0.360511541366577
-0.666946470737457
-0.857586920261383
-1.44035279750824
-0.157539740204811
-0.345536351203918
-0.458016574382782
-0.202640742063522
1.02490079402924
-0.336465179920197
-0.706335067749023
-0.611411452293396
-0.829274237155914
0.172459155321121
0.152113422751427
-0.495499461889267
-0.717721045017242
-0.207140475511551
-0.681122362613678
-0.580267310142517
-0.357299834489822
-0.286707162857056
1.33789360523224
0.030937664210796
0.537941098213196
-0.169635459780693
0.56576532125473
-1.02509069442749
0.086863487958908
-0.001234095543623
0.022187296301127
0.423351019620895
-0.115002803504467
0.432896375656128
0.588353455066681
0.274504363536835
0.613480150699616
-0.08368481695652
-0.178110182285309
-0.2371436804533
0.706111311912537
-0.548043847084045
1.02206087112427
-0.197155669331551
-0.372919708490372
-0.223244190216064
-0.098474934697151
0.398725658655167
0.010443385690451
-0.283245027065277
0.019041065126658
-0.451599925756455
-0.703441619873047
-0.583602905273438
-0.155916452407837
-0.10180002450943
-0.063234910368919
-0.718969225883484
-0.985391139984131
0.249643057584763
-0.346213966608047
0.020167946815491
-0.119883850216866
0.271557092666626
-0.793263614177704
0.487340807914734
0.221457272768021
-0.606794118881226
0.404123663902283
-0.227051183581352
0.424764335155487
-0.088024184107781
-0.052834771573544
-0.508526146411896
1.44853353500366
-0.803090453147888
-0.377931118011475
-0.520921587944031
0.630739271640778
0.018075674772263
0.587545990943909
-0.140524864196777
-0.292704880237579
0.26900053024292
-0.474260061979294
0.296989500522614
0.069656044244766
0.045917626470327
0.407164692878723
0.043372772634029
0.490724712610245
0.204619958996773
0.142247810959816
0.006949436850846
-0.589535415172577
-0.027393318712711
0.024461379274726
0.27263417840004
-0.155310273170471
-0.133353352546692
-0.177711635828018
-0.470716863870621
-0.30381852388382
-0.550606667995453
0.780573546886444
0.331051886081696
0.16307207942009
1.06437802314758
-0.126101985573769
-0.194355726242065
-0.871986269950867
-0.773986577987671
-0.151913821697235
0.134985417127609
-0.107797913253307
-0.182067483663559
-0.18549008667469
-0.518663465976715
0.21766984462738
-0.592625498771668
-0.274644464254379
-0.522102296352387
0.944145619869232
-0.518496990203857
0.305379956960678
-0.229307368397713
-0.027070665732026
-0.076199643313885
-0.396981716156006
0.079229608178139
-0.274673670530319
-0.292750477790833
-0.349617958068848
-0.435850113630295
-0.603531420230866
-0.807215809822083
-0.119760364294052
0.437479645013809
-0.524010598659515
0.148170545697212
0.36386701464653
0.003903149627149
0.20761202275753
-0.055601429194212
0.707933962345123
0.117061026394367
0.327959567308426
0.90857869386673
0.355100780725479
0.169085934758186
-1.11755383014679
-0.498881101608276
0.266743540763855
0.399978756904602
1.35280704498291
0.69456273317337
0.540341734886169
-0.253020375967026
0.780541837215424
-0.345563948154449
0.689222097396851
0.655722916126251
0.303649067878723
0.235808998346329
-0.081258147954941
-0.474257558584213
0.006212376058102
-0.869105160236359
0.485445439815521
0.290795475244522
0.137727171182632
0.149607211351395
-0.148690178990364
0.446659445762634
-0.385364532470703
-0.180619686841965
0.48735386133194
0.033525474369526
-0.982907295227051
-0.230471849441528
-0.02772056311369
-0.613055050373077
0.593818128108978
-0.258838444948196
-0.500715374946594
0.266870826482773
0.068780601024628
-0.114208392798901
-0.821010768413544
-1.21702921390533
-0.508733034133911
0.287600338459015
0.428509801626205
-0.642382800579071
0.397141009569168
-0.650476098060608
-0.561516582965851
-1.1823616027832
-0.602175712585449
-0.175127357244492
0.101427510380745
0.398656845092773
0.027291413396597
-0.591094553470612
-0.263011693954468
0.253109514713287
0.594279229640961
-0.670334935188293
-0.147054523229599
-1.38345313072205
-0.221370950341225
-0.580614686012268
0.877362012863159
-0.260729849338531
0.280190885066986
0.409064292907715
0.602738261222839
0.098686628043652
-0.304509371519089
-0.91210001707077
-0.894570171833038
-0.528160631656647
0.33041188120842
-0.229682967066765
0.355351656675339
-0.183267697691917
-0.507013082504272
0.050597175955772
0.217379033565521
0.121284134685993
-0.172908112406731
0.151068523526192
0.46712863445282
0.257721692323685
-0.278016477823257
-0.271922290325165
-0.859886765480042
0.307906448841095
-0.051725812256336
0.103717647492886
-0.18380618095398
-0.653618037700653
0.555633127689362
0.366514950990677
-0.164663895964623
0.404222816228867
-0.011639550328255
-0.558395087718964
-0.085351772606373
-0.231995448470116
0.568605661392212
-0.580696702003479
-1.02583825588226
0.04890401661396
0.072302527725697
0.308215647935867
-0.076608270406723
0.711691319942474
-0.70167464017868
1.3263350725174
0.27500182390213
0.273217171430588
-0.674727916717529
-0.463909387588501
0.554527103900909
-0.328720241785049
0.732880294322968
0.464500784873962
-0.18776910007
-0.44605877995491
-0.018954832106829
0.175547733902931
-0.027579080313444
0.234367460012436
0.097983747720718
0.154371827840805
-0.326562166213989
-0.486282169818878
-0.431334733963013
0.040969759225845
0.311052620410919
-0.359734863042831
-0.556444525718689
0.410606205463409
-0.510542392730713
-0.118256732821465
0.117535963654518
-0.268927931785583
-0.250918567180634
-0.197911202907562
-0.58775395154953
1.35749554634094
0.299439489841461
-0.284298896789551
-0.033701471984387
0.166287377476692
0.041827153414488
-0.394119381904602
-0.205441072583199
-0.276259005069733
-0.262579739093781
0.276066809892654
0.81294322013855
-0.552312195301056
-0.649429678916931
-0.295272529125214
-0.202378392219543
0.199929028749466
-0.656915903091431
-0.029738686978817
0.726535797119141
0.089509636163712
0.091192573308945
-0.558907270431519
-0.210799276828766
0.683711469173431
0.017063651233912
0.484185665845871
-0.472091794013977
-0.60507345199585
0.199047058820725
0.355864107608795
0.242824658751488
-0.348592609167099
-0.056662160903215
-0.231938630342484
0.216413736343384
0.371830195188522
-1.13762009143829
1.50153636932373
-0.326820105314255
-0.673523545265198
-0.314327478408813
0.133719518780708
0.022710675373674
-0.409879982471466
-0.14585879445076
-0.020838733762503
0.023913448676467
0.272581726312637
-0.604583144187927
-0.341531336307526
-0.539221942424774
1.14081990718842
0.040737818926573
-0.470212936401367
-0.218822091817856
-1.46437394618988
0.455990016460419
0.592635154724121
-0.208209991455078
0.499737858772278
0.392281502485275
0.036455407738686
0.499317497014999
0.17988246679306
-0.697285175323486
-0.995355606079102
-0.285918712615967
0.72643506526947
-0.1118503510952
-0.217901691794395
0.449640691280365
0.140258878469467
-0.084847301244736
0.023141164332628
-0.436504274606705
0.143588677048683
0.734707534313202
0.730903923511505
0.161609172821045
-0.194036185741425
0.246669709682465
-0.261436194181442
-0.531594097614288
0.286026030778885
0.520012080669403
0.012665087357164
0.241505518555641
-0.747417330741882
-1.2835305929184
-0.565545082092285
-0.346248537302017
0.22193643450737
-0.241118639707565
-0.145572781562805
-0.296137034893036
-0.023465000092983
0.007079314440489
-0.270341694355011
0.636661052703857
-0.462917476892471
-0.216812565922737
-0.477642416954041
-0.02237906306982
0.304658383131027
-0.123062968254089
0.475844234228134
0.245139449834824
0.263512253761291
-0.061017617583275
0.406342923641205
-0.066651299595833
-0.338812470436096
-0.562994003295898
-0.079129874706268
-0.071372576057911
0.095517069101334
0.156329542398453
-0.079896539449692
-0.57760751247406
0.162398010492325
0.509214222431183
0.169599398970604
-0.495157063007355
0.096832402050495
-0.156024798750877
-1.13680684566498
0.079477518796921
-0.553589463233948
-0.331839680671692
0.667078673839569
0.030805479735136
0.513315260410309
-0.282635420560837
-0.066235110163689
-0.568303883075714
0.398132860660553
0.390760451555252
0.156383663415909
0.193248227238655
-0.189261466264725
-0.58624929189682
0.431261599063873
0.701187789440155
-0.098980493843556
0.666144728660584
0.099110804498196
0.578748047351837
0.040032740682364
0.783002436161041
-0.537851810455322
0.337449371814728
0.569526374340057
-1.23784971237183
-0.336778819561005
-0.465900599956512
0.411281108856201
-0.07102333009243
0.53749281167984
-0.364307314157486
0.389379441738129
-0.017879694700241
-0.584971070289612
-0.315952867269516
0.477371037006378
-0.346698880195618
0.248955324292183
0.264722615480423
0.031756538897753
0.063119925558567
0.07588641345501
-0.318639934062958
0.210026860237122
0.255882322788239
0.329846858978271
0.816413104534149
-0.610490918159485
0.058848150074482
-0.402485400438309
-0.767945647239685
-0.668067157268524
0.12604258954525
0.029360666871071
0.537089407444
-0.7630854845047
-0.387992531061172
0.419553399085999
-0.320995479822159
-0.062296364456415
-0.202044904232025
-0.257928192615509
-0.003447357565165
0.408029735088348
-0.359514027833939
-0.575119197368622
0.199690401554108
-0.192757606506348
-0.659317493438721
-0.438203662633896
-0.160457149147987
0.193970531225204
0.119851961731911
-0.398989140987396
0.250396281480789
-0.739064991474152
0.214947536587715
-0.217224434018135
-0.160550802946091
-0.692813038825989
-0.512895584106445
-0.381603837013245
0.184972614049912
0.472085565328598
0.025574987754226
-0.751191854476929
0.697066187858582
-0.439370602369309
0.434982597827911
-0.557166576385498
0.449510931968689
0.565943717956543
-0.647831499576569
-1.12850570678711
-0.478197574615479
0.593794763088226
0.23998886346817
-0.122389227151871
-0.294346153736114
0.224418431520462
-0.712808072566986
-0.395926892757416
0.513766646385193
-0.294250220060349
-0.220115050673485
-0.191993191838264
-0.096036322414875
-0.402056097984314
-0.285390794277191
-0.275985300540924
-0.149372100830078
-0.258899390697479
-0.503412425518036
0.032893739640713
-0.227303490042686
0.226261079311371
-0.705993413925171
-0.648424506187439
0.654747068881989
0.339059293270111
-0.178301602602005
0.65492582321167
-0.280413746833801
-0.627901077270508
0.704143226146698
0.241035476326942
-0.618862211704254
0.843712985515595
-0.741955518722534
-0.787234663963318
0.598760604858398
0.616718053817749
-0.192311644554138
-0.2391537129879
0.259872674942017
-0.051757972687483
-0.485555589199066
1.11108911037445
0.45057424902916
0.188307672739029
0.400880873203278
-0.960154116153717
-0.33292019367218
-0.355080634355545
0.179366379976273
0.020811684429646
-0.71751207113266
-0.316701591014862
-0.824673354625702
0.089490696787834
0.245883941650391
0.340993940830231
0.335153162479401
0.581107318401337
0.242047473788261
-0.334768325090408
-0.314465671777725
-0.543453514575958
-0.685004711151123
-0.559743165969849
0.312353014945984
-0.1402498036623
-0.632943868637085
0.697384834289551
-0.464636623859406
-1.11156499385834
-0.951521277427673
-0.268172681331635
-1.04756569862366
-0.440744578838348
-0.152121931314468
-0.352246075868607
0.294926673173904
0.297114849090576
0.243187040090561
-0.53330135345459
0.81421285867691
0.318509966135025
0.182775631546974
0.509526014328003
0.103499881923199
-0.650132060050964
0.900385975837708
0.136604681611061
0.53222781419754
-0.228881001472473
0.460044264793396
0.163603752851486
-0.032843887805939
-0.048362277448177
-0.467905580997467
0.241358444094658
-0.30830442905426
-0.213919073343277
1.10344922542572
-0.018283598124981
-0.396060049533844
0.489685356616974
-0.396458774805069
-0.391636490821838
-0.677991688251495
0.104150153696537
-0.819172263145447
-1.24199235439301
-2
-0.313546121120453
-0.456138223409653
0.873607218265533
0.38932204246521
0.736204922199249
0.170158967375755
-0.933664798736572
-0.312185287475586
-0.930108308792114
-0.905072093009949
0.517260432243347
-0.518473386764526
-0.343657433986664
0.016853984445334
-0.308297872543335
0.576229989528656
0.973710477352142
0.071813635528088
0.347519516944885
0.001355550251901
-0.022193370386958
-0.311637938022614
0.170311868190765
0.637676000595093
0.227020859718323
0.06600832939148
-0.07393466681242
0.606537640094757
-0.446931153535843
0.172745585441589
-0.297566264867783
-0.992201328277588
-0.507896304130554
0.113380968570709
0.827471375465393
-0.230789750814438
-0.16338749229908
-0.49579519033432
0.630724370479584
-0.044563502073288
-0.040096364915371
-0.849480032920837
-0.10846433788538
-0.304122865200043
0.150138437747955
0.214922964572906
-0.107229016721249
-0.417957246303558
-0.007176674902439
-1.04019939899445
1.25886917114258
0.116981640458107
-0.538573205471039
-0.489062577486038
0.405174791812897
0.707565069198608
0.15298368036747
0.193652614951134
0.021908454596996
-0.683183550834656
-0.624338924884796
0.191577523946762
-0.092766784131527
-0.719855010509491
-1.24429297447205
-0.300779432058334
0.669648826122284
0.541659235954285
0.507322609424591
-0.551555871963501
-0.306977242231369
-0.722883522510529
-0.201550289988518
-0.321270227432251
-0.991231083869934
-0.206252291798592
0.304809540510178
-0.188329771161079
-0.218627288937569
0.226003021001816
-0.640664935112
0.973490178585053
-0.004137048497796
-0.281327605247498
-0.790300011634827
1.00525343418121
-0.049907684326172
0.395890980958939
-0.938098549842835
-0.464213311672211
-0.598992586135864
-1.10405611991882
1.18509566783905
-0.251696795225143
0.177778273820877
-0.148736149072647
-0.123775340616703
-0.447659999132156
0.25260192155838
0.403718411922455
0.733692407608032
-0.078513942658901
0.360940605401993
0.183161303400993
-0.013153629377484
-0.843226909637451
-0.185186639428139
-0.775412797927856
0.461384028196335
-0.845424711704254
-0.063457496464253
0.009557221084833
-0.246359184384346
-0.094678476452828
-0.276864647865295
0.330818682909012
0.016880935057998
0.678251564502716
0.216197043657303
-0.225234121084213
-0.012571280822158
0.308304518461227
-0.025325238704681
-1.35858237743378
-1.37248289585114
-0.239816278219223
-0.557204365730286
0.461065262556076
0.389198958873749
0.067725919187069
-0.207737490534782
-0.158627271652222
-0.233342915773392
0.158514529466629
-0.496248036623001
-0.832615554332733
0.079628594219685
-0.478358894586563
-0.091819927096367
-0.458092480897903
-0.096611604094505
0.162555307149887
0.393661618232727
0.470025092363358
0.144912049174309
-0.446033775806427
-0.327844142913818
-0.421987920999527
-0.005616884678602
-0.080230265855789
0.078231729567051
-0.35813108086586
-0.995434403419495
0.530526161193848
-0.12560185790062
0.317880094051361
-0.350561738014221
-0.763403236865997
0.106260612607002
0.41835218667984
-0.312252849340439
-0.445619493722916
0.190763011574745
0.425971448421478
0.322255730628967
-0.43439781665802
-0.504784941673279
-0.37058037519455
-0.826942622661591
-0.557910799980164
-0.719164550304413
0.380005717277527
-0.928480625152588
-0.352181434631348
1.10538005828857
-0.925408065319061
0.204949900507927
-0.191446512937546
0.323838293552399
0.558169364929199
0.487885653972626
-0.294253349304199
0.010244896635413
-0.590817809104919
-0.748703479766846
0.182386964559555
-0.897556364536285
0.274521499872208
-0.386739492416382
-0.303576856851578
-0.004724934697151
-0.415217280387878
0.933028876781464
-0.217173159122467
0.139861389994621
0.29638746380806
0.657138705253601
-0.007321410346776
-0.687978208065033
0.697522163391113
-0.233485460281372
0.089201040565968
-0.585890471935272
-0.650605261325836
-1.57827568054199
0.026059463620186
-0.579956352710724
-0.541276931762695
0.913134753704071
0.270908832550049
-0.691151738166809
0.468926519155502
-0.209579080343246
-0.432930767536163
-0.463398277759552
-0.301740407943726
-0.231707543134689
-0.832158863544464
-0.804801821708679
-0.051399283111096
-0.207883566617966
-0.423220843076706
0.078328102827072
0.398814976215363
0.977904558181763
0.712353408336639
-1.03128051757813
-0.696221232414246
0.88560163974762
-0.282609105110168
0.400737583637238
0.493224769830704
0.671438217163086
0.248651057481766
-0.562502264976501
-0.122620552778244
0.116694241762161
-0.576719641685486
0.590780735015869
0.172460570931435
0.370288699865341
0.112397253513336
0.753011226654053
-0.208803623914719
0.235187202692032
0.515302777290344
-0.240739554166794
0.452737301588059
0.000716017675586
-0.580764651298523
-0.519098281860352
-0.338682234287262
1.34878957271576
0.90475469827652
-0.226471811532974
0.331184178590775
-0.064813621342182
0.561403810977936
-0.413380324840546
-0.481603026390076
-0.703267395496368
0.842941343784332
-0.274817764759064
-0.524655342102051
-0.802129507064819
-1.44105339050293
-1.82035279273987
-0.206184148788452
0.259705692529678
-0.801080107688904
-0.272973239421844
-0.92541491985321
-0.309253484010696
-0.013254251331091
-0.363284826278687
0.853142261505127
-0.026377433910966
0.042102798819542
0.677367150783539
0.31088200211525
-0.200062841176987
0.19299042224884
-0.543939352035522
-0.284292101860046
0.160644888877869
0.517523765563965
-0.174007952213287
0.412585079669952
0.129491373896599
-1.83455276489258
-0.250939667224884
0.154835522174835
-0.134644061326981
-0.656827867031097
-0.325749754905701
-1.21464991569519
-0.719200968742371
-0.285235285758972
0.104676052927971
-0.42460834980011
-0.569760024547577
0.358511924743652
0.385165214538574
-0.030979909002781
0.238216400146484
0.693510293960571
-0.239816516637802
0.362705677747726
0.02250324934721
0.487734258174896
-0.586564242839813
-0.55228066444397
0.632358968257904
0.328688472509384
-0.621300399303436
-0.889246821403503
0.05053773522377
-0.831299781799316
0.465327024459839
-0.043756853789091
0.393366038799286
0.364411234855652
-0.192159131169319
-0.872393727302551
-1.69751667976379
-0.457361578941345
-0.188399821519852
-0.770902931690216
0.08930005133152
0.204799056053162
-0.214385285973549
-0.232832223176956
-0.074734523892403
-0.163400053977966
0.128900319337845
0.883458852767944
-0.313150465488434
-0.391290426254272
-0.719408333301544
-1.07750856876373
0.664221286773682
-0.004370991140604
-0.29074639081955
0.149754837155342
-0.253491401672363
-0.10647901892662
-0.011825319379568
-0.390850603580475
-0.02562690153718
-0.214942023158073
-0.678094983100891
-1.12230980396271
0.029029071331024
0.569718301296234
1.06713759899139
-0.969415247440338
-0.307962656021118
-0.561852633953095
-0.006333269178867
-0.378291040658951
-0.309700965881348
0.694165945053101
-0.250580817461014
-0.170416489243507
-0.485678791999817
0.84755140542984
-0.068066693842411
0.387043207883835
-0.877462923526764
0.487426817417145
0.373089402914047
0.477284878492355
0.271638929843903
0.108868308365345
0.330649673938751
-0.572103798389435
0.78809005022049
-0.511684060096741
-0.017570517957211
0.144443303346634
0.305004507303238
-0.184927552938461
-0.391323447227478
1.01061081886292
-0.312121689319611
-0.380910873413086
-0.323648691177368
-0.241912215948105
-0.598680675029755
0.286429762840271
0.674096286296845
-0.084483578801155
0.066250748932362
0.714217722415924
-0.176150351762772
0.272702753543854
-0.199965342879295
-0.065630301833153
0.164211958646774
-0.543753266334534
0.637287855148315
-1.13756930828094
-0.449638366699219
-1.10022115707397
-0.185309559106827
0.078713290393353
0.139322727918625
-0.881586670875549
-0.432491540908814
0.740032136440277
-0.26160740852356
-0.530700743198395
-1.09960162639618
-0.485843569040298
-0.638084232807159
-0.430895864963532
-0.048666797578335
0.29739511013031
-0.984558641910553
-0.039932616055012
0.14077253639698
-0.485705435276032
-0.160417020320892
-0.273796588182449
-0.316814839839935
0.345593810081482
0.407682090997696
0.063484944403172
0.579893469810486
0.590986132621765
-0.049509041011334
-0.158324331045151
0.374469727277756
-0.186654254794121
-0.574073314666748
-0.336875408887863
-0.535079777240753
0.348514050245285
0.249993056058884
-0.119741253554821
0.374913841485977
0.064761325716972
1.10372543334961
0.139331132173538
0.754219651222229
-0.188299968838692
-0.237573355436325
-0.268410503864288
0.445656895637512
0.193718478083611
1.25471651554108
-0.255339652299881
0.69146192073822
-0.569426417350769
0.042297266423702
-0.274451106786728
-0.018626401200891
0.036844499409199
-0.870202898979187
-0.439522266387939
-0.278099298477173
0.214720904827118
-0.349661976099014
0.309900373220444
-0.138685435056686
0.663400650024414
-1.01693189144135
0.265055537223816
-0.056069541722536
0.416256248950958
0.262976378202438
0.361000120639801
-0.434192568063736
-0.539419174194336
-0.386457562446594
-0.09247537702322
-0.271456271409988
0.431573539972305
0.446586847305298
0.050914466381073
0.235831782221794
0.437259435653687
-0.17672073841095
-0.008488908410072
-0.297492325305939
0.130500391125679
-0.632134795188904
-0.294206380844116
-0.038138512521982
-0.222308680415153
0.724063515663147
0.299735456705093
-0.909021496772766
0.165502429008484
0.252726644277573
0.489570170640945
-0.563959896564484
-0.074106581509113
-0.075827434659004
-0.062873661518097
-0.385520160198212
-0.509469032287598
0.554673254489899
0.694013178348541
-0.217764347791672
0.042391546070576
-0.698304891586304
-0.914739310741425
-0.76073956489563
-0.77984344959259
-0.482581973075867
0.452054858207703
0.820298194885254
0.029325928539038
0.537433922290802
0.641140043735504
0.008286610245705
-0.272195279598236
0.751072525978088
0.274829030036926
-0.472132652997971
-0.279685825109482
0.524716317653656
0.286813765764236
-0.026799699291587
0.480158179998398
0.770815134048462
-0.010404974222183
-0.514583647251129
-0.455557495355606
-0.832861304283142
-0.509469091892242
0.677588045597076
0.325391471385956
0.493295609951019
0.930075943470001
0.570944964885712
1.07289326190948
0.159830197691917
0.046713061630726
-0.21120947599411
0.480813264846802
0.162147924304008
-0.308318346738815
0.547125697135925
-0.145213946700096
-0.009590458124876
-0.530041813850403
0.223597973585129
0.242538258433342
0.357176333665848
-0.089013837277889
-0.781211197376251
0.134330242872238
0.797554314136505
0.065814554691315
-0.292051166296005
1.11820340156555
0.058729492127895
0.990893483161926
0.221399709582329
0.164523974061012
0.072343364357948
1.016073346138
-0.2765172123909
0.667165040969849
-0.144585460424423
-0.338758647441864
-1.1613929271698
-0.453519731760025
-0.948739886283875
-0.288954555988312
0.462990522384644
0.01797229424119
0.159935191273689
-0.294913679361343
0.084009617567062
0.176970183849335
0.367502450942993
0.160503432154655
-0.208039909601212
0.004719527438283
-0.766105651855469
-0.877338528633118
-0.384305059909821
0.11358730494976
0.115356937050819
0.018667407333851
-0.190244570374489
0.27070215344429
-0.661586165428162
0.629225015640259
0.328179121017456
0.764484167098999
0.979316234588623
0.447072446346283
-0.254033863544464
-0.306589394807816
0.35867366194725
0.503154993057251
-0.141422778367996
0.728933572769165
-0.002170220017433
0.58472466468811
-1.06194961071014
-0.870689749717712
-0.306466102600098
-0.841080725193024
0.495025277137756
0.790000796318054
-0.312799066305161
-0.264806181192398
0.368449956178665
-0.243916198611259
0.928925156593323
0.367041081190109
-0.218461856245995
0.20870703458786
0.032581310719252
-0.14119964838028
-0.164004072546959
-0.181438893079758
-0.276442855596542
-0.169766217470169
0.961647570133209
-0.240196019411087
0.077404946088791
-0.656075000762939
-0.16316020488739
-0.346769511699677
0.349402844905853
0.721482217311859
-0.376387238502502
-0.628970861434937
0.112389199435711
-0.172341972589493
0.047433279454708
-0.41683292388916
-0.176817536354065
-0.980810642242432
-0.385205149650574
-0.078370533883572
0.724557995796204
-0.142460152506828
-0.050804659724236
0.130861133337021
0.001027002930641
0.172682121396065
-0.42764475941658
-0.713005006313324
-1.60028743743896
-1.65132999420166
1.03255772590637
0.260300606489182
-1.27217471599579
-0.860944807529449
0.879226326942444
-0.106241449713707
0.305838972330093
0.868836522102356
0.124511793255806
0.048449028283358
0.31048846244812
0.21492774784565
-0.08181444555521
-0.144905656576157
0.414294362068176
-0.401218235492706
-0.256781250238419
0.399953216314316
0.14224399626255
0.592230796813965
-0.251188457012177
1.45879018306732
-0.227722764015198
-0.207553222775459
-0.254001975059509
-1.36769497394562
1.18120849132538
-0.245669037103653
-0.08530068397522
-0.631550312042236
-1.61163783073425
-0.564887642860413
-0.278217375278473
0.322075814008713
0.938984155654907
-0.821993231773376
-1.01091587543488
-0.628984570503235
-0.913450479507446
0.026301950216293
0.170243203639984
0.340604215860367
0.559598505496979
0.083648055791855
0.932446420192719
-0.460717409849167
0.635473251342773
0.06091596186161
0.184649541974068
0.496823042631149
-0.087235331535339
0.746474623680115
0.529318332672119
-0.268951416015625
-0.053961612284184
-0.038296304643154
-0.711098194122314
0.38418847322464
-0.070166260004044
-0.328280478715897
0.337467104196548
0.025332979857922
-0.322553336620331
0.359014987945557
0.030814446508885
0.651797294616699
-0.70015686750412
0.155205965042114
-0.410686254501343
0.59645938873291
0.109721772372723
0.601210355758667
0.128502354025841
-0.191382676362991
0.210257798433304
0.08951035887003
-0.873739302158356
-0.004788815975189
-0.105955965816975
-0.411861777305603
0.296700268983841
-0.19772207736969
0.352071225643158
-0.647133767604828
-0.259246528148651
0.785946130752564
-0.00247804261744
0.64318186044693
0.092278547585011
-0.079351618885994
0.357833385467529
-0.658975899219513
-0.568867087364197
-0.149063527584076
-0.986477136611939
-1.54742670059204
-0.443934381008148
0.808920025825501
0.31090646982193
0.259257286787033
-1.06899440288544
0.7595374584198
0.564899861812592
0.668529629707336
-0.088013283908367
-0.417639136314392
-0.287594079971313
-0.646897554397583
-0.032151695340872
-0.28037029504776
1.03388619422913
0.713265836238861
-0.115211062133312
-0.089718990027905
-0.15860079228878
0.86264044046402
-0.146388828754425
0.626355469226837
0.049786571413279
-0.064259201288223
0.133703365921974
-0.368788450956345
-0.515333950519562
0.211265042424202
-0.152938768267632
-0.035283666104078
-0.744740426540375
0.343856692314148
-0.207028388977051
-0.207893252372742
-0.047270778566599
0.048091933131218
0.213089480996132
-0.52478551864624
-1.29671204090118
0.191595509648323
0.104186534881592
-0.585761070251465
-0.335007607936859
0.320498257875442
-1.03165364265442
-0.742964804172516
0.857923865318298
0.187128484249115
-0.682151257991791
0.617312610149384
0.358728647232056
0.348850756883621
-0.58686751127243
0.31599372625351
-0.177967503666878
-0.10614387691021
-0.299110591411591
-0.247473329305649
-0.617231011390686
-0.550126910209656
-0.247068449854851
0.162822991609573
0.093481332063675
-0.659021973609924
0.461311757564545
0.071910262107849
-0.330326646566391
0.153122037649155
-0.473413109779358
0.315806359052658
-0.114246755838394
-0.150742277503014
-0.120424166321754
0.279983818531036
0.195476934313774
0.637545049190521
-0.288283497095108
-0.067568495869637
-0.528925836086273
-0.670927584171295
-0.037712421268225
0.325248420238495
0.488387107849121
-0.320191293954849
-0.154995366930962
-0.650199174880981
-0.474631637334824
0.04905553907156
0.410645931959152
0.539661943912506
0.360637485980988
0.598213374614716
-0.479445517063141
-0.14147774875164
-1.00396490097046
0.190715745091438
-0.500852167606354
0.124110415577888
-0.460255891084671
-0.448037892580032
-0.077904023230076
0.312103658914566
0.185566976666451
-0.83709317445755
0.421904772520065
-0.927830219268799
0.164814174175262
-0.373746782541275
-0.608114421367645
0.245495572686195
-0.691548347473145
-0.343462914228439
-0.263836443424225
-0.377946376800537
-0.168707519769669
0.422014653682709
0.422954320907593
0.256797909736633
0.883827805519104
0.018077598884702
0.079398147761822
-0.543349385261536
-0.053943671286106
-0.283501982688904
-0.069375835359097
-0.585530579090118
-0.269450187683105
0.216761484742165
-0.034153547137976
-0.257333904504776
-0.257837384939194
0.26895210146904
0.18288716673851
-0.069459810853005
0.429412335157394
0.061411935836077
-0.093392908573151
0.583435654640198
0.403250277042389
0.837512731552124
-0.422273099422455
-0.48180416226387
-0.039264313876629
0.239037826657295
-0.395388513803482
-1.02470576763153
-0.679980337619782
0.811760604381561
-0.126925930380821
0.289429634809494
-0.462701559066772
-0.698710918426514
0.011085815727711
-0.25871354341507
0.293468862771988
0.477514028549194
0.020752709358931
0.203999951481819
-0.404705703258514
0.217503607273102
-0.620866775512695
0.197332307696342
-0.263227522373199
0.594130516052246
0.158514082431793
0.057978939265013
-0.160882711410522
-0.887709558010101
0.833002150058746
-0.195430681109428
-0.001628544181585
-0.254025876522064
0.375019133090973
-0.321406304836273
-0.116885587573051
1.11479830741882
-0.070341691374779
-0.679445385932922
-0.467240542173386
-0.252097070217133
0.56347382068634
0.0245521068573
-0.127884447574615
-0.512844204902649
-0.457691609859467
-0.090518161654472
-0.607993125915527
-0.116430714726448
-0.214331611990929
-0.475098192691803
-0.165343463420868
-0.100235357880592
0.363733410835266
-0.043252389878035
0.063350796699524
-0.05193305760622
-0.097218260169029
0.023282840847969
-0.30839467048645
0.066718503832817
0.203400030732155
0.02411288022995
-0.184574887156487
-0.932322859764099
-1.92938685417175
-1.41725635528564
0.079830929636955
0.344404399394989
-0.393962562084198
0.49199366569519
0.314568102359772
-0.642625629901886
-0.21839365363121
-0.038213934749365
0.317588716745377
-0.264732599258423
-0.002311237156391
-0.207602575421333
-0.10249026119709
0.391169041395187
-0.263366788625717
-1.27138650417328
-0.004889383912086
-0.403031826019287
0.523817777633667
-0.321163803339005
-0.146788313984871
0.137724548578262
0.017425362020731
-0.091047048568726
-0.230364009737968
0.186275690793991
-0.048076584935188
0.041616812348366
-0.479428380727768
-0.498752474784851
-0.656378090381622
-0.615938484668732
-0.152418181300163
-0.4196397960186
0.169538110494614
-0.286580055952072
0.370031923055649
-0.717220664024353
-0.841430008411408
-0.809172332286835
-0.325033128261566
0.342970818281174
0.082299269735813
-0.594947576522827
-1.19174325466156
-0.612348079681397
0.493187189102173
0.39213040471077
-0.091745316982269
-0.150270134210587
0.263090461492538
0.268962830305099
-0.531633377075195
0.578584372997284
0.221460968255997
-0.389002710580826
-0.633455991744995
0.073931179940701
-0.327871412038803
0.571220993995667
0.645112335681915
-0.223491534590721
0.235506162047386
-0.623676240444183
0.424966275691986
0.932816863059998
-0.50876247882843
-0.015019461512566
-0.696649730205536
0.163979411125183
0.221312791109085
0.309352666139603
-0.040321342647076
0.432887256145477
0.164433062076569
0.983562588691711
-0.168376550078392
0.549292266368866
-0.006576895713806
0.856002449989319
0.589999794960022
-0.549668788909912
-0.589489877223969
-0.077215425670147
-0.343142420053482
-0.164382785558701
0.458940535783768
-0.69529002904892
-0.902993321418762
0.332630395889282
0.615742146968842
-0.026390746235848
0.283619165420532
0.917027831077576
-0.260530859231949
-1.43257772922516
-0.531723380088806
-0.624779224395752
0.039161309599876
0.376445114612579
-1.10801446437836
-0.811546623706818
-0.408019095659256
-0.409178644418716
-0.162946656346321
0.194372266530991
0.217284739017487
-0.424729377031326
0.515598058700562
-0.245609581470489
-0.656409621238709
-1.74832355976105
0.036462351679802
-0.67068076133728
0.642821371555328
-0.173257544636726
-0.2416672706604
0.333664745092392
0.227021887898445
0.397617638111114
0.107148937880993
-0.218886286020279
0.222192093729973
0.282905131578445
-0.147784933447838
0.101871445775032
0.579931497573853
-0.315456211566925
-0.412262439727783
-0.614545404911041
0.268756568431854
-0.235318005084991
0.433076649904251
-0.3200903236866
-0.374499917030334
-0.736510813236237
0.190600723028183
0.740677356719971
-0.073128029704094
0.607036411762238
0.379355162382126
-0.419710248708725
-0.668026864528656
-0.077452570199967
-0.515886723995209
-0.718709707260132
-0.157520830631256
0.301114588975906
0.191195785999298
0.205672800540924
-0.301238238811493
0.238520056009293
0.061613615602255
0.72197300195694
-0.087713979184628
-0.75768905878067
-0.427623718976975
-0.241007715463638
-0.36907359957695
-0.165544003248215
-0.669461667537689
-0.474747031927109
0.314030140638351
0.309295386075973
0.498465299606323
-0.169563874602318
-0.704470336437225
0.170600384473801
-0.474461108446121
-0.050817430019379
-0.342917889356613
-0.606744050979614
-0.222351372241974
-0.244258433580399
-0.043408535420895
0.265314787626266
-0.01614292152226
0.068104527890682
0.329157114028931
-0.838471472263336
-0.768560647964478
0.721747398376465
-0.537780344486237
-0.065734103322029
-0.222560748457909
0.281589150428772
-0.073425553739071
-0.111290097236633
0.392376750707626
0.035882379859686
0.254764050245285
-0.291988641023636
1.07908260822296
0.046821683645249
-0.145670980215073
0.803457856178284
-0.190675780177116
0.273183405399322
-0.375007122755051
-0.396733731031418
-0.328937888145447
0.532236218452454
-0.772608935832977
0.664139866828918
-0.118465267121792
0.024634979665279
-0.852364182472229
-0.609346747398376
0.197442650794983
-0.050960451364517
-0.054987128823996
-0.0855433344841
-0.214732587337494
0.026021162047982
0.975679814815521
-0.081206947565079
-0.437697559595108
0.172257527709007
-0.670912265777588
-0.430790156126022
-0.530110120773315
0.375956058502197
-0.255131363868713
-0.892599701881409
-0.484085917472839
-0.199794381856918
-0.065069474279881
-0.215534031391144
-0.225409656763077
0.29112720489502
-0.39702320098877
-0.04871778935194
0.139424443244934
-0.153509080410004
-0.543432712554932
-1.54646968841553
-0.2862369120121
0.349148094654083
0.264116197824478
-0.031964633613825
-0.586267650127411
0.007930047810078
-0.602092087268829
-0.132883220911026
-0.30314564704895
0.811176240444183
-0.480995893478394
-0.370720386505127
0.266853928565979
0.109542690217495
-0.722419738769531
0.838708221912384
0.572212278842926
-0.706682622432709
-0.547606289386749
-0.352910220623016
-0.671458005905151
-0.682436168193817
-1.15524435043335
-0.05418536067009
-0.215009272098541
0.233145654201508
-0.260134845972061
-0.241676807403564
-0.022088773548603
-0.359466105699539
0.567445456981659
0.024823151528835
0.832667350769043
0.220365822315216
-0.089882917702198
-0.090455442667008
-0.173466324806213
0.862049877643585
-0.22942128777504
0.491964101791382
0.437051057815552
-0.004930641502142
-0.501109182834625
-0.180081784725189
-0.564709007740021
-0.32531476020813
-0.04171746969223
-0.883479654788971
0.849878311157227
-0.216046884655952
-0.276174366474152
0.095524981617928
0.750542998313904
-0.486694991588593
-0.357307910919189
-0.576099157333374
-1.03805541992188
-0.05179063975811
0.216600999236107
-0.137198939919472
-0.006893254816532
0.236917927861214
0.427379459142685
-0.152020812034607
0.67003744840622
-0.209711208939552
0.060764722526074
0.778758347034454
-0.010163765400648
0.130232304334641
-0.139785528182983
-0.346033215522766
0.865667104721069
-0.505502581596375
0.32073175907135
0.480883955955505
0.146266758441925
0.425447076559067
0.139508441090584
-0.111550010740757
-0.31456059217453
0.166855677962303
-0.448967427015305
-0.15404599905014
0.314327746629715
0.639557182788849
-0.398993581533432
-1.26739370822907
0.521522104740143
0.13594588637352
0.426501423120499
-0.061088185757399
-0.224138289690018
0.327906727790833
-0.237593680620193
-0.525308787822723
-1.00187659263611
-0.271049201488495
-0.705202758312225
-0.001859612762928
-0.357175052165985
-0.559717357158661
-1.06848454475403
-0.905526399612427
1.82135105133057
0.497024118900299
-0.565954029560089
0.651238918304443
-0.119568586349487
-0.21659392118454
1.00859475135803
0.774983167648315
0.553897261619568
-0.808176159858704
0.82535845041275
0.092231720685959
-0.897133708000183
0.421512752771378
0.926970183849335
0.223271682858467
-0.968904733657837
1.04252767562866
-0.532081067562103
-0.741488933563232
-0.761352717876434
-0.307348489761353
-0.568844437599182
-1.13384318351746
-1.98591160774231
0.416007697582245
-0.270548850297928
0.029381215572357
0.032118618488312
0.088259875774384
-0.512709140777588
-0.190340548753738
0.433818578720093
0.006181765347719
-0.240210846066475
-0.705498337745667
-0.863469183444977
-0.346308827400208
-0.019593074917793
-0.017096027731896
-0.079211220145226
0.149194747209549
-0.18030734360218
0.220289394259453
0.183292537927628
-0.703491806983948
0.183469235897064
0.303638994693756
-0.126597076654434
-0.232124447822571
0.201727747917175
0.542241752147675
0.066330395638943
-0.99898499250412
0.1018226146698
0.517233073711395
0.10143043845892
-0.828273713588715
1.30844879150391
0.06622876226902
0.071536898612976
0.031284682452679
0.570139110088348
-0.66154158115387
0.452508002519608
0.860522031784058
0.444765120744705
0.026830529794097
0.049919854849577
1.18217635154724
-0.790595591068268
0.108254380524158
-0.207511037588119
-0.247434884309769
0.277271002531052
0.134752914309502
-0.5440993309021
-0.208699733018875
0.043295808136463
-0.165555626153946
-0.029324594885111
-0.038386531174183
0.242120340466499
0.090351186692715
0.557196259498596
0.011536686681211
0.274336338043213
-0.437544167041779
-0.584683179855347
-0.731907725334168
-0.504666447639465
0.334054917097092
0.161558866500855
0.130816578865051
-0.712151646614075
-1.35725474357605
0.652043402194977
0.080756522715092
0.373842805624008
-0.89649224281311
1.18041217327118
0.074107527732849
-0.254833996295929
-0.064083591103554
-0.088586732745171
-0.130645424127579
0.400762677192688
-0.122600875794888
-0.00456415861845
0.406671702861786
-0.413989096879959
-1.18496119976044
-0.195332288742065
0.034145995974541
0.117212817072868
-0.408174574375153
-0.282501637935638
-0.259466052055359
0.070427790284157
-0.11991260945797
0.502767026424408
0.083695620298386
0.039205271750689
-0.328745663166046
-0.313253939151764
-0.120104789733887
0.336433261632919
-0.439633667469025
-0.479008257389069
0.67571222782135
0.07602134346962
-0.064600542187691
-1.12443566322327
1.31134235858917
0.300827741622925
-0.049153957515955
-0.340046465396881
0.506429970264435
-0.034201432019472
0.403720289468765
-0.118751846253872
-0.147677898406982
0.513169407844543
-0.403051465749741
0.277043044567108
0.2835393846035
0.294207036495209
0.27927041053772
0.89680939912796
-0.410074561834335
0.134714618325233
-0.518725872039795
0.535828292369843
0.53635436296463
-0.420063883066177
0.040872659534216
0.306910127401352
-0.371259957551956
-0.326694160699844
0.712592244148254
-0.070664502680302
0.248745411634445
0.015470799058676
-0.090055488049984
-0.483134925365448
0.811895728111267
-0.062229964882135
-0.591451764106751
-0.314387261867523
-0.316073477268219
0.204610466957092
-0.334430247545242
-0.107420973479748
0.079659685492516
0.316308706998825
-0.189728870987892
0.266604393720627
0.153874695301056
0.297894477844238
0.180692985653877
-0.490951538085938
-0.666845381259918
1.10748970508575
0.547271430492401
-0.640167236328125
-0.139490723609924
-0.857545256614685
-0.196840986609459
0.858256816864014
0.251068323850632
0.191816583275795
0.248189881443977
0.566679179668427
0.119049854576588
0.028446150943637
-0.425712525844574
0.590555727481842
0.611704528331757
-0.811514616012573
0.140380382537842
-0.259835541248322
-0.486450552940369
0.093579679727554
-0.374141275882721
0.345599353313446
0.082367576658726
-0.071300610899925
-0.707027137279511
0.354517102241516
1.4124870300293
-0.234169751405716
0.504840552806854
-0.191042467951775
-0.168786391615868
0.312464773654938
-0.039427723735571
-0.244607388973236
0.410035163164139
-0.621131777763367
0.003997720777988
-0.287384271621704
-0.418768584728241
-0.525541186332703
-0.623763084411621
0.574050188064575
0.173561692237854
1.03227090835571
0.206833511590958
-0.423201858997345
0.706654965877533
-0.195636212825775
-0.935868918895721
-0.546528816223145
0.019285529851914
-0.101117551326752
-0.830505669116974
1.16858148574829
-0.813961505889893
0.717474818229675
-0.366061240434647
-0.145897045731545
-0.380875200033188
0.9551962018013
0.395385384559631
-0.185198694467545
0.214858502149582
0.014233035966754
-0.521625280380249
-0.029822710901499
-0.059500932693482
-0.129793003201485
0.83923602104187
-0.079371392726898
-0.021573316305876
0.653314650058746
-0.229217529296875
-0.467958122491837
0.421050101518631
0.220502004027367
0.673207700252533
0.383976370096207
-0.376450061798096
-0.325449168682098
0.268164873123169
-0.660926103591919
0.363553673028946
0.205651178956032
0.316011965274811
0.62461394071579
1.06615316867828
-0.508515596389771
0.412307024002075
-0.089828670024872
-1.12685346603394
0.08791209757328
-0.531212270259857
-0.156298279762268
0.761289775371552
-0.19704669713974
-0.285954296588898
-0.773060917854309
-0.259052067995071
-0.237695649266243
-1.07429766654968
0.283471971750259
-0.619395732879639
0.193040192127228
0.054835643619299
0.237906247377396
0.124957881867886
0.529736638069153
0.62403815984726
0.288108646869659
0.664082050323486
0.115516915917397
0.142037034034729
-0.099003240466118
-0.106778010725975
0.138012796640396
0.875314354896545
-0.879752278327942
-1.0168194770813
-0.295544981956482
-0.862404763698578
-0.421508759260178
-0.375113606452942
-0.074755996465683
-0.249956667423248
0.061610706150532
-0.615527033805847
0.661490797996521
0.171495959162712
0.380905985832214
0.342881888151169
0.737415671348572
-0.843907356262207
-0.398165673017502
-0.815283358097076
0.376433461904526
0.02907432615757
-0.043240983039141
-0.319353103637695
0.547703206539154
-0.605778634548187
1.81281745433807
-0.219217658042908
-0.216650739312172
1.40905165672302
-0.507929027080536
-0.94674152135849
0.329854607582092
0.095524683594704
-0.07732442766428
0.224744141101837
-0.934220492839813
-0.439688920974731
-0.175261408090591
0.26609081029892
0.066424518823624
-0.585653305053711
0.004923157393932
0.242414116859436
-0.173178389668465
-0.171241030097008
0.14500167965889
-0.32082724571228
-0.449674665927887
0.149810642004013
0.583232402801514
0.464219748973846
0.397345006465912
-0.312365621328354
-0.528504490852356
-0.047709539532662
0.868766486644745
1.1039742231369
0.073012731969357
0.344403564929962
0.501375794410706
-0.17483352124691
0.052017029374838
-0.333507597446442
0.725059449672699
0.327096670866013
-0.664172232151032
-0.385541081428528
0.151251077651978
-0.124847613275051
0.251793682575226
0.046188525855541
0.044756975024939
0.399718761444092
0.170753717422485
0.50577312707901
0.440749228000641
0.055125683546066
0.195347934961319
0.100929044187069
-0.924939274787903
0.731322050094605
-1.15138518810272
-0.413432240486145
0.243335127830505
0.488270282745361
0.073562055826187
-0.267064481973648
0.498953610658646
-0.550089240074158
0.561946868896484
-0.035646393895149
-0.028826685622335
0.261482030153275
0.824813067913055
0.424441009759903
-0.605607390403748
-0.614562511444092
0.727926075458527
-0.374900817871094
0.336648344993591
-1.08754301071167
-0.472329378128052
0.755431532859802
0.273153841495514
-0.350136548280716
0.070453472435474
-0.091624930500984
-0.062635749578476
-0.265853017568588
-0.554095089435577
0.072716243565083
-0.727279484272003
0.106263637542725
0.47555285692215
-0.258653461933136
-0.50423002243042
0.214354693889618
0.27536940574646
0.324457406997681
0.084777593612671
-0.404122620820999
-0.901585698127747
0.172415927052498
-0.492826759815216
-0.340527981519699
0.994058072566986
0.219705402851105
0.403626173734665
-0.337694495916367
0.237635970115662
0.493582248687744
-0.094186492264271
-0.228311523795128
-0.958473086357117
-0.452220022678375
0.003993064165115
0.154483422636986
0.392353415489197
-0.3417709171772
0.849678456783295
-0.174105480313301
0.098738804459572
0.386090397834778
0.579482197761536
-0.102482445538044
0.592782258987427
-0.148175254464149
-0.049914509057999
0.808439135551453
0.622752606868744
-0.734269022941589
-0.436766356229782
0.190370589494705
0.349085003137588
-0.254590213298798
0.128167539834976
-0.06218634173274
0.019676201045513
-0.450892716646194
0.189815118908882
-0.254897475242615
0.669165372848511
-0.017641475424171
0.3066186606884
0.474913984537125
-0.378951787948608
-0.598364531993866
-0.947860240936279
-0.336805760860443
-0.448565483093262
-1.05408251285553
-0.491966843605042
0.942054331302643
-0.22036400437355
-0.743521928787231
0.371961265802383
0.534728705883026
0.375745475292206
-0.164685472846031
0.508371293544769
0.816304266452789
-0.475198775529861
-0.074149273335934
-0.282716602087021
-0.030824705958366
0.208955079317093
0.355360776185989
-0.321628630161285
-0.178468361496925
0.041140027344227
0.196013152599335
-0.404272198677063
-0.311172783374786
0.100136905908585
-0.473466545343399
-0.426125526428223
-1.17613840103149
0.047532379627228
0.196740910410881
-0.204224690794945
0.804907619953156
0.449152052402496
-0.46651554107666
-0.502419352531433
-0.320163279771805
0.038684368133545
0.645573973655701
-0.712990581989288
0.174286812543869
0.000225190073252
-0.866703629493713
-1.36735105514526
0.701011896133423
-0.32699853181839
-0.317994028329849
-0.096623286604881
0.176654905080795
-0.151016116142273
0.493150562047958
0.231872975826263
0.199959352612495
0.746642172336578
0.218313068151474
0.24171182513237
-0.040084931999445
-0.052832696586847
-0.037318769842386
-0.764888644218445
0.448383718729019
-0.658534228801727
0.069196298718453
1.02531778812408
-0.060802601277828
-0.733987271785736
-0.486060619354248
-0.538801491260529
-0.171954065561295
0.409752249717712
-0.093914873898029
-0.056530691683292
-0.581302464008331
-0.865589439868927
-0.123085580766201
-0.268219470977783
0.368938386440277
-0.180284768342972
0.118066899478436
-0.209820941090584
-0.07735775411129
0.598589360713959
-0.333242952823639
0.438162982463837
0.272190690040588
-0.181680828332901
-0.300971776247025
0.60849940776825
-0.741389989852905
-0.737170815467835
0.104647770524025
0.504719972610474
0.454981654882431
-0.041834719479084
0.261026620864868
0.499773740768433
-0.498753637075424
0.874205648899078
-0.217865630984306
-0.335563778877258
0.219210565090179
0.346661537885666
0.339130312204361
0.000261488603428
0.188568651676178
-0.153524771332741
0.134427070617676
-0.137600287795067
-0.227287277579308
-0.837786734104157
0.332938969135284
0.670198440551758
0.698599398136139
-0.525529980659485
0.232242599129677
0.614446759223938
-0.176809385418892
0.414745897054672
0.646206200122833
-0.110168188810349
0.217318445444107
0.40607276558876
-0.420713722705841
0.033073719590902
0.711683392524719
-0.040344502776861
0.008596524596214
-0.488863497972488
0.028119944036007
0.03229059651494
-0.287152975797653
-0.63672411441803
0.060598738491535
-0.055702738463879
0.572660088539124
-0.117568492889404
0.350561857223511
0.163083925843239
-1.46630299091339
-0.987622141838074
-0.398433029651642
0.575246930122376
0.005761209875345
0.148166298866272
0.132111638784409
-0.572054088115692
1.46356081962585
0.028620636090636
-0.516080021858215
-0.012352056801319
0.163114592432976
0.405472040176392
-0.957644641399384
0.868902027606964
-0.430078268051147
0.304474592208862
-0.347776353359222
-0.152979135513306
-0.088781096041203
-0.717701315879822
-0.574564039707184
-1.38480603694916
-0.754798591136932
-0.68292635679245
0.625092208385468
0.224209681153297
0.676025748252869
-0.19568207859993
-0.130055963993073
-0.523975014686585
-0.42386582493782
0.509860098361969
0.07463401556015
0.235514357686043
-0.226630002260208
-0.039993971586228
-0.022104075178504
-0.349965006113052
-0.598034083843231
0.657244861125946
0.549650132656097
0.498254716396332
-0.319742619991302
0.197061911225319
0.248347520828247
0.03956051915884
0.118167988955975
0.182377904653549
0.037497714161873
0.055032733827829
-0.004711423069239
0.367183983325958
-0.12485745549202
0.448468267917633
-0.09862220287323
-0.423309057950974
1.22831404209137
-0.62177050113678
-0.750915586948395
-0.443389296531677
0.078915722668171
-0.036477684974671
0.502395689487457
0.071024514734745
0.821307718753815
-0.688594162464142
-0.669868230819702
-0.327270269393921
-0.641172587871552
0.789421796798706
-0.345286190509796
-0.426316171884537
-0.795735359191895
-0.820742070674896
-0.03493557870388
0.623657286167145
0.594521522521973
-0.321172207593918
-0.00325720757246
0.829627752304077
0.030551347881556
0.284003674983978
0.52828174829483
-0.765035271644592
0.150509357452393
0.579895615577698
0.022525534033775
0.026170456781983
0.599290192127228
0.281341969966888
0.560306072235107
0.628969311714172
0.11384391784668
0.133560314774513
0.015111722052097
-0.546178758144379
-0.156908452510834
-0.176053524017334
-0.064224988222122
0.208966940641403
-0.464314520359039
1.18754053115845
-0.001155614852905
-0.053288478404284
-0.769699811935425
-0.157801166176796
-0.443612694740295
-0.606188952922821
0.567777872085571
-0.827902317047119
-0.543435215950012
-0.030200369656086
0.612426936626434
-0.147992596030235
0.022360064089298
0.090878739953041
0.688908815383911
-0.39954662322998
-0.41553807258606
-0.217747986316681
0.343595832586288
-0.163438275456429
-0.088057197630406
0.081878386437893
0.180555701255798
0.565594792366028
-0.347956925630569
-0.647379875183106
-0.029005251824856
-0.550408482551575
0.223879277706146
-0.040650624781847
-0.498602896928787
0.487250924110413
0.81083881855011
-0.220286250114441
-0.260590016841888
-0.030065814033151
0.401068449020386
-0.769125819206238
0.823226630687714
-0.076480180025101
-0.780361533164978
0.472282826900482
0.06885139644146
0.201489984989166
-0.659591615200043
0.253770977258682
-0.209016144275665
-0.900282502174377
-0.406312048435211
-0.095720805227757
-0.207946628332138
0.678274512290955
0.536713898181915
-0.108754530549049
0.051647588610649
-1.02689933776855
-0.99193662405014
-0.572110652923584
-1.16386210918427
0.568634271621704
-0.274059534072876
-0.220942854881287
-0.701372921466827
-0.729138016700745
0.059616222977638
-0.129564195871353
-0.102222770452499
1.00889265537262
-0.139626801013947
-0.144129037857056
-0.409690052270889
0.361390203237534
0.604085087776184
-0.603867709636688
-0.857698917388916
1.03921687602997
-0.280232757329941
-0.220148772001266
0.258077442646027
-0.084986209869385
-0.759316146373749
0.023095406591892
-0.069073498249054
0.317541599273682
0.475612342357636
0.187867224216461
-0.449774324893951
0.517572283744812
-0.11763671785593
1.12051570415497
-0.455421090126038
0.021992646157742
0.254082083702087
0.202945739030838
0.013586760498583
0.420120775699616
-0.378586441278458
0.095646545290947
-0.17450039088726
0.045727849006653
0.761058628559113
-0.276365250349045
-0.184416502714157
0.602016866207123
-0.113558679819107
0.044912591576576
0.406216502189636
0.032972291111946
-0.806647777557373
-0.536220788955689
-1.17069053649902
0.981929183006287
0.048940889537335
-0.685794711112976
-0.101340487599373
-0.246144965291023
-0.413602024316788
0.740484833717346
-0.68038409948349
0.483967632055283
-0.238084673881531
0.879250228404999
-0.137792199850082
-0.634310722351074
-0.242997005581856
0.282716006040573
0.277170240879059
-0.080624803900719
-0.547979116439819
-0.380083173513412
-0.25419083237648
1.00777459144592
-0.089781850576401
-0.990037620067596
-0.836575925350189
0.197695896029472
0.5570268034935
-0.445587337017059
0.129100516438484
-0.370986431837082
-0.043297883123159
-0.65174400806427
0.240690693259239
-0.112828746438026
-0.196425899863243
-0.460820555686951
-1.03978908061981
0.154337182641029
-0.471055895090103
0.189916640520096
0.281303644180298
-0.568608582019806
-0.14261519908905
-0.792533814907074
-1.04251980781555
-2
-0.161648631095886
0.225525707006454
0.059838607907295
0.407194793224335
-0.24081152677536
-0.417243123054504
0.491891980171204
-0.213597238063812
-0.285214424133301
0.208144545555115
-0.056557290256023
0.326999306678772
-0.599608957767487
0.435264945030212
-0.172517284750938
-0.392261475324631
-0.136856645345688
0.808462500572205
-0.209496065974236
-0.731169700622559
0.114873930811882
0.507522940635681
-0.357720226049423
-0.611463665962219
-0.301639795303345
-0.335321664810181
-0.158999234437943
-0.642485558986664
-0.60894912481308
0.847131073474884
-0.038526937365532
-0.546990036964417
-0.16935595870018
0.468195378780365
0.364730298519135
0.040562853217125
-0.692465603351593
0.372658252716064
-0.111589290201664
-0.158591687679291
1.19654500484467
0.013199463486672
0.584390759468079
-0.771968185901642
-0.196241483092308
-0.295743077993393
-0.694537937641144
-0.10700673609972
0.130945175886154
0.226655006408691
-0.380271404981613
-0.25821989774704
0.347411125898361
-0.43525955080986
0.131512939929962
0.650396823883057
0.972576677799225
0.062828749418259
-0.674412906169891
-0.983768880367279
-1.18490135669708
-0.406025588512421
0.314722716808319
0.62085747718811
0.148366093635559
-0.570679545402527
-0.274208217859268
-0.756879508495331
-0.252281308174133
-0.946691691875458
-0.714035928249359
-0.076673291623592
0.108933389186859
-0.485280632972717
-0.652631521224976
0.911288619041443
-0.370073646306992
-0.131258264183998
-0.572576105594635
-0.069777645170689
0.436794340610504
0.864177227020264
-0.152393847703934
-0.123535051941872
-0.096635773777962
0.174507647752762
0.346342384815216
-0.335898756980896
-0.390041440725327
-0.546103179454803
-0.337784469127655
-0.081210151314735
0.360052704811096
0.853187501430512
-0.000267419964075
0.433375746011734
0.818677306175232
-0.186787769198418
-0.277695000171661
-0.669532597064972
0.580208539962769
-0.686130344867706
-1.38077783584595
0.215479284524918
-0.82059234380722
-0.691938161849976
-0.263026297092438
-0.039543639868498
0.043541952967644
0.0562605522573
0.666946530342102
0.129990622401237
0.403431504964829
-0.070881418883801
-0.228205040097237
0.453931987285614
-0.160045102238655
-0.454247057437897
-0.667145788669586
-0.056782241910696
0.066641174256802
-0.684800267219543
0.273866057395935
0.188631802797318
0.789418160915375
1.15500724315643
-0.428560674190521
0.087932333350182
-0.185411348938942
0.415405005216599
-0.881303429603577
0.421414732933044
-0.928364992141724
-0.910914540290833
0.232724517583847
-0.021854311227799
0.643795549869537
0.119855150580406
-0.651471018791199
-0.013379760086536
0.100114807486534
-0.011393092572689
-0.450278103351593
-0.112519770860672
-0.750204145908356
-0.702504694461823
0.548553764820099
-0.703744292259216
0.162550956010818
0.691469728946686
0.0339170768857
-0.60037237405777
-0.451320290565491
-0.5741086602211
-0.551467001438141
0.081913478672505
0.073948115110397
0.172533839941025
1.51862740516663
0.083582453429699
0.533749461174011
-0.775992155075073
-0.152922630310059
0.448738932609558
0.286518156528473
-0.014116095378995
0.125637128949165
-0.413630962371826
-1.62755608558655
0.576668500900269
0.311264216899872
-0.515506207942963
-0.345285713672638
0.572051048278809
-0.106932997703552
-0.526245415210724
-0.085463412106037
0.172920405864716
0.279340118169785
0.171139225363731
-0.108549803495407
0.507693290710449
0.56207686662674
-0.182348698377609
-0.600305616855621
0.160172462463379
-0.823362231254578
-0.592588484287262
-1.0251487493515
0.905983924865723
-0.229597121477127
-0.177429378032684
0.321932315826416
-0.399710536003113
-0.150432884693146
0.058845404535532
0.087900385260582
0.057708855718374
-0.461394369602203
0.739216923713684
-0.469413191080093
0.292030155658722
0.142053246498108
-0.364909887313843
-0.064297623932362
0.116219773888588
0.436443388462067
0.88957667350769
-0.467467218637466
-0.981657803058624
-0.592326819896698
0.223429441452026
0.058299534022808
0.255457609891891
-0.024878811091185
0.07317665219307
-0.164629131555557
-0.083026096224785
0.197738140821457
-0.032963886857033
-0.733556926250458
-0.32596880197525
0.474213659763336
0.111993193626404
0.365799605846405
-1.3684675693512
0.966719686985016
0.239013999700546
0.182251125574112
0.013639066368342
-0.391045123338699
0.07619009912014
0.37779501080513
-0.715786457061768
0.176622986793518
0.080453865230084
0.172110453248024
1.16686022281647
0.545292735099793
-0.15679007768631
-0.13334184885025
-0.268475502729416
0.418927520513535
-0.124030999839306
-0.851854741573334
-0.872072696685791
0.261986792087555
-0.026037449017167
0.113221623003483
0.49883508682251
0.315530329942703
0.981813311576843
0.348048269748688
0.041187066584826
-0.089727886021137
0.335421562194824
0.191702201962471
-0.253581672906876
-0.158065915107727
-0.574577748775482
-1.06955027580261
-1.04122602939606
0.015460208058357
-0.96941602230072
0.308949679136276
-0.045124165713787
0.152305394411087
0.582751929759979
0.283770561218262
-0.3601014316082
0.214735612273216
0.295953452587128
0.204822137951851
-1.04475927352905
-0.576580464839935
0.046596989035606
0.240720048546791
-0.421582400798798
0.456248104572296
-0.602121531963348
-0.767568290233612
-0.382578492164612
-0.122455626726151
-0.937652289867401
0.453527688980103
-0.04481315985322
0.597126960754395
-1.00989592075348
-0.719192981719971
-0.316369831562042
-0.351471483707428
0.242657065391541
-0.537804067134857
-0.384395122528076
-0.648094773292542
-1.69059610366821
-0.633853197097778
-0.639657139778137
0.685908675193787
-0.028613612055779
0.353282779455185
0.183526575565338
-0.344964295625687
0.07515362650156
-0.571051001548767
-0.149930834770203
0.542075753211975
-0.528402388095856
-0.013425476849079
-0.550604104995728
-0.145394250750542
-0.238325774669647
-0.955382585525513
-0.29583728313446
-0.096733197569847
-0.193899735808373
0.66444742679596
0.559862017631531
-0.087940491735935
0.045794405043125
-0.826520383358002
-1.00411677360535
-0.600730419158936
0.900382399559021
1.09124612808228
-0.439061254262924
0.62612396478653
0.120970629155636
-0.582656919956207
0.352076828479767
-0.324997127056122
0.00072917342186
-0.253131687641144
-1.15267968177795
-0.224322706460953
-0.561952233314514
-0.500554323196411
1.1882392168045
-0.109677515923977
0.261739552021027
-0.082083940505982
-0.362931609153748
-0.43048033118248
0.710084497928619
-0.053932175040245
-0.403476715087891
-0.008024625480175
0.199620187282562
-0.256319880485535
0.524756133556366
-0.118931517004967
-0.581694006919861
0.034259118139744
-0.391164779663086
0.265986442565918
0.126946896314621
0.515998780727387
0.73297119140625
-0.079996384680271
-0.248729228973389
-0.609117686748505
0.504949331283569
-0.658500790596008
-0.345645815134048
-1.34774923324585
0.687163054943085
-0.160484969615936
0.929942190647125
-0.040487639605999
0.326641917228699
-0.28152659535408
-1.3028256893158
0.138357475399971
0.002057835459709
0.057460505515337
0.750237941741943
-0.06377773731947
-0.054276637732983
0.602379739284515
0.436576336622238
0.452755242586136
-0.051139537245035
-1.29814600944519
-0.56053102016449
0.765014886856079
0.198397532105446
0.495321571826935
-0.945904850959778
-0.364576309919357
0.037263505160809
-0.048403929919005
0.693534553050995
0.339969962835312
-0.122629433870316
0.39995276927948
0.146950408816338
-0.195178970694542
-0.468822926282883
0.181072771549225
0.729000568389893
-0.334872037172317
0.471716195344925
-0.228848248720169
0.069010034203529
-0.443955928087235
-0.557011902332306
-0.439902871847153
0.205574065446854
-0.21914030611515
-0.827597737312317
0.116087481379509
-0.065894082188606
-0.000600427389145
-1.34277546405792
0.923021256923676
-0.540294766426086
0.486231803894043
-0.24885305762291
0.172193720936775
-0.314169347286224
-0.264573514461517
-0.205138236284256
-0.389844357967377
-0.068241983652115
-0.606503009796143
-0.897389054298401
-0.171649843454361
0.100078150629997
0.32396787405014
-0.506493031978607
-0.869695901870728
0.940479159355164
-0.252598494291306
1.06428694725037
-0.272072792053223
0.207955196499825
-0.150929227471352
0.639357328414917
-0.356564491987228
-0.269431114196777
-0.216546058654785
0.078505419194698
0.209582880139351
-0.225510388612747
-0.400080800056458
-0.329197406768799
0.084701865911484
0.244288071990013
-0.160152316093445
0.380117893218994
-0.251135677099228
0.362385630607605
0.012605622410774
-0.484249651432037
-0.208066120743752
0.159011244773865
-0.143813446164131
-0.640170633792877
0.049917161464691
-0.167719259858131
0.095933586359024
-0.124103859066963
0.374856919050217
0.155715331435204
1.10698616504669
0.010868027806282
-0.269689589738846
0.427499800920486
0.186490938067436
-0.468593716621399
-0.300275325775146
0.888511955738068
0.069361232221127
0.686902582645416
-0.052302431315184
-0.394061148166656
-0.029451405629516
0.732730686664581
-0.146041601896286
0.334041208028793
-0.261997550725937
-0.508709073066711
-0.39864456653595
0.107408463954926
-1.08105289936066
-0.641950726509094
0.930689573287964
0.134687468409538
-0.922333061695099
0.852415859699249
0.164680168032646
-0.051349274814129
-0.302674829959869
-0.064049154520035
-0.083982169628143
-0.625410258769989
-0.586964845657349
-0.643522202968597
-0.296471774578094
-0.064773306250572
-0.903911769390106
0.651101231575012
-0.58143675327301
-0.038579486310482
0.46115580201149
-0.962851226329803
-0.161322817206383
0.427432298660278
-0.186860918998718
-0.639714777469635
0.348816812038422
-0.510457873344421
0.069978944957256
-0.215642645955086
0.742970883846283
-0.803173661231995
0.73100608587265
0.131607845425606
-1.23699831962585
-0.573302388191223
0.474578201770783
-0.248262286186218
0.113040328025818
-0.520374715328217
-0.624453842639923
-0.264752089977264
-0.603776633739471
0.242880374193192
-0.025853734463453
0.469693064689636
-0.028109030798078
-0.604385435581207
0.367958843708038
0.175068914890289
0.355198442935944
0.123217552900314
0.386784017086029
-0.309044241905212
0.527879118919373
0.263885855674744
-0.137385085225105
-0.758745074272156
0.78357994556427
-0.113852627575398
0.040252517908812
-0.320772051811218
-0.558830261230469
-0.046445719897747
0.161284178495407
-0.043792869895697
-0.005493537522852
-0.484844565391541
-1.20089781284332
0.897224247455597
0.430112212896347
-0.009920939803123
0.044441055506468
0.508735775947571
0.341405004262924
0.252903938293457
0.174027219414711
-0.206511229276657
-0.461607277393341
0.272835284471512
0.024011269211769
0.13103823363781
-0.057452876120806
-0.398347556591034
0.173973828554153
-0.192108035087585
0.32674965262413
-0.592115700244904
-0.273479849100113
0.005385063588619
0.013085724785924
-0.57385390996933
-0.279402673244476
0.149795368313789
-0.71753466129303
0.214323177933693
0.282892405986786
0.461939036846161
0.373428404331207
-0.483429372310638
0.460413545370102
0.009515657089651
-0.426922112703323
1.20016145706177
0.086033053696156
0.038344949483872
-0.000804243958555
-0.297390162944794
-0.143536970019341
1.37682020664215
-0.568576574325562
0.704854071140289
0.357249349355698
0.152874290943146
-0.294173002243042
-1.2580863237381
1.3394935131073
0.541828215122223
-0.23275962471962
-0.760599493980408
0.814937591552734
-0.063848607242107
0.526005029678345
-0.34502786397934
-0.157497957348824
0.130255311727524
0.281598746776581
0.559293508529663
0.259925246238708
0.066648751497269
0.207933187484741
-0.33056902885437
-1.07015550136566
0.412895321846008
0.499084055423737
0.07537492364645
0.114583142101765
0.328783214092255
-0.20293040573597
-0.353408575057983
-1.40256381034851
0.214466318488121
0.083157427608967
0.562674045562744
-0.214639991521835
0.120480224490166
-0.078368313610554
0.18845234811306
-0.262824356555939
0.257782995700836
-0.50118100643158
0.699099540710449
0.002522475784644
-1.22402989864349
-0.535451889038086
-0.016866821795702
0.127823233604431
-0.462644338607788
0.106197386980057
0.167550086975098
-0.473999381065369
0.323203980922699
0.657217800617218
-0.910317897796631
-0.670759677886963
-0.436340630054474
-0.27540186047554
0.987062692642212
-0.645718991756439
-0.480319291353226
0.324710547924042
-0.393379181623459
0.121244892477989
-0.158829748630524
0.556196868419647
0.495081692934036
0.239508554339409
0.104852490127087
0.30401274561882
-0.011084411293268
0.582914292812347
0.233781293034554
0.336182296276093
0.027427203953266
-0.241048529744148
0.621843636035919
-0.509214162826538
0.066180504858494
0.253267347812653
0.142899587750435
0.053807284682989
-0.155422165989876
0.408305823802948
-0.280369102954864
-0.447523385286331
-0.816239535808563
-0.883927822113037
0.463039040565491
-0.236743107438087
-0.282945990562439
-0.742662906646729
-0.78613418340683
0.03648591041565
0.36767840385437
-0.708965539932251
-0.686173617839813
0.322112619876862
0.629307985305786
0.111865408718586
-0.551413238048553
0.419945001602173
-0.305992901325226
0.331472128629684
0.029882565140724
0.352115511894226
-0.388636469841003
1.15357446670532
0.255544900894165
-0.126476734876633
-0.594832539558411
0.719886064529419
0.187681883573532
-0.285140961408615
-0.55168354511261
0.095198161900044
-0.536587655544281
-0.283498108386993
-0.356950312852859
-0.277834951877594
0.0026496630162
-0.117822952568531
0.270934104919434
-0.775732517242432
-0.16455090045929
-0.515056133270264
-0.470785468816757
-0.574391722679138
-0.575221717357636
0.51284670829773
0.50031191110611
0.476326823234558
0.464777499437332
-0.453419059514999
-0.268528670072556
-0.320705682039261
-0.40327799320221
1.07464921474457
-0.736209273338318
0.047057285904884
0.198945015668869
-0.368163049221039
-0.937865495681763
-0.339988112449646
0.007694501429796
0.397511810064316
0.078948631882668
0.103560820221901
0.07016959041357
0.113001152873039
1.00564312934875
-0.059929013252258
-0.693346679210663
-0.218516767024994
0.399584203958511
0.34843373298645
-0.484526336193085
-0.03808856010437
-0.140477776527405
-0.194643437862396
0.334287285804749
-0.188190937042236
-0.852229535579681
-1.04458343982697
-0.672149896621704
-0.225024625658989
-0.254524827003479
0.015296399593353
0.620065152645111
0.072533085942268
-0.939809083938599
-1.18572080135345
-0.924927175045013
0.481326758861542
0.388493776321411
-0.001351366052404
0.362800896167755
0.182677030563355
-0.35551330447197
0.589367747306824
-0.614404439926147
-1.17659306526184
-0.789132416248322
-0.363225102424622
-0.731689393520355
-0.697689712047577
-0.679180324077606
-0.841930449008942
-0.569068312644959
-0.213516712188721
0.205723121762276
-0.281334459781647
-0.587395429611206
-0.691547453403473
-0.545487284660339
-0.421006739139557
-0.095563292503357
-0.010104114189744
-0.187412932515144
0.200976461172104
-0.304206788539886
0.20753800868988
-0.451289713382721
0.189505308866501
-0.322847038507462
-0.156441390514374
0.230182945728302
-0.454697787761688
-0.136069178581238
0.216395139694214
-0.354549914598465
0.916430294513702
0.362080574035645
-0.833867847919464
0.482777059078217
-1.70920717716217
-0.500855565071106
-0.03802153095603
0.060744751244783
0.231478124856949
0.233346179127693
-0.13190945982933
0.347336113452911
-0.136193782091141
-0.845602154731751
-0.40900719165802
-0.344569891691208
0.13084289431572
0.44340854883194
0.374361217021942
-0.38908776640892
0.344749480485916
-0.158438295125961
-0.233431309461594
0.213882893323898
0.359593629837036
0.243066295981407
0.169761642813683
-0.035481803119183
-0.370345860719681
0.614130914211273
-0.093915969133377
-0.22936537861824
-0.56960254907608
0.194568634033203
-0.358555436134338
-0.260734736919403
-0.3075350522995
-0.613279938697815
0.139149129390717
-0.581441104412079
-0.202100932598114
-0.201160490512848
0.480826020240784
-0.88270115852356
0.833239853382111
0.657709717750549
-0.580045402050018
-0.243782132863998
-0.669492423534393
0.224407762289047
-0.228699892759323
-0.002393215894699
0.164249092340469
0.642066061496735
0.301387548446655
0.376970618963242
0.097372978925705
-0.759031176567078
0.235474199056625
-1.01155662536621
-0.480148047208786
-0.605359733104706
-1.08938312530518
-0.391376376152039
0.730902314186096
-0.639887273311615
-0.510633945465088
-0.886418640613556
0.77405196428299
-0.528436064720154
0.58717668056488
0.200136810541153
0.040992736816406
-0.402563661336899
0.803128957748413
0.538902342319489
-0.319634854793549
-0.087864190340042
0.296902745962143
-0.164716809988022
0.219095021486282
-0.586198389530182
-0.373739212751389
0.379620164632797
0.11429588496685
-0.040174808353186
0.249848216772079
-0.005090292543173
-0.70629620552063
-0.374180555343628
0.514694333076477
-0.276124566793442
-0.386998146772385
0.901587128639221
-0.553461253643036
0.929809033870697
0.199853867292404
-1.09245204925537
-0.904073476791382
-0.472859740257263
-0.476999700069428
-1.22050416469574
-0.054885610938072
-0.694951772689819
-1.00369238853455
0.003171280026436
0.436425924301147
0.212370842695236
-0.242390811443329
0.227391734719276
0.189282342791557
0.281008362770081
0.476085543632507
0.052462369203568
-0.078435748815537
-0.253316253423691
0.237553507089615
0.450422286987305
-0.60923570394516
0.220707908272743
0.2368333786726
-0.2400231808424
0.250525414943695
-0.243147060275078
1.32487773895264
-0.312080651521683
0.283080786466599
-0.379361897706985
-0.397637754678726
-0.027927165850997
0.823226451873779
-0.059941198676825
0.514109134674072
-0.07743963599205
-0.287720829248428
-0.538293600082397
-0.179104596376419
0.578918278217316
-0.320569068193436
0.606586575508118
-0.556016683578491
0.589992523193359
0.343377292156219
-0.348511517047882
0.383669793605804
0.90497761964798
-0.73981648683548
0.308440148830414
0.330286800861359
0.341292828321457
0.113623648881912
-0.580355882644653
-0.246849656105041
0.066906958818436
0.038147669285536
-0.34489718079567
-1.12818348407745
-0.038938887417317
0.057892881333828
-0.172999814152718
0.312610238790512
-0.688766539096832
1.11375105381012
0.19434455037117
-0.647148728370667
0.371686697006226
-0.379968643188477
-0.399938970804214
-0.168064057826996
-0.008242755196989
0.02997456304729
0.426458686590195
0.411807149648666
0.518673181533814
0.346663057804108
-0.406805396080017
0.234674289822578
-0.327349901199341
-0.615068435668945
0.075086668133736
0.563304603099823
-0.146570593118668
-0.372083574533463
-0.002509880810976
0.568874597549439
-0.826103448867798
0.058123722672463
-0.75531530380249
1.12494194507599
-0.53408294916153
-0.490781396627426
0.391104638576508
-0.178440093994141
-0.141393274068832
-0.41039389371872
0.07294961810112
-0.031259890645743
0.0050418227911
0.355196058750153
0.473855406045914
-0.186679124832153
0.159577786922455
0.183808282017708
-0.544349551200867
-1.25159001350403
0.634099185466766
0.250521123409271
-0.233712166547775
-0.537434637546539
-1.43835008144379
-0.448438584804535
-0.760059952735901
0.599994003772736
0.085231892764568
-0.745651841163635
0.65288245677948
-0.070482179522514
0.466173857450485
0.322095066308975
-0.522754073143005
0.302606463432312
0.392828077077866
-0.343862146139145
-0.42389714717865
0.152953371405602
0.573944509029388
-0.222313717007637
-0.163694798946381
0.14763318002224
-0.110673815011978
0.01470397412777
-0.112415514886379
-0.221495226025581
-0.789009749889374
0.044464707374573
-0.243993580341339
-0.266624122858047
0.374934315681458
-0.383431196212769
0.776519954204559
-0.098383754491806
0.800754845142365
0.16070868074894
0.073653668165207
-0.652278900146484
0.170033037662506
-0.608030021190643
-0.501335024833679
-1.63407719135284
-0.100518316030502
-0.176718443632126
0.491270840167999
-0.377514004707336
-0.414297878742218
-0.644916713237762
-0.738525629043579
0.277880430221558
-0.579202950000763
0.848562300205231
-0.559080719947815
0.840213775634766
-0.075868554413319
0.463842809200287
-0.703010737895966
1.03143882751465
-0.055422343313694
0.454576104879379
0.311868280172348
0.624079823493958
0.379612922668457
0.346422404050827
-0.390219032764435
-0.596078932285309
-0.499556094408035
-0.022502742707729
-0.048122972249985
0.751834273338318
0.137600436806679
0.66230183839798
0.47371107339859
-0.181692883372307
-0.29685765504837
1.04432475566864
-0.211922943592072
-0.390934586524963
-0.766794502735138
-0.106847792863846
0.082494676113129
-0.359635472297668
-0.463989108800888
-0.000141397118568
-0.605342447757721
0.316302627325058
-0.785833060741425
-0.138589471578598
0.115737743675709
-0.006163504440337
-0.890062272548676
0.715183138847351
0.050184596329928
-0.724862098693848
-1.6488025188446
-0.257859438657761
-0.755204319953918
-0.374938517808914
0.191367596387863
-0.385676175355911
0.538168072700501
-0.272042393684387
0.123529091477394
0.096316777169705
-0.638241946697235
-0.031574856489897
0.997203648090363
0.736266076564789
0.11083085089922
-0.447975486516953
-0.704383194446564
-0.475789070129395
-0.388782471418381
0.387983858585358
-0.642231464385986
-0.055074777454138
-0.020617939531803
-0.556069910526276
0.358838886022568
0.413749635219574
-0.003829751163721
0.105022922158241
0.22451014816761
0.048971313983202
0.70810467004776
0.241753876209259
0.52528727054596
0.407378315925598
-0.659133672714233
-0.408772706985474
-0.749118983745575
-0.728795647621155
0.328215748071671
-0.481279641389847
0.446773380041122
0.477949023246765
-0.3910171687603
-0.159830495715141
-0.007894875481725
-0.325735330581665
0.031718850135803
1.04393661022186
0.667486429214478
-0.135161027312279
-1.16362833976746
-1.16217613220215
-0.637672901153564
-0.194395557045937
1.25405013561249
0.511908173561096
-0.51866739988327
0.15328848361969
-0.19440071284771
0.111296609044075
0.091335684061051
0.467865526676178
-0.7773078083992
-1.42952847480774
-0.421908050775528
-0.504285573959351
-0.658764481544495
0.988567769527435
0.01847580447793
0.158316016197205
0.31302934885025
-0.121768042445183
0.900166988372803
0.676609754562378
-0.639152407646179
0.93714714050293
0.10333925485611
-0.464528411626816
0.143692761659622
0.135367780923843
-0.086060047149658
-0.419606655836105
0.334548652172089
0.146428868174553
-0.394503325223923
-1.4021954536438
-0.490293264389038
0.265678942203522
-0.227361246943474
-0.454286992549896
-0.460105836391449
0.337648928165436
-0.541984498500824
0.34570187330246
0.557719647884369
0.102454304695129
0.228791013360023
-0.109588302671909
0.099746137857437
0.26876038312912
-0.759258270263672
0.548582494258881
-0.191525459289551
0.415854096412659
0.243782415986061
-0.234189867973328
0.34429931640625
1.01950883865356
0.064713850617409
-0.112802609801292
-1.51043951511383
-0.76997971534729
0.580274403095245
0.255793631076813
-0.679830014705658
-0.526202857494354
0.380462139844894
0.694587409496307
-0.543836951255798
-0.003513634204865
-0.416098982095718
-0.168572098016739
0.368261277675629
0.003039032686502
0.093170017004013
-0.764439523220062
-1.03922319412231
0.035421878099442
-0.286985754966736
0.400856584310532
0.061427935957909
-0.30428472161293
0.50205934047699
-0.289732158184052
-0.366261422634125
-0.343158781528473
-1.75947618484497
-0.010985240340233
-0.947293639183044
0.666956603527069
-0.212744563817978
0.007753398269415
-0.089433178305626
-0.380265355110168
0.207680478692055
-0.013662992976606
0.277070164680481
-0.417009592056274
0.098863884806633
-0.242289319634438
0.563104808330536
0.089352503418923
0.96777880191803
0.349533140659332
-0.252462446689606
-0.499101787805557
-0.661493897438049
0.010054051876068
-0.798586785793304
0.33946168422699
0.250472784042358
1.37598478794098
0.989870011806488
-1.33796012401581
0.034980550408363
0.230013236403465
-0.257553964853287
-0.1122907102108
0.425403475761414
0.249472230672836
-0.157674327492714
-0.051584392786026
0.061639506369829
0.177457094192505
-0.131639823317528
-0.431641966104507
0.084686785936356
-0.434369325637817
0.059638645499945
0.285312592983246
-0.466880321502686
-1.07198798656464
-0.595692873001099
0.380015134811401
-0.536839425563812
-0.515642762184143
0.699670076370239
-0.565631330013275
-0.414893090724945
-0.445857018232346
0.681294858455658
0.333740264177322
0.086995974183083
0.268108546733856
0.017919264733791
0.840431332588196
-0.280238687992096
-0.023491136729717
-0.142791420221329
-0.054457798600197
0.837799429893494
-0.323542863130569
-0.603872239589691
-0.332063257694244
0.146625563502312
0.118585556745529
0.694271683692932
-0.003400256857276
-0.187887445092201
-0.433366119861603
-0.401641875505447
-0.07804074883461
0.163211941719055
-1.03769075870514
0.604280054569244
0.518708467483521
-0.606539070606232
-0.450644850730896
-0.164131596684456
0.056898593902588
-0.566815316677094
-1.36779463291168
-0.458425104618073
0.585976421833038
0.771583199501038
1.06003701686859
-0.112802915275097
-0.586151301860809
0.457123875617981
-1.09262728691101
0.198597937822342
-1.03972089290619
0.445256590843201
-0.049692381173372
-0.094226181507111
0.068214051425457
0.112535275518894
-0.312205880880356
1.22880017757416
0.550430059432983
-0.080938562750816
-0.670080661773682
-0.446040213108063
-0.18181711435318
0.265919327735901
-0.557129621505737
0.263890385627747
-0.493708848953247
0.038203604519367
-0.831343173980713
0.657224357128143
0.38811668753624
0.322250366210937
-0.14806056022644
-0.157557711005211
-0.190462201833725
-0.639535248279572
1.42590701580048
0.215801179409027
0.471263498067856
0.816705107688904
0.194091260433197
0.741923630237579
0.414536595344543
0.138908967375755
-0.673030734062195
-1.51406931877136
-0.209234580397606
-0.380831688642502
0.24993859231472
-1.07078015804291
1.1782728433609
0.123629152774811
0.031938582658768
-0.163890108466148
-0.17098905146122
0.203367248177528
-0.093992546200752
0.051653452217579
0.507358312606812
-0.419874966144562
-0.190010070800781
-0.336695194244385
0.234455078840256
-0.553141295909882
-0.432308226823807
0.179929792881012
-0.163477927446365
0.178085386753082
0.127144142985344
0.080180361866951
-0.468888968229294
0.149042338132858
-0.626806080341339
0.614478290081024
0.367408186197281
-0.483891040086746
-0.609308004379272
-0.247938856482506
0.775933563709259
-0.316898643970489
0.203443109989166
-0.105372779071331
-0.234976351261139
-0.032427307218313
-0.454874664545059
0.07666452229023
-0.260216563940048
-0.2152209430933
-0.4451784491539
-0.019391749054194
-0.422104597091675
-0.541948795318604
0.853256940841675
-0.100999943912029
0.10105138272047
0.386986136436462
0.759062051773071
-0.316790521144867
0.28971740603447
-0.182236760854721
-0.432046830654144
1.14150047302246
-0.293045312166214
-0.969605803489685
-0.422705501317978
0.24786251783371
0.467598497867584
0.746352910995483
0.346303373575211
-0.26526752114296
0.48821884393692
0.446265339851379
0.139506444334984
-0.169668912887573
0.602775692939758
0.013792647048831
-0.867985606193543
-1.18044364452362
-0.160506010055542
0.08583676815033
0.21483901143074
0.050363779067993
0.107155442237854
0.859478950500488
-0.602787613868713
-0.803257584571838
-0.744949102401733
-0.978869259357452
0.406789630651474
-0.330998629331589
0.288535386323929
-0.148225069046021
-0.202428013086319
0.484724968671799
0.179275453090668
-0.356251329183578
0.315238982439041
-0.404416143894196
-0.065848834812641
-0.405045598745346
-0.050607115030289
0.055847704410553
-0.142090976238251
0.687847316265106
0.143765583634377
-0.306402713060379
0.209319531917572
0.552168548107147
0.159608587622643
0.043361570686102
-0.175042524933815
0.344842553138733
-0.138749450445175
-0.604174494743347
0.739381551742554
-0.182483419775963
0.593410909175873
0.12787689268589
0.395631909370422
-0.14528489112854
0.265206158161163
-0.466392904520035
0.768111765384674
-0.556950747966766
-0.437685787677765
0.305233538150787
-0.077881798148155
-0.396991431713104
-0.258724212646484
-0.289398163557053
-0.108464203774929
-0.433946192264557
0.314362525939941
0.246502101421356
1.38312697410584
0.216335743665695
-0.086389124393463
0.547490239143372
0.126185566186905
-1.13666152954102
0.30494698882103
0.574134588241577
0.301973849534988
0.188253849744797
-0.683432638645172
-0.809152066707611
-0.121800497174263
0.366272300481796
0.003804743289948
0.194364994764328
-0.517407596111298
-0.827055752277374
-0.413245230913162
0.348278999328613
0.051940035074949
0.340730100870132
0.079285860061646
0.476889163255692
-0.999957978725433
-0.052916094660759
-0.182349428534508
-0.989884495735168
0.242670133709908
0.308018863201141
0.42388391494751
-0.48798593878746
0.49771198630333
-1.1244889497757
0.236977189779282
-0.384442239999771
0.46516564488411
-0.481576442718506
0.426279276609421
-0.155564561486244
-0.317549824714661
-0.955876529216766
0.0060113966465
-0.816193342208862
-0.629378855228424
-0.31181675195694
-0.193793147802353
0.237745061516762
-0.317190706729889
-0.328438878059387
0.95294576883316
-0.535512983798981
0.620819568634033
-0.136706590652466
-0.162906557321548
1.32499158382416
-0.339725434780121
0.711994588375092
0.854148328304291
-0.030374862253666
0.616556346416473
0.796772062778473
-0.330483436584473
-0.107879295945168
1.19685173034668
0.223443418741226
0.014820644631982
0.06647638976574
0.454322904348373
0.456538707017899
-0.598478257656097
0.37156468629837
-0.355883866548538
-0.12052097171545
0.484143674373627
-0.354546338319778
-0.341675370931625
-0.705093085765839
0.140659138560295
-0.46401447057724
-0.030897669494152
0.720101058483124
-0.117308638989925
0.226626455783844
0.890412032604218
-0.24481412768364
0.137876003980637
0.719537854194641
0.683454811573029
-0.11536368727684
0.708160936832428
-0.613922357559204
-1.78855359554291
0.565238118171692
-0.135634616017342
0.138069078326225
-1.65736925601959
-1.43311953544617
0.692710995674133
0.460040599107742
-0.257269382476807
-0.416900604963303
0.172945082187653
-0.354312151670456
-0.378998160362244
0.285904854536057
0.009168989956379
0.208456262946129
0.031085938215256
-0.453207731246948
0.353748202323914
-0.632651388645172
0.351614713668823
-0.608557939529419
0.400839865207672
-0.067258343100548
-0.939566850662231
-0.299514770507812
0.031033951789141
-0.244703710079193
0.300770431756973
-0.40511429309845
0.668857872486115
-0.423460900783539
-0.402342587709427
-0.290035277605057
0.532338976860046
-0.819398164749146
0.7338005900383
-0.063715390861034
-0.173861443996429
0.309556812047958
1.05166923999786
-0.925694525241852
-0.890285611152649
-0.035812124609947
-0.287640243768692
0.391066521406174
0.571217358112335
-0.100398004055023
-0.272044062614441
-0.347553998231888
-0.452279925346375
0.374101459980011
0.675427377223969
-0.314088433980942
-0.815210998058319
-0.85926765203476
-0.584206402301788
-0.57300740480423
0.130400508642197
-0.969788193702698
0.347925841808319
-0.490248799324036
0.012161493301392
-0.131336390972137
0.127103000879288
-0.274706304073334
-0.029572654515505
-0.134010493755341
0.996061444282532
-0.16292379796505
-0.937375903129578
-0.890716016292572
-0.19897672533989
0.086479261517525
-0.510816693305969
-0.351217329502106
-0.122546210885048
0.23524896800518
-0.484779387712479
-1.03264331817627
0.579412817955017
0.108082190155983
-0.946596026420593
-0.025200247764587
0.790625512599945
-0.62421065568924
-1.01803398132324
0.341543316841125
0.295066356658936
-0.615363597869873
0.329081118106842
0.290024876594543
1.12167418003082
-0.295832276344299
0.042162235826254
0.718215882778168
-0.127446860074997
-0.114056020975113
-0.394687801599503
0.189049333333969
-0.777610063552856
-0.085682079195976
0.810622692108154
-1.20049488544464
-0.092413872480393
0.174048975110054
0.921988725662231
-0.170981109142303
-0.868568301200867
-0.771776735782623
0.083465360105038
-0.447971075773239
-0.391821205615997
-0.357734233140945
-0.80212390422821
0.263758093118668
0.117278516292572
-0.088911309838295
-1.45920705795288
-0.353743314743042
-0.033917732536793
0.298525154590607
-0.404576003551483
0.499036401510239
0.847833752632141
-0.001942912116647
1.39595723152161
0.182790398597717
-0.187858045101166
0.277093797922134
0.197095349431038
0.501447141170502
0.572886228561401
-0.21176241338253
1.16051173210144
0.115115940570831
-0.103125780820847
0.022453166544438
-0.676361203193665
0.673135638237
-0.532445311546326
0.220100492238998
0.459952116012573
-0.780151188373566
0.06228119879961
-0.671247839927673
-0.172422021627426
0.067031115293503
-0.730138659477234
0.385310769081116
0.275974065065384
-0.028806574642658
-0.374059915542603
-0.470888167619705
0.085473984479904
0.499581217765808
0.253560215234756
0.384199500083923
0.332565158605576
-0.381440848112106
-0.499038368463516
-0.868861198425293
0.039841040968895
-0.293410778045654
0.16761776804924
-0.41640305519104
0.22635056078434
-0.412388980388641
-1.04425609111786
-0.009633302688599
0.46543276309967
-0.869803607463837
-0.541480958461762
0.066427499055863
-0.729676723480225
-0.290713608264923
-0.783974826335907
0.684123933315277
0.082407504320145
-1.47508144378662
0.022194549441338
-0.060472197830677
-0.468145906925201
-0.853712201118469
0.006323307752609
-0.17632594704628
0.147360250353813
0.611954212188721
-0.090226344764233
-0.023054543882609
-0.551237642765045
0.724367916584015
-0.002576805651188
-0.107039257884026
-0.349189162254333
-0.435295522212982
0.093993380665779
0.179668709635735
0.668527185916901
0.394290268421173
-0.890604496002197
-0.725780189037323
-0.774405002593994
0.121869713068008
-0.783694624900818
-0.056625101715326
-0.733834326267242
-0.843246161937714
-0.943850517272949
-0.777791976928711
0.048035271465778
-0.133622199296951
0.079204082489014
-0.043501432985067
0.194948792457581
0.704958736896515
0.115078955888748
0.37494683265686
-0.027149107307196
-0.072748422622681
0.160391360521317
-0.106439523398876
0.319184094667435
-0.678348660469055
0.926657557487488
-0.424021482467651
0.537382066249847
0.010152786970139
-0.101511642336845
0.548324048519135
-0.302514553070068
0.451987504959106
-0.200410902500153
0.4138423204422
-0.392576605081558
0.178104966878891
0.154767602682114
0.187172815203667
0.022635765373707
-0.157882452011108
-0.044263124465942
-0.392075657844543
-0.361776798963547
-1.1114593744278
-0.274235129356384
0.113345466554165
-0.049585141241551
0.115491539239883
-0.599948167800903
0.560567557811737
-0.16705709695816
-0.187656164169312
-0.274402737617493
0.258111864328384
0.239011391997337
-0.403194129467011
0.066230654716492
-0.229298412799835
0.206857696175575
-0.152558535337448
0.025856725871563
0.454954534769058
-0.039030320942402
0.095454834401608
1.01488161087036
-0.018371008336544
0.02659872546792
-0.152687519788742
0.159894406795502
0.547923386096954
0.649795591831207
-0.025464795529842
0.069316290318966
0.23385152220726
-0.161661207675934
-0.561100542545319
-0.083624519407749
-0.214968770742416
-0.566552221775055
0.333342581987381
0.352218687534332
0.429847627878189
0.38053771853447
-0.04994573444128
-0.704769432544708
-0.846845507621765
-0.717750191688538
-0.265006244182587
0.002297045662999
-0.662285923957825
-0.054556675255299
0.477360546588898
0.710751593112946
-1.04069316387177
-0.497096538543701
0.02097025513649
-0.34126079082489
-0.759867310523987
0.848922729492188
-0.086606413125992
0.29730361700058
-0.598124563694
0.122080624103546
-0.604279398918152
0.273415446281433
-0.423653215169907
-0.211968824267387
-0.903326451778412
-1.0470449924469
-1.19623208045959
0.05412869155407
0.735713958740234
0.289145886898041
-0.18749164044857
0.23100383579731
-0.087129652500153
-0.11917345225811
-0.522013783454895
-0.064498461782932
0.004763495177031
0.456882625818253
-0.069183811545372
-2
-1.10993933677673
-0.912013411521912
-1.09650790691376
-1.02999114990234
0.15342777967453
0.075468845665455
-0.467187345027924
1.33421576023102
-0.425655722618103
-1.18447637557983
-0.471540868282318
-0.676750421524048
0.489878535270691
0.550101339817047
0.306230664253235
0.236639142036438
0.04444620013237
-0.040163300931454
0.329965114593506
-0.998998999595642
0.081402346491814
-0.415471315383911
-1.34233403205872
-0.583799123764038
0.674014627933502
-0.39057332277298
-0.712177634239197
0.384192705154419
0.056825280189514
-0.077752120792866
-0.364932864904404
-0.161520570516586
0.44086304306984
-0.22918127477169
0.294150233268738
-0.608049750328064
0.118555277585983
-0.260939210653305
0.188028231263161
-0.513341844081879
-0.241474837064743
0.040142457932234
-0.583661377429962
0.297688484191895
1.13911378383636
-0.471127301454544
-0.453213959932327
0.028505235910416
0.029573418200016
-0.282869517803192
-0.360719174146652
-0.784232974052429
-0.996832668781281
-0.529345512390137
0.617069363594055
-0.238345488905907
0.485541194677353
-0.679294645786285
-0.011097989976406
-0.283090591430664
-0.151606112718582
-0.07260300219059
-1.28518557548523
-1.30922973155975
-0.127147316932678
0.334325104951859
0.147637277841568
0.228267788887024
-0.106328263878822
-0.44210422039032
-0.062305830419064
-0.158102661371231
-0.015085722319782
0.839474081993103
0.089586220681667
-0.180628448724747
0.831985831260681
-0.375407189130783
0.035223565995693
0.025147145614028
-0.339048683643341
0.500702857971191
-0.260276943445206
-0.074508398771286
-0.096434488892555
-0.522440969944
0.342864811420441
0.836154341697693
0.020661750808358
-0.283613175153732
-0.634231328964233
0.065571017563343
-0.7819983959198
-1.10092866420746
1.00098955631256
0.142717182636261
-0.269914269447327
-0.730308294296265
0.355374395847321
0.195726290345192
-0.481047630310059
0.395090013742447
-0.05345843732357
-0.947509407997131
-0.525789022445679
-0.150955706834793
0.387020289897919
0.669167816638947
-0.713507413864136
1.08815276622772
-0.547020852565765
-0.245148837566376
0.746809899806976
-0.448196887969971
0.182362824678421
0.451305538415909
-0.162722736597061
0.147314667701721
-0.173249661922455
-0.019135534763336
0.544075310230255
-0.265904068946838
0.508391082286835
0.037259038537741
0.160452097654343
0.066362857818604
0.32393154501915
0.078048788011074
0.090064890682697
0.110669441521168
-0.114428669214249
0.201473191380501
0.037261418998242
0.020931601524353
-0.273919224739075
0.141724124550819
-0.398478180170059
0.196841865777969
-0.366463989019394
-1.23131740093231
-0.875033378601074
-0.690954566001892
-0.266640722751617
-0.136611148715019
-0.925655603408814
-0.593919515609741
0.004925757646561
0.064616553485394
-0.563833773136139
-0.395844697952271
-0.199171721935272
0.28436753153801
-0.034627944231033
-0.321028649806976
0.303859353065491
-0.925162136554718
0.994671881198883
-0.640108168125153
-0.651493966579437
-0.54710465669632
1.05309307575226
-0.233715385198593
0.430873602628708
0.512789487838745
-1.03474128246307
-0.715653479099274
0.065562903881073
0.081183336675167
0.063801564276219
-0.853103816509247
0.116440206766129
-0.315738677978516
-0.34089407324791
-0.365666210651398
-0.073142632842064
0.405902624130249
-0.068767167627812
-0.211728811264038
-0.588422477245331
-0.069680139422417
0.188520163297653
0.471086204051971
-0.104143254458904
0.664596617221832
0.137646302580833
-0.41365921497345
0.183616578578949
-0.512236833572388
-0.121247939765453
0.081104673445225
0.217817381024361
0.361313283443451
0.028414189815521
-0.423477411270142
0.168229967355728
-0.038123190402985
-0.140644297003746
-0.58358496427536
0.006101906299591
-1.11170411109924
0.190577685832977
-0.44418141245842
0.806022942066193
0.189958766102791
-0.023251064121723
-0.557826220989227
-0.364466995000839
-0.519353985786438
-0.328380107879639
-0.474315792322159
-0.335731238126755
-0.545478403568268
-0.330524265766144
-0.265121281147003
0.153214633464813
-0.570437729358673
-0.471862614154816
0.36185896396637
-0.102449700236321
0.017822612076998
0.159549921751022
-0.192428559064865
0.783050894737244
0.155969843268394
-0.091136544942856
0.104167073965073
-0.897636294364929
-0.513135194778442
-0.076838165521622
0.332311064004898
-0.405392497777939
-1.15415048599243
-0.558898329734802
0.207357451319695
-0.009472575969994
-0.696268796920776
-0.879826724529266
0.485346347093582
0.006333069875836
-0.432926118373871
-0.495163798332214
-0.242247372865677
0.207258954644203
1.02837479114532
-0.772626399993897
0.225240036845207
0.606057524681091
-0.012946143746376
0.185527265071869
-0.717984199523926
0.010095573961735
-0.006145983934402
0.433088511228561
-1.03107964992523
-0.23982709646225
-0.575200200080872
-0.444069027900696
-0.118565902113915
-0.677127361297607
0.824345350265503
0.123679555952549
-0.008026865310967
-0.07179006934166
-0.274394184350967
-0.347249567508697
0.56791216135025
0.792134284973145
0.174701005220413
0.376400023698807
-0.181002765893936
0.829364776611328
-0.491876602172852
0.718096256256104
-0.153408154845238
-0.341843217611313
0.053683180361986
0.145793244242668
0.702486097812653
-0.426999390125275
-0.690487205982208
-0.252502024173737
0.163174673914909
-0.879776954650879
-0.355071634054184
0.174874007701874
-0.241134941577911
-1.1117388010025
-0.729724764823914
0.241829127073288
0.441066354513168
0.358777612447739
0.084064692258835
-0.105083703994751
0.104305639863014
-0.089564241468906
-0.089576855301857
0.196533232927322
0.014270808547735
0.639825105667114
-0.58346551656723
-0.315187692642212
-1.3741649389267
-0.767791330814362
0.500824451446533
0.833499729633331
-0.101139537990093
0.389793515205383
-0.501453280448914
-0.082387834787369
0.036543302237988
0.196758821606636
0.144137114286423
0.696949243545532
0.472399264574051
0.007708460092545
-0.538831055164337
0.55344021320343
0.762876689434052
0.5769162774086
0.503975868225098
0.574384748935699
-0.359729081392288
0.054755669087172
0.180277541279793
-0.268201142549515
-0.48292937874794
-0.271762877702713
-0.327306151390076
-0.128290742635727
-0.830729901790619
0.9563889503479
0.294945478439331
0.398062407970428
0.033891305327416
-0.405000805854797
0.234364211559296
-0.261758118867874
-0.014287948608399
-0.005819037556648
0.481000274419785
1.04294812679291
-0.001439370214939
0.100336700677872
0.034002080559731
0.366168320178986
-0.503168284893036
0.949457049369812
-0.07884655892849
0.46425399184227
-0.028657365590334
-0.516023516654968
-0.124658554792404
0.171786069869995
-0.338685274124145
-0.129002600908279
0.245058208703995
0.512434124946594
0.096438363194466
0.013554036617279
-0.146052896976471
0.30550229549408
0.495438903570175
0.032053671777248
-0.168177619576454
-0.173860430717468
0.521548390388489
-0.549800574779511
-0.611502945423126
-0.42598369717598
-0.527040123939514
-0.205477803945541
0.165096744894981
0.077726654708386
0.21187287569046
-0.29475063085556
-0.674606919288635
-0.05850712582469
0.153014063835144
0.06807941198349
-0.168518930673599
0.179607510566711
-0.945810854434967
0.294523000717163
-0.383406609296799
0.124610975384712
0.002308019436896
0.277308881282806
0.3821080327034
-0.330554515123367
0.189539164304733
-0.040699563920498
0.175199508666992
-0.090778730809689
-0.131202444434166
0.189772874116898
0.252762407064438
-0.23557822406292
-0.096223771572113
-0.700747072696686
0.469427436590195
-0.014968724921346
-0.034260377287865
-0.915577113628387
0.512158215045929
0.241285219788551
-0.307376831769943
-0.29160475730896
-1.340780377388
-1.08039915561676
-0.960902154445648
0.747374296188355
0.134995400905609
0.18328969180584
0.163163110613823
0.078423358500004
-0.690511167049408
-0.348617374897003
0.624055147171021
-0.113922387361526
0.042579922825098
-0.081768214702606
0.204455614089966
-0.290815800428391
0.45110610127449
-0.279978394508362
-0.292945355176926
-1.33611714839935
-0.450777679681778
0.615171492099762
0.158436805009842
0.172885715961456
0.216824606060982
0.619106352329254
-0.1091163828969
0.339369148015976
0.287011444568634
-0.206389591097832
0.100616239011288
-0.650213778018951
-1.35076928138733
-1.37517440319061
0.444695174694061
0.224803641438484
0.171803027391434
-0.044982705265284
0.324358612298965
-0.518228769302368
0.156592011451721
-0.89960128068924
-0.841683566570282
-1.01502394676209
0.564506649971008
0.325387239456177
-0.043704770505428
-0.159552410244942
0.086808770895004
-0.182171881198883
0.246484100818634
-0.208041414618492
-0.164432302117348
0.705226302146912
-0.328122079372406
-1.13483107089996
0.769305527210236
-1.15831542015076
0.112413927912712
-1.43671154975891
-0.560719847679138
0.383515119552612
-0.077156588435173
-0.458153128623962
-0.669859170913696
0.511156737804413
-0.198861837387085
0.074438758194447
0.313591420650482
0.401833415031433
-0.444824248552322
0.031973589211702
-0.658868372440338
0.761959433555603
0.67715722322464
0.429844349622726
-1.06524121761322
-0.525304317474365
-0.461400538682938
0.022907003760338
0.05645265057683
-1.26563191413879
-1.1397910118103
-0.533568203449249
0.408289909362793
0.39448681473732
0.20307882130146
-0.523537218570709
0.104931533336639
-0.708265900611877
0.727192044258118
-0.237930372357368
0.250595211982727
0.127201229333878
0.152273565530777
0.587191939353943
0.03647942468524
0.640900790691376
0.364651292562485
1.07653963565826
0.075448453426361
0.567026376724243
-1.03431344032288
0.168780192732811
0.38696500658989
-0.071812316775322
-0.410877525806427
-0.59520959854126
-0.652035236358643
-0.583829045295715
0.786928653717041
0.032126940786839
-0.877018988132477
-0.991685152053833
-1.41139137744904
-0.123073801398277
-0.041121240705252
-0.456987529993057
-0.045720994472504
0.21986211836338
-0.377708315849304
-0.185006856918335
0.18617656826973
-0.203159943223
0.844882547855377
0.516855597496033
-0.326886862516403
0.221514195203781
0.459302604198456
-0.260612964630127
-0.113007798790932
0.202805384993553
0.162343129515648
0.181535869836807
0.031914867460728
-0.234646320343018
-0.548834145069122
-0.507634878158569
-0.513881385326386
0.193344354629517
0.223267838358879
0.232256487011909
-0.082937233150005
-0.273047655820847
0.716927230358124
-0.650575697422028
-0.251835584640503
-0.13579472899437
0.202194646000862
0.451219290494919
0.065022997558117
0.267718285322189
-0.199137389659882
0.020845204591751
-0.453478753566742
-0.313712239265442
-0.891816139221191
0.337524771690369
0.064539574086666
0.321415215730667
0.081874571740627
-0.278691619634628
-0.10313992202282
-0.115139380097389
-0.924229025840759
0.160550698637962
0.142027780413628
-0.051837343722582
0.113078311085701
0.954213082790375
-0.182183638215065
0.406383603811264
-0.217550307512283
0.128749594092369
-0.820416510105133
0.058687388896942
-0.582235455513001
-0.268553733825684
0.00659541785717
-0.262965619564056
0.302581787109375
1.03044080734253
0.090482831001282
0.470726072788239
-0.869786500930786
0.281628429889679
0.080356642603874
0.717342138290405
0.534598410129547
0.185716405510902
0.538287699222565
-0.342203170061111
0.1491829007864
0.283643066883087
-1.15638208389282
-0.529022574424744
-0.020474687218666
-0.045394867658615
0.339757114648819
-0.42952173948288
-0.06895462423563
-0.096410661935806
-1.08119475841522
-0.614423096179962
-0.466865539550781
0.159866899251938
0.729084372520447
0.135491490364075
-0.284155935049057
-0.701887726783752
0.992868661880493
0.210524126887321
0.532175779342651
0.458571374416351
-0.155718490481377
0.138303488492966
-0.287344187498093
0.558937430381775
0.468023091554642
-0.350042045116425
0.291624814271927
0.12713785469532
-0.425622582435608
-0.740647733211517
-0.392463356256485
-0.604600250720978
-0.202367022633553
0.072464674711228
0.506488084793091
0.650060892105103
-0.557496607303619
-0.783501088619232
0.377067267894745
-0.616741478443146
0.338452786207199
0.15291765332222
-1.06544232368469
-0.721557438373566
-0.376253515481949
0.181797474622726
0.539817810058594
0.344751477241516
0.529961407184601
0.000742520205677
0.364771574735641
0.32931986451149
0.117268621921539
-0.234985530376434
0.305783599615097
-0.100580036640167
-0.462921321392059
-0.831408381462097
0.08243191242218
0.037310265004635
0.337834686040878
-0.00412910617888
-0.682089984416962
-0.755168795585632
0.814184725284576
0.215193912386894
0.316783785820007
0.022842589765787
-0.236920073628426
-0.498102515935898
-0.122783027589321
0.207740917801857
-0.882117092609406
0.043246075510979
-0.125428795814514
0.64849066734314
0.548495590686798
0.092591904103756
0.332374572753906
0.039941418915987
-0.71930056810379
-0.116195157170296
-0.373742997646332
-0.213788166642189
-0.043815549463034
-0.220920145511627
-0.506173670291901
0.01709395647049
-0.066457532346249
0.356465816497803
-0.632626831531525
-0.358639478683472
-0.111879773437977
-0.94809228181839
-0.499882996082306
-0.762423098087311
-0.205561012029648
-0.516989648342133
-0.568929433822632
-0.520744800567627
-0.53918331861496
0.253415584564209
0.17451798915863
-0.855592668056488
-0.273512810468674
0.016465153545141
-0.03555965796113
-0.656183421611786
-0.900369465351105
0.31209272146225
-0.650865614414215
-0.084898129105568
0.230721160769463
0.260827422142029
-0.181199252605438
-1.22013032436371
0.269479036331177
-0.489375054836273
-0.361956536769867
-0.196708112955093
-0.305201649665833
0.242614075541496
-0.255211681127548
-0.366057515144348
-0.616308093070984
-0.289354205131531
0.537583589553833
0.371743410825729
-0.621080636978149
-0.869999289512634
0.204716876149178
0.496390491724014
-0.169444695115089
-0.367089956998825
-0.35624435544014
0.145757526159287
-0.753200232982636
-0.0159125700593
-0.711463987827301
0.010243006050587
0.414906233549118
-0.20937491953373
-0.156241744756699
0.035238072276116
-0.490479022264481
-0.004187345504761
-0.379850745201111
-0.004047948867083
0.274391442537308
0.045993212610483
0.205286711454391
-0.380002170801163
0.21010933816433
-0.065002508461475
-0.580536842346191
-0.140315636992455
0.15040785074234
-0.304737031459808
-0.067040495574474
-0.505789816379547
-0.227186322212219
-0.27981361746788
0.547174453735352
0.19101394712925
0.228404223918915
-1.18882369995117
0.172759085893631
0.148073822259903
0.054779075086117
-0.289997398853302
-0.64967542886734
0.30482679605484
0.084867872297764
-0.099682025611401
-0.318415731191635
0.400751262903214
-0.106296919286251
-0.708433926105499
-1.15987467765808
-0.184146583080292
-0.377169251441956
-0.629715740680695
-0.772263646125793
-0.047964937984943
-0.202174037694931
0.591091156005859
0.482274174690247
0.697995483875275
0.381145238876343
0.129790216684341
-0.141384527087212
-0.350780665874481
-0.760284066200256
-0.764274477958679
0.015808649361134
-0.413813591003418
-0.112063504755497
0.256526410579681
-0.020272517576814
0.575814127922058
-0.491332828998566
0.182356774806976
0.241375535726547
-0.46544623374939
0.223459303379059
-0.203873470425606
-0.246825665235519
0.050159323960543
0.102747783064842
-0.400755822658539
0.499550879001617
-0.085919618606567
-0.143493846058846
0.542689025402069
0.79354339838028
-0.748661637306213
-0.490008533000946
-0.446787744760513
0.621002674102783
-0.921546816825867
-0.426903069019318
0.09833787381649
-0.336615532636642
-0.182248488068581
-0.826089859008789
-0.892745196819305
-0.995062589645386
-0.690641105175018
-0.297358155250549
0.39170378446579
-0.282575279474258
-1.1506313085556
-0.225522398948669
0.581545054912567
-0.040696319192648
-0.162749692797661
-0.095140285789967
0.166855439543724
0.32374906539917
-0.173890978097916
0.054944921284914
-0.794236123561859
-0.7566819190979
-0.345433592796326
-0.380575716495514
-0.94696044921875
0.050050869584084
-0.264184087514877
-0.052417803555727
0.114914044737816
0.494682103395462
-0.00187049433589
0.488172948360443
-0.505013763904572
-0.018679767847061
0.412324875593185
1.11435639858246
-0.110362626612186
0.666738271713257
0.063895165920258
-0.148072317242622
-0.058046817779541
-0.551348090171814
-0.540298104286194
0.220724433660507
-0.050313547253609
-0.216803878545761
-0.59889429807663
-0.124579295516014
0.594327390193939
-0.249933019280434
0.374202460050583
-0.432123392820358
-0.497195363044739
0.05610316619277
0.030212312936783
-0.272531449794769
-0.105329565703869
0.168322429060936
0.105067670345306
-0.172551989555359
0.106005281209946
0.645477771759033
-0.85525506734848
-0.529853641986847
0.311922192573547
0.34829780459404
-0.255073338747025
-0.259081602096558
-0.141294926404953
0.195885643362999
-0.173693537712097
-0.697302281856537
0.347626298666
-0.055767934769392
0.298633873462677
-0.180056110024452
0.327579200267792
-0.693443715572357
-0.341376632452011
0.479535758495331
-0.927986443042755
-0.8991579413414
-0.031056508421898
-0.73640900850296
0.754283428192139
-0.549399077892303
1.27009403705597
-0.64434689283371
-0.171038866043091
-0.072626702487469
0.143226817250252
-0.173344284296036
-0.372202068567276
0.205381244421005
-0.069728150963783
-0.373570263385773
-0.840979516506195
-0.688760280609131
-0.012382380664349
0.205047428607941
0.382914364337921
-0.446559578180313
0.404829233884811
-0.819821000099182
0.055279180407524
-0.455852568149567
-0.506253600120544
0.362200438976288
-0.784014701843262
0.188655480742455
0.691509783267975
0.638841390609741
-0.220168128609657
0.205060482025146
-0.510537147521973
0.118601128458977
0.41920593380928
0.257538676261902
0.566762030124664
-0.323710471391678
0.109472185373306
0.371475160121918
-0.214657858014107
-0.05621799081564
-0.582406938076019
-0.246163085103035
-0.38866400718689
0.430787324905396
-0.403513073921204
0.473447740077972
0.181860983371735
0.387253105640411
-0.447047293186188
-0.922439932823181
-1.44037938117981
-1.29074203968048
-0.613517045974731
-0.103522673249245
-0.735556304454803
0.022105410695076
-0.261896669864655
0.286288112401962
0.237932771444321
-0.463671803474426
-1.22919821739197
0.233183056116104
0.343756377696991
-0.231700867414474
-0.134061768651009
0.673788011074066
0.453956782817841
0.379224419593811
-0.274134993553162
0.126117169857025
-0.326748430728912
0.616070449352264
0.083442725241184
0.439864844083786
-0.648153007030487
0.655220985412598
0.631150364875793
0.113240256905556
-0.14131011068821
-0.182295709848404
0.031296420842409
0.81456071138382
-0.307735413312912
0.485873818397522
0.348705112934113
0.658580899238586
-0.756217300891876
0.052502602338791
-0.080604568123818
0.288991808891296
0.078447222709656
-0.519425392150879
0.100278869271278
0.095690906047821
-0.309842228889465
-0.017369214445353
-0.293644458055496
0.016194842755795
-0.086562231183052
-0.680472373962402
-1.0165730714798
-0.298962205648422
-1.16923475265503
0.621910393238068
0.02106886357069
0.251980096101761
-0.470607668161392
0.051520638167858
0.0139813516289
0.951408088207245
0.918329834938049
-0.17095111310482
-0.576602578163147
-0.495360553264618
-0.27953240275383
0.243282586336136
0.453264743089676
0.363314539194107
0.629200994968414
0.164184987545013
0.218741774559021
-0.71259206533432
0.100590735673904
0.477238923311234
-0.123373724520206
-0.306374341249466
-0.385694801807404
0.24798196554184
-0.49029341340065
0.330912560224533
-0.474648058414459
-0.346411049365997
-0.678821682929993
-0.220926225185394
-0.288701772689819
0.033735118806362
1.14658641815186
-0.621408939361572
-0.413448363542557
-0.439040660858154
-0.729062020778656
-0.201249778270721
-0.063951998949051
0.742162764072418
0.236104741692543
-0.221853822469711
-0.06039272993803
0.240970477461815
0.269442111253738
0.185081630945206
0.245010793209076
0.642120063304901
0.030995845794678
-0.031572815030813
0.063825353980064
-0.31656152009964
0.254508256912231
0.436503738164902
0.247362092137337
0.060426615178585
-0.119515836238861
0.280894368886948
-0.775404274463654
-0.050698768347502
0.143083333969116
-0.254298537969589
1.19978940486908
-0.701010525226593
-0.039969526231289
-0.357229113578796
-0.421589732170105
-0.534960865974426
-0.449161261320114
-0.423702538013458
0.529776334762573
0.329775243997574
0.165230125188828
-0.078304409980774
0.398063838481903
0.0114462710917
0.546283662319183
-0.231326878070831
0.346709191799164
0.074531704187393
0.829709351062775
-0.421695977449417
0.052179038524628
0.096612878143787
-0.303997159004211
0.366176456212997
0.064699739217758
0.350657939910889
-0.499212116003037
-0.070959851145744
-0.139646649360657
-0.501295685768127
0.409920811653137
0.031721524894238
0.401693910360336
-0.24882909655571
1.58024191856384
-0.518746554851532
2
0.347719788551331
0.645010352134705
-0.205288082361221
0.617255389690399
0.323410302400589
-0.34741085767746
-0.113096714019775
0.133766829967499
-0.4419846534729
0.217580258846283
0.705995917320251
-0.684284627437592
0.676660895347595
0.154246523976326
0.244135171175003
-0.233394369482994
0.083147063851357
0.596920967102051
0.611491322517395
-0.145926311612129
0.486385434865952
-0.118376590311527
-0.302002489566803
0.41814586520195
0.219016864895821
0.195312231779099
-0.507285952568054
-0.268983542919159
0.44133472442627
-0.291088610887527
1.19628489017487
-0.102274470031261
-0.075655654072762
0.516873955726624
-0.258156806230545
-0.253030180931091
-0.728040158748627
-0.835772931575775
0.556069731712341
-0.380090743303299
-0.052967920899391
0.580009758472443
-0.135916516184807
-0.044867008924484
-0.443076938390732
-0.409263134002686
1.19547379016876
0.69372296333313
0.073848351836205
0.186870694160461
-0.03021401911974
0.108670331537724
0.051552247256041
0.455839067697525
-0.339929014444351
-0.313573807477951
0.228983670473099
0.75846141576767
-0.066827781498432
-0.355016559362411
0.110842272639275
0.293797999620438
-0.308187633752823
-0.03858008980751
0.095430299639702
0.479915529489517
-0.26107269525528
-0.509998798370361
0.541346192359924
0.65608024597168
0.068063572049141
-0.495603382587433
-1.1332049369812
-0.971922934055328
0.412708818912506
0.107740588486195
0.428405463695526
-1.07691490650177
-0.299471259117126
-0.687436461448669
0.49977245926857
0.516434490680695
0.506731450557709
0.145161375403404
-0.223640576004982
0.441073685884476
-0.078253954648972
-0.420559883117676
-0.557993710041046
-0.061617828905583
0.46366685628891
0.956223964691162
-0.296794056892395
0.55836033821106
-0.153376877307892
0.091268926858902
-1.3522355556488
-0.2245112657547
-0.093098789453507
-0.277271538972855
-0.103892035782337
-0.09395694732666
0.320003658533096
1.26827585697174
-0.146266892552376
0.067858994007111
-0.047273430973291
-0.305676251649857
0.131694674491882
0.051800284534693
-1.22609114646912
-0.00676155090332
-0.287408828735352
-0.095769926905632
0.596746623516083
0.052639283239842
0.039986342191696
-0.030709348618984
-0.578837633132935
-0.782285094261169
-0.695093870162964
0.373427093029022
0.395982414484024
-0.431958556175232
-0.61614054441452
1.27887749671936
-0.072174891829491
0.088962212204933
0.312294989824295
0.43302109837532
0.237292811274528
0.126508697867394
-0.667935907840729
-0.923364341259003
0.599306464195251
0.567631661891937
-0.046095073223114
-0.151031970977783
-0.149470925331116
-0.770799517631531
-0.530561506748199
-0.574839115142822
-0.577612280845642
-0.242601066827774
-0.930460155010223
0.355544984340668
-0.514248430728912
-0.176713138818741
-0.326301276683807
0.247474849224091
0.164127007126808
-0.121216140687466
-0.466988831758499
-0.591330766677856
0.59108579158783
0.105931140482426
-0.062315955758095
-1.02748465538025
0.642235815525055
-0.385953515768051
-0.656042635440826
-1.11300945281982
-0.112898416817188
-0.349729299545288
0.332154124975204
0.324647635221481
0.113160334527493
0.467956572771072
0.60693621635437
0.502460777759552
-1.0019234418869
-0.634044647216797
-0.161599844694138
-0.197954967617989
0.957495450973511
0.283110648393631
0.499405920505524
0.855781853199005
0.450863838195801
-0.191088229417801
0.618071556091309
-1.28196656703949
1.97253656387329
-0.47672176361084
0.093583598732948
0.146263211965561
0.246979594230652
0.377473503351212
0.441888779401779
0.541410148143768
0.074263386428356
-0.553757548332214
0.65492308139801
-0.241761475801468
-0.798766374588013
0.519800901412964
-0.210898473858833
0.072996109724045
0.58310878276825
0.049820441752672
0.572370827198029
0.212557107210159
-1.14727711677551
0.423840939998627
-0.011452354490757
0.157915368676186
0.526451587677002
-0.052542857825756
-0.554879486560822
0.760493695735931
0.394727349281311
-0.882624983787537
-0.356290459632874
0.288496345281601
0.716743230819702
-0.005402818322182
-0.574510395526886
-0.271756082773209
0.256750077009201
0.077238515019417
-0.537620902061462
0.373079121112823
-0.332741290330887
0.465717703104019
-0.532227694988251
0.255269765853882
0.51465231180191
0.530367434024811
0.040355354547501
-0.157795533537865
-0.381884336471558
0.250742495059967
0.305095642805099
-0.161967009305954
-0.331996917724609
0.144922167062759
0.033684715628624
-0.493941068649292
-0.200411826372147
0.022732947021723
-0.223401427268982
-0.231747195124626
0.516509771347046
-0.335335582494736
-0.297750413417816
0.205744653940201
-0.521127462387085
0.149041220545769
-0.287366360425949
0.048328828066588
-1.80658710002899
-0.482634395360947
-0.60643345117569
-0.176000937819481
0.359121710062027
-0.437290877103806
-0.46981742978096
0.407206028699875
-0.122777380049229
0.03175637498498
0.378962993621826
0.37413015961647
-0.153019577264786
0.318684816360474
0.524931728839874
-0.801919460296631
0.50179660320282
0.776766002178192
-0.332224011421204
-1.01194679737091
-1.13795745372772
-0.227239549160004
-0.248260468244553
-0.307541370391846
-0.155417114496231
0.233699515461922
-0.161157935857773
-0.827074408531189
-0.674784719944
-0.12689596414566
0.65678596496582
-0.228540778160095
0.07248617708683
0.285269558429718
0.166397169232368
0.08379440009594
-0.563320100307465
0.254108607769012
0.557648420333862
0.155305221676826
0.27146103978157
-0.043066896498203
0.054959092289209
0.345095932483673
1.1937962770462
-1.20574367046356
-0.550484836101532
0.132868275046349
0.333576232194901
-0.573968946933746
0.929444313049316
-0.856432795524597
-0.58140766620636
-0.317676424980164
-0.142404228448868
-0.494574368000031
0.093982771039009
-0.471267372369766
0.538309574127197
0.631431698799133
-0.195957168936729
-0.212304383516312
-0.196778491139412
-0.036615960299969
-0.39600345492363
0.37612771987915
-0.620906829833984
-0.410765409469605
0.279264897108078
0.52341103553772
0.056873213499785
-0.133372932672501
0.301871657371521
-0.025707077234984
-1.02504134178162
-0.024569422006607
0.582935571670532
-0.055826254189015
0.12856912612915
0.221701353788376
-0.222020968794823
0.213799193501472
-0.481136292219162
0.034492857754231
-0.10855320841074
-1.11776602268219
-0.160400733351707
0.719278514385223
-0.200370401144028
-0.006972212344408
-0.299441963434219
0.534620583057404
-0.634519755840302
0.592687606811523
-0.364442378282547
0.590955436229706
-0.177896738052368
-0.130168735980988
-0.31919276714325
-0.497627973556519
-1.14957857131958
-0.038769707083702
-0.323963433504105
-0.174266815185547
-0.580928325653076
-0.565485239028931
-0.558727622032166
-0.37616753578186
1.21536493301392
-0.114077493548393
-0.209075167775154
-0.679693162441254
0.817994832992554
-0.173922598361969
0.744793593883514
-0.166248545050621
-1.39580416679382
-1.62913298606873
-1.02315771579742
0.291801691055298
-0.401417225599289
-0.540053248405457
-0.096195936203003
0.402459800243378
0.070158913731575
0.211999580264091
0.4564189016819
0.479771912097931
0.388415455818176
-0.084580436348915
0.241467207670212
-0.213043317198753
0.663346350193024
0.597254395484924
-0.126579910516739
0.155856907367706
-0.567301988601685
-0.091077379882336
-0.371438801288605
0.746348679065704
0.015453703701496
-0.347643405199051
0.523954808712006
-0.012556716799736
0.063464514911175
-0.379371702671051
-0.108480557799339
0.321879088878632
-0.009564040228724
0.449497193098068
1.26142513751984
-0.136735498905182
-0.283818572759628
-0.155456617474556
-0.30287691950798
0.201144367456436
0.046097420156002
-0.530772209167481
0.388885885477066
-0.187108606100082
0.073941498994827
-0.583068430423737
-0.108432784676552
-0.054050713777542
0.495544493198395
0.656271457672119
0.542262136936188
-0.638786733150482
-0.437458276748657
-0.704406380653381
-0.583519577980042
-0.715985894203186
-0.77655154466629
-0.929323434829712
-0.325144946575165
0.121819980442524
-0.378459125757217
-0.778137981891632
-1.77945053577423
0.676525950431824
0.479806512594223
-0.496387004852295
-0.810682058334351
-0.581049263477325
-0.161466673016548
0.059885539114475
0.361313283443451
-0.597601115703583
-0.369981974363327
1.201207280159
-0.204370051622391
0.028407905250788
0.261713892221451
-0.21991029381752
-0.980792462825775
-0.050220005214214
-0.022544138133526
0.633246421813965
-0.366458594799042
0.269417822360992
-0.497202038764954
-0.289659410715103
-0.676083564758301
0.411759674549103
-0.855224668979645
0.820976138114929
-0.563650488853455
-0.310982227325439
-0.339649438858032
0.679615616798401
-0.373839467763901
-0.528781294822693
0.430674344301224
-0.392583578824997
-0.584000587463379
-0.463858962059021
0.085354804992676
0.4085873067379
-0.527866840362549
0.157944023609161
0.59466028213501
0.111436419188976
-0.558477640151978
-0.302619278430939
-0.035586725920439
-0.326636254787445
0.34018886089325
-0.351192533969879
-0.211698278784752
0.0458156876266
0.129130363464355
-0.098070502281189
-0.455473929643631
-0.718451261520386
-0.139527559280396
-0.094991058111191
0.448877096176147
-0.161275312304497
0.811711609363556
0.184974521398544
0.887945711612701
-0.652319073677063
-0.35489284992218
-0.078792989253998
-0.406843543052673
-0.799624562263489
0.540019392967224
-0.127340734004974
-0.748716235160828
0.023387245833874
-1.17916417121887
-0.134408965706825
-0.184691905975342
0.589825749397278
-0.838731110095978
-0.09412082284689
0.50378829240799
0.324045300483704
0.114727564156055
-0.214139848947525
-0.237304925918579
-0.257646381855011
-0.431475460529327
0.287911981344223
-0.516987204551697
-0.423661708831787
0.734713435173035
0.341906666755676
-0.598440170288086
-0.571888566017151
-0.846381902694702
0.117397531867027
0.112694427371025
0.089134633541107
-0.915735125541687
0.735004723072052
-0.875430226325989
0.076865211129189
-0.551664412021637
0.095209822058678
0.449342042207718
-0.231239154934883
0.064431995153427
-0.619902312755585
0.142325580120087
-0.420769512653351
-0.411052078008652
-0.274278938770294
1.12815225124359
-0.504534542560577
-0.258211672306061
-0.060184523463249
-0.774328112602234
-0.391263425350189
-0.518207967281342
-0.075469449162483
-0.150915056467056
-0.518031060695648
-1.89586591720581
0.150552541017532
-0.012169645167887
-0.313940942287445
-0.239860460162163
0.287151724100113
0.069765955209732
-0.58994048833847
0.667730152606964
-0.435663431882858
-0.028141871094704
-0.242111027240753
-0.378537565469742
0.559389233589172
-0.382234930992126
-0.327686041593552
-0.20854426920414
0.693276166915894
-0.62923938035965
-0.169982716441154
0.621835291385651
-0.606055557727814
0.083749890327454
-0.556434273719788
-0.6674485206604
0.131934851408005
-0.831720769405365
-0.90962028503418
-0.90332555770874
-0.060284145176411
-0.475388318300247
-0.684383928775787
0.309317737817764
-0.465074568986893
0.225586920976639
1.06891512870789
0.131864666938782
0.160735949873924
0.359766095876694
0.567515671253204
0.046687413007021
0.166287466883659
0.109304159879684
0.099466301500797
0.567026257514954
-0.437171250581741
-0.364699065685272
0.11573102325201
-0.144336700439453
-0.2943235039711
-1.31976425647736
0.884619832038879
-0.317601203918457
-0.489374309778214
0.140649423003197
0.192471459507942
0.427138924598694
-0.288732260465622
0.018719241023064
-0.368711769580841
-0.235788241028786
-0.574463427066803
-0.62413215637207
-0.094055868685246
-0.232178226113319
-0.180328264832497
0.709712564945221
-0.370242178440094
-0.698245346546173
-0.367060005664825
0.529941618442535
0.594359576702118
-0.147906363010407
-0.211551576852798
-0.021969899535179
-0.449925154447556
-0.161032915115356
-0.096912033855915
0.088967368006706
0.401133149862289
-0.212523013353348
-0.045240439474583
0.334151059389114
-0.508168697357178
-0.077727489173412
0.000866248272359
-0.67754727602005
-0.685011982917786
0.19416843354702
-0.101039044559002
0.224947720766067
0.276594161987305
-0.491227120161057
-0.376655995845795
-0.162721171975136
0.729326963424683
0.2659792304039
0.740113854408264
0.408295780420303
0.199464872479439
-0.244092553853989
-0.215133786201477
-1.31494534015656
-1.04759585857391
-0.302670150995255
-0.612877666950226
-1.1359133720398
0.45245635509491
-0.464311838150024
-0.294982492923737
0.192222237586975
-0.023422949016094
0.23075607419014
-0.43363744020462
-1.01552200317383
-0.255809843540192
-0.395788550376892
0.155580088496208
0.111298710107803
0.4521324634552
-0.104113712906837
0.739918112754822
-0.831870555877686
0.650138556957245
-0.491758078336716
0.364580154418945
0.570467710494995
-0.347123652696609
-0.565538763999939
1.56645631790161
0.25852444767952
-0.635817587375641
1.00190556049347
-0.205255329608917
-0.561540544033051
0.053589135408402
-0.204513639211655
0.219642639160156
0.024126656353474
-0.293822407722473
-0.452354401350021
0.27542319893837
-0.419739693403244
0.536082804203033
0.14475317299366
-0.022186191752553
-0.036353070288897
-0.846851766109467
0.962727606296539
-0.07022562623024
-0.062713228166103
-0.252290785312653
0.429567754268646
-0.213952660560608
-0.463562428951263
0.472249448299408
0.538186848163605
-0.260994344949722
-0.762776672840118
0.335583388805389
0.532471418380737
0.448271691799164
-0.546168029308319
0.248692378401756
-1.09173989295959
-0.059433594346047
0.041420105844736
0.08679436147213
0.611815392971039
-0.109650641679764
0.264306128025055
-0.350490301847458
-0.45268851518631
0.111726671457291
-0.384987622499466
0.31685471534729
-0.760887205600739
-0.490229070186615
-0.826289236545563
-0.282818704843521
0.913713932037354
0.027772599831224
0.205013364553452
-0.541174709796906
-1.81657767295837
-1.49049341678619
0.838005363941193
0.163260728120804
0.628152251243591
-0.673224151134491
-0.032282762229443
-0.58144736289978
0.012128159403801
-0.056888371706009
0.273014187812805
0.359206348657608
0.484501004219055
0.606823861598969
-0.731803953647614
0.205996662378311
0.120491310954094
0.398700028657913
-0.734698414802551
-1.04508554935455
-0.091428004205227
-1.79454445838928
-0.200435429811478
0.184578940272331
-0.006760857999325
-0.395175725221634
-0.563767313957214
0.375726073980331
0.260662913322449
0.471679627895355
0.371026068925858
0.60999071598053
-0.49816831946373
0.621130287647247
1.00330340862274
-0.685833871364594
-0.086888670921326
0.176492005586624
-0.500010251998901
-0.919627249240875
-0.667615056037903
0.073785930871964
-0.702541053295136
-0.281449109315872
-0.093564063310623
-0.851367175579071
-0.560855567455292
0.273632436990738
-0.27161380648613
-0.45727476477623
0.234384089708328
-0.655583143234253
0.415582954883575
0.489934414625168
-0.361176878213882
0.196091547608376
-0.436385631561279
-0.338395833969116
-0.161052748560905
0.015845319256187
0.567765653133392
-1.06256806850433
-0.039276197552681
-0.365593194961548
0.0298787727952
-0.705435335636139
0.506856441497803
-0.006205993704498
-0.140218079090118
-0.919058203697205
-0.433077394962311
0.335123062133789
-0.097697906196117
-1.02775454521179
0.681152105331421
-0.454890877008438
0.445917099714279
0.16100786626339
0.354609817266464
-0.27535679936409
1.2321652173996
0.22599595785141
-0.417474627494812
-0.405539214611053
-0.564312636852264
-0.210990846157074
-0.148802772164345
-0.079140432178974
-0.639554262161255
-1.11949336528778
-1.23207259178162
-0.284484833478928
0.102535285055637
0.522626161575317
-0.044322989881039
0.168696671724319
-0.183578997850418
-0.528965175151825
-0.703551352024078
-0.631937980651856
0.00677815079689
-0.123893246054649
-0.197483509778976
-0.202453538775444
-0.388585180044174
-0.919853150844574
0.11722369492054
0.833622395992279
0.350895166397095
0.265552878379822
0.090267658233643
-0.719536602497101
0.015021242201328
-0.527539134025574
0.241425365209579
0.318601757287979
0.346427083015442
-0.415048360824585
-0.967489778995514
-0.537301123142242
-0.013642281293869
0.334625720977783
-0.543202757835388
0.267193555831909
0.641349077224731
-0.048091683536768
0.596036314964294
-0.256467998027802
-0.059218890964985
0.216264203190804
-0.065160267055035
0.604743480682373
-0.224559515714645
-0.037125546485186
-0.286187171936035
0.051816031336784
-0.265372008085251
-0.386682391166687
-0.504847705364227
0.693635642528534
-0.077597409486771
-1.06480717658997
0.129239186644554
-0.143482193350792
-0.309334486722946
0.633946776390076
-0.568696260452271
-0.006517380475998
-0.054390043020249
-0.202977895736694
-0.182898595929146
-0.301541030406952
-0.019310044124723
0.461138993501663
0.708860695362091
0.472593784332275
0.630792498588562
-0.359015911817551
-0.437038451433182
0.430658876895905
-0.778587281703949
-0.134276002645493
-0.291272848844528
-0.195108011364937
0.31318873167038
-0.000172518193722
-0.675019919872284
-0.916882157325745
0.578793406486511
0.11611569672823
-0.344909936189651
0.317672431468964
0.046378616243601
-0.368261396884918
0.265577346086502
-0.939096868038178
-0.444240748882294
-0.670929849147797
-0.32396137714386
0.170628130435944
0.456201195716858
0.148971974849701
-0.887264132499695
-0.445190668106079
0.773336827754974
0.303538531064987
0.692453503608704
-0.322109371423721
-0.665295422077179
0.285773068666458
0.519192934036255
-0.170607969164848
0.392854541540146
-0.395252287387848
-0.793352484703064
-0.334899872541428
-0.293611943721771
-0.003897290676832
-0.264694780111313
0.808499455451965
-0.124394185841084
0.185175403952599
0.420671403408051
0.245506703853607
-0.039959993213415
-0.789870858192444
-0.872062146663666
-1.03622388839722
0.035355150699616
1.22271823883057
-0.124987855553627
-0.417620301246643
0.555827558040619
-0.74610698223114
-1.68043792247772
0.205571979284286
-0.059644751250744
-0.873326241970062
0.014410778880119
-0.494061350822449
-0.064052611589432
-0.588964283466339
-0.649164319038391
-0.131564140319824
0.019397549331188
0.571630895137787
-0.807697892189026
0.212173312902451
-0.281758695840836
-0.15181539952755
0.01671689376235
0.229106903076172
-0.671070456504822
-0.411956667900085
-1.36724984645844
-1.08318209648132
-1.18722188472748
0.135847061872482
-0.368405163288116
-0.257432401180267
-0.31613290309906
-0.649375796318054
-0.024316228926182
0.273209065198898
-0.383015036582947
-0.113859906792641
0.70073527097702
0.818293988704681
0.325187593698502
0.306769609451294
-0.442707002162933
-0.849295377731323
-1.12894988059998
0.285415768623352
0.684101521968842
-0.762013792991638
0.121369555592537
0.080938771367073
-0.41798609495163
-0.750348925590515
-0.479667842388153
-0.598645746707916
-0.101364992558956
0.644176781177521
0.236049130558968
0.026209345087409
0.098392024636269
-0.312183141708374
0.114566661417484
0.823958158493042
0.146551519632339
0.367446422576904
0.379176020622253
-0.161271393299103
-0.124398157000542
-0.099864035844803
0.537466645240784
-0.381416440010071
0.306673943996429
-0.541603028774262
-0.651347815990448
-1.07858753204346
0.082863122224808
-0.279381841421127
0.483228385448456
-0.474732458591461
-0.347360730171204
-0.275695592164993
-0.242712810635567
-0.329685270786285
-0.640475928783417
0.296701580286026
0.149712160229683
0.012462075799704
-0.316036254167557
0.572264075279236
0.268848776817322
-1.24098181724548
0.009879127144814
0.0862837433815
0.455126374959946
0.189858719706535
0.122931450605392
0.851135730743408
0.665150701999664
0.077758669853211
-0.557652294635773
0.220868170261383
0.838903784751892
0.347701579332352
-0.77474856376648
-0.278837233781815
0.220339581370354
0.279290497303009
-0.444333553314209
-0.291332274675369
-0.537410438060761
0.086928553879261
-0.178297877311707
-0.09789888560772
-0.093267366290093
0.415154725313187
0.489346206188202
-0.111807316541672
0.124076515436172
-0.287341117858887
-0.219737187027931
0.344721496105194
-0.191957980394363
-0.353008210659027
-0.595963358879089
0.112067766487598
-0.510068535804749
-0.480731964111328
-0.601155519485474
0.645653665065765
-0.298396021127701
1.07030630111694
-0.635199010372162
-0.070861212909222
-0.253616154193878
0.385920226573944
-0.248860061168671
-0.278646856546402
0.432129293680191
0.614299654960632
0.389424860477448
-0.161498337984085
-0.10755966603756
-0.05444698035717
-0.032384064048529
-0.263262927532196
-0.067729756236076
-0.693780064582825
-0.252902388572693
-0.208113878965378
-0.533596277236939
0.346246838569641
0.556768476963043
-0.060608185827732
0.013880625367165
-0.981156706809998
1.73151826858521
-0.085734225809574
-0.033629324287176
0.538174569606781
-0.064931936562061
0.015173345804215
-0.275723814964294
-0.056650418788195
0.203443095088005
-0.36096265912056
-0.54871678352356
0.025875449180603
0.408166855573654
-0.066307082772255
0.632042407989502
-1.17927956581116
-0.269742846488953
-0.380746513605118
0.411612004041672
-0.150167196989059
0.317091047763824
0.522111773490906
-0.908179402351379
-0.580855190753937
-0.051357347518206
-0.790883421897888
-0.821260869503021
-0.833107888698578
-0.603580892086029
-0.515674710273743
-0.235895797610283
-0.624376773834229
0.182338654994965
0.078278109431267
-0.010917782783508
-1.05961573123932
0.961504578590393
-0.281877011060715
0.173744767904282
-0.171898990869522
-0.458725482225418
0.101599663496017
0.18786658346653
0.55267721414566
0.350640654563904
-0.15834778547287
0.370460122823715
0.341961801052093
0.492710381746292
0.019774578511715
-0.335652440786362
-0.337425947189331
-0.312359362840652
-0.018406817689538
-0.018801540136337
-0.271756529808044
-0.190390288829803
0.928502380847931
-0.606278359889984
0.372683346271515
-0.142129510641098
0.549190998077393
0.623653113842011
0.184562981128693
-0.765259325504303
-0.496218711137772
-0.644810199737549
-0.267733961343765
-0.163133695721626
-0.285424292087555
0.876169979572296
0.541074872016907
0.017129261046648
0.424803584814072
-0.062580950558186
0.905493378639221
0.133173897862434
-0.289842396974564
0.13347128033638
-0.077860981225967
-0.051271613687277
0.158813670277596
0.282910048961639
0.219231247901916
0.107509806752205
-0.961528539657593
-0.217333674430847
-0.334749728441238
0.376814961433411
-0.295182436704636
0.22613188624382
-0.01196210924536
-0.111805558204651
-0.045422676950693
-0.457724452018738
-0.379652976989746
-0.174977526068687
0.24021977186203
0.316574603319168
0.225380524992943
-0.515406906604767
-0.357925474643707
-1.11768591403961
-0.206961244344711
0.318207889795303
-0.531593143939972
-0.407259315252304
0.412361651659012
-0.097163610160351
-0.802215039730072
0.317949771881104
0.389954417943954
0.03896976262331
0.30112224817276
1.59474074840546
0.071917280554772
0.33542937040329
-0.438512206077576
0.218290969729424
-0.097043268382549
0.286197423934937
0.684918522834778
0.63414591550827
0.758470237255096
0.253409206867218
-0.161155596375465
0.551904082298279
0.386301577091217
-0.111087672412395
-0.139982432126999
-0.298843890428543
0.331363648176193
0.621566355228424
0.058008398860693
0.248317137360573
-0.285139620304108
-0.28312212228775
-0.628155291080475
0.440586477518082
0.893958628177643
-0.15447248518467
0.124736860394478
-0.152017593383789
-0.042465351521969
-0.618043422698975
-0.268105745315552
0.823325216770172
-0.762948751449585
-0.092992939054966
0.150821894407272
-0.402285635471344
-0.531164228916168
0.385701835155487
-0.001901962095872
-0.211756959557533
-0.173628598451614
0.388011753559113
0.526468098163605
0.070851646363735
0.138929411768913
-0.225559309124947
-0.201120764017105
1.05483746528625
-0.586498320102692
0.463861018419266
-0.426753133535385
-0.522639095783234
0.715500235557556
1.1130850315094
0.342138469219208
0.144043400883675
0.419675618410111
-0.15872448682785
-0.284840017557144
0.185915410518646
0.203627705574036
-0.091299369931221
0.452143549919128
-0.775151908397675
0.737228572368622
0.563834130764008
0.088701248168945
0.236270472407341
-0.233292147517204
-0.837589204311371
-0.653986871242523
0.933076500892639
0.107698455452919
1.03752958774567
0.126261353492737
0.694075465202332
0.745439231395721
-0.754144906997681
0.42831364274025
0.559578061103821
-0.107442408800125
-0.229515194892883
0.124945148825645
0.103903204202652
-0.060394838452339
0.011098448187113
-0.161052048206329
0.789088368415833
0.611114740371704
0.202460736036301
0.504338264465332
0.053787808865309
-0.987544655799866
0.269294619560242
0.330351203680038
-0.46318981051445
-0.169132217764854
0.703059434890747
0.780067801475525
-0.580214023590088
-0.295180559158325
-0.789716780185699
0.145177066326141
0.757395446300507
-0.11967820674181
0.080031082034111
0.063328854739666
0.788584709167481
-0.201595485210419
0.134445443749428
0.221967503428459
-0.103226460516453
0.127034589648247
-0.495297253131866
0.049183554947376
0.42794281244278
0.374056756496429
-0.041550539433956
0.178843468427658
-0.699721932411194
-0.50628924369812
0.106527931988239
-0.474653661251068
0.200306490063667
-0.049873441457749
-0.384321212768555
-0.71705836057663
-0.402817487716675
-1.11709749698639
-0.205953076481819
0.289042323827744
0.736289322376251
-0.012473182752729
-0.336041033267975
-0.083500728011131
0.136831849813461
-0.039401046931744
-0.181286752223969
-0.017863277345896
-0.32442107796669
0.329736262559891
0.306578308343887
-0.844560027122498
-0.426725536584854
0.222680374979973
0.4426309466362
0.137916326522827
0.27143794298172
0.34424963593483
-0.438162356615067
-0.166002631187439
0.107413724064827
0.134872332215309
0.310161232948303
0.24372173845768
0.256435722112656
0.140140295028687
0.886509001255035
-0.038261115550995
-0.715484857559204
0.072452418506146
0.309348553419113
0.420304447412491
-0.179756581783295
-0.396594136953354
0.342904627323151
0.23198276758194
-0.480451196432114
0.0918343141675
-0.265220671892166
0.235709190368652
0.211783960461617
-0.278576761484146
-0.221430793404579
-0.464398205280304
-0.433090418577194
-0.016037624329329
1.03609704971313
0.25741058588028
0.022023260593414
0.771928727626801
0.150152236223221
-0.293920576572418
-0.816637516021729
-0.035136006772518
-0.453540921211243
0.206947401165962
0.525308668613434
-0.314177304506302
0.945602238178253
-1.166051030159
-0.896301865577698
0.113716587424278
0.148152187466621
-0.331816166639328
-0.515911400318146
-0.328927516937256
0.985036909580231
0.188071876764298
-0.060540586709976
-0.072538793087006
-0.379269957542419
-0.025079539045692
-0.075165875256062
0.294968038797379
0.20719963312149
0.078408069908619
-0.513098776340485
-0.264388084411621
-0.403014481067658
0.838717460632324
-0.082519918680191
0.391299426555634
0.181441351771355
0.379209935665131
0.830067098140717
-0.413447916507721
0.236252039670944
-0.321742087602615
0.163123428821564
0.239028781652451
0.738821625709534
0.572651088237762
0.297315806150436
0.1916194409132
0.186155736446381
0.437725067138672
-0.001338077243418
-0.088880650699139
-0.507480680942535
-0.252942889928818
-0.171663001179695
0.675391793251038
-0.446375906467438
-0.490335941314697
-0.061821080744267
0.438553065061569
-0.227340400218964
-0.075170770287514
0.610506534576416
-0.320258527994156
-0.017239347100258
-0.527547001838684
-0.863312482833862
1.57841014862061
-0.70901757478714
-0.712775647640228
0.171923920512199
0.034233532845974
1.07270586490631
-0.242010593414307
-0.218160688877106
-0.272846013307571
-0.462098836898804
-1.11515760421753
1.16033744812012
0.621595859527588
-0.239241987466812
-0.369548857212067
-0.201071336865425
-0.254417240619659
0.127852946519852
0.116986691951752
-0.528257012367249
-0.084196865558624
-0.892578065395355
0.654376685619354
-1.06815433502197
-1.41057026386261
-0.00945645570755
0.864011287689209
0.058815531432629
0.902399957180023
0.435287654399872
-0.600401163101196
0.717763602733612
0.223962217569351
-0.332714200019836
-0.063194513320923
-0.058456256985664
0.130733415484428
0.188115328550339
0.014973051846027
0.337855279445648
0.30090269446373
0.130353346467018
0.429879367351532
0.073214791715145
0.888562917709351
0.07618985325098
-0.469873011112213
-0.351772099733353
-0.257039755582809
-0.285372406244278
-0.182499036192894
-0.270842790603638
-1.04955005645752
0.684215068817139
-0.22348864376545
0.474346220493317
-0.217045292258263
-0.179482355713844
-0.417900681495667
-0.160546883940697
-0.332983374595642
0.337150752544403
0.522961258888245
0.012994360178709
-0.767839074134827
-1.51056706905365
0.528584599494934
-0.023535206913948
-0.016921658068895
-0.217645436525345
-0.120578199625015
-0.566114008426666
-0.332741051912308
0.069939978420734
-0.180895581841469
-0.031901922076941
0.111086703836918
0.12278950959444
-0.48188978433609
-0.028252068907023
-0.436392545700073
-0.704278886318207
-0.255620300769806
-0.651989758014679
0.738234162330627
0.343230217695236
0.007101314142346
-0.061764523386955
-0.427222013473511
0.580023527145386
-0.213428273797035
-0.136624500155449
-0.207361787557602
0.088542059063912
-0.374407827854156
-0.376933485269546
0.490483313798904
0.618721008300781
-0.408180892467499
-0.481676280498505
0.445723801851273
-0.022087771445513
0.495817333459854
-0.793718814849854
-0.792407870292664
-1.42629849910736
-0.907239258289337
-0.54644250869751
-0.084419175982475
0.375312209129333
-0.039571575820446
-0.184009775519371
-0.428484082221985
-0.712747752666473
-1.03982257843018
-0.09407764673233
0.511960446834564
0.003653668798506
-0.679652392864227
-0.184833779931068
-0.777530133724213
-0.082527995109558
-0.31273478269577
-0.98991870880127
-0.717857360839844
-0.33505368232727
-0.093276888132095
-0.684047520160675
-0.54462605714798
-0.329890072345734
0.321802020072937
-0.707223236560822
0.650770902633667
0.031017011031509
0.022967349737883
-0.738512635231018
0.938508629798889
-0.833404421806335
-0.678139209747314
-0.110836707055569
-0.480551451444626
-0.174957409501076
0.436563163995743
1.14208376407623
-0.414946228265762
0.031960971653462
-0.101891793310642
-0.067423917353153
-0.006051957607269
-0.171564191579819
0.920620977878571
-0.460920929908752
-0.344062060117722
-0.506697595119476
-0.513245940208435
0.887115955352783
-0.45976784825325
0.175549924373627
0.408318251371384
0.21465528011322
-0.228875920176506
0.775470793247223
-0.310034573078156
-0.318935453891754
-0.631144762039185
-0.757319986820221
-0.575425505638123
0.738854944705963
-0.181760892271996
-0.182534620165825
-0.552555561065674
0.235305935144424
0.31058794260025
0.236813336610794
-0.588591694831848
0.531920552253723
-0.108194321393967
-0.652848660945892
-0.096029311418533
-0.409782826900482
1.16986668109894
-0.99427741765976
-0.721687436103821
0.088816694915295
-0.373566508293152
0.038264751434326
-0.280409038066864
0.033931955695152
-0.708241701126099
0.264711201190948
-0.56655877828598
-0.562803268432617
1.41479790210724
0.151743948459625
-0.300506770610809
0.699308574199677
-1.2883722782135
0.238465428352356
0.510834515094757
-0.410278886556625
-0.861836314201355
-0.739081859588623
0.2931989133358
0.300873458385468
-0.952023208141327
0.155269488692284
-0.423818826675415
-0.538060307502747
0.038591906428337
0.299450010061264
0.05603676661849
0.064646922051907
0.280946344137192
0.03766556084156
0.129333004355431
0.317756533622742
-0.101699665188789
0.309858977794647
-0.432347476482391
0.260700881481171
0.099373191595078
-0.370611399412155
0.266068667173386
-0.051229108124971
-0.104969143867493
-0.166831821203232
0.542783439159393
0.439186066389084
-0.056378573179245
0.43548971414566
0.536050915718079
-0.439815551042557
0.084901623427868
-0.181731060147285
-0.094665467739105
1.06976175308228
-0.135117381811142
0.53670871257782
0.764055728912354
0.443536043167114
0.142826169729233
-0.059170335531235
-1.00013327598572
0.129222229123116
-0.516501009464264
0.318473666906357
-0.825440764427185
-0.158530443906784
0.036391835659742
0.013345569372177
-0.890113592147827
0.040702059864998
0.469882845878601
0.072656407952309
0.081703200936318
-0.612434864044189
-0.930619120597839
-1.11701631546021
0.755944967269897
0.124889448285103
-0.6953164935112
0.468901813030243
0.299485355615616
0.141784250736237
-0.918627440929413
-0.025155358016491
0.760560512542725
-0.291278183460236
-0.018862945958972
0.006514266133308
-0.338082879781723
-0.211525917053223
0.418397754430771
-0.008810308761895
0.563336968421936
0.634036660194397
0.284092128276825
0.375542342662811
0.346150130033493
0.488659620285034
-0.010866641066969
0.462265908718109
-0.596735298633575
-0.225868105888367
-0.909852981567383
0.530271887779236
0.005263667553663
0.060613945126534
0.349154382944107
0.043936647474766
0.253098160028458
0.206672698259354
-0.251923769712448
0.708761930465698
-0.183338940143585
-0.089431867003441
-0.585767388343811
0.044207364320755
-0.546686351299286
0.127311825752258
0.471399128437042
0.754392445087433
-0.070999540388584
-0.371787428855896
1.05610299110413
-0.363977462053299
-0.80710768699646
-0.147738739848137
-0.370181798934937
-0.532036662101746
0.292343646287918
0.220477864146233
-0.203475475311279
-1.18385112285614
0.327037811279297
0.872253119945526
-0.433688044548035
-0.934522688388824
-0.701686024665833
-0.892956674098969
-0.883846461772919
-0.300155460834503
0.421049773693085
0.421263635158539
-0.108767740428448
-0.280141115188599
0.433602333068848
0.11077906191349
-0.019152857363224
0.423183858394623
0.203529462218285
0.350159019231796
-0.543924689292908
0.163162469863892
-0.304366707801819
0.836495935916901
0.256521135568619
0.1602663397789
-0.621379137039185
-0.267852783203125
0.149984389543533
0.053263451904059
-0.082505710422993
-0.832707345485687
-0.053311571478844
-0.635298609733582
0.015141353011131
-0.005175018217415
-0.420261800289154
1.31387627124786
0.150580286979675
0.377324849367142
-0.894560158252716
-0.820873379707336
-0.765524387359619
0.084317907691002
0.056714646518231
-0.962491571903229
-0.587683916091919
1.0475811958313
0.854894459247589
-0.007098194211721
-0.302065312862396
-0.596454620361328
1.30325818061829
-0.022959940135479
-0.478011280298233
0.489122986793518
-0.764921426773071
-0.121351167559624
-0.014379411935806
0.212903201580048
0.186463475227356
-0.319311320781708
0.139291703701019
-0.636287868022919
0.116370290517807
-0.436184465885162
-0.269055068492889
0.495429217815399
0.240396738052368
-0.812024831771851
-0.675629138946533
-0.57332319021225
-0.169388860464096
0.687411606311798
0.334557890892029
-0.561242580413818
0.040345586836338
-0.075891628861427
0.291463166475296
-0.546534299850464
-0.028023324906826
-0.34519150853157
0.298431485891342
-0.163223788142204
-0.025046559050679
0.591000199317932
-0.151981115341187
-0.477095723152161
-0.7224440574646
0.18072834610939
-0.056444238871336
-0.405184894800186
0.420554012060165
-0.17535899579525
0.396382123231888
0.08613532781601
-0.521172881126404
-0.613129496574402
0.599723935127258
0.467773288488388
0.587056994438171
-0.353224813938141
-0.519832372665405
0.325854301452637
-0.900068342685699
0.18472483754158
0.372548967599869
-0.330992043018341
-0.231192260980606
0.133169367909431
-0.094213731586933
-0.608543276786804
-0.521748542785645
0.311064898967743
-0.099898859858513
-0.073726981878281
-0.354720205068588
-0.558497607707977
-0.270612329244614
-0.102354362607002
0.318259656429291
-0.345773249864578
-0.570227086544037
-0.477935910224915
-0.033185709267855
-1.43882358074188
0.299708873033524
-0.417937874794006
0.303893327713013
-0.903380215167999
0.065374359488487
0.296629816293716
0.12572580575943
-0.873048663139343
0.401560574769974
0.472235679626465
0.100275322794914
1.1574866771698
0.194138795137405
0.63295716047287
-0.383552253246307
-0.680228292942047
0.22999307513237
-0.052453704178333
-0.118321545422077
0.387250691652298
-0.350182563066483
0.199903324246407
0.543303966522217
0.871195554733276
-0.335204422473907
-0.927668392658234
0.47564023733139
0.398237347602844
-0.40989300608635
-0.80848890542984
-0.28808319568634
0.212131604552269
0.749999940395355
0.112872183322907
1.74267399311066
-0.691227793693543
-0.521551489830017
0.195998728275299
-0.383955627679825
0.341023981571197
0.262178331613541
0.360082715749741
0.276669144630432
0.162003979086876
-0.012676009908319
-0.550991058349609
-0.705665290355682
0.397948503494263
0.431291788816452
-0.142393693327904
0.094636365771294
0.399065852165222
0.076800987124443
-0.664184212684631
-0.413435101509094
-0.349665284156799
-0.453649044036865
0.533544182777405
-0.503271102905273
0.448747396469116
-0.015261832624674
0.37196484208107
-0.683210790157318
-0.552945971488953
-0.182875707745552
0.58500999212265
-1.18150782585144
0.175998270511627
0.138290271162987
-0.109166495501995
-0.028016764670611
-0.984310984611511
-0.179516360163689
0.628477692604065
-0.779905140399933
-0.583939492702484
-0.566197097301483
0.384851366281509
0.314063131809235
-0.47765788435936
0.741158008575439
-0.312351673841476
-0.143031150102615
0.106260433793068
0.244353160262108
0.734498083591461
0.043444078415632
0.248266696929932
-0.095983535051346
0.301479876041412
-0.36355710029602
0.578586220741272
0.157549723982811
0.601786315441132
-0.981732547283173
-1.28830754756928
0.825428247451782
-0.848733484745026
-0.691495656967163
-0.131384760141373
-0.258473634719849
-0.004362739622593
-0.740473389625549
0.40349143743515
-0.273334681987762
0.111469693481922
-0.017932720482349
-0.210212171077728
0.641951501369476
0.677144706249237
-0.165316864848137
-0.266332447528839
1.36708247661591
0.001837953925133
-0.770232617855072
0.605430841445923
-0.05396181344986
-0.18750174343586
0.261587113142014
0.542148113250732
-0.066972054541111
0.076922483742237
0.865768134593964
-0.287123143672943
0.036132231354714
-0.324196100234985
0.448787480592728
-0.052600365132094
-1.08396649360657
-0.459415107965469
-0.225357174873352
-0.511043012142181
-0.947704792022705
0.136484667658806
-0.749092161655426
0.113955818116665
-0.481751084327698
-0.077157996594906
0.155641853809357
0.415058434009552
0.267740041017532
-0.06537264585495
0.095733806490898
0.096037842333317
0.16235463321209
-0.391828089952469
0.299373716115952
0.072061188519001
-0.194974511861801
-0.220567137002945
0.954724073410034
0.662622511386871
0.189359068870544
-0.181094855070114
-0.067427381873131
-0.724868416786194
-1.10806953907013
-0.104005694389343
-0.169225290417671
-0.309221237897873
-0.021027678623796
1.07253408432007
0.290179133415222
-0.474990695714951
-0.456032037734985
-0.039613131433725
-0.640652596950531
0.139463394880295
-0.482723027467728
-0.001806877553463
0.132555857300758
-0.723889112472534
0.088775150477886
-0.006330778822303
0.427072167396545
-0.081425607204437
-0.145913034677506
-0.130242213606834
0.386595129966736
-0.240459337830544
0.210782870650291
0.041796587407589
-0.13919885456562
0.276733428239822
-0.528146028518677
-1.05302393436432
-0.469215214252472
-0.097429096698761
-0.358087778091431
-0.103358082473278
0.318713665008545
0.377269566059113
0.069462478160858
0.735328316688538
-0.202762767672539
0.24041323363781
-0.583200395107269
-1.21769165992737
-1.26689040660858
0.512920618057251
-0.284901320934296
-0.027507618069649
-0.016348123550415
0.282994002103806
0.115789026021957
0.379261076450348
-0.380650520324707
-0.138459548354149
-0.643275558948517
-1.18029391765594
0.875425934791565
-0.083546727895737
-0.18744657933712
-0.984675824642181
-0.960299849510193
-0.212336391210556
0.619754552841187
-0.47126504778862
-0.755959391593933
0.620037794113159
0.613336801528931
0.022709652781487
0.013352366164327
-0.530876338481903
-0.753401458263397
0.198988974094391
-0.365393877029419
-0.84283447265625
-1.13830101490021
0.176918238401413
-0.879504084587097
-0.646703481674194
-0.446624279022217
0.780357837677002
-0.156680002808571
1.2136058807373
-0.026743143796921
0.567081391811371
-0.400238990783691
-0.314719825983047
0.606186628341675
0.05963995307684
0.226627469062805
0.667730331420898
-0.845320999622345
-0.77468740940094
0.571721434593201
-0.547691464424133
0.330329775810242
-0.510469973087311
0.342598855495453
-0.185130313038826
0.885879814624786
0.364486008882523
-0.280478000640869
0.099787026643753
-1.26976549625397
-1.70114684104919
0.496226847171783
0.510261058807373
-0.028407447040081
-0.092035874724388
-1.13410174846649
0.430955946445465
-0.894298732280731
0.176425725221634
0.190660148859024
0.743604183197022
0.691778481006622
-0.030509224161506
-0.300754249095917
0.347385436296463
0.536875903606415
1.12681198120117
0.986213743686676
0.01560272462666
0.04642778635025
-0.483422040939331
0.445093661546707
-0.070938289165497
-0.239722430706024
-0.018702566623688
-0.37310716509819
0.105975329875946
0.56788843870163
0.562568664550781
0.5704705119133
-0.27916207909584
-0.652096688747406
0.283961832523346
0.094977587461472
-0.059745103120804
-0.360156416893005
1.08679568767548
-0.226865917444229
0.153848499059677
-0.402584105730057
0.076525516808033
-0.101278640329838
-0.094309136271477
0.907898664474487
-0.093704991042614
0.411965191364288
0.113580949604511
0.151673018932343
-0.560546875
-0.734659790992737
0.865465521812439
0.048159889876843
0.667016208171845
-0.085887216031551
0.104985639452934
-0.053485240787268
0.129644066095352
0.423393964767456
0.312270432710648
-0.449439585208893
-0.081439726054669
1.01842057704926
0.544899880886078
-0.028348781168461
0.020510859787464
-0.43701508641243
0.230580478906631
0.524316430091858
0.878641724586487
-0.508274674415588
-0.262389868497848
-0.099538460373879
0.521701872348785
0.541898906230927
0.162756070494652
-0.142146155238152
0.000140823423862
-0.378488302230835
-0.274980783462524
-0.198929607868195
-0.952248096466064
-0.015695050358772
-0.689509809017181
-0.801497459411621
0.303439825773239
0.532420635223389
0.33325657248497
0.392129421234131
-0.575308203697205
0.320850223302841
0.295540690422058
-0.262380868196487
-0.407544881105423
0.869131505489349
0.892492532730103
-0.457535207271576
0.106890596449375
0.014149025082588
-0.699668765068054
0.398483633995056
-0.110915340483189
-0.420978724956512
0.539590954780579
0.0835205540061
-0.02090204320848
0.482278436422348
-0.124985486268997
-0.078906036913395
1.14284574985504
0.002770528197289
0.538368821144104
0.312224566936493
0.493424266576767
0.305665582418442
0.411218166351318
-0.144410207867622
0.135408207774162
-0.160796016454697
0.331855684518814
0.268013626337051
0.601668238639832
-0.06756429374218
0.470841199159622
-0.225142955780029
-0.179087519645691
0.190637975931168
0.166356042027473
0.157652795314789
-0.202382370829582
-0.056821223348379
0.021046698093414
0.004396494012326
-0.016293356195092
-0.788841366767883
-0.324942827224731
0.224869176745415
0.040842298418284
0.454897671937943
0.440381705760956
-0.332491338253021
-0.044636636972427
0.213493376970291
-0.402043431997299
-0.167780190706253
1.38147056102753
-0.398644834756851
0.34440678358078
-0.273006021976471
0.685176312923431
0.021156921982765
0.333687871694565
-0.483390152454376
0.019915781915188
0.15031710267067
-0.015651118010283
0.064562924206257
-0.025793641805649
1.17380666732788
-0.365689188241959
-0.484941363334656
1.08922684192657
0.003636009991169
-0.515256881713867
-0.60062700510025
0.365219920873642
-0.567100167274475
0.29191118478775
-0.489081144332886
0.32920116186142
-0.142879515886307
-0.238950148224831
-0.361245930194855
0.659395217895508
-0.283469378948212
-0.081423163414002
0.476918399333954
0.331521719694138
0.61468118429184
-0.243508517742157
0.505626201629639
0.717695415019989
-0.056757751852274
0.112758994102478
0.711569130420685
-0.049501337110996
-0.050711654126644
0.210350915789604
-0.509993255138397
-0.444601833820343
0.619249224662781
0.470754444599152
0.505343019962311
-0.586740493774414
0.547290146350861
-0.455768823623657
-0.319632887840271
-0.036857932806015
-0.160082370042801
0.771130561828613
-0.582696259021759
0.104006431996822
-0.278226792812347
-0.369316011667252
0.407428622245789
-0.360825806856155
-0.069871030747891
0.578797876834869
-0.776333510875702
-0.955669462680817
-1.08411407470703
-0.539196252822876
-0.43005046248436
-0.412341117858887
-1.55915427207947
-1.23117339611053
0.239635586738586
0.271636784076691
-0.11827977001667
0.039063580334187
-0.109747715294361
-0.21196411550045
0.537631869316101
0.098514452576637
0.377538621425629
-0.456610858440399
-0.101857826113701
1.13543725013733
-0.016071580350399
-0.98980450630188
-0.04456426948309
0.079269021749497
-0.110587075352669
-0.841559171676636
-0.238189190626144
0.458570212125778
0.849216997623444
0.793033421039581
-0.270203799009323
-0.776562392711639
0.39136329293251
0.025925114750862
-1.15399014949799
-0.81842565536499
0.086285896599293
-0.236492782831192
-0.504906296730042
0.350892752408981
0.274764806032181
-0.252536237239838
0.348704129457474
-0.607891440391541
-0.358705818653107
-0.418330937623978
-0.260083705186844
0.074958726763725
0.21066252887249
-0.471531450748444
0.257137596607208
0.218417838215828
-0.282444268465042
0.480851620435715
0.354414463043213
0.060749229043722
-0.16676664352417
0.471030294895172
0.696849048137665
-0.695889353752136
0.473076701164246
-0.029042989015579
0.345412790775299
0.371083736419678
-0.072422906756401
0.749482989311218
-0.720233798027039
-0.112539663910866
-0.274902373552322
-0.425585597753525
-1.26903438568115
0.80609917640686
0.528816103935242
1.0883936882019
0.148386657238007
0.178395733237267
1.40698397159576
0.584322988986969
0.091346509754658
0.631005585193634
-0.288631200790405
0.220867276191711
-0.300607860088348
-0.005275331437588
-0.057993892580271
-1.13632416725159
-0.570231080055237
-0.108734719455242
-0.137960761785507
0.051736101508141
-0.704655945301056
0.988997042179108
-0.476320207118988
0.010473303496838
-0.270506352186203
-0.078778102993965
0.701618552207947
0.410819739103317
0.025761105120182
0.206174686551094
0.420889765024185
-0.263774633407593
-0.338616997003555
-0.302269011735916
0.096702851355076
-0.424543082714081
-0.161204636096954
-0.625298142433167
0.0507847443223
-0.226371601223946
-0.187357306480408
-0.828967452049255
0.055778302252293
0.273511290550232
0.159873694181442
0.331426113843918
-0.232757180929184
0.387299507856369
0.3807572722435
-0.582329273223877
-0.374083012342453
-1.24965608119965
0.57984459400177
0.623132705688477
-0.306044071912765
-0.47298127412796
0.694866418838501
-0.241290062665939
0.363979995250702
-0.066161647439003
0.487932741641998
-0.196780726313591
-1.07783043384552
0.542001307010651
0.953441977500916
-0.408747285604477
-0.533866167068481
-0.603672027587891
0.568486928939819
-0.025103326886892
-0.873947024345398
-0.463973939418793
-0.457265138626099
-0.566944479942322
0.507268607616425
-0.009438131004572
-0.272636771202087
-0.252748936414719
-1.2876296043396
-0.894567728042603
1.44344997406006
0.367008298635483
0.024676764383912
0.792780876159668
-0.229940742254257
0.758149385452271
1.06059694290161
0.066419616341591
0.933140873908997
0.581421077251434
0.884634494781494
-0.755669474601746
-0.466817528009415
-0.564478635787964
0.611337125301361
0.25981405377388
-0.342293798923492
-0.305953860282898
1.01157128810883
0.172718584537506
-0.00434821844101
0.634097933769226
0.507361710071564
0.305792808532715
-0.203941121697426
0.305697023868561
-0.191985785961151
0.399479568004608
0.10928125679493
-0.213254749774933
1.18237149715424
0.600901186466217
-0.72908365726471
-0.28394016623497
-0.376624792814255
0.391207069158554
0.150165423750877
0.430562525987625
0.222487926483154
0.099485859274864
0.323352694511414
-0.041388634592295
0.035149291157723
-0.734668672084808
-0.241855502128601
0.806834220886231
0.218683317303658
-0.290939062833786
-0.122891291975975
-0.350009977817535
0.57488626241684
0.001068519428372
0.161547869443893
0.225942596793175
0.827319622039795
-0.311777293682098
-0.972279965877533
0.058816999197006
-0.366564989089966
-0.277036219835281
0.168490439653397
0.493904381990433
0.271167784929276
-0.386792302131653
-0.716422438621521
-0.284852802753448
-0.384133040904999
-0.745625972747803
-1.45404767990112
0.512442111968994
-0.141518458724022
-1.85176944732666
-0.578567266464233
0.850939035415649
-0.51007068157196
0.169256865978241
-0.675922095775604
0.093768887221813
-0.705334603786469
0.51837021112442
0.303773581981659
0.111443430185318
0.278350353240967
0.242555022239685
-0.142806023359299
-0.848190188407898
-0.077353417873383
-0.016391132026911
-0.255453854799271
-0.041293051093817
-0.36334028840065
0.431523978710175
0.180319711565971
0.302847802639008
0.242815747857094
0.218894943594933
0.32696133852005
0.139802783727646
0.580279290676117
-0.512426316738129
-0.594564974308014
-0.410591244697571
-0.578296422958374
0.56669944524765
0.149417191743851
0.633853554725647
0.332619935274124
-0.042048297822476
-0.906948924064636
-1.31780874729157
-0.632153630256653
-0.493239998817444
0.090654879808426
-0.037254512310028
-0.180207341909409
0.322396755218506
0.083896495401859
0.166587129235268
-1.56816029548645
0.498012483119965
-0.462763786315918
0.331032902002335
0.184793710708618
-0.370925188064575
-0.62256121635437
-0.701111257076263
-0.24618923664093
-0.210854738950729
0.009862720966339
-0.152335792779923
-0.029847394675016
-0.338352173566818
-0.443522423505783
0.174429044127464
-0.33804127573967
-0.920264959335327
-1.81318163871765
1.67052900791168
-0.144091859459877
0.612011969089508
0.565411388874054
0.060440864413977
-0.647433757781982
0.502682685852051
-0.440752923488617
-0.328875631093979
0.015430927276611
0.270328760147095
-0.07281132042408
0.006078135222197
0.760644435882568
0.608733415603638
0.043857611715794
-0.1157456189394
1.13094639778137
-0.536061406135559
-0.324259370565414
-0.253231078386307
-0.383257925510406
-0.358157604932785
-0.589188039302826
-0.647036492824554
-1.049396276474
0.147999629378319
-0.066082835197449
0.159533977508545
-0.222571432590485
0.275120258331299
0.406388849020004
0.205261811614037
0.515498459339142
0.618384897708893
-0.268147587776184
0.199233770370483
-0.248425275087357
-0.400296300649643
-1.50333106517792
-0.854329645633698
0.4591965675354
0.302945703268051
0.489237129688263
0.422730982303619
0.353131979703903
-0.358556538820267
0.485619008541107
0.139768168330193
0.479015439748764
0.337567120790482
-0.234883040189743
-0.365871995687485
-0.795801520347595
0.420514702796936
1.0471453666687
0.210349515080452
-0.108864739537239
-0.074516035616398
0.550287842750549
0.065149694681168
-0.580988526344299
0.503841400146484
-0.51303631067276
0.426098942756653
0.025518197566271
0.604426860809326
-0.317810982465744
-0.787481009960175
-0.192070960998535
0.375459969043732
-0.030164033174515
0.07150936126709
0.122902698814869
0.443599730730057
0.498898267745972
0.274727642536163
-0.453057914972305
0.299585938453674
0.032982520759106
-0.240699589252472
-0.463250666856766
0.083602204918861
0.576646029949188
0.295514583587646
0.06564112007618
-0.112535357475281
0.486308008432388
-0.626216650009155
1.23793828487396
-0.436446160078049
0.229982823133469
0.731547057628632
-0.319890677928925
0.368413925170898
0.393167585134506
0.10430833697319
-0.517947673797607
-1.45364725589752
-0.748456358909607
0.46496057510376
0.213681116700172
0.409050047397614
0.074543409049511
0.67961984872818
-0.518541872501373
0.102409094572067
-0.0320526920259
0.213059023022652
-0.231391116976738
-0.380880832672119
0.623395442962647
0.13226991891861
-0.911666333675385
0.566942572593689
0.140417039394379
-0.192593410611153
0.704723656177521
0.244781970977783
-0.3187655210495
-0.318625628948212
0.964913547039032
0.400763720273972
0.264078080654144
-0.244346767663956
0.412603139877319
-0.010795531794429
0.001990339718759
0.628048419952393
0.62296724319458
0.291776806116104
0.169874772429466
0.145452484488487
0.427195191383362
0.513543963432312
-0.116705946624279
0.0431211553514
-0.029086790978909
-0.246902927756309
-0.675997018814087
-0.33749333024025
0.28325891494751
-0.031416650861502
-0.628431916236877
0.261566698551178
0.125783041119576
0.322960257530212
0.341609448194504
-0.213604018092155
0.65129292011261
0.203124403953552
-0.328644335269928
-0.322367668151855
0.007074005901814
-0.351311594247818
0.647765815258026
0.712181150913239
-0.611685514450073
-0.601787269115448
-0.639917731285095
0.076398968696594
0.354224115610123
0.171386510133743
-0.612781941890717
-0.141889423131943
-0.052791837602854
0.187673479318619
0.348563194274902
-0.204634815454483
0.646001279354095
-0.865231394767761
0.39323616027832
0.342794805765152
0.503536522388458
-0.426860988140106
0.168285638093948
-0.304877400398254
-0.615388870239258
-0.32841944694519
-0.305428057909012
-0.63024914264679
-0.682538270950317
0.761562585830689
0.327228099107742
0.774392306804657
0.363772869110107
-0.311783611774445
-0.997022330760956
-0.854728102684021
0.590382218360901
0.625313103199005
0.051241837441921
-0.152264788746834
-0.176405072212219
-0.211153298616409
-0.211162582039833
-0.227835983037949
0.33674481511116
0.090177744626999
-0.1502685546875
-0.929039776325226
0.291918784379959
-0.044978678226471
0.318933486938477
0.615023136138916
0.115449301898479
0.183213591575623
0.304670572280884
-0.192515879869461
0.006153423339129
0.553996980190277
0.656582713127136
-0.175970271229744
-0.841088116168976
0.178283363580704
0.491566896438599
0.462134271860123
0.020006082952023
-0.365375936031342
-1.24009311199188
-0.375629037618637
-0.174899190664291
-0.09078373759985
-0.046804577112198
-0.058617990463972
-0.126794055104256
0.305991768836975
-0.400285720825195
-1.03567039966583
-0.224059522151947
0.100253313779831
-0.79658043384552
1.35723197460175
-0.486508309841156
-1.34779965877533
0.784185111522675
-0.233995363116264
-0.493436723947525
0.412165462970734
-0.182303220033646
-0.520139694213867
-0.378236293792725
-0.616871237754822
-0.267647951841354
-0.893670558929443
-0.035523168742657
-0.195512786507607
-0.506024360656738
-0.680867195129395
-0.49100998044014
-0.885964155197144
0.140111461281776
-0.521586418151856
0.577367544174194
-0.800041973590851
-0.082617193460465
0.080929756164551
0.316766947507858
0.130078628659248
-0.154292166233063
-0.278144657611847
-0.056478761136532
0.641861617565155
-0.418556690216064
0.725300192832947
-0.033424392342568
-0.00327330082655
0.731668531894684
-0.159439817070961
-0.239318177103996
0.503653883934021
0.453264445066452
0.13876573741436
-0.261818319559097
-0.326473325490952
-0.553555190563202
0.02116122096777
-0.695367813110352
0.140230238437653
0.365641564130783
-0.428244888782501
-0.61388635635376
0.195928335189819
-0.709478914737701
0.64678293466568
-0.541642069816589
1.6825795173645
-0.469082295894623
-0.712318301200867
0.181827217340469
-0.49231082201004
0.597039103507996
0.241509482264519
-0.466142743825913
-0.317182034254074
-0.567480027675629
-0.586807370185852
-0.903554618358612
0.755316972732544
-0.330022543668747
0.292621314525604
-0.826392352581024
0.092491939663887
-0.28484833240509
-1.03402280807495
0.117623239755631
-0.338480144739151
0.05025140941143
-0.984825611114502
0.665899813175201
0.465876430273056
0.050687775015831
-0.397489786148071
-0.92142128944397
-0.226362437009811
-0.600492537021637
0.327848583459854
0.456061393022537
-0.030655821785331
-0.256071925163269
0.483998090028763
0.220304325222969
-0.019769739359617
0.350931823253632
0.243089556694031
-0.1113241314888
0.635217308998108
0.118723981082439
-0.191086530685425
-0.34671089053154
-0.63800036907196
0.829506874084473
-0.283491671085358
0.014811217784882
0.553849458694458
-0.240485742688179
-0.720792531967163
-0.577311933040619
-0.158590525388718
0.738558173179626
-0.165451839566231
0.253605127334595
0.55532568693161
-0.487544596195221
0.288552582263947
-0.350296020507812
-0.211066365242004
0.817753553390503
0.168637230992317
0.190788298845291
0.658897697925568
0.103434227406979
-0.165210053324699
0.227568745613098
0.353653699159622
-0.381252706050873
0.205887362360954
-0.963369131088257
1.07386898994446
0.173523873090744
-0.072569362819195
0.206767320632935
0.025751125067473
0.396314442157745
0.939417362213135
0.119961895048618
0.264814972877502
-1.18689107894897
-0.070986203849316
0.738776862621307
0.507239639759064
-0.862420618534088
1.05216598510742
-0.371979117393494
0.462528586387634
-0.677495837211609
0.050306662917137
-0.027575846761465
-0.861500084400177
-0.096899256110191
0.253642618656158
0.209335759282112
0.625547766685486
-1.45470309257507
-0.761618375778198
-0.594412863254547
0.143800348043442
0.212378829717636
-0.340802550315857
-0.34025639295578
0.088572956621647
0.411779880523682
-0.430071711540222
1.00624656677246
0.278464913368225
0.010307393968105
-0.078558027744293
-0.164413839578629
0.408144950866699
-0.14594529569149
0.057697840034962
-1.55156803131104
-0.2236258238554
-0.67941951751709
-0.247839868068695
0.718613088130951
0.054844662547112
-0.445297539234161
0.34476637840271
-0.056728638708592
-0.328041344881058
-0.733073055744171
-0.034949421882629
-0.683109641075134
-0.48846510052681
0.03656705096364
-0.781216740608215
-1.06445097923279
-0.011422738432884
0.188379228115082
-0.105233833193779
0.484011232852936
-1.0497750043869
-0.498942077159882
0.597483575344086
-0.251867949962616
0.020520303398371
0.043544214218855
-0.063750579953194
0.155892491340637
-0.395102322101593
-0.249316707253456
0.772841811180115
1.05313313007355
0.834029734134674
0.462993770837784
-0.242668882012367
-0.042029947042465
0.079642809927464
0.232266366481781
-0.176564663648605
-0.457596898078918
0.485599458217621
0.080978818237782
0.045718230307102
-0.070113256573677
0.462728530168533
-0.363162666559219
-0.609836935997009
-0.9195916056633
0.127211973071098
-0.24488565325737
-0.121310099959373
0.200042143464088
-0.408926993608475
0.248159676790237
0.649086058139801
0.017475813627243
-0.362488090991974
0.298931181430817
-0.22740912437439
0.02428662776947
0.153864651918411
0.248994797468185
-0.002563437446952
0.221032992005348
-0.236552998423576
0.103231310844421
-0.091188132762909
-0.802578330039978
-0.574495196342468
-0.458497852087021
1.0964812040329
-0.081994362175465
-0.094967447221279
-0.586131095886231
0.221408858895302
0.188969686627388
0.231949061155319
-0.042272262275219
-0.007165998220444
-0.272575169801712
0.655842065811157
-0.462655156850815
-0.730934262275696
-0.113333500921726
0.430381923913956
-0.568036139011383
0.518216907978058
-0.080738291144371
0.478896349668503
-0.129028171300888
-0.229919388890266
0.101444154977798
-0.216233476996422
0.989334583282471
-0.542824149131775
-0.418518364429474
-0.088206648826599
-1.1934027671814
0.365854799747467
-0.950227618217468
0.060317367315292
-0.410403877496719
-0.349439322948456
-0.051112711429596
0.529089748859406
-0.553044021129608
-0.764680862426758
-1.72521269321442
-0.209120318293571
0.349639743566513
-0.979340434074402
-0.638599753379822
0.707589626312256
-0.488917797803879
0.326448082923889
0.296277761459351
-0.112076453864574
-0.490397989749908
0.307241916656494
0.075045108795166
0.087858282029629
0.826973140239716
-0.067276082932949
-0.179139718413353
0.917250752449036
0.254595577716827
-0.520713150501251
-0.212541252374649
-0.013282418251038
0.081097893416882
-0.396209955215454
-0.510541558265686
0.371208488941193
0.771529078483582
-0.6147221326828
0.08079618960619
-0.073252022266388
0.234450936317444
-0.26957380771637
0.290974050760269
0.063398838043213
-0.628486216068268
-0.070782646536827
0.946085631847382
-0.441442012786865
-0.185425624251366
-0.497805267572403
-0.225318625569344
-0.075367204844952
0.271256774663925
-0.280316233634949
-0.930475950241089
1.0115579366684
-0.762771427631378
-0.404461443424225
-0.860229313373566
-0.249487951397896
0.518601655960083
-0.353962004184723
0.362799137830734
-0.539456188678741
-0.207821995019913
0.156817495822907
0.262788891792297
0.394103735685349
0.131816670298576
0.334942817687988
0.203618943691254
0.169083833694458
0.109207049012184
0.716645181179047
-0.702086210250855
-0.512632429599762
-0.10488173365593
0.246633306145668
-0.226950660347939
0.581351518630981
0.743396401405335
0.205046311020851
0.256392598152161
0.378722339868546
-0.423842310905457
-0.491618812084198
-0.07902492582798
-0.010522179305554
1.59078907966614
-0.197803631424904
0.010112941265106
-0.056176476180554
0.050735779106617
-0.538430631160736
0.400401651859283
0.182737797498703
0.768513262271881
-0.655384361743927
-0.352978616952896
0.167469948530197
0.817527830600739
0.377529323101044
0.535613834857941
-0.241317123174667
0.43842425942421
0.508772134780884
-0.364504754543304
0.510834991931915
-0.358888387680054
0.167173624038696
-0.052770115435124
0.266244143247604
0.07078991830349
0.073905654251576
-0.367714941501617
-0.351273357868195
-0.469547241926193
-1.11276233196259
-1.35830211639404
0.37439501285553
-0.092140413820744
0.01115258783102
0.623409450054169
-0.312116205692291
-0.111239701509476
-0.269283026456833
-0.565820515155792
0.001270793378353
0.321021288633347
-0.862550854682922
-0.322391152381897
-0.421553522348404
0.362751632928848
-0.361578643321991
0.228008657693863
0.370747238397598
0.801287710666657
-0.224892809987068
-0.27950319647789
-0.862866818904877
0.234889850020409
0.195861026644707
-0.46726131439209
0.814051866531372
-0.013822377659381
0.146547898650169
0.217729046940804
-0.29036220908165
0.486660301685333
0.066280767321587
0.186441510915756
0.119149215519428
0.136296048760414
-0.22592656314373
0.125966995954514
0.019998716190457
-0.134330809116364
-0.480968952178955
0.816440999507904
-0.343305706977844
0.227548152208328
-0.493669748306274
-0.554006278514862
-0.354119956493378
-0.22227431833744
-0.011974468827248
0.164229527115822
-0.036563992500305
0.062231075018644
0.860487997531891
0.569633841514587
0.181514441967011
-0.117916941642761
0.114526383578777
-0.366832435131073
0.976061999797821
-0.443521857261658
-0.178463384509087
-0.456832528114319
0.544912576675415
0.03789533674717
0.433363705873489
0.021591909229755
-0.421624332666397
-0.026279360055924
-0.360528260469437
0.806761562824249
-0.204686090350151
0.192744210362434
-0.039963629096747
-0.035644792020321
0.077974490821362
0.425980687141418
-0.050264663994312
0.287912368774414
-1.13704526424408
0.283134400844574
0.229882299900055
-0.691824555397034
0.109142154455185
-0.041020922362805
-0.516088008880615
-0.053497973829508
-0.471929877996445
-0.575469315052033
-1.15860939025879
-0.130906999111176
-0.05706038326025
0.473540991544724
0.213845148682594
-0.58063679933548
-0.399851560592651
-0.332017749547958
0.775763154029846
0.15658637881279
0.67476624250412
-0.319747567176819
-0.910180389881134
0.339744925498962
-0.177268922328949
0.012109559029341
-0.806197762489319
0.006474442780018
0.841618716716766
0.421665042638779
0.732847273349762
-0.03792105615139
0.025044215843082
-0.331400841474533
-0.344627231359482
-0.26986899971962
-0.004627663642168
-0.61078017950058
-0.068441160023213
0.617618918418884
-0.303648918867111
0.301835000514984
0.395619064569473
-0.864928364753723
-0.702864408493042
-0.562704265117645
-0.236335471272469
1.12584567070007
0.190558701753616
0.513087749481201
-0.135286256670952
0.009727871976793
-0.129042968153954
-0.25763013958931
-0.182110831141472
0.359256237745285
-0.050215605646372
-0.042587045580149
-0.77772730588913
-0.532276213169098
-0.792173147201538
0.452673584222794
-0.707661092281342
0.873666763305664
-0.999549448490143
-0.093915268778801
1.28945696353912
0.409010469913483
-0.434311985969543
0.878628849983215
-0.305439054965973
0.595679581165314
-0.288804173469543
-0.500705242156982
0.378268480300903
-0.40651723742485
-0.045524787157774
-0.416662216186523
-0.207607626914978
-0.863686144351959
0.186520159244537
0.044534638524056
-0.152002736926079
-0.239965364336967
-0.644722580909729
0.480270832777023
-0.337688118219376
0.040573682636023
-0.272762596607208
-0.062703587114811
0.429970383644104
-0.27911913394928
-0.345840781927109
-0.757525265216827
1.16408538818359
0.035467475652695
-0.003180451691151
-0.251283049583435
-0.527655482292175
-0.187253430485725
-0.000358263030648
-0.059211067855358
-0.139320462942123
-0.569427132606506
-0.391307979822159
-0.051043212413788
0.380739837884903
0.461180835962296
-0.955006241798401
-0.340384960174561
-0.225120842456818
-0.104521095752716
-0.25277641415596
-1.06998002529144
0.260166168212891
0.074084840714932
-0.98338794708252
0.927648663520813
0.386579066514969
0.212839439511299
0.119426183402538
-0.631328165531158
-0.406796932220459
-0.251798778772354
0.948631584644318
-0.39752584695816
0.096553266048431
-0.3489830493927
0.402354389429092
-0.365159928798676
-0.471360236406326
0.720722854137421
-0.136087402701378
0.057066291570664
0.267119437456131
-0.883138716220856
-0.481299757957459
-0.782662868499756
0.522106945514679
-0.152053788304329
-0.584773063659668
-0.975657761096954
-0.596314907073975
-0.013522893190384
0.575717210769653
-0.462179213762283
0.834047555923462
-0.068656362593174
-0.062432281672955
1.14069902896881
0.42300546169281
-0.739762842655182
-0.075417295098305
-1.11503386497498
-0.047946684062481
-0.319434016942978
0.960084855556488
0.406087219715118
0.139909267425537
0.362235188484192
0.061784639954567
0.484643429517746
0.735981225967407
-0.265472501516342
0.411036670207977
-0.526746869087219
0.507430255413055
-0.961793184280396
-0.380386590957642
-0.050714872777462
-0.160667270421982
0.482457250356674
0.695409059524536
-0.790929615497589
0.750988066196442
-0.436863988637924
0.273289769887924
-0.47007143497467
-0.434705764055252
-0.610654652118683
-0.302632838487625
0.16157528758049
0.927720546722412
0.212960779666901
-0.452047735452652
-0.288277238607407
-0.642718493938446
-0.123931407928467
0.600656569004059
-0.330100178718567
0.460650444030762
-0.356504738330841
0.275305896997452
-0.632549703121185
1.01622200012207
0.282701104879379
0.13654051721096
-0.055438805371523
-0.584314048290253
0.357472956180572
0.184903338551521
-0.336276292800903
-0.540586233139038
-0.356844484806061
0.127616584300995
0.440595328807831
0.704942464828491
-0.096385508775711
0.864511728286743
-0.204379945993423
-1.00025904178619
0.570430517196655
0.011815158650279
-0.131346076726913
0.237328842282295
-0.047153972089291
1.1164174079895
0.188997566699982
-0.600631415843964
0.785764157772064
0.034049063920975
0.142589926719666
-0.488678097724915
-0.420616537332535
0.047984667122364
0.332490056753159
-0.278053045272827
0.230567112565041
0.057361546903849
0.258423209190369
0.819529831409454
-0.030365481972694
-0.136202275753021
-0.466597706079483
-0.475722938776016
0.981615424156189
-0.284170895814896
-0.352783113718033
-0.734211385250092
0.162099525332451
0.880224227905273
-0.445117294788361
-0.318377554416656
-0.73934668302536
0.334639430046082
0.319507926702499
0.734838366508484
0.28705108165741
-0.459093809127808
-0.630941212177277
-1.25816297531128
-1.19797039031982
-0.062325313687325
-0.040945343673229
-0.811431884765625
0.678012847900391
0.204617083072662
-0.396010667085648
0.395067185163498
0.23042106628418
-0.443246841430664
-0.256683498620987
-0.386951237916946
-1.0001038312912
-0.391062498092651
0.247280150651932
0.001773938536644
0.525576531887054
-0.620344877243042
0.469371438026428
-0.576699256896973
0.570623934268951
0.11613817512989
-0.47326472401619
0.56951642036438
-0.453337341547012
-0.475247889757156
0.263157337903976
0.626308560371399
-0.535331964492798
-1.09054923057556
0.169336453080177
0.268576353788376
-0.23871622979641
-0.437811970710754
0.775984168052673
-0.582943677902222
1.28391623497009
-0.541259109973908
-0.056387718766928
-0.104469150304794
0.299907684326172
0.521153688430786
0.726755678653717
0.35147750377655
-0.322269082069397
0.419220060110092
-0.024205669760704
-0.312958866357803
0.114229798316956
0.204328611493111
-0.592223167419434
0.218619033694267
0.341160088777542
-1.156893491745
0.633368611335754
0.2895627617836
0.763969123363495
-0.263045907020569
-0.460800349712372
-0.583542287349701
0.201077997684479
0.458956956863403
0.545591473579407
-0.898241877555847
0.716970443725586
-0.188520044088364
0.334374070167541
-0.318918585777283
-0.494187474250793
-0.40617835521698
0.166598081588745
-0.018771689385176
-1.24803233146667
-0.675340533256531
0.692230582237244
-0.54907613992691
1.52760255336761
-0.241542190313339
-0.513457894325256
1.39282333850861
0.090214274823666
-0.161488175392151
-0.822457432746887
0.525641143321991
0.097589172422886
0.098426349461079
-0.84486585855484
-0.300625115633011
0.723679065704346
-0.344433337450027
0.250219404697418
-0.057049963623285
0.643366694450378
0.073334470391274
0.26549232006073
0.963900625705719
-0.304202139377594
-0.001024007797241
-0.446176797151566
-0.43417689204216
0.140586256980896
1.11141753196716
0.255993545055389
-0.727331340312958
0.202553927898407
0.440048158168793
-0.801982820034027
-1.05277895927429
0.667408108711243
1.05313038825989
0.153222233057022
-0.873404741287231
-0.176197975873947
-0.77784538269043
0.265174388885498
-0.800565779209137
0.456866443157196
-0.248094350099564
-0.388482630252838
-0.076500348746777
0.521653175354004
0.355987519025803
0.480037927627564
0.553065955638886
0.554802894592285
0.209324717521667
0.723443865776062
0.238222867250442
-0.552384734153748
0.475797563791275
-0.930757105350494
0.659776985645294
-0.857999861240387
0.713515281677246
0.166003689169884
-0.617856800556183
-0.006450220942497
-0.523368835449219
-0.059497192502022
-0.375631511211395
-0.248112708330154
0.272868305444717
0.781765043735504
-0.916718602180481
-0.233585193753242
0.213693723082542
-0.489347785711288
-0.630749702453613
0.416521519422531
0.520437061786652
0.027127712965012
-0.118785485625267
-0.650158047676086
-0.29639920592308
1.41949093341827
-0.075067922472954
0.423644930124283
-0.072634853422642
0.50056129693985
0.445175439119339
0.235638067126274
-0.804080963134766
-0.270075708627701
0.289536774158478
0.158801168203354
-1.15677583217621
-1.04714798927307
1.16096222400665
0.396050959825516
0.067386239767075
0.925481915473938
0.360537320375442
-0.436314016580582
-0.399588912725449
0.015018433332443
0.726606011390686
0.223577886819839
-0.296891570091248
0.146788731217384
0.585724890232086
-0.506367921829224
0.960522592067719
0.018525712192059
0.804390668869019
-0.067871786653996
0.229485258460045
0.702883124351501
-0.041539497673512
-0.209292948246002
0.009020540863276
0.344289928674698
-0.510904312133789
0.356577277183533
0.180611297488213
-0.045130077749491
0.12550762295723
0.738159835338593
0.665630638599396
0.350146800279617
-0.339787036180496
0.414571642875671
0.192162871360779
-0.130595430731773
0.557555258274078
0.003355219960213
0.032777771353722
-0.849675297737122
-0.602139592170715
0.311460107564926
0.699713528156281
-0.413463860750198
-0.38997408747673
-0.405236661434174
0.106711357831955
-0.785846173763275
-0.299172043800354
0.182483211159706
0.153460338711739
0.216541603207588
0.194813460111618
-0.700382649898529
0.118172779679298
0.205802276730537
-0.552401661872864
0.285753399133682
0.39662978053093
-0.206537112593651
0.077194303274155
0.046379707753658
-0.346834748983383
-0.434265941381455
0.648099541664124
-0.012147557921708
0.379632592201233
-0.444422245025635
-0.812484323978424
-0.066895999014378
-0.254311084747314
0.106034010648727
-0.358095794916153
0.321312546730041
-0.533629953861237
-0.241267025470734
0.52198988199234
-0.582216024398804
0.502374470233917
0.319050967693329
-0.052399322390556
0.491242200136185
0.350914508104324
-1.00669836997986
0.561831176280975
-0.812245309352875
0.163984686136246
0.155333682894707
0.101817570626736
-0.16864225268364
-0.010384559631348
0.010820914059877
-0.290831744670868
-0.089925020933151
-0.696875035762787
-0.501916348934174
-0.41312164068222
-0.430452257394791
-0.218822777271271
-0.161198735237122
1.03495585918427
0.410262137651444
-0.138460487127304
-1.17819440364838
0.064847365021706
-0.814486563205719
-0.868739783763886
-0.033380687236786
-0.119449287652969
0.174854531884193
0.36406946182251
-0.01101396791637
-0.494685590267181
0.007919058203697
-0.90021938085556
0.817331373691559
-0.520854949951172
-0.053178392350674
-0.175413444638252
0.929364442825317
0.244316011667252
0.341383278369904
0.194853767752647
0.153323471546173
0.237751886248589
0.096800267696381
-0.275290757417679
-0.093528434634209
-0.362640917301178
0.137087017297745
-0.320955485105515
0.185022294521332
-0.189693585038185
0.405716270208359
0.02317726239562
0.367553144693375
0.299384713172913
-0.333503603935242
-0.846630334854126
-0.642600655555725
-0.446802616119385
0.367585003376007
-0.28264856338501
-0.382593840360641
-0.758663773536682
-0.501851916313171
0.017518013715744
-0.3337262570858
-0.729436457157135
0.473057568073273
-0.006539164111018
-0.298855096101761
-0.881261467933655
0.370503485202789
0.398353844881058
0.485005378723145
-0.062869772315025
0.041827328503132
-1.00427973270416
-0.428024679422379
0.44624251127243
-0.406178504228592
-0.560109436511993
0.16895018517971
-0.391902327537537
-0.328514397144318
0.276753425598145
0.412766724824905
0.050531603395939
-0.029017178341746
0.122477561235428
-0.429663121700287
-0.555046200752258
0.123914137482643
0.051745023578405
-0.415905267000198
1.25012004375458
-0.215798422694206
-0.123316958546638
-0.434203386306763
0.169258072972298
-0.412374526262283
1.08393394947052
-0.030983947217465
-0.258610069751739
0.304577499628067
-0.152685597538948
-0.439186096191406
0.67770391702652
0.245983377099037
-0.334156543016434
0.057616483420134
0.217581912875175
-0.584577441215515
-1.0814471244812
0.089715525507927
0.200447753071785
-0.309360861778259
0.289332985877991
-0.540192604064941
-0.538210928440094
-0.313161700963974
0.23286971449852
-0.59563535451889
0.06279218941927
-0.134691953659058
0.590072691440582
0.222193866968155
-0.070817336440086
-0.184818938374519
0.135913699865341
0.943947911262512
0.289021372795105
0.079509578645229
0.755280673503876
0.283919870853424
0.404982835054398
1.22460997104645
-0.038584936410189
0.194964081048965
0.084655068814755
0.575312435626984
-0.209834575653076
-0.038959972560406
0.30338516831398
0.323958843946457
0.195412635803223
-0.307287305593491
-0.367462277412415
-0.446043521165848
0.067444652318955
-0.69517582654953
-1.21941554546356
-0.769811987876892
0.871481060981751
0.024275444447994
0.499438643455505
-0.615062475204468
0.100005894899368
-0.468528419733048
-0.748537540435791
0.8509361743927
0.30016878247261
-0.269268900156021
-0.178969889879227
0.600728213787079
0.180959314107895
-0.264064103364944
-0.43763679265976
-0.054617509245873
-0.384287714958191
-0.843442559242249
-0.393638908863068
-0.358405709266663
-0.240569874644279
-0.620455920696259
-0.641902804374695
-0.73390918970108
-0.09379168599844
0.04084986820817
-0.254918307065964
0.537220597267151
-0.882717430591583
-0.55467677116394
0.09134541451931
-0.552137792110443
0.010893501341343
-0.848118901252747
-0.779485046863556
-0.6273512840271
-0.034189824014902
0.112337552011013
0.955398440361023
0.239672735333443
0.41070568561554
-0.489589959383011
-0.743346154689789
-0.85896509885788
0.59226655960083
-0.089944310486317
-0.767146766185761
0.520202159881592
-0.005010601133108
-0.096878051757813
0.153038457036018
-0.368405044078827
0.033286891877651
0.133916169404984
-0.268269598484039
-0.560231149196625
0.084851577877998
-0.140497714281082
0.095216453075409
0.202570870518684
0.346436053514481
-0.505595505237579
-0.198366418480873
-0.190553814172745
-0.10103003680706
-0.753596842288971
0.189395159482956
-0.549242675304413
0.401205360889435
-0.136495679616928
0.035664793103933
-0.654617190361023
0.874226212501526
-0.780688464641571
0.092378221452236
0.365201413631439
0.519215822219849
0.238727107644081
-0.107348963618279
0.127969771623611
0.234354168176651
0.151546865701675
-0.010252136737108
-0.683205008506775
0.498110055923462
-0.020223973318935
0.270581871271133
-0.186011016368866
0.174267560243607
0.159539759159088
-0.50612884759903
-0.650469303131104
-0.009272076189518
-0.963179349899292
-1.67646253108978
0.077275142073631
0.314407408237457
0.046368323266506
-0.9045250415802
-1.12215757369995
-0.129568159580231
0.446380376815796
0.806001782417297
-0.356468588113785
-0.143542289733887
-0.487644881010056
0.11063664406538
0.647236049175262
0.921469688415527
-0.258852183818817
-0.071367256343365
0.138906240463257
0.0456049926579
0.23253607749939
-0.14281202852726
0.411004394292831
0.917898118495941
-0.135375618934631
0.097621113061905
-0.160576477646828
0.291492372751236
0.538155138492584
-0.068115629255772
0.82425856590271
-0.007110914215446
-0.539301455020905
0.675044178962708
-0.743602216243744
-0.461728096008301
0.041325278580189
0.138748407363892
-0.15114825963974
-0.024675371125341
-0.277506023645401
0.120009794831276
-0.567735314369202
-0.530145585536957
0.278865963220596
-0.334289878606796
0.094622127711773
-0.585818827152252
0.336639106273651
0.436296612024307
0.16142064332962
0.115787222981453
0.741240561008453
-0.292265892028809
-0.824651777744293
-0.876198470592499
0.682855606079102
-0.402205467224121
0.891512811183929
0.148276820778847
0.420108884572983
-0.602894484996796
-0.735592246055603
0.55571174621582
-0.846809923648834
-0.448062360286713
-0.083848461508751
0.204548165202141
-0.888186454772949
0.145436957478523
-0.034931637346745
-0.791499674320221
0.146577030420303
-0.705313563346863
-0.941397249698639
1.06184864044189
-0.290187895298004
0.314105272293091
-0.159444496035576
-0.34564220905304
-0.695227801799774
0.440242856740952
0.022067524492741
-0.082736134529114
-0.590710937976837
0.430005490779877
0.446005046367645
0.821341753005981
-0.570993304252625
-0.371736347675323
0.520062804222107
-0.099173307418823
-0.584539949893951
-0.62576174736023
0.640346229076386
0.029843809083104
0.20899610221386
0.575201213359833
-0.33248445391655
1.20771646499634
0.717048048973084
0.20693626999855
0.759814381599426
-0.153529465198517
0.403926610946655
0.347606480121613
-0.662963390350342
0.258314192295074
-0.119413547217846
-0.067500039935112
-0.11291766166687
-0.614896893501282
1.09260201454163
0.127344235777855
0.332297563552856
-0.85917466878891
-0.877995371818543
0.982579588890076
-0.712545692920685
0.004605792462826
0.468221753835678
0.166910886764526
-0.048264242708683
-0.328104704618454
-0.635914444923401
0.699047327041626
0.291434705257416
-0.691080927848816
0.090602084994316
0.041615858674049
-0.381174892187119
1.19745349884033
-0.246390134096146
1.32015633583069
0.092660248279572
-0.530925333499908
0.513851761817932
-0.400311231613159
-0.684888660907745
0.748974561691284
0.169823974370956
0.571589708328247
0.069354005157948
-0.040868412703276
0.250782519578934
-0.264557421207428
-0.093794472515583
-0.098177939653397
0.698772251605988
0.763968408107758
-0.593974888324738
-0.5028116106987
0.347542464733124
-0.205710142850876
1.14792382717133
-0.486448675394058
0.283725172281265
-0.463042140007019
0.456536650657654
-0.293358504772186
-0.990358948707581
-0.042268112301827
0.314007014036179
-0.292378574609756
-0.58144074678421
-0.264573901891708
-0.550883412361145
0.023329690098763
-0.384428441524506
0.737623155117035
0.496127456426621
0.271661132574081
-0.139538303017616
-1.21384811401367
-0.53965163230896
-0.988274037837982
0.49743002653122
-0.090981662273407
-0.165687263011932
0.145342618227005
0.155900314450264
-0.510321617126465
0.711444735527039
0.147620663046837
-0.194148510694504
-0.407038927078247
0.090787202119827
-0.476079702377319
-0.40710175037384
0.310415923595428
-0.382864475250244
-0.278321385383606
-0.315246045589447
0.220299631357193
-0.453312605619431
-1.44517135620117
0.567730247974396
0.060803808271885
-0.399525552988052
-0.114856258034706
0.303927212953567
-0.067299127578735
0.673305034637451
-0.596724152565002
-0.148321285843849
0.45121493935585
0.714653551578522
0.249388709664345
-0.662551403045654
0.499172180891037
0.503388106822968
-0.067851766943932
0.662192404270172
-0.545935332775116
-0.407138794660568
0.280683219432831
0.899860382080078
0.253577768802643
-0.120898641645908
-0.180367991328239
0.565077841281891
0.094217479228973
0.322421342134476
-0.316243797540665
0.326987326145172
0.62244975566864
0.487228393554688
-0.104703605175018
0.247906684875488
-0.103070549666882
-0.301950842142105
1.09546804428101
0.666350483894348
0.528109788894653
0.527857184410095
0.800242602825165
0.096966914832592
0.086975142359734
0.294150114059448
-0.231621205806732
0.015689831227064
-0.255987912416458
-0.353792697191238
0.095224760472775
0.134256795048714
0.394630700349808
0.128235548734665
0.516477167606354
-0.043386600911617
-0.116187423467636
-0.137102797627449
0.009762853384018
0.719396233558655
0.085291542112827
-0.3305604159832
0.041262477636337
-0.116183616220951
-0.265443801879883
0.016777701675892
0.170291870832443
-0.386337429285049
-0.896682381629944
-0.748011946678162
0.234657913446426
-0.616456151008606
-0.516708314418793
-0.619377076625824
-0.190256997942925
-0.79262900352478
0.151492774486542
-0.054525852203369
-0.109630018472672
0.06629429012537
0.038722172379494
-0.427415251731873
1.54053747653961
-0.76935338973999
0.378413438796997
-0.156320959329605
0.28448423743248
-0.353028327226639
-0.909527897834778
0.86189591884613
-0.94494503736496
0.756685197353363
0.014275677502155
0.405925691127777
0.058091577142477
0.58026397228241
0.199005633592606
-0.573123872280121
0.846754848957062
0.525398194789887
-0.769416809082031
0.127087533473969
0.494508773088455
0.173427522182465
-0.353850483894348
0.298890501260757
-0.363232731819153
0.826034665107727
0.585153877735138
0.243285715579987
-0.521935403347015
0.093917824327946
-0.548970401287079
-0.762688279151917
0.23505961894989
-0.357598781585693
-0.313977032899857
-0.98003762960434
0.83334881067276
-0.273546755313873
-0.352944999933243
0.282868772745132
0.674633920192719
0.03676587343216
0.0900017619133
-1.1598287820816
0.487026214599609
0.092674434185028
0.128784909844399
0.807401955127716
-0.137716978788376
0.136155590415001
0.187929049134254
-0.068561211228371
0.097095608711243
0.301185488700867
0.036205239593983
-0.028973616659641
-0.347974359989166
0.123840473592281
-0.176640629768372
-0.345309436321259
-0.689722180366516
-0.246884703636169
0.07884380966425
-0.613637566566467
1.36574411392212
-0.286648899316788
-0.629291892051697
0.056765966117382
-0.085585311055183
0.640866935253143
0.073704712092877
0.694681346416473
-0.11688719689846
-0.241601318120956
-0.130675733089447
-0.767930567264557
0.528059184551239
-0.163097143173218
-0.563320517539978
-0.060288846492767
0.551937520503998
0.234188079833984
-0.098564743995667
-0.658642768859863
-0.078929178416729
-0.395978987216949
-0.53230607509613
-0.162827640771866
-0.261653929948807
0.213615015149117
0.637446403503418
0.173959493637085
-0.217700377106667
-0.524149537086487
0.271478712558746
0.169808253645897
0.388595312833786
-0.064146049320698
-0.600958228111267
0.517770111560822
0.175899565219879
-0.196584478020668
-0.207779511809349
0.163143068552017
-0.288507729768753
0.216117203235626
-0.548370242118835
0.623419940471649
-0.833828866481781
0.601714849472046
-0.131270587444305
-0.670298337936401
-0.365424484014511
-0.609306752681732
-0.298124104738236
0.263772904872894
-0.911190569400787
-0.498585820198059
-0.31771582365036
0.139667794108391
-0.023518158122897
-0.215083137154579
0.28099861741066
0.180643409490585
-0.142222955822945
-0.332796275615692
-0.969400525093079
-0.592764317989349
-0.565426290035248
0.097296178340912
-0.05521447584033
-1.13643503189087
-0.42789888381958
-0.703260123729706
0.154060333967209
-0.276817500591278
-0.14920574426651
0.043777212500572
0.821385979652405
0.063022173941135
-0.499940633773804
0.172425508499146
-1.26496922969818
0.003675520420074
0.317101210355759
-0.316256403923035
-1.26828992366791
-0.453092873096466
0.696459412574768
0.004852756857872
0.328849583864212
-0.690730571746826
-0.46028208732605
-0.743485689163208
-0.533730030059814
0.450941801071167
0.119778856635094
-0.087063372135162
-0.427095413208008
-1.50738859176636
-1.45213031768799
0.690254211425781
0.015999279916287
-0.548654854297638
0.316890746355057
0.418899476528168
0.180013045668602
-0.713066458702087
0.009359017014503
-0.219713166356087
0.087931178510189
0.297173082828522
0.168029204010963
-0.088543511927128
-0.673402726650238
-0.334451764822006
0.656593561172485
-1.64569938182831
0.855961918830872
0.9293252825737
0.329518973827362
-0.06214351952076
0.701965510845184
0.852324664592743
0.883126974105835
0.644819259643555
0.40644109249115
-0.143957987427712
0.244326308369637
0.340009212493896
-0.00688361376524
0.800119817256928
-0.992747902870178
0.063664436340332
1.0769921541214
0.024546038359404
-0.545767366886139
-0.610666573047638
0.56825989484787
0.609453558921814
0.301643133163452
0.354468494653702
0.40777575969696
-0.507687270641327
-0.670669317245483
-0.221622824668884
0.331818640232086
0.61743575334549
0.033253449946642
0.146573215723038
0.364602416753769
0.389372855424881
-1.16092503070831
-0.292463213205338
1.10165548324585
-0.548331260681152
-0.198412835597992
-0.422497987747192
0.045154295861721
-0.396368622779846
-0.555721521377564
-0.447898417711258
-0.77982097864151
0.268805414438248
-0.322663247585297
0.744268834590912
-1.03683793544769
-0.346879661083221
-0.970680952072144
0.495734453201294
-0.19427914917469
0.053629789501429
-1.04094815254211
-0.666120707988739
-0.279560148715973
-0.284890979528427
0.845699489116669
0.039290066808462
0.483071804046631
0.191503569483757
-0.522736549377441
-0.234004274010658
-0.427470266819
0.027056246995926
-0.756506502628326
-0.761662125587463
-0.186595916748047
-0.588921546936035
0.157684341073036
0.452532410621643
-0.313743323087692
-0.635992228984833
-0.28131902217865
0.272578090429306
0.781454980373383
0.495460659265518
-0.074984103441238
-0.642089307308197
0.245815128087997
-0.862891614437103
-0.148380607366562
-0.518089592456818
0.143031746149063
-0.566910982131958
0.094638399779797
0.622012674808502
0.273187726736069
-0.143035188317299
0.022816143929958
-0.514863789081574
1.05406033992767
-0.014431610703468
0.515755355358124
0.278750687837601
0.186767876148224
0.63507753610611
-0.276072263717651
-0.497764736413956
0.824908256530762
-0.386465817689896
0.281221300363541
0.045615620911121
0.076760515570641
-0.026795383542776
-0.210866704583168
0.261109679937363
0.097408644855023
0.674542009830475
-0.550756394863129
-0.917986512184143
-0.769739389419556
-1.40481996536255
-0.657154023647308
-1.03515553474426
-0.66266942024231
-0.112414166331291
0.619894146919251
-0.271308928728104
-0.212788820266724
0.026651564985514
-0.187318608164787
-0.202536389231682
0.062524400651455
-0.787070631980896
0.433313697576523
-0.101819701492786
-0.502103507518768
-0.347871780395508
0.172598406672478
0.87940126657486
-0.513093411922455
-1.034055352211
-1.1032909154892
1.21503603458405
0.211301580071449
0.226063460111618
0.362163335084915
-1.11248433589935
-0.194365918636322
0.526569604873657
-0.207461506128311
-0.172046065330505
0.171916276216507
0.439196318387985
0.404905557632446
-0.422733455896378
0.154773339629173
-0.045786447823048
0.482655227184296
-0.346461951732635
0.549891471862793
-0.583657383918762
0.781002163887024
0.401887625455856
0.172952726483345
-0.731376171112061
1.39027369022369
0.014473348855972
0.542017698287964
0.332795023918152
0.447232455015183
0.203998237848282
0.208301782608032
-0.30577477812767
0.434860527515411
0.022989302873612
0.020259752869606
-0.521590232849121
0.742019414901733
0.278239041566849
0.160134240984917
0.000342567684129
-0.835156321525574
0.121119529008865
-0.157449349761009
-0.124968841671944
0.078801766037941
-0.027184704318643
-0.512554168701172
-0.240009814500809
-0.52545577287674
0.326478451490402
0.491277068853378
0.761485636234283
0.313236862421036
-0.107782617211342
-1.20335125923157
0.020525991916657
0.288392931222916
-0.106755822896957
0.263154804706573
-0.35784637928009
0.619798541069031
-0.405933707952499
0.221957966685295
0.038338899612427
-0.378303706645966
-0.169969394803047
0.376839488744736
-0.210341513156891
0.963516473770142
-0.827558279037476
-0.275708585977554
-0.337310969829559
0.430972814559937
0.494800060987473
0.155729457736015
-0.32769450545311
0.025317031890154
-0.072750300168991
0.778351664543152
0.583937764167786
-0.045926116406918
-0.086724549531937
0.091326653957367
0.032843180000782
-0.647536277770996
0.600777447223663
-1.07619714736938
-0.286802172660828
0.510752677917481
-0.282095849514008
0.501099824905396
-0.380776077508926
-0.053050469607115
-0.005916312336922
0.026945978403092
-0.35368138551712
-0.695959866046906
1.0381041765213
-0.243664741516113
-0.644810140132904
-0.438944041728973
0.145187392830849
-0.095953017473221
0.043334029614925
0.670210063457489
-0.497001498937607
-0.097391322255135
0.701834082603455
0.391611397266388
-0.011994376778603
-0.160988062620163
-0.502459347248077
0.937815845012665
-0.521640956401825
0.347082018852234
-0.521974444389343
0.156416803598404
-0.499236434698105
0.170767664909363
-0.166457414627075
-0.079979881644249
0.516647458076477
0.129216313362122
-0.033028174191713
-0.096769511699677
-0.824820935726166
-0.464666455984116
0.003832124173641
-0.04801556840539
-0.360657185316086
-0.26796743273735
0.042472422122955
-0.362460434436798
-0.363017410039902
-0.596797406673431
-0.331749320030212
-0.456873208284378
0.2256019115448
0.609106838703156
0.549347639083862
0.235544204711914
0.386659145355225
0.264826655387878
0.308088779449463
0.700094044208527
0.933455228805542
0.155548453330994
-0.098516665399075
-0.275602847337723
-0.746352672576904
-0.275032579898834
-0.229225903749466
0.725603818893433
0.569198310375214
-0.081703528761864
0.716193556785584
0.453700482845306
-0.044774476438761
-0.214829474687576
0.55080384016037
0.684731006622314
0.053146038204432
0.564887583255768
0.634947001934052
0.356653660535812
-0.08909334987402
0.704218685626984
0.053704909980297
0.170988187193871
0.633226156234741
0.226004272699356
0.539643943309784
-0.418829083442688
-0.411283046007156
0.000504799187183
0.341545522212982
-0.421815872192383
-0.373406827449799
0.088468506932259
-0.694185018539429
-0.906152784824371
-0.388336628675461
-0.283051431179047
0.171619445085526
0.913314878940582
0.118324436247349
-1.25501906871796
-0.068897910416126
0.541362583637238
-0.980363130569458
-0.326901376247406
-0.357977092266083
0.121858105063438
0.296370029449463
0.102852590382099
0.045703582465649
0.138261020183563
-0.078903824090958
-0.43403297662735
-0.494794070720673
-0.440701723098755
0.122185468673706
0.089002653956413
0.701020002365112
0.388572216033936
-0.615046679973602
0.623516499996185
0.555848240852356
-0.965536415576935
-0.66312837600708
-0.809410333633423
-0.20131716132164
-0.486135393381119
0.204425722360611
0.349198490381241
0.089797295629978
0.279753357172012
-0.50966602563858
0.3293776512146
0.353583216667175
0.319751888513565
-0.594587445259094
0.300041675567627
-1.15620505809784
-0.734681010246277
-0.987585246562958
0.184715464711189
-0.024337405338883
-0.18185818195343
0.068402737379074
0.071658916771412
0.038750693202019
-0.808856308460236
-0.632480502128601
-0.087971657514572
0.147767409682274
-0.774728775024414
0.395415931940079
-0.549496352672577
-0.063385054469109
-0.475008696317673
0.872656643390656
-0.712929666042328
-1.89840483665466
-0.293831467628479
0.039498660713434
1.24895703792572
-0.539033651351929
0.278038799762726
-0.403043389320374
0.31738156080246
0.015322061255574
0.346035957336426
-0.020105347037315
0.462436854839325
-0.34966179728508
-0.585523545742035
0.228314429521561
-0.734371542930603
-0.53162407875061
0.1316327303648
0.314030796289444
-0.330447286367416
-0.737366080284119
0.533965945243835
0.217723220586777
-0.239979296922684
-0.776704847812653
0.147830039262772
-0.294612050056458
-0.331632822751999
-0.436678856611252
0.377121180295944
-0.586493849754334
0.306546568870544
-0.326566487550735
-0.134355410933495
-0.310349434614182
0.997887194156647
-0.366177439689636
0.094105586409569
-0.452472984790802
-0.460513263940811
0.131817892193794
-0.369700074195862
0.066741764545441
0.135454282164574
-0.887395739555359
-1.18098628520966
-1.25150656700134
0.210990145802498
0.704517006874085
-0.037882681936026
-0.164544492959976
-0.701121151447296
0.523763358592987
0.214035958051682
0.185069590806961
-0.123037531971931
-0.353174537420273
-0.309677422046661
-0.499128460884094
0.197321802377701
-0.260536104440689
-0.133272349834442
-0.338192045688629
-1.23651170730591
-0.35588002204895
-0.225513607263565
0.821375727653503
0.474887788295746
0.293016225099564
0.2979516685009
-0.317162454128265
-0.994342505931854
0.762674510478973
-0.205158859491348
-0.299800455570221
0.730207622051239
-0.088470406830311
-0.0666543841362
0.024444900453091
-0.852587163448334
0.525931775569916
-0.355394452810287
-0.456681907176971
0.074635393917561
0.37892085313797
0.090047687292099
0.167067900300026
-0.063712380826473
0.648696482181549
-0.52936977148056
-0.471402049064636
-0.157519668340683
0.00909399241209
0.644069075584412
0.330902934074402
1.45663475990295
-0.136952832341194
-0.149624869227409
-0.502203583717346
0.772391200065613
-0.063572064042091
0.138451188802719
-0.267421007156372
0.308170974254608
0.428041011095047
-0.012449999339879
0.905352234840393
0.020562717691064
1.06213009357452
-0.105983100831509
-0.507158875465393
0.143517464399338
0.228169247508049
-0.24122154712677
0.142354890704155
0.255334347486496
-0.960345327854157
-2
0.703103184700012
0.442222863435745
0.256636500358582
-0.30979511141777
0.562614142894745
0.1275764554739
-0.055590197443962
-0.84269905090332
-0.618291437625885
-0.993553638458252
-0.154620409011841
0.227316483855247
0.33043560385704
0.397844523191452
-0.154623746871948
0.197604477405548
0.27742525935173
0.250965893268585
0.286156207323074
0.257916003465652
-0.004773359745741
0.343437194824219
0.375927627086639
0.288204044103622
-0.840641736984253
0.741954505443573
-0.082327961921692
-0.914433538913727
-0.262847304344177
0.474231004714966
0.019784476608038
0.481713533401489
0.200710907578468
-0.480651050806046
0.86153256893158
-0.659266591072083
-1.30004501342773
0.068680882453919
-0.53198629617691
-0.713359475135803
0.047129422426224
0.111393690109253
0.460244983434677
0.259689003229141
-0.366917252540588
0.319865822792053
-0.113307110965252
0.288696467876434
-0.143713340163231
0.736766397953033
-0.285771697759628
-0.193301573395729
0.363312005996704
0.224880546331406
-0.068761475384235
0.105620168149471
-0.091242775321007
0.037594050168991
0.543020844459534
-0.063679538667202
-0.346865504980087
-0.397617161273956
0.805115163326263
0.123196318745613
-0.11069555580616
0.052277710288763
0.142888724803925
-0.689845621585846
-0.568201959133148
-0.233441710472107
0.987857818603516
0.098962880671024
0.379439443349838
-0.400651067495346
-0.307930290699005
0.04194525256753
-0.263775825500488
-1.04493176937103
0.722886145114899
-0.021028138697147
-0.668325841426849
-0.24513441324234
-0.339085578918457
0.362483233213425
-0.686976075172424
-0.24456062912941
-0.826411902904511
-0.338234305381775
-0.244994789361954
0.4206483066082
0.093833163380623
0.257803320884705
0.174234434962273
-0.191137135028839
0.487765669822693
0.235194027423859
0.441635221242905
-0.46553561091423
0.131019949913025
-0.18725323677063
-0.358756393194199
-0.029045473784208
0.407816916704178
0.339123249053955
0.384815573692322
-0.596300303936005
-1.45670533180237
0.859555721282959
0.477017641067505
-0.410708606243134
0.677840948104858
-0.753762423992157
0.286287069320679
-0.426846474409103
1.77748513221741
0.000382214784622
-0.06052477657795
0.44485154747963
0.498214662075043
-0.407251507043839
-0.562991142272949
0.002810586243868
0.037441864609718
0.429246634244919
0.515647113323212
-0.349749982357025
-0.17582568526268
0.672410070896149
0.114396274089813
1.13973021507263
-0.389534890651703
-0.588221490383148
-1.52320027351379
-0.192207366228104
-0.089244052767754
-0.596221446990967
0.754904747009277
0.088206842541695
0.970759928226471
0.369713366031647
-0.144529178738594
0.406438946723938
0.163952171802521
0.772119581699371
0.173307240009308
-0.077005557715893
0.139309838414192
0.178979575634003
-0.983669340610504
0.35773754119873
-0.094245411455631
0.157089322805405
0.254102021455765
0.111768156290054
-0.816352486610413
0.082681104540825
-0.829876244068146
0.294341653585434
0.036250650882721
-0.406410247087479
-0.80157881975174
-0.704899966716766
1.32272779941559
-0.086487412452698
0.460841089487076
-0.79646110534668
0.242141157388687
0.467786848545074
-0.207473441958427
-0.733590364456177
0.065558485686779
-0.291740357875824
0.332365751266479
0.328661233186722
-0.288121104240417
0.036767426878214
-0.569400191307068
1.01338398456573
0.198776751756668
-0.346842676401138
-0.227448746562004
-0.43988573551178
-0.658930420875549
0.063675045967102
-1.3035329580307
-0.623666048049927
-0.118163920938969
0.087263248860836
0.702861487865448
0.149648413062096
-0.082392439246178
-0.538471102714539
0.443089246749878
-0.827925443649292
-0.402931958436966
0.507739424705505
-0.030128732323647
-0.513133943080902
-0.566037893295288
-0.153720244765282
0.089501529932022
0.070422790944576
0.333145767450333
-0.372169822454453
0.331525385379791
0.272283315658569
-0.358611553907394
-0.005228064954281
-0.131277471780777
-0.237575650215149
-1.45371568202972
0.200189650058746
0.330620169639587
-0.177461415529251
0.268747538328171
-0.211094737052917
0.172017887234688
0.010475406423211
-0.09382264316082
0.069893769919872
-0.168826803565025
-0.370070576667786
-0.304270386695862
0.40633088350296
0.277295231819153
-0.436081469058991
-0.409182608127594
0.304317325353622
-0.291348665952682
-0.546261191368103
0.293050855398178
0.584853172302246
0.354842692613602
-0.245157793164253
-0.28006511926651
0.253189742565155
-0.076551347970963
0.2323999106884
0.45432385802269
0.474446624517441
-0.219804897904396
-0.750321090221405
-0.322600185871124
0.331769913434982
-0.769555032253265
-0.600961446762085
-0.765784561634064
0.44575822353363
0.653673708438873
0.058898903429508
-0.4092056453228
-0.221997663378716
0.096617192029953
-0.492759793996811
0.956853926181793
0.411376982927322
0.579052329063416
0.307822614908218
0.127035290002823
0.444390952587128
-0.168651923537254
0.443115800619125
0.397063076496124
0.658737182617188
-0.019884837791324
-0.316940486431122
-0.730645537376404
1.04925119876862
-0.041327234357596
-0.27004736661911
0.594817519187927
0.424729466438293
0.160758808255196
-0.266687601804733
-1.34128546714783
-0.322974801063538
-0.521118640899658
-0.125697404146194
-0.554381847381592
-0.339303851127625
-0.82547652721405
-0.15043742954731
-0.753151595592499
-0.278802454471588
-0.001818096265197
-0.083307668566704
-0.360008329153061
0.423125088214874
0.637980103492737
-0.014888912439346
0.972749352455139
0.151795789599419
0.965642631053925
-0.615258753299713
0.841440677642822
0.204144388437271
-0.12220399081707
0.783509194850922
-0.327136486768723
-0.065991386771202
-0.350241512060165
0.17158180475235
0.496958345174789
0.48584508895874
0.771933674812317
-0.291199624538422
-0.409725159406662
-0.891294479370117
-0.213559791445732
-0.700278699398041
-0.484063893556595
0.411035239696503
0.927376866340637
-0.221816211938858
0.333086282014847
-0.248830363154411
-0.283516854047775
-0.545257866382599
0.439773321151733
-0.165576308965683
-0.427594542503357
-0.412895113229752
-0.351620852947235
0.163655877113342
0.793739676475525
-0.2270318120718
-0.065074175596237
-0.266678869724274
0.589341402053833
-0.131920501589775
0.017312280833721
-0.006652038544416
0.648662090301514
-1.10374069213867
0.131314858794212
-0.896733999252319
-0.301328808069229
-1.35447239875793
-0.751299381256104
0.911049723625183
0.463266849517822
-0.088005349040032
-0.917501211166382
0.047329649329186
-0.430327296257019
-0.366806447505951
-0.231896370649338
-0.303990572690964
-0.327451169490814
-0.271513879299164
0.144161492586136
-0.497791081666946
-0.436809122562408
-0.468365550041199
0.174045875668526
-0.246815100312233
0.317004203796387
-0.265939474105835
-0.70214980840683
-0.589372575283051
0.056067042052746
-0.718410551548004
0.298326790332794
0.102197393774986
0.144807055592537
-1.00988817214966
-0.822105646133423
-0.370820105075836
-0.215476050972939
-0.337338596582413
-0.855442523956299
-0.692188203334808
-0.600009799003601
-0.620244860649109
0.687314391136169
-0.160040348768234
0.493071913719177
-0.029127495363355
0.478061527013779
0.724870502948761
0.377502501010895
0.548496603965759
-0.008876672014594
-0.486428439617157
0.114028811454773
-0.074292346835137
0.536535859107971
0.23789182305336
0.074604779481888
-0.33239421248436
0.343157351016998
-0.614487826824188
-0.471006631851196
-1.03433012962341
0.63532555103302
0.706304728984833
-0.462067246437073
-0.376348257064819
-0.13799475133419
-0.048037186264992
0.036016747355461
-0.437238544225693
-0.08449099957943
-0.505600214004517
0.204420536756515
0.405164808034897
-0.049956519156694
-0.118907041847706
0.544164180755615
-0.218027621507645
0.693438649177551
-0.250543385744095
0.106868013739586
0.558234035968781
0.213445335626602
-0.177917197346687
-0.129684761166573
0.64149022102356
-0.21985712647438
0.780945718288422
0.026708893477917
0.562759935855866
0.67878532409668
-0.59354966878891
0.247754365205765
0.23333965241909
-0.294363498687744
-0.334787726402283
-0.385271579027176
0.892807245254517
0.217266231775284
0.150192856788635
0.031994290649891
0.730402529239655
-0.626324653625488
-0.233485773205757
1.18509340286255
-0.013809634372592
-0.406599998474121
-0.607020139694214
0.130510881543159
0.254123389720917
0.067820429801941
-1.50652575492859
0.15849532186985
-0.500204205513001
-0.899525761604309
-0.248171329498291
0.308474898338318
0.968468546867371
-0.02854604460299
-0.392785966396332
0.940369248390198
0.830121397972107
-0.611433923244476
-0.336253196001053
-0.572948217391968
-0.33234703540802
-0.305041640996933
-1.25501322746277
0.975422501564026
-0.334394097328186
-0.619369447231293
0.574634313583374
-0.848398804664612
-1.40347409248352
-0.602805912494659
0.752651870250702
-0.054047755897045
-0.337154477834702
-0.538787245750427
-0.066801212728024
-0.094003915786743
0.599546253681183
0.328487813472748
-0.016805110499263
0.474695324897766
-0.108496271073818
0.010742392390967
-0.328899562358856
-0.059668350964785
-0.290045827627182
0.479898899793625
0.349311798810959
0.130372852087021
-0.284060418605804
-0.824215471744537
0.145608454942703
0.075162120163441
0.402788788080215
0.330383032560348
0.114369474351406
-0.253719091415405
0.274199068546295
0.170250073075295
-0.801361620426178
0.22232349216938
0.37180283665657
-0.004289419855922
0.145467013120651
0.619608819484711
0.399963736534119
-0.417584121227264
0.378294318914413
-0.152212962508202
-0.374183237552643
-0.046855751425028
0.754481494426727
0.377846330404282
-0.08180545270443
0.522273421287537
0.020589545369148
0.552486121654511
-0.100682884454727
-0.906691133975983
-0.894034743309021
-0.341605544090271
0.164468705654144
-0.070653930306435
-0.305587708950043
-0.453141897916794
-0.16064977645874
0.525953054428101
0.420370787382126
-0.306322008371353
1.38578617572784
-0.427657961845398
-0.166485548019409
0.644583404064178
-0.393970310688019
-0.449386417865753
-0.059080719947815
-0.586312532424927
-0.566063523292542
-0.084772944450379
0.030507404357195
-0.583653569221497
-1.06249713897705
-0.537824153900147
0.345843404531479
-0.149362355470657
0.620113372802734
-0.133125275373459
0.145477622747421
0.020967993885279
0.157568514347076
-0.187438920140266
0.000718273222446
0.840163230895996
-0.308486014604568
-0.244563013315201
0.005679428577423
-0.083346843719483
0.406308948993683
-0.157039865851402
-0.398566246032715
0.453895896673203
-0.553021311759949
0.810676395893097
0.259003609418869
-0.734566986560822
-0.168942376971245
0.43020436167717
-0.203368470072746
0.762758374214172
0.158555090427399
0.232298761606216
-0.223724901676178
-0.696102857589722
-0.839794278144836
0.72648823261261
-0.068290166556835
-0.865199744701386
-1.17595720291138
-0.66630220413208
-0.433200478553772
0.013889133930206
-0.148524850606918
-0.146838754415512
0.817693889141083
-0.155802175402641
-0.009164526127279
0.800523459911346
-0.431580245494843
0.46010684967041
0.527802765369415
-0.532611012458801
0.742911040782928
0.10170915722847
-0.143946006894112
0.586004793643951
-0.624905943870544
-1.03747951984406
-0.05770555138588
-0.187362924218178
-0.154807060956955
0.095227926969528
-0.092539668083191
0.707962870597839
0.300632923841476
0.034086983650923
0.903478026390076
0.761166155338287
0.394310057163239
-0.160081848502159
0.093735590577126
0.296362787485123
0.342709124088287
0.670158565044403
0.671490371227264
-1.01600658893585
-0.252856016159058
-0.034092150628567
0.686598300933838
-0.149673193693161
0.436584711074829
-0.073519498109818
-0.756129086017609
0.153078407049179
-0.387006819248199
-0.464311242103577
0.309120893478394
0.280235052108765
0.181269437074661
0.732410907745361
-0.110032990574837
0.454148530960083
0.084096863865852
-1.43516111373901
-0.170470252633095
0.581640124320984
-0.16335816681385
-0.586204469203949
-0.238380312919617
1.31039035320282
0.070948727428913
0.236925810575485
0.967726349830627
-0.493638157844543
0.137983530759811
-0.570401132106781
0.288321554660797
-0.202214971184731
0.196201235055923
0.230193048715591
-0.018203591927886
0.216914191842079
-0.583145618438721
-0.192881718277931
-0.039326272904873
0.52320921421051
0.358918905258179
-1.06405162811279
0.970879793167114
-0.880410969257355
-0.703120887279511
1.10083365440369
-0.356981217861176
-0.82531213760376
-0.866931974887848
0.285518288612366
0.23988926410675
-0.786453425884247
-0.348050951957703
-0.492278516292572
0.843318819999695
0.104615211486816
0.194639667868614
1.20047235488892
-0.293029606342316
-0.863900661468506
-0.750726759433746
-0.154341623187065
-0.305853873491287
-0.690217018127441
-0.736089944839478
0.0370282381773
0.876445949077606
0.029700795188546
-0.615742564201355
-0.319435447454453
-0.88842898607254
0.099311411380768
-0.021750841289759
0.393207997083664
0.050614111125469
0.377849996089935
0.569253444671631
0.010924591682851
0.247627764940262
-0.075745396316052
0.206400871276855
0.434845358133316
-0.7998286485672
-0.495381683111191
0.45682680606842
0.377604484558105
0.447121351957321
0.080646611750126
0.830341279506683
0.314640820026398
0.048160813748837
1.25604033470154
-0.402095019817352
-0.240492463111877
-0.335861057043076
0.622457206249237
-1.08411800861359
0.88077574968338
-0.267768919467926
0.374258041381836
-0.259698688983917
-0.661727905273438
-0.042710490524769
-0.554057896137238
0.00784794986248
-0.479068517684937
0.359226495027542
0.027015559375286
-0.079912655055523
-0.947617590427399
0.087438926100731
-0.66490763425827
-0.149445399641991
-1.14406132698059
-0.859209537506104
0.507023096084595
-0.245049864053726
-0.56509256362915
-0.474865913391113
-1.01537179946899
0.172926634550095
0.588837921619415
-0.773682475090027
-0.564099252223969
-0.927443563938141
0.1016785800457
-0.691369473934174
0.454611718654633
-0.133230924606323
0.24459682404995
-0.156295537948608
-0.375958442687988
0.089153736829758
-0.927990555763245
-1.09451282024384
0.52370697259903
0.622398912906647
-0.223731011152267
-0.89077764749527
0.377761214971542
0.188888818025589
-0.304223567247391
0.225920051336288
-0.012726809829474
-0.608006238937378
0.988504886627197
0.174504339694977
-0.170345097780228
0.484794229269028
-0.120210014283657
0.102255672216415
-0.952714800834656
-0.265322029590607
-0.179873451590538
0.924940407276154
-0.688354015350342
-0.625973999500275
0.078545682132244
0.921362161636353
0.75253164768219
0.794759750366211
-0.295692473649979
0.56921648979187
0.482965677976608
-0.378702461719513
0.002413261681795
0.499416708946228
-0.582381546497345
-0.641037166118622
0.230524331331253
-0.488131612539291
0.326234489679337
0.177321374416351
-1.76879167556763
-0.776192605495453
0.421723991632462
-0.048973981291056
0.245622962713242
0.107105851173401
0.103524439036846
-0.821890771389008
0.045604646205902
-0.039801266044378
0.32691216468811
-0.920985698699951
-0.55910587310791
-0.162192314863205
-1.00845575332642
0.017725348472595
-0.268269568681717
-0.387279778718948
-0.40301239490509
0.643666446208954
-0.006460167467594
-1.58470177650452
-0.906007528305054
-0.191911667585373
-0.911981165409088
0.695192515850067
-0.54559189081192
-1.00228559970856
0.329055309295654
-0.225749060511589
-0.396723687648773
-0.337568938732147
-0.297537684440613
-0.382294088602066
-0.245049774646759
0.427416026592255
-0.077071309089661
0.098287045955658
-0.062910236418247
0.412664949893951
-0.067334920167923
-0.477872610092163
-0.793018341064453
0.741363346576691
-0.322671175003052
-0.982689917087555
-0.380631923675537
0.901887059211731
0.483575433492661
-0.30278605222702
0.259784817695618
0.193969011306763
0.190603569149971
0.604484260082245
-0.538318455219269
-0.225281566381454
-0.17079795897007
-0.335838198661804
0.351737409830093
-0.014315523207188
0.423636555671692
-0.526775479316711
-0.99256032705307
0.859267294406891
-0.231806099414825
0.093873016536236
-0.287550151348114
-0.129713878035545
-0.449236452579498
-1.112673163414
0.367955952882767
0.815572321414948
0.064926356077194
-0.43925553560257
-0.508541107177734
-0.711380362510681
0.406639993190765
0.042824283242226
-0.537861227989197
0.476943463087082
-0.000563278794289
-0.146991387009621
-0.535501956939697
0.064677096903324
-0.97967654466629
0.104333683848381
0.498501867055893
0.050345733761788
0.119217813014984
0.631211698055267
-0.561182379722595
0.145212054252625
0.468566298484802
-0.466740787029266
-0.294562637805939
-0.286531895399094
1.28301155567169
-0.076278850436211
-0.040801290422678
0.369946360588074
-0.046705611050129
0.281957060098648
0.068624868988991
0.390269696712494
-0.451218068599701
-0.10319884121418
-0.229071855545044
0.431351065635681
0.629295408725739
-0.078057318925858
-0.2267095297575
-0.233236402273178
-0.272741377353668
-0.13696064054966
0.368533760309219
-0.617355465888977
-0.799651861190796
-0.17193777859211
-0.703769385814667
0.361553102731705
-0.194358438253403
0.713732600212097
-0.894628524780273
-0.318771004676819
0.649610757827759
-0.514380812644959
-0.238335996866226
-0.783642053604126
-1.00433731079102
-0.678962051868439
0.216314703226089
0.329555690288544
-0.004908667877316
-0.68924355506897
0.075493931770325
-0.117659166455269
-0.228346407413483
-0.775509893894196
-0.301103711128235
-0.246272087097168
0.654040575027466
-0.665177404880524
-0.036013871431351
0.235622316598892
-0.705735445022583
0.139115259051323
0.214631542563438
-0.061714142560959
-1.2081413269043
-0.551782190799713
-0.022394999861717
0.093465201556683
0.432958424091339
0.141759872436523
0.489501774311066
-0.229964047670364
0.612422645092011
0.391187787055969
-0.432778030633926
-1.23768079280853
-0.486577302217484
-0.100420668721199
-0.112479142844677
0.440848976373673
-0.254250854253769
-0.933468699455261
-0.055896028876305
-0.02640488371253
-0.132669761776924
-0.560074985027313
0.0633455067873
-0.114695981144905
-0.235551744699478
0.007243029773235
-0.30587437748909
-0.129701167345047
-0.733449995517731
-0.969631791114807
-0.300625145435333
0.39312943816185
-0.344343781471252
-0.062176760286093
-0.270600110292435
-0.553690552711487
-0.62078183889389
0.462649345397949
-0.927828133106232
-0.603250503540039
-0.061446975916624
-0.078786231577396
0.255618721246719
-0.447311729192734
0.434560775756836
-0.427790850400925
-0.620802223682404
0.44110643863678
-0.04166042804718
0.362789690494537
-0.537730216979981
0.055806234478951
0.469245076179504
0.869702219963074
0.524260103702545
-0.009467020630836
-0.426864922046661
-0.723405659198761
0.17369481921196
0.133746892213821
-0.443528413772583
-0.07793690264225
-0.189776733517647
-0.713657081127167
-0.721110582351685
0.286345988512039
-0.110386185348034
1.01000666618347
0.037699516862631
-1.18839764595032
-0.806384027004242
0.296030580997467
0.515554130077362
-0.271513611078262
0.174036949872971
-0.001601934432983
0.081442415714264
0.218320339918137
-0.547039031982422
-0.471208184957504
-0.797976911067963
-0.430943131446838
0.943059802055359
-0.79445344209671
-0.337370038032532
-0.039702232927084
-0.985579490661621
-0.28881773352623
-0.089254781603813
0.167206823825836
0.031901173293591
-0.113877691328526
0.341569840908051
0.398956209421158
0.743706226348877
-0.382605403661728
-0.524282932281494
0.639659583568573
0.140849530696869
0.015820730477572
0.763473331928253
0.137881815433502
-0.341447174549103
0.319437950849533
-0.561618804931641
-0.318325042724609
-0.457636654376984
0.342513501644135
-0.788696825504303
-0.282185286283493
-0.322672128677368
0.240007013082504
0.564244031906128
-1.6579806804657
-0.837213039398193
-1.04957950115204
-0.38874363899231
-0.43441054224968
0.103839918971062
0.481314599514008
-0.510936439037323
-0.35780069231987
-0.387878239154816
-0.244394332170486
-0.613846600055695
-1.01162624359131
-1.05731987953186
-1.03110861778259
-0.40063938498497
0.449231654405594
-0.975125670433044
-1.20733737945557
-0.638535737991333
-0.984337508678436
-0.261557996273041
-0.645767390727997
-0.366770327091217
0.029202483594418
-0.475372970104218
0.079674459993839
0.926477909088135
0.470019936561585
0.352760642766953
0.512494504451752
0.339274197816849
0.642933309078217
-0.387556463479996
0.491461932659149
-0.024977266788483
-0.39850115776062
-0.527365803718567
-0.433669924736023
-0.54189395904541
-0.82550048828125
0.231126070022583
-0.044957209378481
0.077868714928627
0.475761026144028
-0.364088952541351
0.27922797203064
0.24000371992588
-0.706419408321381
0.120853051543236
-0.306024879217148
0.311542928218842
-0.333800822496414
-0.038923393934965
-0.225615814328194
0.434028804302216
-0.297511070966721
0.431098639965057
-0.127433225512505
0.130584299564362
0.098988361656666
0.830042779445648
-0.095444239675999
-0.199878171086311
0.415749579668045
-0.067389585077763
-0.362901449203491
-0.164230346679688
-0.357915341854095
1.07419204711914
0.398004502058029
0.324420183897018
0.218105316162109
0.032501954585314
-0.553804934024811
0.043971568346024
-0.519333243370056
-0.034296683967114
-0.327938765287399
-0.445236772298813
-0.281357735395432
0.214367851614952
-0.12707494199276
1.1198023557663
0.149487093091011
-0.717640697956085
-0.356404721736908
-0.807142972946167
-0.281371921300888
-0.21122407913208
0.391181468963623
-0.266979157924652
0.404248595237732
-0.574501633644104
0.909739375114441
-0.741478502750397
-0.269003093242645
-0.448952883481979
-0.671384513378143
0.201158940792084
-0.011133863590658
0.473931044340134
0.569875061511993
-0.107409581542015
0.24410942196846
-0.520736515522003
0.154930204153061
-0.300145745277405
0.120420046150684
0.219786316156387
-0.384475737810135
-0.976071715354919
-0.778854191303253
-0.743204951286316
-0.862619459629059
0.332860827445984
0.197177857160568
-0.290692925453186
-0.240687668323517
-0.086602285504341
0.146660372614861
0.877323091030121
0.1040373519063
-0.427907407283783
0.553599417209625
0.818166375160217
-0.111228406429291
0.282075315713882
-0.369307577610016
0.037285231053829
0.100577346980572
0.094052493572235
-0.740757763385773
-1.01015651226044
-0.994660019874573
-0.099102854728699
-0.056868590414524
0.371188431978226
-0.577394485473633
0.331847906112671
-0.067830845713616
0.06768836081028
-0.711810946464539
-0.281894862651825
0.795923948287964
0.479423999786377
1.22121274471283
0.056384667754173
0.139351680874825
-0.147612556815147
0.923216044902802
0.358838677406311
-0.140369072556496
-0.280924409627914
-0.128998532891274
-0.566209256649017
0.308731913566589
0.011598013341427
-0.965991020202637
-2
-0.282885402441025
0.483521789312363
-0.669707775115967
1.04593312740326
-0.495014429092407
-0.599535644054413
0.834438860416412
-0.201294586062431
0.458691775798798
-0.237501814961433
-0.846688568592072
-0.389219671487808
-0.336955219507217
0.221964627504349
0.284501373767853
0.105525478720665
0.177824839949608
0.025275517255068
-0.48762571811676
-0.315304040908813
-0.301665067672729
0.429986745119095
0.274945348501205
0.578087568283081
-0.814139783382416
-0.067704536020756
0.278032124042511
0.545304417610168
-0.521275520324707
0.630179286003113
0.026150507852435
-0.543973803520203
0.233360886573791
-0.149718433618546
0.52462637424469
0.2249755859375
-0.351943224668503
0.571335792541504
0.121441252529621
-0.316847234964371
-0.040958184748888
0.238032177090645
-0.451535999774933
0.006219938397408
0.872362792491913
-0.611661434173584
0.668190777301788
0.366542965173721
0.333689361810684
-0.195502772927284
0.61557525396347
-0.321689069271088
0.074600607156754
-0.560070097446442
0.086357474327087
-0.399015069007874
-0.991122603416443
-0.284393161535263
0.986222743988037
-0.718138873577118
0.588113009929657
0.539756417274475
0.062047250568867
-0.701919376850128
-0.285911411046982
-0.432664752006531
-0.336270570755005
0.035814676433802
-0.564522266387939
0.229728549718857
0.579191565513611
-0.323449224233627
-0.447195827960968
0.080619655549526
-0.772754609584808
-0.632884442806244
-0.227496862411499
-0.540749132633209
-0.123320266604424
0.361775875091553
-0.338283956050873
0.335973054170609
-0.579577326774597
-0.835172235965729
0.760524213314056
-0.510194361209869
-0.001437932252884
0.110771507024765
0.469732463359833
-0.581747353076935
0.36959958076477
-0.538974463939667
-0.116845026612282
-0.610701441764832
0.756094813346863
-0.43437722325325
0.024308487772942
0.057864509522915
-0.897593498229981
-1.23050045967102
-0.986526846885681
-0.246338456869125
-0.675373911857605
-0.027499727904797
1.32840394973755
0.004324909299612
-0.529877901077271
0.383019030094147
-0.426448702812195
0.2735236287117
-0.067919865250588
-0.015927644446492
-0.354658365249634
0.384942710399628
0.402629613876343
-0.195993348956108
0.687579274177551
-0.690162718296051
0.843974232673645
-0.254152238368988
-0.093356236815453
0.350492238998413
-0.196894437074661
-0.221495807170868
-0.395744979381561
0.116719394922256
-0.087837845087051
0.225740656256676
0.111159197986126
-0.355245113372803
0.248472183942795
0.171208322048187
-0.615435183048248
0.067824095487595
0.175042480230331
-0.127535104751587
-0.193556755781174
0.076196528971195
0.129643648862839
0.395972341299057
-0.090700082480908
0.209199011325836
0.262328684329987
0.681401252746582
-0.300605028867722
-0.405012100934982
-0.959285318851471
-0.37963742017746
0.326966017484665
-0.071245163679123
0.383627533912659
0.434432446956635
0.198885232210159
1.22413980960846
-0.211322590708733
-0.63353419303894
0.740067541599274
0.223671019077301
0.439771145582199
0.390050530433655
0.23647429049015
0.561456620693207
-0.3479163646698
-0.171787545084953
0.346413135528564
-0.501796305179596
-0.28325754404068
0.574660897254944
0.256852298974991
-0.075603380799294
0.072240948677063
0.293190360069275
0.105143800377846
0.128943622112274
0.355634570121765
0.427173525094986
-0.059576455503702
-0.350234150886536
0.072928935289383
0.376790404319763
0.475488036870956
-0.276753306388855
0.236301243305206
0.309939205646515
0.148575380444527
-0.457057893276215
-0.32556277513504
0.492897778749466
-0.019308706745505
-0.192308396100998
-0.431571006774902
-0.761879086494446
-0.538594543933868
0.462618440389633
-0.162737905979157
0.192605942487717
-1.14444887638092
-0.569807708263397
-0.181855872273445
0.094547912478447
0.403125077486038
-0.362450480461121
-0.647030532360077
0.406957536935806
0.034844689071179
0.817816913127899
-0.0971365198493
0.605761051177979
0.027866326272488
-0.121387332677841
0.828885555267334
-0.51261442899704
-0.153340831398964
0.222671061754227
-1.23028492927551
-1.07460486888886
-0.496466457843781
0.564668953418732
0.131730034947395
-0.310887277126312
0.145541697740555
-0.424243807792664
0.37236076593399
-1.42079329490662
0.01628814637661
-0.839947938919067
0.435974806547165
-0.044820830225945
0.065586388111115
-0.054883118718863
0.127424120903015
-0.056890949606896
0.014061816036701
-0.100579664111137
-0.988070726394653
-0.481577128171921
-0.079288877546787
0.151102110743523
0.431282013654709
0.393768161535263
0.021393939852715
-0.015811095014215
-0.028817323967815
0.807505488395691
-0.094569161534309
-0.087755218148232
0.353713035583496
0.382685542106628
0.089591152966023
0.173471108078957
-0.585273206233978
-0.701092541217804
-0.31658411026001
-0.623233497142792
0.38483127951622
-0.367349475622177
0.535557091236115
0.24747733771801
0.323452591896057
0.553648352622986
0.042641971260309
0.523382604122162
-0.002276168670505
-0.788607716560364
0.035619117319584
0.882396459579468
0.329494625329971
-0.180459558963776
0.885944128036499
-0.850371956825256
0.299954175949097
-0.256862163543701
-0.764208555221558
0.369035482406616
-1.25220811367035
1.19319808483124
0.292634308338165
0.059261973947287
-0.721638083457947
-0.511074006557465
-0.914525985717773
0.553167045116425
-0.302067309617996
-0.66419243812561
0.481855571269989
0.213371396064758
0.204909309744835
0.60640275478363
0.999055206775665
0.010872006416321
-0.294642388820648
-0.081866100430489
0.168384999036789
-0.321733444929123
-0.068702891469002
0.36282867193222
-0.438493013381958
0.512743890285492
-0.656794846057892
0.350808501243591
-0.3057501912117
-0.486731827259064
0.640759468078613
-0.074162684381008
0.489274054765701
0.069587230682373
-0.070715360343456
-0.382518023252487
-0.413556963205338
-0.043823093175888
0.288042187690735
0.308869123458862
-0.198130011558533
-0.735473692417145
0.063375011086464
0.073643699288368
0.679126858711243
0.378052443265915
0.356198310852051
-0.342901617288589
-0.351940035820007
-0.715791404247284
0.629687011241913
0.028176827356219
-0.674676060676575
0.171353578567505
-0.584438383579254
-0.470617234706879
-0.048973832279444
-1.07829403877258
-0.562431812286377
-0.330609381198883
-0.38019272685051
-0.613980889320374
0.580874681472778
0.092285737395287
-0.097243025898933
0.372425526380539
-0.010215630754829
-0.541130602359772
-0.428302079439163
0.657801985740662
1.26300239562988
0.299103081226349
-0.46929344534874
-1.40644097328186
0.15881459414959
-0.255012035369873
0.016931183636189
0.179236099123955
0.160285651683807
0.090530872344971
-0.331499308347702
0.644914269447327
-0.289726912975311
-0.187696665525436
0.525782287120819
0.306022226810455
0.735512614250183
-0.519684374332428
0.396039605140686
-0.153002232313156
-0.301647871732712
-0.462127149105072
-1.19082498550415
0.156894311308861
-0.870825290679932
0.19624325633049
0.24123814702034
-0.090471461415291
-1.17841684818268
-0.845251977443695
-0.89752060174942
0.004941716790199
-0.38170000910759
-0.628677487373352
0.153374046087265
-0.033917583525181
-0.364888548851013
-0.752845227718353
0.003722451627254
-0.157199323177338
0.659778118133545
0.713904857635498
0.256474524736404
-0.56659060716629
0.095551386475563
-0.332801103591919
-0.505765497684479
-0.17940080165863
-0.086345113813877
0.720882534980774
-0.88173770904541
-0.23291888833046
-0.019285190850496
-0.517295598983765
-0.853909373283386
0.54930704832077
0.09134304523468
-0.133689925074577
0.61226761341095
0.015815380960703
-0.581173717975616
-0.840005099773407
0.114897660911083
-0.713691473007202
-0.466022253036499
-0.199706077575684
-0.212592452764511
-1.12814831733704
0.240559816360474
-0.385730177164078
-0.21369457244873
-0.451759994029999
0.461746156215668
0.311663568019867
-0.483333170413971
-0.225704714655876
0.534149348735809
-0.39800152182579
0.197770982980728
0.783435225486755
-0.903745114803314
-0.894702672958374
-0.115464486181736
0.423843234777451
-0.728166520595551
-0.129961907863617
0.182923167943954
0.374715626239777
-0.523866415023804
-0.135704562067986
-0.844549596309662
-0.632637500762939
0.955933451652527
0.252978980541229
-0.223620787262917
-0.138409823179245
-0.129700019955635
-0.013343144208193
-0.075431190431118
-0.143956050276756
-0.167521789669991
0.298595815896988
0.601360857486725
0.808659315109253
0.643590867519379
0.706132233142853
-0.000851456075907
-0.48118332028389
-0.026486698538065
-1.10600578784943
0.480019748210907
-0.746648013591766
0.121823415160179
-0.578141093254089
0.466975867748261
0.312286168336868
0.266655623912811
-0.253622800111771
-0.630825161933899
0.238999724388123
-0.512259840965271
-0.665340960025787
0.381649136543274
0.40227147936821
0.377551794052124
-0.561106562614441
0.593914091587067
0.200755223631859
0.372057676315308
0.436575770378113
0.93886935710907
0.013733883388341
-0.154977306723595
-0.145067766308785
-0.685625374317169
-0.478674352169037
1.17263460159302
0.123234167695045
-0.124744810163975
0.257646858692169
-0.300751894712448
-0.455880075693131
-0.730172634124756
-0.342536479234695
-0.154738426208496
0.287410795688629
-0.499112576246262
-0.900995135307312
0.913576602935791
0.016909025609493
0.5189169049263
-0.092078223824501
-0.061586983501911
-0.668552339076996
-0.048817507922649
0.717072665691376
-1.74662065505981
-1.4868323802948
0.441761374473572
-0.356724262237549
-0.750940501689911
0.129773333668709
0.867183566093445
-0.837330341339111
0.459283143281937
0.253470927476883
0.433240532875061
0.396023541688919
-0.225838273763657
0.824814319610596
0.816880524158478
0.31392702460289
0.357943624258041
0.262319058179855
-0.784597158432007
-0.207979142665863
0.266957372426987
0.547742426395416
0.409277349710465
0.268835544586182
0.042272739112377
0.606383562088013
0.618731439113617
0.269022881984711
-0.582869350910187
-0.532143831253052
0.378108441829681
-0.498983383178711
0.612577497959137
-0.847730696201324
-0.240650221705437
-0.165254846215248
-0.687897861003876
-0.00661551207304
0.215271577239037
-0.359798163175583
-0.709781169891357
-0.140032067894936
-1.11694669723511
-0.455293774604797
-0.224462121725082
-0.288936585187912
0.99306845664978
-0.065759941935539
-0.554674565792084
-0.002076283097267
-0.04139581695199
0.015640534460545
0.678384065628052
-0.273577690124512
0.172898396849632
-0.085443094372749
0.312944978475571
0.393813610076904
-0.108320660889149
-0.525369107723236
-0.437801122665405
-0.129768416285515
-0.14966157078743
0.416194498538971
-0.306910544633865
-0.128893956542015
0.19200699031353
0.286404967308044
0.307309359312057
0.996445178985596
-0.255982965230942
-0.280626893043518
-0.737156748771668
-0.880059540271759
-0.821309089660645
0.003355249762535
0.092379912734032
-0.220657646656036
0.107131242752075
-0.125920578837395
-0.568054437637329
0.839178800582886
0.364365607500076
-0.2032360881567
-0.215378195047379
-0.592116475105286
0.136679962277412
0.380312263965607
0.106769554316998
-0.425853312015533
0.318156272172928
0.221978932619095
0.11653096973896
-0.504775047302246
-0.635143518447876
-0.581793963909149
0.116974055767059
0.179139986634254
0.11417044699192
-0.242875650525093
-0.497265875339508
-0.052722677588463
0.947530746459961
-0.842979490756989
-1.03035259246826
-0.42944598197937
0.442198485136032
-0.04224343970418
0.382512927055359
0.763387560844421
-0.407679319381714
-0.360295474529266
0.023556113243103
-0.655429124832153
0.303656965494156
-0.615673899650574
0.915935039520264
-0.066207259893417
-0.551485180854797
0.045956447720528
-0.514608502388001
-0.162526041269302
-0.326594889163971
-0.567592680454254
0.307211756706238
0.875586330890656
0.471575349569321
0.275897800922394
-0.039594545960426
-0.558751344680786
-0.066112898290157
0.712546050548553
0.340115755796432
-0.391624301671982
-0.410270541906357
0.337680280208588
0.019607044756413
-0.701705873012543
0.665703654289246
0.004232052713633
0.016462296247482
0.758268237113953
-0.153530895709991
-0.755679726600647
-0.63006329536438
-0.359818875789642
-0.230036243796349
0.79370379447937
-0.063607275485993
-0.310929596424103
0.013268526643515
0.83579957485199
0.413226425647736
-0.116989240050316
-0.160695463418961
0.321412026882172
-0.268647015094757
0.22591570019722
-0.385524272918701
-0.565308272838593
0.656786680221558
0.299873113632202
-0.509186804294586
0.275062590837479
-0.533103466033936
0.400250405073166
0.187985107302666
-0.061824798583984
-0.852606296539307
-0.682509005069733
0.258645385503769
-0.827696561813355
-0.025464527308941
-0.187428683042526
0.620819747447968
-0.058930940926075
-0.086271055042744
-0.004488326609135
0.423468619585037
-0.281599164009094
-0.589535236358643
-0.451257944107056
-0.574257135391235
0.818058431148529
0.466106474399567
-0.827679872512817
0.883931696414948
-0.538599729537964
0.200274080038071
-0.148342713713646
-1.05430710315704
0.676877379417419
-0.349445343017578
-0.290479242801666
-0.609921395778656
-0.016410920768976
-0.217648655176163
-0.286722481250763
0.291841089725494
-0.104684792459011
-0.465898156166077
0.464747786521912
-0.031534478068352
0.98331481218338
0.19145330786705
-0.040904529392719
-0.506494879722595
0.037462398409844
-0.616467237472534
-0.534937977790833
-1.50984942913055
-0.039222732186318
0.464248418807983
0.249544084072113
-0.043710373342037
0.716971933841705
-0.095384076237679
-0.933244824409485
-0.576991558074951
-0.456273108720779
0.471084892749786
-0.937190294265747
-0.178029894828796
0.310725480318069
0.281049460172653
-0.093475073575974
-0.525742113590241
0.221294403076172
-0.01586676388979
-0.602069795131683
-0.654437005519867
0.222243398427963
0.092079445719719
0.51664412021637
0.309292674064636
0.82396125793457
-0.105179369449615
0.176480695605278
0.395708233118057
-0.601528108119965
-0.092388242483139
0.817443013191223
0.303761780261993
0.454784393310547
0.086793594062328
-0.096802704036236
-0.592293620109558
0.043841443955898
0.252567768096924
-0.117032587528229
-0.931095063686371
-0.041665948927403
-0.386451661586761
-0.191223293542862
-0.614674031734467
0.400733530521393
-0.30680525302887
0.527922213077545
0.395135819911957
-0.270273804664612
-0.276039391756058
0.958850204944611
-0.313712686300278
-0.645991742610931
0.03479377925396
0.300338000059128
-0.110550552606583
-0.643570065498352
0.022140793502331
0.43042665719986
-0.200360357761383
-0.352951794862747
0.213152274489403
0.996037006378174
-0.106312453746796
-0.587791264057159
-1.21535634994507
0.285708159208298
0.492830276489258
0.342638999223709
-0.758934140205383
0.703303277492523
-0.191812217235565
0.098200976848602
-0.910705626010895
-0.671989321708679
-0.272788494825363
-0.74257618188858
-1.64718163013458
-1.0905978679657
-0.309881299734116
-0.560557782649994
0.173950791358948
0.67288088798523
-0.241184785962105
0.417176276445389
-0.354940682649612
-0.408053368330002
-0.438145399093628
-0.435884147882462
-0.668746531009674
-0.993861198425293
-0.227232575416565
0.273803263902664
-0.506007552146912
-0.037087004631758
1.3703408241272
-0.096338160336018
0.418072491884232
-0.241634666919708
-1.06667828559875
-0.236484348773956
-0.032807264477015
-0.974549531936646
0.638448834419251
-0.162497013807297
-0.822283327579498
-0.690124332904816
1.05429136753082
-0.184527918696404
0.002287849783897
-0.104593060910702
0.343890994787216
-0.228451102972031
-1.07629990577698
-0.167114108800888
-1.10001015663147
-0.002765104174614
-0.281658440828323
-1.34860229492188
-0.181436732411385
-0.334205895662308
-0.379094690084457
0.005773957818747
-0.309765100479126
-0.243861988186836
-0.304403811693192
-0.023143401369453
0.007421494461596
-0.285071760416031
0.244393303990364
-0.71281635761261
0.003556318581104
0.261233329772949
-0.498133033514023
0.285921216011047
-0.699178695678711
-0.237454652786255
0.364497661590576
-0.048531442880631
0.400765925645828
-0.33841398358345
-1.39827406406403
-1.09507846832275
0.185841724276543
0.238984197378159
1.06108295917511
-0.546097218990326
0.393492817878723
-0.082823015749455
-0.832071959972382
0.793671011924744
-0.432230770587921
0.250071823596954
-0.174166649580002
0.020203556865454
0.197706744074821
0.262757748365402
0.69652396440506
-0.498261690139771
0.026177398860455
0.313135921955109
-0.276704549789429
-0.744157254695892
0.711434364318848
0.232983142137527
-1.28675138950348
-0.288555085659027
-0.044115632772446
-1.40135931968689
0.549915373325348
0.142102316021919
1.01781833171844
-0.26844334602356
0.459967136383057
0.161085695028305
0.180158853530884
-0.306408733129501
0.866735756397247
0.215259879827499
-0.438356220722199
-0.881360530853272
0.104590088129044
-0.482402145862579
-0.091453462839127
0.07683015614748
0.072349719703198
-1.10982966423035
-0.52768337726593
-0.762195885181427
0.408854961395264
0.164748102426529
-0.362397164106369
0.207301869988441
0.249860838055611
0.325817912817001
0.55561625957489
-0.014288062229753
0.337494254112244
-0.031455229967833
0.113909915089607
0.339540213346481
-0.14300212264061
0.403706252574921
-0.181810423731804
-0.127855360507965
-0.506133496761322
0.958224833011627
0.357334554195404
-0.084678344428539
-1.00339710712433
-0.079397082328796
-0.114026881754398
0.204203814268112
-0.253148823976517
0.512355983257294
-0.500575006008148
0.607669651508331
-0.143083050847054
0.622151613235474
-0.213663309812546
0.002124862745404
-0.368279844522476
-0.211096197366714
-0.276959866285324
-0.429462224245071
-0.166599571704865
-0.383162468671799
0.500330626964569
-0.447859793901444
0.391473650932312
-0.13361494243145
-0.536891579627991
-0.248038828372955
-0.133237063884735
-0.462229549884796
0.430658459663391
1.09206783771515
-0.518285036087036
0.261267006397247
-0.438915461301804
-1.44313323497772
-0.769671976566315
-0.81909441947937
-0.717837929725647
0.011384472250939
0.068449705839157
-0.452584207057953
0.66614830493927
-0.983722269535065
0.908538937568665
-0.594723582267761
-0.082335785031319
-0.766151487827301
0.373636573553085
-0.220857888460159
0.450696468353272
-0.997847437858582
-0.23676024377346
-0.27375727891922
-0.199471309781075
-0.140205100178719
0.044188968837261
-0.53908896446228
-1.08889043331146
0.190645098686218
-0.145755797624588
-0.163519978523254
-0.654497683048248
-0.785532832145691
0.541305780410767
-0.060032770037651
0.345996826887131
-0.471456587314606
0.381113171577454
0.167395144701004
-0.340231984853744
-0.048053916543722
-0.106091484427452
0.14971736073494
0.308840572834015
0.383834987878799
0.584194004535675
0.650201737880707
0.337259113788605
0.06898432970047
0.202201142907143
0.579594850540161
-0.855940222740173
-0.326922029256821
0.193696826696396
1.06207239627838
-0.004136562347412
-0.284409016370773
-0.127371579408646
-0.098844453692436
-0.567105531692505
1.60852980613709
0.518573999404907
0.087080664932728
0.529172956943512
0.154753625392914
-0.020620994269848
-0.218209326267242
0.035408087074757
0.585872173309326
-0.109797388315201
-0.422741144895554
0.265206575393677
1.2758777141571
-0.252005398273468
0.036452826112509
0.509779334068298
-0.059728123247624
-0.153870612382889
0.153010502457619
-0.241961166262627
0.800208628177643
0.357487738132477
-0.777669191360474
0.071262285113335
-0.010361574590206
0.037703543901444
-0.804676651954651
-0.685580253601074
-0.43658971786499
0.123709924519062
-0.194280236959457
0.000391675159335
-0.101685725152493
-0.592342436313629
-0.270743250846863
0.013042591512203
1.38063561916351
0.154889717698097
0.203619495034218
-0.315454512834549
0.777597784996033
0.005242611747235
0.342196732759476
-0.054447498172522
-1.1084953546524
0.613897085189819
0.16591888666153
-0.095431223511696
-0.917625427246094
-0.273675084114075
-0.265891373157501
-0.560521125793457
0.787438869476318
-0.311653912067413
-0.503991901874542
-0.412898123264313
-0.583078145980835
0.184977978467941
-0.306369185447693
-0.284821957349777
0.495022922754288
0.776417791843414
-0.114283859729767
-0.422327309846878
-0.065031953155995
0.859459638595581
-0.439370930194855
-0.273555785417557
0.104444041848183
-0.51238077878952
0.5365891456604
-0.068839251995087
-0.452842235565186
0.587957561016083
-0.243215680122375
0.10743386298418
-0.109194695949554
-0.564748644828796
0.801623404026032
0.577167987823486
-0.330389410257339
-0.614175140857697
-0.539771676063538
-0.203027203679085
-0.392427712678909
-0.157433927059174
0.490006119012833
-0.387512266635895
-0.006294038146734
0.484177112579346
-0.033926453441382
0.104945003986359
-0.443587809801102
0.262508183717728
0.397271424531937
0.375004053115845
0.00718030706048
0.830662310123444
-0.259494602680206
-0.115405648946762
0.128809720277786
-0.435247629880905
0.359491586685181
-0.375387102365494
0.110970042645931
-0.982092499732971
-0.591460525989533
0.542931318283081
-0.922271549701691
-0.707591116428375
-0.740148603916168
0.087116099894047
-0.457106113433838
0.180888250470161
-0.549540877342224
0.163699984550476
0.016399322077632
0.306520521640778
-0.269363939762115
-1.29915928840637
0.109107598662376
-0.733625411987305
-0.070078328251839
-0.08538667857647
-0.264669001102447
-0.089198432862759
0.942066252231598
0.001721468754113
-0.299561083316803
0.153793826699257
-0.111741736531258
0.610636472702026
0.837923169136047
1.04196107387543
-0.148271456360817
0.822572827339172
-0.197473809123039
-0.073427587747574
0.432671457529068
-0.080920666456223
-0.228946998715401
0.390185952186584
-0.003481752704829
-0.282197594642639
-0.00958258099854
0.070793978869915
0.08024088293314
-1.04576122760773
0.298041671514511
0.449871271848679
0.211559757590294
-0.856780827045441
-0.905093610286713
0.512858211994171
-0.787620663642883
-0.11990537494421
-0.114929005503654
-0.44821497797966
0.145626753568649
-0.209115818142891
0.110568098723888
-0.983317673206329
0.078787803649902
0.308443337678909
-0.276663154363632
0.054265312850475
0.422197222709656
-0.314560443162918
0.162947848439217
-0.214879557490349
0.326226145029068
0.054279442876577
-0.618170917034149
-0.709660887718201
-0.206935748457909
0.61299067735672
-0.367256999015808
-0.642193675041199
-1.01331233978271
0.832173585891724
-0.46706622838974
0.045349404215813
-0.057476870715618
-1.13252580165863
0.095154538750649
0.392642319202423
0.724436759948731
0.286384165287018
0.285377085208893
0.067984960973263
-0.399600654840469
0.50370717048645
0.275092095136642
-0.008579681627452
0.246054396033287
0.337614834308624
-0.453281939029694
-1.35085582733154
0.524129688739777
-0.717034220695496
-0.300165414810181
0.017313040792942
-0.95344865322113
1.16745233535767
-0.417931973934174
0.129965305328369
-0.588000416755676
0.638619542121887
-0.065735153853893
0.413506925106049
0.085928812623024
0.409244894981384
-0.412591934204102
-0.128850743174553
-0.358821004629135
-0.699572026729584
-0.154177829623222
0.260407269001007
0.049764223396778
-0.501967310905457
0.296283185482025
0.023088244721294
0.307017922401428
0.076844938099384
-0.271643489599228
-0.200389087200165
-0.775164783000946
-0.94242787361145
1.59107756614685
0.331174552440643
-0.065192744135857
-0.239725306630135
0.059811286628246
-0.414715200662613
-0.025907229632139
0.302580624818802
-0.403527438640595
0.375816196203232
-0.247674345970154
-1.54299437999725
-0.646947145462036
-0.354096740484238
1.23511588573456
0.916176915168762
-0.181641086935997
-0.484210669994354
0.071278832852841
0.357446402311325
-0.841822445392609
-0.290432572364807
-0.703303158283234
0.074527323246002
0.242241069674492
-0.076142020523548
-0.526719152927399
0.130467683076859
0.198583349585533
0.429344683885574
0.143538475036621
0.310348272323608
-0.140009060502052
-0.363603293895721
0.963294327259064
-0.642229437828064
0.541380643844605
0.343156367540359
0.63862669467926
-0.724075675010681
-0.476920336484909
0.520265221595764
0.838849544525147
0.050842151045799
0.728793740272522
0.101214274764061
-0.175710245966911
-0.123466297984123
0.611193835735321
-0.532232820987701
-1.1049325466156
0.306226491928101
-0.391919672489166
-0.632190406322479
0.363481789827347
0.479171425104141
0.158206641674042
-0.112699717283249
-1.15257441997528
-0.20514315366745
-0.469161421060562
0.130992025136948
0.582408666610718
0.243519008159637
1.26366531848907
-0.238593578338623
-1.22742474079132
-0.344345033168793
0.474427044391632
0.390463620424271
-0.044167321175337
0.061806630343199
0.072604954242706
-0.248661547899246
0.030248705297709
-0.351763546466827
-0.96630722284317
-0.242042034864426
0.546939969062805
0.39050617814064
0.193226218223572
0.70291793346405
0.121997855603695
0.491136610507965
-0.273534715175629
-0.088023655116558
-0.039562575519085
0.291789591312408
0.525596857070923
0.212156265974045
0.77408891916275
0.351458340883255
0.149843037128449
0.077316075563431
-0.471328020095825
0.284469604492187
-0.744760394096375
-0.583677768707275
0.375359654426575
0.434126615524292
0.227518171072006
0.231270119547844
-0.436954885721207
-0.402410268783569
-0.028068952262402
-0.44647228717804
0.011765316128731
-0.361745685338974
-1.19120371341705
-1.3530797958374
-0.333342134952545
-1.19386792182922
-0.054266080260277
-0.111895106732845
-0.183619737625122
0.520712018013001
0.029604764655233
0.656756699085236
-0.565122902393341
0.64072173833847
0.186149254441261
-0.013826929032803
0.297016352415085
0.334672152996063
0.58087956905365
-0.224852547049522
-0.00931341201067
0.083904623985291
0.944024860858917
-0.214872226119041
-1.27618503570557
0.8964923620224
-0.044877029955387
0.388156086206436
-0.259854525327682
0.248785823583603
0.171852111816406
-0.430329859256744
0.117525666952133
0.291554421186447
-0.35687991976738
0.452314019203186
-0.237608775496483
-0.725808501243591
-0.840710699558258
0.518367409706116
0.636399865150452
-0.203182086348534
-0.072926446795464
-0.268776595592499
-0.763111233711243
-0.000395588576794
-0.805603861808777
-0.03394740074873
-0.007693432271481
-0.12352430075407
0.090898282825947
-0.280536472797394
-1.03037524223328
0.484086185693741
0.164338245987892
-0.26995861530304
0.048708137124777
-0.726651310920715
-0.693176865577698
-0.100241921842098
0.259713679552078
0.217333525419235
-1.04790544509888
0.982723534107208
0.070097640156746
-0.230975419282913
-0.251690894365311
-0.714386701583862
0.254799157381058
0.652654528617859
0.291092157363892
0.120273873209953
-0.38041090965271
0.004193399101496
0.248696058988571
-0.614899635314941
-0.174175769090652
-0.230216190218925
0.274388283491135
0.101736649870873
-0.848681092262268
-0.327044248580933
0.898994565010071
-0.336103558540344
0.349260181188583
0.142288148403168
0.110157743096352
-0.166152253746986
0.322825282812119
-0.119495891034603
0.582955300807953
0.357921749353409
-0.32334378361702
-1.39905416965485
-0.39515483379364
0.670207560062408
-0.481658279895783
-0.374886482954025
-0.399885147809982
0.407383680343628
0.134599223732948
-0.653468906879425
-0.418775588274002
0.12406874448061
-0.251433610916138
-0.626850485801697
0.94144994020462
-1.03694140911102
1.00796949863434
-0.603980839252472
-0.373464584350586
-1.19616758823395
0.27682501077652
0.055501855909824
0.065788179636002
-0.32039201259613
0.501782238483429
-0.312256306409836
-0.070107631385326
0.006761077791452
0.008902125060558
-0.018581576645374
-0.062124878168106
-0.428069859743118
-0.673657834529877
-0.231487840414047
0.85521924495697
0.046155273914337
-0.609371781349182
-0.565515100955963
-0.562780320644379
0.322172254323959
0.551996767520905
0.223854884505272
-0.012393925338984
-0.416009873151779
0.308846682310104
-0.581814587116241
0.125971585512161
0.757497549057007
-1.03048205375671
0.035086244344711
-0.731416165828705
0.065805435180664
-0.152357891201973
-0.470551371574402
-0.190061077475548
-0.489418834447861
-0.353460669517517
-0.279682219028473
-0.09950590133667
0.255262345075607
-0.301985830068588
-0.170502781867981
0.397971868515015
0.627226948738098
0.242038518190384
-0.45098614692688
0.649072706699371
0.18886686861515
-0.196905389428139
0.297925293445587
-0.30571311712265
-0.309442162513733
-0.222272962331772
0.590703308582306
-0.326640099287033
-0.112802103161812
0.268794745206833
0.26387158036232
-0.247369587421417
-0.448402285575867
0.025191653519869
0.162635505199432
0.260961204767227
0.162855863571167
-0.346224635839462
-0.510436296463013
0.106949545443058
0.148162931203842
-0.461833387613297
-0.983545303344727
-0.21723735332489
-0.122087508440018
-0.379043370485306
-0.044131547212601
-0.498900711536408
0.520989239215851
0.543409466743469
0.165076181292534
-0.142838522791863
1.5486022233963
-0.225534483790398
-0.108008421957493
-0.857900977134705
-0.194084286689758
-0.695906043052673
0.097776345908642
0.23535031080246
-0.398573845624924
0.693556070327759
-0.494757235050201
0.468883454799652
-0.388634502887726
0.638360619544983
-0.395947605371475
0.393567264080048
0.223023101687431
-0.040259573608637
-0.675880670547485
-0.215284198522568
-0.892644345760345
-1.10185670852661
-0.82871276140213
0.500080704689026
0.16886368393898
0.066984266042709
-0.017449252307415
0.01560727506876
-0.98453426361084
-0.138663589954376
-0.550416946411133
0.021658577024937
-0.444638162851334
-0.789567530155182
1.38696229457855
-0.830206513404846
0.397928416728973
-0.608739674091339
0.082656167447567
0.583589792251587
1.00530171394348
-0.175731882452965
-0.056217066943646
-0.226131439208984
-0.404742121696472
0.323169887065887
0.257453262805939
-0.071749560534954
-0.147847771644592
-0.077531605958939
-0.351330041885376
0.064537703990936
0.226376980543137
-0.046399001032114
-0.774084270000458
-0.68954473733902
0.269064217805862
0.581174850463867
-0.116976551711559
0.30070561170578
0.060441136360169
-0.189050108194351
-0.693640112876892
0.927678644657135
-0.385173559188843
-0.137731790542603
0.521117091178894
0.22777271270752
-0.556530833244324
0.305155158042908
0.018043797463179
-0.758326172828674
0.741686463356018
0.564895033836365
-0.092039808630943
0.233234345912933
0.160097852349281
0.234280079603195
-0.544641613960266
-0.569977819919586
-1.14276814460754
0.642222225666046
0.129512548446655
-0.237008318305016
-0.412340402603149
0.089300528168678
0.307422757148743
0.646576642990112
-0.019785612821579
-0.434010446071625
0.446326702833176
-0.227560132741928
-0.074039280414581
0.763779282569885
-0.004296995699406
0.036755811423063
0.005312440916896
-0.710222840309143
-0.625339686870575
-1.03444743156433
-0.279377430677414
1.08000874519348
0.458211839199066
0.164120629429817
0.46423676609993
-0.418673306703568
-0.999423503875732
0.400988399982452


==> data/rock_paper_scissors/pgav.csv <==
1.000000000000000000e+00,-1.154999996908009086e-01
2.000000000000000000e+00,-1.134999996051192506e-01
3.000000000000000000e+00,-1.047999997064471278e-01
4.000000000000000000e+00,-1.029999996256083516e-01
5.000000000000000000e+00,-1.009999997075647221e-01
6.000000000000000000e+00,-9.809999996796250898e-02
7.000000000000000000e+00,-8.904999994672835317e-02
8.000000000000000000e+00,-8.649999994784593471e-02
9.000000000000000000e+00,-8.715000007301568208e-02
1.000000000000000000e+01,-8.455000003799795216e-02
1.100000000000000000e+01,-8.275000003166499418e-02
1.200000000000000000e+01,-7.944999996572735257e-02
1.300000000000000000e+01,-8.165000005625190627e-02
1.400000000000000000e+01,-8.550000013783573549e-02
1.500000000000000000e+01,-8.574999993667005438e-02
1.600000000000000000e+01,-8.299999986775220828e-02
1.700000000000000000e+01,-8.379999986849727411e-02
1.800000000000000000e+01,-8.135000004433094734e-02
1.900000000000000000e+01,-8.239999990910293337e-02
2.000000000000000000e+01,-8.489999988116322949e-02
2.100000000000000000e+01,-8.819999984465538845e-02
2.200000000000000000e+01,-9.229999975301325654e-02
2.300000000000000000e+01,-9.074999982491135930e-02
2.400000000000000000e+01,-8.639999966137112963e-02
2.500000000000000000e+01,-8.739999993704258840e-02
2.600000000000000000e+01,-8.789999981410802354e-02
2.700000000000000000e+01,-8.829999983310701794e-02
2.800000000000000000e+01,-9.054999972693622556e-02
2.900000000000000000e+01,-8.739999977871774905e-02
3.000000000000000000e+01,-8.539999973960218926e-02
3.100000000000000000e+01,-8.499999972060323650e-02
3.200000000000000000e+01,-8.184999966062606047e-02
3.300000000000000000e+01,-7.959999959915876888e-02
3.400000000000000000e+01,-8.164999956265092673e-02
3.500000000000000000e+01,-8.529999933205546780e-02
3.600000000000000000e+01,-8.234999945387246056e-02
3.700000000000000000e+01,-8.064999932423234930e-02
3.800000000000000000e+01,-7.774999938905238772e-02
3.900000000000000000e+01,-7.379999937489629958e-02
4.000000000000000000e+01,-7.494999944232405564e-02
4.100000000000000000e+01,-7.999999946914614080e-02
4.200000000000000000e+01,-8.039999972097575109e-02
4.300000000000000000e+01,-8.319999963045121572e-02
4.400000000000000000e+01,-8.004999970085918681e-02
4.500000000000000000e+01,-7.414999984204768968e-02
4.600000000000000000e+01,-8.059999975375832515e-02
4.700000000000000000e+01,-8.184999982826413056e-02
4.800000000000000000e+01,-9.139999984763562402e-02
4.900000000000000000e+01,-9.409999996423722146e-02
5.000000000000000000e+01,-9.730000021867454829e-02
5.100000000000000000e+01,-9.075000021606685618e-02
5.200000000000000000e+01,-9.289999990724029377e-02
5.300000000000000000e+01,-9.495000001043082949e-02
5.400000000000000000e+01,-1.002999999187886571e-01
5.500000000000000000e+01,-1.052000001445412697e-01
5.600000000000000000e+01,-1.023000002279877557e-01
5.700000000000000000e+01,-1.018000002764165579e-01
5.800000000000000000e+01,-9.909999996423721202e-02
5.900000000000000000e+01,-9.805000005289912779e-02
6.000000000000000000e+01,-9.789999978616834020e-02
6.100000000000000000e+01,-9.589999987743795529e-02
6.200000000000000000e+01,-9.500000002793966558e-02
6.300000000000000000e+01,-9.719999995082619082e-02
6.400000000000000000e+01,-9.320000001229347686e-02
6.500000000000000000e+01,-8.944999981671572509e-02
6.600000000000000000e+01,-9.179999975487589114e-02
6.700000000000000000e+01,-9.259999976493420160e-02
6.800000000000000000e+01,-9.125000008381904670e-02
6.900000000000000000e+01,-9.320000003091992447e-02
7.000000000000000000e+01,-8.799999994225800315e-02
7.100000000000000000e+01,-8.944999987259508178e-02
7.200000000000000000e+01,-8.504999983124436613e-02
7.300000000000000000e+01,-8.374999990686778084e-02
7.400000000000000000e+01,-8.385000014677645996e-02
7.500000000000000000e+01,-8.635000003501772103e-02
7.600000000000000000e+01,-8.325000003911554869e-02
7.700000000000000000e+01,-8.454999997280537860e-02
7.800000000000000000e+01,-8.384999980218708904e-02
7.900000000000000000e+01,-8.039999987930060432e-02
8.000000000000000000e+01,-8.324999995529651364e-02
8.100000000000000000e+01,-8.419999998062849267e-02
8.200000000000000000e+01,-9.260000013746320924e-02
8.300000000000000000e+01,-8.885000017471612888e-02
8.400000000000000000e+01,-9.359999991953371623e-02
8.500000000000000000e+01,-9.414999994449316234e-02
8.600000000000000000e+01,-9.634999985806644296e-02
8.700000000000000000e+01,-9.624999975785614170e-02
8.800000000000000000e+01,-9.315000002272429136e-02
8.900000000000000000e+01,-9.375000000000000000e-02
9.000000000000000000e+01,-9.590000003576279464e-02
9.100000000000000000e+01,-9.825000000186263904e-02
9.200000000000000000e+01,-9.449999989941715306e-02
9.300000000000000000e+01,-9.609999988228082324e-02
9.400000000000000000e+01,-9.360000002197921276e-02
9.500000000000000000e+01,-9.050000010989607546e-02
9.600000000000000000e+01,-9.270000026561321660e-02
9.700000000000000000e+01,-9.625000036321579300e-02
9.800000000000000000e+01,-9.575000022538007749e-02
9.900000000000000000e+01,-9.660000019706785346e-02
1.000000000000000000e+02,-9.290000013075769281e-02
1.010000000000000000e+02,-8.780000021681190481e-02
1.020000000000000000e+02,-9.085000025108457000e-02
1.030000000000000000e+02,-9.080000014975667111e-02
1.040000000000000000e+02,-9.065000025555493279e-02
1.050000000000000000e+02,-9.690000030212105042e-02
1.060000000000000000e+02,-9.025000032037497344e-02
1.070000000000000000e+02,-8.530000030994415450e-02
1.080000000000000000e+02,-9.115000046789646648e-02
1.090000000000000000e+02,-9.405000055208802279e-02
1.100000000000000000e+02,-9.845000067725775961e-02
1.110000000000000000e+02,-1.019500005431473316e-01
1.120000000000000000e+02,-1.006500005722046065e-01
1.130000000000000000e+02,-9.980000062845648112e-02
1.140000000000000000e+02,-9.875000037252902596e-02
1.150000000000000000e+02,-9.080000028945504897e-02
1.160000000000000000e+02,-9.275000026449561896e-02
1.170000000000000000e+02,-9.500000030733644907e-02
1.180000000000000000e+02,-9.180000023916363994e-02
1.190000000000000000e+02,-9.035000014118849121e-02
1.200000000000000000e+02,-8.925000017508863404e-02
1.210000000000000000e+02,-8.725000022910535391e-02
1.220000000000000000e+02,-8.655000023543835130e-02
1.230000000000000000e+02,-8.725000023841857077e-02
1.240000000000000000e+02,-8.690000042319299955e-02
1.250000000000000000e+02,-8.800000049173833938e-02
1.260000000000000000e+02,-8.620000050403178737e-02
1.270000000000000000e+02,-8.395000047050416025e-02
1.280000000000000000e+02,-8.525000044144689926e-02
1.290000000000000000e+02,-8.385000033304096378e-02
1.300000000000000000e+02,-7.975000018253922129e-02
1.310000000000000000e+02,-8.120000015012920902e-02
1.320000000000000000e+02,-7.865000023506582560e-02
1.330000000000000000e+02,-7.720000019297004745e-02
1.340000000000000000e+02,-7.420000011101365867e-02
1.350000000000000000e+02,-7.270000005140900279e-02
1.360000000000000000e+02,-7.449999992735682752e-02
1.370000000000000000e+02,-7.559999994933605527e-02
1.380000000000000000e+02,-7.549999998882411800e-02
1.390000000000000000e+02,-7.435000007040799830e-02
1.400000000000000000e+02,-8.125000025145709404e-02
1.410000000000000000e+02,-8.255000030621886808e-02
1.420000000000000000e+02,-8.515000004321336691e-02
1.430000000000000000e+02,-8.200000005774199519e-02
1.440000000000000000e+02,-8.460000008344650824e-02
1.450000000000000000e+02,-8.744999988004566183e-02
1.460000000000000000e+02,-8.679999986663460010e-02
1.470000000000000000e+02,-8.514999995939431798e-02
1.480000000000000000e+02,-8.574999990873038991e-02
1.490000000000000000e+02,-9.139999996870755428e-02
1.500000000000000000e+02,-8.584999982267618734e-02
1.510000000000000000e+02,-8.569999973289668671e-02
1.520000000000000000e+02,-8.429999971762297539e-02
1.530000000000000000e+02,-8.974999983794987313e-02
1.540000000000000000e+02,-9.054999968037008573e-02
1.550000000000000000e+02,-9.494999977760015808e-02
1.560000000000000000e+02,-9.769999977201224151e-02
1.570000000000000000e+02,-1.019999997317790896e-01
1.580000000000000000e+02,-9.889999964274465150e-02
1.590000000000000000e+02,-9.434999957680702265e-02
1.600000000000000000e+02,-9.224999952130021053e-02
1.610000000000000000e+02,-8.784999960102138350e-02
1.620000000000000000e+02,-8.764999967068434761e-02
1.630000000000000000e+02,-8.489999958314001227e-02
1.640000000000000000e+02,-8.319999963976444646e-02
1.650000000000000000e+02,-7.739999979734421554e-02
1.660000000000000000e+02,-7.945000002160668151e-02
1.670000000000000000e+02,-7.664999994449318843e-02
1.680000000000000000e+02,-7.700000003911555702e-02
1.690000000000000000e+02,-7.690000006929040288e-02
1.700000000000000000e+02,-8.195000020787121531e-02
1.710000000000000000e+02,-8.515000015497206642e-02
1.720000000000000000e+02,-8.345000023953616508e-02
1.730000000000000000e+02,-8.815000023692845521e-02
1.740000000000000000e+02,-9.050000011920929233e-02
1.750000000000000000e+02,-9.124999994412066884e-02
1.760000000000000000e+02,-9.214999994263053940e-02
1.770000000000000000e+02,-8.889999999664724428e-02
1.780000000000000000e+02,-9.024999995715918266e-02
1.790000000000000000e+02,-8.974999975413086584e-02
1.800000000000000000e+02,-8.699999971315265646e-02
1.810000000000000000e+02,-8.664999973960221813e-02
1.820000000000000000e+02,-8.874999968335033074e-02
1.830000000000000000e+02,-8.474999978207051199e-02
1.840000000000000000e+02,-7.949999991804360122e-02
1.850000000000000000e+02,-7.479999998584388465e-02
1.860000000000000000e+02,-7.049999976530670065e-02
1.870000000000000000e+02,-7.519999977201222152e-02
1.880000000000000000e+02,-7.594999965280296861e-02
1.890000000000000000e+02,-7.954999963752927561e-02
1.900000000000000000e+02,-7.764999957755207294e-02
1.910000000000000000e+02,-8.079999957233667540e-02
1.920000000000000000e+02,-7.559999957680701987e-02
1.930000000000000000e+02,-7.334999943152070712e-02
1.940000000000000000e+02,-7.734999943524600852e-02
1.950000000000000000e+02,-8.699999943375587297e-02
1.960000000000000000e+02,-8.544999965466561209e-02
1.970000000000000000e+02,-8.344999959692361857e-02
1.980000000000000000e+02,-8.019999973475934463e-02
1.990000000000000000e+02,-8.249999988824129049e-02
2.000000000000000000e+02,-8.244999991729855260e-02
2.010000000000000000e+02,-7.849999992176889818e-02
2.020000000000000000e+02,-8.230000002309681428e-02
2.030000000000000000e+02,-8.465000010095537208e-02
2.040000000000000000e+02,-8.720000014640391650e-02
2.050000000000000000e+02,-8.285000012256205082e-02
2.060000000000000000e+02,-8.429999995045363292e-02
2.070000000000000000e+02,-8.624999992549420291e-02
2.080000000000000000e+02,-8.804999994114041939e-02
2.090000000000000000e+02,-8.324999990873040157e-02
2.100000000000000000e+02,-8.485000002197920499e-02
2.110000000000000000e+02,-8.495000012218952012e-02
2.120000000000000000e+02,-8.499999996274708314e-02
2.130000000000000000e+02,-9.239999995566904045e-02
2.140000000000000000e+02,-8.899999988265334949e-02
2.150000000000000000e+02,-8.455000000074502919e-02
2.160000000000000000e+02,-8.695000001229344355e-02
2.170000000000000000e+02,-8.945000012405215917e-02
2.180000000000000000e+02,-9.215000013820828784e-02
2.190000000000000000e+02,-9.635000019334258314e-02
2.200000000000000000e+02,-9.944999981671570621e-02
2.210000000000000000e+02,-9.679999975487590946e-02
2.220000000000000000e+02,-9.604999981820580568e-02
2.230000000000000000e+02,-8.709999985992908367e-02
2.240000000000000000e+02,-8.884999994188548522e-02
2.250000000000000000e+02,-9.149999991990626080e-02
2.260000000000000000e+02,-8.995000003837048952e-02
2.270000000000000000e+02,-8.479999991133808923e-02
2.280000000000000000e+02,-8.039999978616832466e-02
2.290000000000000000e+02,-7.759999971836806232e-02
2.300000000000000000e+02,-7.544999998994171564e-02
2.310000000000000000e+02,-8.124999996274709368e-02
2.320000000000000000e+02,-7.619999998249113449e-02
2.330000000000000000e+02,-8.069999993778764757e-02
2.340000000000000000e+02,-8.184999987483024264e-02
2.350000000000000000e+02,-8.399999991059305116e-02
2.360000000000000000e+02,-8.154999979771673790e-02
2.370000000000000000e+02,-8.184999994933606082e-02
2.380000000000000000e+02,-7.870000006631017175e-02
2.390000000000000000e+02,-8.029999992810191167e-02
2.400000000000000000e+02,-7.794999999925496248e-02
2.410000000000000000e+02,-7.589999998919666480e-02
2.420000000000000000e+02,-8.115000003948806551e-02
2.430000000000000000e+02,-8.110000007785857223e-02
2.440000000000000000e+02,-7.605000015348198361e-02
2.450000000000000000e+02,-7.704999998211861656e-02
2.460000000000000000e+02,-7.450000002980233793e-02
2.470000000000000000e+02,-7.854999983683227938e-02
2.480000000000000000e+02,-8.629999960772694045e-02
2.490000000000000000e+02,-8.219999987632037319e-02
2.500000000000000000e+02,-8.549999983049930141e-02
2.510000000000000000e+02,-8.479999982751908194e-02
2.520000000000000000e+02,-8.899999973364174088e-02
2.530000000000000000e+02,-8.344999975524841629e-02
2.540000000000000000e+02,-8.559999974444508497e-02
2.550000000000000000e+02,-8.414999983273446782e-02
2.560000000000000000e+02,-8.564999979920685791e-02
2.570000000000000000e+02,-7.864999994635582525e-02
2.580000000000000000e+02,-7.855000015348198583e-02
2.590000000000000000e+02,-8.315000005997717769e-02
2.600000000000000000e+02,-8.700000000186264293e-02
2.610000000000000000e+02,-8.760000004433096676e-02
2.620000000000000000e+02,-8.610000004060566758e-02
2.630000000000000000e+02,-9.039999985136093485e-02
2.640000000000000000e+02,-9.009999981150032533e-02
2.650000000000000000e+02,-8.974999984726310387e-02
2.660000000000000000e+02,-8.989999981597066037e-02
2.670000000000000000e+02,-9.489999982528388167e-02
2.680000000000000000e+02,-9.219999976456165480e-02
2.690000000000000000e+02,-8.944999981671571121e-02
2.700000000000000000e+02,-8.914999990724029044e-02
2.710000000000000000e+02,-9.139999992214142832e-02
2.720000000000000000e+02,-8.800000004470347192e-02
2.730000000000000000e+02,-9.055000020191075749e-02
2.740000000000000000e+02,-8.940000033937396673e-02
2.750000000000000000e+02,-9.090000028721988146e-02
2.760000000000000000e+02,-9.485000030137598348e-02
2.770000000000000000e+02,-9.280000020749866463e-02
2.780000000000000000e+02,-9.250000032596292221e-02
2.790000000000000000e+02,-9.610000041313468411e-02
2.800000000000000000e+02,-9.310000035911800143e-02
2.810000000000000000e+02,-9.005000027827922415e-02
2.820000000000000000e+02,-9.550000024959445777e-02
2.830000000000000000e+02,-9.575000016018747617e-02
2.840000000000000000e+02,-9.894999993033706809e-02
2.850000000000000000e+02,-1.003499999921769054e-01
2.860000000000000000e+02,-9.550000012852251363e-02
2.870000000000000000e+02,-9.590000015683472490e-02
2.880000000000000000e+02,-9.475000009872019957e-02
2.890000000000000000e+02,-8.970000005327163906e-02
2.900000000000000000e+02,-8.775000012479720890e-02
2.910000000000000000e+02,-8.665000015869736560e-02
2.920000000000000000e+02,-8.825000012293457430e-02
2.930000000000000000e+02,-8.440000012516976624e-02
2.940000000000000000e+02,-8.300000018440187310e-02
2.950000000000000000e+02,-7.845000009983778277e-02
2.960000000000000000e+02,-8.190000008791686881e-02
2.970000000000000000e+02,-8.290000008419157185e-02
2.980000000000000000e+02,-8.165000006556513701e-02
2.990000000000000000e+02,-7.960000005550683932e-02
3.000000000000000000e+02,-7.679999996908008775e-02
3.010000000000000000e+02,-7.824999982491137596e-02
3.020000000000000000e+02,-7.289999973028898905e-02
3.030000000000000000e+02,-7.374999974854291873e-02
3.040000000000000000e+02,-7.369999978691341158e-02
3.050000000000000000e+02,-7.574999980628491225e-02
3.060000000000000000e+02,-8.049999973736704506e-02
3.070000000000000000e+02,-7.929999968968334811e-02
3.080000000000000000e+02,-8.189999983645976367e-02
3.090000000000000000e+02,-8.769999979995193873e-02
3.100000000000000000e+02,-8.984999979846178264e-02
3.110000000000000000e+02,-9.084999996237458353e-02
3.120000000000000000e+02,-9.550000026822090538e-02
3.130000000000000000e+02,-9.325000036507843926e-02
3.140000000000000000e+02,-9.325000030919909644e-02
3.150000000000000000e+02,-9.055000039748847818e-02
3.160000000000000000e+02,-8.425000037066639191e-02
3.170000000000000000e+02,-8.740000054240228133e-02
3.180000000000000000e+02,-8.610000053420664712e-02
3.190000000000000000e+02,-8.510000058449805616e-02
3.200000000000000000e+02,-8.800000043585896881e-02
3.210000000000000000e+02,-8.850000048987567702e-02
3.220000000000000000e+02,-8.435000029392544785e-02
3.230000000000000000e+02,-8.805000011809170635e-02
3.240000000000000000e+02,-8.315000016242266034e-02
3.250000000000000000e+02,-8.780000020749867407e-02
3.260000000000000000e+02,-9.155000013299287309e-02
3.270000000000000000e+02,-8.694999979808928914e-02
3.280000000000000000e+02,-8.824999953620135673e-02
3.290000000000000000e+02,-8.369999956339599367e-02
3.300000000000000000e+02,-8.254999964497983234e-02
3.310000000000000000e+02,-8.079999958164989227e-02
3.320000000000000000e+02,-7.764999971725047856e-02
3.330000000000000000e+02,-7.884999981150032922e-02
3.340000000000000000e+02,-8.789999968372287642e-02
3.350000000000000000e+02,-8.569999950937925992e-02
3.360000000000000000e+02,-8.179999956861136456e-02
3.370000000000000000e+02,-8.214999970048667000e-02
3.380000000000000000e+02,-8.144999979063868856e-02
3.390000000000000000e+02,-8.289999978616834075e-02
3.400000000000000000e+02,-8.394999982789159987e-02
3.410000000000000000e+02,-8.389999984763563123e-02
3.420000000000000000e+02,-8.564999981783330552e-02
3.430000000000000000e+02,-8.439999982714652127e-02
3.440000000000000000e+02,-7.755000001750886329e-02
3.450000000000000000e+02,-7.770000013522802840e-02
3.460000000000000000e+02,-7.845000017434358708e-02
3.470000000000000000e+02,-7.965000031515956369e-02
3.480000000000000000e+02,-7.765000035054982208e-02
3.490000000000000000e+02,-7.940000017173587388e-02
3.500000000000000000e+02,-7.530000017955899849e-02
3.510000000000000000e+02,-7.620000005699692491e-02
3.520000000000000000e+02,-7.464999988675118103e-02
3.530000000000000000e+02,-7.389999990351496517e-02
3.540000000000000000e+02,-7.509999975562095531e-02
3.550000000000000000e+02,-7.969999978318810518e-02
3.560000000000000000e+02,-7.914999969303607164e-02
3.570000000000000000e+02,-8.059999966993929010e-02
3.580000000000000000e+02,-8.654999948106707752e-02
3.590000000000000000e+02,-8.754999970085917960e-02
3.600000000000000000e+02,-8.994999981485307661e-02
3.610000000000000000e+02,-9.039999995380640363e-02
3.620000000000000000e+02,-9.314999993890524244e-02
3.630000000000000000e+02,-9.139999990351499459e-02
3.640000000000000000e+02,-9.274999998509883548e-02
3.650000000000000000e+02,-8.749999999068677758e-02
3.660000000000000000e+02,-8.799999997951088448e-02
3.670000000000000000e+02,-8.639999999664724206e-02
3.680000000000000000e+02,-7.970000015571715446e-02
3.690000000000000000e+02,-7.730000008828938340e-02
3.700000000000000000e+02,-7.804999997839331960e-02
3.710000000000000000e+02,-7.559999994002283841e-02
3.720000000000000000e+02,-7.595000003464520699e-02
3.730000000000000000e+02,-7.620000004768372193e-02
3.740000000000000000e+02,-8.035000005736946116e-02
3.750000000000000000e+02,-8.744999985210596960e-02
3.760000000000000000e+02,-8.604999984614551678e-02
3.770000000000000000e+02,-8.554999972693620724e-02
3.780000000000000000e+02,-8.409999975003304429e-02
3.790000000000000000e+02,-8.139999968931080354e-02
3.800000000000000000e+02,-7.964999970979988464e-02
3.810000000000000000e+02,-8.294999963603914839e-02
3.820000000000000000e+02,-8.259999954141675205e-02
3.830000000000000000e+02,-8.494999947957693198e-02
3.840000000000000000e+02,-8.229999951086938714e-02
3.850000000000000000e+02,-7.394999959506093345e-02
3.860000000000000000e+02,-7.524999975226819016e-02
3.870000000000000000e+02,-7.294999988749623077e-02
3.880000000000000000e+02,-8.149999987334012597e-02
3.890000000000000000e+02,-8.720000005327166459e-02
3.900000000000000000e+02,-9.115000000223516530e-02
3.910000000000000000e+02,-9.005000015720726614e-02
3.920000000000000000e+02,-9.180000020191073085e-02
3.930000000000000000e+02,-8.785000024363398552e-02
3.940000000000000000e+02,-8.360000020824372158e-02
3.950000000000000000e+02,-8.470000025816264155e-02
3.960000000000000000e+02,-8.595000013709067077e-02
3.970000000000000000e+02,-8.805000019259752453e-02
3.980000000000000000e+02,-8.415000034496186720e-02
3.990000000000000000e+02,-8.250000006519259133e-02
4.000000000000000000e+02,-8.560000016354024632e-02
4.010000000000000000e+02,-8.315000009723010066e-02
4.020000000000000000e+02,-7.870000009424985010e-02
4.030000000000000000e+02,-8.565000005997716603e-02
4.040000000000000000e+02,-9.360000004060567425e-02
4.050000000000000000e+02,-9.345000001601874717e-02
4.060000000000000000e+02,-9.265000011771917787e-02
4.070000000000000000e+02,-9.155000002123417358e-02
4.080000000000000000e+02,-8.870000000111757932e-02
4.090000000000000000e+02,-8.870000004768371915e-02
4.100000000000000000e+02,-8.394999989308417343e-02
4.110000000000000000e+02,-8.945000000298022891e-02
4.120000000000000000e+02,-9.295000014826652890e-02
4.130000000000000000e+02,-9.095000012777747223e-02
4.140000000000000000e+02,-8.510000019334258703e-02
4.150000000000000000e+02,-8.445000017993153918e-02
4.160000000000000000e+02,-8.775000008754432756e-02
4.170000000000000000e+02,-8.675000005401670156e-02
4.180000000000000000e+02,-8.639999991282823477e-02
4.190000000000000000e+02,-8.340000002644956667e-02
4.200000000000000000e+02,-8.505000021308661839e-02
4.210000000000000000e+02,-8.015000004321337634e-02
4.220000000000000000e+02,-7.804999996908008886e-02
4.230000000000000000e+02,-7.470000006258488423e-02
4.240000000000000000e+02,-7.525000006891786886e-02
4.250000000000000000e+02,-8.355000020004811623e-02
4.260000000000000000e+02,-8.100000036880375398e-02
4.270000000000000000e+02,-8.145000042393804596e-02
4.280000000000000000e+02,-8.485000047832727543e-02
4.290000000000000000e+02,-8.750000040978192506e-02
4.300000000000000000e+02,-8.610000031068922033e-02
4.310000000000000000e+02,-8.975000046193601366e-02
4.320000000000000000e+02,-9.110000044107437189e-02
4.330000000000000000e+02,-8.805000042542815430e-02
4.340000000000000000e+02,-8.915000054053963396e-02
4.350000000000000000e+02,-8.510000053793193020e-02
4.360000000000000000e+02,-8.175000044517218012e-02
4.370000000000000000e+02,-8.600000038743019215e-02
4.380000000000000000e+02,-8.520000038668514020e-02
4.390000000000000000e+02,-8.610000041313468910e-02
4.400000000000000000e+02,-8.495000034570696079e-02
4.410000000000000000e+02,-8.335000031627715078e-02
4.420000000000000000e+02,-7.995000025257469056e-02
4.430000000000000000e+02,-8.010000035166740806e-02
4.440000000000000000e+02,-8.015000019222497107e-02
4.450000000000000000e+02,-7.955000020563603169e-02
4.460000000000000000e+02,-8.600000017322600998e-02
4.470000000000000000e+02,-8.560000025667251211e-02
4.480000000000000000e+02,-8.935000025667250156e-02
4.490000000000000000e+02,-9.235000020824371547e-02
4.500000000000000000e+02,-9.060000022873285208e-02
4.510000000000000000e+02,-8.530000015161934290e-02
4.520000000000000000e+02,-9.100000019185247591e-02
4.530000000000000000e+02,-9.330000004731119068e-02
4.540000000000000000e+02,-9.205000010319054626e-02
4.550000000000000000e+02,-9.299999995157123833e-02
4.560000000000000000e+02,-8.699999989010392953e-02
4.570000000000000000e+02,-9.129999978467821797e-02
4.580000000000000000e+02,-8.754999973811208869e-02
4.590000000000000000e+02,-8.289999969303607497e-02
4.600000000000000000e+02,-8.274999971501528773e-02
4.610000000000000000e+02,-9.149999959394335136e-02
4.620000000000000000e+02,-9.049999956972898385e-02
4.630000000000000000e+02,-9.189999967813490545e-02
4.640000000000000000e+02,-9.709999954327941385e-02
4.650000000000000000e+02,-9.554999966174364256e-02
4.660000000000000000e+02,-9.834999969229102357e-02
4.670000000000000000e+02,-9.124999962747096238e-02
4.680000000000000000e+02,-9.009999971836805954e-02
4.690000000000000000e+02,-8.514999980106950639e-02
4.700000000000000000e+02,-8.239999991841616411e-02
4.710000000000000000e+02,-7.870000005699694101e-02
4.720000000000000000e+02,-7.810000007040801551e-02
4.730000000000000000e+02,-8.674999979324637955e-02
4.740000000000000000e+02,-7.749999986030162158e-02
4.750000000000000000e+02,-7.589999973773955966e-02
4.760000000000000000e+02,-7.284999971278012521e-02
4.770000000000000000e+02,-7.914999989792703694e-02
4.780000000000000000e+02,-8.024999978952110369e-02
4.790000000000000000e+02,-9.089999981224537728e-02
4.800000000000000000e+02,-9.734999989159405509e-02
4.810000000000000000e+02,-9.489999988116325225e-02
4.820000000000000000e+02,-9.379999998025595476e-02
4.830000000000000000e+02,-8.705000015906991240e-02
4.840000000000000000e+02,-9.325000003911557145e-02
4.850000000000000000e+02,-9.370000002905726211e-02
4.860000000000000000e+02,-9.589999991469086438e-02
4.870000000000000000e+02,-9.599999988451599076e-02
4.880000000000000000e+02,-9.654999988153578627e-02
4.890000000000000000e+02,-9.509999994188547690e-02
4.900000000000000000e+02,-8.994999969378111859e-02


==> data/rock_paper_scissors/pglo.csv <==
1.000000000000000000e+00,-1.492912708570740821e-01
2.000000000000000000e+00,-1.411432625849657063e-01
3.000000000000000000e+00,-1.306236323508479513e-01
4.000000000000000000e+00,-1.281555160059931198e-01
5.000000000000000000e+00,-1.325547141585806665e-01
6.000000000000000000e+00,-1.310270406192088621e-01
7.000000000000000000e+00,-1.192070471359737149e-01
8.000000000000000000e+00,-1.193153925275034083e-01
9.000000000000000000e+00,-1.143000918950231592e-01
1.000000000000000000e+01,-1.093844013252434633e-01
1.100000000000000000e+01,-1.079628439215750413e-01
1.200000000000000000e+01,-1.053873765236139348e-01
1.300000000000000000e+01,-1.080872370040619757e-01
1.400000000000000000e+01,-1.155191606426765466e-01
1.500000000000000000e+01,-1.153335677087322375e-01
1.600000000000000000e+01,-1.161752914671346365e-01
1.700000000000000000e+01,-1.155893059003152423e-01
1.800000000000000000e+01,-1.116555685444333285e-01
1.900000000000000000e+01,-1.114385947166374180e-01
2.000000000000000000e+01,-1.150809540123591684e-01
2.100000000000000000e+01,-1.165312544490185176e-01
2.200000000000000000e+01,-1.171195484053870750e-01
2.300000000000000000e+01,-1.191452016855433504e-01
2.400000000000000000e+01,-1.142035964887807703e-01
2.500000000000000000e+01,-1.110080494410102120e-01
2.600000000000000000e+01,-1.123865265046344319e-01
2.700000000000000000e+01,-1.148896592395791810e-01
2.800000000000000000e+01,-1.188138897569635949e-01
2.900000000000000000e+01,-1.211541102722801799e-01
3.000000000000000000e+01,-1.158407614455567169e-01
3.100000000000000000e+01,-1.131033799228745168e-01
3.200000000000000000e+01,-1.128730149495087154e-01
3.300000000000000000e+01,-1.129352659729098984e-01
3.400000000000000000e+01,-1.147291088795084624e-01
3.500000000000000000e+01,-1.195857101558607111e-01
3.600000000000000000e+01,-1.115686146692443370e-01
3.700000000000000000e+01,-1.098463599390490375e-01
3.800000000000000000e+01,-1.058353596382754780e-01
3.900000000000000000e+01,-1.009230518081571659e-01
4.000000000000000000e+01,-1.070162976993817988e-01
4.100000000000000000e+01,-1.170823399038022766e-01
4.200000000000000000e+01,-1.206745572343629197e-01
4.300000000000000000e+01,-1.181393755921073263e-01
4.400000000000000000e+01,-1.151034944341264299e-01
4.500000000000000000e+01,-1.044901957878075077e-01
4.600000000000000000e+01,-1.117470701503513741e-01
4.700000000000000000e+01,-1.106376274763003764e-01
4.800000000000000000e+01,-1.250383707909875353e-01
4.900000000000000000e+01,-1.310403572810273087e-01
5.000000000000000000e+01,-1.381767667567953550e-01
5.100000000000000000e+01,-1.277241470534402623e-01
5.200000000000000000e+01,-1.258558797868489232e-01
5.300000000000000000e+01,-1.342163662426244519e-01
5.400000000000000000e+01,-1.434556488485048686e-01
5.500000000000000000e+01,-1.499097312364724432e-01
5.600000000000000000e+01,-1.418854781108777052e-01
5.700000000000000000e+01,-1.419031182256820789e-01
5.800000000000000000e+01,-1.329155294354731898e-01
5.900000000000000000e+01,-1.334794728292240107e-01
6.000000000000000000e+01,-1.293593383563354793e-01
6.100000000000000000e+01,-1.283297697664235182e-01
6.200000000000000000e+01,-1.267742033627078380e-01
6.300000000000000000e+01,-1.293147938885872428e-01
6.400000000000000000e+01,-1.276145316844297661e-01
6.500000000000000000e+01,-1.221722778380382179e-01
6.600000000000000000e+01,-1.263073900274249428e-01
6.700000000000000000e+01,-1.266887073177255518e-01
6.800000000000000000e+01,-1.319094085021478846e-01
6.900000000000000000e+01,-1.350014353902339592e-01
7.000000000000000000e+01,-1.286054183251127137e-01
7.100000000000000000e+01,-1.266420351800328914e-01
7.200000000000000000e+01,-1.244434954617834044e-01
7.300000000000000000e+01,-1.262433818648596162e-01
7.400000000000000000e+01,-1.257311117618232221e-01
7.500000000000000000e+01,-1.296735215949030295e-01
7.600000000000000000e+01,-1.248779655367854846e-01
7.700000000000000000e+01,-1.252261296118113987e-01
7.800000000000000000e+01,-1.209664045814517197e-01
7.900000000000000000e+01,-1.104589419601887251e-01
8.000000000000000000e+01,-1.131696840745908678e-01
8.100000000000000000e+01,-1.134054788322120672e-01
8.200000000000000000e+01,-1.242881681008762423e-01
8.300000000000000000e+01,-1.224301652872099022e-01
8.400000000000000000e+01,-1.253039428358894147e-01
8.500000000000000000e+01,-1.206476885798347665e-01
8.600000000000000000e+01,-1.258767248698816066e-01
8.700000000000000000e+01,-1.287782565965730763e-01
8.800000000000000000e+01,-1.240195240907718266e-01
8.900000000000000000e+01,-1.295073421057277296e-01
9.000000000000000000e+01,-1.300246248699248874e-01
9.100000000000000000e+01,-1.299136622858564072e-01
9.200000000000000000e+01,-1.252806756712518399e-01
9.300000000000000000e+01,-1.253299502965919687e-01
9.400000000000000000e+01,-1.210816303831084850e-01
9.500000000000000000e+01,-1.211520801708335232e-01
9.600000000000000000e+01,-1.134294485700973881e-01
9.700000000000000000e+01,-1.201160331594210984e-01
9.800000000000000000e+01,-1.212409303092447377e-01
9.900000000000000000e+01,-1.272731155962606719e-01
1.000000000000000000e+02,-1.250821380970273400e-01
1.010000000000000000e+02,-1.197774923799156538e-01
1.020000000000000000e+02,-1.208104325231128817e-01
1.030000000000000000e+02,-1.219778766775048012e-01
1.040000000000000000e+02,-1.235502662130375795e-01
1.050000000000000000e+02,-1.297616800464431452e-01
1.060000000000000000e+02,-1.216488456584697286e-01
1.070000000000000000e+02,-1.176992285294681251e-01
1.080000000000000000e+02,-1.263484024052354271e-01
1.090000000000000000e+02,-1.314778979877988530e-01
1.100000000000000000e+02,-1.357641736655300913e-01
1.110000000000000000e+02,-1.345467413514789823e-01
1.120000000000000000e+02,-1.351308286124348612e-01
1.130000000000000000e+02,-1.340689369045969803e-01
1.140000000000000000e+02,-1.367998032674943021e-01
1.150000000000000000e+02,-1.293688998582112892e-01
1.160000000000000000e+02,-1.290279208532310040e-01
1.170000000000000000e+02,-1.299556869272904258e-01
1.180000000000000000e+02,-1.263464911632040111e-01
1.190000000000000000e+02,-1.220884235901608939e-01
1.200000000000000000e+02,-1.169409283464013516e-01
1.210000000000000000e+02,-1.139424617192157652e-01
1.220000000000000000e+02,-1.130442922426349583e-01
1.230000000000000000e+02,-1.141941556754835496e-01
1.240000000000000000e+02,-1.166067340928721163e-01
1.250000000000000000e+02,-1.216214228011895937e-01
1.260000000000000000e+02,-1.182945488768234882e-01
1.270000000000000000e+02,-1.132902038548898593e-01
1.280000000000000000e+02,-1.157702810174662811e-01
1.290000000000000000e+02,-1.184582005825842166e-01
1.300000000000000000e+02,-1.082664431301821051e-01
1.310000000000000000e+02,-1.040814335858776807e-01
1.320000000000000000e+02,-9.830775895994330049e-02
1.330000000000000000e+02,-9.676425277432740280e-02
1.340000000000000000e+02,-9.352252565180825539e-02
1.350000000000000000e+02,-9.375730261558834489e-02
1.360000000000000000e+02,-9.403586426523427577e-02
1.370000000000000000e+02,-9.742292337449545703e-02
1.380000000000000000e+02,-1.055857106716392296e-01
1.390000000000000000e+02,-1.041010924756165801e-01
1.400000000000000000e+02,-1.159398765167194145e-01
1.410000000000000000e+02,-1.205440459588720120e-01
1.420000000000000000e+02,-1.182714052928323795e-01
1.430000000000000000e+02,-1.126920182777997326e-01
1.440000000000000000e+02,-1.167300482151254204e-01
1.450000000000000000e+02,-1.150189588363947496e-01
1.460000000000000000e+02,-1.171835480993175943e-01
1.470000000000000000e+02,-1.160713116115860005e-01
1.480000000000000000e+02,-1.208083447096589824e-01
1.490000000000000000e+02,-1.322404217314830377e-01
1.500000000000000000e+02,-1.194941304877468191e-01
1.510000000000000000e+02,-1.160085798951143166e-01
1.520000000000000000e+02,-1.171939206434356728e-01
1.530000000000000000e+02,-1.277524672031522535e-01
1.540000000000000000e+02,-1.333769482135555018e-01
1.550000000000000000e+02,-1.365246017431057945e-01
1.560000000000000000e+02,-1.400946933322565757e-01
1.570000000000000000e+02,-1.422442543757712896e-01
1.580000000000000000e+02,-1.303625172013102296e-01
1.590000000000000000e+02,-1.243721164612838909e-01
1.600000000000000000e+02,-1.239310269110974333e-01
1.610000000000000000e+02,-1.208003788717558202e-01
1.620000000000000000e+02,-1.217898224186368394e-01
1.630000000000000000e+02,-1.211006899825194383e-01
1.640000000000000000e+02,-1.240173976934653144e-01
1.650000000000000000e+02,-1.170577858525432974e-01
1.660000000000000000e+02,-1.081701585276167998e-01
1.670000000000000000e+02,-1.095031200191324827e-01
1.680000000000000000e+02,-1.096435294414064288e-01
1.690000000000000000e+02,-1.130509338914945094e-01
1.700000000000000000e+02,-1.173215638948433698e-01
1.710000000000000000e+02,-1.156529098970738995e-01
1.720000000000000000e+02,-1.121597112722675926e-01
1.730000000000000000e+02,-1.163515516059792920e-01
1.740000000000000000e+02,-1.177424300897978449e-01
1.750000000000000000e+02,-1.211462788614354746e-01
1.760000000000000000e+02,-1.189497666263235470e-01
1.770000000000000000e+02,-1.179428991819588407e-01
1.780000000000000000e+02,-1.171885875244070147e-01
1.790000000000000000e+02,-1.166867310958816933e-01
1.800000000000000000e+02,-1.104136709245662901e-01
1.810000000000000000e+02,-1.099550959344664652e-01
1.820000000000000000e+02,-1.183791662443255815e-01
1.830000000000000000e+02,-1.183444559125586548e-01
1.840000000000000000e+02,-1.126323103729042763e-01
1.850000000000000000e+02,-1.086741789808160774e-01
1.860000000000000000e+02,-1.006604042841801050e-01
1.870000000000000000e+02,-1.047238883252280400e-01
1.880000000000000000e+02,-1.067987833111134210e-01
1.890000000000000000e+02,-1.115710467287129581e-01
1.900000000000000000e+02,-1.082674366898399854e-01
1.910000000000000000e+02,-1.131536696458299018e-01
1.920000000000000000e+02,-1.067935881010769195e-01
1.930000000000000000e+02,-1.023763231490131681e-01
1.940000000000000000e+02,-1.089826956780561573e-01
1.950000000000000000e+02,-1.223270426111319198e-01
1.960000000000000000e+02,-1.245875455010975741e-01
1.970000000000000000e+02,-1.240744687388329881e-01
1.980000000000000000e+02,-1.178571370573973931e-01
1.990000000000000000e+02,-1.157242379726408643e-01
2.000000000000000000e+02,-1.174035047076193994e-01
2.010000000000000000e+02,-1.178643239285277755e-01
2.020000000000000000e+02,-1.218020253237082628e-01
2.030000000000000000e+02,-1.184453769579187077e-01
2.040000000000000000e+02,-1.275826697598275161e-01
2.050000000000000000e+02,-1.225391362801003248e-01
2.060000000000000000e+02,-1.216565257594781624e-01
2.070000000000000000e+02,-1.217561615652828222e-01
2.080000000000000000e+02,-1.262448625437799787e-01
2.090000000000000000e+02,-1.237269997542142785e-01
2.100000000000000000e+02,-1.202156263806011538e-01
2.110000000000000000e+02,-1.206325944006518547e-01
2.120000000000000000e+02,-1.182731127452126552e-01
2.130000000000000000e+02,-1.272660300261292954e-01
2.140000000000000000e+02,-1.209937498748543394e-01
2.150000000000000000e+02,-1.181274857910077219e-01
2.160000000000000000e+02,-1.179168781204909117e-01
2.170000000000000000e+02,-1.187970193350604275e-01
2.180000000000000000e+02,-1.245988451538869168e-01
2.190000000000000000e+02,-1.316547810949140473e-01
2.200000000000000000e+02,-1.415599454131630797e-01
2.210000000000000000e+02,-1.412213910618894674e-01
2.220000000000000000e+02,-1.403720879926684262e-01
2.230000000000000000e+02,-1.337860791140060013e-01
2.240000000000000000e+02,-1.289676706017045538e-01
2.250000000000000000e+02,-1.258008744142078972e-01
2.260000000000000000e+02,-1.223806567042803328e-01
2.270000000000000000e+02,-1.222320713793844382e-01
2.280000000000000000e+02,-1.180037225108236804e-01
2.290000000000000000e+02,-1.091141230522951477e-01
2.300000000000000000e+02,-1.023952685748896890e-01
2.310000000000000000e+02,-1.090328632978324330e-01
2.320000000000000000e+02,-1.073842907815555914e-01
2.330000000000000000e+02,-1.095081585927747542e-01
2.340000000000000000e+02,-1.159282555461163128e-01
2.350000000000000000e+02,-1.203469394077508470e-01
2.360000000000000000e+02,-1.200538634316040409e-01
2.370000000000000000e+02,-1.156557320765787683e-01
2.380000000000000000e+02,-1.197062194457402251e-01
2.390000000000000000e+02,-1.246701478430571053e-01
2.400000000000000000e+02,-1.178015684065639584e-01
2.410000000000000000e+02,-1.092854759421061639e-01
2.420000000000000000e+02,-1.167144134472045125e-01
2.430000000000000000e+02,-1.182145526699848875e-01
2.440000000000000000e+02,-1.140756165944307038e-01
2.450000000000000000e+02,-1.168752120948595152e-01
2.460000000000000000e+02,-1.131865613040734242e-01
2.470000000000000000e+02,-1.207370535420509844e-01
2.480000000000000000e+02,-1.301999994758135104e-01
2.490000000000000000e+02,-1.287001074126465638e-01
2.500000000000000000e+02,-1.286549530650065998e-01
2.510000000000000000e+02,-1.326577057037643392e-01
2.520000000000000000e+02,-1.433010127742487816e-01
2.530000000000000000e+02,-1.286478702743042712e-01
2.540000000000000000e+02,-1.307988934966864691e-01
2.550000000000000000e+02,-1.231657338195444179e-01
2.560000000000000000e+02,-1.253718767264597744e-01
2.570000000000000000e+02,-1.169243712170524169e-01
2.580000000000000000e+02,-1.118268314750703318e-01
2.590000000000000000e+02,-1.113444586928768743e-01
2.600000000000000000e+02,-1.140905888271174645e-01
2.610000000000000000e+02,-1.107935335295205243e-01
2.620000000000000000e+02,-1.118970929021398664e-01
2.630000000000000000e+02,-1.219901881191558374e-01
2.640000000000000000e+02,-1.240262433519239149e-01
2.650000000000000000e+02,-1.193369479520039744e-01
2.660000000000000000e+02,-1.143599670591170792e-01
2.670000000000000000e+02,-1.241504698756095149e-01
2.680000000000000000e+02,-1.192621504421173678e-01
2.690000000000000000e+02,-1.163321037070748076e-01
2.700000000000000000e+02,-1.149594461673829893e-01
2.710000000000000000e+02,-1.223312138900829460e-01
2.720000000000000000e+02,-1.129539576199776185e-01
2.730000000000000000e+02,-1.173015888311580573e-01
2.740000000000000000e+02,-1.202697266800802911e-01
2.750000000000000000e+02,-1.236061160940417208e-01
2.760000000000000000e+02,-1.244764664879566274e-01
2.770000000000000000e+02,-1.291546423653637810e-01
2.780000000000000000e+02,-1.284228344919614295e-01
2.790000000000000000e+02,-1.353656343421257846e-01
2.800000000000000000e+02,-1.302885738887179790e-01
2.810000000000000000e+02,-1.310432619086858153e-01
2.820000000000000000e+02,-1.401043722881752385e-01
2.830000000000000000e+02,-1.367327710516448303e-01
2.840000000000000000e+02,-1.367857965972634759e-01
2.850000000000000000e+02,-1.337000751159250767e-01
2.860000000000000000e+02,-1.277746034613950199e-01
2.870000000000000000e+02,-1.282942901681164982e-01
2.880000000000000000e+02,-1.238976846622186212e-01
2.890000000000000000e+02,-1.222132281815259125e-01
2.900000000000000000e+02,-1.214202764852826411e-01
2.910000000000000000e+02,-1.184136194695075694e-01
2.920000000000000000e+02,-1.203652225534442982e-01
2.930000000000000000e+02,-1.106095406149145421e-01
2.940000000000000000e+02,-1.084125957440305599e-01
2.950000000000000000e+02,-1.007243690979081896e-01
2.960000000000000000e+02,-1.095114108683782617e-01
2.970000000000000000e+02,-1.084360532612396455e-01
2.980000000000000000e+02,-1.070099588723749384e-01
2.990000000000000000e+02,-1.100046051693461258e-01
3.000000000000000000e+02,-1.019626707744692579e-01
3.010000000000000000e+02,-1.044795153734414395e-01
3.020000000000000000e+02,-1.023803319760934888e-01
3.030000000000000000e+02,-1.079580030229832927e-01
3.040000000000000000e+02,-1.047243449838652918e-01
3.050000000000000000e+02,-1.090033831363132477e-01
3.060000000000000000e+02,-1.171503748957382629e-01
3.070000000000000000e+02,-1.188298616598839619e-01
3.080000000000000000e+02,-1.182082632804611622e-01
3.090000000000000000e+02,-1.217251376821305714e-01
3.100000000000000000e+02,-1.231790786995247411e-01
3.110000000000000000e+02,-1.218891286841480848e-01
3.120000000000000000e+02,-1.300882936487954278e-01
3.130000000000000000e+02,-1.258442873075152069e-01
3.140000000000000000e+02,-1.223616393617625309e-01
3.150000000000000000e+02,-1.175878909210236051e-01
3.160000000000000000e+02,-1.133014639515239480e-01
3.170000000000000000e+02,-1.158207681857762739e-01
3.180000000000000000e+02,-1.201967750554492065e-01
3.190000000000000000e+02,-1.218490145383752110e-01
3.200000000000000000e+02,-1.275866145424959242e-01
3.210000000000000000e+02,-1.319701052891134041e-01
3.220000000000000000e+02,-1.216719439013014270e-01
3.230000000000000000e+02,-1.283209260425064446e-01
3.240000000000000000e+02,-1.185198671850882790e-01
3.250000000000000000e+02,-1.236379689813091320e-01
3.260000000000000000e+02,-1.246339462607320009e-01
3.270000000000000000e+02,-1.245139116991403894e-01
3.280000000000000000e+02,-1.214341445911034795e-01
3.290000000000000000e+02,-1.163819514909819747e-01
3.300000000000000000e+02,-1.131318157289248755e-01
3.310000000000000000e+02,-1.124253054980081934e-01
3.320000000000000000e+02,-1.070987259204227993e-01
3.330000000000000000e+02,-1.137903415795833290e-01
3.340000000000000000e+02,-1.295472081049792445e-01
3.350000000000000000e+02,-1.220924434710745771e-01
3.360000000000000000e+02,-1.185581276260299355e-01
3.370000000000000000e+02,-1.230159693406922133e-01
3.380000000000000000e+02,-1.193821429316725552e-01
3.390000000000000000e+02,-1.254204652318419433e-01
3.400000000000000000e+02,-1.267617678458168029e-01
3.410000000000000000e+02,-1.242359637186733756e-01
3.420000000000000000e+02,-1.197575865295718300e-01
3.430000000000000000e+02,-1.170303535188328831e-01
3.440000000000000000e+02,-1.104596869159558126e-01
3.450000000000000000e+02,-1.091803114279232545e-01
3.460000000000000000e+02,-1.103693908092340248e-01
3.470000000000000000e+02,-1.063825179253066189e-01
3.480000000000000000e+02,-1.056487056634491939e-01
3.490000000000000000e+02,-1.055923655533178990e-01
3.500000000000000000e+02,-1.039811787583817815e-01
3.510000000000000000e+02,-1.108274457623664444e-01
3.520000000000000000e+02,-1.117529310610366894e-01
3.530000000000000000e+02,-1.132470455655354702e-01
3.540000000000000000e+02,-1.154322449563841557e-01
3.550000000000000000e+02,-1.153764627895029760e-01
3.560000000000000000e+02,-1.146539081626429535e-01
3.570000000000000000e+02,-1.187711932762826744e-01
3.580000000000000000e+02,-1.252843190014755470e-01
3.590000000000000000e+02,-1.283733694656188362e-01
3.600000000000000000e+02,-1.274619648693795515e-01
3.610000000000000000e+02,-1.217343264430779670e-01
3.620000000000000000e+02,-1.250972614964819818e-01
3.630000000000000000e+02,-1.234146843920749664e-01
3.640000000000000000e+02,-1.239667827345936613e-01
3.650000000000000000e+02,-1.165972512139668571e-01
3.660000000000000000e+02,-1.178713914321252026e-01
3.670000000000000000e+02,-1.160873713683505809e-01
3.680000000000000000e+02,-1.071956364223799613e-01
3.690000000000000000e+02,-1.004885749174510429e-01
3.700000000000000000e+02,-1.075058569307731360e-01
3.710000000000000000e+02,-1.027079324650486680e-01
3.720000000000000000e+02,-1.057266267323064834e-01
3.730000000000000000e+02,-1.013248879593749985e-01
3.740000000000000000e+02,-1.120490141159211084e-01
3.750000000000000000e+02,-1.215197442096659225e-01
3.760000000000000000e+02,-1.203508378110532406e-01
3.770000000000000000e+02,-1.205392477747611740e-01
3.780000000000000000e+02,-1.213597632332905629e-01
3.790000000000000000e+02,-1.177172129205019679e-01
3.800000000000000000e+02,-1.126761633180988764e-01
3.810000000000000000e+02,-1.169830348134817122e-01
3.820000000000000000e+02,-1.141901878345656651e-01
3.830000000000000000e+02,-1.193425494795833652e-01
3.840000000000000000e+02,-1.144124580959566539e-01
3.850000000000000000e+02,-1.088362074917588185e-01
3.860000000000000000e+02,-1.087893422895787332e-01
3.870000000000000000e+02,-1.076940281736049332e-01
3.880000000000000000e+02,-1.145522312260723319e-01
3.890000000000000000e+02,-1.227620586895584731e-01
3.900000000000000000e+02,-1.266595411249538394e-01
3.910000000000000000e+02,-1.282684185631768059e-01
3.920000000000000000e+02,-1.262711477733691745e-01
3.930000000000000000e+02,-1.206132037976416493e-01
3.940000000000000000e+02,-1.149582527513184349e-01
3.950000000000000000e+02,-1.136017304682611084e-01
3.960000000000000000e+02,-1.128079131416922093e-01
3.970000000000000000e+02,-1.181040762856001708e-01
3.980000000000000000e+02,-1.144852519686183762e-01
3.990000000000000000e+02,-1.152818547634019281e-01
4.000000000000000000e+02,-1.165118105116449559e-01
4.010000000000000000e+02,-1.152191057038440825e-01
4.020000000000000000e+02,-1.078497863409593749e-01
4.030000000000000000e+02,-1.176832257409054089e-01
4.040000000000000000e+02,-1.278628085330001940e-01
4.050000000000000000e+02,-1.252894020545492204e-01
4.060000000000000000e+02,-1.204047745960253879e-01
4.070000000000000000e+02,-1.216871447462884448e-01
4.080000000000000000e+02,-1.186501252027195724e-01
4.090000000000000000e+02,-1.185045297898883604e-01
4.100000000000000000e+02,-1.116094918287625776e-01
4.110000000000000000e+02,-1.243505370762599815e-01
4.120000000000000000e+02,-1.317990348073395934e-01
4.130000000000000000e+02,-1.300875461729548155e-01
4.140000000000000000e+02,-1.246156934099893893e-01
4.150000000000000000e+02,-1.255930130639394404e-01
4.160000000000000000e+02,-1.287327710838195305e-01
4.170000000000000000e+02,-1.227275976965785387e-01
4.180000000000000000e+02,-1.189398218048624833e-01
4.190000000000000000e+02,-1.116194968497599971e-01
4.200000000000000000e+02,-1.123528849314330696e-01
4.210000000000000000e+02,-1.115224005489320047e-01
4.220000000000000000e+02,-1.081522839844805961e-01
4.230000000000000000e+02,-1.065168196149992169e-01
4.240000000000000000e+02,-1.088712357648214946e-01
4.250000000000000000e+02,-1.197749568849345581e-01
4.260000000000000000e+02,-1.119046923521334891e-01
4.270000000000000000e+02,-1.120432592814938899e-01
4.280000000000000000e+02,-1.161442089660457144e-01
4.290000000000000000e+02,-1.193378707442062370e-01
4.300000000000000000e+02,-1.144247243878788040e-01
4.310000000000000000e+02,-1.195138629328095919e-01
4.320000000000000000e+02,-1.192494232309360414e-01
4.330000000000000000e+02,-1.095638914173535650e-01
4.340000000000000000e+02,-1.105352179168674898e-01
4.350000000000000000e+02,-1.052640777832944685e-01
4.360000000000000000e+02,-1.028778853757039424e-01
4.370000000000000000e+02,-1.072273414888577081e-01
4.380000000000000000e+02,-1.068092576635484292e-01
4.390000000000000000e+02,-1.109191462735205219e-01
4.400000000000000000e+02,-1.053079839769432979e-01
4.410000000000000000e+02,-1.089454589734386997e-01
4.420000000000000000e+02,-1.094279160419795727e-01
4.430000000000000000e+02,-1.092700195073619401e-01
4.440000000000000000e+02,-1.090451123446273957e-01
4.450000000000000000e+02,-1.018064038450811337e-01
4.460000000000000000e+02,-1.130850514765654041e-01
4.470000000000000000e+02,-1.119408433120984703e-01
4.480000000000000000e+02,-1.147198149811486934e-01
4.490000000000000000e+02,-1.238401176458106823e-01
4.500000000000000000e+02,-1.271217745085561068e-01
4.510000000000000000e+02,-1.193589196060886870e-01
4.520000000000000000e+02,-1.274883545026452014e-01
4.530000000000000000e+02,-1.278095639790515770e-01
4.540000000000000000e+02,-1.301255499911919133e-01
4.550000000000000000e+02,-1.347636201981539661e-01
4.560000000000000000e+02,-1.271023686429765265e-01
4.570000000000000000e+02,-1.341603541901197627e-01
4.580000000000000000e+02,-1.289389774828950119e-01
4.590000000000000000e+02,-1.278909983746176482e-01
4.600000000000000000e+02,-1.266838984757362452e-01
4.610000000000000000e+02,-1.314668604469280688e-01
4.620000000000000000e+02,-1.320770360934522547e-01
4.630000000000000000e+02,-1.318047609148213783e-01
4.640000000000000000e+02,-1.389400516962839283e-01
4.650000000000000000e+02,-1.385865827109161730e-01
4.660000000000000000e+02,-1.432691212880961573e-01
4.670000000000000000e+02,-1.346664421629951425e-01
4.680000000000000000e+02,-1.335970110497108621e-01
4.690000000000000000e+02,-1.257951409166576939e-01
4.700000000000000000e+02,-1.231497237965759051e-01
4.710000000000000000e+02,-1.152788191174972110e-01
4.720000000000000000e+02,-1.179244903075984396e-01
4.730000000000000000e+02,-1.287224615003021433e-01
4.740000000000000000e+02,-1.196052255645150691e-01
4.750000000000000000e+02,-1.163708538027238837e-01
4.760000000000000000e+02,-1.105902637181975651e-01
4.770000000000000000e+02,-1.084181996169727713e-01
4.780000000000000000e+02,-1.116727225155376424e-01
4.790000000000000000e+02,-1.233421022593929745e-01
4.800000000000000000e+02,-1.312620554218352220e-01
4.810000000000000000e+02,-1.256260474877377853e-01
4.820000000000000000e+02,-1.212765351410299841e-01
4.830000000000000000e+02,-1.106603262491143991e-01
4.840000000000000000e+02,-1.228589090278879858e-01
4.850000000000000000e+02,-1.260807039546808506e-01
4.860000000000000000e+02,-1.250957187162098638e-01
4.870000000000000000e+02,-1.268155804215804483e-01
4.880000000000000000e+02,-1.259072394117740912e-01
4.890000000000000000e+02,-1.265672845593814877e-01
4.900000000000000000e+02,-1.228110327030402238e-01


==> data/rock_paper_scissors/pgup.csv <==
1.000000000000000000e+00,-8.170872852452773505e-02
2.000000000000000000e+00,-8.585673662527279482e-02
3.000000000000000000e+00,-7.897636706204630430e-02
4.000000000000000000e+00,-7.784448324522359741e-02
5.000000000000000000e+00,-6.944528525654877771e-02
6.000000000000000000e+00,-6.517295931671615583e-02
7.000000000000000000e+00,-5.889295275748299141e-02
8.000000000000000000e+00,-5.368460736818846113e-02
9.000000000000000000e+00,-5.999990825100820491e-02
1.000000000000000000e+01,-5.971559875075244106e-02
1.100000000000000000e+01,-5.753715614175494014e-02
1.200000000000000000e+01,-5.351262340784077032e-02
1.300000000000000000e+01,-5.521276310844182994e-02
1.400000000000000000e+01,-5.548083963299492438e-02
1.500000000000000000e+01,-5.616643216460787125e-02
1.600000000000000000e+01,-4.982470826836978006e-02
1.700000000000000000e+01,-5.201069383667929896e-02
1.800000000000000000e+01,-5.104443154422856621e-02
1.900000000000000000e+01,-5.336140510156844874e-02
2.000000000000000000e+01,-5.471904574996729054e-02
2.100000000000000000e+01,-5.986874524029226624e-02
2.200000000000000000e+01,-6.748045110063943808e-02
2.300000000000000000e+01,-6.235479796427936816e-02
2.400000000000000000e+01,-5.859640283396148897e-02
2.500000000000000000e+01,-6.379195043307496482e-02
2.600000000000000000e+01,-6.341347312358161514e-02
2.700000000000000000e+01,-6.171034042663485486e-02
2.800000000000000000e+01,-6.228610969690885624e-02
2.900000000000000000e+01,-5.364588928515531818e-02
3.000000000000000000e+01,-5.495923803364766158e-02
3.100000000000000000e+01,-5.689661951833195619e-02
3.200000000000000000e+01,-5.082698437174340556e-02
3.300000000000000000e+01,-4.626473322540764627e-02
3.400000000000000000e+01,-4.857089024579338415e-02
3.500000000000000000e+01,-5.101428850825022454e-02
3.600000000000000000e+01,-5.313138423850059106e-02
3.700000000000000000e+01,-5.145363870941566803e-02
3.800000000000000000e+01,-4.966463913982929745e-02
3.900000000000000000e+01,-4.667694694163542629e-02
4.000000000000000000e+01,-4.288370118526631247e-02
4.100000000000000000e+01,-4.291765903449000497e-02
4.200000000000000000e+01,-4.012544220758858249e-02
4.300000000000000000e+01,-4.826062366879511206e-02
4.400000000000000000e+01,-4.499650496759195067e-02
4.500000000000000000e+01,-4.380980389628787164e-02
4.600000000000000000e+01,-4.945292935716527616e-02
4.700000000000000000e+01,-5.306237218022788471e-02
4.800000000000000000e+01,-5.776162890428371971e-02
4.900000000000000000e+01,-5.715964264744714113e-02
5.000000000000000000e+01,-5.642323368055372768e-02
5.100000000000000000e+01,-5.377585337869346394e-02
5.200000000000000000e+01,-5.994412002763165048e-02
5.300000000000000000e+01,-5.568363377823720012e-02
5.400000000000000000e+01,-5.714435098907243160e-02
5.500000000000000000e+01,-6.049026905261008918e-02
5.600000000000000000e+01,-6.271452234509780621e-02
5.700000000000000000e+01,-6.169688232715104387e-02
5.800000000000000000e+01,-6.528447049300123428e-02
5.900000000000000000e+01,-6.262052727657425877e-02
6.000000000000000000e+01,-6.644066121600120112e-02
6.100000000000000000e+01,-6.347022998845240627e-02
6.200000000000000000e+01,-6.322579669317149320e-02
6.300000000000000000e+01,-6.508520601306512499e-02
6.400000000000000000e+01,-5.878546834015718758e-02
6.500000000000000000e+01,-5.672772179539323223e-02
6.600000000000000000e+01,-5.729260948232684642e-02
6.700000000000000000e+01,-5.851129221214285137e-02
6.800000000000000000e+01,-5.059059166549022268e-02
6.900000000000000000e+01,-5.139856467160587583e-02
7.000000000000000000e+01,-4.739458155940329265e-02
7.100000000000000000e+01,-5.225796456515726524e-02
7.200000000000000000e+01,-4.565650420070532095e-02
7.300000000000000000e+01,-4.125661794887595241e-02
7.400000000000000000e+01,-4.196888853172971168e-02
7.500000000000000000e+01,-4.302647847513242640e-02
7.600000000000000000e+01,-4.162203454144560583e-02
7.700000000000000000e+01,-4.387387033379935852e-02
7.800000000000000000e+01,-4.673359502292245837e-02
7.900000000000000000e+01,-5.034105779841248351e-02
8.000000000000000000e+01,-5.333031583600215952e-02
8.100000000000000000e+01,-5.499452112904491818e-02
8.200000000000000000e+01,-6.091183217405017614e-02
8.300000000000000000e+01,-5.526983506222235554e-02
8.400000000000000000e+01,-6.189605700317801773e-02
8.500000000000000000e+01,-6.765231130915155822e-02
8.600000000000000000e+01,-6.682327484625126546e-02
8.700000000000000000e+01,-6.372174291913920707e-02
8.800000000000000000e+01,-6.228047595467675612e-02
8.900000000000000000e+01,-5.799265789427227730e-02
9.000000000000000000e+01,-6.177537520160070184e-02
9.100000000000000000e+01,-6.658633771786887090e-02
9.200000000000000000e+01,-6.371932412758245234e-02
9.300000000000000000e+01,-6.687004946796967775e-02
9.400000000000000000e+01,-6.611836966084994049e-02
9.500000000000000000e+01,-5.984792004895862771e-02
9.600000000000000000e+01,-7.197055196112904507e-02
9.700000000000000000e+01,-7.238396756701048762e-02
9.800000000000000000e+01,-7.025907014151541730e-02
9.900000000000000000e+01,-6.592688479787503497e-02
1.000000000000000000e+02,-6.071786216448805951e-02
1.010000000000000000e+02,-5.582250805370815583e-02
1.020000000000000000e+02,-6.088956797905625828e-02
1.030000000000000000e+02,-5.962212362200854099e-02
1.040000000000000000e+02,-5.774973429807229303e-02
1.050000000000000000e+02,-6.403832055779895560e-02
1.060000000000000000e+02,-5.885115498228021130e-02
1.070000000000000000e+02,-5.290077209042017697e-02
1.080000000000000000e+02,-5.595159853055751281e-02
1.090000000000000000e+02,-5.662210311637718568e-02
1.100000000000000000e+02,-6.113582768898542102e-02
1.110000000000000000e+02,-6.935325973481568096e-02
1.120000000000000000e+02,-6.616917253197433790e-02
1.130000000000000000e+02,-6.553106435231599580e-02
1.140000000000000000e+02,-6.070019747756374984e-02
1.150000000000000000e+02,-5.223110072069880871e-02
1.160000000000000000e+02,-5.647207967576022697e-02
1.170000000000000000e+02,-6.004431368738246538e-02
1.180000000000000000e+02,-5.725350931512326880e-02
1.190000000000000000e+02,-5.861157669221609551e-02
1.200000000000000000e+02,-6.155907200377590954e-02
1.210000000000000000e+02,-6.055753873899493572e-02
1.220000000000000000e+02,-6.005570822824174426e-02
1.230000000000000000e+02,-6.030584480135359887e-02
1.240000000000000000e+02,-5.719326675351388972e-02
1.250000000000000000e+02,-5.437857818228708506e-02
1.260000000000000000e+02,-5.410545213124008657e-02
1.270000000000000000e+02,-5.460979708611846811e-02
1.280000000000000000e+02,-5.472971986542751743e-02
1.290000000000000000e+02,-4.924180008349770404e-02
1.300000000000000000e+02,-5.123355723489633751e-02
1.310000000000000000e+02,-5.831856671438073042e-02
1.320000000000000000e+02,-5.899224151018835072e-02
1.330000000000000000e+02,-5.763574761161269211e-02
1.340000000000000000e+02,-5.487747457021906194e-02
1.350000000000000000e+02,-5.164269748722965375e-02
1.360000000000000000e+02,-5.496413558947937927e-02
1.370000000000000000e+02,-5.377707652417666045e-02
1.380000000000000000e+02,-4.541428930600900638e-02
1.390000000000000000e+02,-4.459890766519940958e-02
1.400000000000000000e+02,-4.656012398619477355e-02
1.410000000000000000e+02,-4.455595465356572416e-02
1.420000000000000000e+02,-5.202859479359435435e-02
1.430000000000000000e+02,-5.130798183768425086e-02
1.440000000000000000e+02,-5.246995195176759608e-02
1.450000000000000000e+02,-5.988104092369657405e-02
1.460000000000000000e+02,-5.641645163395160589e-02
1.470000000000000000e+02,-5.422868830720263544e-02
1.480000000000000000e+02,-5.069165510780180434e-02
1.490000000000000000e+02,-5.055957820593205698e-02
1.500000000000000000e+02,-5.220586915760554864e-02
1.510000000000000000e+02,-5.539141957067905686e-02
1.520000000000000000e+02,-5.140607879181027795e-02
1.530000000000000000e+02,-5.174753247274750667e-02
1.540000000000000000e+02,-4.772305114718467661e-02
1.550000000000000000e+02,-5.337539781209451467e-02
1.560000000000000000e+02,-5.530530621176790729e-02
1.570000000000000000e+02,-6.175574508778688271e-02
1.580000000000000000e+02,-6.743748208417907342e-02
1.590000000000000000e+02,-6.432788269233015443e-02
1.600000000000000000e+02,-6.056897213150298775e-02
1.610000000000000000e+02,-5.489962033028694677e-02
1.620000000000000000e+02,-5.351017692273186271e-02
1.630000000000000000e+02,-4.869930918376058626e-02
1.640000000000000000e+02,-4.238260158606358546e-02
1.650000000000000000e+02,-3.774221374214513369e-02
1.660000000000000000e+02,-5.072984151559656318e-02
1.670000000000000000e+02,-4.379687986985388720e-02
1.680000000000000000e+02,-4.435647063682468527e-02
1.690000000000000000e+02,-4.074906624708628938e-02
1.700000000000000000e+02,-4.657843652089906084e-02
1.710000000000000000e+02,-5.464709041287023339e-02
1.720000000000000000e+02,-5.474028920680473753e-02
1.730000000000000000e+02,-5.994844886787761840e-02
1.740000000000000000e+02,-6.325757014862073979e-02
1.750000000000000000e+02,-6.135372102680586304e-02
1.760000000000000000e+02,-6.535023325893753177e-02
1.770000000000000000e+02,-5.985710081133564786e-02
1.780000000000000000e+02,-6.331141238991135067e-02
1.790000000000000000e+02,-6.281326841238003833e-02
1.800000000000000000e+02,-6.358632850173902284e-02
1.810000000000000000e+02,-6.334490354473797102e-02
1.820000000000000000e+02,-5.912083312237507993e-02
1.830000000000000000e+02,-5.115554365158236222e-02
1.840000000000000000e+02,-4.636768946318291923e-02
1.850000000000000000e+02,-4.092582099087168496e-02
1.860000000000000000e+02,-4.033959524643329630e-02
1.870000000000000000e+02,-4.567611121879640301e-02
1.880000000000000000e+02,-4.510121599449251617e-02
1.890000000000000000e+02,-4.752895254634559308e-02
1.900000000000000000e+02,-4.703256246526416745e-02
1.910000000000000000e+02,-4.844632949884345591e-02
1.920000000000000000e+02,-4.440641105253712029e-02
1.930000000000000000e+02,-4.432367571402824613e-02
1.940000000000000000e+02,-4.571730319243586665e-02
1.950000000000000000e+02,-5.167295625637982615e-02
1.960000000000000000e+02,-4.631245380823364316e-02
1.970000000000000000e+02,-4.282553045501425598e-02
1.980000000000000000e+02,-4.254286241212130310e-02
1.990000000000000000e+02,-4.927576180384172361e-02
2.000000000000000000e+02,-4.749649512697769888e-02
2.010000000000000000e+02,-3.913567591501002779e-02
2.020000000000000000e+02,-4.279797472248537266e-02
2.030000000000000000e+02,-5.085462324399203649e-02
2.040000000000000000e+02,-4.681733053298030300e-02
2.050000000000000000e+02,-4.316086396502378381e-02
2.060000000000000000e+02,-4.694347414142910346e-02
2.070000000000000000e+02,-5.074383828570557670e-02
2.080000000000000000e+02,-4.985513733850084617e-02
2.090000000000000000e+02,-4.277300006324651765e-02
2.100000000000000000e+02,-4.948437366335724924e-02
2.110000000000000000e+02,-4.926740584372719250e-02
2.120000000000000000e+02,-5.172688718028150417e-02
2.130000000000000000e+02,-5.753396988520878552e-02
2.140000000000000000e+02,-5.700624989045235264e-02
2.150000000000000000e+02,-5.097251421048233644e-02
2.160000000000000000e+02,-5.598312190409597544e-02
2.170000000000000000e+02,-6.010298091304389773e-02
2.180000000000000000e+02,-5.970115512252965884e-02
2.190000000000000000e+02,-6.104521929177112588e-02
2.200000000000000000e+02,-5.734005422026833970e-02
2.210000000000000000e+02,-5.237860844786235148e-02
2.220000000000000000e+02,-5.172791164374317130e-02
2.230000000000000000e+02,-4.041392060585216606e-02
2.240000000000000000e+02,-4.873232928206640280e-02
2.250000000000000000e+02,-5.719912542560461055e-02
2.260000000000000000e+02,-5.751934337246063927e-02
2.270000000000000000e+02,-4.736792844329174718e-02
2.280000000000000000e+02,-4.279627706151296895e-02
2.290000000000000000e+02,-4.608587638444098383e-02
2.300000000000000000e+02,-4.850473140499374225e-02
2.310000000000000000e+02,-5.346713662766175434e-02
2.320000000000000000e+02,-4.501570918342667760e-02
2.330000000000000000e+02,-5.189184128280054098e-02
2.340000000000000000e+02,-4.777174420354417250e-02
2.350000000000000000e+02,-4.765306041343526228e-02
2.360000000000000000e+02,-4.304613616382943486e-02
2.370000000000000000e+02,-4.804426782209335334e-02
2.380000000000000000e+02,-3.769378068688011146e-02
2.390000000000000000e+02,-3.592985201314672500e-02
2.400000000000000000e+02,-3.809843159194596651e-02
2.410000000000000000e+02,-4.251452403628715876e-02
2.420000000000000000e+02,-4.558558663177162545e-02
2.430000000000000000e+02,-4.398544748573225693e-02
2.440000000000000000e+02,-3.802438371253326344e-02
2.450000000000000000e+02,-3.722478786937771789e-02
2.460000000000000000e+02,-3.581343875553124473e-02
2.470000000000000000e+02,-3.636294613161357436e-02
2.480000000000000000e+02,-4.239999973964038438e-02
2.490000000000000000e+02,-3.569989233999418948e-02
2.500000000000000000e+02,-4.234504659599200999e-02
2.510000000000000000e+02,-3.694229395127382465e-02
2.520000000000000000e+02,-3.469898669303471406e-02
2.530000000000000000e+02,-3.825212923619256827e-02
2.540000000000000000e+02,-4.040110599220370080e-02
2.550000000000000000e+02,-4.513426584592451773e-02
2.560000000000000000e+02,-4.592812287195393445e-02
2.570000000000000000e+02,-4.037562867565923364e-02
2.580000000000000000e+02,-4.527316883189364677e-02
2.590000000000000000e+02,-5.495554142707748807e-02
2.600000000000000000e+02,-5.990941117660782134e-02
2.610000000000000000e+02,-6.440646655914140928e-02
2.620000000000000000e+02,-6.030290717907146880e-02
2.630000000000000000e+02,-5.880981158356603233e-02
2.640000000000000000e+02,-5.617375627107674269e-02
2.650000000000000000e+02,-6.016305174252223331e-02
2.660000000000000000e+02,-6.544003257282424157e-02
2.670000000000000000e+02,-6.564952977495824848e-02
2.680000000000000000e+02,-6.513784908700594178e-02
2.690000000000000000e+02,-6.256789592635661479e-02
2.700000000000000000e+02,-6.334055364709759162e-02
2.710000000000000000e+02,-6.046878595419990371e-02
2.720000000000000000e+02,-6.304604246942932533e-02
2.730000000000000000e+02,-6.379841157266345764e-02
2.740000000000000000e+02,-5.853027399866764929e-02
2.750000000000000000e+02,-5.819388448039804207e-02
2.760000000000000000e+02,-6.522353411479533958e-02
2.770000000000000000e+02,-5.644535804963353443e-02
2.780000000000000000e+02,-5.657716615996440795e-02
2.790000000000000000e+02,-5.683436648414358361e-02
2.800000000000000000e+02,-5.591142682951801696e-02
2.810000000000000000e+02,-4.905673864787262611e-02
2.820000000000000000e+02,-5.089562821101367707e-02
2.830000000000000000e+02,-5.476722926873012903e-02
2.840000000000000000e+02,-6.111420326341064635e-02
2.850000000000000000e+02,-6.699992486842873407e-02
2.860000000000000000e+02,-6.322539679565000736e-02
2.870000000000000000e+02,-6.350571014555295157e-02
2.880000000000000000e+02,-6.560231553522177794e-02
2.890000000000000000e+02,-5.718677192501736561e-02
2.900000000000000000e+02,-5.407972376431177675e-02
2.910000000000000000e+02,-5.488638084788716870e-02
2.920000000000000000e+02,-5.613477769242485038e-02
2.930000000000000000e+02,-5.819045963542499034e-02
2.940000000000000000e+02,-5.758740462477318633e-02
2.950000000000000000e+02,-5.617563110176737595e-02
2.960000000000000000e+02,-5.428858930745547595e-02
2.970000000000000000e+02,-5.736394690714349820e-02
2.980000000000000000e+02,-5.629004125875533560e-02
2.990000000000000000e+02,-4.919539494166754595e-02
3.000000000000000000e+02,-5.163732916369091763e-02
3.010000000000000000e+02,-5.202048427638131245e-02
3.020000000000000000e+02,-4.341966748448448932e-02
3.030000000000000000e+02,-3.954199647410254481e-02
3.040000000000000000e+02,-4.267565458996153832e-02
3.050000000000000000e+02,-4.249661647625657679e-02
3.060000000000000000e+02,-4.384962457899582028e-02
3.070000000000000000e+02,-3.977013771948273435e-02
3.080000000000000000e+02,-4.559173639245836518e-02
3.090000000000000000e+02,-5.367486191777330606e-02
3.100000000000000000e+02,-5.652092089739882419e-02
3.110000000000000000e+02,-5.981087124060108229e-02
3.120000000000000000e+02,-6.091170688764639685e-02
3.130000000000000000e+02,-6.065571342264167165e-02
3.140000000000000000e+02,-6.413836125663566201e-02
3.150000000000000000e+02,-6.351210987395335128e-02
3.160000000000000000e+02,-5.519853678980883582e-02
3.170000000000000000e+02,-5.897923289902828881e-02
3.180000000000000000e+02,-5.200322601296408775e-02
3.190000000000000000e+02,-4.835098663062090130e-02
3.200000000000000000e+02,-4.841338632922202734e-02
3.210000000000000000e+02,-4.502989569063793607e-02
3.220000000000000000e+02,-4.702805668654946175e-02
3.230000000000000000e+02,-4.777907419367695419e-02
3.240000000000000000e+02,-4.778013313975704168e-02
3.250000000000000000e+02,-5.196203143368820915e-02
3.260000000000000000e+02,-5.846605400525374530e-02
3.270000000000000000e+02,-4.938608789703818197e-02
3.280000000000000000e+02,-5.506585448129923399e-02
3.290000000000000000e+02,-5.101804763581001267e-02
3.300000000000000000e+02,-5.196818356103478920e-02
3.310000000000000000e+02,-4.917469366529159808e-02
3.320000000000000000e+02,-4.820127351407816479e-02
3.330000000000000000e+02,-4.390965804341732948e-02
3.340000000000000000e+02,-4.625279126246650829e-02
3.350000000000000000e+02,-4.930755554768394278e-02
3.360000000000000000e+02,-4.504187151119280058e-02
3.370000000000000000e+02,-4.128403006028112665e-02
3.380000000000000000e+02,-4.351785664960482192e-02
3.390000000000000000e+02,-4.037953434049473128e-02
3.400000000000000000e+02,-4.113823180996640377e-02
3.410000000000000000e+02,-4.356403597659789378e-02
3.420000000000000000e+02,-5.154241310609477406e-02
3.430000000000000000e+02,-5.176964613546015948e-02
3.440000000000000000e+02,-4.464031311906192095e-02
3.450000000000000000e+02,-4.621968884253279536e-02
3.460000000000000000e+02,-4.653060953945314243e-02
3.470000000000000000e+02,-5.291748270501251544e-02
3.480000000000000000e+02,-4.965129503765045721e-02
3.490000000000000000e+02,-5.320763479015384878e-02
3.500000000000000000e+02,-4.661882160073621550e-02
3.510000000000000000e+02,-4.157255435162741236e-02
3.520000000000000000e+02,-3.754706871246567268e-02
3.530000000000000000e+02,-3.455295424149445321e-02
3.540000000000000000e+02,-3.476775455485774796e-02
3.550000000000000000e+02,-4.402353677687322747e-02
3.560000000000000000e+02,-4.364609122342919673e-02
3.570000000000000000e+02,-4.242880606359590578e-02
3.580000000000000000e+02,-4.781567996065860804e-02
3.590000000000000000e+02,-4.672662993609953686e-02
3.600000000000000000e+02,-5.243803476032658784e-02
3.610000000000000000e+02,-5.906567346453483330e-02
3.620000000000000000e+02,-6.120273838132848920e-02
3.630000000000000000e+02,-5.938531541495502275e-02
3.640000000000000000e+02,-6.153321723560401663e-02
3.650000000000000000e+02,-5.840274876740669807e-02
3.660000000000000000e+02,-5.812860852689656632e-02
3.670000000000000000e+02,-5.671262862494390322e-02
3.680000000000000000e+02,-5.220436388905434766e-02
3.690000000000000000e+02,-5.411142525912772394e-02
3.700000000000000000e+02,-4.859414302601349628e-02
3.710000000000000000e+02,-4.849206741499700185e-02
3.720000000000000000e+02,-4.617337333698393054e-02
3.730000000000000000e+02,-5.107511213599244537e-02
3.740000000000000000e+02,-4.865098599881782088e-02
3.750000000000000000e+02,-5.338025549454601670e-02
3.760000000000000000e+02,-5.174916188123779986e-02
3.770000000000000000e+02,-5.056075167911124046e-02
3.780000000000000000e+02,-4.684023626677553259e-02
3.790000000000000000e+02,-4.508278645811963914e-02
3.800000000000000000e+02,-4.662383610150089980e-02
3.810000000000000000e+02,-4.891696445859657766e-02
3.820000000000000000e+02,-5.100981124826784591e-02
3.830000000000000000e+02,-5.055744947957049873e-02
3.840000000000000000e+02,-5.018754092578212728e-02
3.850000000000000000e+02,-3.906379169836305537e-02
3.860000000000000000e+02,-4.171065721495764711e-02
3.870000000000000000e+02,-3.820597160138752835e-02
3.880000000000000000e+02,-4.844776852060792005e-02
3.890000000000000000e+02,-5.163794141698485607e-02
3.900000000000000000e+02,-5.564045887951649116e-02
3.910000000000000000e+02,-5.183158175123771944e-02
3.920000000000000000e+02,-5.732885263045230106e-02
3.930000000000000000e+02,-5.508679668962632864e-02
3.940000000000000000e+02,-5.224174766516900825e-02
3.950000000000000000e+02,-5.579827004806417468e-02
3.960000000000000000e+02,-5.909208713248913225e-02
3.970000000000000000e+02,-5.799592409959487826e-02
3.980000000000000000e+02,-5.381474872130535825e-02
3.990000000000000000e+02,-4.971814536698325460e-02
4.000000000000000000e+02,-5.468818981543553670e-02
4.010000000000000000e+02,-5.108089449061611886e-02
4.020000000000000000e+02,-4.955021384754032532e-02
4.030000000000000000e+02,-5.361677437904892318e-02
4.040000000000000000e+02,-5.933719154821116143e-02
4.050000000000000000e+02,-6.161059797748828087e-02
4.060000000000000000e+02,-6.489522563941296784e-02
4.070000000000000000e+02,-6.141285529617990929e-02
4.080000000000000000e+02,-5.874987479951558622e-02
4.090000000000000000e+02,-5.889547030547907791e-02
4.100000000000000000e+02,-5.629050795740576929e-02
4.110000000000000000e+02,-5.454946292970047628e-02
4.120000000000000000e+02,-5.410096548919346438e-02
4.130000000000000000e+02,-5.181245408260012897e-02
4.140000000000000000e+02,-4.558430697669578480e-02
4.150000000000000000e+02,-4.330698729592363794e-02
4.160000000000000000e+02,-4.676722909126913852e-02
4.170000000000000000e+02,-5.077240241145485750e-02
4.180000000000000000e+02,-5.386017802079398620e-02
4.190000000000000000e+02,-5.518050320313912932e-02
4.200000000000000000e+02,-5.774711549474016714e-02
4.210000000000000000e+02,-4.877759953749474103e-02
4.220000000000000000e+02,-4.794771595367958161e-02
4.230000000000000000e+02,-4.288318051017055155e-02
4.240000000000000000e+02,-4.162876437301425009e-02
4.250000000000000000e+02,-4.732504351516167440e-02
4.260000000000000000e+02,-5.009530838547401888e-02
4.270000000000000000e+02,-5.085674156638220200e-02
4.280000000000000000e+02,-5.355579199060884338e-02
4.290000000000000000e+02,-5.566213007535760621e-02
4.300000000000000000e+02,-5.777527623349963670e-02
4.310000000000000000e+02,-5.998613799106243538e-02
4.320000000000000000e+02,-6.295057765121270243e-02
4.330000000000000000e+02,-6.653610943350274365e-02
4.340000000000000000e+02,-6.776478316421177817e-02
4.350000000000000000e+02,-6.493592329256939188e-02
4.360000000000000000e+02,-6.062211551464041781e-02
4.370000000000000000e+02,-6.477265928600267619e-02
4.380000000000000000e+02,-6.359074310982185119e-02
4.390000000000000000e+02,-6.128085455274885629e-02
4.400000000000000000e+02,-6.459201671447062365e-02
4.410000000000000000e+02,-5.775454165911560189e-02
4.420000000000000000e+02,-5.047208446316981539e-02
4.430000000000000000e+02,-5.092998119597287598e-02
4.440000000000000000e+02,-5.125488803982254649e-02
4.450000000000000000e+02,-5.729359656619092966e-02
4.460000000000000000e+02,-5.891494886988661583e-02
4.470000000000000000e+02,-5.925915720124655395e-02
4.480000000000000000e+02,-6.398018553219630977e-02
4.490000000000000000e+02,-6.085988277067674868e-02
4.500000000000000000e+02,-5.407822594890959733e-02
4.510000000000000000e+02,-5.124108069714999186e-02
4.520000000000000000e+02,-5.451164588105975733e-02
4.530000000000000000e+02,-5.879043611557080440e-02
4.540000000000000000e+02,-5.397445021518917224e-02
4.550000000000000000e+02,-5.123637970498851751e-02
4.560000000000000000e+02,-4.689763113723134647e-02
4.570000000000000000e+02,-4.843964537923668018e-02
4.580000000000000000e+02,-4.616102199332917239e-02
4.590000000000000000e+02,-3.790900101145448786e-02
4.600000000000000000e+02,-3.881610095429433027e-02
4.610000000000000000e+02,-5.153313874095864083e-02
4.620000000000000000e+02,-4.892296304600571993e-02
4.630000000000000000e+02,-5.199523844144842560e-02
4.640000000000000000e+02,-5.525994739027491331e-02
4.650000000000000000e+02,-5.251341661257111215e-02
4.660000000000000000e+02,-5.343087809648588288e-02
4.670000000000000000e+02,-4.783355709194678229e-02
4.680000000000000000e+02,-4.660298838702525009e-02
4.690000000000000000e+02,-4.450485868548131885e-02
4.700000000000000000e+02,-4.165027604025642316e-02
4.710000000000000000e+02,-4.212118099649667796e-02
4.720000000000000000e+02,-3.827550983321758443e-02
4.730000000000000000e+02,-4.477753808619062970e-02
4.740000000000000000e+02,-3.539477415608817401e-02
4.750000000000000000e+02,-3.542914567275522869e-02
4.760000000000000000e+02,-3.510973570736268534e-02
4.770000000000000000e+02,-4.988180017888130258e-02
4.780000000000000000e+02,-4.882727706350455804e-02
4.790000000000000000e+02,-5.845789736509778012e-02
4.800000000000000000e+02,-6.343794436135288817e-02
4.810000000000000000e+02,-6.417395227458873308e-02
4.820000000000000000e+02,-6.632346481948192540e-02
4.830000000000000000e+02,-6.343967406902542572e-02
4.840000000000000000e+02,-6.364109105034315705e-02
4.850000000000000000e+02,-6.131929610343368753e-02
4.860000000000000000e+02,-6.670428111317186493e-02
4.870000000000000000e+02,-6.518441934745153321e-02
4.880000000000000000e+02,-6.719276035129748137e-02
4.890000000000000000e+02,-6.363271532438946609e-02
4.900000000000000000e+02,-5.708896668452202033e-02


==> data/rock_paper_scissors/qrrl_actions_small.csv <==
-0.136409714818001
-0.422775208950043
-0.25871878862381
0.494348108768463
-0.03772908449173
0.576842844486237
-0.622766554355621
-0.508889019489288
-0.057243093848229
-0.034721180796623
0.076378226280212
0.829236567020416
0.741068303585053
0.630236446857452
0.029557436704636
-0.57479864358902
0.115351110696793
0.161595016717911
0.302328526973724
-0.242388173937798
-0.507288575172424
0.117157846689224
0.787720441818237
-0.010469540953636
-0.474943697452545
0.521321594715118
-0.328289985656738
-0.239227399230003
0.142251908779144
0.14230814576149
0.734566748142242
0.752526104450226
0.359114289283752
0.480294227600098
-0.265361726284027
0.828279197216034
0.847781479358673
-0.594992578029633
0.871668100357056
0.324284762144089
-0.111444339156151
-0.399916648864746
-0.556124567985535
0.612297534942627
0.350158423185348
0.732982695102692
0.783617675304413
0.418075263500214
-0.369703054428101
0.642556369304657
0.901589691638947
-0.315422654151916
0.930445075035095
-0.049033865332604
-0.531493842601776
0.713109076023102
0.325617969036102
0.24515762925148
0.595617234706879
0.857640385627747
0.771170377731323
0.299035549163818
0.008394047617912
0.171068161725998
0.151306688785553
0.57464736700058
0.046988770365715
0.247741177678108
0.580474674701691
-0.41662335395813
0.152413442730904
0.396200895309448
-0.634559035301209
-0.510582864284515
0.653839409351349
0.172941312193871
0.580978810787201
0.487658619880676
-0.480296909809113
0.915850639343262
0.727588295936585
0.595921277999878
0.03102707862854
0.5164954662323
-0.09541080892086
-0.28766393661499
0.733318448066711
0.163064882159233
0.75875324010849
0.710659205913544
0.379151165485382
0.522594690322876
-0.363906681537628
0.179802939295769
-0.392562329769135
0.819778561592102
-0.38569700717926
0.27118307352066
0.387018442153931
-0.200893267989159
0.282565355300903
0.698913276195526
-0.00680336356163
-0.545669257640839
0.682642817497253
0.326525896787643
0.055044174194336
-0.054206132888794
0.760481834411621
-0.054882600903511
0.295423418283463
-0.404638350009918
0.857500374317169
-0.380589008331299
-0.164379015564919
-0.078051969408989
0.074040643870831
0.091336205601692
0.060504138469696
0.224277421832085
-0.464812636375427
0.82473349571228
0.379111051559448
-0.590984344482422
0.292776316404343
0.570927143096924
-0.038749024271965
-0.243303671479225
0.642845153808594
-0.560378909111023
0.592325985431671
0.00449313223362
-0.112916991114616
0.274793416261673
0.817916452884674
0.767578661441803
0.816436409950256
0.703305900096893
-0.355654180049896
-0.271264135837555
0.721542477607727
-0.524984180927277
0.075635746121407
-0.033150345087051
0.534766674041748
0.658829152584076
0.794960021972656
0.116870380938053
-0.06534768640995
0.023886650800705
0.376763790845871
0.851404964923859
0.00328803062439
-0.531495928764343
-0.143191024661064
0.369848102331161
-0.023802444338799
0.025471314787865
0.13369445502758
0.107379592955112
0.66818380355835
0.417723774909973
0.912135124206543
-0.58390486240387
0.360412389039993
0.885122895240784
0.529612898826599
0.876827895641327
0.430071413516998
0.895737290382385
0.637715876102448
-0.165958985686302
0.573310434818268
0.050802290439606
0.737097382545471
0.611861526966095
-0.273047208786011
-0.38166606426239
0.37790846824646
-0.411845088005066
0.119766034185886
0.294581681489944
0.686328530311585
0.551662683486939
0.027022540569306
-0.485225319862366
0.927605509757996
0.9181147813797
0.196462914347649
0.269907683134079
-0.441006004810333
0.160018935799599
-0.614985406398773
0.43175619840622
0.617581188678741
-0.033344760537148
-0.5020791888237
-0.461616396903992
0.545183897018433
0.798959195613861
0.717603504657745
0.471001088619232
0.933394849300385
0.769062519073486
0.860964000225067
-0.486756980419159
0.882259249687195
0.168087661266327
-0.265538096427917
0.392054706811905
0.659884750843048
0.262687921524048
0.8564572930336
0.398303687572479
0.034020155668259
0.209422662854195
-0.138235226273537
-0.062991693615913
0.532016396522522
0.267621427774429
-0.260874509811401
-0.002885431051254
-0.305023789405823
0.259525030851364
0.884113848209381
0.120847910642624
0.833387494087219
0.143598899245262
0.897499203681946
-0.142870977520943
0.904638826847076
0.020468533039093
-0.591381430625916
0.686898708343506
-0.444836020469666
0.624340116977692
0.931826710700989
0.283905863761902
0.102072887122631
-0.010054498910904
0.079208210110664
0.487256109714508
0.327591359615326
-0.470512628555298
0.231648072600365
-0.222883954644203
0.045189708471298
0.390115320682526
-0.599082052707672
-0.549678444862366
-0.279890418052673
-0.1344083994627
0.814457178115845
-0.319412469863892
-0.485816955566406
0.280250608921051
-0.151229903101921
-0.291280806064606
-0.467655539512634
-0.191529288887978
-0.484560549259186
0.115025639533997
-0.437959492206574
-0.459930241107941
-0.077271059155464
-0.247401908040047
-0.115956112742424
0.896503150463104
0.217252388596535
0.332451671361923
0.303393810987473
0.058924913406372
0.620687663555145
0.178697943687439
0.379370898008347
-0.388800323009491
0.148848593235016
0.080633230507374
0.694818258285522
-0.001941874623299
-0.615557789802551
0.052186951041222
0.641530096530914
0.562807083129883
0.888055622577667
-0.580809593200684
-0.023653328418732
0.79280161857605
0.489088475704193
0.057414278388023
0.565621137619019
0.155021637678146
0.782410264015198
-0.509639143943787
-0.513326168060303
0.559292852878571
-0.522239863872528
0.665991067886353
-0.404565870761871
-0.56534343957901
-0.456479370594025
0.050593003630638
-0.419214844703674
-0.298807322978973
0.217416688799858
0.796674728393555
-0.241929814219475
0.574463188648224
-0.408872842788696
-0.556003451347351
-0.201798245310783
0.255026429891586
0.478529393672943
0.703740358352661
0.23337733745575
0.911605179309845
0.797632694244385
-0.599198698997498
0.593874990940094
0.330010771751404
0.740273714065552
0.340594232082367
-0.131975546479225
-0.306410670280457
0.471341669559479
-0.038396507501602
-0.536035418510437
0.671258985996246
-0.001934230327606
0.225382789969444
-0.029489487409592
0.594947457313538
0.625355541706085
0.856279313564301
0.43575918674469
-0.555323839187622
0.213549166917801
0.816927313804626
0.46895694732666
0.691453397274017
0.410907089710236
0.524995267391205
-0.280338168144226
0.667861044406891
0.667358100414276
0.021359965205193
0.847832024097443
0.615138471126556
-0.162145540118217
0.906573235988617
-0.430603861808777
-0.364311516284943
0.754884839057922
0.007446825504303
0.355953335762024
0.617996513843536
-0.581672668457031
0.218171074986458
-0.376771092414856
0.109495341777802
-0.31343013048172
-0.350130081176758
-0.085807368159294
0.908386468887329
-0.532771468162537
0.617347180843353
0.017436698079109
-0.532660245895386
0.420479685068131
0.519489049911499
0.000396266579628
-0.050362840294838
0.306084901094437
-0.605290055274963
-0.415294706821442
-0.530271232128143
-0.205533042550087
0.567577302455902
0.470889925956726
-0.0821563154459
0.78545206785202
-0.008282050490379
0.388568371534348
-0.633068203926086
-0.564801633358002
-0.214310690760612
0.641981303691864
-0.170441970229149
-0.467421591281891
0.612524390220642
-0.345002949237823
-0.253397762775421
0.857232689857483
-0.525488376617432
0.248789086937904
0.645960986614227
-0.144381776452065
0.373740464448929
-0.584151148796082
-0.004330605268478
0.067789033055306
-0.460274279117584
0.378804624080658
0.205352902412415
0.355732142925262
0.865803778171539
0.415269494056702
-0.000506490468979
0.358811616897583
0.176357239484787
-0.310930192470551
0.319123059511185
-0.538998782634735
0.762882471084595
0.320376098155975
-0.033298686146736
0.521511316299439
0.024679824709892
0.102348580956459
0.095463827252388
0.500935912132263
-0.228346094489098
0.285220265388489
0.073356553912163
0.791229963302612
0.043765097856522
0.592260658740997
0.249424457550049
0.91447788476944
-0.602550446987152
-0.603555381298065
0.558287739753723
-0.091623947024345
-0.25706535577774
-0.277829527854919
0.321277946233749
-0.573077380657196
0.268405169248581
0.914585590362549
0.52753210067749
0.463784873485565
-0.43900454044342
0.22389280796051
-0.066422268748283
0.827523469924927
0.507753551006317
-0.619290411472321
-0.526735901832581
0.825564742088318
-0.474021017551422
0.83241617679596
-0.11631353199482
-0.40605092048645
-0.318115949630737
-0.602615296840668
-0.560334801673889
-0.301748991012573
-0.420490086078644
0.589479207992554
0.101827539503574
0.839816272258759
-0.5233114361763
0.152283519506454
-0.223376974463463
-0.347574293613434
0.112048074603081
0.033406421542168
0.878759562969208
-0.232283040881157
-0.103109613060951
0.687743365764618
0.700497090816498
-0.23688705265522
0.598560452461243
-0.236286833882332
0.798283457756043
-0.619992733001709
0.848747909069061
-0.581185579299927
0.163644134998322
-0.581938803195953
0.545458436012268
0.03316792845726
-0.027333989739418
0.004698127508163
-0.182908341288567
0.389538764953613
0.50679486989975
0.34164571762085
0.534767031669617
0.258043467998505
0.390754222869873
0.337932348251343
-0.405327022075653
0.116912305355072
0.661271452903748
-0.134935721755028
0.227407559752464
0.674140632152557
0.658788502216339
-0.315216064453125
0.103242173790932
-0.224203363060951
0.854130446910858
0.068063758313656
-0.27813595533371
-0.399614453315735
0.905197381973267
0.877521395683289
0.084974259138107
0.067827634513378
0.798790693283081
0.476383209228516
0.513360500335693
0.404770642518997
0.514355063438416
-0.341067790985107
0.367520332336426
0.141446113586426
0.449935734272003
0.546277463436127
0.239827513694763
-0.447157680988312
0.145895123481751
0.063499338924885
0.580735921859741
0.420465558767319
-0.325538754463196
0.061289146542549
-0.299181997776031
-0.383689224720001
0.133055627346039
0.904039442539215
-0.086904272437096
0.330119252204895
0.825775623321533
0.225759357213974
0.540508151054382
-0.288926780223846
-0.085624918341637
-0.443849802017212
-0.045582056045532
0.512664794921875
0.012247934937477
-0.277010023593903
-0.618514657020569
-0.288148999214172
0.752431988716126
-0.572677373886108
-0.493340373039246
0.355113625526428
0.457677483558655
-0.026444733142853
0.647075533866882
0.622893929481506
0.594850480556488
0.104212537407875
0.001378029584885
0.082280047237873
0.536262989044189
0.340042263269424
0.83340460062027
-0.040603011846542
0.326524645090103
-0.422564268112183
0.011852696537972
-0.196146622300148
0.262112498283386
0.675158679485321
-0.258646130561829
0.29971581697464
-0.132693573832512
0.923353433609009
-0.190816387534142
0.262241214513779
-0.407698392868042
0.546560406684876
0.242730528116226
0.651997983455658
-0.174048945307732
-0.040015354752541
0.476519644260407
0.729253709316254
-0.610430181026459
0.716495990753174
0.596916973590851
-0.393660545349121
0.078260570764542
-0.073786959052086
0.238286331295967
-0.58762264251709
0.652774691581726
0.371660232543945
0.031283035874367
0.206371992826462
-0.166391924023628
0.827367961406708
-0.593836188316345
-0.097957894206047
0.274314284324646
0.901841938495636
0.191706955432892
-0.114083185791969
0.860127508640289
0.917260706424713
0.561486661434174
0.562865316867828
-0.224774554371834
0.643029510974884
-0.078873202204704
-0.042550995945931
-0.231010928750038
-0.615347027778626
0.070209890604019
0.636396646499634
0.307675272226334
0.543437421321869
0.271966814994812
-0.220348671078682
0.731612741947174
0.931664764881134
0.462677538394928
0.811512768268585
0.44469565153122
-0.187399908900261
0.866578876972199
-0.198018029332161
-0.143221154808998
0.183843180537224
0.247572392225265
-0.304012179374695
-0.588814973831177
-0.38704788684845
0.069913782179356
-0.463747024536133
0.221215665340424
-0.312091648578644
-0.45063728094101
-0.074114575982094
-0.23120291531086
0.827321708202362
0.734392285346985
0.412807464599609
-0.233594998717308
-0.607506215572357
0.121249228715897
0.568849921226501
-0.555858671665192
0.213335826992989
-0.207874789834023
-0.466170728206635
-0.203750506043434
0.54730749130249
0.690551400184631
-0.021812111139298
0.057630434632301
-0.116354450583458
-0.539773523807526
-0.109914168715477
0.719179749488831
-0.48235410451889
0.116040095686913
0.527805268764496
-0.126200571656227
-0.542975664138794
0.790025770664215
-0.406831920146942
-0.45577347278595
0.241724669933319
0.566692531108856
0.908525884151459
0.915343582630158
0.640774428844452
0.577998578548431
0.386963486671448
-0.533730149269104
0.109542950987816
0.560673475265503
0.822932243347168
0.800906598567963
-0.42671126127243
-0.499022662639618
-0.459775805473328
-0.354000508785248
0.732603251934052
-0.379575312137604
0.674664556980133
-0.018073841929436
-0.321513831615448
0.079259768128395
0.538062036037445
0.282742351293564
0.928943693637848
0.224560558795929
0.897156238555908
0.190914615988731
-0.565023362636566
0.063489332795143
0.484292089939117
-0.06642447412014
0.068846017122269
-0.16467322409153
-0.591970205307007
-0.109997853636742
-0.385495483875275
-0.030198097229004
-0.497602581977844
0.05090968310833
-0.290718019008636
-0.098718389868736
-0.306129693984985
0.321900069713593
-0.237008973956108
0.114070534706116
0.114031344652176
0.524585366249085
0.888424754142761
0.630234301090241
0.811644315719605
-0.609900534152985
-0.504985153675079
0.794814348220825
-0.285041928291321
-0.508733808994293
-0.55112236738205
0.852059721946716
0.433897793292999
0.563258111476898
0.661462247371674
0.624224364757538
-0.300577402114868
0.650633633136749
-0.14444263279438
0.889386534690857
0.125954166054726
0.828377306461334
-0.053398415446282
-0.09849463403225
0.303965270519257
-0.411574184894562
0.71017986536026
-0.172809526324272
0.598185896873474
0.270904421806335
-0.379069089889526
-0.387238323688507
-0.554971158504486
0.277324348688126
0.004574865102768
0.845503389835358
0.536433696746826
-0.416134595870972
0.558069348335266
-0.509941279888153
0.502553701400757
0.028946235775948
0.635417282581329
0.504422187805176
0.394735038280487
-0.392845809459686
-0.535221099853516
-0.052391991019249
0.391562163829803
0.109939970076084
0.793870627880096
0.166963249444962
0.647736430168152
0.25680673122406
-0.114605590701103
0.79264098405838
0.305172324180603
0.815732479095459
0.583597362041473
0.255687385797501
-0.399410784244537
-0.311305224895477
0.891242563724518
0.075811699032784
0.14403373003006
0.878428399562836
0.5505011677742
-0.304180204868317
-0.155528053641319
-0.496936082839966
0.73347270488739
0.270782351493835
-0.1641995459795
0.223331704735756
-0.447015047073364
-0.43409663438797
-0.280308783054352
0.196183174848557
0.177390322089195
-0.495764851570129
0.585004031658173
0.644173979759216
-0.219000712037086
-0.543710649013519
-0.257256805896759
0.23332042992115
-0.365593791007996
0.735450387001038
-0.439742684364319
0.158062100410461
-0.249033644795418
-0.605516374111176
0.762398064136505
0.640271544456482
0.525424599647522
0.645037710666657
-0.619572520256043
0.27380096912384
0.523606240749359
0.461570382118225
0.361019492149353
0.177643105387688
0.344672083854675
-0.320226788520813
-0.288309156894684
-0.21887569129467
-0.435596346855164
0.614035725593567
0.575767517089844
-0.363475263118744
0.202538296580315
0.386862218379974
-0.057931274175644
-0.021955922245979
0.273881524801254
0.710119843482971
-0.160595878958702
-0.565020501613617
-0.531896531581879
-0.391355335712433
-0.540792107582092
0.508255004882813
0.791031122207642
0.732470989227295
-0.564265668392181
0.300167918205261
0.190064296126366
0.593786120414734
0.645968735218048
-0.571986079216003
0.699676036834717
0.737782835960388
-0.032168418169022
0.610604882240295
0.094918094575405
-0.337789416313171
0.202550649642944
0.154235854744911
-0.618447244167328
-0.626254618167877
0.747828125953674
-0.211596295237541
-0.629641354084015
-0.051705524325371
0.640461087226868
-0.458836734294891
-0.414928913116455
-0.4655402302742
0.489108026027679
-0.107780620455742
0.855535745620728
-0.180857017636299
0.140303894877434
0.296785414218903
-0.35716325044632
0.444603323936462
0.729337096214294
0.491630494594574
-0.234945252537727
-0.328248500823975
0.55185729265213
-0.043288409709931
0.454117953777313
0.291154444217682
0.595409274101257
-0.280662834644318
-0.441331684589386
-0.505512177944183
0.332883894443512
-0.069317981600762
-0.257159411907196
0.043283626437187
0.781031548976898
0.155730411410332
0.830279052257538
0.156755268573761
0.134709715843201
0.311997979879379
0.452805101871491
0.875981390476227
-0.528064012527466
-0.381517946720123
0.524953067302704
0.148793146014214
-0.577623784542084
0.041185528039932
0.20295549929142
0.090614892542362
0.143623203039169
0.378025382757187
0.594739735126495
0.770809769630432
0.521131336688995
-0.452337384223938
-0.53560996055603
-0.425463378429413
-0.047177955508232
0.855210840702057
-0.42252391576767
0.308840095996857
-0.458446204662323
-0.508973121643066
0.663877546787262
0.225870311260223
0.033270627260208
0.041842967271805
-0.14534105360508
0.11827539652586
-0.359051704406738
-0.631236910820007
-0.263046324253082
0.494991183280945
-0.0372703820467
0.864229738712311
-0.06183223426342
-0.521469533443451
-0.251800000667572
-0.452522337436676
0.360762119293213
0.553925573825836
-0.604832231998444
-0.327289521694183
0.159098520874977
-0.174753054976463
0.29970508813858
-0.28611421585083
-0.339395880699158
-0.20442171394825
0.4341741502285
-0.47585654258728
0.133287250995636
0.633364081382751
-0.280480265617371
0.523431539535522
0.640213191509247
0.420883476734161
-0.128445401787758
0.608520984649658
0.548730909824371
-0.629016578197479
0.339281618595123
-0.278185784816742
0.648539423942566
0.574069201946259
-0.063780441880226
0.096288628876209
0.286465764045715
0.745893180370331
0.753093183040619
0.908493161201477
0.816937267780304
0.737267315387726
-0.595333874225616
0.703424334526062
-0.58603572845459
-0.624945759773254
-0.168180420994759
0.429890692234039
-0.141505941748619
0.543029546737671
-0.415721833705902
-0.557354748249054
0.106707461178303
-0.335710883140564
0.719043254852295
0.895227313041687
-0.234475985169411
0.419445753097534
0.885278761386871
-0.177041783928871
-0.162799462676048
-0.227117255330086
0.93299400806427
0.318401217460632
0.580859243869782
-0.37363874912262
0.157087996602058
0.795696198940277
0.312402248382568
0.350771069526672
0.33453494310379
0.041924461722374
0.256234884262085
0.077402479946613
-0.289838373661041
-0.04891137778759
0.125159934163094
0.597034931182861
0.666132867336273
-0.354440629482269
0.731957137584686
0.324436366558075
-0.34608918428421
0.304431319236755
0.637778103351593
0.332321375608444
0.144306123256683
0.865643739700317
0.80918151140213
0.658737659454346
0.90189915895462
-0.429769277572632
0.267177402973175
-0.160230502486229
0.360587805509567
-0.299810290336609
0.629052937030792
0.321748077869415
-0.390991151332855
-0.20504267513752
-0.012937411665917
-0.49015873670578
0.138522833585739
0.489962041378021
0.234690681099892
-0.621583819389343
-0.117378756403923
-0.045976132154465
-0.587926149368286
0.873039543628693
0.269907504320145
0.29253613948822
-0.577756643295288
0.331452786922455
0.285258024930954
0.590183794498444
0.836985290050507
-0.625643253326416
0.797419130802155
0.217884719371796
-0.315447747707367
0.449411153793335
0.72371917963028
-0.544820904731751
0.620510458946228
-0.063780203461647
0.682650089263916
0.48653256893158
0.531662464141846
-0.269370853900909
0.244058713316917
0.548098087310791
0.428222984075546
-0.159786567091942
-0.382743895053864
-0.348148345947266
-0.035931974649429
0.00179286301136
0.612085938453674
0.908376932144165
-0.139532521367073
0.78277450799942
-0.621393144130707
-0.157732769846916
-0.130857661366463
0.767550230026245
-0.132056310772896
0.206210374832153
-0.476739346981049
0.774660766124725
0.50639021396637
-0.62575227022171
0.189932033419609
0.148727893829346
0.104234285652637
0.399089932441711
0.732392966747284
0.865311980247498
-0.392498433589935
-0.06831581890583
0.208997949957848
0.846322178840637
-0.432075619697571
0.852585792541504
0.518161773681641
0.141903877258301
-0.624647259712219
-0.541255414485931
0.176843598484993
0.857406854629517
0.017518818378449
0.0221426486969
-0.320412874221802
0.162124484777451
0.770933210849762
-0.402917146682739
-0.028384104371071
0.576841056346893
0.309278935194015
0.607936799526215
0.252983421087265
-0.261102080345154
0.068533271551132
-0.163012877106667
0.791759788990021
0.308369189500809
0.377018421888351
-0.617006897926331
0.337277233600616
-0.401250302791595
0.037330657243729
0.662815451622009
0.535286426544189
0.809596061706543
0.19829098880291
0.382091760635376
0.927036881446838
-0.367927193641663
-0.117030963301659
0.37006139755249
0.72180837392807
-0.413158178329468
0.903514921665192
-0.031355574727059
0.304030060768127
0.396894216537476
0.889345586299896
-0.088752016425133
0.214513316750526
-0.175925388932228
0.416937202215195
-0.418679654598236
0.493021488189697
0.841415882110596
0.384876430034637
0.021106988191605
-0.518691182136536
0.906286597251892
-0.586365520954132
0.557726144790649
0.287999987602234
0.417600512504578
-0.617266416549683
0.565066456794739
0.82810777425766
0.361563414335251
-0.464865326881409
0.731293678283691
-0.356744349002838
-0.487948834896088
-0.227644696831703
-0.084973558783531
0.012404933571816
0.093723937869072
-0.419998228549957
0.085234679281712
-0.553728044033051
0.17934949696064
-0.211720690131187
-0.422984004020691
-0.521943926811218
0.14266537129879
-0.57079690694809
0.484045803546906
0.112400405108929
0.278682947158813
-0.190636858344078
-0.126626536250114
0.242008164525032
-0.589834630489349
0.493420481681824
-0.087082490324974
0.442912817001343
0.468529224395752
-0.482343673706055
0.814923882484436
0.08886244893074
-0.043347984552384
-0.487477421760559
0.096890203654766
0.094610050320625
0.055179223418236
0.742346167564392
0.233024045825005
0.5266352891922
0.697495400905609
0.200118348002434
-0.553331911563873
-0.441388607025147
0.854428291320801
0.924696326255798
0.824485182762146
0.244421496987343
0.546497464179993
0.68692272901535
0.65442430973053
0.004503950476646
0.491793394088745
0.684916853904724
0.231549978256226
-0.266966462135315
-0.029975652694702
0.393570095300674
0.297147840261459
0.817812502384186
-0.366966545581818
0.936245262622833
-0.005658209323883
-0.016866162419319
-0.622128248214722
0.062108621001244
-0.296898901462555
0.399102628231049
0.038127809762955
0.574056744575501
0.696422636508942
0.352319955825806
0.245699748396873
-0.146546229720116
0.221205994486809
-0.621066510677338
-0.267960548400879
0.659093856811523
0.167372405529022
0.893371760845184
0.329849869012833
-0.199001744389534
0.152871012687683
0.272035002708435
0.268225848674774
0.865064740180969
0.561359345912933
-0.151628538966179
-0.479315161705017
-0.470090806484222
0.668612420558929
0.766481101512909
0.623061418533325
0.636501133441925
-0.227778449654579
0.354430437088013
0.253107100725174
0.195051863789558
-0.27571576833725
-0.382747948169708
0.075444497168064
-0.086262539029121
0.512692391872406
0.910110354423523
0.613927841186523
0.71393483877182
-0.046121537685394
0.22640386223793
0.153351306915283
0.586101531982422
0.187277719378471
0.076847344636917
-0.061318576335907
0.13727243244648
0.793019354343414
0.678867816925049
0.162609085440636
-0.161743804812431
0.138103306293488
-0.222880557179451
0.690075755119324
0.397194921970367
0.109360910952091
0.332481026649475
-0.114136263728142
-0.422933399677277
0.7438063621521
0.395557284355164
-0.000923871994019
0.136102572083473
0.24731108546257
0.850634038448334
0.694610297679901
0.802881598472595
0.525290727615356
0.714141666889191
0.820192515850067
-0.345463037490845
-0.244858577847481
-0.006215497851372
0.501855969429016
-0.302099943161011
0.086513318121433
-0.331248342990875
0.914600193500519
0.552087247371674
-0.577242434024811
0.171840041875839
-0.015982568264008
-0.511982977390289
0.549304723739624
-0.432263016700745
-0.240773066878319
0.663266658782959
0.738688111305237
-0.149516060948372
0.133530646562576
0.144182085990906
-0.539288818836212
0.637219250202179
-0.020726308226585
0.821092009544373
0.670620322227478
-0.373444318771362
-0.54483687877655
-0.444262802600861
0.262984663248062
-0.115436807274818
0.923144817352295
-0.415412247180939
0.234371036291122
0.298992037773132
-0.512430608272553
0.804508209228516
0.562130749225616
0.901746809482574
0.787698209285736
-0.252745866775513
0.081415489315987
0.029433012008667
0.151152268052101
-0.467719495296478
-0.57844603061676
-0.215697839856148
0.809263110160828
0.774160921573639
-0.170332953333855
0.224676012992859
0.733578324317932
-0.391340017318726
0.289905369281769
0.032201290130615
0.482589900493622
-0.480762779712677
0.386418700218201
0.648110210895538
0.668500602245331
0.420343518257141
0.356469392776489
0.706755220890045
0.846414685249329
0.006075724959373
-0.112489446997643
0.865717113018036
0.197167009115219
0.812500417232513
-0.197996035218239
0.79307621717453
-0.023132488131523
0.608195900917053
0.863673985004425
0.194702133536339
0.858280420303345
-0.629035770893097
0.446157574653626
0.78883957862854
0.646783351898193
0.758273184299469
0.42494410276413
0.478967726230621
0.571539521217346
-0.134020283818245
-0.354566395282745
0.741610288619995
-0.480143845081329
0.254078030586243
0.509528517723084
-0.218161776661873
-0.449060916900635
0.369974285364151
-0.112724378705025
0.125942796468735
0.594175219535828
0.440237164497376
0.50743442773819
-0.587969601154327
0.039038419723511
0.402294158935547
0.742333471775055
0.162887543439865
0.516630232334137
0.264080703258514
0.282355040311813
-0.304840803146362
0.310262411832809
0.720458388328552
0.403299629688263
0.698063552379608
0.167869552969933
0.146619975566864
0.692643523216248
0.612195670604706
0.160483539104462
0.76641720533371
0.624434173107147
0.758498847484589
0.401451706886292
0.284291207790375
-0.469052910804749
0.914497554302216
0.01909726858139
0.693558990955353
0.657543182373047
0.13760732114315
-0.192130044102669
-0.128251299262047
0.34165146946907
0.335042357444763
-0.178016468882561
-0.328600525856018
0.226394191384315
-0.36318039894104
-0.35862123966217
0.918105244636536
-0.438446998596191
0.469405472278595
-0.333848059177399
-0.295943975448608
0.02664315700531
-0.143152788281441
-0.524663805961609
-0.21393595635891
0.625650346279144
-0.189299657940865
-0.321048021316528
-0.203200861811638
-0.043537467718124
0.517620623111725
-0.491337418556213
0.63708233833313
-0.53221470117569
0.796111941337585
0.421820431947708
0.404595136642456
-0.113699093461037
0.896216690540314
-0.523888766765595
-0.098259076476097
0.203848958015442
-0.441689372062683
0.790868163108826
0.531287908554077
0.843746840953827
-0.165287867188454
0.262733399868011
0.851510643959045
-0.179078593850136
0.136916190385818
0.064942561089993
-0.349201917648315
-0.283816158771515
0.92383599281311
0.174808189272881
0.909697592258453
-0.062614277005196
-0.073824748396874
0.567434132099152
0.256049454212189
-0.216832920908928
-0.107161566615105
0.876117765903473
0.39508193731308
0.304562330245972
0.080408073961735
-0.239237740635872
0.023079305887222
-0.307498395442963
0.086726121604443
-0.16402630507946
0.89729654788971
-0.093696787953377
0.068029075860977
0.532196462154388
0.634382247924805
0.346180856227875
-0.161760494112968
-0.413826406002045
-0.557350039482117
0.834155380725861
-0.283831298351288
-0.612586081027985
-0.133192256093025
0.16233004629612
0.790160119533539
0.331678152084351
0.689335882663727
-0.514710068702698
0.406931459903717
-0.172336086630821
-0.540299594402313
-0.581030249595642
0.504603326320648
0.749942541122437
0.379048764705658
0.451124727725983
-0.136732056736946
0.462157428264618
-0.560236573219299
0.046924337744713
0.339239418506622
0.472254812717438
-0.351932048797607
0.830116450786591
-0.148041114211082
0.589663147926331
0.06709710508585
-0.36059296131134
-0.105217441916466
0.538955867290497
0.635901570320129
-0.433019578456879
-0.003337472677231
-0.595716655254364
0.574105799198151
-0.517113626003265
-0.029051750898361
-0.171578928828239
0.34264799952507
0.43347829580307
0.02661082148552
0.288856357336044
0.590094864368439
0.414696574211121
-0.396894872188568
-0.160320028662682
-0.491402804851532
-0.001921683549881
0.4910688996315
0.539044976234436
-0.182954803109169
0.780612766742706
0.500318586826324
0.397341698408127
-0.437905192375183
-0.052546173334122
-0.12944070994854
0.62552809715271
0.263927340507507
-0.295035898685455
0.816735029220581
0.878563582897186
0.746725916862488
-0.223447725176811
0.134307011961937
-0.016695111989975
0.63129848241806
0.709404230117798
-0.51903223991394
-0.177964732050896
0.600269377231598
-0.145433500409126
-0.088445320725441
0.48994654417038
-0.536888420581818
0.250735998153687
0.403377532958984
0.414043843746185
0.174365133047104
-0.089787617325783
-0.483717918395996
0.509332597255707
-0.223555102944374
0.406169027090073
0.629114627838135
0.042054757475853
-0.481339871883392
0.406060755252838
-0.283197939395905
-0.289510905742645
-0.416699349880219
-0.372897803783417
0.133973896503448
0.238770112395287
0.929708957672119
0.622002065181732
0.493403434753418
0.000912606716156
0.37896054983139
0.630322694778442
-0.207583054900169
0.685406506061554
0.449244379997253
0.601453900337219
0.786357879638672
-0.348820328712463
-0.201104953885078
0.363952577114105
0.217755854129791
0.740577399730682
0.498608827590942
0.520852863788605
-0.611806035041809
0.422685205936432
-0.31515246629715
0.563459634780884
0.587654531002045
-0.231381252408028
-0.401897072792053
0.443697690963745
0.919364631175995
0.129028916358948
0.462493538856506
-0.337711632251739
-0.099275663495064
0.924260675907135
0.706223845481873
0.035029530525208
0.470485925674439
-0.574112951755524
0.442523956298828
0.66293740272522
0.589426517486572
-0.60951691865921
-0.605407059192658
-0.478972017765045
0.036437124013901
-0.074156537652016
0.337284386157989
0.867213487625122
0.581043124198914
0.833539068698883
0.018350273370743
0.300914973020554
0.48331344127655
0.558215618133545
0.318186819553375
-0.138703718781471
0.788782894611359
0.418368339538574
0.390770345926285
0.275318711996078
-0.634409844875336
-0.138964369893074
0.248664870858192
0.28398996591568
0.207104548811913
0.528492867946625
0.006065145134926
0.920800447463989
-0.298077940940857
0.17687925696373
0.382434487342834
-0.013034611940384
0.845503449440002
-0.158268555998802
0.701663136482239
0.334024906158447
0.85349041223526
-0.532216846942902
0.704028844833374
-0.106647178530693
-0.087417140603066
0.445690989494324
0.882603108882904
0.521712481975555
0.702388882637024
0.488745033740997
-0.07388685643673
0.531445145606995
0.631677567958832
-0.185161456465721
0.628182470798492
-0.190235003829002
0.539443075656891
0.821174204349518
0.631669521331787
-0.030365630984306
0.144829511642456
-0.385582864284515
-0.033385932445526
0.24540963768959
0.487480878829956
-0.105316624045372
-0.242831692099571
0.249049499630928
0.15457034111023
-0.361211836338043
-0.560349345207214
0.879430711269379
-0.039727285504341
0.023176923394203
0.139181062579155
0.748809993267059
0.256437510251999
0.847417533397675
0.709725260734558
0.111470773816109
-0.202761515974998
-0.217701449990273
0.33145546913147
-0.08356286585331
-0.560376584529877
0.073358327150345
-0.27764356136322
-0.065201476216316
0.80988472700119
0.746169209480286
0.920054435729981
0.568081378936768
0.067893482744694
0.117403566837311
-0.53333580493927
0.416906207799912
-0.244921460747719
0.418687790632248
0.902316093444824
0.143562659621239
-0.243595018982887
0.352596282958984
0.123143553733826
0.401889324188232
-0.280269622802734
0.355183184146881
0.304378002882004
0.200767144560814
-0.134142473340034
0.766938984394074
-0.619207859039307
-0.262865483760834
0.053198084235191
-0.467537820339203
-0.457494854927063
0.732196986675262
-0.256545722484589
-0.620673835277557
-0.08842159807682
0.078794948756695
-0.204218849539757
0.371439188718796
0.086483143270016
0.450714111328125
0.81832754611969
-0.485194206237793
0.23708002269268
0.558490872383118
0.538247644901276
-0.536956906318665
0.052990347146988
0.923332750797272
-0.297990143299103
-0.114399060606956
0.847818791866303
-0.014341652393341
-0.522752285003662
0.2847039103508
-0.256965219974518
-0.126718059182167
-0.516760468482971
-0.358960270881653
0.812362134456635
-0.211377188563347
-0.467466533184052
0.274898648262024
-0.525904357433319
0.241382643580437
0.893019497394562
-0.147731348872185
0.526599645614624
0.408247649669647
0.828536868095398
0.706151604652405
-0.439970314502716
0.121218279004097
0.899307191371918
0.773092210292816
-0.274807870388031
-0.178116217255592
0.343635588884354
-0.013845294713974
0.494320333003998
0.650341987609863
-0.338573157787323
0.831953227519989
-0.574910640716553
0.753287136554718
-0.097602382302284
-0.085301622748375
-0.308208048343658
0.235582530498505
0.650568783283234
0.934779524803162
0.652415633201599
-0.276890635490417
0.55453622341156
0.388731807470322
0.933461487293243
0.425115942955017
0.317702323198318
-0.510157406330109
0.36878228187561
0.642071664333344
0.209608808159828
-0.592719614505768
-0.046383947134018
-0.554313004016876
-0.455093145370483
0.243162930011749
0.812112092971802
0.499133765697479
0.57042795419693
0.494252681732178
0.06724563241005
0.612209975719452
-0.149180635809898
0.423084020614624
0.053728953003883
0.462592124938965
0.843693494796753
0.384120106697083
0.720579862594605
0.228410005569458
0.477801084518433
0.604470729827881
-0.349192559719086
0.324762791395187
0.123700059950352
0.402939021587372
-0.076378896832466
0.092331260442734
0.605598032474518
-0.105198875069618
0.247088253498077
0.335530072450638
0.50862729549408
0.835385799407959
-0.573515594005585
0.216863825917244
0.353547006845474
0.244308024644852
-0.090596184134483
0.646001100540161
0.351876258850098
0.546623468399048
0.297908693552017
-0.248645827174187
0.821399211883545
0.837427079677582
0.745431542396545
0.512010335922241
0.220748707652092
0.755170702934265
-0.631321847438812
-0.149534687399864
-0.07634948194027
0.344149261713028
0.262043595314026
0.827003180980682
0.459354817867279
0.485718131065369
-0.549618005752564
0.71841037273407
0.5018430352211
-0.445026218891144
-0.183776453137398
0.153946816921234
0.111364372074604
-0.304548621177673
0.585340678691864
-0.04535835981369
0.267855167388916
-0.418149173259735
-0.411066353321075
0.041879758238793
-0.075694605708122
0.570109784603119
0.002970159053802
-0.139591053128243
0.662507116794586
-0.263913035392761
0.240510135889053
-0.505469381809235
0.398247838020325
0.047601148486137
-0.44630777835846
-0.241801247000694
0.818638026714325
-0.012751057744026
0.622089564800262
0.40003889799118
-0.011752843856812
0.250238806009293
-0.500952780246735
0.860408246517181
-0.619179129600525
0.479854345321655
0.025248154997826
0.827233791351318
0.818891644477844
0.601386249065399
-0.332027673721313
0.460418820381165
0.442254960536957
0.741485714912415
-0.533795297145844
0.431018590927124
0.368414640426636
0.023454517126083
-0.32539314031601
0.700630903244019
0.012462168931961
0.794118463993073
0.269981801509857
-0.218189641833305
0.849589645862579
-0.064201131463051
0.493976891040802
-0.316918253898621
0.47807639837265
0.769858717918396
-0.143684074282646
0.794843673706055
0.118911266326904
0.61068058013916
-0.230127915740013
0.14197051525116
0.540879666805267
-0.201497808098793
-0.166711464524269
0.210080772638321
0.222760409116745
0.480863809585571
0.895173311233521
0.728690981864929
-0.571580410003662
0.457360148429871
0.843761742115021
0.744491040706635
0.496748387813568
-0.019505500793457
0.615050435066223
0.076901406049728
0.606895089149475
0.696763455867767
0.77085667848587
-0.302485227584839
-0.067000553011894
-0.472275376319885
-0.075051501393318
-0.023020967841148
0.029698327183724
-0.152279064059258
0.854706764221191
0.235966965556145
-0.514091014862061
0.447430074214935
0.56094217300415
0.160233303904533
-0.123056247830391
0.782672762870789
0.898260056972504
-0.33675342798233
0.915217459201813
-0.551921367645264
0.645815908908844
-0.604684472084045
-0.257304668426514
-0.45707905292511
0.028980746865273
-0.014244064688683
0.209901422262192
0.795376539230347
0.486196577548981
-0.463641464710236
-0.293429255485535
0.534451365470886
-0.379044115543365
-0.488256573677063
-0.480197310447693
0.730711400508881
0.479452729225159
0.249084576964378
0.204100236296654
0.788654029369354
0.045434847474098
0.615091025829315
0.442586421966553
-0.040009841322899
0.523969948291779
0.491147637367249
0.265488028526306
-0.039140000939369
0.935615599155426
0.571522176265717
-0.085538849234581
0.790171682834625
0.39691823720932
-0.266093850135803
0.565816938877106
0.855615198612213
0.738908648490906
-0.092386439442635
0.929151356220245
-0.060889661312103
-0.227079018950462
0.34184741973877
0.531777262687683
-0.408819258213043
0.871506273746491
-0.423467755317688
0.399147152900696
0.412901401519775
-0.306122243404388
0.177050530910492
-0.564675867557526
-0.488049983978272
-0.334348797798157
0.488045990467072
0.751539289951324
0.49067622423172
-0.10005085170269
0.680384397506714
0.041805699467659
0.84279477596283
0.521981716156006
-0.385927617549896
-0.073889449238777
-0.374467730522156
0.921982765197754
-0.439928889274597
0.254694432020187
-0.121066108345985
0.663084924221039
0.813380837440491
0.230552017688751
0.171383455395699
-0.440995573997498
0.152925089001656
-0.168023481965065
0.135046765208244
-0.127232447266579
0.383321851491928
0.629483163356781
-0.256799221038818
0.783926248550415
0.877394258975983
0.075576551258564
0.747623026371002
0.133838474750519
-0.51196551322937
0.085631705820561
0.695500373840332
0.055322840809822
0.465326011180878
0.602148592472076
0.735523521900177
-0.389695107936859
0.601929187774658
-0.191589459776878
0.470389485359192
-0.146142348647118
-0.304375946521759
0.499382793903351
0.485010266304016
0.771546542644501
0.681010186672211
0.366796493530273
0.581561028957367
0.484751164913178
-0.069283798336983
0.573348164558411
-0.129204019904137
-0.576525211334229
0.779139876365662
-0.197375848889351
-0.40507847070694
0.401880383491516
-0.015494450926781
-0.077819928526878
-0.533220767974854
0.667335391044617
0.728457391262054
0.33475798368454
-0.089692786335945
0.220132321119308
-0.046556010842323
0.370423674583435
0.256690204143524
0.065186910331249
0.421992927789688
0.758200407028198
0.835985422134399
0.860548138618469
0.023677155375481
0.564717531204224
0.503870248794556
0.641150414943695
0.769562780857086
0.804380059242249
-0.467064023017883
-0.617428064346314
0.181771337985992
0.314967751502991
-0.067486926913262
-0.442738652229309
0.244255408644676
-0.272286891937256
0.255577176809311
0.857108950614929
0.393466264009476
-0.335009932518005
-0.295828998088837
-0.194184318184853
0.079515486955643
0.308949261903763
0.147071465849876
-0.509223520755768
-0.454752206802368
0.410832822322845
0.723654568195343
0.491751849651337
-0.035384669899941
-0.576649725437164
0.24752551317215
-0.02094441652298
-0.298063457012177
0.324010729789734
0.374902218580246
-0.103325292468071
-0.286943674087524
-0.001107305288315
0.01296691596508
0.210304841399193
-0.235511258244514
-0.249431505799294
0.579906761646271
-0.515548706054688
-0.588137626647949
0.517690718173981
-0.515853524208069
-0.103486016392708
0.116994231939316
0.763385534286499
0.208040237426758
0.756995379924774
-0.42348712682724
0.282971769571304
-0.345078408718109
0.462254583835602
-0.633678674697876
0.640368938446045
0.604832947254181
0.422789037227631
-0.278600037097931
-0.222087398171425
0.63089793920517
0.232427150011063
0.709646224975586
0.365857779979706
-0.271302580833435
0.309592336416244
0.17449426651001
0.042012453079224
0.036731421947479
-0.173680111765862
0.830500245094299
0.489368200302124
0.406993389129639
0.299769878387451
0.863871216773987
-0.067065224051476
0.546740114688873
0.314972758293152
-0.009615361690521
-0.122512623667717
0.730303406715393
0.488339304924011
0.806606650352478
-0.247720912098885
-0.052573621273041
0.675108373165131
0.302941530942917
0.673384666442871
0.220927149057388
0.235760420560837
-0.445578277111053
0.607463359832764
0.120245739817619
0.057376280426979
0.660641729831696
0.696559071540833
0.31116983294487
-0.060642555356026
-0.37338775396347
-0.212630316615105
0.552342295646668
-0.577265739440918
-0.1060701161623
0.108517706394196
-0.582790374755859
0.285442709922791
-0.200803354382515
0.286467403173447
-0.440268874168396
0.692521631717682
0.031613022089005
-0.239567503333092
-0.562918722629547
-0.342351853847504
0.717802226543427
0.925367474555969
0.737911283969879
0.00630496442318
-0.127612605690956
0.884225964546204
-0.33523815870285
0.629899442195892
0.547894299030304
0.697705626487732
0.091836087405682
0.309647798538208
-0.25082665681839
-0.116200909018517
0.389339447021484
0.838470220565796
0.795148253440857
0.735749483108521
-0.497118711471558
0.603761255741119
0.888522684574127
-0.170736089348793
0.408188045024872
0.309191256761551
-0.174463555216789
-0.101338133215904
0.41589766740799
0.443941295146942
0.876089334487915
0.625011682510376
-0.331860542297363
0.384211897850037
-0.219403967261314
0.338378846645355
0.675974071025848
-0.46240907907486
0.03498324751854
0.895645260810852
0.368016928434372
0.615286767482758
-0.601335108280182
-0.487988114356995
0.379174411296844
-0.207401052117348
-0.524281859397888
0.548964321613312
-0.326555013656616
0.422077596187592
-0.386595070362091
0.557907223701477
-0.404009282588959
0.515668272972107
-0.529151260852814
0.787587583065033
-0.340437591075897
0.685962438583374
0.925383985042572
0.139428555965424
0.287299990653992
-0.599129796028137
0.299575686454773
-0.455123066902161
0.858552038669586
-0.112418308854103
0.581845223903656
-0.219185665249825
0.565229773521423
-0.028566151857376
0.667768180370331
0.606012403964996
0.133861020207405
0.525731563568115
-0.530596137046814
-0.4581538438797
0.600182771682739
0.738864064216614
0.504281520843506
0.876807391643524
0.819185495376587
-0.115257725119591
0.011583268642426
-0.014745101332665
-0.319011986255646
0.581059873104095
0.088082142174244
0.750224828720093
0.841540217399597
-0.049808666110039
0.308127582073212
0.901508808135986
-0.086893156170845
-0.558784782886505
0.543049454689026
-0.101941838860512
-0.530936062335968
-0.409826993942261
-0.288239359855652
0.852622926235199
0.289014577865601
0.46792870759964
-0.066196754574776
0.645875453948975
-0.368484556674957
-0.553471624851227
0.694620668888092
0.219897493720055
-0.415379464626312
0.527737617492676
0.726268351078033
0.569536507129669
0.682416200637817
0.064497537910938
0.274854451417923
-0.045515865087509
0.926161289215088
0.85714864730835
0.668138802051544
-0.594004690647125
0.642085134983063
0.709936082363129
0.494722902774811
0.656230032444
0.152480468153954
-0.446665048599243
-0.251980841159821
0.019692972302437
0.298037558794022
0.358411967754364
-0.48795747756958
-0.553041040897369
0.838450193405151
-0.489567518234253
-0.228818133473396
0.889320313930512
0.450817584991455
0.822805523872376
0.325256258249283
0.298759907484055
-0.228038385510445
-0.189853504300118
0.680446445941925
-0.355784893035889
-0.501619398593903
0.633802771568298
0.636962234973908
-0.471490681171417
0.325600266456604
0.774254858493805
-0.016386240720749
0.572480499744415
0.766782522201538
0.498296856880188
-0.592173337936401
-0.282859921455383
0.173229172825813
-0.347705960273743
-0.449308097362518
0.893353164196014
-0.401378870010376
0.804659903049469
0.055651634931564
0.179104164242744
-0.075853481888771
0.785705089569092
0.433359086513519
0.657404124736786
-0.273342072963715
-0.00813527405262
-0.284525811672211
-0.18360398709774
0.246249750256538
0.611465334892273
0.696503221988678
0.823592960834503
0.822093605995178
-0.134311988949776
0.243202477693558
-0.092030718922615
0.246220037341118
0.003611534833908
0.649998009204865
0.338882863521576
0.896000325679779
0.813883662223816
-0.203752711415291
0.764754891395569
0.816684007644653
0.349846243858337
-0.335349321365356
0.129583477973938
0.833157658576965
-0.075259581208229
-0.550499975681305
0.315482676029205
0.424703747034073
0.275281667709351
0.419218242168427
0.208476409316063
0.048355981707573
0.381214380264282
0.593512296676636
0.313462346792221
0.662018001079559
0.133895114064217
0.726899385452271
-0.164551302790642
0.930526912212372
0.570179522037506
0.269345700740814
0.494768142700195
-0.422114551067352
0.232956916093826
-0.553780734539032
0.73897647857666
-0.429634511470795
0.02586854994297
0.55378645658493
0.80408388376236
0.17440590262413
-0.447200417518616
0.563784301280975
-0.535850524902344
0.431587040424347
0.140484169125557
-0.283820331096649
-0.334340393543243
0.420424401760101
-0.336934387683868
0.672218561172485
0.877372324466705
0.705312013626099
0.657718420028687
0.425175875425339
0.104842349886894
0.446876704692841
-0.106302097439766
-0.6239994764328
0.649638652801514
0.432183027267456
0.77591347694397
0.665411531925201
0.911099791526794
-0.036779299378395
-0.120472565293312
-0.162016347050667
-0.046470135450363
-0.46540230512619
-0.288314044475555
-0.207888349890709
0.615497291088104
0.501950144767761
0.778625905513763
0.541100203990936
0.287905097007751
0.092498235404492
-0.588368892669678
0.214048877358437
0.059570983052254
-0.348197877407074
0.857760787010193
0.644754767417908
0.741527080535889
-0.363908886909485
-0.556272387504578
0.51392388343811
0.56321656703949
0.907313823699951
0.490314483642578
-0.582768678665161
-0.003303363919258
-0.422310590744019
0.832670390605927
0.360112071037292
-0.345594942569733
-0.098797902464867
0.643357813358307
0.441096067428589
-0.083107456564903
0.240515142679214
0.325281649827957
0.70426481962204
0.208047762513161
0.620456397533417
0.409843802452087
-0.089433953166008
-0.592406511306763
0.907015740871429
-0.16413588821888
-0.225912466645241
-0.407111704349518
-0.38381427526474
-0.188682243227959
0.158568650484085
-0.089894399046898
-0.232363328337669
0.816253423690796
0.233750507235527
0.3380106985569
-0.009636119008064
0.765781581401825
0.21730375289917
0.010127887129784
0.37979131937027
0.525303721427918
0.522144854068756
-0.360518991947174
0.930955350399017
0.745185494422913
0.264510095119476
0.786960482597351
0.124971240758896
0.122750848531723
0.224536404013634
-0.031467899680138
0.389346927404404
-0.274065911769867
0.292052000761032
0.470022022724152
-0.01424877345562
0.53109085559845
0.122741051018238
0.265607059001923
0.653254330158234
0.639442980289459
-0.122276112437248
0.725338459014893
0.394442081451416
0.097398914396763
0.765289545059204
-0.483740866184235
0.102326653897762
0.601552426815033
-0.123014464974403
0.91333144903183
-0.041001573204994
0.075637891888619
0.461564302444458
-0.460696995258331
0.096517704427242
0.900665044784546
-0.327825963497162
-0.448161959648132
0.293219327926636
-0.433961749076843
0.730287313461304
0.832525849342346
0.593183875083923
0.331763833761215
0.589703321456909
0.242509663105011
0.45209801197052
-0.078203216195107
0.64349889755249
0.350417226552963
0.363481134176254
-0.197842583060265
-0.372878968715668
-0.217919215559959
0.46967226266861
0.504613697528839
-0.50960123538971
0.613159835338593
-0.517573416233063
0.092331863939762
0.854536414146423
0.27054163813591
-0.010389402508736
0.663677155971527
0.375624388456345
-0.49283504486084
0.891461491584778
-0.174597069621086
-0.204829290509224
-0.103000655770302
-0.14142407476902
-0.287022233009338
0.02668197453022
-0.579568028450012
-0.344843864440918
-0.235841438174248
0.796306371688843
-0.335040926933289
0.791849911212921
0.393595337867737
0.586000740528107
0.649891078472137
0.668558478355408
0.551523566246033
0.25909960269928
-0.26217794418335
0.748680770397186
0.172791793942451
0.170601591467857
0.43981283903122
0.180355340242386
0.405055403709412
0.120919443666935
0.788570106029511
0.202769905328751
-0.305396556854248
0.82736474275589
0.436402797698975
0.817631959915161
0.396656930446625
0.820178210735321
-0.48215252161026
-0.011853367090225
0.827377617359161
0.202747523784637
-0.105336204171181
0.818534374237061
-0.051482334733009
0.237890258431435
0.060019537806511
0.700746178627014
0.581109404563904
0.6774041056633
0.370752453804016
-0.068702086806297
-0.365359008312225
-0.572721898555756
0.744072139263153
-0.276915431022644
0.933000862598419
-0.590541422367096
0.187982797622681
-0.386020600795746
0.80675607919693
0.397137820720673
0.004919365048409
-0.215130761265755
-0.49661648273468
-0.118435963988304
0.273056417703629
-0.393244028091431
0.070357047021389
0.520560026168823
-0.572437286376953
-0.122863158583641
0.36509108543396
0.52396959066391
0.452309489250183
0.566738486289978
0.688969492912293
0.29191580414772
0.373158097267151
-0.577960431575775
-0.522742509841919
0.695904135704041
0.501170575618744
0.498922407627106
0.008766397833824
0.823202550411224
0.420612812042236
0.568633139133453
0.283431053161621
-0.615939974784851
-0.35743522644043
-0.257555961608887
0.076973147690296
-0.315721809864044
0.257647037506104
0.447347939014435
0.728182137012482
0.617520987987518
0.500605881214142
-0.395288050174713
-0.058013364672661
0.118426270782948
-0.086600974202156
0.209162965416908
0.159292712807655
-0.113032624125481
0.876148402690887
0.859972834587097
0.331241577863693
-0.097966894507408
0.910016179084778
0.762344241142273
-0.207152351737022
0.484681010246277
0.229953870177269
-0.220916524529457
0.088918492197991
0.859840035438538
0.616407573223114
0.055982023477554
0.410550892353058
-0.323562562465668
0.211097538471222
0.325950682163239
-0.334956645965576
-0.575447916984558
-0.514137506484985
-0.134761139750481
0.419763445854187
0.632454872131348
-0.574037909507751
0.244696587324142
-0.451750934123993
0.865899324417114
-0.217152461409569
0.714521050453186
-0.351111173629761
0.786274909973145
-0.125675782561302
0.428296029567719
0.23999197781086
-0.150663420557976
0.651924252510071
0.758348941802979
0.03521765768528
0.550588369369507
-0.354306519031525
-0.321916282176971
0.401513457298279
0.181677266955376
-0.021048873662949
-0.453848302364349
0.756869256496429
0.741329610347748
0.62330424785614
0.672843396663666
0.351123303174973
0.809381306171417
-0.409584820270538
-0.49926894903183
-0.569899797439575
0.777891516685486
-0.002822116017342
0.925183951854706
0.392808884382248
0.826432526111603
0.133320569992065
-0.064146086573601
-0.129977002739906
0.769486665725708
0.738232672214508
0.235217422246933
0.417727887630463
0.114280611276627
0.673481345176697
0.799483299255371
-0.165342971682549
-0.056238025426865
0.766732096672058
0.556209146976471
-0.413228809833527
-0.441506743431091
0.351099669933319
0.872830152511597
0.592487335205078
0.822566330432892
-0.541470289230347
-0.289877951145172
-0.355131030082703
-0.34528261423111
0.118987292051315
0.173882499337196
0.786758482456207
0.361463904380798
0.243417084217072
0.204246461391449
-0.285548686981201
0.907046794891357
-0.335212588310242
0.183830246329308
0.05073781311512
-0.623710036277771
0.379902124404907
0.935980558395386
-0.087108090519905
0.080329298973084
-0.143729820847511
0.797061920166016
0.608395278453827
0.384369075298309
-0.539115011692047
0.910528481006622
-0.459268569946289
-0.033745914697647
0.837526023387909
0.543211102485657
0.220518544316292
0.495743751525879
0.696471631526947
0.154897004365921
-0.315613150596619
-0.237772569060326
0.722182631492615
0.340981185436249
0.588694751262665
0.701661229133606
0.203635439276695
0.072414010763168
0.477580070495606
0.416273891925812
0.923087418079376
-0.44567209482193
-0.087496086955071
0.129930913448334
0.203107446432114
0.867783010005951
-0.345308005809784
-0.562365531921387
-0.329102635383606
0.602954924106598
-0.400205492973328
-0.014708697795868
-0.067959383130074
-0.520614922046661
-0.421307384967804
0.531759679317474
0.667015075683594
-0.316137909889221
-0.024396792054176
0.780328750610352
0.084405213594437
0.506084561347961
-0.403310000896454
-0.217215523123741
0.455450057983398
-0.514725267887116
0.824950993061066
0.278936743736267
0.122900366783142
-0.513464033603668
0.796317756175995
0.454146265983582
0.469284176826477
0.171858057379723
0.09436745941639
0.896993041038513
0.626459002494812
-0.19307379424572
0.71524965763092
0.585705459117889
-0.146448746323586
0.804466187953949
0.247657597064972
-0.055735588073731
0.575969398021698
-0.477782726287842
0.218702644109726
0.191924050450325
0.789258658885956
-0.452289283275604
0.713914096355438
0.65266227722168
0.620210111141205
-0.561341345310211
0.918237626552582
-0.59949117898941
0.791817545890808
0.778529226779938
-0.525157928466797
0.322330832481384
0.169037654995918
0.845584094524384
0.876897871494293
-0.263349652290344
0.127498894929886
-0.055946812033653
0.742452919483185
0.014595732092857
-0.071548536419869
-0.143671736121178
0.673439562320709
-0.59887570142746
0.506891012191772
0.564670264720917
-0.167044028639793
-0.468723952770233
0.715675950050354
0.881449818611145
0.103217273950577
-0.401637732982636
0.010651499032974
0.688879728317261
-0.058191373944283
0.91823536157608
-0.363857269287109
0.893286168575287
-0.369280159473419
-0.306329250335693
0.660693764686585
0.377317845821381
0.587084114551544
0.381210476160049
0.729330837726593
0.267631471157074
-0.0102569013834
0.208850294351578
-0.239718660712242
-0.197458133101463
0.367229640483856
-0.500478982925415
0.7667236328125
0.816692769527435
0.286357671022415
0.914311349391937
0.149747848510742
0.56913697719574
0.360335052013397
0.497750997543335
-0.550051033496857
-0.53304123878479
0.619993150234222
-0.286296665668488
0.408281147480011
0.54266768693924
-0.379380345344543
0.699737071990967
0.174731582403183
0.61043256521225
0.657375812530518
-0.558354139328003
-0.004979401826859
-0.220262005925179
0.231043845415115
-0.376227200031281
0.484651803970337
0.773037731647491
-0.261631309986114
0.383013099431992
0.805799722671509
0.542243361473084
0.505417168140411
0.407595634460449
-0.238517805933952
0.003961324691772
-0.408801317214966
0.450402021408081
0.373255103826523
0.821666836738586
0.010268390178681
0.468628287315369
0.560317158699036
0.353567063808441
0.64282351732254
0.703393042087555
-0.592834532260895
0.221237853169441
0.22876849770546
0.909681379795074
0.440908849239349
-0.185891941189766
-0.603937268257141
-0.379798412322998
-0.525560915470123
-0.290347635746002
0.817298769950867
0.342824101448059
0.298755794763565
0.745171010494232
-0.622966885566711
-0.030519843101502
0.230634868144989
-0.531265795230866
0.730191707611084
0.931712031364441
-0.149198487401009
0.530790388584137
-0.341150999069214
0.271056920289993
-0.290940821170807
-0.085289403796196
0.27588626742363
-0.540222525596619
0.336812078952789
-0.211385980248451
0.483245432376862
0.183831810951233
0.550999283790588
0.744333863258362
0.195067971944809
0.453854501247406
0.403659373521805
0.903901100158691
0.646202147006989
-0.275232672691345
-0.045280307531357
-0.123697385191917
0.615319073200226
-0.312385141849518
0.784174799919128
0.139875322580338
0.680990993976593
0.703567028045654
0.118841506540775
0.746395409107208
0.66448324918747
-0.284215211868286
-0.536970496177673
0.314324498176575
-0.103398188948631
0.60735011100769
0.716141223907471
0.436752498149872
0.33417147397995
0.484167337417603
-0.431796967983246
-0.167387410998344
0.665804624557495
0.583214998245239
0.382038921117783
-0.328243315219879
0.167990267276764
0.7951300740242
0.110450245440006
0.365867435932159
-0.105406925082207
-0.236779645085335
-0.226749822497368
-0.038420647382736
0.711689352989197
-0.120349511504173
0.218335196375847
-0.524371862411499
-0.389872610569
0.189361810684204
-0.562535762786865
-0.625901818275452
0.601209044456482
0.828132033348084
-0.210926309227943
-0.367099821567535
-0.43686705827713
0.57908296585083
0.049289509654045
-0.103691950440407
0.068634785711765
-0.542836427688599
-0.265960991382599
0.490052998065949
-0.500885188579559
0.139952152967453
0.903775274753571
-0.400093138217926
-0.152471706271172
0.266418516635895
-0.474580585956574
0.769316494464874
-0.562289953231812
0.852744460105896
0.205108061432838
-0.342480003833771
0.381767809391022
0.03712822496891
0.11201436817646
0.744180381298065
0.559142172336578
0.819873213768005
0.204110443592072
-0.228830084204674
-0.507535815238953
-0.063850924372673
-0.056218639016152
-0.336495697498322
0.896391332149506
-0.611726105213165
0.195521861314774
0.706704080104828
0.263839840888977
-0.353242337703705
-0.332198202610016
0.697643399238586
0.751886308193207
0.001920640468597
0.202704578638077
0.385776698589325
-0.0328658670187
-0.176528379321098
-0.185721889138222
0.299629032611847
-0.505246460437775
0.121734425425529
0.14410075545311
0.295522570610046
0.789088129997253
0.627269923686981
0.34233158826828
0.524330735206604
0.057833805680275
0.245767414569855
-0.462365090847015
-0.119635000824928
-0.5157670378685
-0.602021098136902
0.493813872337341
0.116713613271713
0.807056963443756
0.392640292644501
-0.234416171908379
0.935790777206421
0.261051714420319
0.206987857818604
-0.360866904258728
0.565393030643463
-0.133384123444557
-0.166427567601204
0.473821043968201
0.200555771589279
0.830073714256287
0.74220222234726
0.646262586116791
-0.330429553985596
0.307099521160126
0.821640312671661
-0.463555693626404
-0.474847733974457
0.028166756033897
-0.07079391181469
0.157183825969696
0.39271479845047
-0.205520376563072
0.7305908203125
-0.294664144515991
-0.596867561340332
0.05999855697155
0.740216612815857
-0.140829876065254
0.467607080936432
0.269411742687225
0.057474821805954
-0.228996649384499
-0.10139100253582
0.834332585334778
0.504890561103821
0.163769945502281
0.397320330142975
0.596345484256744
0.246132880449295
-0.441303730010986
0.854806482791901
-0.026337131857872
-0.367492973804474
-0.564078211784363
0.364124745130539
-0.369810521602631
-0.132310107350349
-0.037096947431564
-0.250036954879761
0.30253204703331
0.855846226215363
0.346192300319672
0.851725339889526
0.325715482234955
0.656252205371857
-0.532923996448517
0.320351183414459
-0.363903045654297
0.573929190635681
0.875577509403229
-0.194408103823662
0.877923429012299
0.446449279785156
0.774452269077301
-0.536178588867188
0.590620338916779
0.872499465942383
0.085860386490822
0.364612996578217
-0.569882214069366
-0.512630224227905
0.428448855876923
-0.511586785316467
-0.558943212032318
0.794986307621002
0.008853778243065
0.926279544830322
0.015000194311142
-0.442307472229004
0.220058396458626
0.708272516727448
0.768964350223541
-0.406684339046478
-0.168881371617317
0.637306571006775
-0.208800539374351
0.301638215780258
0.675714910030365
0.872146129608154
-0.354167819023132
-0.291130304336548
-0.548363864421845
0.084949366748333
-0.581583321094513
0.65138852596283
-0.560614168643951
0.914162695407867
-0.552707672119141
-0.627906799316406
0.206586048007011
0.819222509860992
0.511856436729431
-0.54791659116745
0.144636303186417
-0.257338106632233
0.929524302482605
-0.317737877368927
0.338127553462982
-0.354091286659241
-0.616594552993774
-0.217437133193016
-0.536463022232056
0.263102620840073
0.272411942481995
0.841809213161469
0.173359677195549
0.498748064041138
0.907744586467743
0.677323579788208
0.804285705089569
0.47820508480072
-0.167734757065773
0.283204823732376
0.475969135761261
-0.269322574138641
0.621054410934448
-0.219497635960579
0.818263947963715
-0.62329238653183
-0.058519169688225
0.666788637638092
-0.359832286834717
0.451158761978149
-0.346690773963928
0.631612420082092
-0.378817677497864
0.64426451921463
0.100695684552193
-0.46629673242569
-0.624440968036652
0.656101882457733
0.115576662123203
-0.161301746964455
-0.398053765296936
0.716950714588165
-0.250253319740295
0.26022070646286
0.365291714668274
-0.096552655100823
-0.288840591907501
0.93401563167572
-0.147079601883888
-0.146810337901115
0.130492329597473
-0.045807436108589
0.743362307548523
0.315485864877701
-0.131572917103767
0.551263809204102
0.395296335220337
-0.477642059326172
-0.39521461725235
0.656326413154602
0.277572393417358
0.767049491405487
0.289446830749512
-0.074616506695747
-0.483977854251862
0.892016530036926
0.087493099272251
-0.366722941398621
0.672259032726288
-0.176567152142525
-0.126095280051231
0.125918477773666
0.29975625872612
0.349626898765564
0.362676084041595
0.324012517929077
-0.155567809939384
-0.080894902348518
0.574134230613709
0.316822111606598
-0.237007424235344
-0.175804868340492
0.715674161911011
-0.024288415908814
0.668028056621552
0.919585585594177
0.523667812347412
-0.031870022416115
-0.597225725650787
-0.55374801158905
0.921554327011108
0.095654897391796
0.382434487342834
0.414992600679398
-0.058408662676811
0.433489918708801
0.316658169031143
0.610972404479981
-0.502370238304138
0.613092362880707
0.455308675765991
-0.592501699924469
-0.034696280956268
-0.628633499145508
-0.319958508014679
0.151348024606705
-0.322908997535706
0.841441452503204
0.253478288650513
-0.0206109136343
0.417605996131897
-0.436867356300354
0.698915362358093
-0.100134715437889
0.266534149646759
-0.481244623661041
0.123148441314697
-0.344425678253174
-0.544162213802338
-0.102315708994865
0.274226933717728
0.614053547382355
-0.520035803318024
-0.280835866928101
-0.070487812161446
-0.315986454486847
0.133374065160751
0.185530573129654
-0.354481756687164
-0.118305042386055
0.005157068371773
-0.171164825558662
0.143644377589226
-0.21075151860714
0.111150570213795
-0.386920392513275
-0.203057035803795
-0.347409725189209
0.446056425571442
0.424183428287506
-0.042093873023987
0.384376913309097
0.791683614253998
-0.323425829410553
0.632252037525177
0.085298374295235
-0.377677023410797
-0.120774731040001
0.245508968830109
-0.420268714427948
-0.462429940700531
-0.41050112247467
-0.448042392730713
0.611793875694275
-0.485822737216949
-0.086184397339821
0.241601884365082
-0.459177255630493
0.405641436576843
0.571227312088013
0.405730187892914
-0.156720653176308
0.499734401702881
0.523175597190857
0.580192267894745
0.928196132183075
0.89045923948288
0.13442125916481
0.05322177708149
-0.192691877484322
0.894556820392609
-0.364255905151367
0.86823707818985
0.298901826143265
0.577068150043488
-0.144123151898384
0.466963469982147
-0.488076865673065
0.827610194683075
0.36424446105957
0.443540215492249
-0.481136441230774
0.050325334072113
0.355435013771057
0.427022397518158
-0.503393054008484
0.601641118526459
0.120629020035267
0.095246143639088
0.400771230459213
0.345230638980865
-0.491865396499634
0.071897260844708
-0.22184906899929
0.779501378536224
0.739930927753449
0.705713987350464
0.659669935703278
-0.599443197250366
0.376587450504303
-0.30382639169693
0.83112508058548
0.522536337375641
0.78767341375351
0.335001230239868
0.051701173186302
-0.465908229351044
-0.430922627449036
0.680638253688812
0.771978974342346
-0.5851771235466
0.01169203221798
-0.600369989871979
0.007589086890221
0.652216494083405
-0.51287853717804
0.852447211742401
-0.329487979412079
0.16882112622261
-0.32108348608017
0.069958068430424
-0.152527406811714
0.233350306749344
-0.388143301010132
0.241548731923103
0.638145089149475
0.205246046185493
-0.304571986198425
0.90462064743042
-0.41722697019577
0.552121043205261
-0.228614166378975
0.72200620174408
-0.289716124534607
0.00728377699852
0.498659670352936
0.094229698181152
0.57015860080719
0.056037098169327
0.380032241344452
0.855837643146515
-0.050799250602722
0.856879353523254
0.789506733417511
-0.577256381511688
-0.358278870582581
0.083333514630795
-0.426258087158203
-0.024452045559883
-0.103506430983543
-0.067584320902824
0.10717462003231
0.621779203414917
-0.10580749809742
0.48478639125824
-0.458233177661896
0.340681552886963
0.748850226402283
0.113592214882374
0.449325621128082
0.746348023414612
0.894822180271149
-0.109979048371315
0.310621440410614
-0.154477939009666
-0.573733747005463
-0.629499614238739
0.066162988543511
-0.290498793125153
0.517759621143341
-0.360614001750946
0.249560832977295
-0.603950619697571
-0.233059599995613
0.772144198417664
-0.481515824794769
-0.058623030781746
-0.453396201133728
-0.162384048104286
-0.123541608452797
0.925604462623596
0.040480867028236
0.190228775143623
-0.437708973884583
0.700384318828583
-0.403227269649506
0.608346283435822
0.642694175243378
-0.509117186069489
0.752025842666626
-0.473573446273804
-0.045771583914757
0.898359537124634
-0.479938745498657
0.520904183387756
0.702066123485565
0.835233330726624
0.557430922985077
0.295540809631348
0.365368455648422
0.343243986368179
0.275505214929581
-0.530601680278778
-0.300700902938843
0.509482383728027
-0.325889587402344
0.755910694599152
0.755205929279327
-0.479348540306091
0.56360924243927
0.700533032417297
0.499607384204865
0.463766992092133
0.619474351406097
-0.258525371551514
0.143109202384949
-0.550996541976929
0.601517558097839
-0.614660024642944
0.250286400318146
-0.187854126095772
0.674734771251678
0.676863729953766
-0.514435470104218
0.637585461139679
-0.539064884185791
-0.536871790885925
0.439304888248444
0.53497725725174
-0.572413265705109
0.481640577316284
0.745108604431152
0.328713566064835
0.161230340600014
0.245342165231705
0.78356546163559
-0.506995260715485
0.120045863091946
-0.578997254371643
0.779522180557251
-0.302657008171082
0.605071306228638
-0.516779184341431
0.75166791677475
0.910336971282959
-0.443144083023071
0.808566927909851
0.196008309721947
-0.43315601348877
0.787477731704712
-0.240340754389763
0.540930569171906
-0.431122899055481
0.900728642940521
0.152254924178123
0.534631431102753
-0.118474021553993
-0.106844142079353
0.904769062995911
-0.485455095767975
0.401631951332092
0.864107489585876
-0.501850843429565
-0.630105674266815
-0.339786767959595
0.487951457500458
-0.457910120487213
0.75636225938797
0.085854098200798
0.171453803777695
0.821431994438171
0.907608866691589
0.701212823390961
0.120371922850609
0.786183774471283
0.023017764091492
0.792567551136017
0.551170527935028
0.60237842798233
0.682200312614441
0.382801055908203
-0.359630346298218
-0.009133324027061
-0.601947247982025
0.789617359638214
-0.471009016036987
-0.533979535102844
0.684027194976807
0.102497704327106
0.273457527160645
0.843133866786957
0.245708882808685
0.526634931564331
0.347042083740234
0.550301969051361
0.119598887860775
0.108550637960434
0.90449720621109
0.294019520282745
0.709642887115479
0.530043303966522
-0.27313631772995
0.02845399081707
0.128553137183189
-0.605017125606537
-0.361313760280609
0.32184761762619
-0.090965524315834
0.1742222905159
-0.189794257283211
0.869987785816193
-0.618178427219391
0.113485984504223
-0.413495004177094
0.460845530033112
0.152806922793388
0.564939439296722
0.245946019887924
-0.293814599514008
-0.57383805513382
0.895390629768372
0.62751829624176
-0.444001197814941
0.714976847171783
0.357256829738617
0.549755752086639
0.280403614044189
-0.033689245581627
0.004007399082184
-0.333021998405457
0.623593389987946
-0.315139532089233
-0.393387377262115
0.608884274959564
0.405909687280655
0.138234585523605
0.464843511581421
-0.075207278132439
0.117963425815105
0.157486572861671
0.473263740539551
0.392005294561386
-0.181963041424751
0.59994649887085
-0.586997270584106
0.064477570354939
0.325937271118164
-0.168544307351112
-0.189704313874245
-0.256898760795593
0.480131208896637
0.175516963005066
0.354466438293457
0.64675784111023
0.440370202064514
0.519401550292969
0.649318814277649
0.482115864753723
0.606591701507568
0.90338009595871
0.414827227592468
0.340877711772919
-0.623955547809601
-0.089166656136513
0.043958097696304
0.358513236045837
0.702582180500031
0.29895231127739
-0.338796436786652
-0.170639291405678
-0.310668051242828
0.76588785648346
0.004541963338852
-0.398292720317841
0.124158792197704
0.266064167022705
0.891314148902893
0.187983691692352
0.599271059036255
-0.038652643561363
-0.028039813041687
0.119301818311214
-0.43627542257309
0.734851896762848
0.932789742946625
-0.521807372570038
0.7937873005867
-0.603563666343689
0.495207726955414
0.696135222911835
0.501867651939392
-0.159064307808876
-0.45029205083847
0.695581376552582
-0.304049134254456
0.826106011867523
-0.16879691183567
-0.630000650882721
0.212607204914093
-0.330659925937653
0.68940395116806
-0.316359758377075
0.825217306613922
0.720005929470062
0.877763152122498
-0.41931939125061
-0.453763365745544
0.176473826169968
-0.089691206812859
-0.09957055747509
0.857071578502655
-0.559187829494476
0.117726504802704
0.081396095454693
-0.318363547325134
0.865628898143768
0.836846351623535
-0.422254264354706
0.586141645908356
-0.079140290617943
0.725155472755432
-0.319338917732239
0.74396950006485
-0.085412666201592
-0.467942833900452
0.256944000720978
-0.006922692060471
0.540651857852936
-0.264538526535034
0.183232575654984
0.233579412102699
-0.613516688346863
0.632654249668121
0.556704342365265
-0.034001037478447
0.113033145666122
0.618502140045166
-0.32811975479126
0.403615891933441
0.821686565876007
0.795792937278748
-0.197648152709007
0.617389798164368
-0.473434984683991
0.31143382191658
0.435495913028717
0.259513050317764
0.384006798267364
-0.37834620475769
0.797558546066284
-0.196066275238991
-0.137803599238396
0.661011457443237
0.526354372501373
-0.059445455670357
0.657133460044861
0.029318541288376
0.024363994598389
-0.306396901607513
0.779034018516541
0.209475815296173
-0.599979639053345
0.297938227653503
-0.395911574363708
-0.342864334583282
-0.184834942221642
-0.012257844209671
0.615382730960846
0.385861575603485
0.861502945423126
0.076124437153339
0.57186758518219
0.149449989199638
0.510090053081512
0.384496688842773
0.867203712463379
-0.247241124510765
-0.176822677254677
-0.441544950008392
-0.237186655402184
-0.375154912471771
-0.062458261847496
-0.594113707542419
0.627981662750244
0.845132648944855
0.869406282901764
-0.356291055679321
-0.053832083940506
0.187457144260407
0.275733053684235
-0.478539764881134
0.459868669509888
-0.448037505149841
-0.332091391086578
0.713697016239166
-0.103835806250572
0.853282392024994
0.902376115322113
0.538748621940613
-0.499614417552948
0.450211226940155
0.056494846940041
0.149159580469131
0.648862242698669
-0.416975617408752
-0.025880187749863
-0.594072699546814
0.607678115367889
0.688793182373047
0.828709483146668
-0.431427597999573
0.561621069908142
0.517631053924561
-0.126960322260857
0.209986090660095
0.455855071544647
-0.184622183442116
0.876500904560089
0.396723866462708
0.316319018602371
-0.150813117623329
0.608399748802185
0.677152931690216
0.541943728923798
0.558820724487305
-0.237599566578865
-0.514877498149872
-0.13983054459095
-0.452305912971497
0.477046668529511
-0.589792668819428
-0.184696450829506
0.171176716685295
0.905269622802734
0.159047767519951
0.812187492847443
0.152303710579872
0.700312852859497
-0.453489720821381
0.7469522356987
0.360294073820114
0.191652730107307
0.336600005626678
-0.296763122081757
-0.487637519836426
0.129742786288261
0.525530576705933
-0.40635883808136
0.736822664737701
-0.084511712193489
0.537616908550262
-0.364196538925171
-0.207828775048256
0.413511395454407
-0.476071298122406
-0.039084941148758
-0.613862037658691
0.787627756595612
-0.404341518878937
0.635651826858521
0.55060476064682
0.828401684761047
-0.483124256134033
0.401319265365601
-0.589339256286621
-0.176714137196541
0.755405366420746
0.887422323226929
-0.404292702674866
-0.367193460464478
0.067298352718353
-0.025333046913147
-0.242704853415489
-0.245891287922859
-0.592580616474152
0.6629758477211
-0.439750492572784
-0.130227640271187
-0.336626350879669
-0.086650177836418
0.879510223865509
-0.014242127537727
0.343528389930725
0.735384047031403
0.274620145559311
0.762226700782776
0.605870604515076
0.830633103847504
-0.306100845336914
-0.024929791688919
0.549290239810944
0.739779353141785
-0.28553694486618
0.93167519569397
0.225928843021393
0.298759371042252
0.211502209305763
0.027253165841103
0.249593406915665
-0.593957781791687
0.607457101345062
0.65378874540329
0.412302196025848
0.470672607421875
0.302208095788956
-0.357533037662506
0.652593493461609
-0.283633172512054
0.883676826953888
0.133819475769997
-0.566376686096191
0.533895790576935
0.192240491509438
0.771398425102234
0.123616009950638
0.745624721050262
-0.103199914097786
-0.377894401550293
-0.352260947227478
0.755286991596222
0.580224275588989
-0.275330245494843
-0.217989131808281
-0.235624894499779
-0.565205276012421
-0.535577058792114
-0.304133474826813
-0.412635624408722
0.243620753288269
-0.213187411427498
-0.202776864171028
0.477872133255005
0.254743456840515
-0.253425657749176
0.889159023761749
-0.276605367660522
-0.276312232017517
0.851101338863373
-0.059985905885696
-0.100642070174217
0.846964180469513
-0.170031622052193
0.923306345939636
0.384684562683105
-0.45431661605835
0.313242763280869
0.845266342163086
0.319071829319
-0.130862161517143
0.559434473514557
0.237155556678772
0.386591553688049
0.312101244926453
0.795854032039642
0.635268568992615
0.752750337123871
-0.212413564324379
0.339918076992035
-0.429650485515595
0.376515537500381
-0.535328447818756
-0.547987639904022
0.474250376224518
0.372772932052612
-0.457264959812164
-0.232645139098167
0.495091021060944
0.358414471149445
0.245104297995567
0.660744905471802
0.080378666520119
0.400629490613937
-0.181210711598396
-0.588984251022339
0.329994291067123
0.539550065994263
-0.162933275103569
0.296619713306427
0.274609208106995
0.502394914627075
-0.365184366703033
0.812108755111694
0.376545071601868
0.405208498239517
0.021552979946137
0.704548060894012
0.541992604732513
-0.191236928105354
-0.208583638072014
-0.59862232208252
-0.001131013035774
0.675024628639221
0.113258689641953
0.311853885650635
-0.322113811969757
0.655183494091034
-0.116175249218941
0.803598523139954
-0.351500749588013
0.911225855350494
0.307740807533264
0.648714363574982
0.524925172328949
-0.386556327342987
0.161499962210655
-0.606315732002258
0.902445554733276
-0.230743184685707
0.065978780388832
0.546301782131195
0.910294055938721
-0.596239924430847
0.820744812488556
0.861715912818909
0.051124066114426
0.29726904630661
0.811119019985199
0.909805476665497
-0.399109244346619
0.288597047328949
-0.443067669868469
0.37918746471405
-0.611094474792481
0.239723712205887
-0.34270578622818
-0.282794833183289
0.914169073104858
0.633281409740448
0.16886168718338
-0.073377802968025
-0.007110238075256
0.424097716808319
-0.402011811733246
-0.339998245239258
0.234932482242584
0.784034788608551
0.702429473400116
-0.272130489349365
-0.045317769050598
-0.343925654888153
0.547447800636292
0.89639163017273
-0.375610053539276
0.67032516002655
0.290573120117187
0.828463077545166
0.277908891439438
0.146694049239159
-0.148519054055214
-0.566644430160522
-0.198000207543373
-0.250293493270874
0.207943946123123
-0.27209860086441
0.023969933390617
0.566678166389465
-0.594664335250855
-0.085007473826408
0.068398460745812
0.87582004070282
0.53569507598877
-0.330705225467682
0.691771030426025
0.417858213186264
0.899950981140137
0.895525515079498
-0.071513637900353
-0.359381318092346
-0.051876425743103
0.665838479995728
-0.345938801765442
0.335287392139435
-0.591247975826263
0.325261771678925
-0.099833354353905
0.932628333568573
-0.084862664341927
-0.481825947761536
0.094433300197125
-0.225974187254906
0.579687893390656
0.59270316362381
0.516311824321747
0.062490724027157
0.213396489620209
-0.503369987010956
0.553024530410767
-0.048549816012383
0.180663198232651
0.232021242380142
0.134185135364532
-0.324789881706238
0.881733596324921
-0.623407900333405
-0.240814194083214
-0.037999138236046
-0.30879682302475
0.320315390825272
0.512948095798492
0.489970862865448
0.581515789031982
-0.493798017501831
-0.539955794811249
0.42237862944603
0.264647901058197
-0.090951070189476
0.27628430724144
-0.054935693740845
-0.542626082897186
0.152730315923691
-0.400438189506531
-0.493719637393951
0.66293877363205
0.640358686447144
0.094341993331909
-0.431889772415161
-0.2482880204916
0.392469763755798
0.893990874290466
0.860704481601715
-0.463068425655365
-0.583869457244873
0.746695697307587
0.778033554553986
0.884590744972229
-0.60297954082489
-0.541270673274994
-0.439761161804199
-0.035652935504913
0.617289185523987
0.088199131190777
0.748811066150665
-0.21223159134388
0.366999626159668
0.855131208896637
0.041961699724197
0.81617146730423
-0.201283410191536
-0.162012860178947
-0.075528964400292
-0.35601007938385
-0.057880118489266
0.809461295604706
0.853056490421295
0.446967422962189
0.238750964403152
-0.266886472702026
0.498598992824554
0.100385092198849
-0.025827258825302
0.668018043041229
0.110329523682594
0.153008177876472
0.253250986337662
0.688565373420715
0.748499870300293
-0.19927079975605
0.395882308483124
0.75779390335083
-0.503087341785431
0.456905841827393
0.360797762870789
-0.102620109915733
0.537864089012146
0.035443961620331
0.763626635074616
-0.580264687538147
0.024323597550392
0.746230959892273
0.51008003950119
0.638826489448547
0.027717038989067
0.896733105182648
0.444796085357666
0.648696064949036
-0.418780863285065
-0.335808277130127
0.549035370349884
0.079014249145985
-0.306848645210266
0.74576860666275
0.212706178426743
-0.222718939185143
0.165764197707176
-0.49339097738266
-0.284935295581818
0.571538388729095
0.729345917701721
-0.27225124835968
0.304032415151596
0.358221709728241
0.359904289245605
-0.139440044760704
-0.049080684781075
0.654676675796509
0.326137542724609
0.448035061359406
0.100134283304214
0.743542373180389
-0.376426756381989
0.50920444726944
-0.532610476016998
0.764829337596893
-0.044368520379067
0.408444881439209
0.249602720141411
0.682476878166199
0.159539222717285
0.447412729263306
0.203514978289604
0.685458481311798
-0.048792809247971
-0.21888230741024
0.270674079656601
0.676142513751984
0.696272969245911
-0.108902826905251
-0.006415575742722
0.556376993656158
-0.158832088112831
0.395654797554016
-0.287067115306854
-0.007239356637001
0.419732630252838
-0.101339086890221
0.414618909358978
-0.526252269744873
-0.160600587725639
0.313034772872925
-0.453323423862457
0.047751247882843
0.857459247112274
-0.476071774959564
-0.369179129600525
0.360603213310242
-0.016520515084267
0.609231472015381
-0.460155963897705
0.265314400196075
0.365215480327606
0.174861893057823
0.167121589183807
0.396503686904907
0.172830790281296
0.533391058444977
0.93660831451416
-0.616616189479828
0.437917590141296
-0.008406102657318
0.514658510684967
0.28994545340538
0.095485202968121
0.054000899195671
-0.475171267986298
0.839934349060059
0.631467938423157
0.657988131046295
0.340228408575058
-0.237803921103477
-0.394911110401154
0.27971351146698
0.106801122426987
-0.064382389187813
0.816497266292572
0.033284321427345
0.276147902011871
0.138292968273163
-0.413458049297333
0.409932017326355
-0.041649803519249
0.665053963661194
-0.472837209701538
0.034807130694389
0.455662727355957
0.869664967060089
-0.449335157871246
0.348058134317398
0.040151670575142
0.89737606048584
0.757888436317444
0.420886158943176
0.305911123752594
0.820532381534576
-0.348392188549042
-0.166120871901512
0.743224501609802
0.754825472831726
-0.478909850120544
-0.627749919891357
0.67139995098114
-0.479581773281097
0.806020081043243
0.524761021137238
0.703925728797913
0.653158843517303
0.306563645601273
0.21870943903923
0.2794149518013
0.455637633800507
-0.022621601819992
0.865604758262634
-0.280037403106689
0.384564518928528
0.655381858348846
-0.509714961051941
0.231432929635048
0.855213642120361
0.652017652988434
-0.449164092540741
0.857707262039185
0.58342456817627
0.679456353187561
0.237184375524521
-0.471881449222565
0.031837999820709
-0.414056897163391
0.735748827457428
-0.219437524676323
0.365690052509308
0.68049556016922
0.810181200504303
0.715216279029846
-0.478334724903107
0.652742743492126
-0.494134545326233
0.005302652716637
0.2569799721241
-0.369146049022675
0.377696394920349
0.796414256095886
0.799618780612946
0.336941838264465
0.620218575000763
0.866185963153839
0.242555662989616
-0.574446856975555
0.44988477230072
0.322302401065826
-0.194645449519157
0.828220248222351
0.489217340946198
0.528295874595642
0.121761851012707
0.628942906856537
0.506795763969421
0.185831561684608
0.885120511054993
0.824863314628601
0.737058937549591
-0.273695766925812
-0.16233266890049
-0.018788486719132
-0.510997593402863
0.16229222714901
0.629409730434418
0.519946932792664
-0.312852084636688
0.755082249641418
-0.020360067486763
-0.444064855575562
-0.565326809883118
0.158412665128708
-0.201763525605202
-0.630720913410187
-0.433592021465302
0.034273535013199
0.715621769428253
0.478280246257782
0.845779597759247
-0.286664605140686
0.118895590305328
0.700655817985535
-0.180286034941673
-0.613157033920288
-0.162600710988045
0.529342293739319
-0.521040558815002
0.695122003555298
-0.586414337158203
0.33924800157547
-0.458508312702179
0.027225941419602
-0.05210568010807
0.877492725849152
-0.464966237545013
0.479152977466583
-0.217853561043739
-0.294658064842224
-0.130820199847221
0.8181272149086
0.561241388320923
0.532626330852509
0.467498064041138
0.100318484008312
-0.268345534801483
-0.184192135930061
0.671065807342529
-0.530369341373444
-0.548252880573273
0.13034887611866
-0.50819605588913
0.899022281169891
0.219129860401154
0.60835611820221
-0.311358988285065
0.290058553218842
-0.119972690939903
-0.197236344218254
0.931089699268341
0.622801542282105
0.542432546615601
0.723998129367828
0.399319559335709
0.518869638442993
0.684083342552185
0.456099390983582
0.738173842430115
-0.031706780195236
-0.105642512440681
0.79358321428299
0.183242186903954
-0.08975251019001
0.537176072597504
0.602425277233124
-0.492521345615387
0.175401747226715
-0.157330676913261
-0.432549715042114
0.404058516025543
0.132601022720337
-0.395953834056854
-0.366885662078857
-0.010621190071106
0.694523751735687
0.571686327457428
-0.099637165665627
-0.267923712730408
-0.13840626180172
-0.128654345870018
0.933945298194885
-0.214906200766563
0.297564685344696
0.894944965839386
-0.483713686466217
0.570560574531555
-0.132274612784386
0.384705185890198
0.598480463027954
-0.126675948500633
0.189254969358444
0.440308749675751
-0.435255765914917
-0.412454128265381
0.858084559440613
0.827037751674652
0.462931156158447
-0.08389462530613
0.44228720664978
0.924212396144867
-0.088141992688179
-0.589596033096314
0.448302984237671
-0.419896364212036
0.350274592638016
0.156681969761848
-0.005268216133118
0.471860110759735
0.129331082105637
-0.449413955211639
0.856521904468536
-0.279650330543518
-0.360738635063171
0.621166944503784
-0.058925792574883
-0.136104986071587
0.033197522163391
0.617017388343811
0.404050469398499
0.906235814094543
-0.128423050045967
0.3485267162323
0.339926481246948
-0.153652206063271
0.636181533336639
0.75512433052063
-0.368439376354218
-0.632809281349182
-0.48924720287323
0.775862634181976
-0.499542474746704
0.18268233537674
0.453953146934509
-0.003690212965012
-0.394534707069397
0.427421122789383
-0.143909797072411
-0.463221371173859
-0.033365547657013
-0.547968983650208
0.725595772266388
0.366008818149567
0.710313200950623
0.2592493891716
0.373124420642853
-0.558599889278412
0.772363901138306
0.26586440205574
0.620743155479431
-0.148549601435661
0.194560036063194
0.499917685985565
0.560963809490204
0.699771106243134
-0.286019325256348
-0.251343369483948
0.289209127426147
-0.358201861381531
-0.317419409751892
0.063759729266167
0.41173255443573
-0.170182719826698
0.613536417484283
0.084744393825531
0.661742031574249
-0.406206429004669
0.029633268713951
0.189347669482231
0.160096526145935
-0.509827136993408
-0.238453522324562
0.33133253455162
0.656892061233521
-0.239997491240501
0.173766285181046
0.377043485641479
0.509178102016449
0.396635770797729
0.549743711948395
-0.43254429101944
0.467781245708466
0.062086090445519
-0.167758509516716
0.921765327453613
-0.589994370937347
0.448854565620422
0.342384546995163
-0.111723676323891
-0.586364686489105
-0.259674787521362
-0.390066981315613
-0.351969659328461
0.295874804258347
-0.311369717121124
0.198536366224289
-0.628921508789063
-0.253792643547058
0.259226322174072
0.829709887504578
0.720723390579224
0.260772854089737
0.344532608985901
-0.079918786883354
-0.341940522193909
0.059189081192017
-0.432521462440491
-0.144539341330528
-0.631105780601501
0.507067680358887
0.049330651760101
0.53979617357254
0.835920214653015
0.533632218837738
-0.296575725078583
0.076729163527489
-0.021271243691444
-0.048522636294365
-0.502243399620056
0.368931889533997
-0.19662044942379
0.683907449245453
0.887989521026611
-0.158037677407265
-0.204607591032982
0.36734527349472
-0.619381368160248
-0.30081981420517
0.021615862846375
0.649148106575012
0.908318817615509
0.033467546105385
0.444624066352844
-0.249876037240028
-0.033945575356484
0.810619473457336
-0.114999637007713
0.46272474527359
0.315449178218842
0.852963030338287
-0.460556745529175
-0.144526466727257
0.558937728404999
0.19242537021637
-0.517077147960663
0.273659408092499
-0.601777732372284
-0.633139491081238
-0.348974823951721
-0.069524273276329
0.803056061267853
-0.154886230826378
0.517053365707397
0.512324035167694
-0.171495601534843
-0.07817505300045
-0.548273980617523
0.017924651503563
-0.394769132137299
0.248645901679993
0.558723032474518
0.733365178108215
0.363166838884354
-0.157793924212456
0.558624386787415
-0.040582045912743
0.509376287460327
0.19363060593605
0.906875133514404
0.107158742845058
-0.044898957014084
0.273984432220459
-0.290772497653961
-0.0362478941679
-0.609774708747864
0.094411157071591
-0.583469033241272
0.697936594486237
-0.572952389717102
0.617741703987122
-0.207566991448402
0.498501241207123
0.417383015155792
0.81882506608963
0.861661016941071
-0.032190188765526
-0.159492835402489
-0.212617769837379
0.922889411449432
-0.531775534152985
0.375911295413971
-0.15299965441227
0.701917886734009
-0.224418863654137
0.306696832180023
-0.508713483810425
-0.334462642669678
0.030178606510162
-0.218348756432533
-0.094379529356957
0.142349287867546
0.361960530281067
-0.447256982326508
0.554220974445343
-0.121562048792839
0.775286614894867
-0.180598989129066
0.022729501128197
0.137015536427498
0.841710448265076
0.091610744595528
0.582585871219635
0.909033834934235
0.81620579957962
-0.23935179412365
0.192027151584625
0.284994959831238
0.113224603235722
-0.541715919971466
0.256448775529861
0.083308838307858
0.238023057579994
0.292765229940414
-0.202686861157417
0.695495784282684
0.28685650229454
-0.128255173563957
0.389207363128662
0.227869316935539
-0.152537360787392
0.133335262537003
0.927989780902863
0.144185602664948
0.889054536819458
0.905926585197449
0.65435129404068
0.887093603610992
0.545082628726959
-0.309649527072906
-0.482325077056885
0.352844148874283
-0.140459313988686
0.801238417625427
0.600457310676575
0.385121464729309
0.354882001876831
-0.174574688076973
0.274571299552917
-0.331292867660522
0.313756763935089
-0.581459581851959
-0.401487708091736
-0.312284827232361
-0.437127828598022
0.621077954769135
-0.585357010364533
-0.485777080059052
-0.218133583664894
0.681988954544067
-0.496778547763824
0.707229793071747
0.791647017002106
0.087620280683041
0.028318017721176
0.81784462928772
-0.295247554779053
-0.511798918247223
0.920080900192261
-0.465385854244232
-0.425323367118835
-0.064402177929878
-0.142790839076042
0.898240983486176
0.27354484796524
0.343275308609009
0.138011783361435
0.909289836883545
0.678596317768097
-0.353466749191284
0.260880410671234
0.803480744361877
0.647372245788574
0.334559321403503
-0.374752402305603
0.689759135246277
-0.108260706067085
0.069965519011021
0.487179219722748
0.396052330732346
0.878997325897217
-0.149424985051155
0.408216685056686
0.399910032749176
0.485864222049713
-0.442435264587402
-0.344521701335907
-0.24909932911396
0.656153380870819
0.832311630249023
-0.436694025993347
0.659207940101624
0.2748683989048
0.538916826248169
0.769556164741516
-0.219150587916374
0.385351479053497
-0.154769495129585
0.576997876167297
0.262504458427429
-0.412579357624054
0.635478615760803
0.133021146059036
0.056188389658928
0.210178136825562
0.348422527313232
-0.538987100124359
0.731222271919251
-0.325441241264343
-0.556464433670044
0.4566610455513
-0.430606782436371
-0.389762461185455
-0.212730810046196
0.649077475070953
0.73417466878891
-0.575439929962158
0.348473191261291
0.262161374092102
-0.279898047447205
0.515644729137421
-0.607137084007263
-0.627477169036865
0.723045289516449
0.302227765321732
-0.370420813560486
0.685430884361267
-0.077292785048485
0.307918012142181
-0.606486678123474
0.183506920933723
0.150682359933853
-0.58586996793747
-0.117720499634743
0.191734701395035
-0.599389851093292
0.508805871009827
0.191103622317314
0.469246029853821
0.878697276115418
-0.22139485180378
0.079460822045803
0.902126252651215
-0.0363909304142
-0.465164959430695
0.003245532512665
-0.519668221473694
-0.332712888717651
0.505302131175995
0.903253734111786
0.577507436275482
0.91411691904068
0.08841959387064
-0.04164157807827
0.14409801363945
-0.293549954891205
-0.491815209388733
0.233243644237518
0.343636155128479
-0.110741332173347
0.581817328929901
-0.090360626578331
0.743070065975189
0.266947060823441
0.83893758058548
-0.424440145492554
0.813618421554565
-0.351800322532654
-0.277763724327087
0.432902991771698
0.250323116779327
0.628365755081177
-0.207851067185402
-0.062158852815628
0.875820636749268
0.428127586841583
-0.116199716925621
0.159314274787903
0.288383156061172
-0.310257256031036
-0.565805017948151
0.304400742053986
-0.307438254356384
0.268186986446381
0.407957315444946
0.687948167324066
-0.466636598110199
-0.296848714351654
-0.58467835187912
-0.588409185409546
0.847646355628967
-0.520063877105713
-0.097826525568962
0.020947262644768
0.524593651294708
-0.032461762428284
0.331595093011856
0.719217777252197
-0.126650437712669
-0.192538246512413
0.903992116451263
0.783295869827271
-0.235737726092339
-0.390915930271149
-0.609886705875397
0.077278830111027
0.770467698574066
0.599902808666229
0.474301040172577
0.095388598740101
0.715930819511414
0.582275152206421
0.608072578907013
0.577288925647736
-0.526691138744354
0.273774147033691
0.012023404240608
0.479920029640198
0.182134434580803
-0.09299348294735
-0.374642848968506
-0.353189885616302
0.690984904766083
-0.452545642852783
0.06140199303627
0.919569790363312
-0.211587890982628
0.826242625713348
0.903408944606781
0.621249854564667
-0.360289096832275
-0.4721400141716
-0.08424399793148
0.256371110677719
0.829439759254456
0.713806450366974
-0.1473039239645
-0.030108138918877
0.766668379306793
0.606247365474701
0.0928158685565
0.382455110549927
0.464355051517487
0.709747433662415
0.902853190898895
0.037144109606743
0.41470068693161
-0.006302297115326
0.089297078549862
0.388429522514343
0.508731424808502
-0.367806911468506
-0.48278021812439
-0.227547898888588
0.415828078985214
0.654806971549988
-0.271345496177673
-0.633424997329712
-0.600672483444214
-0.377820730209351
0.371692061424255
0.832955002784729
-0.491780698299408
0.457979917526245
0.726024150848389
0.534196317195892
0.888850629329681
-0.155097529292107
0.055325388908386
-0.132671639323235
0.57773220539093
0.904623627662659
-0.364565491676331
0.539244949817658
-0.237971231341362
-0.573902010917664
-0.412876188755035
0.011064976453781
-0.485544919967651
-0.469070732593536
0.653941512107849
0.780228555202484
0.691353619098663
0.903843700885773
-0.274171590805054
0.77038449048996
0.784045398235321
-0.389247536659241
0.602553308010101
0.802597880363464
-0.508252441883087
0.047752052545548
0.880728602409363
-0.548904359340668
0.746664106845856
-0.135818883776665
0.684362590312958
-0.324977397918701
-0.404884219169617
0.672121047973633
0.655480682849884
0.663402199745178
-0.163330063223839
-0.145282194018364
0.226993054151535
-0.024066969752312
0.507513284683228
-0.481234073638916
0.744609177112579
0.856479823589325
-0.377163469791412
0.661751329898834
-0.47717672586441
-0.539661884307861
-0.617317378520966
0.261832058429718
-0.538198173046112
-0.028559505939484
0.44824892282486
0.080715715885162
0.786740481853485
0.86756044626236
-0.085332795977593
-0.024854719638825
0.340552717447281
-0.149350181221962
0.489420115947723
0.75880354642868
-0.279888987541199
-0.422892153263092
0.093296349048615
0.720866739749908
-0.120581671595573
0.90542870759964
0.787464797496796
0.238676309585571
-0.621166944503784
-0.456546127796173
0.81695431470871
0.206051275134087
0.936542749404907
0.091552145779133
-0.243124321103096
0.339706689119339
-0.429722249507904
0.826265215873718
0.86692351102829
0.912734091281891
0.869018495082855
-0.385475397109985
-0.269789338111877
0.032074302434921
0.628566980361939
0.17182768881321
-0.553309738636017
-0.172646656632423
-0.222853019833565
0.553735256195068
0.637651801109314
0.702065467834473
-0.519524693489075
0.276292353868484
-0.205429092049599
-0.46420031785965
0.720918536186218
0.443620920181274
-0.44307667016983
0.709506213665009
-0.589106440544128
0.846278846263886
-0.25408661365509
0.527184903621674
-0.326465249061584
-0.017932757735252
-0.286713063716888
0.906380653381348
0.468992352485657
-0.426151871681213
0.251940339803696
0.459798157215118
0.523807287216187
0.815871059894562
0.803331077098846
-0.294946491718292
0.760036885738373
0.354799121618271
-0.2051692456007
0.303502261638641
0.132293552160263
0.621915102005005
-0.000377744436264
0.801898241043091
-0.248080298304558
0.216179773211479
0.689483106136322
-0.395530045032501
-0.262923836708069
0.703864276409149
-0.051554843783379
-0.358519196510315
-0.281266570091248
-0.412558317184448
0.500075042247772
-0.129637613892555
-0.271439969539642
0.312228143215179
-0.276001632213593
-0.084123328328133
-0.413768589496613
0.038032352924347
0.89606785774231
-0.123052701354027
-0.294913113117218
0.229685038328171
-0.313587725162506
0.32893317937851
0.1028753221035
0.854458808898926
-0.124628946185112
0.082057841122151
-0.399414002895355
-0.480458676815033
-0.481647729873657
-0.235396221280098
-0.083441182971001
0.07468868046999
-0.094877615571022
0.241423085331917
0.059455171227455
0.002199679613113
0.477040648460388
-0.235203936696053
-0.14504511654377
0.849272191524506
-0.462661385536194
0.636116087436676
-0.386598944664001
0.929841935634613
-0.234500095248222
-0.414653539657593
-0.459157705307007
0.927151083946228
0.875878393650055
-0.228879675269127
-0.42790549993515
-0.406683325767517
0.453878104686737
0.894710004329681
-0.49262809753418
-0.196715906262398
-0.009019419550896
-0.206505313515663
0.666668176651001
0.106817193329334
0.511516690254211
-0.191408947110176
0.157794028520584
0.339411199092865
0.186916381120682
0.698056757450104
0.378174304962158
0.590946793556213
-0.478390514850616
0.800445437431335
0.802451372146606
0.060498848557472
0.471767067909241
0.469162404537201
0.212074384093285
-0.339653372764587
0.91846626996994
-0.311390161514282
0.697632968425751
0.56941157579422
0.477566480636597
-0.438257277011871
0.381843149662018
0.356020987033844
0.574042618274689
-0.414961993694305
-0.187865242362022
0.245475322008133
-0.631387770175934
0.521660208702087
0.524957358837128
0.005812525749207
-0.355550587177277
-0.063606217503548
-0.128979042172432
0.283423691987991
0.584790527820587
0.177827894687653
-0.046836152672768
-0.180280759930611
0.762721955776215
-0.438253700733185
0.216700062155724
0.368331968784332
-0.16133077442646
0.252122342586517
0.202049866318703
0.758560717105866
-0.503013134002686
-0.024365425109863
0.584187507629395
0.142659291625023
-0.332032084465027
-0.169785097241402
0.422316908836365
-0.174801781773567
0.010557219386101
-0.318465530872345
0.260554879903793
-0.293416798114777
0.436569571495056
0.504628539085388
0.886636137962341
0.121345058083534
-0.039986521005631
0.488206684589386
0.904979050159454
0.428495764732361
-0.284143209457397
0.713248610496521
-0.4926717877388
-0.438800394535065
0.201541393995285
0.251512587070465
0.159670516848564
0.496897041797638
0.330684810876846
0.541845262050629
0.862139165401459
-0.129434064030647
0.862768292427063
-0.073222979903221
0.739059329032898
0.765298843383789
-0.399806261062622
0.651802837848663
0.395163327455521
-0.018933698534966
-0.378945469856262
-0.619956195354462
-0.444237351417542
0.167375534772873
0.216652452945709
-0.028538510203362
-0.442208468914032
0.441788017749786
0.929709851741791
0.306642264127731
-0.247090324759483
-0.327461302280426
0.725834369659424
0.860587239265442
0.340808272361755
0.903263688087463
-0.279676139354706
0.383070886135101
0.691294133663178
0.238163381814957
-0.433041155338287
0.792604625225067
0.032154440879822
0.924643814563751
0.336599826812744
-0.146636471152306
-0.16702364385128
0.771357357501984
-0.598615229129791
0.233666568994522
0.603381037712097
-0.327477991580963
-0.633084774017334
-0.563350975513458
0.429334580898285
0.218192189931869
0.626786291599274
-0.540889382362366
-0.471229493618012
-0.007471799850464
-0.25097793340683
0.259607017040253
-0.146698817610741
-0.476184785366058
0.037010669708252
-0.40780520439148
0.671575725078583
-0.21125690639019
-0.438067018985748
0.654371619224548
0.418036997318268
-0.179092451930046
0.685329794883728
0.825640678405762
0.009490668773651
-0.571148872375488
0.503912448883057
0.229667857289314
0.177420884370804
0.839073181152344
0.864700555801392
0.645494163036346
-0.222904726862907
-0.269723355770111
0.513176321983337
-0.336772382259369
0.546540915966034
0.415042698383331
0.536951661109924
0.748077929019928
0.100900866091251
0.128407537937164
0.244135499000549
0.740225672721863
-0.406253457069397
-0.018443614244461
0.877711296081543
-0.585666477680206
-0.040791124105454
0.278490006923676
-0.515556335449219
0.601992070674896
0.126202628016472
0.63055944442749
0.842015266418457
0.284103810787201
0.143861874938011
0.451781392097473
0.597907602787018
0.662292420864105
0.406066656112671
-0.058658465743065
-0.107245847582817
0.739330351352692
-0.015739798545837
0.548532724380493
-0.103415682911873
0.370411694049835
-0.620157182216644
0.607664346694946
0.784970581531525
0.402980536222458
0.852408885955811
0.293014198541641
0.262585550546646
0.099806442856789
0.200426191091537
0.265303313732147
-0.237348571419716
0.109915666282177
-0.326933562755585
-0.300298690795898
0.849781334400177
-0.158440157771111
0.371361166238785
-0.242182776331902
-0.616880774497986
0.047781020402908
-0.366285145282745
0.730368793010712
0.22536201775074
0.16296474635601
-0.144948318600655
-0.634041666984558
-0.51314902305603
0.478094577789307
0.215632289648056
0.294850677251816
0.75914341211319
0.787176430225372
0.870345652103424
-0.011965453624725
-0.096804276108742
0.007186010479927
0.221685469150543
0.721841990947723
0.407357454299927
-0.057731196284294
-0.061696618795395
0.124929301440716
0.695771038532257
0.627900063991547
0.721069514751434
-0.473198235034943
0.614057421684265
-0.06620030105114
-0.235403642058372
-0.308372735977173
0.203997686505318
0.142234846949577
0.482005417346954
0.198248401284218
-0.333366990089416
-0.414386034011841
0.270985841751099
0.057364299893379
-0.433020532131195
0.5162513256073
-0.34764701128006
-0.59326833486557
0.509276628494263
-0.184985861182213
0.616341352462769
0.876272201538086
-0.499965071678162
0.253779679536819
0.569300889968872
0.310332208871841
0.668171405792236
-0.035572603344917
-0.260580062866211
0.53118896484375
0.434174835681915
0.749689161777496
0.037729248404503
0.587329864501953
0.450219869613647
-0.38259881734848
-0.138694182038307
0.230795964598656
-0.220315352082252
0.088139347732067
0.393722414970398
0.414694249629974
-0.40793788433075
0.1626116335392
0.435133695602417
0.1413434445858
0.337796092033386
0.282968044281006
0.654833495616913
0.459649980068207
0.31365567445755
-0.406374394893646
-0.304068624973297
0.34592741727829
0.351937621831894
0.501601874828339
0.6915642619133
0.891898810863495
0.26365065574646
0.404035806655884
-0.455410242080689
-0.389427542686462
0.636932492256165
-0.379246294498444
0.180727854371071
-0.135954096913338
0.333395600318909
0.097065985202789
-0.43593817949295
-0.138337329030037
-0.496054887771606
-0.247006461024284
0.654352903366089
0.179839983582497
0.863672077655792
-0.038064360618591
-0.256814479827881
-0.135489746928215
-0.164791539311409
-0.424852311611176
0.031242087483406
0.057641595602036
-0.255812168121338
-0.408544361591339
-0.279030323028564
-0.41368705034256
0.189651936292648
0.3386310338974
0.185968145728111
-0.350404500961304
0.791185915470123
0.043855652213097
-0.572222054004669
-0.499972462654114
-0.203697189688683
-0.155398562550545
-0.402893781661987
0.134442239999771
-0.419378817081451
0.512121796607971
0.773398041725159
0.078360915184021
-0.310061633586884
-0.533985733985901
0.174578532576561
-0.160090580582619
-0.362445175647736
-0.59090393781662
0.510938048362732
0.151363506913185
0.900456726551056
-0.269823372364044
-0.19353960454464
0.397876083850861
0.287061035633087
0.404266685247421
-0.084096238017082
0.660769701004028
-0.558170318603516
0.225565165281296
0.10271130502224
0.040767535567284
0.135290324687958
0.922050297260284
-0.594260990619659
-0.339664340019226
-0.512245655059814
0.621509492397308
0.902251362800598
0.434792518615723
0.532543838024139
0.216949552297592
0.040891796350479
-0.581105828285217
-0.097466573119164
0.501331567764282
0.013130351901054
0.824944972991943
0.601433575153351
0.406139135360718
0.204431340098381
0.034753039479256
0.625244438648224
-0.204153373837471
0.469259262084961
0.3851078748703
0.029991254210472
-0.471439182758331
0.030357703566551
0.692511379718781
0.91943746805191
0.031784117221832
0.051547154784203
-0.032056942582131
0.228853330016136
-0.443740844726563
0.146542191505432
0.751180648803711
0.529193580150604
0.432300984859467
0.557076692581177
0.61799830198288
-0.549805760383606
0.821786284446716
0.201234638690948
-0.048577874898911
-0.160980984568596
0.64518141746521
-0.57833206653595
-0.582927346229553
0.508222103118897
0.068905986845493
0.425346970558167
-0.008175864815712
0.100764289498329
0.466602861881256
0.868976175785065
0.40622752904892
0.669728875160217
0.207313239574432
0.690262198448181
-0.202484264969826
0.830494105815887
0.45742005109787
-0.176274016499519
0.169758185744286
0.112977482378483
0.162221282720566
0.829179763793945
0.479268312454224
0.588507771492004
0.512490510940552
-0.038149043917656
-0.293559551239014
0.520557880401611
-0.091805204749107
-0.049477308988571
0.922518968582153
-0.01292684674263
0.343148976564407
-0.054383292794228
0.187851250171661
-0.112622484564781
-0.612964749336243
0.443462312221527
0.100903607904911
0.598229229450226
0.023765936493874
0.464322328567505
-0.11516447365284
-0.57342529296875
0.906492233276367
-0.462302207946777
0.237958624958992
-0.215642914175987
0.913886904716492
0.605066001415253
-0.091656103730202
-0.144529178738594
0.766703963279724
0.489575862884522
0.482551336288452
0.562380194664001
0.563789546489716
0.059210225939751
0.086248360574246
0.038395076990128
-0.098797306418419
0.229615241289139
-0.611563384532928
0.393173813819885
-0.31009840965271
0.910658419132233
-0.381702959537506
-0.246201887726784
-0.084932610392571
0.304545909166336
0.889204978942871
-0.271238267421722
0.813900113105774
-0.30586975812912
0.19956548511982
-0.396714210510254
-0.544210195541382
0.780191242694855
0.624934256076813
-0.483972787857056
-0.135931834578514
0.724627792835236
0.616710603237152
-0.241091713309288
-0.291163921356201
0.125526189804077
0.682414293289185
-0.610810458660126
-0.019867062568665
-0.609431982040405
0.523539900779724
-0.157809063792229
-0.520401477813721
-0.06272791326046
0.330179393291473
0.499203741550446
0.575240075588226
0.753621816635132
0.612531423568726
-0.585794568061829
-0.445878148078918
-0.485290050506592
0.108654096722603
0.660233438014984
0.032300025224686
0.428915947675705
-0.136925861239433
0.147596821188927
0.688028812408447
0.557417929172516
0.143710792064667
-0.311994969844818
0.367513120174408
-0.358097553253174
0.260513722896576
0.695403158664703
-0.151428624987602
-0.600091874599457
0.330239295959473
0.247783228754997
-0.307184636592865
0.513014137744904
0.047884300351143
-0.598297595977783
-0.198328450322151
0.825616896152496
0.055532708764076
0.666914284229279
0.450422585010529
-0.396073877811432
-0.015701964497566
-0.28628134727478
-0.201407298445702
-0.335678339004517
0.65154767036438
-0.301812291145325
-0.316365957260132
-0.404674351215363
0.405146718025208
0.4124416410923
0.062095895409584
0.427851557731628
0.671387255191803
0.212574273347855
0.075031585991383
-0.595193803310394
-0.291838824748993
0.86169558763504
0.307451754808426
-0.172790870070457
0.492332875728607
0.707993924617767
-0.189208194613457
0.825815737247467
-0.293923199176788
0.424448877573013
0.673973143100739
-0.076691791415215
-0.343866050243378
0.576190769672394
0.244858026504517
0.469593346118927
-0.575010299682617
-0.078893378376961
0.770813286304474
-0.031011298298836
0.822144210338593
0.113135628402233
0.687594592571259
0.003981918096542
-0.575231075286865
-0.583708703517914
0.870048761367798
0.726103842258453
0.583573639392853
0.0760697722435
0.92947781085968
0.337121188640594
0.710060656070709
-0.590328216552734
0.321389615535736
0.274895250797272
-0.010171085596085
0.286057144403458
-0.291175544261932
0.267466247081757
0.652637839317322
0.840286016464233
0.093993581831455
-0.605033576488495
-0.355684638023376
-0.038366585969925
0.109580390155315
-0.050648540258408
0.899294316768646
-0.587774395942688
0.627070605754852
0.00978696346283
0.11488376557827
-0.171146646142006
-0.418946325778961
-0.579238951206207
0.12086083739996
0.091229990124703
-0.501209378242493
0.465435564517975
0.52820235490799
0.256097078323364
0.18695929646492
0.598139643669128
-0.624187827110291
0.54388439655304
-0.326728463172913
-0.328827738761902
-0.007742017507553
0.155794680118561
0.481504559516907
-0.421969592571259
-0.457659780979157
-0.550246119499207
-0.527924060821533
0.115143202245235
0.453286051750183
0.828051924705505
-0.568106651306152
0.714725971221924
0.079847618937492
-0.36877828836441
0.197160571813583
-0.058050632476807
-0.421375274658203
0.863516807556152
-0.191928908228874
0.532272040843964
0.151692718267441
-0.207889184355736
0.137529134750366
0.788355231285095
-0.179015442728996
0.261423110961914
0.21534538269043
0.552919685840607
-0.475689291954041
-0.323002278804779
-0.114764496684074
-0.280694186687469
0.385001003742218
-0.230752244591713
-0.512946605682373
0.153836876153946
-0.502423167228699
-0.526467204093933
0.687390327453613
-0.353447556495666
0.425656944513321
0.576521456241608
0.680723786354065
0.716666042804718
0.169075086712837
-0.527150452136993
0.736423254013062
0.766667604446411
0.124906182289124
0.371013224124908
0.023998722434044
0.12112969905138
-0.148463204503059
0.88811182975769
0.044198974967003
-0.311749696731567
0.44480574131012
-0.024644672870636
-0.065661564469338
-0.06754769384861
0.67758184671402
0.848148465156555
0.213519096374512
-0.505125463008881
0.344451367855072
0.349836617708206
0.643666565418243
0.395570516586304
0.235497161746025
0.501656472682953
0.762270927429199
0.166058525443077
0.707830667495728
0.446954011917114
0.52822756767273
-0.373102784156799
0.762210667133331
0.557174026966095
0.417341828346252
0.130605787038803
0.350333482027054
0.292470812797546
0.850940227508545
0.007919237017632
-0.467967867851257
0.269035905599594
-0.430628776550293
0.469754815101624
0.916731536388397
-0.08795677125454
0.306377381086349
0.936002314090729
-0.147696420550346
0.520619690418243
0.38122034072876
0.689477562904358
0.471092462539673
0.39816015958786
-0.315446138381958
-0.602677345275879
0.0091283172369
0.646620750427246
-0.620944023132324
-0.491101861000061
0.734463334083557
-0.286543488502502
0.676239013671875
0.118830747902393
0.016534343361855
0.178427129983902
-0.295328855514526
0.282680243253708
0.068208768963814
-0.228597477078438
-0.470759928226471
0.337846040725708
-0.295195281505585
-0.609335362911224
-0.596803784370422
-0.127875193953514
0.41559362411499
0.549553513526917
-0.044487476348877
-0.566571712493897
0.369326561689377
0.133430108428001
0.221860334277153
0.06979838013649
-0.308756411075592
-0.085336282849312
-0.479671001434326
-0.179634496569633
0.907189130783081
-0.405333042144775
-0.476901948451996
0.284524232149124
0.90966784954071
-0.551472008228302
0.226020127534866
-0.569365620613098
-0.263274848461151
0.48000431060791
-0.4421067237854
-0.474281311035156
0.45023912191391
0.160720840096474
0.031581670045853
-0.196931168437004
0.617213129997253
0.400989770889282
0.623917460441589
0.562865495681763
-0.114787235856056
-0.032609134912491
0.63292932510376
0.742390692234039
0.78542548418045
-0.287668883800507
0.295832544565201
0.401787519454956
-0.0791906863451
0.380148768424988
0.714344680309296
0.692520260810852
0.235703870654106
-0.459341108798981
0.750705063343048
0.712482273578644
0.148008733987808
-0.156876161694527
0.728764176368713
0.014994099736214
0.501752912998199
0.296679466962814
0.666210174560547
-0.038176476955414
0.296867221593857
0.895315825939178
0.355672359466553
0.797264993190765
-0.391391396522522
-0.09772427380085
0.564602196216583
-0.358180522918701
-0.478872656822205
0.401919394731522
0.58429080247879
0.569276034832001
-0.142250999808311
0.141930148005486
-0.292688012123108
0.67991054058075
0.922433197498322
0.073759444057942
-0.028416842222214
0.678040564060211
-0.429997503757477
0.031974136829376
-0.191475853323936
-0.013861149549484
0.046120315790176
0.041872546076775
-0.468032777309418
0.475792646408081
-0.019906610250473
-0.457725822925568
0.110094957053661
-0.189156606793404
-0.123393878340721
-0.026828825473785
0.36321160197258
0.159902915358543
0.360488653182983
0.388830423355103
-0.006051883101463
0.64651483297348
0.51714026927948
-0.494915127754211
-0.352405548095703
-0.099184557795525
0.723795235157013
0.213781118392944
0.900072395801544
0.029948562383652
0.822076201438904
0.70014750957489
0.290000557899475
0.493233561515808
0.257512271404266
0.090162217617035
0.678868472576141
0.054467082023621
0.893094658851624
0.09596548229456
0.508290648460388
0.819076538085938
0.177348777651787
0.363333284854889
-0.024200260639191
0.740542471408844
-0.410250723361969
-0.450584352016449
0.170715048909187
-0.205028340220451
0.149111956357956
-0.379650950431824
0.393894582986832
0.85495537519455
0.014194816350937
0.330597639083862
-0.089776262640953
0.376349031925201
-0.167230382561684
0.758966386318207
-0.030200019478798
0.744954109191895
0.186540529131889
-0.193167671561241
0.226285189390182
0.165026217699051
0.095275908708572
0.901904881000519
-0.521416962146759
0.779897630214691
-0.363929092884064
0.031736686825752
-0.104911014437675
0.449540734291077
-0.127458825707436
0.099680043756962
0.147178649902344
0.263599634170532
0.295155137777328
0.256037473678589
-0.616165995597839
0.663228452205658
-0.424868524074554
0.595057785511017
0.374009132385254
0.239974811673164
-0.534789681434631
-0.00783996284008
0.697369933128357
-0.537933170795441
-0.348378002643585
0.911965787410736
-0.170107468962669
0.211329489946365
-0.473918497562408
0.090020351111889
-0.060126185417175
0.26830530166626
0.490444183349609
-0.046826213598251
-0.021935790777207
0.626818001270294
-0.532679677009583
-0.473261117935181
0.232257843017578
0.638636946678162
-0.360659956932068
0.641465663909912
-0.520609617233276
0.69610995054245
0.46424400806427
0.021946251392365
0.119255758821964
0.682509422302246
0.346484243869781
0.14838907122612
-0.373453378677368
0.67538982629776
0.116581939160824
-0.27896374464035
0.773513197898865
0.61343640089035
0.106943793594837
-0.249193921685219
-0.256817638874054
-0.531470775604248
0.497888624668121
-0.473740339279175
-0.044552728533745
0.390267223119736
0.525522947311401
-0.519819259643555
0.908817648887634
-0.458496749401093
0.327011466026306
-0.143564507365227
-0.298234522342682
0.521655201911926
0.88621312379837
0.919850468635559
-0.24383781850338
0.926207840442658
0.748720526695251
0.781157076358795
0.336749613285065
0.428912043571472
-0.625603437423706
0.011487662792206
0.713300406932831
0.654115200042725
0.683102428913116
-0.37643438577652
0.139993488788605
0.484862446784973
0.824564278125763
0.18959179520607
0.921582877635956
-0.518641829490662
-0.345902383327484
0.307879865169525
0.213574215769768
-0.629173994064331
0.497187554836273
-0.06784437596798
-0.127125665545464
-0.123603001236916
-0.488256275653839
0.353088110685348
-0.58107590675354
0.867368400096893
0.92783534526825
-0.329574167728424
0.830755770206451
-0.631108164787293
0.365817546844482
-0.569908201694489
0.480280637741089
-0.214972242712975
0.906191647052765
0.625975668430328
0.357415050268173
-0.628328025341034
0.644027233123779
-0.078831896185875
0.124510549008846
0.174756065011024
0.764297425746918
0.412748396396637
-0.133187964558601
0.784721314907074
0.151485592126846
0.339915931224823
-0.180812582373619
0.800913333892822
-0.073146805167198
0.062959678471088
0.300955235958099
-0.048639595508576
-0.550333619117737
0.181009843945503
-0.577358245849609
-0.233832642436028
-0.343033611774445
0.847898364067078
0.083428546786308
0.422924160957336
-0.08402843773365
0.502783298492432
-0.296362102031708
0.417231410741806
-0.244803741574287
0.138874188065529
0.034949570894241
0.429561913013458
0.700568616390228
0.504902064800262
0.875237286090851
0.824570775032043
0.536985337734222
-0.040806010365486
0.764753639698029
0.239438772201538
0.505488038063049
0.757100582122803
-0.329011499881744
-0.594448745250702
-0.088122561573982
0.643534243106842
0.496011734008789
0.920891225337982
-0.065770551562309
-0.370793581008911
-0.366663336753845
0.484807550907135
0.374166429042816
0.174226209521294
0.906634747982025
-0.081757292151451
0.598562479019165
-0.409595668315887
0.6812624335289
-0.425358772277832
-0.167371287941933
0.711985230445862
0.892295181751251
-0.011866912245751
0.593686401844025
0.886075913906097
0.456980705261231
-0.54006028175354
-0.521634936332703
0.715161383152008
-0.427186727523804
0.71390426158905
0.5636026263237
0.620188474655151
-0.440056800842285
-0.541146337985992
0.053390711545944
0.459273517131805
0.807486474514008
-0.296042323112488
0.534122109413147
-0.118115767836571
-0.036931544542313
0.492958545684814
0.531362056732178
0.596824407577515
-0.524088323116303
-0.361937999725342
0.775278091430664
0.285656094551086
0.639088153839111
-0.559343993663788
-0.031500816345215
-0.317748427391052
-0.436668992042542
-0.20353926718235
0.880501091480255
-0.549290001392365
0.381652295589447
-0.611151933670044
-0.434608161449432
0.496226310729981
-0.202767744660377
-0.289612412452698
-0.030818670988083
-0.462628722190857
-0.155614838004112
-0.243595376610756
-0.190617308020592
0.491138100624085
-0.244502112269402
-0.388694405555725
0.554505407810211
-0.323695063591003
0.189690947532654
-0.171189561486244
-0.607685804367065
0.905379772186279
-0.200596198439598
0.208144769072533
-0.321246385574341
-0.054056271910668
-0.129128530621529
0.478505909442902
-0.096090033650398
-0.448832333087921
-0.161437705159187
0.148084163665771
0.596269369125366
-0.11214043200016
0.907662689685822
-0.327515363693237
-0.082812324166298
-0.23925869166851
0.223026543855667
-0.083213075995445
0.450007915496826
-0.213275238871574
-0.090539321303368
0.721719801425934
0.237732574343681
0.17109677195549
-0.04456290602684
0.082296714186668
0.365952640771866
0.364277243614197
-0.133480980992317
0.898513674736023
0.819475412368774
0.500336825847626
0.158041134476662
-0.618217408657074
-0.309203863143921
-0.125295385718346
0.622020483016968
0.740228831768036
0.351337194442749
-0.334622621536255
0.932583808898926
0.490234315395355
-0.049641713500023
0.917429208755493
-0.520120978355408
0.063189722597599
0.668127059936523
0.324647188186645
0.206719398498535
-0.007564067840576
0.359668403863907
-0.536184251308441
0.542066156864166
0.335075855255127
-0.107512727379799
-0.210784181952476
0.81031721830368
0.336015999317169
0.145054280757904
0.792317569255829
-0.478890299797058
0.932337939739227
0.455890536308289
0.231141567230225
-0.155253514647484
0.695176184177399
0.346386849880218
0.471546530723572
0.224515989422798
0.696788668632507
-0.052187368273735
0.587382256984711
0.470171809196472
0.713698387145996
0.92015814781189
-0.02040396630764
-0.46645587682724
-0.356205344200134
0.426497399806976
-0.274551391601562
-0.223551407456398
0.488370060920715
-0.075942471623421
-0.327521741390228
0.785692393779755
0.81938362121582
-0.267504453659058
0.667830288410187
-0.417079210281372
-0.630366623401642
0.522386252880096
0.694896697998047
0.741280078887939
-0.309703886508942
-0.096029236912727
-0.237748935818672
-0.137431606650352
0.20734491944313
0.885699689388275
0.325931698083878
-0.251335501670837
0.68313479423523
-0.568765342235565
0.82273805141449
0.079090058803558
0.716850221157074
0.687445282936096
0.083117581903935
0.339576929807663
0.187883108854294
0.878424048423767
0.17722786962986
-0.433256149291992
-0.249369725584984
0.840356111526489
0.622908771038055
-0.445646166801453
0.877756178379059
-0.163392797112465
0.139672711491585
0.877124130725861
0.710332572460175
-0.615494728088379
0.03308230638504
0.092486463487148
0.090493008494377
0.808912932872772
-0.099811062216759
0.437888264656067
0.18190398812294
-0.278826177120209
0.336417615413666
0.628280758857727
0.890254318714142
-0.070234641432762
-0.027038648724556
-0.564555168151856
0.206009030342102
-0.540196478366852
0.349129647016525
0.177667409181595
0.405862629413605
-0.334418773651123
0.925261080265045
0.113487765192986
0.220138400793076
0.63422703742981
-0.244866654276848
-0.319271087646484
-0.525830030441284
-0.015341237187386
0.256135582923889
-0.615669250488281
-0.490311920642853
-0.609663963317871
0.752335131168366
-0.487121403217316
0.288078188896179
-0.298294842243195
0.176058992743492
-0.326999306678772
0.110808052122593
0.101858705282211
0.05123870074749
0.476602137088776
-0.433718919754028
-0.373264074325562
0.709709227085114
0.734184145927429
0.361638724803925
0.203965649008751
0.846153914928436
0.597907066345215
-0.496646821498871
0.037932068109512
-0.249622121453285
0.549073815345764
0.693416178226471
0.26615846157074
0.145715638995171
-0.509311437606812
-0.212172046303749
-0.553352117538452
0.578712105751038
-0.358305633068085
-0.005665451288223
0.034334465861321
-0.494750142097473
0.691604375839233
-0.557017505168915
-0.400584757328033
0.888219773769379
0.455601453781128
0.797317147254944
0.210341349244118
-0.003917902708054
0.528128325939178
0.572895526885986
0.196492806077004
-0.493288278579712
0.14426477253437
-0.28002792596817
-0.498625457286835
0.747396111488342
0.92232209444046
-0.2025256305933
-0.202350214123726
0.198508441448212
-0.345626533031464
-0.35119491815567
0.042565658688545
0.141062825918198
0.266776829957962
0.168666511774063
0.675142347812653
-0.263388276100159
0.887634694576263
0.898378491401672
-0.477814912796021
-0.396520972251892
0.417813122272491
-0.261214673519135
0.625467896461487
0.03065536916256
0.109878249466419
0.816752851009369
-0.574031591415405
0.668915212154388
-0.323049902915955
0.727921187877655
0.905848264694214
-0.147930428385735
-0.265997111797333
0.786413669586182
0.700099885463715
0.242807656526566
-0.276180565357208
-0.44643360376358
-0.106860384345055
0.790500819683075
-0.141296878457069
0.00135549902916
0.42492550611496
0.090085998177528
-0.008352398872375
0.257820457220078
-0.33080780506134
0.316626846790314
0.141286820173264
-0.603619933128357
-0.203939184546471
-0.242582783102989
0.270153790712357
-0.078112706542015
0.042647957801819
-0.345968067646027
0.461176097393036
-0.202004328370094
0.359889268875122
-0.104152247309685
0.178757518529892
0.233444109559059
0.674140632152557
0.037675142288208
0.318341076374054
0.089559465646744
-0.580711841583252
0.56717324256897
-0.10694308578968
0.759072363376617
0.402547955513001
0.306073606014252
0.807878375053406
0.901542842388153
0.926268339157105
0.546139061450958
0.511876583099365
-0.329412460327148
-0.297327816486359
0.460622131824493
0.558366656303406
0.070399388670921
-0.484043002128601
-0.477652370929718
0.264397859573364
0.084594309329987
-0.603288352489471
0.199756637215614
-0.269042193889618
-0.403906464576721
0.874255001544952
0.842809438705444
0.377099543809891
-0.153212621808052
0.580949127674103
0.834019243717194
-0.051978126168251
-0.531031250953674
0.537126541137695
0.593274891376495
0.929396510124207
0.866865217685699
0.732016861438751
-0.249517604708672
0.106418818235397
0.575495481491089
-0.371742486953735
0.38583916425705
-0.306504547595978
0.246903389692307
0.126862615346909
0.073001869022846
0.49262011051178
-0.152471318840981
0.568146347999573
0.48273891210556
0.643713295459747
0.829990029335022
-0.60934054851532
-0.479250907897949
-0.280410408973694
0.218401238322258
-0.319519698619843
0.057167187333107
-0.106575861573219
-0.039247766137123
-0.445867657661438
0.086615391075611
0.220819219946861
0.62509673833847
0.871562421321869
0.807390093803406
0.829589366912842
0.009798511862755
-0.460828304290772
-0.145058885216713
0.15449333190918
-0.531166434288025
-0.02956435084343
0.647552371025085
-0.182094946503639
0.206558495759964
0.817784368991852
-0.418241679668427
-0.541518330574036
-0.50636637210846
0.245242983102798
0.007891431450844
0.656905889511108
0.768932402133942
-0.313836872577667
-0.274020135402679
0.911976039409637
-0.51301109790802
-0.173980340361595
0.362101584672928
-0.09609742462635
-0.062163755297661
-0.555024385452271
0.279849350452423
0.18177230656147
-0.256813406944275
0.321122407913208
0.626753926277161
0.40379935503006
0.113832056522369
-0.241100862622261
0.797351360321045
0.122049525380135
-0.16136546432972
0.554678082466126
-0.394699692726135
0.061551332473755
-0.005252167582512
-0.383716225624084
-0.375695943832397
0.410237550735474
0.283476829528809
-0.1212347894907
0.6837118268013
0.070731125771999
-0.36605578660965
0.404002875089645
0.117656163871288
0.755416572093964
-0.144919112324715
0.694859087467194
0.421791791915894
0.190037280321121
-0.334092855453491
-0.575187802314758
0.805344164371491
-0.224456503987312
-0.059212446212769
0.259207159280777
-0.204350337386131
-0.062425553798676
-0.450494885444641
0.112988069653511
0.3841872215271
-0.250707864761353
0.240811169147491
0.545165657997131
-0.583197891712189
0.290230572223663
-0.206922426819801
-0.432230293750763
-0.519560754299164
0.159909591078758
-0.288367092609406
0.926690340042114
0.721523463726044
0.40576308965683
-0.356414079666138
0.475718855857849
0.695115029811859
-0.435348927974701
-0.003245577216148
0.889371037483215
-0.566713988780975
0.412009060382843
0.512089967727661
-0.312538802623749
0.40028440952301
0.305256962776184
-0.462159931659699
-0.140511885285378
-0.019074574112892
0.730789303779602
0.391623377799988
-0.448360741138458
-0.532162129878998
-0.26155024766922
0.839185476303101
0.238294035196304
-0.007447257637978
0.621683418750763
-0.240457698702812
-0.123259022831917
-0.076925233006477
0.622312426567078
0.02930212020874
0.124368079006672
0.912932395935059
0.193836957216263
0.796774387359619
0.277039051055908
-0.595499515533447
0.747705817222595
-0.149056807160378
-0.331728577613831
-0.230173006653786
0.376890480518341
0.886654436588287
0.178836092352867
0.724880397319794
0.717460036277771
0.15250338613987
-0.454247772693634
-0.62590092420578
0.067677140235901
0.904671311378479
-0.193808272480965
0.280981540679932
0.791362285614014
0.090451076626778
-0.123752310872078
0.787975668907166
0.270886331796646
-0.500656425952911
0.890692353248596
-0.482955455780029
-0.542643368244171
-0.478193521499634
0.620208501815796
0.046971127390862
0.682216763496399
-0.385205566883087
-0.482822477817535
0.673565983772278
-0.516350507736206
0.585273385047913
-0.16013540327549
-0.021410390734673
0.106033556163311
-0.262044012546539
0.656938433647156
0.010556474328041
-0.611706376075745
0.291408061981201
-0.064734324812889
-0.276322603225708
-0.286170661449432
0.896263957023621
-0.194379106163979
-0.60188627243042
0.161145880818367
0.632550776004791
-0.544676899909973
-0.598503470420837
-0.209252253174782
-0.544525504112244
-0.313821136951447
0.424890398979187
0.486546874046326
0.099958702921867
0.30458527803421
0.102518886327744
-0.326678574085236
0.868761837482452
-0.097697779536247
0.481851756572723
-0.389920830726624
0.90535295009613
0.464512228965759
0.292969286441803
-0.344620108604431
0.067379482090473
0.120401911437511
-0.00115530192852
0.802845001220703
-0.181531146168709
-0.030939549207687
0.31194406747818
0.592666566371918
0.339450001716614
0.017342656850815
0.775244534015656
0.385848820209503
0.197697505354881
-0.606925964355469
-0.322794377803802
0.148939713835716
-0.11925445497036
0.204476982355118
0.338431119918823
-0.536933243274689
-0.427414298057556
0.907432794570923
-0.542848885059357
-0.516615390777588
-0.405514061450958
-0.584180414676666
-0.617589235305786
-0.1560248285532
0.887512981891632
0.406536817550659
-0.584371626377106
-0.587644755840302
0.160395368933678
0.098594836890698
0.923396527767181
0.297917276620865
-0.045665383338928
0.440902411937714
-0.197910770773888
0.216061472892761
0.338081419467926
-0.017434433102608
0.612617373466492
0.868197679519653
0.587117373943329
-0.137136533856392
-0.242421701550484
0.781416296958923
0.461477696895599
-0.35069066286087
-0.343830585479736
0.082594364881516
-0.503679633140564
0.924722731113434
-0.626482307910919
-0.210398599505424
-0.110278472304344
-0.364403069019318
0.737091660499573
0.64189749956131
0.415868133306503
0.573581755161285
0.041777521371842
0.547937095165253
0.448777437210083
-0.281098306179047
0.257172554731369
0.15699864923954
-0.625699758529663
-0.276439428329468
0.556723535060883
-0.497926354408264
0.569196939468384
0.61142498254776
0.936880886554718
-0.377569735050201
0.688884437084198
0.105316169559956
-0.108542457222939
0.562507808208466
0.795915007591248
0.200868800282478
0.859557867050171
-0.07332880795002
0.091493360698223
0.787547469139099
-0.016089379787445
0.813289761543274
-0.085249438881874
-0.110808506608009
0.798843562602997
0.337767452001572
0.442804098129272
-0.242549791932106
0.832058131694794
0.423024922609329
-0.107403203845024
-0.414241075515747
-0.292187094688416
0.53532212972641
0.855008244514465
0.625507712364197
-0.095711812376976
0.823930859565735
0.869747161865234
-0.420669555664063
-0.18306727707386
0.712859392166138
0.325727671384811
0.036979109048843
-0.133277162909508
-0.026213690638542
0.514837384223938
-0.18629153072834
0.775244891643524
-0.538730561733246
0.429772198200226
0.682859659194946
0.181729197502136
0.462122142314911
0.210678189992905
0.701654851436615
-0.289225816726685
0.610491693019867
0.70536744594574
-0.182805821299553
0.420017719268799
0.574814677238464
0.634624302387238
-0.313378274440765
-0.097921207547188
0.827418029308319
-0.591667354106903
-0.159175977110863
-0.189841464161873
0.591325521469116
0.300973683595657
0.884154975414276
-0.208021208643913
0.886973202228546
0.911487936973572
0.317203879356384
0.362031280994415
0.692676544189453
-0.344289898872375
0.533819854259491
-0.494469940662384
0.001103311777115
0.798575937747955
0.294979184865952
0.215699940919876
0.776266694068909
0.100747235119343
-0.364295303821564
0.599511742591858
-0.229220375418663
0.241471767425537
-0.484458804130554
0.714365780353546
0.868746638298035
-0.050158277153969
0.3739974796772
-0.354666233062744
-0.422599017620087
-0.024638965725899
-0.508126616477966
-0.060423865914345
-0.18662266433239
-0.296071529388428
-0.201405927538872
0.246852189302444
0.899128258228302
0.758425295352936
-0.087763980031014
-0.193465128540993
0.338335901498795
-0.473571240901947
-0.299196660518646
-0.565469145774841
0.893577754497528
0.751170992851257
-0.50571995973587
-0.498068153858185
-0.429804086685181
-0.21819432079792
0.305508404970169
0.372668206691742
-0.045708671212196
-0.362610518932343
0.67333972454071
0.745067179203033
-0.384258806705475
0.266392230987549
0.473046600818634
0.445641040802002
0.045831844210625
-0.147826388478279
0.338172316551208
-0.286355435848236
0.135718703269959
-0.547481536865234
0.611053049564362
-0.60581237077713
-0.313487946987152
0.079330131411553
0.475273966789246
0.361364901065826
0.729362487792969
0.338747024536133
0.32417756319046
0.647053062915802
0.41130742430687
0.163013339042664
0.623297214508057
-0.368443369865417
0.59291398525238
-0.463857352733612
-0.45250928401947
0.159329950809479
-0.104728743433952
-0.000939160585403
-0.342689037322998
0.238632127642632
0.832394361495972
-0.168718472123146
0.404988676309586
0.740423619747162
0.200959905982018
0.849750638008118
0.497339010238647
0.846486687660217
0.639795303344727
-0.03432047367096
0.308808237314224
0.37058436870575
-0.251121819019318
0.850185811519623
-0.106011673808098
0.1217275634408
0.332633525133133
-0.185053631663322
-0.574531376361847
-0.53564578294754
0.343129634857178
0.920588433742523
0.191734343767166
-0.310303092002869
0.635896921157837
0.552691400051117
0.195968762040138
-0.44589114189148
0.023643851280212
-0.39909827709198
-0.268186151981354
-0.50975376367569
0.098206445574761
0.721145689487457
-0.065612211823464
0.222963005304337
0.706295549869537
0.92080944776535
-0.535835683345795
0.348897904157639
-0.604490637779236
0.751170217990875
-0.350402176380157
-0.541425585746765
0.048725366592407
0.256985366344452
-0.101080402731895
-0.352205753326416
0.764156579971314
0.611009776592255
-0.030662909150124
0.796740591526032
0.931064188480377
-0.098522171378136
0.395500183105469
0.30741149187088
-0.232251361012459
-0.273373782634735
-0.378596067428589
-0.405283689498901
0.303496718406677
0.174675732851028
0.795787155628204
0.651516079902649
0.358622074127197
-0.480062067508698
0.098485112190247
-0.120549157261848
0.409884214401245
0.473345816135407
0.152010947465897
0.748620986938477
-0.123580202460289
-0.161584421992302
0.71819019317627
0.020755037665367
0.569757997989655
0.726807594299316
-0.474367618560791
0.8048956990242
0.757548391819
0.052831038832665
0.563693225383759
0.922701060771942
0.363612860441208
0.159996390342712
0.511326968669891
0.764909744262695
0.184551760554314
0.917363286018372
0.308353275060654
0.535151302814484
-0.159234389662743
0.833922743797302
0.72720193862915
0.741041660308838
0.905669450759888
-0.493999779224396
0.399602353572845
-0.487737417221069
0.643398404121399
0.583041191101074
0.711247384548187
0.863590598106384
-0.055176720023155
0.68540495634079
-0.237540915608406
-0.092813804745674
0.080507814884186
0.461130976676941
0.188053846359253
-0.046715125441551
-0.068098708987236
-0.21444745361805
0.643750667572022
0.33301830291748
-0.53640478849411
0.004889398813248
0.088440343737602
0.405536711215973
-0.606781303882599
-0.1744614392519
0.72603315114975
0.604746460914612
0.706529259681702
-0.385532140731812
-0.032425343990326
-0.369598925113678
0.012697458267212
-0.16679672896862
-0.274507224559784
0.176957651972771
-0.196477368474007
-0.36023336648941
0.873249471187592
0.07367753982544
0.432957112789154
0.191863194108009
-0.183993354439735
0.141893297433853
0.632974207401276
0.094665721058846
0.367975234985352
-0.620242536067963
0.60227358341217
-0.254689931869507
-0.230577573180199
-0.105728402733803
0.029443576931954
-0.124749138951302
0.350324511528015
-0.429059743881226
-0.502042174339294
-0.396115124225616
-0.481233656406403
0.250931620597839
-0.577253580093384
0.83220785856247
0.565325856208801
-0.318768799304962
-0.450844764709473
0.363384485244751
0.41289034485817
0.665825545787811
-0.070586189627647
-0.163462951779366
-0.58355575799942
0.776949822902679
-0.592363178730011
0.166640311479568
-0.412139773368835
-0.149867251515389
-0.496587634086609
-0.513783574104309
-0.121616706252098
-0.258578479290009
0.20481239259243
-0.548565924167633
0.582329750061035
-0.078797593712807
-0.50152999162674
-0.020897179841995
-0.44341641664505
0.713576078414917
0.375836312770843
0.86691015958786
-0.125604853034019
0.273432999849319
0.691006720066071
0.560346364974976
0.899734735488892
0.840494275093079
0.289323687553406
0.655999898910522
-0.545089721679688
0.329104602336884
-0.426627278327942
-0.408910691738129
0.118598520755768
-0.413181483745575
-0.427382111549377
0.292137384414673
0.886047601699829
0.642858922481537
0.501884460449219
0.306296288967133
-0.179858639836311
-0.037999704480171
-0.272647082805634
0.571568071842194
-0.169721826910973
-0.17222635447979
-0.615229606628418
0.925086915493012
-0.616000950336456
-0.560670495033264
0.482351243495941
0.556803107261658
0.902118384838104
-0.286556839942932
0.881638109683991
0.077712498605251
0.140801429748535
0.252154588699341
0.608762979507446
0.865697026252747
0.841183543205261
-0.175562486052513
-0.422606110572815
0.201846733689308
-0.135615661740303
0.907434582710266
-0.380318760871887
-0.195448234677315
-0.205385938286781
0.713697791099548
0.605356454849243
-0.327621221542358
0.138356268405914
0.739632904529572
0.247052282094955
-0.618001282215118
0.584726691246033
0.036949500441551
-0.046172693371773
0.07369164377451
0.62590879201889
-0.434507787227631
-0.123833790421486
0.127121865749359
-0.165941014885902
0.436420321464539
0.029267981648445
0.147823363542557
0.885948538780212
0.732253849506378
0.696103096008301
-0.405194640159607
-0.333730697631836
0.527116298675537
-0.603510856628418
0.479423522949219
0.854514360427856
0.70537394285202
-0.113612100481987
0.879449963569641
0.455933630466461
-0.190886333584785
0.837675631046295
-0.105225309729576
0.934061408042908
0.483169734477997
-0.099298164248467
-0.131285443902016
0.256846815347671
0.197611600160599
0.85111403465271
-0.298443853855133
0.177342891693115
-0.24392132461071
0.405456900596619
-0.56744509935379
0.193487599492073
0.542912185192108
-0.485630333423615
0.683716118335724
0.686340093612671
0.10338893532753
0.109897255897522
0.241653442382812
-0.260765731334686
-0.560407817363739
0.554940164089203
-0.317660927772522
0.819276630878449
-0.632675468921661
-0.334980368614197
0.688373625278473
0.823926508426666
-0.226102784276009
-0.052930876612663
-0.509678840637207
-0.113301083445549
0.536015272140503
0.68174535036087
0.849798262119293
0.382084757089615
0.309464365243912
-0.394287765026093
0.389885663986206
0.143743708729744
-0.357799768447876
0.057415261864662
0.72915107011795
0.882432997226715
-0.319232046604156
0.887886583805084
0.835134625434876
0.863569915294647
-0.015286162495613
0.922795951366425
0.486078679561615
0.836333155632019
0.357676386833191
-0.370340347290039
0.852261602878571
0.127186328172684
0.837960481643677
0.048563688993454
0.842536509037018
-0.082463100552559
-0.494921922683716
0.35720157623291
-0.626094698905945
0.165958777070045
0.825427353382111
0.19730643928051
0.69377988576889
0.247813120484352
0.712410092353821
0.808318018913269
0.922163844108582
-0.504192531108856
0.549818575382233
0.871648132801056
-0.564186573028564
-0.42771315574646
0.238204181194305
0.692053973674774
-0.360311686992645
-0.552939236164093
-0.232683822512627
0.150252819061279
0.504824757575989
0.158201426267624
-0.552501618862152
-0.156584814190865
-0.440322875976563
0.565285563468933
0.646722197532654
-0.337759792804718
0.501298487186432
-0.333333075046539
0.358383119106293
0.197676211595535
0.265436470508575
0.332412123680115
0.879131197929382
0.357891499996185
0.617351472377777
-0.427550435066223
0.017468646168709
-0.059888884425163
-0.303037881851196
0.338069975376129
0.832055509090424
0.469730615615845
-0.246017917990684
0.313482403755188
0.175460532307625
-0.187275841832161
-0.217915281653404
0.420718967914581
0.815330326557159
0.239314198493958
0.725792169570923
-0.009676292538643
0.609631836414337
0.579065799713135
0.511054575443268
-0.091416254639626
0.117060847580433
0.893457114696503
-0.10026253759861
-0.496153593063355
-0.493686974048615
0.817406296730042
0.596410572528839
-0.093397721648216
-0.545034170150757
-0.451980948448181
0.732869803905487
-0.588794708251953
0.898310780525208
0.020782470703125
0.719409942626953
0.362004399299622
0.164801061153412
0.115653678774834
-0.019958540797234
-0.09159354865551
-0.432677805423737
0.153705775737762
-0.137664452195168
-0.057302236557007
0.343597292900085
0.451574444770813
0.255739480257034
0.68354856967926
0.503374099731445
0.347616970539093
-0.156554475426674
0.371443688869476
-0.587955117225647
-0.541909575462341
0.740800559520721
0.30073082447052
0.368074417114258
0.311426311731338
0.815052390098572
-0.152928754687309
0.16748234629631
0.673475325107574
0.841374695301056
-0.350497663021088
0.722666263580322
0.35142183303833
-0.136786177754402
0.140591353178024
0.209001168608665
0.581564664840698
-0.142575725913048
0.314308911561966
0.106767617166042
-0.147846594452858
-0.191909417510033
0.828917860984802
-0.614356458187103
0.464242458343506
0.687660217285156
0.337712347507477
-0.362490594387054
-0.574277341365814
0.023559406399727
0.385834872722626
0.372273921966553
0.865500152111053
-0.151397839188576
-0.631681740283966
0.692496538162231
-0.407892107963562
0.53998190164566
0.102605693042278
-0.255770444869995
0.333841383457184
0.689724028110504
0.115812592208385
-0.571852505207062
0.107870265841484
0.745443999767303
0.548964977264404
0.346586227416992
-0.052942991256714
0.082914955914021
0.877751767635345
0.330345988273621
0.333684265613556
-0.043300166726112
0.077040739357472
-0.000710114836693
-0.323908150196075
-0.3319171667099
-0.431333541870117
0.874663174152374
0.371780127286911
0.122543528676033
0.608557522296906
-0.047723114490509
0.366860777139664
-0.252296149730682
-0.127391561865807
-0.058608517050743
0.562136292457581
0.675812780857086
0.024537995457649
-0.361684024333954
0.153331696987152
-0.609315395355225
-0.249952480196953
-0.010854005813599
0.679072737693787
0.27704781293869
-0.099000737071037
-0.590011417865753
0.157306492328644
-0.451698660850525
-0.450342237949371
-0.426812291145325
0.224298015236855
0.725493550300598
-0.150001272559166
0.382649421691895
0.078407742083073
0.513837993144989
-0.34012770652771
0.825460374355316
-0.380645096302032
0.749106049537659
-0.217145159840584
0.204727023839951
0.027933523058891
-0.222091093659401
-0.083497986197472
0.525479972362518
0.521344900131226
0.86280483007431
-0.465593218803406
0.239061132073402
-0.070453718304634
0.064752489328384
0.594512224197388
0.897506654262543
0.448821246623993
-0.03039912879467
0.853787779808044
0.548707783222199
-0.169287547469139
-0.364071786403656
-0.634428322315216
-0.048471450805664
-0.266213595867157
0.150039225816727
-0.227898254990578
-0.496127843856812
-0.186041340231895
-0.332249224185944
0.360944509506226
-0.57159835100174
-0.001971259713173
0.5181685090065
-0.140809491276741
0.668872475624085
0.586013495922089
0.854822933673859
0.021225526928902
0.086719252169132
0.746276915073395
0.161207020282745
-0.012762010097504
0.63200169801712
-0.027974739670754
0.324979722499847
-0.416221439838409
-0.065318092703819
0.229833766818047
-0.310814380645752
0.530080020427704
-0.10803534090519
-0.060416236519814
0.179797261953354
-0.219253078103065
0.53048700094223
0.401881992816925
0.758209526538849
0.532257258892059
0.553215742111206
0.800269365310669
-0.125504299998283
0.446739077568054
0.629429042339325
0.446925580501556
-0.564962029457092
0.888455092906952
0.914094924926758
0.518225491046906
-0.571280896663666
-0.215121701359749
-0.015223070979118
0.623898148536682
0.803299963474274
0.611577272415161
0.397423475980759
0.05985552072525
-0.313735067844391
0.552165448665619
0.727902948856354
0.515732169151306
0.246159017086029
-0.304019033908844
-0.140959396958351
-0.013381868600845
-0.282454133033752
-0.346800684928894
-0.325370371341705
-0.267582535743713
0.144960626959801
-0.557667851448059
0.379260838031769
0.84826135635376
0.797308444976807
-0.067413464188576
0.462372720241547
0.165093824267387
0.877387166023254
0.611710846424103
-0.002068236470222
0.123956374824047
0.786943793296814
0.282418727874756
0.616595327854157
-0.271096050739288
0.67843109369278
-0.562675654888153
-0.581468820571899
0.356497287750244
0.794150829315186
0.620147466659546
0.282888382673264
0.456085801124573
0.309866845607758
0.417822599411011
0.131570875644684
-0.374708473682404
0.424092173576355
0.205904513597488
0.50427770614624
0.516253650188446
0.386988759040833
0.854592204093933
0.427931725978851
0.448727309703827
0.609520137310028
-0.020937189459801
0.922810912132263
0.283243834972382
0.105475291609764
0.468542456626892
0.501115739345551
0.285933315753937
0.11316679418087
0.535990238189697
-0.455085813999176
0.152653887867928
-0.383493423461914
0.541864216327667
-0.270231127738953
-0.326833784580231
0.318249106407166
0.367068767547607
0.781781196594238
0.930229008197784
0.895287156105042
-0.086915865540505
-0.374130070209503
0.895004451274872
0.798258423805237
0.402113199234009
-0.494988441467285
-0.006159245967865
-0.533896684646606
0.852293729782105
-0.445516288280487
0.60398656129837
-0.494312226772308
0.796113848686218
-0.390411913394928
0.100679039955139
-0.559352219104767
-0.054232969880104
0.737293601036072
-0.248834148049355
0.008988633751869
-0.307307720184326
-0.075383976101875
-0.146568551659584
0.084448114037514
-0.573943793773651
0.767377853393555
0.046887874603272
-0.439811646938324
0.892527043819428
0.601877689361572
0.675160825252533
0.447639882564545
0.458443641662598
0.554497420787811
0.686083436012268
0.353540390729904
0.055379271507263
-0.585851669311523
0.11271707713604
0.510851800441742
0.7340447306633
0.190615370869637
-0.306004762649536
-0.418518960475922
0.708194851875305
0.326114416122437
-0.286692261695862
-0.11138953268528
0.210374638438225
0.117585033178329
-0.481688499450684
0.769364297389984
-0.401696622371674
-0.368934333324432
0.43353533744812
0.154203712940216
-0.447773814201355
0.875759959220886
0.860259175300598
0.632876336574554
-0.448440790176392
0.061453938484192
-0.243705347180367
0.300006657838821
0.437168776988983
-0.545015692710876
-0.417344272136688
0.655327439308167
-0.264442384243011
0.421965390443802
0.232552975416183
0.099901273846626
0.896149694919586
-0.553711771965027
0.893579661846161
0.089692518115044
-0.004553183913231
0.432612925767899
0.665285050868988
0.484245181083679
-0.456946194171906
0.172115162014961
-0.57293689250946
-0.140742138028145
-0.243332877755165
0.740204989910126
-0.293508589267731
0.565529763698578
0.717260539531708
-0.554977536201477
0.770895779132843
0.052998587489128
-0.002441376447678
0.829148054122925
-0.13102288544178
-0.41961407661438
-0.595617055892944
0.265278100967407
-0.34110951423645
0.500618696212769
0.58522754907608
0.835944890975952
0.933455765247345
-0.081064775586128
0.626527428627014
-0.329942464828491
0.465862810611725
0.367218196392059
0.115159086883068
0.049030438065529
0.218906491994858
0.112278126180172
0.711089074611664
0.00470931828022
-0.410931289196014
0.204938739538193
0.272511631250381
0.662776947021484
-0.508249223232269
0.331703901290894
-0.511390805244446
-0.064175233244896
-0.06200584769249
-0.600750684738159
0.50033164024353
-0.622269570827484
-0.226660445332527
-0.526324808597565
-0.581533789634705
-0.3556889295578
-0.12686850130558
0.787879347801209
0.102307833731174
0.348950147628784
0.477267920970917
-0.012125760316849
0.29274520277977
-0.449837028980255
0.906491935253143
0.737446308135986
0.286327600479126
0.464541018009186
-0.471964955329895
-0.138055339455605
0.164645075798035
-0.227921053767204
0.14880196750164
0.703475713729858
0.043591275811195
0.057211250066757
0.440099895000458
-0.374678313732147
0.611995100975037
-0.474927842617035
-0.617493450641632
0.134489268064499
0.266872942447662
0.870793640613556
0.514369606971741
-0.539229869842529
-0.194844499230385
0.394273668527603
0.419108033180237
0.549267113208771
0.457958936691284
0.738919317722321
-0.274819850921631
-0.000680312514305
0.726340115070343
-0.022006884217262
0.054227069020271
0.765719950199127
0.17875300347805
-0.00810395181179
0.485550820827484
0.236171007156372
-0.462924718856812
0.011765137314797
0.568349838256836
-0.105327054858208
-0.13076938688755
-0.279279768466949
0.136711806058884
0.428581267595291
0.524386584758759
0.298662543296814
0.701038479804993
0.802102506160736
0.762600898742676
0.64935690164566
-0.164205864071846
-0.05116631090641
0.881999909877777
-0.587040841579437
-0.064307138323784
0.153927594423294
-0.240832254290581
0.764541804790497
0.867966592311859
-0.604508757591248
-0.393308758735657
0.793125987052918
-0.544018030166626
0.417801856994629
0.890243053436279
-0.572449624538422
-0.558396518230438
-0.035333916544914
0.004818245768547
-0.264240086078644
-0.265783250331879
-0.434978783130646
-0.184178307652473
-0.112151429057121
0.504258215427399
-0.206307604908943
-0.526919066905975
0.204585090279579
-0.410935342311859
-0.276724338531494
0.579838573932648
0.564926564693451
0.737074613571167
0.275285065174103
-0.004087433218956
-0.626631200313568
0.903062224388123
-0.183223649859428
-0.600227832794189
0.275690972805023
0.616309285163879
-0.61839634180069
0.021235927939415
0.797860503196716
0.759400308132172
-0.585338294506073
0.772962808609009
-0.094744965434074
0.303546100854874
0.274325400590897
0.212687209248543
0.287896513938904
-0.331510484218597
0.861512899398804
0.858443021774292
-0.518344223499298
-0.069555267691612
0.406845331192017
0.489386558532715
0.775306463241577
-0.567282438278198
-0.54030853509903
-0.611539363861084
0.063060000538826
0.047950938344002
-0.08589731156826
0.452135384082794
-0.516859829425812
-0.226854220032692
-0.35734349489212
0.042854085564613
0.905122220516205
0.056426659226418
0.555481970310211
-0.580319344997406
0.906895101070404
-0.500658631324768
-0.437898933887482
0.13773313164711
-0.338911533355713
0.637891530990601
0.725295722484589
0.489523231983185
-0.257261514663696
-0.161610379815102
-0.564690709114075
0.263983368873596
0.683422565460205
0.00469870865345
-0.572979748249054
0.371435642242432
-0.067869260907173
0.415001720190048
-0.20299731194973
0.485404014587402
-0.442562103271484
0.697169065475464
-0.614443182945251
-0.393423914909363
-0.363789737224579
-0.040926143527031
0.779879868030548
0.153642877936363
0.394722163677216
0.392450034618378
0.863501846790314
-0.5676149725914
-0.108506187796593
-0.422649264335632
-0.559242427349091
0.146143212914467
-0.288864314556122
0.734790921211243
0.232409432530403
0.450346887111664
-0.2203458994627
-0.555903792381287
0.351505756378174
-0.151349261403084
0.110445529222488
0.919995844364166
0.683189213275909
0.807401061058044
-0.307574987411499
-0.320863783359528
-0.471864581108093
-0.536201298236847
0.25626802444458
0.398813784122467
-0.595185995101929
-0.291598260402679
-0.349185347557068
-0.315417587757111
-0.507331728935242
0.878815114498138
-0.118576303124428
-0.117895111441612
-0.523158967494965
-0.128805413842201
0.275779962539673
0.787259876728058
0.846258878707886
0.211496829986572
-0.039301469922066
-0.329378604888916
0.384974539279938
-0.515378296375275
-0.633743226528168
-0.187082216143608
0.897305071353912
0.187521919608116
0.7666996717453
0.333027422428131
-0.284523606300354
-0.03387562930584
0.126607090234756
-0.53914737701416
-0.50123655796051
0.685871362686157
0.357854664325714
0.754947304725647
0.641550660133362
0.152129307389259
-0.183867737650871
0.12222471088171
-0.205350711941719
-0.090225026011467
-0.034956708550453
0.474638402462006
0.242560312151909
0.83182692527771
0.824866890907288
0.601954758167267
0.230267435312271
-0.077339425683022
-0.190589293837547
0.527771413326263
0.500626981258392
-0.185517713427544
0.685796201229095
0.809691727161408
0.726509392261505
0.350242525339127
0.060074388980866
-0.615612149238586
0.080776087939739
0.927767932415009
-0.344493448734283
0.9222571849823
0.067774921655655
0.373428523540497
0.672039270401001
-0.181088283658028
0.873777747154236
0.272953689098358
0.486666560173035
0.569954693317413
-0.248416170477867
-0.098713859915733
-0.235045030713081
-0.392579674720764
0.582666635513306
-0.412790894508362
0.365975022315979
-0.557654321193695
0.920408487319946
-0.578200697898865
0.753744781017303
0.733383536338806
0.241835802793503
-0.385666012763977
-0.624421894550324
-0.08430589735508
0.455855965614319
0.715701222419739
0.901097893714905
0.212185710668564
-0.167219594120979
-0.323105335235596
0.769606828689575
0.16330061852932
0.089791268110275
0.730858266353607
-0.344333171844482
0.13382163643837
0.201445460319519
0.024100825190544
0.871994376182556
0.118527777493
0.353350311517715
-0.275036573410034
-0.055734992027283
0.384557515382767
0.81695020198822
-0.083743140101433
0.497422754764557
0.24074923992157
0.580875813961029
0.592640161514282
-0.15694771707058
0.869341373443604
0.71776419878006
0.708990275859833
-0.323118209838867
0.266105681657791
-0.461487233638763
-0.435507833957672
0.640889465808868
0.036324590444565
0.769525766372681
0.591079473495483
-0.121366873383522
0.264974355697632
0.331852465867996
-0.46360981464386
-0.433087944984436
0.218777447938919
0.114648431539536
-0.369316577911377
0.609925329685211
0.92049515247345
0.06193108856678
-0.015508949756622
0.522116005420685
0.10626595467329
-0.333022713661194
-0.149547234177589
0.798234760761261
-0.360786318778992
-0.198997631669045
0.364343762397766
0.459404945373535
0.126865357160568
0.018436282873154
0.039262190461159
-0.199190184473991
-0.117896065115929
-0.059277728199959
-0.449623823165894
0.383205682039261
0.180813103914261
0.270181149244308
-0.098013117909432
-0.434629201889038
0.755117356777191
0.146254524588585
0.590611398220062
-0.519321084022522
-0.351103544235229
0.262679696083069
-0.153726682066917
0.294848173856735
0.345537960529327
-0.161508843302727
0.894737064838409
0.104597985744476
-0.55892139673233
0.399434626102448
0.02070839703083
0.799323320388794
0.852515757083893
0.086040653288364
-0.174600347876549
-0.487773597240448
-0.560497879981995
0.462270021438599
0.150760352611542
-0.141462668776512
0.28557500243187
-0.386797904968262
0.23183885216713
-0.240971729159355
0.682800710201263
0.360361754894257
-0.549728870391846
0.1620192527771
0.073114171624184
0.776345610618591
-0.350749552249908
0.801561415195465
0.572383165359497
-0.55091267824173
-0.229758515954018
0.781678855419159
-0.085547730326653
-0.03084571659565
-0.274064183235168
0.046145394444466
-0.038762167096138
0.613203704357147
0.182481288909912
0.871535956859589
-0.127192273736
-0.073193415999413
0.530246496200562
-0.329955220222473
-0.208959206938744
0.54425722360611
-0.451645255088806
-0.344157636165619
0.224104166030884
0.645008862018585
-0.482651829719543
0.690860211849213
-0.333411157131195
0.543525278568268
0.585895478725433
-0.120829120278358
-0.187155142426491
0.25261202454567
-0.212235435843468
-0.631948590278626
-0.531146287918091
0.76924079656601
0.424252510070801
-0.517512381076813
0.032290235161781
-0.536661803722382
0.765653789043427
0.624798178672791
-0.314186573028564
-0.594062566757202
0.690034866333008
-0.50085324048996
0.620226204395294
-0.211866155266762
0.635061085224152
0.4421466588974
0.454016149044037
0.432456851005554
0.394859075546265
-0.598553419113159
-0.425983488559723
0.735775291919708
0.48744547367096
-0.425686836242676
-0.552502274513245
0.591784596443176
-0.327704668045044
0.056184858083725
-0.502086818218231
0.887411534786224
0.516847968101501
0.042218804359436
0.459203779697418
-0.513989210128784
-0.329956293106079
0.855396687984467
0.904937028884888
0.89924818277359
0.778791427612305
0.926784157752991
-0.115593001246452
-0.612457633018494
0.024524480104447
0.148352429270744
0.205301895737648
0.70062518119812
-0.185345843434334
0.175714299082756
0.102031543850899
0.344353139400482
0.759893357753754
0.484113454818726
-0.628994524478912
0.428232789039612
0.034499049186707
-0.379503726959229
-0.338511109352112
-0.441861569881439
-0.301916718482971
0.858020484447479
0.222975179553032
0.137890487909317
0.147927403450012
0.606057047843933
-0.361136734485626
-0.558966457843781
0.90372109413147
-0.162196084856987
0.044864237308502
-0.223037615418434
0.246341928839684
-0.2427589148283
0.388932824134827
-0.430014133453369
0.348318874835968
-0.085152074694634
0.753272235393524
0.555810868740082
0.438385486602783
0.65857070684433
0.449284315109253
0.205380290746689
0.44577169418335
0.219149187207222
-0.553766310214996
-0.129772856831551
-0.043412268161774
-0.465001940727234
-0.011787548661232
0.599872410297394
-0.605415463447571
0.267051756381989
0.593578100204468
0.145373106002808
0.475216329097748
0.18422158062458
-0.49535197019577
0.014640003442764
0.203175097703934
-0.042439550161362
0.153422236442566
0.123913258314133
0.00751206278801
0.254386782646179
0.167192324995995
-0.281758248806
0.319047898054123
-0.479035973548889
-0.298469126224518
0.450498282909393
-0.612996280193329
0.287671208381653
0.516441941261292
-0.324731051921844
0.636932075023651
-0.139520719647408
-0.137608602643013
-0.610982418060303
0.133715823292732
0.512392997741699
-0.447331130504608
0.859369456768036
-0.425872683525085
0.074804469943047
0.715624988079071
0.27955561876297
0.158793613314629
0.386023342609406
0.220129445195198
0.745468258857727
0.036233678460121
0.696063458919525
-0.56356942653656
-0.159817174077034
-0.473874628543854
0.112667873501778
0.542321383953095
-0.262115955352783
0.517462313175201
-0.510682642459869
-0.127053007483482
-0.228234961628914
-0.624658584594727
-0.520829796791077
0.070443637669087
0.878984272480011
-0.124707564711571
-0.263375043869019
0.256920754909515
0.472294688224793
-0.569297969341278
-0.01983842253685
-0.027141556143761
0.521762728691101
0.256028175354004
-0.529023230075836
0.310445517301559
-0.355569422245026
0.604759335517883
0.307950913906097
0.238584339618683
0.322490870952606
0.01706063747406
0.704877316951752
-0.509552419185638
0.469220399856567
-0.57211834192276
-0.190212622284889
-0.416524887084961
0.599288761615753
0.369633793830872
0.571332573890686
0.347827076911926
-0.090811923146248
0.524385631084442
-0.490039348602295
-0.422043085098267
0.671614766120911
-0.179578647017479
-0.56830108165741
0.909019351005554
0.703551769256592
-0.135190531611443
0.282089591026306
-0.617196679115295
0.930498719215393
-0.290408194065094
-0.332093238830566
0.821146726608276
0.327576339244843
0.674339652061462
0.412641525268555
0.182337835431099
0.041027382016182
-0.605631589889526
0.723294079303741
0.174804463982582
0.348611533641815
0.36415159702301
0.790083944797516
-0.621633648872376
-0.384443402290344
0.228344857692718
-0.193156287074089
0.453384280204773
-0.105880811810493
0.133659765124321
0.606425940990448
0.588560521602631
0.473705232143402
0.267527461051941
-0.41928631067276
-0.523729681968689
0.40191850066185
0.431571274995804
0.432973742485046
0.355606704950333
-0.082933440804482
-0.04767356812954
0.810747981071472
-0.305085957050323
0.623638033866882
-0.092059537768364
-0.204235270619392
-0.192375376820564
-0.22522859275341
0.713583886623383
-0.553535044193268
0.551384568214417
0.507353663444519
-0.332894742488861
0.891846239566803
0.801880717277527
-0.482727408409119
-0.580244481563568
0.656280100345612
-0.471728920936585
-0.409617245197296
0.659512996673584
-0.538554608821869
-0.422406256198883
-0.632180273532867
0.433413863182068
-0.322117626667023
-0.171422258019447
0.37639594078064
-0.184712156653404
0.034230813384056
-0.527682304382324
0.347017735242844
0.862831711769104
-0.580881536006928
-0.565813779830933
-0.380757927894592
-0.048512786626816
-0.383751332759857
0.886673033237457
-0.295844972133636
0.102413065731525
0.554686963558197
-0.441744029521942
-0.603828012943268
-0.433619976043701
-0.620752573013306
0.740925192832947
-0.207584217190742
0.924958467483521
0.849290549755096
-0.592049956321716
-0.404536962509155
0.230461806058884
-0.349100053310394
0.61694598197937
-0.402662694454193
-0.573620557785034
0.817145049571991
-0.173386231064796
0.516922771930695
-0.432027220726013
-0.290787935256958
0.192688286304474
0.297239512205124
0.766513466835022
-0.093412235379219
-0.02764219045639
0.161058276891708
-0.587041676044464
0.86630654335022
0.011822745203972
0.145295307040215
0.828309118747711
0.124636739492416
0.932835578918457
0.675643682479858
0.323218405246735
0.129295825958252
0.920998096466064
0.74928480386734
0.515087485313416
-0.53402042388916
0.804744184017181
0.620014667510986
0.555601298809052
-0.616374790668488
-0.575806081295013
0.858325183391571
-0.171881839632988
0.700643420219421
-0.428733110427856
-0.264290273189545
0.561432778835297
-0.39894163608551
0.053720310330391
-0.60913872718811
0.902389824390411
-0.575810730457306
-0.387205541133881
0.305196106433868
0.87626576423645
0.900284171104431
0.194679588079453
0.475520074367523
-0.244473472237587
-0.565291225910187
-0.230764552950859
0.737425684928894
-0.35107547044754
0.761900782585144
0.525353074073792
-0.138257190585136
0.009340912103653
0.418018043041229
0.904003322124481
-0.477159082889557
-0.4021315574646
0.259869039058685
0.604219794273376
-0.479500353336334
0.735446453094482
0.100369416177273
0.051564365625382
0.158666044473648
0.221986338496208
-0.480218052864075
0.573732912540436
0.097842946648598
0.572644114494324
-0.50902134180069
-0.592892825603485
0.828039109706879
-0.092723444104195
-0.099758520722389
-0.240724369883537
-0.574517905712128
-0.565535962581635
0.437902629375458
0.692854464054108
0.727080762386322
0.813949882984161
-0.480562448501587
0.212552264332771
-0.407781541347504
0.605255484580994
0.0346899330616
0.627116620540619
0.795723378658295
-0.521288275718689
0.084619589149952
0.258975028991699
0.110825300216675
0.393855571746826
-0.40657252073288
-0.532378435134888
-0.315303683280945
0.443953275680542
-0.231265857815742
-0.474060654640198
-0.267072260379791
0.394658476114273
0.124394729733467
0.613871335983276
0.188347905874252
-0.065385088324547
-0.461963832378387
-0.523207187652588
-0.195895209908485
0.041079103946686
0.446520864963532
0.882840991020203
0.366502642631531
0.10499832034111
0.11485006660223
0.41396227478981
-0.38274073600769
0.744423449039459
0.784372448921204
-0.522174537181854
0.403266906738281
0.003541827201843
-0.505752682685852
0.802898168563843
0.150245755910873
0.226444125175476
0.935016512870789
-0.603219628334045
-0.082947954535484
0.445178031921387
0.930740058422089
-0.347999751567841
-0.582268059253693
0.749856233596802
0.240755334496498
-0.309521496295929
-0.127504453063011
0.60047173500061
-0.434639573097229
0.828588902950287
-0.357485890388489
-0.251418113708496
-0.19866193830967
0.89899754524231
-0.081123575568199
-0.052067071199417
0.013534262776375
-0.612811505794525
0.880791187286377
-0.019747480750084
-0.262295007705688
-0.143195495009422
-0.494812488555908
-0.620138704776764
-0.548009693622589
-0.138783767819405
0.774608910083771
0.189069181680679
0.931874394416809
0.760233581066132
0.417551994323731
-0.119949713349342
0.255372405052185
0.862835943698883
0.212873160839081
0.80439430475235
0.056847587227821
-0.057181403040886
-0.221901044249535
-0.255987524986267
0.672677099704742
0.804454386234283
0.27763843536377
-0.272223055362701
0.029099255800247
-0.049255073070526
0.00791434943676
-0.152818813920021
0.38991180062294
0.542228639125824
0.523125350475311
-0.149510428309441
0.606822311878204
0.40410578250885
0.715761244297028
0.448028266429901
-0.28499174118042
0.667060434818268
0.191987231373787
-0.358265936374664
-0.216984286904335
0.051878303289414
0.310811340808868
0.332821786403656
-0.465981543064117
-0.184050962328911
0.021443650126457
0.112072966992855
0.335575878620148
-0.112659707665443
0.4404217004776
-0.247148528695106
0.309133976697922
0.349215388298035
0.005961060523987
0.210740834474564
-0.203961804509163
0.595702409744263
0.827182114124298
-0.311162412166595
0.510762155056
-0.261385798454285
-0.131162330508232
-0.589908301830292
0.851891040802002
0.134541392326355
0.659528970718384
-0.612840056419373
0.227478981018066
0.4520143866539
-0.610151410102844
0.029120445251465
-0.02460253238678
-0.316388964653015
-0.580383062362671
0.372228503227234
-0.368753373622894
-0.060851663351059
0.29351532459259
0.232716202735901
0.654712438583374
0.842967391014099
-0.422500133514404
0.615952372550964
-0.353862583637238
-0.458509385585785
0.833644151687622
0.72555935382843
-0.20143161714077
0.353223621845245
-0.296818554401398
0.878109514713287
0.194393217563629
0.548132419586182
0.75373899936676
-0.075188234448433
-0.116610005497932
0.470834255218506
-0.421191513538361
0.818704307079315
0.880408346652985
0.214604586362839
0.437456607818604
0.900367021560669
-0.533082485198975
0.580359041690826
-0.216559216380119
0.024760186672211
0.348561406135559
0.243813514709473
0.234728083014488
-0.194255396723747
0.726571023464203
0.683217465877533
0.001070916652679
-0.066148951649666
0.318936198949814
-0.62103134393692
-0.565324544906616
0.713360011577606
-0.261178612709045
-0.210064098238945
0.402876555919647
0.35527291893959
0.7497478723526
-0.469142198562622
-0.633424401283264
0.136803522706032
0.775080263614655
-0.373392224311829
0.754129230976105
0.880420506000519
0.25855228304863
-0.176040634512901
-0.618704080581665
0.341722667217255
-0.367772936820984
-0.369411408901215
-0.215796396136284
-0.126934960484505
-0.406801998615265
0.807127952575684
0.031342759728432
-0.628245830535889
0.180482521653175
-0.250567138195038
0.123235449194908
0.320346891880035
0.525289177894592
0.171650350093842
0.646639943122864
0.083218678832054
0.631413757801056
-0.368142545223236
0.708584725856781
-0.098486915230751
0.787129342556
0.910031497478485
0.632687032222748
-0.455878734588623
-0.025652274489403
-0.58128809928894
0.868840932846069
0.029505088925362
-0.095321461558342
0.285000681877136
0.745946407318115
-0.230709508061409
0.545456826686859
0.719790935516357
0.683577060699463
-0.545267164707184
-0.122212991118431
-0.06132584810257
-0.544218420982361
0.159710884094238
0.418707817792892
0.833900928497314
0.633778095245361
0.241743817925453
0.499956369400024
-0.248505279421806
-0.531989634037018
0.870961129665375
-0.390245139598846
0.177748531103134
0.248851180076599
-0.234841302037239
0.505889594554901
0.380001813173294
-0.091592237353325
0.652175664901733
0.640539050102234
0.526023685932159
0.37292417883873
-0.177998229861259
0.584391236305237
-0.347571432590485
0.456792056560516
0.543363749980927
0.308795154094696
0.440843880176544
-0.157386884093285
-0.308563947677612
0.454260945320129
-0.31121301651001
-0.28395813703537
0.381816148757935
0.714429080486298
0.097313098609448
-0.384303748607635
0.4246566593647
-0.265435636043549
0.495443820953369
0.648912906646729
-0.573616027832031
0.274303019046783
-0.417858600616455
0.909909427165985
-0.628613233566284
0.144232839345932
-0.240061923861504
-0.570728838443756
-0.179254099726677
0.428543537855148
0.68876326084137
0.849578201770783
-0.420967757701874
0.30153027176857
-0.02941033244133
-0.589693009853363
0.280454277992249
-0.011705219745636
0.38324773311615
0.487339317798615
0.074244253337383
0.085088506340981
0.306802779436111
0.200463235378265
0.138659417629242
0.276131451129913
0.608865082263947
0.00210776925087
0.572456121444702
0.609219312667847
0.910227060317993
-0.444382190704346
0.150461316108704
-0.215260192751884
0.455786526203156
-0.337678492069244
-0.559758365154266
0.798959374427795
0.007841259241104
0.908732116222382
0.233734041452408
0.020232245326042
0.571442782878876
0.836017668247223
-0.279180645942688
0.475793540477753
-0.466707527637482
-0.104152247309685
0.613917589187622
-0.445609927177429
0.590208411216736
0.433980822563171
0.064835771918297
-0.227215394377708
0.523107945919037
0.20075336098671
0.64996349811554
0.133838683366776
0.422653198242188
0.362919509410858
0.211698547005653
-0.071859106421471
-0.60347193479538
0.715178191661835
0.387378394603729
0.043055549263954
0.274463713169098
0.349055588245392
0.930386602878571
0.919059991836548
-0.260479867458343
0.244446724653244
0.857134878635407
0.323577642440796
-0.429410696029663
0.885299146175385
-0.322612106800079
0.08274856954813
0.755577504634857
-0.535939693450928
0.763588190078735
-0.28666627407074
0.525826454162598
-0.190921828150749
0.466220736503601
0.907818675041199
0.03319476544857
0.888903677463532
0.8874871134758
0.481130242347717
0.658159971237183
-0.076943621039391
-0.583982229232788
0.4549959897995
0.791089415550232
0.692489802837372
0.624445617198944
0.392954766750336
0.063241049647331
0.42976713180542
0.25255098938942
-0.221362128853798
0.611221551895142
-0.232645973563194
0.332163691520691
-0.289922416210175
-0.470379829406738
0.257410943508148
-0.562352120876312
0.647390902042389
0.722389578819275
0.21184316277504
0.734114050865173
-0.268530666828156
0.292166382074356
0.076230861246586
0.683640778064728
0.13865864276886
-0.260708272457123
0.144236549735069
0.5530064702034
0.909024238586426
-0.522182881832123
0.703677356243134
0.888450145721436
0.714353263378143
-0.429614841938019
0.110524713993073
-0.336703598499298
0.688502848148346
-0.355634570121765
0.260126233100891
-0.444547355175018
0.377520322799683
-0.115339651703835
0.422989279031754
-0.598450005054474
0.790171265602112
0.507843732833862
-0.257551729679108
0.121562369167805
0.334340393543243
-0.532832980155945
0.918367505073547
0.148358106613159
-0.215518519282341
0.910300374031067
0.789418697357178
0.822755336761475
-0.50158816576004
-0.045784518122673
0.409128069877625
-0.056236073374748
0.625229895114899
-0.149041280150414
0.166141018271446
0.643079280853272
0.229064881801605
0.444339990615845
-0.46118289232254
-0.178314551711082
0.312268197536468
0.929268300533295
-0.444326162338257
-0.528783619403839
-0.117489829659462
-0.162993207573891
0.791216313838959
0.206899806857109
0.570956587791443
-0.05547907948494
-0.045097097754479
-0.505815923213959
0.665283918380737
-0.301115095615387
-0.611219704151154
-0.013634622097015
0.933254420757294
0.344598710536957
0.125985905528069
-0.108259305357933
0.080164685845375
-0.138204917311668
-0.628630101680756
0.683001697063446
0.052387028932571
-0.067539289593697
-0.561167418956757
0.311035603284836
0.364732354879379
0.114727184176445
0.753743469715118
0.149527788162231
-0.408710658550262
0.623894453048706
0.780907094478607
0.538648784160614
0.644137859344482
-0.099402293562889
0.544176459312439
-0.303857147693634
0.880525290966034
0.711541593074799
-0.085258677601814
-0.369029104709625
0.272441655397415
0.567674398422241
0.136480957269669
-0.326869070529938
0.194292634725571
0.539038002490997
0.165184736251831
-0.494617283344269
0.81426990032196
0.547502040863037
-0.437213897705078
-0.205827876925468
0.488551199436188
0.067990466952324
-0.072481825947762
-0.556451320648193
0.147080674767494
0.6907998919487
-0.252956092357635
0.853510797023773
-0.477710008621216
0.493617534637451
-0.445389688014984
-0.358353674411774
-0.447236061096191
-0.269381642341614
0.22997909784317
-0.30324375629425
-0.275410056114197
-0.08171908557415
0.403789341449738
-0.623566627502441
-0.124433621764183
0.001572012901306
-0.243300125002861
0.390217125415802
-0.097703263163567
0.779940724372864
0.145864561200142
0.601446866989136
0.013569101691246
-0.358546316623688
0.138044118881226
0.844021797180176
0.075776025652886
0.731632709503174
0.424723446369171
0.35961127281189
-0.202575579285622
-0.032901123166084
0.709502458572388
-0.620029211044312
-0.368357002735138
-0.219648733735085
0.303834080696106
0.004560396075249
-0.625291526317596
0.310122102499008
0.763972938060761
-0.323318421840668
0.357222080230713
0.249406903982162
-0.557632327079773
-0.108855232596397
-0.225146606564522
-0.52957671880722
0.715554594993591
0.220861464738846
0.018781766295433
0.144181877374649
0.509953796863556
0.351945549249649
-0.494452357292175
0.899576663970947
-0.337621867656708
0.334231972694397
-0.286648750305176
-0.526055932044983
0.665527701377869
-0.571851789951324
-0.113250717520714
0.556955277919769
-0.333587646484375
0.639995217323303
0.526840925216675
0.025083914399147
-0.489445567131043
-0.422502636909485
0.255189836025238
0.18577042222023
-0.433335483074188
0.486097812652588
0.170837715268135
0.672396719455719
0.55847442150116
-0.347901463508606
-0.144361391663551
0.700700759887695
0.278398036956787
0.647804498672485
-0.067450687289238
0.770961105823517
0.355773478746414
0.017675578594208
-0.253950774669647
0.564528346061707
0.410030990839005
0.566860318183899
0.790799260139465
-0.349290370941162
0.089176155626774
0.79708731174469
-0.619840502738953
0.157992348074913
0.26234769821167
-0.248875483870506
0.495829939842224
0.392040908336639
0.010218039155006
0.236148983240128
-0.431098341941834
-0.043421447277069
0.739425182342529
-0.16016574203968
0.229096382856369
-0.399052739143372
-0.094868764281273
0.919864654541016
0.673525869846344
0.38212251663208
-0.003519743680954
0.54460620880127
0.915456056594849
-0.187472566962242
0.42586350440979
0.399930059909821
0.844471395015717
0.853070378303528
0.210502788424492
0.674762308597565
0.639699995517731
-0.506836175918579
-0.41190367937088
0.130023404955864
-0.465520977973938
0.175877332687378
0.490045487880707
0.154740244150162
-0.329150676727295
0.177739322185516
-0.144699051976204
0.297078609466553
-0.284541845321655
0.661558926105499
0.283788621425629
0.008965656161308
0.22828634083271
-0.455493092536926
-0.048825919628143
0.066832959651947
-0.04897253215313
0.467281520366669
0.670791447162628
-0.349752008914947
0.678417682647705
-0.440796732902527
0.256075084209442
0.874670624732971
-0.006127133965492
-0.266721904277802
0.593444287776947
-0.596313178539276
-0.324571073055267
0.40791654586792
-0.553485453128815
-0.339247524738312
0.702379822731018
0.907583832740784
-0.564655661582947
-0.284559726715088
0.780221581459045
-0.128780320286751
0.0832858979702
-0.263656139373779
-0.502642571926117
0.54104495048523
-0.574714720249176
0.576107621192932
-0.288015246391296
-0.222283735871315
0.8110111951828
-0.411094129085541
0.275505036115646
0.688623547554016
0.911959826946259
0.037202298641205
0.049693390727043
-0.133077666163445
0.51720118522644
0.284748136997223
0.676890969276428
-0.016662940382958
0.050066098570824
-0.459673762321472
0.731774747371674
0.125252246856689
0.57480776309967
0.342610776424408
0.14149197936058
0.927448511123657
0.144894182682037
0.337599039077759
0.441833853721619
0.27978903055191
0.852630198001862
0.06080473959446
-0.614137768745422
0.378433108329773
0.715986549854279
0.390978693962097
-0.294969499111176
0.410099744796753
0.254398226737976
0.57109946012497
-0.4615877866745
0.654658615589142
-0.041191279888153
0.066329538822174
0.782077193260193
0.545224845409393
-0.332574963569641
0.710366785526276
-0.191496893763542
-0.407600045204163
-0.225498989224434
-0.340324878692627
0.87103408575058
-0.462430238723755
-0.614095985889435
-0.096041783690453
0.392758458852768
0.465210258960724
-0.396804869174957
0.210451602935791
-0.118164584040642
0.406432449817658
0.312090307474136
-0.263074934482574
-0.286961495876312
-0.509186744689941
0.463504731655121
0.583979964256287
0.165463790297508
0.26445084810257
-0.144155874848366
-0.326008975505829
0.300352990627289
-0.363542675971985
-0.114504858851433
0.723049521446228
0.393183529376984
0.802869081497192
0.575495302677155
-0.542695760726929
0.266974955797195
-0.265675127506256
0.208504691720009
-0.293720126152039
-0.326294422149658
-0.01505608856678
-0.021284386515617
0.347662419080734
0.765682756900787
-0.263793349266052
0.864532649517059
-0.507070004940033
0.278801441192627
0.684962749481201
-0.039048478007317
0.860149025917053
0.295997560024261
-0.130863532423973
-0.223895147442818
0.679817259311676
0.345664501190186
-0.345627844333649
-0.619716703891754
0.481077969074249
0.806760907173157
-0.096381202340126
-0.619388997554779
0.257877916097641
-0.068676754832268
0.172814920544624
0.853678941726685
-0.574126601219177
0.100056491792202
-0.336929678916931
0.63062459230423
0.505164384841919
0.125667482614517
0.471868515014648
0.862171947956085
-0.194185093045235
0.862749576568604
0.170604720711708
-0.448208630084991
-0.617179930210114
0.73781555891037
-0.536146461963654
-0.114444836974144
0.532535433769226
-0.263029515743256
-0.375630259513855
0.272864401340485
-0.1400196403265
-0.526752650737762
-0.442333221435547
-0.21799011528492
-0.236941143870354
0.347996026277542
0.677162289619446
-0.448081851005554
0.372437357902527
-0.201163575053215
0.643049597740173
-0.018904492259026
0.398485720157623
-0.579220652580261
-0.464787542819977
-0.068785145878792
0.044644355773926
-0.159484639763832
0.750100076198578
0.056009843945503
0.422325134277344
0.852382898330689
0.561417043209076
-0.333624720573425
0.643877029418945
0.657513856887817
-0.564997673034668
0.622266590595245
-0.619479596614838
0.913736939430237
0.549044251441956
-0.098968639969826
-0.030535712838173
-0.428955018520355
0.642270505428314
0.766707539558411
0.489981412887573
0.346812814474106
-0.624138355255127
-0.476704239845276
0.929066002368927
-0.500703871250153
0.440429210662842
-0.572092950344086
-0.544916987419128
-0.306083738803864
-0.013739839196205
-0.08021043241024
-0.454152345657349
-0.035936295986176
0.58541601896286
0.063934959471226
-0.561507046222687
0.355930089950562
0.858694016933441
-0.393574357032776
0.259899109601974
0.66542649269104
0.500073790550232
-0.061153814196587
0.610400199890137
-0.321067035198212
-0.235327586531639
0.511932611465454
0.185734957456589
-0.086220219731331
-0.625120878219605
0.740889608860016
-0.230792388319969
-0.113933846354485
-0.435482621192932
-0.514200806617737
0.721109926700592
-0.546195566654205
0.760798990726471
0.070563763380051
-0.026603072881699
0.070452690124512
0.828575789928436
0.333015978336334
0.417033076286316
-0.086123660206795
-0.62406313419342
0.708641827106476
0.607535123825073
-0.113259539008141
0.58242678642273
0.407085180282593
0.723837792873383
0.621950685977936
0.128666400909424
0.474100410938263
0.509361445903778
-0.327073514461517
-0.007839754223824
0.57248067855835
-0.622552931308746
0.78202885389328
-0.294339895248413
0.550990998744965
0.664618134498596
-0.266668975353241
0.257682472467422
0.764491081237793
0.335484087467194
-0.404264152050018
-0.199763968586922
-0.614444375038147
0.5353062748909
-0.611308395862579
0.486411690711975
0.217063203454018
0.38947582244873
0.029029905796051
0.304390370845795
0.09039893746376
0.505197703838348
-0.032769247889519
-0.592798233032227
-0.492448687553406
-0.167211011052132
-0.220560148358345
0.070297859609127
0.467333436012268
-0.421258091926575
0.330124586820602
0.788529515266418
-0.234285101294518
0.547983169555664
0.280480593442917
0.332158327102661
0.511613845825195
0.271555006504059
-0.257720589637756
-0.223940387368202
-0.537853062152863
0.135401636362076
-0.345323383808136
-0.27771669626236
0.852621853351593
-0.297142326831818
0.267282426357269
0.888949155807495
-0.211394056677818
0.258010536432266
-0.05919386446476
0.154562503099442
-0.398173689842224
0.897560715675354
0.023565083742142
0.414364039897919
-0.321044266223907
0.673556983470917
0.398017853498459
-0.546499073505402
-0.101157620549202
0.09615869820118
0.270642578601837
0.461982727050781
0.035789266228676
0.355597913265228
0.887147009372711
0.129396334290504
-0.418469488620758
-0.360658586025238
-0.221657410264015
-0.484569132328033
0.563446760177612
-0.56036913394928
0.721434414386749
0.303831934928894
0.782732605934143
0.069137997925282
0.621727228164673
-0.390967011451721
0.005051836371422
-0.222252950072289
-0.016199305653572
0.1551613509655
-0.343482673168182
-0.32881897687912
0.550707697868347
0.59102874994278
0.421098589897156
0.717461585998535
0.569737255573273
0.899046957492828
0.417723476886749
-0.548372328281403
0.884212195873261
-0.113207623362541
-0.014572516083717
0.92386931180954
-0.298401117324829
-0.071849539875984
0.305215984582901
0.024315372109413
0.208558917045593
-0.582205355167389
0.502317786216736
0.385942101478577
0.384389281272888
0.182429164648056
0.319035530090332
0.122318953275681
-0.121925577521324
0.613262176513672
0.194164842367172
0.290855199098587
-0.255041480064392
-0.574635565280914
0.42403507232666
0.58784693479538
0.063340619206429
0.000298708677292
0.695175886154175
0.27534556388855
0.530867397785187
0.764894187450409
-0.342872321605682
0.754421174526215
0.437643051147461
0.446333110332489
0.360679060220718
0.128136530518532
-0.179127857089043
-0.628658950328827
0.11800143122673
0.417252570390701
-0.21274833381176
0.65781307220459
0.017248377203941
-0.048643872141838
-0.064043417572975
0.68663901090622
0.310250967741013
0.428090870380402
0.48568868637085
-0.078789547085762
0.786051690578461
0.178962484002113
0.846393585205078
0.054957002401352
-0.049939170479775
0.420110046863556
0.727913200855255
-0.061959132552147
-0.220161899924278
0.251279532909393
0.301929950714111
0.7349893450737
0.152842596173286
-0.609709918498993
-0.57906985282898
0.33119934797287
0.679162442684174
-0.591164708137512
-0.158917888998985
-0.426260411739349
-0.173610761761665
-0.233423307538033
0.783722281455994
0.772331595420837
0.324517786502838
-0.319952547550201
-0.305580139160156
0.667593538761139
-0.029497176408768
0.362158536911011
-0.358534634113312
0.823792457580566
-0.615911960601807
0.480094492435455
-0.017668381333351
0.880348443984985
-0.600350737571716
0.868227124214172
0.422056972980499
0.285686850547791
0.601586103439331
-0.232543095946312
0.157347053289413
-0.515162467956543
0.742762327194214
0.205915063619614
-0.489918410778046
-0.063160642981529
-0.279727101325989
0.391672402620316
0.44880872964859
-0.626918792724609
0.000356107950211
0.218263074755669
-0.37341046333313
0.319159924983978
0.055833101272583
0.122775346040726
0.920987546443939
0.434680819511414
-0.360517263412476
-0.59128874540329
-0.494967103004456
0.543506503105164
0.067670278251171
-0.331150591373444
0.846591770648956
0.836470067501068
0.914838492870331
-0.190055474638939
-0.097338810563088
0.931233286857605
0.33710777759552
0.291055470705032
0.134962692856789
0.059225127100945
0.186664775013924
0.040274322032929
0.174532681703568
-0.18841390311718
-0.304145216941833
0.651356816291809
0.378568232059479
0.341562509536743
-0.28015398979187
-0.147055253386498
-0.374722182750702
0.579399883747101
0.00637474656105
0.799628853797913
0.736512362957001
0.406785249710083
0.931385517120361
0.446984648704529
-0.205006614327431
0.317822068929672
-0.110428765416145
-0.395489394664764
-0.148896351456642
0.12681970000267
0.356857180595398
-0.191406860947609
0.077731296420097
0.180449411273003
0.289982318878174
0.173990666866303
0.145617455244064
-0.525838196277618
0.299359142780304
0.176603749394417
0.842582583427429
0.344411075115204
0.070408970117569
0.78437739610672
0.337200820446014
0.932204008102417
-0.219415679574013
0.861551702022553
0.510840475559235
-0.526127994060516
-0.284246921539307
-0.459685802459717
-0.166266873478889
0.314081072807312
0.53507137298584
0.770476698875427
-0.367285668849945
0.0093854367733
-0.580453872680664
0.449886381626129
-0.19598899781704
0.30487447977066
0.740572214126587
0.235259294509888
0.764077663421631
0.230652958154678
0.234887555241585
0.44821959733963
-0.154640212655067
0.605856001377106
0.172868803143501
0.662226319313049
-0.181546673178673
0.921681702136993
0.711299002170563
0.439600944519043
-0.127613231539726
-0.168931916356087
-0.03479640185833
0.118710219860077
0.639647424221039
-0.537732481956482
0.922430813312531
0.099141754209995
0.489778816699982
-0.218949511647224
-0.004810482263565
0.369609117507935
0.576303780078888
-0.294087529182434
0.061881124973297
-0.186950996518135
0.146585494279861
-0.633409976959229
0.13888181746006
0.79388290643692
-0.118263676762581
-0.547375023365021
-0.060860261321068
-0.508680105209351
0.447030246257782
-0.271074295043945
0.461472451686859
-0.409479439258575
0.903308510780335
0.506087779998779
-0.018734782934189
-0.289603352546692
0.837535798549652
0.552118420600891
0.421685099601746
0.459559917449951
0.456589937210083
-0.212665751576424
-0.621447861194611
0.414695680141449
0.87593936920166
0.128986403346062
0.025257557630539
-0.405524492263794
0.470963656902313
-0.163185492157936
0.317520320415497
0.314912796020508
-0.323882699012756
0.880400121212006
0.292142570018768
0.111208200454712
0.517437219619751
0.638374209403992
0.456657588481903
-0.356036841869354
0.895536839962006
0.148367717862129
0.015564143657684
0.55633008480072
0.68688577413559
-0.220405116677284
0.050508350133896
-0.251735508441925
0.778611123561859
0.16417595744133
-0.125366732478142
0.483975291252136
-0.038482740521431
0.517816662788391
0.785610198974609
0.000488594174385
-0.477263033390045
-0.464890897274017
0.520274221897125
-0.105301961302757
-0.138147011399269
0.122033648192883
-0.390001475811005
0.352456867694855
-0.522804081439972
-0.147871598601341
0.891753315925598
-0.041509285569191
-0.546746134757996
-0.204221054911613
-0.295471549034119
0.725106060504913
0.435038805007935
0.800507605075836
-0.108043357729912
-0.136822566390038
-0.384742021560669
-0.542548775672913
-0.316508531570435
-0.384558439254761
0.049671441316605
0.638566017150879
-0.468622207641602
-0.543240547180176
0.059215515851975
0.884530246257782
0.68372243642807
-0.525295317173004
0.33409109711647
-0.130122646689415
-0.078094854950905
0.708538115024567
-0.606864631175995
0.328646421432495
0.876625239849091
0.313066303730011
-0.545595407485962
0.693578541278839
0.113824427127838
0.525542914867401
0.266983389854431
0.403888821601868
0.740606606006622
0.370829045772552
-0.499243557453156
0.339523792266846
-0.036165535449982
0.725955486297607
-0.621981084346771
0.3148592710495
-0.119559541344643
0.20361216366291
0.617706477642059
-0.311200022697449
0.287879884243011
-0.175131395459175
0.508308172225952
-0.365407228469849
-0.619380831718445
0.497472167015076
0.872324645519257
-0.268064320087433
-0.02000518143177
0.330636829137802
0.049101382493973
0.568327009677887
0.819966614246368
0.905159175395966
-0.52758115530014
0.212940827012062
0.174972802400589
0.37775331735611
0.449111759662628
0.917701005935669
0.080896981060505
0.127853959798813
0.746752619743347
0.067020483314991
-0.259941518306732
0.264635562896729
-0.244693621993065
0.803783178329468
0.428901791572571
-0.355869829654694
0.306500315666199
0.225994527339935
-0.476689040660858
-0.372188091278076
-0.559996128082275
-0.108641788363457
-0.186085626482964
0.326193571090698
-0.093772187829018
-0.439647257328033
0.40315592288971
0.570969343185425
-0.259402513504028
0.878230273723602
0.318208456039429
0.826735138893127
-0.325204074382782
0.170802056789398
0.23587641119957
0.109914690256119
0.253298044204712
-0.23435740172863
-0.110544994473457
0.873435497283936
0.043926954269409
0.649513602256775
-0.092759922146797
-0.316691279411316
-0.259962975978851
-0.538421928882599
-0.590154469013214
-0.037336617708206
0.823861181735992
-0.502236247062683
-0.006901159882545
0.321720719337463
-0.516714632511139
0.743368208408356
0.847371339797974
-0.37960010766983
0.135939538478851
-0.192469492554665
-0.048574328422546
0.171400502324104
-0.062761411070824
-0.092080548405647
0.42877334356308
0.271071404218674
0.027625292539597
0.53608101606369
-0.481898784637451
0.622108399868012
0.807641386985779
0.375405311584473
-0.074697777628899
0.572506010532379
-0.244017526507378
-0.362869203090668
0.007397055625916
-0.427050113677979
0.246904268860817
0.375557094812393
0.557081460952759
0.288727879524231
-0.540335118770599
-0.561920464038849
-0.23372058570385
0.41419705748558
0.253779679536819
0.911909401416779
0.856338977813721
0.267851591110229
-0.473873436450958
0.790945053100586
0.871653199195862
-0.014876782894135
-0.240023955702782
0.770443379878998
0.081667490303516
0.361075699329376
0.854520738124847
0.254912436008453
0.065685242414475
-0.476047456264496
0.932100117206574
-0.323529362678528
0.56403124332428
0.186149403452873
-0.311609148979187
0.482392251491547
0.514815211296082
0.273280680179596
-0.44368326663971
-0.534639775753021
0.33882862329483
0.122872538864613
0.700096726417542
-0.350935220718384
0.153339147567749
0.426982283592224
0.220333307981491
-0.098670735955238
-0.593123495578766
0.345213651657104
-0.590947568416595
-0.340549290180206
0.156971603631973
-0.245095893740654
0.685530543327332
-0.257321059703827
0.199695602059364
-0.466608822345734
0.260425478219986
0.723710775375366
0.683598339557648
0.330251693725586
0.044376075267792
0.108703471720219
0.750238418579102
0.827821910381317
-0.019422590732575
0.827179908752441
0.522018134593964
0.251106828451157
0.799315512180328
0.198810383677483
0.537027060985565
-0.283242583274841
-0.207534208893776
-0.319886386394501
0.489024102687836
0.098813332617283
0.065905496478081
0.920717716217041
0.047603502869606
-0.452999591827393
0.747469782829285
0.060804933309555
0.449244678020477
-0.387173175811768
0.437971353530884
0.780674755573273
0.936162114143372
0.436409056186676
0.662764847278595
0.701002836227417
0.209469377994537
0.594685971736908
0.145583167672157
0.583238005638123
0.023267194628716
0.614459872245789
0.013440936803818
0.75687164068222
0.502473115921021
-0.168244048953056
-0.612266063690186
0.716732203960419
-0.60431843996048
-0.515723407268524
-0.467848718166351
-0.439853727817535
0.797213852405548
-0.607198715209961
0.600213646888733
0.216299504041672
0.901684701442719
0.518628120422363
0.058043494820595
-0.019775524735451
-0.092673853039742
0.042765319347382
0.917719423770905
0.559123039245606
-0.272275328636169
0.060024634003639
-0.303588092327118
-0.37249219417572
0.198271125555038
-0.352178454399109
0.710273265838623
-0.245430752635002
0.634174466133118
0.239656046032906
-0.466220796108246
-0.152583256363869
0.280584752559662
-0.194885447621346
0.230741009116173
-0.298277735710144
-0.431046903133392
0.406593561172485
-0.190810307860374
0.719828009605408
-0.368719756603241
0.914967596530914
0.798997938632965
0.038090392947197
-0.010176569223404
0.860465526580811
-0.528296411037445
0.773476958274841
-0.273250579833984
0.934293389320374
0.752666771411896
0.929771721363068
0.225603103637695
0.26792374253273
0.497092008590698
-0.049558430910111
0.894756197929382
0.387564331293106
-0.023685649037361
-0.553743600845337
-0.083518192172051
0.439605951309204
0.347306251525879
-0.181351259350777
0.886667251586914
0.924107372760773
0.369977474212646
0.4058797955513
-0.179492846131325
0.633777558803558
0.361822038888931
0.840001881122589
-0.553110957145691
0.520849406719208
0.720417559146881
0.28243288397789
-0.112063840031624
0.318519353866577
0.221664175391197
0.332736790180206
0.540526747703552
0.556992471218109
-0.328936100006104
0.019906133413315
0.564643740653992
-0.365201652050018
0.662598371505737
0.271857112646103
0.234790548682213
0.631049573421478
0.433478623628616
0.922779858112335
-0.382791101932526
-0.141742274165154
-0.35136079788208
0.052705824375153
-0.627437114715576
-0.175884053111076
0.1299087703228
0.798284351825714
0.799239039421082
-0.535890758037567
0.123964808881283
0.381360620260239
0.033086001873016
-0.358202040195465
0.384340435266495
0.015226900577545
0.662396371364594
-0.195970639586449
0.406327068805695
0.355117559432983
0.920425534248352
-0.454160809516907
-0.171330407261848
-0.269850969314575
0.689750909805298
0.91015636920929
-0.111950531601906
-0.210737183690071
0.288428068161011
0.747322559356689
-0.258342564105988
-0.317612826824188
0.157702714204788
-0.276445090770721
-0.025912299752236
0.815805554389954
-0.4861860871315
0.558169424533844
-0.257395565509796
0.833728790283203
0.748685419559479
-0.354646384716034
0.524723947048187
0.888328194618225
0.913969874382019
0.270279049873352
-0.263469159603119
-0.36902928352356
0.472726583480835
0.748904049396515
0.246797949075699
-0.198847874999046
-0.28769850730896
0.599005997180939
-0.434293866157532
0.207409352064133
0.349717617034912
0.335605621337891
-0.616285681724548
0.826762020587921
0.210307523608208
0.56996214389801
0.007297515869141
-0.375138580799103
0.67092102766037
0.505960702896118
-0.04639096558094
-0.600897133350372
-0.037250965833664
0.097923286259174
0.680744588375092
0.926967144012451
0.614394426345825
-0.172985449433327
-0.238453730940819
0.858492791652679
-0.539943218231201
0.814747512340546
0.547706782817841
-0.229903504252434
-0.315865576267242
0.889377593994141
-0.486684858798981
0.341009110212326
0.634166777133942
0.108169302344322
0.845258712768555
0.634284019470215
0.525843262672424
-0.532817184925079
0.023233130574226
-0.433722138404846
0.052838489413262
0.823697030544281
0.409882962703705
0.701987028121948
-0.086488679051399
-0.621597468852997
0.511748254299164
0.867810130119324
0.260991215705872
0.879557907581329
0.59323251247406
-0.627644002437592
0.244249507784843
0.843144714832306
-0.060324713587761
0.542663753032684
0.919235110282898
0.491806626319885
0.628489077091217
0.136989086866379
0.834259569644928
0.264385521411896
0.632071375846863
0.498486816883087
-0.444599866867065
-0.365891218185425
-0.250884056091309
0.630778193473816
0.08967037498951
0.725383102893829
0.413425147533417
-0.453990817070007
0.421570360660553
-0.294313490390778
0.739451110363007
0.231940686702728
0.081660024821758
0.010915070772171
0.231386214494705
0.080351032316685
-0.120563492178917
0.483479559421539
-0.240555211901665
-0.530368387699127
0.141073420643806
-0.247712567448616
0.376071274280548
-0.490141153335571
-0.080955073237419
0.264373004436493
0.777139246463776
0.634804129600525
0.031025752425194
0.153971493244171
-0.373671293258667
0.893080174922943
0.423845887184143
0.206554919481277
0.89300000667572
0.920321464538574
-0.346664845943451
-0.295821487903595
-0.388695657253265
0.202171579003334
-0.408831477165222
0.277789860963821
0.432858496904373
-0.436307668685913
0.872685134410858
-0.330751776695251
0.077170670032501
-0.198060676455498
0.043565005064011
0.924618363380432
0.894631028175354
-0.147781923413277
0.49333792924881
0.852514445781708
0.270738303661346
0.315002650022507
-0.254810273647308
0.926638603210449
0.420589566230774
0.048509404063225
0.258851706981659
-0.432551503181458
-0.305257380008697
-0.289659261703491
0.794388234615326
0.713409900665283
0.247668340802193
-0.490818083286285
0.490532696247101
0.817640960216522
0.036074981093407
-0.143871322274208
0.645620822906494
0.581437230110168
-0.061931565403938
-0.333420813083649
0.1725854575634
0.390719175338745
0.654471755027771
0.438055992126465
0.094921432435513
0.576083481311798
-0.258524000644684
-0.340068876743317
0.102256894111633
0.083714246749878
0.537091076374054
0.56990659236908
0.148395150899887
-0.457635164260864
0.930601000785828
0.385203421115875
0.324488282203674
0.742860376834869
0.914295375347137
0.852112710475922
-0.286198437213898
0.58470231294632
-0.076659098267555
-0.31664776802063
-0.086323663592339
0.039893552660942
-0.626668751239777
-0.273487448692322
0.065651334822178
-0.45574826002121
0.46127325296402
0.78483647108078
-0.46528685092926
0.764201521873474
-0.375985860824585
0.62652575969696
-0.534993410110474
-0.426904380321503
-0.308595299720764
0.920693159103394
-0.517471313476563
0.871140360832214
-0.022069200873375
0.707107543945313
0.802189588546753
0.710199594497681
0.503607869148254
-0.609245300292969
-0.100112810730934
0.500894904136658
-0.06276436150074
-0.056925043463707
-0.065871432423592
-0.288114905357361
0.063098393380642
0.739978551864624
-0.255750238895416
0.786001861095428
-0.29607105255127
0.926238358020783
-0.29451447725296
0.167620494961739
-0.558188259601593
0.15674115717411
0.807374954223633
0.811338424682617
-0.366682231426239
-0.387057065963745
0.339075595140457
0.062145084142685
0.253413140773773
-0.553785681724548
0.431254148483276
0.043908938765526
-0.499336361885071
0.052998587489128
-0.62159264087677
0.083448722958565
0.791345000267029
0.336202681064606
0.075646124780178
0.736161410808563
-0.341346085071564
-0.396120309829712
-0.380271553993225
0.643006265163422
0.451316952705383
0.140647798776627
0.316897809505463
-0.210910782217979
-0.479607939720154
-0.468731641769409
-0.500711441040039
0.456451952457428
0.916031420230866
-0.149179235100746
0.764350473880768
0.237485945224762
0.32429975271225
0.460779130458832
0.856280505657196
0.715491235256195
-0.276218950748444
-0.466080725193024
-0.343371033668518
-0.534504175186157
0.582826614379883
0.554673135280609
0.760070860385895
0.837143063545227
-0.417620301246643
-0.191316679120064
0.831355094909668
-0.543186008930206
0.510211944580078
-0.010658040642738
0.800877809524536
0.688118994235992
0.462936341762543
0.609784483909607
0.314169824123383
0.608666300773621
-0.411245346069336
0.0540981143713
-0.51933753490448
-0.493397295475006
-0.003456011414528
-0.072191461920738
-0.557224988937378
-0.583440542221069
-0.481657981872559
-0.566468119621277
0.08115740865469
0.603892922401428
-0.376391768455505
-0.008624210953712
-0.459611177444458
0.415084958076477
0.083096407353878
0.697809815406799
0.391014814376831
0.591556906700134
-0.211317792534828
0.460122108459473
0.507176518440247
-0.515407800674439
0.615353047847748
0.283914089202881
-0.5710289478302
0.709123373031616
-0.118058100342751
0.527011156082153
-0.564900994300842
0.322077214717865
0.014409378170967
0.018715336918831
0.250372499227524
-0.281458258628845
0.31393826007843
0.762033224105835
-0.529397368431091
-0.450203657150269
0.359124094247818
-0.543859362602234
0.874369382858276
0.539279878139496
0.114964701235294
0.588711142539978
-0.416535377502441
0.171104803681374
0.244040817022324
0.275362014770508
0.739106416702271
0.891336619853973
0.433165073394775
0.298515617847443
-0.569182276725769
0.655775964260101
-0.471909523010254
-0.20757894217968
0.331656813621521
-0.473954200744629
-0.090221509337425
-0.404555857181549
-0.059542402625084
0.533486187458038
0.67839241027832
-0.114008501172066
-0.424284279346466
0.622276246547699
0.15981063246727
-0.440009117126465
0.007610857486725
0.533944845199585
-0.138397917151451
0.545040369033814
0.365181744098663
0.796725988388062
-0.620873212814331
-0.209286853671074
0.889553904533386
0.809540033340454
-0.196386262774467
0.931992530822754
0.88541179895401
0.44654256105423
-0.628237426280975
0.360257923603058
0.367928564548492
0.912448942661285
0.090408936142922
-0.100482180714607
0.699087560176849
0.355031788349152
0.900468528270721
0.035859599709511
0.395653605461121
-0.451662003993988
0.129776701331139
-0.452634751796722
0.627734363079071
-0.129537627100945
0.841830432415009
0.245639979839325
0.913644671440125
0.24495467543602
0.791391730308533
-0.389228641986847
0.310655981302261
0.032217904925346
-0.00698758661747
0.631331264972687
0.237839967012405
-0.415076076984406
-0.362542152404785
-0.27642810344696
-0.571217954158783
0.109257258474827
0.352132380008697
-0.621313452720642
0.344436526298523
-0.205842360854149
0.642246544361115
-0.359287679195404
0.606391131877899
0.784888505935669
-0.354837954044342
-0.005980551242828
-0.567192554473877
-0.127483502030373
-0.076258406043053
0.556056976318359
0.896681487560272
0.107499323785305
0.182472661137581
-0.429681837558746
0.41334456205368
-0.324129223823547
-0.189449980854988
0.713756918907166
0.667879819869995
-0.211261764168739
0.355516970157623
0.314428448677063
0.058095440268517
-0.195510908961296
0.918491363525391
0.827158033847809
-0.312163889408112
0.285002827644348
0.796074211597443
0.206093326210976
-0.05461922287941
-0.254471659660339
-0.496581256389618
0.687114000320435
0.366349995136261
-0.575603127479553
-0.174906060099602
0.216893002390861
-0.343491852283478
-0.443446516990662
-0.432932078838348
0.049923822283745
0.477031826972961
-0.260924696922302
-0.135118201375008
0.441262006759644
0.6515291929245
0.226985543966293
0.582822799682617
0.629879593849182
-0.342506289482117
-0.350689232349396
-0.397997438907623
0.78027206659317
0.571092247962952
-0.163272544741631
0.881425082683563
0.661162674427033
-0.172093287110329
0.252899825572968
0.69956374168396
0.224304616451263
-0.472379148006439
0.488473892211914
-0.225749298930168
-0.128157183527946
0.53915935754776
0.231068357825279
0.192738398909569
0.373645633459091
-0.475955545902252
0.297888666391373
0.26681262254715
0.886764645576477
-0.239129111170769
-0.452537477016449
0.919160187244415
0.253647238016129
0.831023097038269
0.164359375834465
0.655046582221985
-0.516002893447876
-0.200218006968498
0.753822922706604
0.21565143764019
0.361555337905884
0.806847870349884
-0.069990292191506
0.867545545101166
0.181024342775345
-0.453789412975311
0.442910194396973
0.595809042453766
-0.333745002746582
-0.601792871952057
0.641600668430328
-0.345373868942261
-0.041844949126244
-0.099637344479561
0.923596024513245
0.931849479675293
-0.466288506984711
0.086642637848854
0.754116654396057
0.826788663864136
0.320606410503387
-0.541411459445953
0.458325862884522
0.387624502182007
0.368522047996521
0.364586710929871
0.850121200084686
-0.632424771785736
0.174005165696144
-0.212828293442726
-0.329780101776123
-0.55353581905365
0.229772374033928
0.512956202030182
0.837285816669464
0.604944825172424
-0.558419585227966
-0.376530826091766
0.573992252349854
0.245125770568848
-0.593825697898865
0.04861581325531
0.174636140465736
0.12269814312458
0.723587334156036
0.676871359348297
0.61314070224762
-0.276097238063812
0.075322203338146
0.326647043228149
-0.592535793781281
0.800313770771027
0.644268989562988
-0.32018381357193
-0.03010305762291
0.918604552745819
-0.42537647485733
-0.286728322505951
0.026889115571976
0.515069603919983
0.301017194986343
0.734204947948456
0.106593601405621
-0.169073954224587
-0.436845362186432
-0.524483978748322
0.694302797317505
0.39622363448143
0.718303501605988
-0.399343848228455
0.185471385717392
0.521277368068695
-0.270518779754639
-0.230805471539497
-0.346050798892975
-0.008403763175011
0.422613799571991
0.566562950611115
0.192760586738586
-0.19784240424633
0.481661140918732
0.432249069213867
0.155288517475128
0.256666421890259
-0.252901911735535
0.465619385242462
-0.091626659035683
0.809028148651123
0.825162947177887
-0.57027006149292
0.157646089792252
-0.160927817225456
0.626505255699158
0.771108210086823
-0.11231093108654
0.45287424325943
0.638354182243347
0.48436439037323
0.808306217193604
-0.112470433115959
0.89162278175354
0.221037745475769
0.622355341911316
0.053943887352944
0.424160718917847
0.714563727378845
0.616293370723724
0.455650866031647
0.784700334072113
0.811470806598663
0.647129416465759
-0.541855335235596
-0.26946485042572
0.379289984703064
0.743553042411804
-0.560615420341492
-0.291383147239685
0.927946627140045
-0.27519553899765
0.035063624382019
-0.101066365838051
-0.105770632624626
0.665259659290314
0.923620104789734
0.226333335042
-0.451769173145294
0.050078049302101
-0.555935978889465
-0.440477132797241
0.034714013338089
0.510344505310059
0.445081055164337
-0.200643643736839
0.397082030773163
0.656035304069519
-0.112816497683525
0.799715757369995
-0.005503609776497
0.819108128547668
-0.165669217705727
-0.178788021206856
-0.041894137859345
0.161710426211357
0.380060315132141
0.413814544677734
0.201341658830643
0.362848103046417
-0.517671048641205
0.490810930728912
0.814427375793457
0.797815918922424
-0.349976897239685
-0.14856980741024
-0.53615152835846
0.774166345596314
-0.064947739243507
-0.499734818935394
0.588963031768799
0.265530079603195
-0.283734261989594
0.523386657238007
0.814141392707825
-0.191553607583046
0.868933618068695
0.479458093643189
-0.593055427074432
0.635755181312561
0.417348086833954
0.550430774688721
-0.422600984573364
0.590466439723969
0.208555698394775
-0.01980996131897
0.823920071125031
0.09508740156889
0.837495267391205
-0.040755465626717
0.222632437944412
0.221026659011841
0.491087138652802
-0.196293994784355
0.461925268173218
0.48213005065918
0.609625637531281
0.33088082075119
0.442956924438477
-0.116273626685143
-0.322028517723083
-0.579459309577942
-0.030865713953972
0.055665373802185
-0.389545559883118
0.734950363636017
-0.401425242424011
0.582551836967468
0.367360860109329
-0.364437520503998
-0.173776999115944
0.919694662094116
0.223445892333984
-0.234181270003319
-0.303369522094727
-0.611903369426727
0.397471785545349
-0.124739661812782
-0.594771802425385
0.300976186990738
-0.620500385761261
0.196418523788452
0.68809300661087
0.259324222803116
0.244002521038055
-0.09693618118763
-0.581668198108673
0.215455621480942
-0.353658318519592
0.106081768870354
-0.566981852054596
0.023680284619331
0.805859625339508
0.039631381630898
-0.310070931911468
0.292458295822144
-0.541979730129242
0.695589065551758
0.418484270572662
0.842458248138428
-0.489309787750244
0.032983556389809
0.595197200775147
0.859081029891968
0.592212378978729
-0.21299122273922
0.332378625869751
0.655762553215027
0.497628748416901
0.464528322219849
0.185168445110321
-0.502267599105835
-0.060374855995178
0.526079535484314
-0.526090264320374
-0.177247330546379
0.787528038024902
0.841593325138092
0.779852747917175
0.319593220949173
-0.346441686153412
0.413603365421295
0.526671767234802
0.616689503192902
-0.601407408714294
-0.550128817558289
0.880504667758942
0.113724872469902
0.586863160133362
0.189874231815338
-0.508917152881622
0.431360423564911
-0.373428463935852
0.673968076705933
0.75344729423523
-0.048659190535545
-0.213637754321098
0.622117340564728
0.222187146544456
0.075137607753277
-0.350767195224762
0.81316077709198
-0.267488718032837
0.10401226580143
-0.440745770931244
0.070908069610596
0.363129794597626
-0.166182652115822
0.054195895791054
0.317834436893463
-0.409259080886841
0.854007422924042
-0.143863692879677
-0.251886248588562
0.303872376680374
0.674304187297821
0.452341794967651
-0.06951878964901
-0.097292378544808
-0.347727954387665
-0.378498315811157
0.025659263134003
0.507122218608856
-0.098382487893105
0.257269382476807
-0.537627041339874
0.693999469280243
0.928340673446655
-0.621120274066925
0.782451093196869
-0.365159094333649
-0.162462368607521
0.677447259426117
-0.097134247422218
0.141831964254379
-0.330416202545166
-0.600382268428803
0.896774053573608
-0.467283129692078
0.591847777366638
0.078597240149975
-0.224605217576027
0.533606767654419
0.635494232177734
-0.140030607581139
0.723249018192291
0.782252609729767
-0.061639174818993
0.93737530708313
0.184197872877121
0.785538494586945
-0.354619562625885
0.916179716587067
-0.428613483905792
0.70256918668747
0.21474651992321
0.313066989183426
0.195771530270576
0.788020133972168
0.719350516796112
-0.491089522838593
0.161631464958191
-0.317097544670105
0.387134075164795
0.351433992385864
0.253916233778
-0.192328169941902
0.308093726634979
0.025317683815956
0.271105229854584
-0.351542532444
-0.281201481819153
0.834377527236939
0.351335942745209
-0.567080438137054
-0.427578032016754
0.74585884809494
0.107668042182922
0.371188998222351
0.192338034510613
-0.57006824016571
0.878433406352997
-0.022611618041992
0.062667287886143
0.727703154087067
-0.164682820439339
0.301496654748917
0.015609592199326
0.59735906124115
0.195826828479767
-0.364277243614197
-0.253022730350494
0.289191424846649
-0.386028409004211
-0.487658619880676
0.522497117519379
-0.542759954929352
-0.234350040555
-0.207086488604546
-0.109117791056633
0.409179955720902
0.105677515268326
-0.588034510612488
0.046312928199768
-0.630015075206757
-0.166977480053902
-0.475458979606628
0.25542539358139
-0.610648334026337
-0.014213085174561
-0.039214670658112
0.356626510620117
0.587969720363617
0.747004389762878
0.673667252063751
-0.207637563347816
0.601822435855866
0.784638047218323
0.142886012792587
-0.545235335826874
-0.623774409294128
0.049686133861542
-0.456083595752716
-0.277974903583527
-0.211596831679344
-0.503606975078583
-0.1467015594244
0.808630347251892
-0.292639374732971
0.572133600711823
0.473572075366974
0.234688177704811
-0.568964779376984
-0.151781782507896
-0.558501183986664
0.85667359828949
-0.364507973194122
0.513616621494293
-0.071863606572151
-0.251659214496613
-0.627937197685242
0.825193345546722
0.001303970813751
-0.005069732666016
-0.214406237006187
-0.094374611973763
0.070815391838551
0.142401218414307
0.160286799073219
0.075821876525879
-0.158820167183876
0.295819312334061
0.553340673446655
0.367768168449402
0.897094488143921
0.045291021466255
0.597962141036987
0.412573575973511
0.360137313604355
0.210900291800499
-0.322205126285553
0.621986269950867
0.488122522830963
-0.430822432041168
0.84780341386795
-0.256510376930237
0.677913665771484
0.223443746566772
0.484149634838104
0.1678756326437
0.550496518611908
-0.285596668720245
-0.299886226654053
-0.230270430445671
-0.503734648227692
0.712481319904327
-0.028203248977661
0.393108665943146
-0.414481461048126
0.494881629943848
0.91148042678833
0.731727480888367
0.2038913667202
-0.42552524805069
0.186944991350174
0.571613311767578
-0.132254675030708
0.106959067285061
0.631064891815186
0.911922693252564
0.869444608688355
0.538225114345551
0.768118441104889
-0.249735191464424
-0.554714560508728
0.276720106601715
0.601805508136749
-0.138661250472069
0.581529259681702
0.532826781272888
0.221957340836525
0.59401398897171
-0.44101881980896
0.102959975600243
0.057487398386002
0.320618748664856
0.868883550167084
-0.518083095550537
0.705654144287109
0.249848261475563
-0.384060680866241
0.851685762405396
-0.206513121724129
0.897844612598419
-0.054961189627647
0.33006876707077
-0.047582417726517
-0.234661713242531
0.748961925506592
0.77011513710022
-0.136029168963432
0.479357302188873
0.906405806541443
0.205541536211967
0.141192361712456
0.360638797283173
-0.011253550648689
-0.040181711316109
0.062177434563637
0.421673655509949
0.211660414934158
-0.207725688815117
0.861686646938324
0.862227559089661
0.732212960720062
0.534139573574066
-0.018019527196884
-0.422814548015595
-0.068088337779045
0.304161965847015
0.451290130615234
0.059121668338776
-0.490847647190094
0.330968111753464
0.584517896175385
0.267683535814285
0.239475101232529
-0.543529152870178
-0.033589705824852
0.466134965419769
0.098115332424641
-0.583068430423737
-0.608198940753937
-0.297807693481445
0.388145834207535
0.332785457372665
0.095644511282444
0.066558599472046
0.916818261146545
0.717089653015137
0.701308965682983
0.629489421844482
0.890278518199921
0.195100545883179
-0.529017806053162
0.736272633075714
-0.046515598893166
0.258038818836212
0.380644023418427
0.8043172955513
0.329371303319931
-0.578612267971039
0.819854140281677
-0.211477681994438
0.470500767230988
0.260786831378937
0.077478133141995
-0.433064877986908
0.806682407855988
-0.007665976881981
0.709411203861237
0.714802205562592
0.927640080451965
0.171302914619446
0.577009558677673
0.822579741477966
0.101363316178322
-0.02646216750145
0.840425729751587
0.513003945350647
0.847321569919586
0.879297614097595
0.867805361747742
0.593368887901306
-0.336145639419556
0.656989812850952
0.358874291181564
-0.145761951804161
0.050728633999825
0.718522548675537
0.545044720172882
0.011865854263306
0.202091217041016
0.441746115684509
0.064437955617905
0.306053400039673
0.849660575389862
-0.086716786026955
0.420771270990372
0.274621784687042
-0.2176463752985
0.04862442612648
0.344279050827026
0.653339564800262
0.148702800273895
0.026324316859245
0.452885687351227
0.288411259651184
0.317400753498077
0.822905480861664
0.185900345444679
0.868466079235077
0.228712305426598
-0.032776474952698
-0.176380649209023
-0.124176129698753
-0.041234016418457
-0.302609205245972
0.088823445141316
0.848097085952759
-0.238908931612968
0.210439249873161
0.184233531355858
0.889493525028229
0.442077815532684
0.245682924985886
-0.31232362985611
-0.103012368083
0.86302125453949
-0.079847082495689
0.556890606880188
0.411164253950119
0.278748631477356
0.346571207046509
-0.328775644302368
0.655210971832275
-0.293482720851898
0.073043800890446
0.847752094268799
0.368489801883697
-0.08385993540287
0.784068048000336
0.608551204204559
0.429147392511368
0.267630219459534
0.78461366891861
0.913910150527954
0.220999807119369
0.344283491373062
0.091177277266979
0.6020228266716
-0.41182017326355
0.015037789940834
0.748335480690002
0.779212474822998
0.740578949451447
0.89580911397934
0.500676512718201
0.727796792984009
-0.163155063986778
0.529670178890228
0.404393196105957
-0.427129447460175
-0.399407386779785
-0.262258768081665
-0.214598849415779
-0.579630672931671
0.374648243188858
0.916598856449127
0.815102934837341
-0.402826488018036
-0.059692740440369
0.513790547847748
-0.541872620582581
0.825216472148895
0.872224152088165
0.481807470321655
-0.294256627559662
0.8459352850914
-0.584957540035248
0.005211129784584
0.321273803710937
0.053056791424751
-0.549157202243805
-0.409821152687073
0.482001006603241
0.546561658382416
-0.30315899848938
-0.193933144211769
-0.149664416909218
-0.210792854428291
0.434937804937363
-0.626934170722961
0.196084380149841
0.702849566936493
0.199913427233696
0.350836217403412
0.73607462644577
-0.387580871582031
0.320438355207443
0.845772504806519
0.54080057144165
-0.300520002841949
-0.130190476775169
0.669786155223846
0.791694343090057
-0.622183859348297
0.485892474651337
0.890301942825317
0.846863508224487
0.487803101539612
0.928154349327087
0.458630323410034
0.794773519039154
0.837844550609589
-0.102139607071877
-0.387690544128418
-0.287275612354279
0.293585658073425
0.402446806430817
-0.398935556411743
-0.433778464794159
0.228829890489578
0.643243253231049
-0.289597153663635
0.131950244307518
0.428195595741272
0.867206752300262
0.736900329589844
-0.561555445194244
0.744317889213562
-0.137668922543526
0.445031940937042
-0.465503394603729
0.158826529979706
-0.268346965312958
0.789532899856567
0.039062738418579
0.612152338027954
-0.361971735954285
-0.542119979858398
-0.547929525375366
-0.438178896903992
-0.564072549343109
-0.111360386013985
0.773517072200775
0.340403616428375
0.592190444469452
-0.115442737936974
-0.556263029575348
-0.31110280752182
0.899441480636597
-0.315201222896576
0.353517472743988
-0.235324874520302
-0.130102679133415
-0.297881662845612
-0.586351633071899
-0.365239679813385
0.677664935588837
0.819717705249786
-0.208138033747673
0.379437327384949
0.837198138237
0.330713093280792
0.467143058776856
0.196046978235245
-0.595387816429138
0.251140654087067
-0.455095052719116
0.725174963474274
-0.397019743919373
0.326416909694672
-0.06433342397213
0.314768344163895
0.349321514368057
-0.264438450336456
0.271869838237762
0.308394074440002
-0.574249684810638
0.148449033498764
0.178680703043938
0.116665996611118
-0.034663364291191
-0.352581083774567
0.551927030086517
0.296561002731323
-0.154992118477821
-0.289507925510406
-0.606227338314056
0.671957135200501
0.636997640132904
0.350027740001678
0.706755578517914
-0.162933871150017
0.163621991872787
0.265208095312119
0.830556869506836
-0.424083828926086
0.707312524318695
-0.040382355451584
-0.598909914493561
-0.272369921207428
-0.53874397277832
0.380043685436249
0.915453255176544
0.792776644229889
0.16968822479248
0.326006174087524
-0.440104842185974
-0.122653767466545
-0.474264621734619
0.670765519142151
0.650077879428864
0.903215229511261
0.881714403629303
0.508256435394287
0.556736648082733
-0.44943118095398
0.118506029248238
-0.125412419438362
-0.557692646980286
0.934906363487244
-0.289939045906067
-0.604722261428833
0.821328103542328
-0.562003433704376
0.370376437902451
0.555343210697174
-0.259411036968231
0.484746873378754
-0.057728499174118
0.217495083808899
-0.124536469578743
0.747473895549774
-0.291134774684906
0.009864717721939
-0.45797997713089
0.747909128665924
-0.031012669205666
0.736193954944611
0.629189074039459
-0.437054336071014
-0.396846950054169
0.735264837741852
0.576719760894775
-0.415516138076782
0.086076505482197
-0.16623555123806
0.145107001066208
-0.011836156249046
-0.449924409389496
0.45408570766449
-0.203132644295692
-0.351240873336792
0.821160078048706
0.199527725577354
-0.390885055065155
-0.024480670690537
-0.094105914235115
-0.050720483064652
0.517552495002747
-0.074636265635491
-0.483539521694183
0.386351764202118
-0.493953824043274
0.715076684951782
0.766669809818268
0.625244081020355
-0.446733236312866
-0.093038991093636
0.350407242774963
0.015682503581047
-0.24820114672184
-0.623660147190094
-0.263363599777222
0.47513610124588
0.701837420463562
0.890855431556702
0.465906143188477
0.715104877948761
-0.072473868727684
-0.056715950369835
-0.339470267295837
-0.332309424877167
-0.112930938601494
0.125496774911881
0.328964293003082
-0.037547841668129
0.02015246450901
0.747794806957245
0.330966681241989
-0.477209448814392
0.532127141952515
0.449043214321137
-0.221930041909218
-0.00172258913517
0.332556009292603
-0.321359872817993
0.710411489009857
-0.322673857212067
0.240636855363846
-0.354508459568024
0.380675137042999
0.49482935667038
0.561011075973511
-0.141654118895531
-0.268607020378113
-0.313702702522278
-0.598222434520721
0.201864629983902
0.463696479797363
-0.190533831715584
-0.280630171298981
0.130547389388084
0.091111436486244
0.864168643951416
0.345187544822693
0.37928968667984
-0.564089953899384
-0.321568250656128
0.019930273294449
-0.321959674358368
-0.079333916306496
0.133532613515854
0.853115558624268
0.718459367752075
0.344467490911484
0.022517293691635
0.242088705301285
-0.334999680519104
0.309453457593918
0.500544905662537
-0.143180057406425
0.151829108595848
0.298601150512695
0.101932965219021
0.615547060966492
0.148131012916565
-0.237359687685966
-0.304867565631866
0.34145849943161
-0.590888023376465
-0.150401458144188
0.585114121437073
0.06512264162302
-0.411576271057129
0.175731346011162
-0.3107750415802
0.919537544250488
0.573786854743958
-0.252226948738098
-0.41148042678833
0.104179993271828
-0.620863199234009
0.082269079983234
-0.446873545646668
-0.173473551869392
-0.12293042242527
0.159659549593925
0.69440633058548
-0.265746593475342
-0.522487580776215
0.604685783386231
0.480514705181122
0.478944420814514
-0.481245338916779
0.893405199050903
0.274384826421738
0.106957115232944
0.538684070110321
-0.597262501716614
-0.044120833277702
0.926586031913757
-0.170185968279839
0.644245684146881
-0.309429287910461
0.345310688018799
0.391729652881622
0.583038985729218
0.21995010972023
0.42783796787262
-0.17862968146801
-0.449146568775177
-0.408580660820007
0.052065834403038
0.261699616909027
0.768728613853455
0.484199047088623
0.152863174676895
0.544711828231812
-0.075795546174049
-0.042972147464752
0.230923563241959
0.446222186088562
0.796806514263153
0.055138245224953
0.644392192363739
-0.186511412262917
-0.018311142921448
-0.472029983997345
0.058641761541367
-0.066336676478386
0.309143453836441
-0.406738638877869
-0.06546388566494
-0.2471973747015
-0.319651424884796
0.501015722751617
0.264169156551361
0.610842645168304
0.600687086582184
0.407259196043015
0.687524199485779
0.380289256572723
-0.53060907125473
-0.103878065943718
0.150373339653015
-0.376080393791199
-0.184977427124977
-0.042939409613609
0.219971761107445
-0.034907937049866
0.539517343044281
-0.492738485336304
0.253241151571274
-0.028441950678825
0.739395618438721
0.422607898712158
-0.46189022064209
0.633268356323242
-0.621159851551056
0.050793096423149
0.444339990615845
0.718876481056213
0.609408795833588
0.793036222457886
0.64670318365097
0.739676415920258
-0.318032085895538
-0.228397026658058
0.267331838607788
0.513373732566834
0.098257787525654
0.558972001075745
0.621271848678589
0.074579134583473
0.707053184509277
-0.380926787853241
0.925751328468323
0.599452018737793
-0.216615095734596
0.826475322246552
0.704903841018677
0.047433793544769
0.520582556724548
-0.497114181518555
0.686410427093506
-0.4840989112854
0.924370348453522
0.785257935523987
-0.138404563069344
0.000855416059494
0.556237041950226
0.471382796764374
0.168052971363068
-0.279466927051544
0.329722940921783
0.626929104328156
-0.212573334574699
0.185730054974556
0.277727365493774
0.851040959358215
0.50212574005127
0.687770485877991
-0.594152688980103
0.099699847400189
-0.197080925107002
0.019778594374657
0.208187907934189
-0.432209074497223
-0.438328683376312
0.847935855388641
0.035562917590141
0.163711741566658
-0.071488961577416
0.368157267570496
0.058618426322937
-0.495114803314209
-0.495198011398315
0.669779539108276
-0.592524886131287
-0.315173029899597
-0.288866996765137
0.104975193738937
0.230656892061234
0.048256620764732
0.72427761554718
-0.434517562389374
0.759816527366638
0.729882121086121
-0.359173774719238
-0.606533825397491
0.632610082626343
0.912159740924835
0.288207054138184
0.835506558418274
0.467137634754181
0.521321594715118
-0.13381327688694
-0.105889782309532
0.505131840705872
0.773228645324707
0.335268616676331
-0.093295440077782
0.74457448720932
0.135711818933487
0.868304491043091
0.89393550157547
0.202676296234131
0.437867701053619
-0.055098548531532
0.573512256145477
-0.085780873894692
0.134474754333496
-0.418595433235168
0.717407703399658
0.928786993026733
-0.284406006336212
-0.143375173211098
-0.579168021678925
-0.160744890570641
0.349896430969238
-0.428382754325867
-0.214187547564507
0.3985515832901
0.25038805603981
-0.050180986523628
0.180783122777939
-0.16869030892849
0.168113321065903
0.509789347648621
-0.54324859380722
0.829362809658051
0.721736073493958
-0.275691628456116
0.846406042575836
-0.171777471899986
0.275930643081665
0.229492112994194
0.757832288742065
-0.177890077233315
-0.476177752017975
-0.421217679977417
-0.375335991382599
-0.631835401058197
0.256797432899475
0.717896044254303
0.285081207752228
0.372696697711945
-0.465104222297668
0.568258404731751
0.856607377529144
0.149656921625137
0.071144595742226
0.442771673202515
0.275467097759247
0.896112859249115
0.024131968617439
0.465233683586121
0.668269753456116
-0.581855416297913
0.040759906172752
0.463483452796936
0.117027536034584
0.193671047687531
0.541158735752106
-0.148686394095421
0.36990624666214
0.38230973482132
0.406558454036713
0.077060729265213
0.21841949224472
-0.347406387329102
0.075082555413246
-0.455769002437592
0.219889432191849
0.502322793006897
-0.05656860768795
-0.302478075027466
-0.227407857775688
-0.44164365530014
0.322230100631714
-0.204354271292686
0.003563717007637
-0.615757703781128
0.336620211601257
0.061598926782608
-0.05968002974987
-0.047432705760002
0.849784076213837
-0.032932057976723
0.5272416472435
-0.391783773899078
0.046626448631287
0.639719545841217
0.553587079048157
-0.193963304162025
-0.156715914607048
0.415653765201569
-0.109920844435692
0.516050338745117
-0.474818646907806
-0.434671521186829
0.583238422870636
-0.57499760389328
-0.355251729488373
0.880163788795471
0.180586576461792
0.801896452903748
0.868089258670807
0.674099802970886
-0.141507521271706
-0.296178102493286
0.811305344104767
-0.146604582667351
0.068895198404789
0.771753966808319
0.463032782077789
0.53817218542099
-0.563587725162506
0.749783217906952
0.107065856456757
-0.561285018920898
0.354145109653473
0.523144602775574
-0.06913535296917
0.205640152096748
0.402532756328583
0.812758982181549
0.392078667879105
0.609720647335053
0.601519346237183
-0.249329969286919
0.870643794536591
-0.218851372599602
0.73296046257019
-0.04876010119915
0.224105432629585
0.239889964461327
-0.018252357840538
-0.592597842216492
0.022723630070686
-0.144656136631966
-0.370855808258057
-0.33796101808548
0.615135073661804
0.250088632106781
0.222660183906555
0.133080720901489
0.300275146961212
-0.263642013072968
0.027642741799355
-0.20717366039753
-0.148778691887856
0.232476204633713
0.092215657234192
-0.042079746723175
-0.373673021793365
-0.217883571982384
0.778179705142975
-0.415574669837952
0.32691752910614
0.423554480075836
0.240019381046295
0.284054964780807
0.164548277854919
-0.18743197619915
-0.163644358515739
-0.150921478867531
-0.276269674301147
-0.507549703121185
0.056707665324211
0.160007953643799
-0.124135956168175
0.329098165035248
-0.535704433917999
0.074070245027542
0.459855973720551
0.51932418346405
0.820529401302338
0.521032691001892
0.528544723987579
-0.610627412796021
0.528138101100922
0.406768262386322
-0.45459121465683
-0.091447398066521
0.684069931507111
0.930664837360382
0.258229613304138
0.294928878545761
0.630733966827393
0.436318129301071
0.82772421836853
-0.07184599339962
-0.612455070018768
-0.216025128960609
-0.311537802219391
-0.158218547701836
-0.314132452011108
-0.429502785205841
0.017578572034836
-0.338509738445282
-0.329294681549072
0.256018698215485
-0.296907067298889
0.911072969436646
-0.574361443519592
0.382620960474014
-0.540460467338562
-0.270304560661316
0.781458735466003
-0.381517171859741
-0.463064730167389
-0.577881872653961
-0.014030635356903
-0.488860487937927
0.767853021621704
-0.31380021572113
-0.417640686035156
0.818413138389587
0.102856308221817
-0.041417837142944
0.81035590171814
-0.592591881752014
0.6867516040802
-0.588984847068787
0.295443445444107
-0.199164286255837
0.795210897922516
0.300091862678528
0.428284525871277
-0.059000462293625
-0.134076848626137
0.903697431087494
-0.228442892432213
0.829940676689148
-0.060508117079735
-0.397051751613617
0.376895666122437
0.118020832538605
0.265165507793427
-0.133359059691429
-0.490978479385376
0.384192585945129
0.489510893821716
-0.317222535610199
0.258039712905884
0.663230657577515
0.148821756243706
0.561408936977387
-0.59695690870285
0.904421448707581
0.480892956256866
0.304911702871323
0.81171578168869
-0.116262599825859
-0.281278789043427
0.114552199840546
-0.564616858959198
0.421459794044495
-0.117228701710701
0.386777937412262
0.59148371219635
0.62956166267395
0.717425286769867
0.536551117897034
0.501367211341858
0.270428508520126
-0.209631398320198
0.743219375610352
0.210712730884552
-0.1558907777071
0.399181038141251
0.480368196964264
0.209020137786865
0.618172705173492
0.092532321810722
-0.592888176441193
0.301574856042862
0.145935893058777
-0.282810151576996
0.066133983433247
0.145056828856468
-0.596984505653381
0.39509105682373
0.171281948685646
-0.401629388332367
-0.085961356759071
0.827839910984039
0.36670970916748
0.137626528739929
-0.207855060696602
0.1046087667346
0.102586679160595
0.22209121286869
0.330324709415436
0.370786309242249
0.655490279197693
0.180072575807571
0.60635781288147
-0.495110094547272
-0.141451105475426
0.16211724281311
-0.426833629608154
0.47680401802063
0.934172928333283
0.051172077655792
0.85521399974823
0.244928538799286
0.344010919332504
0.718494653701782
0.108682706952095
0.109099306166172
-0.151810392737389
-0.316204190254211
0.7513587474823
0.26536813378334
-0.187383368611336
0.662787973880768
0.491118252277374
-0.009182512760162
0.030374571681023
-0.233176007866859
-0.546077251434326
0.507610201835632
-0.536440312862396
-0.191864594817162
0.205076739192009
0.11847135424614
0.780886828899384
-0.622254073619843
0.18999145925045
0.528140425682068
0.8292156457901
-0.300119638442993
-0.155782774090767
-0.473112523555756
0.379758059978485
0.259430706501007
0.233513355255127
-0.353963911533356
0.428196132183075
0.51751583814621
-0.483941495418549
-0.345007658004761
0.376316517591476
0.895688414573669
-0.022482290863991
-0.043907642364502
0.763083577156067
-0.267355024814606
0.429326713085175
0.614907264709473
-0.325778841972351
0.627007305622101
-0.06129452586174
-0.376018524169922
0.537426710128784
-0.538714468479157
-0.488986372947693
0.098766304552555
0.547718107700348
0.044315308332443
-0.634139478206635
0.414639830589294
0.322144895792007
-0.086812004446983
-0.607770621776581
0.613656342029572
0.381457626819611
-0.11366693675518
0.121092654764652
0.222232431173325
-0.500472068786621
0.432268768548965
-0.187239184975624
0.074840150773525
-0.422229409217835
0.118178978562355
-0.068818286061287
0.056955352425575
0.224907964468002
0.483578324317932
-0.199496135115624
0.455831229686737
-0.072129771113396
-0.249932870268822
0.871752917766571
0.18078625202179
0.616126358509064
0.807283520698547
-0.006798058748245
0.720218062400818
-0.493376910686493
0.748396575450897
-0.215108558535576
0.27384752035141
0.284354358911514
-0.560681283473969
0.670831859111786
0.570051372051239
-0.42156058549881
-0.217177882790565
0.097886651754379
0.159939378499985
0.647050797939301
0.35236394405365
0.893731653690338
0.514541208744049
-0.390051424503326
0.659450590610504
0.783715963363647
0.788281142711639
0.321327686309814
0.494974315166473
-0.51844322681427
0.582140922546387
0.121778503060341
0.425532728433609
-0.372370719909668
0.64680415391922
0.392232596874237
0.52374666929245
0.396031379699707
0.58820903301239
0.428305149078369
0.657020330429077
-0.572808504104614
-0.260859489440918
0.703899025917053
0.522199094295502
0.552855968475342
-0.594548165798187
0.500932812690735
0.259293258190155
0.010636806488037
0.306698262691498
-0.571163773536682
0.337980449199677
-0.600056946277618
-0.581613659858704
0.541935086250305
0.799288749694824
0.115127138793468
-0.329822421073914
0.71257221698761
-0.355958044528961
-0.353312790393829
0.891077280044556
-0.24998976290226
0.369401574134827
-0.106902524828911
0.062165081501007
-0.413812100887299
0.311182528734207
0.104348532855511
0.698379933834076
0.481812179088593
-0.284646332263947
-0.348244369029999
-0.410579800605774
-0.616418898105621
0.209998071193695
0.047853544354439
0.076630026102066
0.627621293067932
0.557269215583801
-0.552521944046021
0.918060898780823
-0.554724633693695
0.179965004324913
0.843180596828461
0.367725789546967
-0.423067390918732
-0.192736908793449
0.613769710063934
0.015615105628967
-0.266367793083191
0.162861287593842
0.694184303283691
-0.11539389193058
0.09218430519104
0.154524892568588
0.925389885902405
0.344684928655624
-0.12704311311245
-0.009550705552101
0.174309089779854
0.151492446660995
-0.375682592391968
-0.236399307847023
0.672908484935761
-0.517103970050812
-0.558395266532898
0.039879858493805
0.264428466558456
-0.510109663009644
-0.246664300560951
0.666520178318024
-0.11773793399334
0.752888441085815
0.816530406475067
0.003414392471313
-0.5548055768013
0.151797741651535
0.787725031375885
0.639003694057465
0.90890508890152
0.891313850879669
0.614221751689911
0.912350296974182
-0.394733488559723
-0.050481408834457
-0.325704753398895
0.518270909786224
-0.234323486685753
0.532504618167877
0.165238633751869
0.058507531881332
-0.076166078448296
-0.367929100990295
-0.611660957336426
0.131199330091476
-0.26023256778717
-0.04212911427021
-0.090860083699226
-0.274112045764923
-0.047063320875168
-0.529797255992889
0.669807255268097
0.747813642024994
-0.105077758431435
-0.04523016512394
-0.12583489716053
0.647753477096558
0.241592943668365
-0.141585156321526
-0.624548673629761
0.343375742435455
0.158875316381454
-0.151555225253105
-0.438797354698181
-0.418456673622131
0.039379581809044
0.814945101737976
-0.348080813884735
0.799221754074097
0.129222527146339
-0.594001829624176
-0.215292796492577
-0.557014226913452
-0.543027877807617
0.128860399127007
-0.078859910368919
0.618755102157593
0.489180147647858
0.13294492661953
-0.371963739395142
0.11860852688551
0.757090508937836
-0.392863154411316
0.059961527585983
-0.395572602748871
0.794907629489899
0.584510982036591
0.499832689762116
0.348871052265167
0.37295138835907
0.687177002429962
0.205131143331528
0.823412775993347
-0.206557288765907
0.85155975818634
0.203800275921822
0.407078206539154
-0.357993602752686
0.802764475345612
-0.443484842777252
0.206620946526527
-0.169687107205391
0.089698195457459
-0.291107892990112
-0.495319604873657
0.321421504020691
0.349448978900909
0.298268973827362
0.818301796913147
0.625266909599304
0.853004693984985
0.160729274153709
-0.357075750827789
0.578518867492676
0.100158780813217
-0.325275063514709
-0.47735196352005
0.625832200050354
-0.015035152435303
-0.123833581805229
-0.203661307692528
-0.439785420894623
0.906234085559845
0.314177393913269
-0.485338568687439
0.323440909385681
0.485241591930389
0.45272296667099
0.344144582748413
-0.350695550441742
0.153874889016151
-0.567448556423187
-0.102306887507439
0.117706537246704
-0.369557082653046
-0.229916647076607
0.555324018001556
0.302704393863678
0.912089109420776
0.35109144449234
0.870955169200897
0.229651391506195
0.441969513893127
-0.579974472522736
-0.171111151576042
0.03851854801178
0.662000954151154
0.017740845680237
0.194725409150124
0.203993737697601
0.530759274959564
0.491151928901672
-0.502865552902222
0.477066934108734
-0.282202243804932
-0.197517886757851
-0.511137187480927
0.102784186601639
-0.451048851013184
0.786983132362366
-0.555894792079926
-0.40368127822876
0.482179820537567
0.359753251075745
-0.170666113495827
-0.218293711543083
0.7729731798172
-0.056618988513947
0.477754950523376
-0.422203600406647
-0.067953482270241
0.147275447845459
0.908171951770783
-0.140664502978325
0.9072145819664
-0.257901072502136
-0.554308533668518
0.788084864616394
0.475610792636871
0.700298249721527
0.049908936023712
0.084006436169148
0.298523277044296
0.517534792423248
0.371202230453491
0.904873371124268
0.179640099406242
0.72277307510376
0.909992218017578
0.188370272517204
0.503858208656311
0.832378745079041
0.822580277919769
0.257243245840073
0.803413152694702
0.168387070298195
-0.459065973758698
0.287210494279861
0.871549963951111
0.091329731047154
0.768380701541901
0.377841025590897
0.560662031173706
-0.469538390636444
-0.443784117698669
0.840734601020813
-0.203367456793785
0.508677959442139
0.764422416687012
-0.348132610321045
-0.315992891788483
0.492863178253174
0.873023808002472
0.410519242286682
-0.227719381451607
-0.164466217160225
0.161612451076508
0.815752387046814
0.474412202835083
-0.517969131469727
0.498005509376526
0.195679888129234
0.167020857334137
0.332277715206146
0.20035907626152
0.78343939781189
0.161813303828239
-0.473280608654022
0.029963254928589
0.676282107830048
0.675284385681152
0.768934547901154
0.488057732582092
-0.072782441973686
-0.535525977611542
0.699847221374512
-0.517517149448395
0.718496859073639
0.215307801961899
0.850238025188446
0.161559537053108
0.810226738452911
-0.074890181422234
0.442674696445465
0.841408729553223
-0.205248072743416
0.738690614700317
-0.564187347888947
0.125516206026077
0.228774771094322
-0.009888142347336
-0.327507734298706
0.685098707675934
0.733419537544251
0.752978086471558
-0.547329366207123
-0.267696976661682
-0.42259955406189
-0.29521244764328
0.478403925895691
0.191413074731827
-0.451418161392212
0.931706070899963
-0.099302932620049
-0.324942290782928
-0.174456283450127
-0.409311473369598
0.33311316370964
0.083400927484036
0.640555739402771
0.49620932340622
-0.449627578258514
-0.615111529827118
-0.571520984172821
-0.126201555132866
0.033240452408791
0.896274745464325
0.866427361965179
0.645573019981384
-0.501593291759491
0.65951681137085
-0.145614191889763
-0.597841322422028
0.23493766784668
-0.173179224133492
0.919051885604858
0.32322108745575
0.917105138301849
0.041944861412048
0.481551051139832
0.878702044487
-0.487247109413147
-0.26024854183197
0.749763429164887
0.302072942256927
-0.038284227252007
-0.450903952121735
0.329453617334366
0.631900548934937
-0.538771092891693
0.241466403007507
0.204673498868942
0.42124679684639
-0.414164304733276
-0.321267664432526
0.094787009060383
0.649319171905518
0.281116485595703
0.913812160491943
0.090997979044914
-0.226394519209862
0.54309743642807
-0.11306457221508
0.331925988197327
-0.173992052674294
-0.036103457212448
0.751814723014832
-0.435871660709381
0.815517008304596
0.219288617372513
-0.131552532315254
0.409559965133667
-0.618891417980194
0.929940164089203
0.662867963314056
0.00288924574852
-0.194488361477852
-0.508696496486664
-0.00844395160675
0.410324692726135
0.055529177188873
-0.179930970072746
0.021092861890793
0.862279176712036
-0.471602022647858
-0.073751673102379
0.686812222003937
-0.549151957035065
0.684375464916229
-0.266385436058044
0.460198521614075
0.279735505580902
0.364276707172394
-0.287113606929779
0.086286991834641
0.622045338153839
-0.587951302528381
0.100867740809917
0.353618621826172
-0.125999316573143
0.025286555290222
0.6426882147789
-0.156433388590813
-0.000274673104286
0.674516141414642
0.055471390485764
0.063164249062538
0.876575887203217
-0.137668564915657
0.812222242355347
0.068876579403877
-0.201022610068321
0.785980403423309
0.350865721702576
0.618435919284821
-0.581807374954224
0.328502893447876
-0.327037870883942
-0.159481689333916
0.496259033679962
0.584133327007294
0.360107064247131
0.57470691204071
0.593823492527008
0.759985744953156
-0.481468200683594
-0.225278332829475
-0.543029367923737
-0.450852036476135
-0.294259190559387
0.904833734035492
0.899471521377564
-0.102892026305199
0.643211424350739
0.74582976102829
-0.630962908267975
0.717410922050476
-0.257234990596771
0.617078721523285
-0.589556097984314
0.803378045558929
0.148312270641327
0.212090149521828
-0.337257385253906
-0.463555157184601
-0.259957432746887
0.577139794826508
0.115582942962646
0.664009571075439
-0.107816860079765
0.495027303695679
0.106798373162746
-0.331423103809357
0.104800991714001
-0.23332904279232
-0.13051064312458
-0.227961555123329
-0.590330541133881
0.064782835543156
0.441500008106232
-0.188842102885246
-0.14474256336689
0.050407841801643
0.931144595146179
0.808156967163086
-0.482311546802521
-0.088065788149834
0.280713975429535
0.774689793586731
-0.046635150909424
0.508202791213989
0.262881577014923
0.573896765708923
0.358318388462067
-0.599143385887146
0.198809489607811
-0.595065176486969
0.365543127059937
-0.207129821181297
0.720868587493897
-0.256472945213318
-0.312849819660187
-0.469869494438171
-0.31021922826767
0.931435525417328
-0.052281275391579
0.330725073814392
0.198470860719681
-0.044898390769959
0.376879751682281
0.51497095823288
-0.350759744644165
0.098982058465481
0.31951516866684
-0.15307392179966
0.889122128486633
0.791059911251068
-0.607705950737
0.599316596984863
-0.532436847686768
-0.462301254272461
0.211136907339096
-0.103166028857231
0.118932239711285
0.611300110816956
-0.449364721775055
-0.049875691533089
-0.125396147370338
0.734209060668945
0.807116866111755
0.554145634174347
-0.469440698623657
-0.588422298431397
-0.24728612601757
-0.630708396434784
0.315179646015167
0.044251069426537
0.26797291636467
-0.559689342975616
0.125702947378159
0.919922590255737
-0.213626757264137
-0.565133631229401
0.64427524805069
-0.117512002587318
0.407611936330795
-0.212392047047615
0.661271691322327
-0.212568357586861
0.084338381886482
0.735692381858826
-0.276624739170074
-0.224130049347877
0.843662202358246
-0.172015562653542
-0.072035476565361
-0.61984121799469
0.657023072242737
0.696721315383911
0.125338673591614
-0.428326785564423
0.422243684530258
0.142467066645622
0.618424117565155
0.563586950302124
-0.166391119360924
0.698432207107544
0.42441663146019
0.011207848787308
-0.529362976551056
0.377034366130829
-0.082773938775063
0.718911528587341
0.707002997398376
-0.315167129039764
0.929119169712067
0.085350692272186
0.129762187600136
-0.033577769994736
0.622966229915619
-0.232996121048927
-0.284204423427582
0.907186269760132
-0.44064211845398
-0.28433746099472
-0.529583811759949
0.659742057323456
0.385930806398392
0.271777272224426
-0.111863508820534
0.616389095783234
-0.095778182148933
0.715071201324463
-0.297856509685516
0.793735325336456
0.361368298530579
0.555991113185883
0.020430907607079
-0.06691886484623
-0.15018056333065
-0.51448792219162
-0.143605396151543
0.072033852338791
-0.153148725628853
-0.191282168030739
0.069806411862373
0.611244440078735
0.78379237651825
0.227438166737556
0.732376873493195
0.21754752099514
0.401757776737213
-0.097691938281059
-0.283133864402771
0.411005735397339
-0.393715858459473
0.119833253324032
-0.042278841137886
-0.396066188812256
0.490357398986816
-0.612882316112518
0.472622394561768
-0.299998342990875
-0.327701687812805
0.395230293273926
0.150358438491821
0.413466483354569
-0.237444803118706
-0.532910108566284
0.183041915297508
-0.539907872676849
-0.596237301826477
0.433639526367188
0.821104168891907
-0.032456308603287
-0.339347302913666
-0.1042490452528
-0.505945026874542
0.271944284439087
0.599603056907654
0.565916121006012
0.859958052635193
-0.450731575489044
0.634311378002167
0.187312409281731
0.537276864051819
0.47245717048645
-0.283452928066254
-0.382245719432831
0.014788940548897
-0.22957019507885
-0.518881738185883
-0.101213499903679
0.569788753986359
-0.280573308467865
-0.113236024975777
0.096609011292458
0.049435690045357
-0.545757412910461
0.112593621015549
0.90194696187973
-0.023857489228249
0.635662496089935
-0.192802235484123
0.730421781539917
-0.164930060505867
0.359135746955872
-0.362075924873352
0.858327865600586
0.276668190956116
0.429351985454559
0.862752854824066
-0.457901239395142
0.100184440612793
0.409063041210175
0.123382613062859
-0.414397358894348
0.693308115005493
0.339940428733826
0.875898003578186
-0.110204204916954
-0.016357481479645
0.4350226521492
0.858238041400909
0.233964025974274
-0.514225006103516
-0.272005498409271
0.710619032382965
0.922579109668732
0.583230912685394
-0.382529735565186
0.308447420597076
-0.622629582881928
-0.14649273455143
0.88062185049057
-0.377779304981232
0.448816239833832
0.643026888370514
0.548117220401764
0.075170911848545
0.652251183986664
-0.584708154201508
-0.123977437615395
-0.269886195659637
0.799086511135101
0.712461411952972
0.408356487751007
0.141299948096275
-0.021601065993309
0.152359366416931
0.355781376361847
0.081891067326069
0.34962061047554
0.43971848487854
-0.263089060783386
0.614250540733337
-0.013289734721184
-0.088004037737846
0.809471130371094
0.541597425937653
-0.008861318230629
0.718101263046265
0.626928329467773
-0.049955666065216
0.277793973684311
-0.27251923084259
-0.026035562157631
0.727081716060638
0.916041851043701
-0.157795295119286
0.203974589705467
0.568573415279388
-0.597008109092712
-0.002213656902313
-0.198515728116035
0.760962665081024
0.362628668546677
0.542670726776123
0.402692019939423
0.700728893280029
0.920983672142029
0.773153424263001
0.567641496658325
-0.226080432534218
-0.52126532793045
-0.069287374615669
0.385447919368744
0.283503353595734
-0.308699250221252
0.253352463245392
-0.13810221850872
-0.212622091174126
0.320766925811768
0.562070786952972
0.232498914003372
0.848828911781311
-0.165459528565407
0.93079149723053
-0.066401705145836
0.315700650215149
0.639264941215515
0.624363481998444
-0.29613846540451
-0.351648271083832
0.614406108856201
0.308317840099335
-0.562805235385895
0.926924228668213
0.916371047496796
0.624759912490845
0.909638524055481
0.765947937965393
0.914463520050049
0.240653857588768
-0.127230480313301
-0.201492890715599
0.691957771778107
-0.26215672492981
-0.265704870223999
-0.455578923225403
0.034828677773476
0.6416335105896
-0.277373909950256
0.758230149745941
0.755321204662323
-0.155352458357811
0.741176962852478
-0.368400990962982
-0.412249505519867
-0.370952010154724
0.611489951610565
0.105881296098232
-0.58586448431015
0.785491526126862
0.114487931132317
-0.286331534385681
0.081868350505829
0.600058197975159
0.314171642065048
0.035125911235809
0.932230651378632
-0.532773315906525
0.650303423404694
0.519843995571137
-0.26181572675705
-0.583186745643616
-0.093236431479454
-0.455123484134674
-0.40665078163147
0.463344752788544
0.253569930791855
0.013242855668068
0.675560832023621
0.713745832443237
0.372075796127319
-0.441925644874573
0.328535497188568
0.733501374721527
0.107685096561909
0.489748775959015
0.350233256816864
0.675833761692047
0.06502015888691
0.740449786186218
0.066130846738815
-0.143432572484016
0.806349635124207
0.039964109659195
0.547394275665283
-0.179197862744331
0.364582002162933
0.086226627230644
-0.157049521803856
-0.231402561068535
0.665831625461578
0.05784185230732
0.393038362264633
0.208528488874435
0.64802485704422
-0.465965449810028
0.858838975429535
0.57178395986557
0.884042680263519
0.273492425680161
0.633272647857666
0.638757228851318
0.438505411148071
0.177271172404289
0.450913548469543
0.827491521835327
-0.490314722061157
0.93538773059845
-0.252292394638062
-0.499524891376495
-0.165462478995323
0.408636033535004
-0.253484725952148
-0.557700157165527
0.700735986232758
-0.626113474369049
-0.549367606639862
0.203021004796028
0.271212249994278
-0.013433784246445
0.366796880960464
0.307918339967728
0.32400518655777
0.092429243028164
0.609461665153503
0.792815327644348
0.691114485263824
0.599331021308899
0.435557425022125
0.30176168680191
0.188803225755692
-0.064489021897316
0.66195547580719
-0.167139545083046
-0.066415831446648
0.021884366869927
-0.069417878985405
0.502503216266632
-0.448569178581238
0.635134875774384
0.320045858621597
-0.380394160747528
0.640218615531921
-0.388874113559723
0.518267154693604
0.563961684703827
0.892013132572174
-0.409800291061401
-0.384928643703461
-0.088451430201531
0.773868203163147
0.851678550243378
0.932532668113709
-0.329419136047363
-0.15436677634716
-0.211172208189964
-0.222700342535973
0.29111847281456
0.681916117668152
0.413955092430115
0.755102396011353
0.935809195041657
-0.420010805130005
-0.359491229057312
0.733087003231049
-0.102271690964699
0.578855454921722
-0.15466146171093
-0.286253690719604
-0.622453570365906
-0.390796959400177
0.689888477325439
-0.302782475948334
0.886637210845947
0.518348038196564
0.394075930118561
-0.206171587109566
0.514194846153259
0.149691417813301
0.410431921482086
-0.047531262040138
0.624840080738068
0.06957420706749
-0.217496857047081
-0.461901187896729
0.886520683765411
-0.527163326740265
0.185033425688744
0.89262866973877
-0.027822703123093
-0.042069137096405
0.910580396652222
-0.547015011310577
-0.097753271460533
0.865491926670074
0.2865030169487
-0.60288792848587
0.297397911548614
0.272648572921753
0.099622242152691
0.154024213552475
-0.301327526569366
0.679573714733124
0.354310870170593
-0.016186341643334
-0.380296587944031
-0.329219818115234
-0.119158640503883
-0.030226692557335
0.395298302173614
0.703276932239533
-0.129694446921349
-0.184400126338005
0.654171824455261
0.589744389057159
0.255894124507904
-0.443313539028168
0.201548740267754
0.402821630239487
-0.19541908800602
-0.21320603787899
0.365622758865356
0.113783083856106
0.893536269664764
0.577579855918884
-0.284573554992676
0.917070388793945
0.603586852550507
0.844441294670105
0.779849469661713
-0.123698338866234
-0.546077013015747
0.739655792713165
0.354660987854004
0.260778963565826
0.272555112838745
-0.475208401679993
-0.330132782459259
-0.363113105297089
0.271094501018524
0.47382926940918
0.485479235649109
0.510555326938629
-0.501065850257874
0.499408841133118
-0.048484772443771
0.233863264322281
0.47798478603363
-0.137068316340446
0.322402447462082
0.842351734638214
-0.261232912540436
-0.53673380613327
0.144865185022354
0.771417558193207
0.531403720378876
0.409751415252686
-0.544921100139618
-0.008368283510208
0.695820569992065
0.042157456278801
0.773288011550903
-0.206161215901375
0.330511391162872
0.801955103874207
0.896534204483032
-0.090096041560173
-0.288093745708466
0.827980220317841
0.082047842442989
0.894572019577026
0.458011567592621
0.343198716640472
0.225269854068756
-0.01138561964035
-0.185386374592781
-0.267959117889404
-0.187580719590187
-0.347627997398376
0.851728796958923
0.024023190140724
0.094162695109844
0.857823133468628
0.855257153511047
0.154956966638565
-0.032471790909767
-0.404343068599701
-0.102465644478798
0.576195359230042
-0.270863831043243
0.926778554916382
-0.529170215129852
0.025545388460159
-0.068266794085503
0.918717503547668
0.698572278022766
-0.247303500771523
-0.20699654519558
-0.327512860298157
-0.270990252494812
0.646331608295441
0.541083931922913
-0.390669584274292
0.021873950958252
0.304356515407562
0.058813408017159
0.926254630088806
0.315882295370102
0.162809550762177
0.171560987830162
-0.627066731452942
0.475142359733582
-0.266933739185333
0.447770655155182
-0.155968531966209
0.118811726570129
0.587418675422668
0.174038678407669
0.558811843395233
0.373076111078262
-0.043244510889053
-0.113584443926811
0.750378906726837
0.841555655002594
-0.029346838593483
-0.581135034561157
0.639299988746643
0.70840460062027
-0.329025268554687
-0.633567214012146
-0.171678438782692
-0.470972001552582
-0.235948666930199
0.234015941619873
-0.093541547656059
-0.560924887657166
-0.188139006495476
0.935715675354004
-0.093644037842751
-0.530578792095184
-0.370215237140656
-0.334996163845062
0.85341614484787
0.687342405319214
-0.193451926112175
0.443214058876038
0.124141551554203
-0.232038840651512
0.395775616168976
0.743080139160156
-0.320240199565887
0.540750622749329
0.21648707985878
-0.139407441020012
-0.190630093216896
0.408417701721191
-0.632823050022125
0.809543609619141
-0.517375886440277
0.875676512718201
0.573091864585876
-0.530883491039276
-0.035501077771187
-0.0460274964571
0.557263970375061
0.122178457677364
0.003419697284698
0.038713127374649
0.665491044521332
0.557059466838837
0.354416966438293
0.440177023410797
0.192236363887787
0.859197378158569
-0.608539283275604
0.659923613071442
-0.249150618910789
-0.264242231845856
0.705471038818359
-0.377585351467133
0.573701441287994
0.761657118797302
0.493629157543182
0.071206323802471
0.520051896572113
0.874504566192627
0.505711019039154
-0.332046985626221
0.253798484802246
-0.489735841751099
0.205226182937622
0.238264486193657
0.020898684859276
0.609942078590393
0.025414496660233
-0.255881309509277
0.622241735458374
0.200377687811851
0.856261670589447
0.057013735175133
0.153854325413704
0.106571458280087
0.140589788556099
0.874805331230164
0.251885026693344
0.091269783675671
0.293732225894928
0.779604434967041
-0.184299036860466
-0.515424787998199
-0.186993256211281
0.236107110977173
0.149955168366432
0.668373286724091
0.630381286144257
-0.517126262187958
0.171720311045647
0.929077208042145
-0.072343662381172
0.025920867919922
-0.545036017894745
0.624456346035004
0.185226440429688
-0.354919135570526
-0.257172465324402
-0.474908113479614
-0.183314338326454
-0.005742058157921
0.200217857956886
0.331407904624939
0.930381894111633
0.020614549517632
0.294274032115936
-0.340669810771942
-0.518125951290131
0.000502675771713
-0.307696878910065
0.058943122625351
-0.356801867485046
0.370623767375946
-0.001179203391075
-0.581538498401642
0.176234364509583
-0.288103938102722
0.185598567128181
0.331365644931793
-0.419930040836334
0.130406707525253
0.700194895267487
0.933986961841583
0.599992871284485
0.491454780101776
0.180042997002602
0.435873538255692
0.638818562030792
-0.336453199386597
-0.168001279234886
0.162221282720566
-0.162381812930107
-0.198237761855125
0.376874566078186
-0.036450877785683
0.777165353298187
0.498083889484406
0.124383956193924
-0.058120608329773
0.284501135349274
0.571941554546356
-0.108472749590874
0.427940160036087
0.500521719455719
-0.265211343765259
0.527043282985687
-0.611512959003449
0.271155327558517
0.033221423625946
-0.514836430549622
0.81322318315506
0.102622337639332
0.448909521102905
-0.04733020067215
-0.256793916225433
-0.43383252620697
0.563605308532715
-0.227203473448753
0.908509314060211
0.655572652816772
-0.61147928237915
0.44383716583252
0.803129255771637
0.790894865989685
-0.441368699073792
0.904118418693543
0.752477288246155
0.759125769138336
0.415127903223038
0.715310513973236
0.478380978107452
0.106916934251785
-0.108022674918175
0.224016651511192
-0.567424952983856
0.83682507276535
-0.59210604429245
-0.37157416343689
0.625998079776764
-0.523434817790985
0.283975839614868
-0.590586483478546
-0.131870344281197
-0.0950618237257
-0.371535122394562
-0.493282020092011
0.082272209227085
-0.224468901753426
-0.161786273121834
0.280609637498856
0.148528411984444
0.906390249729157
0.38957405090332
0.429015666246414
0.155775278806686
-0.333817183971405
0.481106102466583
0.182025089859962
0.194711446762085
0.818727254867554
0.445076406002045
0.85152006149292
0.250697702169418
0.196823731064796
-0.248580917716026
0.740456402301788
0.554432034492493
-0.367251455783844
0.690125703811646
-0.203725263476372
-0.029276117682457
0.719709038734436
-0.148869201540947
-0.297267556190491
0.936344563961029
-0.447051882743835
0.602786719799042
-0.627824306488037
0.0538519769907
0.894610404968262
0.474249303340912
0.312610954046249
-0.296841859817505
-0.308124244213104
0.200894042849541
0.256401717662811
0.196133956313133
-0.433459222316742
0.392065405845642
0.414352387189865
0.639840006828308
-0.08919931948185
0.737294614315033
-0.47177267074585
0.396405786275864
0.517378687858582
0.239029094576836
0.69913113117218
0.928932964801788
0.528018712997437
0.017095968127251
-0.29653388261795
0.800833225250244
-0.493000864982605
0.771425902843475
-0.359768033027649
0.094505220651627
0.887133479118347
-0.103536501526833
-0.189591988921165
0.67375510931015
0.729350686073303
0.753397226333618
0.822424829006195
-0.36075234413147
0.729248881340027
-0.536499917507172
0.426399916410446
-0.480327129364014
0.543917298316956
-0.48507684469223
0.420327037572861
0.73089861869812
0.393562942743301
0.620306074619293
0.434747219085693
0.753875017166138
0.208107903599739
-0.401170551776886
0.883134126663208
0.206428021192551
-0.385955095291138
0.83976674079895
0.894189059734345
0.576874375343323
0.093417078256607
-0.514825582504272
0.402015149593353
0.379778981208801
0.153769075870514
0.128554701805115
-0.598819434642792
0.340289652347565
-0.237538740038872
0.668804049491882
0.171734407544136
0.65840870141983
0.174471154808998
0.710771441459656
0.838039517402649
-0.34353768825531
-0.006661906838417
0.328645706176758
0.423748165369034
-0.327814280986786
-0.109548345208168
0.515215396881104
-0.240571811795235
0.922824263572693
-0.623449623584747
0.758876144886017
0.513284385204315
0.302249073982239
0.618907511234283
-0.352316319942474
0.747853100299835
0.091386377811432
0.608764052391052
0.879387736320496
0.79206794500351
0.243762865662575
-0.215313538908958
0.387006282806396
0.015961363911629
0.66884970664978
-0.421133995056152
0.101359196007252
0.936273634433746
-0.092455968260765
-0.538468360900879
0.254825621843338
0.698002815246582
-0.199696555733681
-0.416864573955536
-0.4060218334198
-0.067652329802513
-0.487625360488892
0.695760905742645
-0.113775864243507
-0.267389953136444
0.199985548853874
0.505195915699005
-0.115398213267326
-0.446032881736755
0.715830683708191
-0.584965825080872
0.356370031833649
0.249418362975121
0.273537695407867
-0.02411675453186
0.597253441810608
0.926880061626434
-0.365402042865753
0.669452369213104
0.520086109638214
0.914110958576202
0.616227567195892
0.460793435573578
-0.238371178507805
0.271840125322342
-0.453444600105286
0.839446187019348
0.697802186012268
-0.44926381111145
0.261346489191055
-0.033667117357254
-0.078922435641289
-0.053001210093498
0.733591914176941
-0.613638699054718
-0.380041897296906
0.349624335765839
0.362744510173798
0.343528926372528
-0.060809895396233
-0.467011213302612
-0.059686079621315
0.876753568649292
0.212992370128632
0.733922183513641
0.348591506481171
0.417107582092285
-0.484407484531403
0.906708776950836
0.783685743808746
0.401732683181763
0.200561493635178
-0.049963474273682
0.311650931835175
0.921084702014923
0.146975845098495
0.870729863643646
-0.187857255339623
-0.520655572414398
-0.322675704956055
0.916190326213837
-0.106471970677376
0.299853622913361
0.609631836414337
0.619601368904114
-0.487819969654083
0.929738998413086
0.467068016529083
0.718141317367554
0.7801393866539
-0.524357855319977
-0.05848428606987
0.526283204555512
-0.081297799944878
0.916573107242584
-0.543122947216034
-0.332599699497223
0.101531259715557
-0.352265954017639
0.449249386787415
-0.232698634266853
0.768628358840942
-0.063842311501503
0.228700309991837
0.28556302189827
0.176714658737183
-0.567852556705475
-0.362174928188324
0.879152774810791
-0.145104095339775
0.393279254436493
0.719764947891235
-0.277033925056458
-0.090419784188271
0.50642192363739
0.340221256017685
0.461315512657166
-0.342512011528015
0.296009361743927
0.800091683864594
0.270526945590973
-0.031081259250641
0.624862492084503
0.839478433132172
0.737925589084625
-0.564005315303803
0.345640659332275
0.899296224117279
0.54209840297699
0.398996472358704
0.832341730594635
-0.486893177032471
0.811272859573364
0.80020672082901
0.440075397491455
-0.450192868709564
0.710238754749298
-0.574718654155731
0.787905335426331
-0.382034063339233
0.019298687577248
-0.263326108455658
0.571357190608978
0.67687863111496
-0.023632183670998
0.864579200744629
0.367332577705383
-0.239008650183678
-0.59569263458252
0.090110495686531
0.31679579615593
-0.475878953933716
-0.221985086798668
0.416973829269409
0.605249643325806
-0.191785618662834
0.417325794696808
0.451021671295166
-0.299330711364746
-0.530145645141602
0.454471945762634
0.332195192575455
0.202533468604088
0.835629045963287
0.454967200756073
-0.498235464096069
0.639567792415619
0.303014725446701
0.099295571446419
0.499983906745911
-0.481164813041687
0.556272447109222
0.254035264253616
-0.596551179885864
0.10281652957201
0.168970242142677
0.413983345031738
0.025482907891274
0.866660237312317
-0.23296357691288
0.642040491104126
0.467360079288483
0.71315211057663
0.488653779029846
0.161385536193848
0.26396581530571
-0.036682292819023
0.301990807056427
0.289846122264862
-0.582891047000885
-0.443919241428375
0.446487605571747
-0.365017235279083
-0.482725739479065
-0.097796604037285
0.033638805150986
0.192137032747269
0.647886514663696
-0.482104301452637
0.094133496284485
0.714455544948578
0.211231052875519
0.064566716551781
0.135899573564529
-0.473739326000214
-0.137048617005348
0.405944406986237
-0.392265737056732
0.196836799383163
-0.05623959004879
-0.158466294407845
-0.196648612618446
-0.259494245052338
-0.291742444038391
0.811403810977936
0.331182539463043
0.150135844945908
0.259641200304031
0.268714994192123
-0.202761515974998
-0.164188995957375
-0.533501386642456
0.466983377933502
0.023939535021782
-0.616004049777985
0.723059833049774
-0.100960120558739
0.446033298969269
0.233215540647507
0.880515336990356
-0.190662577748299
-0.270618081092834
-0.367725372314453
0.763896405696869
-0.42762565612793
0.125169545412064
0.908444464206696
0.799261689186096
0.806226968765259
0.867143750190735
-0.025233134627342
-0.287295758724213
0.205922037363052
0.098302468657494
0.146522000432014
0.570418953895569
-0.227582201361656
0.294260412454605
-0.601311147212982
0.358813762664795
0.884678363800049
0.017309322953224
0.424375683069229
0.888739407062531
0.487212479114533
0.621801912784576
0.792687892913818
-0.341907441616058
-0.448452532291412
0.795211613178253
0.016178265213966
0.427890777587891
0.222425013780594
0.280384302139282
-0.483027756214142
0.309232592582703
0.834215104579926
0.40030375123024
-0.566507041454315
-0.360442757606506
-0.102955147624016
-0.549322009086609
0.006378635764122
0.324192404747009
0.327088236808777
0.167769223451614
0.531400561332703
0.499949932098389
-0.356007933616638
0.677207291126251
0.786721169948578
-0.52512139081955
0.836782693862915
-0.630190312862396
-0.143375620245934
0.669448792934418
0.719949185848236
0.03372386097908
0.329557240009308
0.253245800733566
0.914332032203674
-0.042139902710915
-0.042833790183067
-0.422840595245361
0.539523899555206
-0.126179590821266
-0.420073866844177
0.592314541339874
0.077755182981491
0.242251217365265
0.632271647453308
-0.416193127632141
-0.011432439088822
-0.235152080655098
-0.202401742339134
0.45636659860611
-0.432283222675324
0.229946702718735
0.24293240904808
-0.5243279337883
0.205946385860443
0.652256190776825
0.395423591136932
-0.365803003311157
0.589916050434113
-0.219614014029503
0.298495203256607
-0.323446333408356
0.336849868297577
0.715455234050751
-0.4436394572258
-0.389433801174164
0.867867767810822
0.902776956558228
0.853030920028687
0.119838923215866
0.326954752206802
0.09102188795805
-0.604040622711182
0.868846833705902
0.586054980754852
0.635242640972137
0.13663811981678
-0.408193230628967
0.872133433818817
0.187914252281189
-0.566994428634644
0.90247917175293
-0.250815749168396
0.660786986351013
0.142147451639175
-0.293164074420929
0.134187683463097
0.673551261425018
0.83410507440567
-0.597096145153046
-0.407186031341553
0.095215551555157
-0.425751209259033
0.425756305456162
0.747455477714539
-0.481839120388031
-0.330292701721191
-0.54010021686554
0.75088632106781
-0.462612271308899
-0.25666081905365
0.887297868728638
-0.179688975214958
-0.007572889328003
-0.303351402282715
-0.559638142585754
0.089853391051293
-0.184720739722252
-0.416115045547485
-0.153459712862968
0.449484944343567
-0.375149965286255
0.008929997682571
0.668989896774292
0.796217322349548
0.679250657558441
0.15610234439373
0.811327993869782
0.732615053653717
-0.497636556625366
0.364184707403183
-0.459698617458344
-0.599613070487976
0.515947937965393
0.187384650111198
0.193885281682014
0.885066568851471
0.567151069641113
-0.409213006496429
0.294410049915314
0.512166738510132
-0.05780591070652
0.833667397499085
0.344160705804825
-0.412015736103058
-0.257411599159241
-0.020075514912605
0.687173426151276
-0.043643474578858
0.647142648696899
0.138126611709595
0.182871237397194
-0.284052729606628
0.385173738002777
0.600026488304138
-0.583449482917786
0.03082586824894
-0.418471574783325
0.665091574192047
-0.256436824798584
-0.369346082210541
0.830176293849945
0.228452056646347
-0.147212609648705
0.160635411739349
-0.344833433628082
-0.431233286857605
-0.234053537249565
0.360855549573898
-0.082090243697167
0.435799419879913
0.472598791122437
-0.177507385611534
0.45800244808197
0.562022805213928
0.395980596542358
0.899148225784302
-0.142672076821327
-0.109475061297417
0.353265672922134
0.018856436014176
0.627187848091126
0.547285377979279
0.377341657876968
0.927521884441376
0.620468199253082
-0.362127125263214
-0.373466432094574
-0.043610349297524
0.580163240432739
0.079120814800263
0.801279306411743
0.657891392707825
0.66603434085846
0.486688733100891
-0.205712631344795
-0.517191588878632
-0.278873980045319
-0.293354213237762
0.171544134616852
0.176506355404854
0.126760333776474
0.854748070240021
0.654668986797333
0.882136046886444
0.402298450469971
-0.078795805573464
-0.272083282470703
0.081342197954655
-0.313620269298553
0.337778389453888
0.210539132356644
0.052769899368286
-0.530799269676209
-0.345605909824371
0.662227690219879
0.847636342048645
0.766078054904938
0.147991478443146
0.602464318275452
0.408840447664261
0.197325587272644
0.224367812275887
0.48273891210556
-0.091038778424263
-0.564799845218658
0.911194503307343
-0.021467581391335
0.303759634494781
0.856891393661499
0.614215433597565
-0.058753341436386
-0.458680689334869
-0.112764969468117
0.783174455165863
0.664683103561401
0.659443557262421
0.227473601698875
-0.342223525047302
0.389525413513184
-0.510314464569092
0.258443832397461
0.377859473228455
-0.017083868384361
0.150715872645378
0.538041412830353
-0.108090952038765
0.917039930820465
0.632409036159515
0.138095259666443
0.487690508365631
0.242530956864357
-0.34148633480072
-0.102700009942055
0.385318338871002
0.868094801902771
-0.17998780310154
-0.580296814441681
0.623878479003906
-0.409533262252808
-0.181386008858681
0.733921229839325
0.806285738945007
-0.471644699573517
-0.224312260746956
0.881595313549042
-0.078025683760643
0.149754509329796
0.777130603790283
0.838414549827576
-0.577680885791779
0.792174637317658
0.052241012454033
0.863437354564667
0.337080538272858
0.712028622627258
0.480181515216827
0.333313971757889
0.776306569576263
0.154878586530685
0.401414513587952
0.331489861011505
-0.535780012607574
0.363567411899567
0.598774313926697
-0.611072957515717
0.427529245615006
0.268960893154144
0.604209721088409
0.895059406757355
0.698563039302826
0.816756844520569
0.194036349654198
0.561998903751373
0.529774308204651
0.350623965263367
0.885028064250946
-0.272233426570892
0.17059414088726
-0.267472207546234
-0.212366923689842
-0.27004861831665
0.101098001003265
0.463983356952667
0.428369700908661
-0.045457437634468
-0.042250230908394
0.268271833658218
-0.289259552955627
0.835262894630432
0.916439354419708
0.005309537053108
-0.620494842529297
0.526531636714935
0.213721513748169
-0.515777349472046
0.041207447648048
-0.493158459663391
-0.521703243255615
-0.335859417915344
-0.311830043792725
0.653863191604614
0.330324709415436
0.016921535134316
0.071551211178303
0.355807483196259
-0.104359999299049
0.082660205662251
-0.169206634163857
0.704225122928619
-0.278253197669983
-0.135982170701027
-0.421405613422394
0.563303589820862
-0.091611817479134
0.640021979808807
0.184461817145348
-0.219590678811073
0.205370083451271
0.821722626686096
-0.199425563216209
-0.400510966777802
0.766286194324493
-0.099141821265221
-0.325484216213226
0.13416513800621
-0.08202375471592
-0.157436028122902
-0.522819697856903
-0.175907537341118
0.612493276596069
0.929061591625214
0.774093091487885
0.813979983329773
0.898936092853546
-0.29776793718338
0.33862566947937
0.06400940567255
0.280575096607208
0.541147470474243
0.661636769771576
-0.499488651752472
0.029663845896721
-0.375919222831726
0.008196353912354
0.85800039768219
0.392469584941864
0.080909326672554
0.24008721113205
0.899758756160736
0.5015709400177
0.480815291404724
0.717856764793396
0.095544956624508
-0.043399512767792
0.791651606559753
-0.603717505931854
0.303722232580185
-0.198222532868385
-0.017485573887825
0.458299219608307
0.555518388748169
0.640025854110718
0.152001157402992
0.129302859306335
-0.226981833577156
-0.113214299082756
0.656322062015533
0.313190668821335
-0.363847315311432
-0.265498578548431
0.487762629985809
0.496666729450226
-0.592307984828949
0.856499969959259
0.584648609161377
0.565417170524597
0.863150715827942
0.049029067158699
0.497178077697754
0.868107318878174
-0.492199599742889
-0.107240542769432
-0.038248986005783
-0.283404111862183
0.160344615578651
0.837012052536011
0.830710053443909
-0.386847317218781
-0.352772653102875
0.51882666349411
0.805262923240662
-0.020769044756889
0.359498530626297
0.294414520263672
0.589217901229858
0.534086585044861
0.040263518691063
-0.082119211554527
0.439048528671265
-0.186884894967079
0.648832201957703
0.779988050460815
-0.485984981060028
-0.461895704269409
0.870436608791351
0.360272288322449
-0.426594376564026
0.782152950763702
-0.455261647701263
0.079572528600693
0.300875604152679
-0.479138910770416
0.546140372753143
0.593801200389862
-0.055369928479195
0.681175827980042
-0.303665637969971
0.873095512390137
0.161527201533318
-0.451992332935333
-0.610007524490356
-0.052031010389328
0.83734804391861
-0.034575790166855
0.153100669384003
-0.082482144236565
-0.377648293972015
0.815873146057129
0.115858644247055
0.49590265750885
0.148074567317963
-0.437932670116425
-0.342860341072083
0.459664106369019
0.909649968147278
0.149353578686714
-0.469195187091827
0.038670614361763
0.49237859249115
0.286548465490341
-0.449187755584717
0.801498055458069
0.311501294374466
-0.213228181004524
0.301499873399734
0.095375068485737
0.34663525223732
0.276253521442413
-0.033944204449654
0.781504690647125
0.448285639286041
-0.209309265017509
0.923996984958649
0.343554377555847
0.375250339508057
0.398623526096344
-0.608915030956268
0.267676740884781
0.505563020706177
-0.504741787910461
0.736908376216888
0.910115361213684
-0.095218375325203
-0.521018445491791
0.638333678245544
0.900404751300812
0.016011118888855
-0.397285044193268
0.704752385616303
0.204553946852684
0.53993147611618
0.216899797320366
-0.083280637860298
0.260444462299347
-0.081302300095558
0.761082291603088
0.899643659591675
-0.30652916431427
0.117080636322498
0.21033151447773
0.638777911663055
0.151341751217842
0.095063500106335
-0.367505788803101
0.463212668895721
-0.264137089252472
-0.099628195166588
-0.024127334356308
-0.432395040988922
0.149962216615677
0.556454837322235
-0.547603845596314
0.532646894454956
0.696438074111939
-0.189731195569038
0.545919716358185
-0.512344539165497
0.226664274930954
0.073437102138996
-0.106855466961861
-0.326655328273773
-0.424679279327393
0.251451015472412
0.497887194156647
-0.368105113506317
-0.500878930091858
0.5368772149086
0.459226191043854
0.418369561433792
0.802448451519012
0.241228893399239
0.488415360450745
-0.108893230557442
0.124000668525696
0.480207622051239
0.629409492015839
0.550882756710053
0.355328917503357
-0.619213163852692
0.600503146648407
-0.604970753192902
0.839499354362488
-0.044626772403717
-0.440087974071503
-0.160203203558922
0.669588923454285
0.28781920671463
-0.592204451560974
0.072189822793007
0.36092084646225
-0.465476930141449
-0.561370432376862
0.128711670637131
-0.317581355571747
-0.304971754550934
-0.395868301391602
-0.093691125512123
-0.055696398019791
0.525355339050293
-0.152916386723518
0.722117781639099
-0.002044767141342
-0.421194911003113
0.35012423992157
-0.593136012554169
0.403197258710861
0.484309077262878
-0.392708659172058
-0.439606010913849
0.668049097061157
0.888197362422943
-0.474011242389679
0.359509617090225
0.357018291950226
0.747432112693787
0.203128218650818
0.831931233406067
0.542904615402222
0.810742139816284
0.627587199211121
-0.262246251106262
0.533898711204529
-0.288128852844238
0.073286399245262
0.084359154105187
-0.093947216868401
-0.577001392841339
0.587585270404816
0.691169440746307
-0.272246539592743
0.833465456962585
0.656306445598602
0.673873424530029
-0.012446939945221
0.930532038211823
-0.284169912338257
-0.518057107925415
0.127562373876572
0.163609638810158
-0.579290390014648
0.609915912151337
0.118565008044243
0.269543290138245
-0.498844265937805
-0.544725477695465
0.780863523483276
-0.122737005352974
0.831438601016998
0.795561790466309
0.482671082019806
-0.208002999424934
0.017595261335373
0.475417673587799
-0.506373822689056
0.24055951833725
0.697814524173737
0.515698790550232
-0.567207038402557
0.529235661029816
0.914166927337647
-0.302412748336792
-0.584396719932556
0.523991823196411
-0.399740755558014
-0.03577247262001
-0.308118343353271
0.304360806941986
0.178180411458015
0.84800910949707
0.415418028831482
0.075540103018284
-5.45978546142578E-05
-0.054242208600044
0.613126218318939
-0.435896813869476
0.027747586369515
0.723390579223633
-0.366901338100433
-0.27250337600708
-0.341514706611633
0.832724213600159
0.585140585899353
0.607481479644775
0.177850425243378
0.719164729118347
0.39433091878891
0.608012795448303
-0.122531250119209
-0.007052019238472
-0.060045495629311
-0.477681875228882
0.814812004566193
-0.474924921989441
0.916075050830841
0.250681400299072
0.095031753182411
0.125354528427124
-0.19006060063839
0.81558895111084
0.235263049602509
-0.035833239555359
0.090767733752728
0.165237456560135
0.514147460460663
-0.001400247216225
-0.1677355915308
-0.400789022445679
-0.076296553015709
-0.146857544779778
0.485038280487061
0.02796745300293
0.927263796329498
0.08073216676712
0.172675982117653
-0.536830544471741
0.014784440398216
-0.329273700714111
0.861324071884155
0.592812120914459
0.574557304382324
0.79625678062439
-0.430149555206299
-0.437798976898193
0.080749623477459
0.17259407043457
-0.537175238132477
-0.38285106420517
0.225001037120819
0.69293224811554
-0.311863541603088
-0.010305151343346
0.04102835059166
-0.543039858341217
0.857983350753784
0.703639268875122
-0.412859082221985
0.73504626750946
0.905013024806976
0.816273033618927
0.144807770848274
0.344992607831955
-0.611565887928009
0.381949603557587
0.876764893531799
0.18428897857666
0.124574810266495
0.480011463165283
0.542141437530518
0.766545057296753
-0.580576002597809
0.692477345466614
0.213757321238518
-0.416995704174042
0.869085431098938
0.02170404791832
0.21122120320797
0.371265053749084
0.413389176130295
-0.289729535579681
-0.253029525279999
-0.213434144854546
-0.616184651851654
-0.375960409641266
0.768991827964783
-0.618027210235596
0.556390941143036
-0.515819251537323
-0.485153377056122
0.442004203796387
0.335424482822418
0.628844559192658
0.49632740020752
-0.160055860877037
0.670365810394287
0.715367019176483
-0.395993769168854
0.708804130554199
0.456393480300903
0.578219652175903
0.712276637554169
-0.006520628929138
0.694634914398193
0.750254333019257
0.766057968139648
0.034179881215096
0.517318606376648
0.104485295712948
0.703803360462189
0.882753133773804
-0.261782765388489
0.18021896481514
0.906399548053741
0.600786089897156
-0.20708142220974
-0.284138321876526
-0.375192165374756
0.745035707950592
0.229918077588081
0.76984703540802
-0.525854289531708
-0.235756352543831
-0.248772189021111
0.542995035648346
-0.497936427593231
0.621292233467102
0.684823989868164
-0.252183675765991
-0.568880558013916
-0.022626295685768
-0.614950895309448
-0.573854625225067
-0.102027669548988
0.365838795900345
-0.506009221076965
0.585691750049591
0.279905885457993
-0.332421004772186
0.756336748600006
0.539763569831848
0.448837399482727
-0.047072723507881
-0.602008402347565
0.393002361059189
-0.515620589256287
0.280735462903976
0.194136038422585
-0.122088924050331
0.29444494843483
0.775313198566437
-0.290602385997772
0.782597303390503
0.859930396080017
0.410821169614792
0.550199210643768
0.603181123733521
0.920078158378601
0.057213231921196
0.025758609175682
0.881961345672607
0.695170879364014
0.047439083456993
-0.524120211601257
-0.214935943484306
0.87982964515686
0.375850081443787
-0.075923666357994
0.741703927516937
0.927163362503052
-0.375618398189545
0.404717147350311
-0.274507224559784
0.058480083942413
0.44158810377121
0.211895421147346
-0.282037079334259
0.616723656654358
0.56738406419754
0.688842415809631
0.218286693096161
0.739036023616791
-0.46289074420929
-0.558433949947357
0.271857500076294
0.441714465618134
-0.247817739844322
-0.124732032418251
0.848767518997192
0.49215167760849
-0.268265187740326
0.644632995128632
0.506906270980835
0.759496867656708
-0.153270438313484
0.169000804424286
0.664129555225372
0.319871723651886
-0.540298640727997
0.442346274852753
-0.472563028335571
-0.189967885613441
0.087411187589169
0.508011937141418
-0.07237021625042
0.079505883157253
-0.181716069579124
0.64425140619278
-0.36110532283783
-0.068483158946037
-0.486848592758179
0.912117481231689
-0.527671754360199
0.361655205488205
-0.534452080726624
0.478603065013886
0.057486981153488
-0.058330237865448
0.570802330970764
0.282334268093109
-0.628833472728729
-0.228799685835838
0.584982573986053
0.671971142292023
0.093971431255341
0.766627550125122
0.638745367527008
-0.065226957201958
-0.491123557090759
-0.083878919482231
0.347989797592163
-0.01691435277462
-0.325733304023743
0.12577897310257
0.493001818656921
-0.589321196079254
-0.58072417974472
-0.125719889998436
0.512615382671356
0.911268591880798
-0.057159811258316
-0.406108140945435
0.043176248669624
-0.38685131072998
0.860684454441071
-0.076518163084984
0.281102538108826
-0.619986116886139
0.334864616394043
0.280100435018539
0.276256740093231
0.254193127155304
0.242215067148209
0.031183883547783
0.077099733054638
0.550763666629791
-0.059602230787277
0.01022607088089
0.829738080501556
0.055308938026428
0.253831058740616
-0.156319662928581
0.333677500486374
0.864940702915192
0.309526652097702
0.686327934265137
-0.212682858109474
0.136576786637306
0.765109837055206
0.558402061462402
-0.53477817773819
0.607370257377625
0.690628468990326
-0.498800814151764
-0.252325117588043
-0.156506285071373
0.479227721691132
0.168109402060509
0.088455617427826
0.202130943536758
-0.26800125837326
-0.302517592906952
0.705419778823853
0.897870540618897
-0.45100212097168
0.767645299434662
0.577527463436127
0.144367843866348
0.062714338302612
0.789335489273071
-0.250882685184479
0.667157351970673
0.228975757956505
0.497124969959259
-0.308369040489197
0.521083772182465
-0.584367632865906
0.499164521694183
0.407552719116211
0.916268229484558
-0.175764933228493
0.309407621622086
-0.477427899837494
-0.466360449790955
0.235931009054184
-0.567281186580658
-0.527369916439056
-0.497201442718506
0.371830612421036
-0.247170224785805
0.288659512996674
0.191749721765518
0.450817942619324
0.374862670898437
-0.178195789456368
0.516864836215973
0.326410114765167
-0.081815525889397
0.864359438419342
0.394200086593628
0.010654643177986
0.487224102020264
0.13299372792244
-0.154304102063179
0.780411839485168
-0.209106370806694
-0.200630262494087
-0.627837181091309
-0.110155984759331
-0.1385707706213
0.47098296880722
-0.016817346215248
0.589768767356873
-0.226762130856514
0.034887477755547
-0.50944048166275
0.180705323815346
-0.010401114821434
-0.523403823375702
0.278364896774292
0.316508531570435
-0.493232131004334
0.830164611339569
0.804421722888947
-0.432437837123871
0.666466236114502
-0.355123817920685
0.101602576673031
-0.507999360561371
0.594720005989075
0.11492707580328
0.304884850978851
0.606643259525299
0.033130720257759
-0.196915969252586
0.248661652207375
-0.190204426646233
0.494777977466583
0.542837917804718
0.108250424265862
0.160260930657387
0.528927445411682
0.017428308725357
-0.448700845241547
0.607806503772736
-0.598285019397736
0.323291778564453
0.554954886436462
0.693220913410187
0.845287621021271
-0.365103244781494
0.712964415550232
-0.343993842601776
0.105909131467342
0.724356532096863
-0.378321766853333
-0.004938438534737
0.802817106246948
0.719099402427673
0.229373097419739
0.3109190762043
0.247376054525375
-0.016671165823937
0.129697322845459
-0.412712037563324
0.483660995960236
0.753452658653259
0.644047796726227
-0.524495780467987
0.049283623695374
-0.034927129745483
-0.187424764037132
-0.181103125214577
0.45242178440094
-0.03419440984726
-0.1463233679533
0.194399312138557
0.846765398979187
0.294989407062531
0.407461583614349
0.464652359485626
0.624335706233978
0.514560878276825
-0.120556578040123
-0.52944141626358
-0.265241682529449
-0.571488738059998
0.394048273563385
0.646198689937592
0.535000503063202
0.278206497430801
-0.542735993862152
0.465528786182404
0.109051696956158
0.468079030513763
0.607303023338318
0.78078031539917
-0.410520851612091
-0.205433174967766
0.471860885620117
0.377015948295593
0.356443047523499
0.311141908168793
-0.380435109138489
0.398283779621124
0.643590450286865
0.463647067546845
-0.590551137924194
-0.11738894879818
0.176130905747414
0.709367513656616
0.813790202140808
0.201943024992943
-0.015368238091469
0.92528247833252
0.626042008399963
0.660202980041504
0.893730103969574
0.260076642036438
0.022382825613022
0.874855637550354
-0.153240635991097
-0.568010687828064
0.868648409843445
0.37125951051712
0.097479648888111
0.84740936756134
0.708939075469971
0.068073377013207
0.546571552753449
0.472440123558044
0.346262991428375
0.432134866714478
-0.609737575054169
0.604964673519135
-0.39766401052475
0.502950131893158
0.504922449588776
0.432555437088013
-0.021856561303139
-0.449299156665802
-0.442306697368622
0.810573518276215
-0.504890143871307
0.512668550014496
-0.624198198318481
0.640890240669251
-0.611289501190186
-0.343507587909698
0.398741453886032
-0.430725753307343
-0.546416282653809
0.229637801647186
-0.024261966347694
-0.237339720129967
0.192490696907043
0.229226857423782
-0.047392934560776
0.899507761001587
0.615483820438385
0.108494974672794
0.074902072548866
0.496988892555237
0.42951700091362
-0.402867436408997
0.306645631790161
-0.470205843448639
0.819244980812073
0.859950661659241
-0.097358837723732
0.567610144615173
-0.186042860150337
0.037309482693672
-0.421305418014526
0.090706214308739
0.297266513109207
-0.488525390625
0.300721853971481
0.922149479389191
-0.125575259327888
-0.254195928573608
-0.078138336539269
-0.360516726970673
-0.002340853214264
0.742030739784241
-0.10310722887516
0.2222780585289
0.758923411369324
0.388268232345581
-0.400759279727936
0.593425273895264
-0.602090418338776
-0.046679243445397
0.763603329658508
-0.590130388736725
0.801058173179626
-0.143986001610756
-0.182415917515755
-0.402441561222076
-0.172202244400978
-0.577138185501099
-0.240223005414009
-0.494252264499664
0.027193814516068
-0.310525476932526
0.140834748744965
-0.442369103431702
-0.457538664340973
-0.238986775279045
-0.370788753032684
0.801057815551758
-0.616159558296204
-0.028714090585709
-0.341316819190979
0.924989521503449
-0.242291137576103
-0.376468777656555
0.855552971363068
-0.069407716393471
-0.308186769485474
-0.34385347366333
-0.221095308661461
-0.294636130332947
0.36270797252655
0.494341969490051
0.710385143756866
0.30372741818428
0.199729070067406
0.273428529500961
0.446361601352692
0.597642540931702
0.786228656768799
0.808429837226868
0.002058401703835
-0.383237361907959
0.007698819041252
-0.045739069581032
-0.174922749400139
0.673561155796051
0.174388453364372
-0.173758909106255
0.637217462062836
-0.006672471761704
0.7526895403862
-0.576904356479645
-0.322012305259705
0.151008829474449
0.356727242469788
0.812387466430664
-0.4502112865448
-0.514492511749268
0.214738473296165
0.848948240280151
-0.380130231380463
-0.32183712720871
-0.503973186016083
0.517438113689423
-0.005113631486893
0.49464738368988
-0.037317797541618
0.432475656270981
-0.254705250263214
0.601593315601349
0.732981860637665
0.119397833943367
0.849014401435852
0.09114532917738
0.102989375591278
-0.017851606011391
0.017946779727936
0.058063507080078
0.706819653511047
0.921693325042725
-0.208484426140785
0.556514620780945
0.645514309406281
0.739572107791901
-0.475832760334015
0.707971692085266
0.217746898531914
0.719907820224762
0.30575829744339
0.896228849887848
0.193307191133499
-0.22516043484211
0.809989869594574
0.233490109443665
-0.034816399216652
0.258076041936874
-0.623304069042206
0.91859894990921
-0.567347526550293
-0.608295559883118
0.68109005689621
0.463184416294098
0.865608692169189
-0.553741216659546
0.886150062084198
0.835292041301727
-0.24381859600544
-0.179821625351906
0.275297403335571
0.447082340717316
0.68362683057785
0.604949951171875
0.144261047244072
-0.626971065998077
0.702368199825287
0.047718897461891
0.910798668861389
-0.618704497814178
0.671456038951874
-0.045891329646111
0.915048658847809
0.874026000499725
0.729691863059998
-0.522592842578888
0.921096086502075
0.301940888166428
0.528030335903168
0.062019065022469
-0.177379265427589
0.736869692802429
-0.054241970181465
0.080882869660854
0.059407353401184
-0.591682374477387
-0.072775408625603
0.191882535815239
-0.249808505177498
-0.356586933135986
-0.228515550494194
-0.021184250712395
0.655930399894714
0.595764458179474
0.931594371795654
0.662345886230469
0.501738250255585
0.478571057319641
-0.188184723258019
0.859869420528412
0.406744956970215
0.70462030172348
0.864482641220093
0.223878845572472
0.49724680185318
0.32441520690918
-0.536090075969696
0.060843154788017
-0.001427486538887
-0.240654334425926
0.544270753860474
0.053545325994492
-0.290509641170502
0.512424230575562
-0.506542265415192
0.815755069255829
-0.205825909972191
-0.432957649230957
0.185900345444679
-0.471286237239838
0.871533989906311
0.013689026236534
0.557250082492828
0.744959473609924
-0.406648457050324
0.793669044971466
0.15710112452507
0.075207576155663
-0.276431977748871
0.181257337331772
0.014358028769493
-0.12544883787632
0.579900443553925
-0.170628324151039
-0.138541355729103
0.117977529764175
-0.128999963402748
0.414309293031693
0.481401562690735
-0.549638271331787
0.35565984249115
0.130174279212952
-0.530518293380737
0.30892026424408
-0.063603445887566
0.181844815611839
-0.143797680735588
-0.064834281802178
0.32151186466217
0.691818296909332
0.061778411269188
-0.559646546840668
0.144648253917694
-0.273959517478943
-0.364853978157043
0.207019180059433
0.718431115150452
0.639969944953918
-0.166703119874001
0.417000710964203
0.272510558366776
-0.256606996059418
-0.105360105633736
-0.535981833934784
-0.632316529750824
0.509326696395874
0.927186727523804
0.31392502784729
0.045124247670174
0.144107028841972
0.385272175073624
-0.045104920864105
0.419578373432159
-0.282831430435181
0.564197480678558
0.362627804279327
0.808669447898865
0.200625032186508
-0.094023212790489
0.286384165287018
0.491210401058197
0.345823585987091
-0.367216289043427
-0.262633323669434
0.598144710063934
0.087801314890385
0.607443153858185
0.901749610900879
0.102135971188545
0.587100386619568
0.224477514624596
0.850702941417694
-0.42140656709671
0.143581852316856
-0.587364554405212
0.814886271953583
-0.358081340789795
-0.603326976299286
-0.389228999614716
-0.583128333091736
-0.556723117828369
-0.506843209266663
-0.472777187824249
0.901647627353668
0.499851107597351
-0.481125771999359
0.386765003204346
0.269412994384766
0.339290231466293
-0.503556668758392
0.167757868766785
0.36002653837204
0.5745809674263
0.701334297657013
-0.056896239519119
0.052433833479881
0.524060964584351
0.378243893384933
-0.113618120551109
0.12672583758831
0.506993591785431
0.020189911127091
-0.592558860778809
0.609501421451569
0.10013310611248
0.081965923309326
0.031502112746239
0.410092562437058
0.707394301891327
0.834903419017792
0.635906934738159
0.423158586025238
0.520681917667389
0.208493947982788
0.590088784694672
-0.25793319940567
0.578678607940674
-0.35873544216156
-0.454983532428741
-0.441754281520844
-0.356754183769226
-0.565397560596466
-0.479091465473175
-0.515486359596252
0.639645099639893
0.589844405651093
-0.610174298286438
0.835654556751251
-0.080568417906761
-0.402102887630463
-0.501254737377167
0.153215304017067
0.548207521438599
0.538220942020416
-0.100035414099693
0.1229642406106
0.529760956764221
0.460801362991333
0.590575337409973
0.406397223472595
0.268441140651703
0.881769835948944
0.907659590244293
-0.336848378181458
0.189153835177422
0.138318061828613
-0.341371536254883
0.306736558675766
-0.116204813122749
0.2592633664608
0.416787922382355
-0.14590822160244
0.253415644168854
0.436730653047562
-0.122591808438301
0.338972002267838
0.834588825702667
-0.435001909732819
0.393925189971924
0.841819167137146
0.384317278862
-0.306597173213959
0.079513341188431
-0.013184353709221
0.462168693542481
0.511965572834015
0.378084421157837
-0.252174258232117
0.801401555538178
-0.578238070011139
0.589142262935638
0.884841620922089
0.322215259075165
0.598935067653656
0.186017125844955
0.679038166999817
0.902040362358093
0.466851651668549
0.006996124982834
-0.346387624740601
-0.605238378047943
0.377544820308685
-0.617591559886932
-0.437893271446228
0.128446340560913
-0.625303983688355
-0.038366764783859
-0.327314972877502
0.172377735376358
0.386234700679779
0.616794347763062
-0.195210114121437
-0.25286853313446
-0.507612884044647
0.398996323347092
-0.025237068533897
0.384294450283051
-0.374312341213226
0.297866821289062
-0.192336812615395
-0.36821323633194
0.660058200359345
-0.054957836866379
-0.148531034588814
0.423195511102676
0.589045703411102
-0.530957996845245
0.73109233379364
-0.567776381969452
-0.55368584394455
0.414476811885834
-0.191484972834587
0.097221963107586
-0.617056667804718
0.272626876831055
0.080881714820862
-0.144587352871895
0.261978805065155
-0.573692679405212
0.817041873931885
0.08417534083128
0.86290168762207
0.772056818008423
0.527585446834564
-0.409754574298859
0.923076093196869
-0.069326177239418
0.442280054092407
-0.629398763179779
0.602033019065857
-0.196132317185402
0.143264606595039
-0.461409628391266
0.802030146121979
-0.137266263365746
-0.322951257228851
0.188692256808281
0.833334565162659
-0.446239769458771
-0.451165080070496
-0.347016274929047
-0.571310639381409
0.731095373630524
0.349256187677383
-0.603997707366943
-0.51727956533432
0.195722490549088
0.518133044242859
-0.123653873801231
0.515410661697388
-0.486073732376099
-0.200125768780708
0.516722977161408
0.442093014717102
0.927083790302277
0.237836390733719
0.007228896021843
-0.436698853969574
0.469688415527344
0.609895348548889
0.305905938148499
0.683733999729157
-0.447550535202026
-0.284442842006683
-0.574702024459839
0.149209558963776
0.437068551778793
0.492634057998657
-0.623528003692627
0.728627502918243
-0.538004159927368
0.18350613117218
0.718898475170136
-0.17149131000042
0.232710480690002
-0.463500738143921
0.502459287643433
0.859500110149384
-0.38265323638916
-0.633963465690613
-0.413489520549774
0.274667948484421
0.76476389169693
-0.402617454528809
-0.439252436161041
0.196618631482124
0.739653706550598
-0.442382454872131
0.92357063293457
0.789038717746735
0.796423077583313
0.293090999126434
0.16039477288723
0.619393646717072
0.736412644386292
0.068274237215519
-0.133856430649757
0.452751636505127
-0.091148748993874
-0.55590146780014
0.069146238267422
-0.105212584137917
-0.141994908452034
0.722659051418304
0.12349097430706
0.429844975471497
-0.595601916313171
0.001480311155319
0.482249975204468
0.339570164680481
-0.628282964229584
0.93466705083847
0.438410341739655
0.402559220790863
0.469603598117828
-0.419544577598572
-0.029002547264099
-0.485288739204407
0.57691103219986
0.317800223827362
0.01730914413929
-0.616991698741913
0.829241216182709
-0.087417319417
0.603508114814758
0.518121123313904
0.499550938606262
-0.191474571824074
-0.033578157424927
-0.420522570610046
0.781823754310608
0.341508805751801
0.937296032905579
0.109515897929668
-0.024601921439171
0.863950073719025
0.545179486274719
0.732373595237732
0.012364372611046
0.685154736042023
0.088799141347408
0.282824456691742
-0.604054868221283
-0.191554561257362
0.518352150917053
-0.501484453678131
0.467061758041382
0.227211758494377
0.8688725233078
-0.51479184627533
-0.223366603255272
-0.355838656425476
-0.413689851760864
-0.603028655052185
0.650465667247772
0.383674263954163
0.634212732315064
0.791548609733582
-0.282578706741333
-0.366655588150024
0.775202333927155
0.750750482082367
0.454615116119385
-0.521697640419006
0.568997621536255
0.851497352123261
0.886297523975372
0.066570773720741
-0.405068099498749
0.344253599643707
-0.258545994758606
-0.354913711547852
0.63963520526886
0.022941336035729
0.930514514446259
0.459756433963776
0.313619703054428
0.04040090739727
-0.537164270877838
-0.373837232589722
0.135184317827225
0.909535884857178
-0.139761343598366
0.680818796157837
0.480748176574707
-0.421251535415649
0.060032457113266
-0.307019054889679
-0.147262766957283
0.039996445178986
0.673348844051361
0.673569917678833
0.506452202796936
-0.414777636528015
0.649313628673553
0.647174298763275
-0.32623964548111
-0.230900213122368
-0.575236439704895
-0.571046531200409
-0.407781541347504
-0.395054399967194
-0.271670997142792
-0.125197038054466
-0.200527414679527
0.018938720226288
0.548233509063721
0.281205117702484
-0.477854192256928
0.415573537349701
0.821883201599121
0.204582929611206
0.382537722587585
-0.623514592647553
0.541644096374512
0.552813708782196
0.509811580181122
0.046301171183586
-0.006481811404228
0.188424870371819
0.862712979316711
-0.33644562959671
-0.457487523555756
-0.015726462006569
-0.480723977088928
0.855818331241608
-0.577125191688538
0.203138947486877
-0.633859872817993
-0.393275797367096
-0.247132852673531
0.672956228256226
-0.402576982975006
-0.185471668839455
-0.497534692287445
-0.185275688767433
0.302807092666626
-0.444844007492065
0.627713561058044
-0.384495675563812
-0.364647924900055
0.902731060981751
-0.331638991832733
0.266580313444138
0.425698459148407
-0.528266847133637
0.008144825696945
-0.173201993107796
0.434460878372192
-0.002617329359055
0.077308230102062
0.255433261394501
0.48563814163208
-0.156259551644325
0.780776977539063
-0.161551401019096
-0.034447625279427
0.300168454647064
-0.106511428952217
-0.506377220153809
-0.06976418197155
0.449619770050049
0.535851120948792
0.607511162757874
0.666701853275299
0.608990907669067
0.135099872946739
0.769389510154724
0.630033671855927
-0.454950332641602
0.11094306409359
0.435188919305801
0.58771413564682
0.063383333384991
-0.383218288421631
0.562406718730927
0.104727111756802
0.196547567844391
0.402867078781128
0.168370425701141
0.597061097621918
0.621504127979279
-0.157684996724129
-0.620913803577423
0.585639536380768
0.915752351284027
0.467189729213715
-0.421705007553101
0.289375245571136
0.894510686397553
0.189858660101891
-0.391537547111511
0.768040060997009
-0.028458371758461
0.462493360042572
0.172904074192047
0.876181542873383
0.779403328895569
0.328220129013062
-0.065126046538353
-0.435650765895844
0.840717077255249
0.196456119418144
0.640850365161896
-0.261901021003723
-0.303251206874847
-0.307843744754791
-0.527482211589813
-0.326162695884705
0.007652565836906
-0.140493080019951
0.289040714502335
-0.252444922924042
0.69767028093338
0.624866366386414
-0.320208966732025
0.42539656162262
0.527595996856689
-0.31404846906662
-0.038156509399414
0.423601567745209
-0.137338325381279
-0.267781615257263
0.56327098608017
0.362150430679321
0.710902750492096
-0.038449659943581
0.798361659049988
0.032555177807808
0.330463051795959
0.914572179317474
0.559165716171265
0.124849155545235
0.701914310455322
-0.386063396930695
0.413484364748001
0.697415590286255
-0.303137481212616
0.544576644897461
-0.61948424577713
0.143229529261589
0.097149655222893
-0.182901307940483
0.080771170556545
0.196651205420494
-0.009367480874062
0.294344186782837
-0.619407415390015
0.77729994058609
0.405546545982361
0.819908559322357
0.357962727546692
-0.56396359205246
-0.577205836772919
0.929215013980866
-0.545536875724793
-0.054259642958641
0.751989662647247
-0.293765723705292
0.909739911556244
0.009420484304428
0.640376091003418
-0.427192986011505
-0.581972181797028
-0.423290967941284
0.088347479701042
0.836430132389069
0.212575882673264
-0.210238113999367
0.909827589988709
0.794836401939392
0.544987261295319
-0.001009106636047
-0.054028213024139
0.849656045436859
0.628714263439178
0.397684395313263
0.08814562112093
0.834267377853394
0.292504280805588
-0.530037522315979
-0.027782320976257
0.785666763782501
0.65608936548233
-0.520966053009033
0.238597214221954
0.191783025860786
0.740473389625549
0.71378630399704
-0.015558540821076
0.431160718202591
-0.615514516830444
-0.40902841091156
-0.347546517848968
0.394029140472412
0.243497624993324
0.010860204696655
0.675866842269897
0.146018385887146
0.834089815616608
0.452440023422241
0.874774813652039
-0.09857003390789
0.103473380208015
-0.527753472328186
0.007681548595428
0.564425349235535
0.281967341899872
-0.054386585950852
0.216347306966782
-0.441287755966187
0.028310164809227
0.172206863760948
-0.088291510939598
-0.295930027961731
0.37932938337326
-0.198744788765907
0.254341304302216
0.734614849090576
0.914466500282288
0.534770309925079
-0.626032769680023
0.160965010523796
0.767592549324036
0.545299708843231
0.25388115644455
-0.06714378297329
0.557818114757538
-0.633472800254822
-0.514567494392395
0.350619316101074
0.231266319751739
0.403361558914185
0.200074851512909
-0.5701584815979
0.899816155433655
0.867932438850403
0.59482616186142
-0.024675011634827
0.419233649969101
-0.419498801231384
-0.34404194355011
0.660771191120148
0.622764468193054
-0.474246501922607
-0.288424730300903
0.484609067440033
0.432418763637543
0.937833189964294
-0.412355124950409
0.361248761415482
-0.45080441236496
0.363831400871277
-0.299044251441956
0.643180191516876
-0.489411354064941
0.48976194858551
0.748891770839691
-0.192628189921379
-0.287309765815735
-0.175087496638298
0.437848746776581
0.477416694164276
0.740018784999847
-0.579065918922424
0.754046380519867
-0.582274377346039
-0.327047944068909
0.583818137645721
0.30905020236969
0.438668072223663
-0.20190854370594
0.603927850723267
0.850302934646606
0.89485776424408
0.461489796638489
0.420030266046524
0.2868532538414
0.078616634011269
0.822049915790558
-0.213672801852226
-0.033970639109612
0.901900112628937
-0.06941868364811
0.222733020782471
0.359575510025024
0.430435657501221
-0.553270757198334
-0.148316815495491
0.361044704914093
-0.441565752029419
0.509669601917267
-0.061818659305573
-0.28985458612442
0.527121841907501
-0.303266882896423
-0.323795735836029
0.155561298131943
-0.226637080311775
0.057347252964974
0.372114688158035
0.434861063957214
-0.036773040890694
-0.006398692727089
0.915984153747559
-0.337003409862518
-0.29204124212265
0.416677474975586
-0.03482423722744
-0.613734602928162
0.156189143657684
0.792624175548553
0.503328621387482
-0.063383206725121
0.291194528341293
0.639904677867889
0.51034289598465
0.281852096319199
0.232434496283531
0.225988805294037
0.049161568284035
0.744908332824707
0.859832465648651
0.815531849861145
-0.199191346764565
-0.506170332431793
0.200872018933296
0.237785920500755
-0.309060633182526
-0.600693821907043
0.919042468070984
-0.26904559135437
0.232158854603767
0.424753844738007
-0.417795062065125
-0.366408705711365
0.614487230777741
0.000825047492981
0.778446912765503
0.869601964950562
0.431343615055084
0.85914558172226
0.836226642131805
-0.40933495759964
-0.346676588058472
0.654186964035034
0.328907012939453
-0.255744755268097
0.117283068597317
-0.627942383289337
0.695866405963898
0.435938119888306
0.032947674393654
-0.314068853855133
0.882469713687897
0.930974543094635
0.899148404598236
-0.392609596252441
0.68324226140976
0.823972642421722
-0.11303673684597
0.368542075157166
0.235313698649406
0.217824578285217
0.861211180686951
-0.289397835731506
0.229775965213776
0.213908910751343
0.245956584811211
-0.027215212583542
0.559162080287933
-0.516469895839691
-0.56134694814682
-0.462670683860779
-0.223393216729164
-0.148455038666725
-0.363214612007141
0.636043548583984
-0.169949755072594
0.517420947551727
0.375268995761871
0.255590051412582
0.265411794185638
0.191332891583443
-0.037545472383499
0.468040406703949
-0.555617928504944
0.809537649154663
0.230519786477089
0.834782302379608
0.416935563087463
-0.15659074485302
0.768957078456879
-0.500918626785278
0.655379176139832
0.573769271373749
0.045066848397255
0.342046618461609
-0.371079206466675
-0.615851581096649
-0.567848861217499
0.057555377483368
0.586752235889435
0.076231434941292
-0.28149002790451
0.400007516145706
0.860543429851532
-0.06067119538784
0.256185680627823
0.875711500644684
-0.035145416855812
-0.344617903232574
0.803557574748993
0.197872370481491
0.654058873653412
0.856186151504517
-0.050201743841171
0.063313566148281
0.028082266449928
0.309270560741425
0.857142090797424
-0.185703501105309
0.264757633209229
-0.150288805365562
-0.45824807882309
0.642827332019806
-0.271462321281433
0.422588527202606
0.877440810203552
0.885484993457794
-0.389343559741974
0.845106422901154
-0.290256500244141
0.737702250480652
-0.568838179111481
-0.161332681775093
-0.177485242486
0.314036875963211
0.239173352718353
-0.251993358135223
-0.380916059017181
0.90533721446991
-0.11004664003849
-0.55775797367096
-0.397890686988831
0.775531649589539
-0.342544674873352
0.081766434013844
-0.340600788593292
-0.402299761772156
-0.278641939163208
0.202148482203484
0.19733077287674
0.833639562129974
-0.447007477283478
0.007208332419395
0.935815811157227
-0.280358135700226
0.638449907302856
-0.560309112071991
-0.272033095359802
0.017745330929756
-0.092218682169914
-0.40801352262497
-0.0703194886446
0.449941337108612
0.468196272850037
-0.061739936470985
-0.221878930926323
0.782772362232208
0.021597072482109
0.047470659017563
0.327861428260803
-0.617765486240387
-0.39585268497467
0.058723449707031
0.306698620319366
0.051482111215592
-0.08476497232914
-0.535565376281738
-0.633028328418732
0.81803697347641
-0.456167221069336
-0.49779087305069
0.135321110486984
-0.114971414208412
0.187268123030663
0.887120842933655
0.623906195163727
-0.371030807495117
-0.381020069122314
0.59369033575058
0.838632166385651
-0.015485659241676
-0.434523344039917
0.363630056381226
-0.582743287086487
-0.438911497592926
-0.317362070083618
0.33214271068573
-0.30269056558609
0.612222909927368
0.127145379781723
-0.160583183169365
0.443579912185669
0.798665285110474
0.737013757228851
-0.054729163646698
-0.354411661624908
-0.014437854290009
-0.361271381378174
0.421849191188812
0.568973064422607
0.859164476394653
0.403571367263794
-0.218180045485497
0.568699717521668
-0.236278370022774
0.422184973955154
-0.376032948493958
0.845575869083405
-0.219190940260887
-0.102442517876625
-0.274035632610321
0.357732564210892
0.52081960439682
-0.016769945621491
0.889720618724823
0.923435986042023
0.059724420309067
0.424006581306458
0.100770749151707
0.594582438468933
0.834632992744446
0.574732899665833
0.601660549640656
-0.148197069764137
0.635650932788849
0.723436892032623
-0.468895435333252
0.927613615989685
0.028898417949677
-0.612588346004486
0.157864779233933
-0.419123649597168
0.056305959820747
0.0053671002388
0.068882867693901
0.810118973255158
-0.230809077620506
0.575550854206085
0.372494608163834
0.131348863244057
-0.034307911992073
0.37999552488327
0.233933612704277
-0.418755948543549
0.196999669075012
-0.094075188040733
0.088283583521843
-0.360249102115631
-0.272512972354889
0.848016321659088
-0.400259017944336
-0.506555378437042
0.572355031967163
0.917860209941864
0.524233400821686
0.923653244972229
-0.004099175333977
0.915439009666443
-0.29926723241806
0.453633666038513
0.064521655440331
0.257509231567383
-0.565729081630707
0.617254197597504
-0.259611785411835
-0.334396541118622
0.244012534618378
0.102441668510437
-0.622737884521484
-0.202310219407082
-0.301030993461609
0.40566748380661
-0.138107642531395
-0.136273369193077
-0.461788415908814
0.732224583625793
0.069346703588963
0.400346517562866
0.804253935813904
0.832512021064758
0.553603768348694
0.309684127569199
0.588051497936249
-0.476964831352234
-0.478042602539063
-0.328091263771057
-0.521690428256989
-0.271540403366089
-0.151664182543755
0.366391688585281
0.534112632274628
-0.300223886966705
0.548777282238007
0.24214006960392
-0.425992131233215
-0.402966022491455
0.408335357904434
0.693428993225098
-0.548215985298157
0.755954802036285
0.522815883159637
-0.304629564285278
0.688879728317261
0.78902405500412
-0.304113149642944
-0.369633316993713
0.319279134273529
-0.300074219703674
0.615655362606049
-0.385827302932739
0.438522338867188
0.062459394335747
-0.4414102435112
0.772951364517212
0.169511288404465
-0.302425265312195
-0.419040262699127
-0.407154142856598
0.926262378692627
0.536720991134644
0.203967079520226
0.712159276008606
-0.508078515529633
-0.246031865477562
-0.17927859723568
-0.280478656291962
0.241121336817741
0.164759129285812
-0.602746427059174
-0.399992883205414
0.831745505332947
0.016623675823212
0.482349455356598
0.55171412229538
-0.534809648990631
0.001774281263351
0.095200076699257
0.770870566368103
-0.095372036099434
-0.622276544570923
-0.508230984210968
0.674202263355255
0.216956719756126
0.811147630214691
-0.592857956886292
0.530267596244812
-0.578370273113251
-0.405067026615143
0.772915363311768
0.901866793632507
0.304330229759216
0.821413218975067
-0.495136201381683
-0.412115871906281
-0.094789668917656
0.215138301253319
0.748850107192993
0.400883108377457
-0.29272848367691
-0.153796032071114
0.21156519651413
-0.355583131313324
-0.276329636573791
-0.087491229176521
0.418339133262634
-0.358995854854584
0.825529515743256
0.579354107379913
0.10929586738348
0.028470829129219
-0.124513223767281
0.057628646492958
0.239533454179764
-0.471989035606384
0.913351237773895
-0.263973414897919
-0.152989372611046
-0.041342362761498
-0.046412155032158
0.329489409923553
0.201821491122246
0.403195142745972
-0.32705819606781
-0.536541759967804
0.594267189502716
0.408913642168045
0.713145256042481
0.356916427612305
-0.106284633278847
-0.570829510688782
-0.349557995796204
-0.157689288258553
-0.02713368833065
0.928423583507538
0.111094534397125
0.396172076463699
0.48856121301651
0.626469314098358
-0.053212270140648
0.574225723743439
-0.020377889275551
-0.598100364208221
-0.163100823760033
0.30422979593277
0.377605497837067
0.20167276263237
-0.620908796787262
0.353842318058014
-0.230519726872444
0.039575353264809
0.030293434858322
0.9117231965065
-0.107498988509178
-0.19504813849926
0.059893503785133
0.074681222438812
0.292602717876434
0.206296652555466
0.251849770545959
0.208919733762741
-0.100851163268089
0.323071122169495
0.455838322639465
0.243823885917664
0.407888114452362
0.2729871571064
0.374499171972275
0.879617512226105
0.059268236160278
-0.020096316933632
-0.550686001777649
0.373753398656845
0.20654721558094
-0.218325838446617
-0.459629058837891
-0.623631238937378
-0.208064869046211
0.936747908592224
0.508452594280243
-0.296617388725281
-0.594730019569397
0.626089036464691
0.149361222982407
0.456841468811035
0.745689749717712
0.679760158061981
-0.527974247932434
0.736832559108734
0.593847930431366
-0.310010015964508
-0.217477306723595
0.397861957550049
0.589599609375
0.018499746918678
0.464679956436157
-0.556092143058777
0.178611129522324
0.064346455037594
0.591749310493469
0.076247707009316
0.060210019350052
-0.23391829431057
0.284782111644745
-0.387381076812744
0.593979418277741
-0.237459823489189
-0.506303787231445
-0.119935438036919
0.868818938732147
-0.003685101866722
0.104529581964016
0.220611780881882
0.513471066951752
0.642145037651062
0.356654047966003
0.594878554344177
0.853881299495697
0.917065620422363
0.823999166488647
0.845480501651764
0.075040213763714
0.751228511333466
0.216572090983391
0.128068923950195
-0.213780388236046
-0.423567950725555
0.708973407745361
-0.421142220497131
0.41540265083313
0.597922623157501
0.472367167472839
-0.128378197550774
0.730587065219879
0.595771312713623
-0.15288220345974
0.138014137744904
0.254971861839294
-0.457029104232788
0.143239140510559
0.814206659793854
0.805121600627899
-0.4918252825737
-0.121739968657494
-0.035587295889855
0.698612809181213
0.323754251003265
-0.603502690792084
0.229773640632629
0.151495978236198
-0.233497604727745
0.397277444601059
0.667064607143402
0.797767460346222
0.524425268173218
-0.15650449693203
0.265931189060211
0.618299782276154
-0.067140266299248
0.034167900681496
0.201866418123245
0.733444094657898
0.867071986198425
0.390350639820099
0.701769948005676
-0.597988605499268
0.653718292713165
-0.177136018872261
-0.303641974925995
-0.332175195217133
0.909239828586578
-0.589222192764282
0.150870874524117
0.717116892337799
-0.129203572869301
0.751850605010986
0.474423050880432
0.368450105190277
-0.430512666702271
0.563510775566101
0.433722048997879
0.409722089767456
-0.39214026927948
-0.2873894572258
0.165373265743256
0.005494117736816
-0.376216650009155
0.66381561756134
-0.541379153728485
-0.500927686691284
0.069341570138931
0.021203994750977
0.048739641904831
-0.421876072883606
-0.167335644364357
-0.285516738891602
0.812559068202972
0.305379182100296
0.332204341888428
-0.077341601252556
-0.594553470611572
-0.487790822982788
-0.087532535195351
0.386709034442902
0.782596945762634
-0.472175598144531
-0.385469675064087
0.633545577526093
0.237800419330597
0.908529877662659
-0.497234463691711
-0.437171399593353
0.354242146015167
0.758331060409546
0.753070950508118
0.326067179441452
0.278030395507812
0.834386348724365
0.400570601224899
0.333401143550873
0.023973435163498
0.862064480781555
0.248234793543816
0.56217622756958
0.35555425286293
0.734903454780579
0.512226998806
-0.081771776080132
0.666388750076294
0.85128927230835
0.438208639621735
-0.214813038706779
0.648003697395325
0.174711778759956
-0.113736525177956
0.444434940814972
-0.580193042755127
0.46573942899704
0.637947082519531
0.709015846252441
0.542097747325897
0.359291076660156
-0.096342012286186
0.732089221477509
0.646168410778046
-0.209786996245384
0.153017580509186
0.018144100904465
0.589262843132019
0.661417365074158
-0.419650316238403
-0.47463446855545
0.037037327885628
0.865398347377777
0.521208643913269
-0.011282175779343
0.613607287406921
0.174093335866928
-0.038890570402145
-0.002836987376213
-0.548465490341187
0.485576212406158
-0.124108508229256
0.695272445678711
0.609934628009796
-0.101316168904305
0.567300200462341
0.045022934675217
0.370486795902252
0.576707184314728
0.63015878200531
0.263943791389465
0.220742613077164
-0.494687736034393
0.866999447345734
0.401869803667069
-0.56931060552597
0.889594435691834
0.255601495504379
-0.35301798582077
0.013467967510223
0.400201201438904
0.641476154327393
-0.206569209694862
0.376146823167801
-0.546625137329102
-0.359965801239014
-0.042701900005341
0.934354841709137
-0.44056624174118
0.450574040412903
-0.585512042045593
0.633453190326691
-0.067403092980385
-0.532900273799896
-0.534197807312012
-0.213755920529366
-0.059101536870003
0.620182752609253
0.530082285404205
0.275751650333405
-0.036836683750153
-0.03034171462059
-0.038657933473587
0.583049058914185
0.538990795612335
0.426612734794617
0.932193696498871
-0.015021026134491
-0.061248451471329
0.201265588402748
-0.592420399188995
0.314145684242249
0.902166843414307
0.890055000782013
0.177147731184959
-0.342770636081696
0.509213924407959
0.5567986369133
0.355111479759216
0.676664590835571
0.432888209819794
0.632843792438507
-0.367027163505554
0.675808370113373
0.245367407798767
-0.437574803829193
-0.124727144837379
-0.185787901282311
-0.194457098841667
0.029881522059441
0.415808379650116
-0.112977370619774
0.730087637901306
-0.152484014630318
0.327087700366974
-0.577760577201843
-0.297749161720276
-0.097414448857308
-0.391076326370239
-0.459433853626251
-0.117376819252968
0.894584596157074
0.15509982407093
0.797472894191742
0.859356224536896
0.031891271471977
-0.416369736194611
-0.014095336198807
-0.221165999770164
-0.214229807257652
0.457722723484039
-0.62204509973526
0.220546811819077
-0.622382164001465
0.468333184719086
-0.085599020123482
0.928889334201813
-0.034466609358788
-0.412929892539978
0.71082729101181
-0.343270719051361
0.787850439548492
-0.439070403575897
0.044555425643921
0.118077658116817
0.121757157146931
-0.18919526040554
0.609957814216614
-0.524348318576813
0.521785974502564
-0.627751588821411
0.139762058854103
-0.390480101108551
-0.139675721526146
0.199732482433319
-0.499245464801788
0.729700267314911
-0.195143148303032
0.857159972190857
0.540286242961884
-0.225436761975288
0.442020535469055
-0.63356351852417
-0.152377471327782
-0.196471109986305
0.728515326976776
-0.526728391647339
0.223893344402313
0.444866597652435
-0.59659743309021
-0.04500225186348
-0.271208703517914
0.273844122886658
0.778243184089661
0.277347952127457
0.725800454616547
-0.516407668590546
0.534286558628082
-0.011088743805885
-0.120290473103523
-0.252159237861633
0.094041399657726
0.092139825224876
-0.522994637489319
0.253186732530594
0.250345468521118
0.392526686191559
0.418894678354263
-0.508355438709259
0.510372340679169
-0.094968155026436
0.634167313575745
-0.224966004490852
-0.456908941268921
-0.047861441969872
0.276389896869659
-0.540404558181763
-0.10708312690258
0.434259712696075
-0.523863136768341
0.748778343200684
0.623352110385895
0.198940858244896
0.903579771518707
0.021207913756371
-0.616803705692291
-0.071894630789757
0.656272172927856
0.641330718994141
0.113030984997749
-0.354816317558289
-0.229613736271858
0.477765500545502
-0.078871235251427
0.831723928451538
-0.056642666459084
0.372622936964035
-0.102566793560982
-0.441274344921112
0.061451375484467
0.234636098146439
-0.260899782180786
-0.307588338851929
-0.573967516422272
0.210030287504196
0.186998292803764
0.42979222536087
0.239032685756683
-0.515360176563263
-0.204666033387184
0.433751404285431
-0.396730720996857
0.674181759357452
0.714946806430817
0.404447108507156
-0.056302666664124
0.272915571928024
-0.354737162590027
0.366271376609802
-0.372873425483704
-0.340443909168243
-0.221498712897301
0.337840497493744
0.144390761852264
-0.419957935810089
-0.53865772485733
-0.500272035598755
-0.081923469901085
-0.048082500696182
0.231703549623489
0.871872425079346
0.380229115486145
-0.228509679436684
0.504732668399811
-0.254892885684967
0.011038705706596
-0.092322364449501
0.352919697761536
0.232252836227417
0.76480233669281
0.816972374916077
0.629299819469452
0.626132011413574
-0.375318586826324
-0.321918845176697
-0.448548555374146
0.307283341884613
-0.504002749919891
-0.474517345428467
0.313810467720032
0.452556729316711
0.866466462612152
0.39240688085556
0.734123885631561
0.482412457466126
0.47517603635788
0.889047086238861
0.097167298197746
0.684788346290588
-0.58998566865921
0.635761260986328
0.848703742027283
0.411913126707077
-0.27953690290451
-0.424929857254028
0.85172301530838
0.204740434885025
0.680118441581726
0.254713952541351
0.002107575535774
0.709215641021729
0.581048667430878
-0.408525228500366
0.778219759464264
-0.018052890896797
0.040197312831879
-0.009026497602463
0.427912771701813
0.452261567115784
-0.005738765001297
-0.591824352741241
-0.140035882592201
0.151342540979385
-0.224520817399025
0.772416949272156
0.352567851543427
0.387202799320221
0.555059194564819
0.182558491826057
0.815501213073731
-0.508885741233826
-0.250242710113525
0.057510286569595
0.780274510383606
0.512078166007996
0.085558004677296
-0.001441970467567
0.448181092739105
0.246394544839859
-0.588586330413818
0.541411817073822
-0.122052744030952
0.876197397708893
-0.475225865840912
0.842558920383453
-0.233265623450279
-0.259087800979614
0.773509562015533
0.580839574337006
-0.377555191516876
0.307197421789169
0.231781214475632
0.722059905529022
-0.552524566650391
0.140431448817253
0.469320416450501
0.254150897264481
-0.211384460330009
0.707156479358673
0.065945871174336
-0.393627643585205
0.885621070861816
-0.564251005649567
0.789869546890259
-0.305481970310211
-0.057609722018242
0.447871446609497
0.509590685367584
0.034396976232529
0.555921971797943
0.336360901594162
0.655161082744598
-0.47988224029541
0.56657999753952
0.846671104431152
0.355300962924957
0.916817367076874
-0.113067135214806
0.595377862453461
0.567128837108612
-0.018761068582535
0.78628796339035
-0.458036005496979
0.022520586848259
0.108478911221027
0.922572195529938
0.48490047454834
-0.445473670959473
-0.069662228226662
0.368974477052689
-0.129345878958702
0.386951148509979
-0.522434055805206
0.719634771347046
0.021532028913498
-0.293782472610474
0.582804441452026
0.483843207359314
0.497508704662323
-0.256112396717072
-0.528932869434357
-0.113784715533257
-0.454807460308075
0.498492121696472
-0.138149991631508
0.36313533782959
0.667937994003296
-0.036154359579086
0.087211117148399
0.930922210216522
0.487647354602814
-0.336201429367065
0.069875977933407
-0.153724893927574
0.91378390789032
-0.306211113929749
0.438933312892914
-0.577434659004211
-0.093071654438973
-0.215069964528084
0.129134148359299
0.467969000339508
-0.471568882465363
-0.295381784439087
0.260122299194336
-0.351797580718994
0.202818766236305
0.863070726394653
-0.586331307888031
-0.03601448237896
-0.318226337432861
-0.070591703057289
0.382459342479706
0.012161955237389
-0.233535334467888
0.726474583148956
0.022091090679169
0.586544334888458
-0.396087229251862
-0.21996895968914
-0.471917450428009
-0.38755464553833
-0.414163291454315
-0.17683582007885
-0.208841279149055
0.561504006385803
0.486483633518219
0.175669223070145
-0.266333281993866
0.436717212200165
-0.395912766456604
0.793913722038269
0.309117496013641
-0.248313471674919
-0.198566064238548
0.225238353013992
0.770334541797638
0.827066659927368
-0.152523085474968
0.284102737903595
0.827427923679352
0.019612401723862
0.067055948078632
-0.218698903918266
-0.124793395400047
-0.498808979988098
0.438199698925018
0.598105549812317
-0.015406459569931
0.420969188213348
-0.419365167617798
0.663633584976196
0.286902129650116
0.092670477926731
0.826612114906311
-0.415230989456177
0.130331635475159
0.578294694423676
0.374426484107971
-0.271423280239105
0.724330604076386
0.16516338288784
-0.382895767688751
0.752727866172791
0.729648530483246
0.800172924995422
0.515228807926178
0.831456243991852
-0.191889241337776
0.712725281715393
0.404633402824402
-0.040376111865044
0.051767185330391
0.086682207882404
0.687137961387634
0.608162939548492
-0.194373980164528
-0.414999008178711
-0.522701799869537
0.344824373722076
0.218515962362289
0.504950702190399
0.512587368488312
0.009594470262527
0.836837887763977
0.866130352020264
0.68249249458313
0.284117579460144
0.193901926279068
0.91280734539032
0.508129477500916
0.680003046989441
-0.330711603164673
0.020112305879593
-0.318845272064209
0.933840215206146
-0.290083646774292
-0.208971038460731
0.882034122943878
0.326819777488708
0.853846192359924
-0.469553291797638
0.248655930161476
0.867363214492798
-0.309471487998962
0.527964890003204
0.260273873806
-0.630804061889648
0.621728956699371
-0.112481728196144
0.326472222805023
0.302904844284058
0.413270503282547
0.434002995491028
0.766183376312256
-0.595129072666168
-0.075899168848991
0.93520188331604
0.585914671421051
0.031542703509331
0.452993214130402
-0.621606588363647
-0.43448007106781
0.81866329908371
0.720687806606293
-0.62226802110672
0.921135246753693
-0.328998565673828
0.523807406425476
0.715847969055176
-0.526190936565399
0.08115877956152
-0.272746384143829
-0.543436467647553
0.796916723251343
-0.430657982826233
-0.563601613044739
0.461834013462067
0.880718469619751
0.769021093845367
0.21183742582798
-0.544489741325378
-0.075563117861748
-0.245709791779518
-0.505850911140442
-0.233555510640144
0.429007768630981
-0.231509402394295
0.674131512641907
0.191660597920418
0.54142302274704
-0.227448359131813
0.438049912452698
0.209976240992546
0.552050232887268
0.041516095399857
0.426446259021759
-0.119580402970314
-0.219263032078743
-0.43246978521347
0.788754165172577
-0.576915800571442
-0.598896026611328
0.655555605888367
0.533446550369263
-0.183932974934578
0.792028486728668
-0.322371482849121
0.588590025901794
0.585086762905121
-0.180829271674156
0.470459282398224
0.096248842775822
0.682531118392944
-0.614990174770355
0.718167543411255
0.847230494022369
0.238371878862381
-0.336150407791138
0.155261486768723
0.916520833969116
0.273804396390915
0.068245224654675
-0.337153553962708
0.542086362838745
0.29071968793869
0.290341705083847
-0.060726419091225
0.674387633800507
-0.344107031822205
0.634933352470398
-0.319138169288635
0.889567255973816
0.827236473560333
0.927030146121979
0.921798348426819
-0.164754703640938
0.768339037895203
0.532101929187775
0.753429889678955
-0.078136786818504
0.567544043064117
-0.244885966181755
0.71195387840271
-0.27943742275238
0.144195213913918
-0.034993559122086
-0.612303137779236
-0.367302238941193
-0.135788962244987
0.107410162687302
-0.355919659137726
0.499925911426544
-0.261880397796631
-0.181588783860207
0.364286005496979
-0.356877505779266
0.934987366199493
0.250455558300018
-0.394120812416077
0.914923846721649
0.915942549705505
0.575639069080353
-0.116793647408485
-0.448137700557709
-0.042977645993233
0.704013228416443
0.147212162613869
-0.40567284822464
0.805073857307434
-0.376705646514893
0.409486711025238
0.086245842278004
0.0007294267416
0.641244769096375
0.260806322097778
-0.117550030350685
0.814322292804718
-0.240405693650246
-0.201993927359581
-0.318238854408264
-0.404279589653015
0.09338553249836
-0.627308964729309
-0.538349449634552
-0.3768230676651
0.149079442024231
-0.486886143684387
-0.306662440299988
-0.460100889205933
0.633568465709686
0.296999305486679
0.676419198513031
-0.42389988899231
0.259141474962234
0.879588901996613
0.176417201757431
0.565835416316986
0.545953333377838
0.125393122434616
0.64344048500061
-0.413461685180664
-0.402988433837891
0.497323274612427
0.89292049407959
0.254335761070251
-0.593548953533173
0.531434953212738
-0.35378497838974
-0.020730406045914
-0.080168530344963
0.058523967862129
-0.187538847327232
-0.338265359401703
0.884914040565491
0.500115096569061
0.850517630577087
0.108852006494999
0.376984447240829
0.638635635375977
0.264897048473358
0.586571931838989
-0.416891157627106
-0.233601227402687
-0.112262710928917
0.486852705478668
-0.122968450188637
-0.299801111221313
0.605954527854919
-0.562154352664948
-0.216227903962135
0.922451615333557
-0.475488007068634
0.244544982910156
0.462266266345978
0.225607231259346
0.526586592197418
-0.425813376903534
0.826633036136627
0.24746572971344
-0.033107683062553
0.348109483718872
-0.299483954906464
-0.607436239719391
-0.190629050135613
-0.310901820659637
-0.096862033009529
0.797504723072052
-0.214422151446342
0.205823421478271
0.07340182363987
0.753103375434876
0.797753632068634
0.360247731208801
0.694593489170074
0.888816893100739
0.036611273884773
0.148652836680412
0.817704260349274
0.347753316164017
0.024735912680626
-0.441238820552826
-0.128430739045143
0.157271802425385
-0.597114086151123
-0.16229821741581
0.273138582706451
0.389820694923401
0.907812356948853
-0.196775808930397
-0.407639384269714
-0.26996773481369
-0.098337277770043
0.62852418422699
-0.134031012654305
0.866687774658203
-0.470939934253693
0.174093335866928
0.79510909318924
-0.346357226371765
0.880073249340057
-0.613306641578674
-0.484031796455383
0.294683158397675
0.439706325531006
0.815487146377564
-0.185542985796928
-0.339804768562317
0.254914939403534
0.440444946289063
-0.202029451727867
0.05110739171505
0.27895051240921
0.143445089459419
0.552537202835083
-0.548888087272644
0.817504107952118
0.185362637042999
0.266550779342651
-0.577699959278107
0.586148023605347
0.807265043258667
0.342207551002502
0.42375835776329
-0.529526352882385
0.472089767456055
0.116694413125515
0.394617646932602
0.707452297210693
-0.434633493423462
-0.307409226894379
-0.244360849261284
0.789990186691284
0.377136588096619
-0.556083738803864
-0.138317927718163
0.908870100975037
0.082472085952759
0.059689149260521
-0.19032584130764
0.430498957633972
0.792314231395721
-0.548204839229584
0.356017053127289
-0.109684720635414
-0.150078907608986
-0.266200423240662
-0.471967160701752
0.52879798412323
-0.196002200245857
0.481813967227936
0.09007091075182
0.070014916360378
0.561641752719879
0.549837529659271
0.370613366365433
0.086873665452004
0.389401733875275
-0.556514441967011
0.883722186088562
0.157245948910713
-0.126254215836525
-0.020821332931519
-0.358704268932343
-0.238416895270348
0.105608925223351
-0.172956213355064
-0.479205846786499
0.58528608083725
0.35069751739502
0.362845063209534
0.924950480461121
0.765892505645752
0.22304767370224
0.704891443252564
0.306129485368729
0.932324647903442
0.627235651016235
0.359812468290329
0.069543622434139
0.327752411365509
-0.439576327800751
0.762869894504547
-0.530558288097382
0.778847694396973
0.822408974170685
0.457868576049805
0.221056908369064
0.719625115394592
0.457777857780457
0.263203024864197
0.705831229686737
-0.380463659763336
0.533858776092529
0.064907088875771
0.884323120117188
0.229860082268715
0.080441385507584
-0.272247731685638
0.44075870513916
0.924282848834991
-0.325163066387177
0.329217374324799
0.127973303198814
-0.363240480422974
0.651693642139435
0.200361222028732
-0.613581538200378
0.43044513463974
0.567623794078827
0.16996531188488
0.576918542385101
0.616445302963257
0.702300429344177
-0.015553414821625
0.802729606628418
-0.563742578029633
0.213663354516029
0.213330268859863
0.286653876304626
0.191423639655113
-0.015506014227867
0.196256011724472
0.840311586856842
0.506465375423431
-0.302726984024048
-0.195755496621132
0.724614262580872
0.281462997198105
0.223318636417389
0.769665777683258
-0.135811075568199
-0.533862948417664
-0.541265845298767
0.515568912029266
0.773821592330933
-0.178210064768791
0.317700177431107
0.891146540641785
0.835684061050415
-0.079647228121758
-0.345138251781464
-0.485436797142029
-0.079938247799873
-0.237591698765755
-0.327633380889893
0.148233890533447
0.548300623893738
0.056351006031036
0.59143054485321
-0.048593565821648
-0.53441858291626
0.355898797512054
-0.235745415091515
0.327023983001709
-0.195589885115624
-0.106177464127541
0.244239658117294
0.873058259487152
-0.258658051490784
0.477463006973267
-0.399471521377563
-0.623922765254974
0.649424612522125
-0.078229293227196
-0.474486708641052
0.754272043704987
0.58339661359787
0.339960485696793
0.20591202378273
0.073813922703266
0.039315700531006
-0.625904023647308
0.873213589191437
0.607892870903015
0.853362500667572
0.407947897911072
0.892177522182465
0.397489339113235
-0.28983873128891
0.267872899770737
-0.007535457611084
0.830099999904633
0.561196863651276
-0.562800943851471
0.146580785512924
0.600398361682892
0.862601399421692
-0.092554971575737
0.034475728869438
0.027873575687409
0.233988910913467
-0.203792110085487
0.69969630241394
0.709281027317047
-0.23490945994854
0.528118789196014
0.507415235042572
0.261301934719086
0.702664792537689
-0.106501445174217
-0.505816996097565
-0.168634280562401
0.109781451523304
-0.30204176902771
-0.383240044116974
-0.386112570762634
0.816847324371338
-0.027405694127083
-0.55821830034256
-0.605250358581543
0.262174248695374
-0.027995333075523
0.931111931800842
0.390908896923065
0.923271119594574
-0.268239378929138
0.784150302410126
0.459529340267181
0.733359575271606
0.881522119045258
-0.248803839087486
-0.20088504254818
0.415459930896759
-0.601783156394959
0.389489769935608
0.656586945056915
-0.097234800457954
0.550719261169434
0.321901679039001
-0.304274260997772
0.308784425258636
-0.471857130527496
-0.446977198123932
0.866972088813782
0.470512092113495
-0.261661291122437
-0.534839391708374
0.845178186893463
0.35279369354248
-0.432917654514313
-0.630285441875458
-0.106739655137062
0.143397852778435
-0.017813622951508
-0.188590928912163
-0.091813400387764
-0.595180213451386
0.726453006267548
0.450662970542908
0.752161383628845
0.293199628591537
0.181478768587112
-0.020871728658676
-0.144733563065529
-0.109633758664131
0.592921257019043
-0.059450343251228
0.394119203090668
0.474152624607086
-0.145069465041161
0.668962955474854
0.714048445224762
0.775238871574402
0.076570451259613
-0.33463454246521
-0.153325453400612
-0.224970534443855
0.177426174283028
-0.217079922556877
0.159835517406464
-0.570489466190338
-0.393662571907043
-0.202550277113914
0.915599465370178
0.744979381561279
-0.283700406551361
0.098798051476479
0.877326130867004
0.081700399518013
0.531681895256043
0.453139364719391
0.094176977872849
0.265262871980667
0.836975276470184
0.233464866876602
0.116775155067444
0.472675204277039
0.810987830162048
0.163620233535767
-0.136132940649986
-0.427399158477783
0.075302615761757
-0.264385938644409
-0.302344501018524
-0.252712965011597
0.025423511862755
-0.465723097324371
-0.196289256215096
0.886597871780396
0.653874456882477
0.874277234077454
0.229225069284439
-0.349320352077484
-0.348168253898621
0.184117138385773
0.918396234512329
0.929487884044647
0.593861103057861
0.103211782872677
-0.506048142910004
-0.584568083286285
0.132918074727058
0.211770847439766
0.207230553030968
0.403194427490234
-0.02590423822403
0.714661061763763
0.644236743450165
-0.045426100492478
0.385191440582275
0.667006433010101
0.831558167934418
0.590335607528687
0.051634326577187
-0.596581518650055
-0.502759635448456
0.245555505156517
-0.622665405273438
-0.022710576653481
-0.624945759773254
0.2856764793396
0.691971123218536
-0.037235662341118
-0.420684158802033
0.860887765884399
0.200822621583939
0.262096047401428
0.31279444694519
-0.357957005500793
0.459278404712677
0.816465198993683
0.897522568702698
-0.423332870006561
0.266462385654449
0.923892617225647
-0.250600755214691
-0.053345516324043
0.834373831748962
-0.010680392384529
0.884739637374878
-0.276703417301178
0.334015190601349
0.44655168056488
0.308987736701965
0.804094314575195
-0.233338639140129
-0.256582915782928
0.52374666929245
0.459293961524963
0.619865953922272
-0.566534638404846
0.475511133670807
-0.519639372825623
-0.154166355729103
0.236155971884727
-0.288243651390076
0.559119582176209
-0.223999962210655
-0.319730758666992
-0.082280114293099
-0.388553082942963
0.732809066772461
0.684010028839111
0.082634933292866
-0.248829260468483
0.794384598731995
0.564208030700684
0.316182613372803
-0.413987994194031
0.348564833402634
-0.22571749985218
0.416961312294006
0.20102147758007
0.214606747031212
0.754027128219605
0.225620120763779
0.76437109708786
0.156755268573761
0.834280848503113
0.791557013988495
0.046468898653984
0.617403209209442
0.648894131183624
0.037172481417656
-0.213392183184624
-0.192329958081245
0.554740428924561
0.140008002519608
0.029239416122437
0.76010674238205
0.104427121579647
0.713128387928009
0.638927638530731
0.076603181660175
0.935264587402344
0.775943636894226
-0.420968174934387
0.430684268474579
0.004166305065155
0.007402941584587
0.227157354354858
0.621399760246277
0.161408856511116
0.172141805291176
0.77348917722702
-0.368533849716187
0.9100261926651
0.089668788015843
-0.212663993239403
-0.501743972301483
0.437217682600021
-0.066094264388084
0.250897794961929
0.150760546326637
-0.547894656658173
0.652824282646179
0.173827037215233
0.63700932264328
0.056637704372406
-0.164806053042412
0.850877046585083
-0.281081676483154
0.870270073413849
-0.25566303730011
0.328656613826752
0.427182376384735
0.406476497650147
0.206413701176643
0.413191020488739
-0.074769511818886
-0.40372759103775
0.777798056602478
-0.603408753871918
0.86645233631134
-0.471821188926697
0.683182895183563
-0.024418756365776
0.752954721450806
0.767318367958069
0.06309174746275
-0.45502108335495
-0.488797783851624
-0.236514553427696
0.506344974040985
0.43743097782135
0.385195940732956
0.05454133450985
-0.469025135040283
-0.56962913274765
0.829694032669067
0.47933691740036
-0.188564226031303
0.273766458034515
0.34410434961319
0.548365235328674
0.701033651828766
0.393795073032379
0.26670041680336
0.180050045251846
0.394120633602142
0.263500481843948
0.16597954928875
0.483833730220795
-0.584497272968292
0.870679378509522
0.488362371921539
-0.288534820079803
-0.006749078631401
0.710742354393005
0.685878157615662
0.272598624229431
0.599801361560822
0.410687148571014
-0.491852760314941
-0.183679476380348
0.568002998828888
0.027090728282929
-0.038728311657906
-0.059521436691284
0.306381821632385
-0.568518400192261
0.292947620153427
-0.257690072059631
-0.589005172252655
-0.261995792388916
0.624664306640625
0.347943603992462
0.092297561466694
0.79298061132431
0.841706395149231
0.398358106613159
0.419852763414383
-0.154281184077263
-0.203887686133385
-0.324800431728363
0.686273872852325
0.685553312301636
-0.514417231082916
0.289738178253174
0.48619681596756
0.842941820621491
0.488174438476563
0.700941741466522
-0.145358100533485
-0.313585340976715
0.412456512451172
0.565841138362885
0.345724284648895
-0.570566117763519
0.811865329742432
-0.196730181574821
0.064202427864075
0.124700620770454
-0.009363561868668
-0.178249463438988
0.326224148273468
0.860287666320801
-0.340153813362122
0.017268374562264
-0.152801677584648
-0.453065156936646
0.369699537754059
-0.438357293605804
-0.311502456665039
0.723471939563751
0.065599784255028
0.263861656188965
-0.275900065898895
0.372210770845413
-0.190605774521828
0.895268738269806
0.615706205368042
0.216807439923286
0.349022090435028
-0.023022145032883
-0.459502458572388
0.587742984294891
-0.555231094360352
-0.547448098659515
0.753973305225372
0.713303923606873
-0.456263661384583
0.284621059894562
-0.539746284484863
-0.514410138130188
0.739916682243347
0.665170013904572
0.782763004302979
-0.170639052987099
0.33706983923912
-0.429861068725586
-0.070808812975884
0.05673922598362
-0.047447219491005
-0.476291179656982
-0.250028491020203
0.899846911430359
-0.225047186017036
0.27237257361412
0.431287586688995
-0.321283519268036
-0.601890802383423
0.910403311252594
-0.079138740897179
0.309496581554413
0.839553415775299
0.22288516163826
0.600008070468903
-0.267499685287476
0.403304517269135
0.68367063999176
0.084542959928513
-0.485148131847382
0.458737313747406
-0.461406052112579
0.792926967144012
-0.101100817322731
0.381979376077652
0.311529189348221
0.803342223167419
0.560030102729797
0.131082147359848
0.867040276527405
0.608665406703949
-0.378860235214233
-0.305493116378784
-0.438057780265808
0.396657288074493
0.814735352993012
0.69207364320755
0.136158421635628
-0.3686603307724
0.672939360141754
-0.150762215256691
0.468512535095215
0.531343579292297
-0.09518937766552
0.792267739772797
0.063133083283901
-0.567835748195648
0.243177965283394
0.552527010440826
0.052775382995606
-0.219615772366524
-0.152221873402596
0.778963029384613
0.923360347747803
0.403989255428314
0.07164977490902
0.44801390171051
0.551219165325165
-0.32404637336731
-0.600545763969421
0.07367891818285
-0.258675277233124
0.292860090732574
0.809320449829102
-0.508350551128387
0.804921925067902
-0.386075377464294
0.150995895266533
0.911559462547302
-0.478225111961365
-0.285120725631714
0.060494139790535
0.058589413762093
0.220643103122711
-0.046788781881332
0.60404098033905
0.407024532556534
0.900959670543671
0.606755018234253
0.43883204460144
0.821933925151825
0.731587529182434
0.363771438598633
0.523126900196075
-0.460469424724579
-0.158379837870598
-0.006112620234489
0.904731571674347
0.262264639139175
-0.38920670747757
0.814074337482452
0.142314210534096
0.623220503330231
-0.45929878950119
-0.538819074630737
0.193229869008064
-0.253026843070984
0.072722837328911
0.691671311855316
0.530503511428833
-0.461328864097595
0.018578141927719
0.370720028877258
-0.516720771789551
0.563949704170227
-0.211512371897697
-0.042487353086472
-0.242729291319847
0.336890995502472
-0.048752874135971
0.436698436737061
0.875638067722321
0.056514650583267
-0.075278982520104
0.675520420074463
0.478697597980499
-0.27998822927475
-0.503178775310516
0.915420651435852
0.504950106143951
-0.028241261839867
-0.045888766646385
-0.450489521026611
-0.144312456250191
0.858085930347443
0.592434883117676
0.10779482126236
0.24110022187233
-0.466660797595978
-0.514713406562805
0.558334290981293
0.911715149879456
0.214189723134041
0.806663036346436
-0.355470657348633
0.223008289933205
0.335117161273956
-0.497349739074707
0.021468326449394
0.353908360004425
-0.61826503276825
0.143309682607651
0.669266879558563
0.336858838796616
0.711385607719421
0.713323831558228
0.284439921379089
0.547745287418366
0.348961770534515
-0.069253519177437
0.24564266204834
0.749493539333344
0.320674419403076
-0.191238448023796
0.191270783543587
0.839341342449188
0.073000900447369
0.450222671031952
0.554459631443024
-0.475659728050232
-0.462525427341461
0.52605128288269
-0.155585512518883
-0.486776292324066
0.924411237239838
0.712374210357666
0.123924247920513
0.6407830119133
-0.088431820273399
0.880050778388977
0.693170070648193
-0.198127940297127
0.541074752807617
-0.052179157733917
0.377457439899445
0.160271719098091
-0.13321341574192
-0.378870010375977
0.519386649131775
0.437382876873016
0.467730939388275
-0.257952690124512
0.740020751953125
-0.225874647498131
-0.53642612695694
0.467367470264435
-0.599565088748932
0.878498375415802
-0.312916398048401
0.111396513879299
0.101939044892788
0.79781836271286
0.212646946310997
-0.626978576183319
0.750485956668854
0.517719328403473
0.068013995885849
0.883769273757935
0.67630523443222
0.100240103900433
0.63353842496872
0.927930235862732
0.891061663627625
0.521097123622894
-0.020242109894753
0.742251217365265
-0.129151061177254
0.360409736633301
0.431879281997681
0.596253335475922
0.456617176532745
0.601085901260376
0.161604225635529
0.656277775764465
0.703761637210846
-0.018961146473885
0.27208012342453
-0.121614173054695
0.098139829933643
-0.046859726309776
0.806627452373505
0.641212403774262
-0.106688544154167
-0.594726085662842
-0.256761193275452
-0.455463528633118
0.148637548089027
-0.367397904396057
0.577043294906616
0.739169955253601
-0.227971807122231
-0.381883144378662
0.555476546287537
0.127806156873703
0.767075061798096
0.202317982912064
-0.306469678878784
0.835500955581665
-0.58094185590744
0.752442896366119
0.803629696369171
-0.235423639416695
-0.140732154250145
0.812082767486572
-0.091378465294838
0.385934174060822
-0.083671435713768
0.526841819286346
0.527786731719971
0.36232191324234
0.814647912979126
-0.495149314403534
0.025559291243553
0.852032005786896
-0.06354995071888
0.27378112077713
-0.480679571628571
0.124491140246391
-0.107967123389244
0.164538279175758
0.467793941497803
0.738198935985565
0.387940734624863
-0.609102308750153
0.322516620159149
0.64993280172348
-0.2104861587286
-0.344195246696472
0.748153030872345
-0.156912341713905
0.082620233297348
0.862056136131287
0.342727988958359
-0.202163830399513
0.419717073440552
-0.427871882915497
0.51506918668747
0.382517874240875
-0.597428917884827
0.740286469459534
-0.17958827316761
-0.43862920999527
0.062991425395012
-0.144088283181191
-0.399133563041687
-0.502959668636322
-0.431771874427795
0.176442667841911
-0.149004682898521
0.732772350311279
0.076098784804344
0.226919487118721
-0.535747945308685
0.112104699015617
0.153062462806702
-0.333971560001373
0.649990737438202
0.841368496417999
0.697007715702057
-0.610369503498077
-0.197950258851051
-0.075213745236397
0.66349720954895
-0.432239830493927
0.906700015068054
0.791466772556305
-0.104778960347176
0.779267966747284
0.194442078471184
0.440957188606262
0.366617143154144
0.735659301280975
0.748710453510284
0.70613694190979
0.250721871852875
0.2139772772789
-0.340374112129211
0.306906223297119
-0.545459687709808
-0.051003813743591
0.829091310501099
0.757076025009155
0.904284358024597
0.497040688991547
0.231621399521828
-0.336069524288177
0.679227769374847
0.043621867895126
0.149156644940376
-0.470238447189331
-0.481686890125275
0.186116486787796
-0.414974868297577
0.850344002246857
-0.569478392601013
-0.055233135819435
-0.078672751784325
0.50278776884079
0.583112061023712
-0.471043467521668
-0.018160447478294
0.756607413291931
0.657785296440125
0.845521450042725
0.023060470819473
0.604133725166321
0.255384564399719
0.583750128746033
0.139817923307419
0.405453503131866
0.571100771427155
-0.181413546204567
-0.53413987159729
0.401167303323746
-0.604284048080444
0.005968108773232
0.633801639080048
0.642927348613739
-0.29468435049057
-0.423920452594757
-0.61185884475708
0.282965511083603
0.118966720998287
0.870178163051605
-0.56875604391098
-0.139225408434868
0.890620172023773
0.386549532413483
0.658927619457245
-0.001968324184418
-0.048105642199516
0.512750923633575
-0.321878015995026
0.383288204669952
0.214618369936943
0.28045517206192
-0.150638923048973
0.47546261548996
0.743483126163483
0.771436274051666
-0.29934149980545
-0.275204360485077
-0.186009243130684
-0.522056877613068
0.829603791236877
-0.585224688053131
0.834492921829224
-0.528000295162201
0.616677641868591
-0.557797610759735
0.88123083114624
0.359369874000549
-0.588221430778503
-0.447179675102234
-0.451676905155182
0.254184186458588
0.156031012535095
-0.373195052146912
-0.329140841960907
-0.352812647819519
-0.628597378730774
0.23542109131813
0.854023039340973
0.270265311002731
0.28194785118103
-0.227047726511955
0.011427521705628
0.843041300773621
-0.083457782864571
0.695008754730225
-0.174892500042915
0.922147214412689
-0.28754860162735
0.777955174446106
0.177253141999245
-0.252703964710236
0.440578818321228
-0.428460240364075
0.212066158652306
-0.15534545481205
0.56430184841156
0.785209596157074
-0.322079420089722
0.673095047473908
-0.421874284744263
0.053070113062859
-0.419284224510193
0.189813554286957
-0.250121772289276
-0.467892050743103
0.755858421325684
-0.473507225513458
0.396855771541595
-0.624891579151154
-0.276860892772675
-0.409052550792694
0.527259290218353
0.600553035736084
-0.323047935962677
0.790129005908966
-0.50933438539505
0.058755815029144
-0.267973303794861
0.43196377158165
0.425782769918442
0.557222247123718
-0.280012607574463
0.12055965512991
-0.181269332766533
0.194226771593094
-0.033804297447205
-0.534598529338837
-0.466966390609741
-0.147621646523476
0.233159884810448
0.036009714007378
-0.053185611963272
0.39873269200325
-0.096620485186577
0.676975309848785
0.787412881851196
0.56585168838501
0.857999920845032
0.334486126899719
0.180074736475945
0.507844686508179
-0.44169944524765
0.189292192459106
-0.419239938259125
0.721415877342224
0.28608775138855
0.825309455394745
0.2955701649189
0.310270488262177
0.012626960873604
-0.073660954833031
0.716699302196503
-0.52693635225296
-0.041706010699272
0.452062726020813
0.76041167974472
0.724233031272888
0.713619530200958
-0.321000337600708
0.694231033325195
0.371836870908737
-0.319207191467285
-0.624857187271118
0.134780839085579
0.223074868321419
-0.081274643540382
0.311333954334259
0.614610850811005
-0.007205680012703
0.306647270917892
-0.285291969776154
-0.052925169467926
0.66423374414444
0.738083899021149
0.658866345882416
0.049633383750916
0.375332474708557
0.803909003734589
0.692133903503418
0.500420033931732
0.56120240688324
-0.16823898255825
-0.016066834330559
-0.157567963004112
0.440709471702576
0.551214575767517
-0.559223175048828
-0.417581498622894
0.596192300319672
0.850189208984375
0.323554694652557
-0.61050146818161
0.156597524881363
0.320294976234436
-0.298740088939667
0.72804057598114
-0.299200177192688
0.408968567848206
0.742161333560944
-0.251365721225739
0.106741160154343
-0.492092192173004
-0.566844522953033
-0.502970516681671
-0.493401348590851
-0.587693393230438
0.196016728878021
-0.188256219029427
-0.490403413772583
-0.097154036164284
-0.142673715949059
-0.217480048537254
0.693551182746887
0.626219809055328
0.329243838787079
-0.126292452216148
-0.470078110694885
0.309924513101578
0.058866128325462
0.088320232927799
0.365121126174927
-0.595404148101807
0.504895985126495
0.25005516409874
-0.48627108335495
0.191163048148155
-0.109653726220131
0.910241067409515
0.241022005677223
-0.117030367255211
0.652346789836884
0.158188492059708
0.161524653434753
0.170547500252724
0.706902980804443
0.835686922073364
-0.344562113285065
-0.403006434440613
0.201428279280663
0.608813941478729
0.073053032159805
0.271225839853287
0.272988229990005
0.048163548111916
-0.452695071697235
-0.476653516292572
0.614824891090393
0.084933891892433
0.257293730974197
0.254150182008743
0.678060233592987
-0.352603852748871
0.465739786624908
0.538600742816925
0.848342835903168
-0.314129114151001
-0.198320373892784
-0.22637827694416
0.680111169815064
-0.215448781847954
0.533367276191711
0.161670655012131
0.890406847000122
0.125721946358681
-0.470498204231262
-0.175247594714165
0.609626114368439
0.485059559345245
0.884231507778168
-0.363305330276489
0.284439206123352
-0.607643008232117
-0.05008402466774
-0.161331966519356
0.122608006000519
-0.253246128559113
0.143486425280571
0.754875600337982
0.760175108909607
0.605333685874939
-0.136214718222618
-0.147198930382729
-0.106575086712837
0.638583362102509
0.282501965761185
0.250401854515076
-0.357183873653412
0.769056439399719
-0.181710258126259
0.642359733581543
0.640640735626221
-0.357964992523193
0.734261095523834
0.572915375232697
-0.492639541625977
0.857598066329956
-0.451891660690308
0.82699328660965
-0.619035422801971
-0.606075942516327
-0.556557178497314
0.701597034931183
-0.535215377807617
0.48836612701416
0.897540867328644
0.046774610877037
0.453144133090973
0.210410088300705
-0.162663713097572
0.531007647514343
0.816392183303833
-0.563428401947022
0.483447134494782
0.616671085357666
0.600094556808472
0.684022843837738
0.017765328288078
0.050460740923882
0.478152573108673
0.715174317359924
-0.465576231479645
0.881688058376312
0.783329546451569
0.484597742557526
0.71986722946167
-0.253329575061798
0.708769917488098
0.166401639580727
-0.042332142591477
-0.279694676399231
-0.518085479736328
0.227940738201141
-0.310902178287506
0.662486016750336
0.366082727909088
-0.395045518875122
0.124381795525551
0.417759597301483
0.606777012348175
0.661377727985382
0.281078577041626
0.209464728832245
0.825999796390533
0.69218522310257
0.364414870738983
-0.395227491855621
-0.038479626178742
0.028842970728874
-0.604237079620361
-0.627716422080994
-0.053664118051529
0.671656310558319
-0.437407374382019
-0.440919399261475
-0.340291500091553
0.209080636501312
0.271251082420349
-0.044429272413254
-0.433139264583588
0.412916094064713
-0.421270072460175
0.71219140291214
-0.253664314746857
0.09829442948103
0.399067580699921
0.780296683311462
0.014832213521004
-0.440635919570923
0.11040536314249
0.417752623558044
0.458950519561768
0.635252118110657
-0.461363017559052
0.329571396112442
0.921521902084351
-0.579232394695282
0.505306005477905
-0.377257943153381
0.516477227210999
-0.179366633296013
0.888286530971527
-0.367066323757172
-0.167898014187813
-0.211442604660988
0.888734817504883
-0.212188437581062
0.734425604343414
0.931576371192932
-0.597928047180176
0.706343531608582
0.539501190185547
0.840843379497528
-0.414772629737854
-0.192793026566505
0.014743864536285
0.004522174596787
0.086404167115688
-0.139472141861916
0.763433873653412
0.518831312656403
0.89299488067627
0.65122777223587
-0.151582881808281
0.082849308848381
0.277683883905411
0.45721048116684
-0.102763488888741
-0.218624278903007
-0.583116769790649
0.906886518001556
0.595957636833191
0.583408653736115
-0.255009710788727
0.062248945236206
-0.496550023555756
0.099190138280392
-0.255142569541931
0.598110198974609
0.914093732833862
0.627248764038086
0.497147142887116
0.862426042556763
0.334363520145416
-0.184283778071404
0.402863323688507
0.765658795833588
0.778697729110718
-0.116025283932686
0.760908901691437
0.789863467216492
0.107924163341522
0.927423655986786
0.049047499895096
-0.241841241717339
0.774633705615997
-0.417390048503876
0.611910104751587
-0.175590559840202
-0.241700366139412
-0.615568041801453
0.91808146238327
0.177744418382645
0.835675179958344
0.768963754177094
-0.082307353615761
0.632055640220642
0.234142482280731
0.56877613067627
-0.015588894486427
-0.567206382751465
-0.198179468512535
0.155703172087669
0.692706346511841
0.538465619087219
-0.379895687103271
-0.190448328852654
0.747444570064545
-0.57520604133606
-0.382626950740814
-0.584356069564819
0.376821041107178
0.116077333688736
-0.338112890720367
-0.561422169208527
0.479113042354584
0.845243453979492
0.766277432441711
0.902497291564941
-0.374135255813599
0.093323789536953
0.86028915643692
0.161200940608978
0.047329559922218
0.086004205048084
-0.18839456140995
0.796953797340393
-0.481007754802704
-0.144730046391487
0.143150180578232
0.558134913444519
-0.408157527446747
-0.213563904166222
0.470782697200775
-0.222754821181297
0.916501760482788
0.395878851413727
0.288157284259796
-0.305731892585754
-0.521163940429688
0.468071579933167
0.525674998760223
-0.474867105484009
0.177791640162468
-0.101033613085747
0.669424951076508
-0.166423872113228
0.535257518291473
0.382714241743088
-0.044496059417725
0.241543173789978
0.675061106681824
0.324569344520569
0.094151310622692
0.724511027336121
0.801907896995544
0.300580114126205
-0.525926351547241
-0.428213536739349
-0.371136903762817
0.566512286663055
0.680118143558502
-0.027884215116501
0.121141649782658
-0.122248128056526
0.912767648696899
0.493475019931793
0.667947828769684
0.577573776245117
0.749244391918182
-0.332354128360748
-0.256757497787476
-0.208317115902901
0.03684113919735
-0.411192536354065
0.705220997333527
-0.126117631793022
0.50895768404007
-0.149573132395744
0.35168993473053
0.391352593898773
0.483696460723877
-0.497344791889191
0.908136367797852
0.196151316165924
0.249506250023842
-0.54094386100769
-0.390559434890747
0.808713555335999
0.931117296218872
0.696872413158417
0.596744060516357
-0.355628490447998
0.184936821460724
0.009973868727684
0.384437084197998
0.453035295009613
-0.253799974918365
0.166804134845734
-0.190391167998314
0.343123018741608
0.178073421120644
0.160873502492905
0.728112697601318
-0.564422369003296
-0.213049724698067
0.39230489730835
0.559740900993347
0.573618590831757
0.603199243545532
0.045495390892029
-0.524952709674835
0.313470244407654
0.213398829102516
-0.003128200769424
-0.00853268802166
0.336037278175354
0.761717796325684
-0.03928929567337
-0.252315163612366
0.873292446136475
0.097339145839214
-0.168465718626976
0.058423459529877
0.610632956027985
0.081369251012802
-0.464324653148651
-0.225121811032295
0.874922692775726
-0.144951686263084
-0.190505996346474
0.627999246120453
-0.507797598838806
0.668331027030945
0.87861979007721
-0.462684690952301
0.618834137916565
0.200276926159859
0.616209864616394
0.327531933784485
0.232776880264282
0.717980802059174
0.883581042289734
-0.382928729057312
0.58862715959549
-0.154933109879494
-0.10135592520237
0.90699690580368
-0.615358352661133
0.280764639377594
0.573171317577362
-0.061530813574791
-0.126041814684868
-0.539646208286285
-0.204912766814232
0.803565800189972
0.890268445014954
0.415514826774597
0.7555251121521
-0.239582642912865
0.081656321883202
0.822866141796112
0.304415047168732
-0.160127356648445
-0.044264867901802
0.907060503959656
0.897751688957214
-0.274866282939911
0.795391857624054
0.614787817001343
0.323873996734619
0.737450659275055
-0.141847148537636
0.886601865291595
0.586857497692108
-0.599338233470917
-0.157382622361183
0.339864909648895
-0.183748587965965
-0.504539966583252
-0.026950299739838
-0.0468430519104
0.075380407273769
0.717175006866455
0.410937488079071
0.162820130586624
0.565636575222015
0.313560247421265
0.335616707801819
0.328804433345795
-0.216150715947151
-0.482314765453339
0.042250365018845
-0.135865196585655
0.365412473678589
-0.135959014296532
0.355692237615585
0.932626724243164
-0.323116481304169
0.507991671562195
0.293567061424255
0.051599055528641
-0.434999704360962
-0.307917356491089
-0.190186932682991
0.121730893850327
0.769501566886902
0.713226437568665
0.562770009040833
-0.35826849937439
-0.468080818653107
0.272216498851776
-0.022634327411652
-0.54670387506485
-0.538197755813599
0.908835470676422
0.312384009361267
0.597912073135376
0.770090579986572
-0.07440872490406
0.406679660081863
0.620800495147705
-0.077827796339989
0.541588068008423
0.517070353031158
0.004695370793343
-0.406249642372131
0.168046697974205
0.481805920600891
0.051708415150642
-0.025761425495148
-0.601707339286804
0.33707731962204
0.899299144744873
0.171298608183861
0.436083823442459
0.309813916683197
0.031381219625473
0.20507638156414
-0.448843061923981
-0.011216536164284
-0.527851581573486
0.327463209629059
0.818280041217804
0.191242322325706
0.259885489940643
-0.186247035861015
-0.226650819182396
0.581929087638855
0.52275288105011
0.753873527050018
-0.316940605640411
0.64995276927948
0.52763569355011
0.720902621746063
0.426162421703339
0.105270497500896
0.815897583961487
-0.328811287879944
0.578656435012817
-0.49031412601471
0.911312580108643
-0.175144866108894
0.468828618526459
-0.275348901748657
0.55789452791214
0.651312112808228
0.498404264450073
0.208044543862343
-0.102735504508019
0.025276347994804
0.815324902534485
0.720386803150177
0.368489623069763
-0.390944540500641
0.542376279830933
0.339908391237259
-0.158051028847694
-0.078652754426003
0.773248195648193
0.220646694302559
0.521120250225067
-0.018843173980713
-0.087316229939461
-0.157991960644722
-0.220811143517494
0.598057925701141
0.255865126848221
0.541113972663879
0.108647048473358
0.18331840634346
-0.436647474765778
-0.258275985717773
-0.433267772197723
0.264085203409195
0.02950844168663
-0.59433901309967
-0.149842575192451
-0.145438835024834
0.354695677757263
0.899638414382935
-0.317615985870361
0.858575105667114
-0.169976368546486
-0.120230332016945
-0.423724353313446
0.090144574642181
-0.441549360752106
0.409784197807312
-0.357130885124207
0.710043668746948
0.379637062549591
0.903686225414276
-0.547101438045502
-0.294150710105896
-0.059146031737328
0.896955788135529
-0.26857191324234
0.873924493789673
-0.437189400196075
0.833619713783264
-0.355429410934448
0.658108413219452
0.87923276424408
0.417883634567261
-0.562167227268219
-0.340520083904266
0.25100713968277
0.463070154190064
0.92890202999115
0.833780705928803
0.829516232013702
0.607451319694519
-0.423090040683746
0.936201751232147
-0.477777540683746
0.744214057922363
0.787354350090027
-0.597379148006439
-0.586766302585602
0.73673689365387
0.363416314125061
0.724094748497009
-0.172870025038719
0.095530286431313
-0.274626553058624
0.646612465381622
-0.066849246621132
0.034313693642616
0.27457720041275
0.756208419799805
0.629408478736877
-0.117502436041832
-0.608839273452759
-0.121944531798363
0.880725800991058
0.345069408416748
0.06661681830883
0.5803382396698
0.815004050731659
0.502589821815491
-0.631646394729614
-0.361208975315094
0.40265566110611
-0.193634852766991
-0.535504102706909
0.361241936683655
-0.395852267742157
0.820787191390991
0.444975793361664
0.622206926345825
-0.257960855960846
0.622713446617126
-0.200825467705727
-0.259262204170227
-0.120405122637749
-0.611452758312225
-0.101438835263252
0.715849876403809
0.84329104423523
0.034266456961632
0.141888201236725
0.872244775295258
0.498392760753632
0.896977365016937
0.856470227241516
0.172487288713455
-0.285115540027618
-0.050308734178543
0.596496522426605
0.46072381734848
0.4942507147789
0.060092806816101
-0.054578095674515
0.125059023499489
-0.36279833316803
-0.069683775305748
0.643473625183106
0.091348931193352
0.758392035961151
-0.396961867809296
-0.074978187680245
0.252641022205353
-0.367258965969086
-0.205218598246574
0.85857492685318
-0.141856774687767
-0.375671625137329
0.051532462239266
-0.324533343315125
-0.39968466758728
-0.166150137782097
-0.157045766711235
-0.021197751164436
0.040505141019821
0.189156174659729
0.09087236225605
-0.314244389533997
0.543302834033966
0.815584540367126
0.13202765583992
0.908465087413788
-0.62805587053299
0.233690202236176
-0.577867031097412
0.236108541488647
0.063461922109127
-0.03241454064846
0.623043179512024
-0.627143621444702
-0.405433654785156
0.358457803726196
0.706996381282806
-0.302196562290192
0.189377024769783
-0.395632982254028
-0.312649250030518
0.169226169586182
-0.545469641685486
0.159839034080505
-0.278439164161682
0.187104880809784
-0.383120894432068
-0.501349806785584
0.183480858802795
0.084858067333698
0.550056576728821
0.251705706119537
0.385528832674026
-0.320683836936951
-0.301208734512329
-0.093498453497887
0.777366161346436
0.617336809635162
0.330929815769196
-0.387606143951416
0.663061380386353
-0.475170314311981
0.281997233629227
-0.534363806247711
0.500903129577637
0.754446685314178
-0.487840294837952
0.195690989494324
0.885798990726471
0.657327890396118
-0.14577941596508
0.377146780490875
0.593481957912445
0.776424944400787
-0.026426896452904
0.799883842468262
0.227405771613121
0.105925977230072
0.160459443926811
-0.121537372469902
0.322890162467957
0.247940197587013
0.614745259284973
-0.225880786776543
-0.512660503387451
-0.026902094483376
0.371632486581802
0.343681961297989
-0.477429926395416
-0.42968362569809
0.184660911560059
-0.235293939709663
0.057756215333939
0.621999859809876
0.549506962299347
0.518517732620239
0.126039013266563
0.513044416904449
-0.517738878726959
0.329343557357788
0.440383613109589
0.875313282012939
0.515531480312347
-0.565058887004852
0.321762591600418
0.207125127315521
0.218467101454735
0.190045326948166
-0.123279020190239
-0.292641937732697
0.252275377511978
-0.122111722826958
0.053992077708244
0.907808601856232
-0.362721264362335
-0.489025115966797
0.556498646736145
0.642902493476868
-0.082256034016609
0.747529745101929
-0.222909107804298
0.870720386505127
0.153202772140503
-0.084064468741417
0.142860352993011
0.147122994065285
0.384680092334747
0.495713531970978
-0.434062719345093
-0.103316888213158
-0.089388683438301
0.846141934394836
0.861028373241425
0.370733678340912
0.575416445732117
0.770522058010101
0.914883971214294
0.022996783256531
-0.317211031913757
-0.1556246727705
0.90113228559494
-0.416171550750732
0.355199158191681
0.116307780146599
0.458227097988129
0.489570319652557
0.879940271377564
0.287565052509308
0.295458495616913
0.891722559928894
0.384233027696609
0.880646049976349
0.629312932491303
0.292579263448715
0.728505671024323
-0.505025148391724
0.530946969985962
0.082813046872616
0.485744476318359
-0.557090520858765
0.29790672659874
-0.601983308792114
0.111682213842869
0.524522960186005
-0.502288579940796
-0.54729038476944
0.2425656914711
0.842584431171417
-0.17828081548214
0.04571270942688
-0.320405423641205
0.0854931473732
-0.297110736370087
-0.201743170619011
-0.552802085876465
-0.476946294307709
0.835494041442871
0.903834462165833
0.504107058048248
0.205315321683884
-0.401805579662323
0.031042978167534
-0.005579635500908
0.257501512765884
0.421432048082352
0.092923067510128
0.178054615855217
0.631139278411865
0.519824206829071
-0.114748671650887
0.055115506052971
-0.341329097747803
0.666646480560303
0.45451420545578
-0.031345814466477
-0.278488397598267
0.376557409763336
0.531409502029419
0.931074202060699
0.821089029312134
0.598659157752991
0.240713626146317
0.383166313171387
-0.597468554973602
0.412089765071869
0.846350312232971
-0.619035422801971
0.724595606327057
0.160627961158752
0.138212442398071
0.884706676006317
-0.177734330296516
0.891646802425385
0.101533219218254
-0.163049682974815
0.559215724468231
0.799366891384125
-0.156109675765038
0.504226744174957
-0.524556457996368
0.451647162437439
-0.126739040017128
-0.420112490653992
-0.531545460224152
-0.377510249614716
0.139875322580338
0.617546260356903
0.803205072879791
0.072282128036022
-0.078022941946983
0.847632884979248
0.641368567943573
0.072666987776756
0.296678781509399
-0.065522834658623
-0.611420035362244
-0.126732811331749
-0.621236741542816
0.901296615600586
0.562722444534302
0.546563982963562
0.550476610660553
-0.581915497779846
-0.212458208203316
0.426772713661194
0.375543862581253
-0.627460241317749
0.488934755325317
0.715814471244812
-0.370374500751495
-0.279259622097015
0.722851157188416
-0.236850425601006
0.306077748537064
-0.50254237651825
-0.082066908478737
0.36366480588913
0.678954243659973
0.830721437931061
0.105466075241566
0.707241058349609
0.358587205410004
0.638923823833466
0.24086306989193
-0.233018651604652
-0.004825964570045
-0.032099440693855
0.273987114429474
0.577977955341339
0.186247378587723
0.619256734848022
0.779932141304016
0.110846854746342
-0.035823822021484
-0.126935914158821
0.806409001350403
-0.209963545203209
-0.370664179325104
0.75883162021637
-0.560109198093414
0.349350154399872
0.686252057552338
-0.336894452571869
0.790525853633881
-0.482970774173737
-0.060765817761421
0.071601182222366
0.4269899725914
0.614492416381836
0.489759802818298
0.904410243034363
0.743710458278656
0.446175277233124
0.358353465795517
0.508380651473999
-0.425746083259583
0.467505633831024
0.640539944171906
-0.485209465026856
0.489087224006653
-0.22036899626255
0.299268931150436
-0.206703796982765
-0.097372516989708
-0.339918851852417
-0.169544503092766
0.843005776405335
0.322734266519546
0.142156079411507
-0.34251743555069
0.529169619083405
0.527337908744812
0.127786561846733
0.270500093698502
-0.607326745986939
-0.018568426370621
0.773492753505707
-0.583982050418854
0.635163307189941
-0.295431971549988
0.477677404880524
0.145768344402313
0.816136240959168
0.4675372838974
-0.007501572370529
0.628747880458832
0.177825346589088
0.85249388217926
0.808789312839508
0.519226610660553
-0.541032433509827
-0.124038591980934
-0.475335955619812
0.441428780555725
-0.316159248352051
0.617819666862488
-0.280428051948547
-0.549719572067261
-0.406164109706879
-0.357322216033936
0.794374883174896
0.407373547554016
-0.034682989120483
0.336898326873779
0.297537297010422
0.763738334178925
0.699021279811859
0.180769398808479
0.007737055420876
-0.165332332253456
0.145675465464592
-0.535365402698517
0.484552264213562
-0.450814008712769
-0.287320673465729
-0.47619092464447
-0.536368310451508
0.323626309633255
0.215214192867279
-0.180139288306236
0.801656484603882
0.463119089603424
-0.109547570347786
-0.551263153553009
0.853708028793335
-0.158041790127754
-0.125495120882988
-0.509900391101837
0.105826824903488
0.01200358569622
-0.295473039150238
0.596155226230621
0.867667555809021
0.017910718917847
0.889488160610199
-0.553031921386719
0.086365751922131
0.577284097671509
0.181517571210861
-0.295372784137726
0.700790047645569
0.796548962593079
0.710882723331451
-0.167217090725899
-0.333257257938385
-0.494244277477264
0.675825238227844
0.891250729560852
-0.370931684970856
-0.111178740859032
0.436563819646835
-0.089789763092995
-0.365040302276611
0.461588799953461
0.144902810454369
0.23047237098217
-0.234294459223747
-0.51681649684906
0.704106628894806
0.104684196412563
-0.369283378124237
0.229330122470856
-0.537176489830017
0.168430179357529
0.189367726445198
-0.61258202791214
0.08982165157795
0.069803066551685
0.110527046024799
0.730320751667023
0.36548513174057
0.879837334156036
0.084953099489212
-0.121297135949135
0.640901863574982
0.856099247932434
0.320368379354477
-0.12211899459362
-0.286249756813049
-0.129379555583
0.68645578622818
0.504767298698425
0.263835370540619
0.148069471120834
0.16105318069458
-0.585837006568909
-0.584563851356506
0.206816390156746
0.580523908138275
-0.446202337741852
-0.005191013216972
-0.487196207046509
0.086637750267983
-0.323199927806854
-0.210292533040047
0.399999976158142
0.163605719804764
0.186543866991997
0.006640657782555
0.586599946022034
-0.382924139499664
0.292309045791626
0.208027184009552
0.03525722026825
0.136885821819305
0.606013417243958
0.307294964790344
-0.403307735919952
0.584278643131256
0.282179087400436
0.488214015960693
-0.487679004669189
-0.484980821609497
0.636913359165192
-0.627632677555084
-0.354455351829529
-0.633988201618195
0.374999046325684
0.299244582653046
0.22388456761837
0.707304775714874
-0.156993582844734
0.318591117858887
0.885114967823029
0.458997011184692
0.932406961917877
-0.350971460342407
0.087712362408638
0.294936954975128
0.180781751871109
0.251221567392349
-0.534215748310089
0.109859615564346
-0.154168888926506
0.612034440040588
0.387452453374863
-0.620137453079224
-0.003823235630989
0.423366367816925
-0.586018681526184
0.887677073478699
0.199151694774628
-0.492399632930756
0.704013049602509
0.448550283908844
0.619658768177033
0.429338723421097
-0.574269473552704
0.644572794437408
0.681386649608612
0.847665250301361
0.096565902233124
-0.461921870708466
-0.528285443782806
-0.441198945045471
-0.179819628596306
-0.547396779060364
0.34164771437645
-0.159686282277107
0.190182968974113
0.453645288944244
0.572050213813782
0.542426824569702
0.469111740589142
-0.182494148612022
-0.040491104125977
0.747657239437103
0.050185814499855
-0.268812358379364
-0.13867475092411
0.922521233558655
0.821367025375366
-0.024125963449478
0.747970342636108
0.18137863278389
0.62974339723587
0.233244717121124
-0.367993652820587
0.135120049118996
-0.419691860675812
0.929232537746429
0.493337631225586
-0.351410448551178
-0.026351243257523
-0.417948722839356
-0.174441054463387
0.896657109260559
-0.134364679455757
0.13685230910778
-0.229288473725319
0.671139001846314
0.271442413330078
-0.586415946483612
-0.596667051315308
0.163087427616119
-0.199282541871071
0.011376932263374
-0.414920032024384
0.473099231719971
-0.225489780306816
0.451678454875946
0.560384631156921
0.163694694638252
0.724132776260376
-0.594562828540802
-0.619856774806976
0.683205485343933
0.385950684547424
-0.01321841776371
-0.266546726226807
0.126068413257599
0.15328586101532
-0.368506729602814
-0.264585971832275
-0.275791764259338
0.638380646705627
0.371515452861786
-0.185357436537743
0.456784665584564
0.525961041450501
-0.177131876349449
0.290237903594971
-2.27987766265869E-06
0.004220768809319
-0.16176675260067
0.581523656845093
0.232372909784317
0.230459839105606
-0.395701587200165
-0.124026969075203
-0.083107873797417
0.556215703487396
0.513737916946411
-0.161930546164513
-0.152666881680489
0.535309374332428
0.793248653411865
0.233212143182755
0.57665491104126
0.495504140853882
-0.333018064498901
-0.075831010937691
0.585579812526703
0.497575581073761
0.355094790458679
-0.432185053825378
0.92336767911911
-0.225499764084816
-0.545820891857147
0.369021028280258
0.723609447479248
0.132207527756691
0.278178066015244
-0.25462019443512
0.14736245572567
0.158934503793716
-0.597805142402649
0.529161155223846
0.844085335731506
0.332886219024658
-0.280606508255005
-0.085800096392632
0.66059148311615
-0.323180198669434
0.759000599384308
0.326309353113174
0.76824426651001
0.410652041435242
0.708555459976196
0.384806126356125
0.690152645111084
0.3892762362957
-0.625702917575836
0.142060458660126
0.779424726963043
0.378406077623367
0.793956458568573
0.775795698165894
0.548415541648865
-0.074969753623009
-0.59881991147995
0.111420623958111
0.163400173187256
0.877357423305512
-0.131120070815086
0.9105464220047
0.210154324769974
-0.37470269203186
-0.505502581596375
-0.271314382553101
-0.297962963581085
0.623458683490753
0.236964777112007
-0.582908034324646
-0.090204790234566
0.172677561640739
0.852522313594818
0.401461362838745
-0.502077698707581
0.533761262893677
0.885471522808075
-0.264493465423584
-0.054945126175881
-0.267712831497192
0.770500957965851
0.596413314342499
0.651354610919952
0.04209478199482
0.517119407653809
0.893949449062347
0.495273411273956
0.599321305751801
0.10821671038866
0.490033507347107
-0.011035054922104
0.718529164791107
-0.612164378166199
-0.235661342740059
0.131184831261635
0.430725932121277
-0.283302664756775
0.046104207634926
-0.596431374549866
0.840638816356659
0.454505085945129
-0.123237684369087
0.463429033756256
0.458613455295563
-0.312168598175049
0.11960457265377
-0.529394924640656
0.579455018043518
0.205772072076797
0.215510040521622
0.754327178001404
-0.393148958683014
0.612755179405212
0.936029016971588
0.630475044250488
0.503837168216705
-0.087733373045921
0.714546203613281
0.40157288312912
0.183193191885948
0.097464174032211
0.355292558670044
0.417918682098389
-0.322454214096069
-0.428490817546845
0.700977385044098
0.607161998748779
-0.397439062595367
-0.588896214962006
-0.063727304339409
-0.492023289203644
-0.354003965854645
-0.309676468372345
0.342821061611176
-0.403191983699799
-0.150342240929604
-0.316552817821503
0.588793337345123
0.024596959352493
0.619983732700348
0.681195318698883
0.423270523548126
0.775025188922882
-0.437854468822479
-0.51272064447403
0.084288015961647
-0.281772375106812
-0.116890594363213
0.123628944158554
0.458309054374695
-0.299938499927521
-0.445655524730682
-0.539453744888306
-0.222570851445198
0.918726742267609
-0.156580552458763
-0.038054779171944
-0.336100816726685
0.243664965033531
-0.009413510560989
0.89823454618454
-0.237725391983986
0.344093441963196
0.032843634486199
-0.188480570912361
-0.003772124648094
0.801427960395813
-0.155437514185905
0.169741719961166
-0.388618767261505
-0.461858093738556
0.071918822824955
0.454394817352295
-0.452335476875305
0.347829222679138
-0.378001511096954
0.702266097068787
0.791623115539551
0.18603515625
0.862803339958191
0.089464232325554
-0.166666641831398
0.886215567588806
0.10981298238039
-0.041606709361076
0.314703941345215
0.098621286451817
0.317633777856827
0.671261966228485
0.937967896461487
-0.471126973628998
0.244647547602653
-0.417901933193207
0.199069544672966
0.811833798885345
-0.503651738166809
-0.43051153421402
0.221254855394363
-0.507702887058258
0.42775759100914
0.889165282249451
-0.498161017894745
-0.196953251957893
0.799208223819733
-0.027445673942566
-0.585393965244293
-0.518139183521271
0.35325562953949
0.874859750270844
-0.117877289652824
0.916889250278473
0.810695827007294
-0.277357637882233
0.098512545228005
-0.299018561840057
0.687555849552155
0.913258492946625
-0.547304749488831
0.667720913887024
0.520137786865234
0.659530103206635
0.891465604305267
0.643062829971314
-0.252107203006744
-0.538834869861603
-0.153147920966148
0.543206572532654
0.68370932340622
-0.154036030173302
0.045604735612869
0.694819986820221
0.022382244467735
0.41917210817337
-0.411580145359039
-0.449052393436432
0.62767094373703
0.771697461605072
-0.19193272292614
-0.039628133177757
-0.552858531475067
-0.420981764793396
-0.404440343379974
0.819792747497559
0.778767585754395
0.878879427909851
0.874513804912567
0.628117561340332
-0.253417253494263
0.584686636924744
-0.094322666525841
0.395647644996643
0.648382425308228
-0.53391569852829
-0.535463154315949
-0.043235316872597
0.573728203773499
-0.189160540699959
0.374015748500824
-0.138390257954597
0.494457602500916
0.790285527706146
0.153736159205437
0.072561547160149
0.449732661247253
-0.085013344883919
-0.144938364624977
0.433932304382324
-0.374963819980621
-0.539027571678162
-0.507779955863953
0.658532023429871
0.152884140610695
0.801048755645752
-0.528478562831879
-0.027414336800575
0.786772727966309
0.666712701320648
0.723468959331512
0.156499356031418
-0.381609320640564
0.311044543981552
0.150055304169655
-0.279264569282532
-0.062615633010864
-0.34135228395462
0.870420932769775
0.513057112693787
-0.225975975394249
-0.304585158824921
0.177974462509155
0.675849318504334
-0.31728857755661
-0.567118525505066
-0.282095909118652
0.882476329803467
-0.58789724111557
0.369142174720764
0.88336455821991
0.079036943614483
0.739845871925354
0.180101186037064
0.24303263425827
-0.507399439811707
0.17739149928093
0.707703113555908
-0.40537416934967
-0.043151631951332
0.669651865959168
0.417975962162018
-0.026705533266068
0.462874233722687
0.387869119644165
0.077979393303394
0.367815256118774
0.856892466545105
-0.61154055595398
-0.615592479705811
-0.60632061958313
-0.177348032593727
0.912562787532806
0.753872692584991
0.764028966426849
0.853205621242523
0.473255395889282
-0.616913318634033
0.628757774829865
-0.311935007572174
0.216318488121033
0.341752052307129
0.715560913085938
0.088442511856556
-0.017298251390457
0.026767760515213
-0.230515107512474
-0.500208675861359
-0.408588469028473
0.704209208488464
0.369651764631271
0.291714459657669
0.113993130624294
-0.345826923847198
0.675997376441956
-0.113578960299492
0.790348291397095
-0.577410280704498
0.443681061267853
0.294615685939789
-0.054391741752625
0.53484970331192
-0.309056043624878
0.809411704540253
0.295556217432022
0.089864753186703
0.391382098197937
0.374942481517792
0.161679670214653
-0.567002058029175
-0.411373436450958
0.343093663454056
0.892132222652435
0.337375164031982
-0.282653868198395
0.235059201717377
0.75059974193573
0.344431489706039
-0.422820627689362
0.046573162078858
-0.40393728017807
-0.026750415563583
0.701732099056244
-0.617780089378357
0.620506167411804
0.861193358898163
0.683890998363495
0.399315416812897
0.186769604682922
0.737872004508972
0.17093314230442
0.59138023853302
0.069016315042973
-0.255750417709351
-0.260741472244263
0.568034112453461
0.490062296390533
0.606859445571899
0.346926987171173
0.847258865833283
0.116469651460648
0.468063712120056
0.798867344856262
0.658837080001831
0.413235187530518
0.223150044679642
-0.226158991456032
0.875078022480011
-0.024790421128273
0.036691248416901
-0.095207169651985
-0.296549499034882
-0.276072919368744
0.418551564216614
-0.176801934838295
0.880385398864746
0.120533213019371
0.863667905330658
-0.316856920719147
0.872728168964386
-0.211602583527565
0.450266122817993
-0.194473162293434
0.723570823669434
0.483538389205933
0.667042911052704
-0.176921144127846
-0.101722583174706
0.75080931186676
-0.507051408290863
-0.523161351680756
0.934323132038116
0.23930561542511
0.623502731323242
0.17003957927227
0.610978841781616
0.825346231460571
-0.140628054738045
-0.062620133161545
0.305139005184174
-0.3671795129776
-0.33104532957077
0.725026488304138
-0.606431007385254
0.106957703828812
0.525444626808167
0.34188985824585
-0.488639116287231
0.10239502042532
-0.36615377664566
0.203841969370842
-0.17557992041111
0.39298877120018
0.816015779972076
-0.019968330860138
-0.428385198116303
0.398660570383072
-0.071425661444664
-0.058170139789581
0.028083622455597
-0.631205022335053
0.361185073852539
-0.198048368096352
0.902501821517944
0.517350614070892
0.905852019786835
0.387572020292282
0.155262067914009
0.137411952018738
-0.623274803161621
-0.535982668399811
-0.007644802331924
0.108441881835461
0.902807891368866
0.791296362876892
0.686227142810822
0.919646680355072
0.212844356894493
-0.590882301330566
0.081867754459381
-0.062964275479317
0.517694294452667
0.859451413154602
0.886778354644775
0.505429148674011
-0.255731105804443
0.193732976913452
-0.598519623279572
0.386252611875534
0.678040742874146
-0.099686399102211
-0.365051925182343
0.107257127761841
0.72813755273819
0.808874785900116
-0.39702844619751
-0.570402503013611
-0.248586282134056
0.321832776069641
0.886148035526276
0.200180634856224
0.8033686876297
-0.278818905353546
0.927169799804688
0.298130810260773
-0.432536125183106
0.882817506790161
0.42866250872612
0.872830629348755
0.622857332229614
0.697638928890228
0.731761872768402
-0.246087983250618
0.362003862857819
-0.393492221832275
0.145796567201614
0.669640600681305
-0.067739143967629
0.199893727898598
0.254737019538879
-0.156376734375954
-0.153734490275383
-0.378604710102081
0.582835197448731
0.462134659290314
0.925535976886749
0.176153630018234
0.378760457038879
0.105633623898029
0.400294959545136
0.813589572906494
0.121270589530468
0.421288132667542
0.035177305340767
-0.552596151828766
-0.403984248638153
0.83166778087616
-0.107376143336296
-0.265697300434113
0.1502765417099
-0.611509799957275
0.192836120724678
0.782634079456329
-0.420392394065857
0.603018045425415
-0.180943682789803
-0.414732813835144
-0.18235556781292
0.357193529605865
-0.130407139658928
-0.028109595179558
-0.217493191361427
0.595269858837128
-0.446184694766998
0.231699258089066
-0.402689814567566
-0.168445721268654
-0.212505653500557
-0.079617068171501
0.581855118274689
0.801026165485382
-0.182183876633644
0.163329035043716
0.509084045886993
-0.473585367202759
0.243117824196815
0.907677948474884
0.651566326618195
-0.012299746274948
0.772678792476654
-0.084141865372658
0.075103133916855
0.866859376430512
-0.123355224728584
0.692550122737885
0.78913289308548
0.308441489934921
0.26074743270874
0.585357129573822
0.173382610082626
-0.61067134141922
0.744203805923462
0.478698551654816
-0.4885094165802
-0.509390294551849
0.858166396617889
0.04735541343689
0.703304827213287
-0.172393694519997
0.492295026779175
-0.396138310432434
0.370315372943878
0.299732804298401
0.727208495140076
-0.326854705810547
-0.119439825415611
-0.216499075293541
-0.106863334774971
0.259019792079926
0.321272552013397
-0.132290527224541
-0.042032510042191
0.055684566497803
0.427106320858002
0.424647688865662
0.709908902645111
0.893915414810181
0.516834080219269
0.883081257343292
0.887091517448425
0.191523686051369
0.417090237140656
0.419867396354675
0.931284546852112
-0.030619814991951
-0.571656942367554
0.250919282436371
0.413248419761658
-0.358047246932983
-0.276348471641541
0.237627148628235
0.869282007217407
0.071361131966114
0.793949067592621
0.232277899980545
0.374402344226837
0.222250863909721
-0.044129848480225
-0.287150025367737
-0.288639664649963
-0.351281225681305
-0.146652594208717
-0.455872595310211
0.095226734876633
0.170026659965515
0.814975619316101
0.482982993125916
-0.47352945804596
-0.491303026676178
0.128473967313766
-0.579905569553375
0.895294487476349
0.396862357854843
0.463121354579926
0.358917415142059
-0.112104162573814
-0.183053508400917
0.502531468868256
0.299446642398834
0.863037884235382
0.5894935131073
0.50594562292099
0.268210262060165
0.270159512758255
0.695342898368835
0.936282753944397
-0.609043717384338
-0.522092282772064
-0.525713801383972
0.641601860523224
-0.342880964279175
0.69010055065155
0.31541121006012
-0.199341848492622
-0.113869711756706
0.695809066295624
0.805191993713379
0.268000662326813
-0.409692704677582
0.78184962272644
0.351284712553024
0.353021889925003
-0.30732262134552
0.298939764499664
0.081992387771607
0.520262181758881
-0.031755566596985
0.121805749833584
0.19877727329731
-0.140144661068916
0.006943210959435
0.158481255173683
0.336422979831696
0.109259217977524
0.210288196802139
-0.062884464859963
0.830686271190643
0.392484426498413
0.221984550356865
-0.318378329277039
0.699084579944611
-0.001198619604111
0.148997917771339
-0.515900015830994
-0.448571026325226
0.809272289276123
-0.372112810611725
-0.128115013241768
0.024251118302345
0.192287370562553
-0.175314024090767
0.115477122366428
0.019268333911896
0.00362840294838
-0.138428673148155
0.225548520684242
-0.102473512291908
0.72507518529892
0.498932957649231
0.458806037902832
0.466494917869568
-0.061748340725899
0.783841729164124
0.223055005073547
0.574882626533508
-0.075266256928444
0.589084029197693
0.423812091350555
0.535766839981079
0.492234587669373
0.892622232437134
-0.158556416630745
-0.166062101721764
-0.009174272418022
0.815967559814453
-0.089639320969582
0.756190717220306
0.575893580913544
0.533686816692352
0.500184953212738
0.805046439170837
-0.38143664598465
-0.175407901406288
-0.268031477928162
-0.397326648235321
-0.3220494389534
0.831815242767334
0.25682732462883
0.558979094028473
-0.378978252410889
-0.079565539956093
-0.284022331237793
0.695996880531311
0.397819727659225
-0.217104151844978
0.584297776222229
-0.152960881590843
0.35992094874382
0.618822336196899
-0.380878806114197
0.675758957862854
0.571427166461945
0.136789977550507
0.706070005893707
0.522165298461914
-0.221680000424385
-0.063667163252831
0.42479607462883
-0.272896349430084
0.643574059009552
-0.417546212673187
0.543275475502014
-0.481191456317902
0.071607455611229
-0.538942337036133
0.796676576137543
0.514841079711914
-0.464084804058075
-0.44266664981842
0.275688678026199
0.854204893112183
0.403622925281525
0.108516931533813
-0.362586915493011
0.27133646607399
0.762051284313202
-0.160903558135033
-6.81132078170776E-05
0.00216481089592
0.198990255594254
0.115105390548706
-0.540069699287415
0.484758317470551
0.477225363254547
0.281420409679413
0.224934816360474
-0.283209145069122
-0.505205094814301
0.341108441352844
0.56181937456131
0.642870485782623
0.698713660240173
0.86203396320343
-0.46857762336731
0.4666907787323
0.325454890727997
0.609035670757294
-0.283048033714294
0.59405779838562
-0.14013583958149
0.277696937322617
0.187037080526352
0.338309407234192
0.744696021080017
-0.188143268227577
0.413821935653687
-0.345442533493042
0.413503706455231
-0.35012686252594
0.298087477684021
-0.035262018442154
-0.523337066173553
-0.153219327330589
0.909789264202118
0.000640645623207
-0.242169842123985
0.455256044864655
-0.628144800662994
0.192724972963333
0.481769621372223
0.341060847043991
0.828454256057739
0.150056079030037
0.639612436294556
-0.105897262692451
-0.626767337322235
-0.356612801551819
-0.622365832328796
0.272616326808929
0.706600069999695
-0.469331920146942
-0.251690030097961
0.191422909498215
0.029190629720688
0.057908684015274
-0.037635028362274
0.323731541633606
-0.015385091304779
0.428949236869812
0.019387066364288
-0.400222539901733
0.141510203480721
-0.32052344083786
-0.365178763866425
0.86392867565155
-0.201701626181602
0.056684136390686
0.516155600547791
-0.262652933597565
0.355091750621796
-0.28754997253418
0.764249265193939
0.802384853363037
-0.46992427110672
0.916237652301788
0.622170865535736
0.455373466014862
-0.04772661626339
0.249582648277283
-0.341393828392029
0.156739786267281
-0.591104984283447
0.080881901085377
0.286980330944061
0.863051474094391
0.477680146694183
0.365701019763947
0.14852312207222
0.797768831253052
0.339591979980469
0.03419728577137
0.459927380084991
-0.364259660243988
0.138279855251312
0.482272326946259
-0.199417129158974
0.887462317943573
-0.311346232891083
-0.235458508133888
0.738919138908386
0.59978199005127
0.754857957363129
0.580730080604553
-0.203962936997414
-0.055635064840317
0.113444641232491
-0.477179825305939
0.266932189464569
0.801247000694275
0.879313945770264
0.293275505304337
-0.338802218437195
-0.345768809318542
0.457829177379608
-0.007932484149933
-0.013097316026688
-0.540596306324005
-0.006864115595818
0.010063037276268
0.931092143058777
-0.336120665073395
-0.145818188786507
0.211442783474922
-0.622202873229981
0.874536573886871
0.13341012597084
0.77017742395401
0.472153127193451
-0.449301242828369
0.393231451511383
-0.197318270802498
-0.233888879418373
-0.191925719380379
0.179905623197556
0.449000775814056
0.598342001438141
-0.351212382316589
0.231653615832329
0.601034045219421
-0.253963947296143
0.658024251461029
-0.341375350952148
0.541983425617218
0.054047539830208
0.120930805802345
0.546135425567627
0.321403563022614
-0.134794071316719
-0.610222280025482
0.376587271690369
-0.328467786312103
0.425507694482803
0.927867829799652
0.874282598495483
0.922740697860718
-0.246497765183449
-0.068664833903313
0.530689716339111
0.40434455871582
-0.525552213191986
0.439204812049866
0.864871919155121
-0.306470036506653
-0.584055066108704
0.637683033943176
0.097041286528111
-0.140413120388985
-0.433642983436585
0.933212399482727
-0.484257400035858
0.23884117603302
0.182712703943253
0.347838878631592
-0.600549578666687
0.411619067192078
0.147431820631027
-0.34347528219223
-0.482016563415527
0.861874878406525
-0.621145188808441
-0.464694917201996
-0.398058891296387
-0.427922368049622
0.922940731048584
0.66226851940155
0.160686552524567
-0.414497911930084
0.134146720170975
-0.536105692386627
-0.034664139151573
0.123660296201706
-0.315034449100494
0.515759527683258
0.93224972486496
0.188755258917809
0.603885471820831
0.742046475410461
-0.377358913421631
0.388539731502533
0.551656901836395
-0.11131776869297
0.452760756015778
0.361334502696991
0.361798763275146
-0.498996376991272
0.683187007904053
-0.132072970271111
-0.490436613559723
0.229195535182953
-0.6245197057724
0.554230690002441
-0.236271396279335
0.534526586532593
0.902536630630493
0.21821117401123
0.504782855510712
0.362901747226715
-0.144972428679466
-0.36700439453125
0.603673815727234
0.510684609413147
-0.150934413075447
0.767496347427368
-0.192096367478371
0.662029683589935
0.164064854383469
-0.515821993350983
-0.384300053119659
-0.548816502094269
0.665204286575317
-0.383191764354706
0.652409970760345
0.369390994310379
-0.509217262268066
-0.420454859733582
-0.539999544620514
-0.505150258541107
-0.117425188422203
0.023098513484001
-0.088194087147713
-0.427404463291168
-0.072687223553658
-0.174106523394585
0.722364842891693
0.789703369140625
0.17709892988205
-0.385313391685486
0.666575789451599
0.895141303539276
0.338555514812469
0.477482855319977
-0.485559284687042
0.60183709859848
0.876572608947754
0.12878181040287
-0.526725292205811
-0.292072653770447
-0.402054190635681
0.671708881855011
-0.146332785487175
-0.206016167998314
0.149933412671089
0.110796101391315
-0.235754951834679
-0.209297880530357
0.703262209892273
-0.301973819732666
0.627153337001801
0.588365256786346
-0.021294385194779
-0.139226600527763
0.849616587162018
0.209417477250099
0.145227894186974
-0.320340514183044
0.592623591423035
0.022961333394051
0.58753103017807
-0.50331312417984
0.765774965286255
0.327107071876526
0.424327373504639
-0.360836088657379
-0.55367785692215
0.188588455319405
0.231227472424507
0.542845368385315
-0.352225005626678
0.065452054142952
0.272510021924973
-0.149764999747276
0.083019778132439
-0.286578774452209
0.639918565750122
0.621085166931152
0.701818466186523
0.380864322185516
0.237271353602409
-0.578957736492157
-0.164612606167793
0.661077618598938
0.705340445041657
0.738005638122559
-0.105672284960747
-0.328460037708282
-0.207875624299049
0.522004961967468
-0.212213292717934
-0.211828991770744
0.338020712137222
0.174424901604652
0.83266144990921
0.080403953790665
-0.587287783622742
0.079007774591446
0.623498618602753
0.30152690410614
-0.124654874205589
-0.2403474599123
-0.537015020847321
0.935888707637787
0.470115065574646
0.055269524455071
0.026732698082924
0.18354257941246
0.660933017730713
0.887024164199829
0.865294694900513
-0.582012116909027
-0.129518285393715
-0.253889620304108
0.631502509117126
0.739254176616669
-0.008896574378014
0.066203162074089
-0.246784582734108
-0.288372039794922
0.450474143028259
-0.401319980621338
0.912648856639862
0.500780403614044
0.598296642303467
-0.328089356422424
0.264307856559753
-0.015818148851395
0.022773608565331
0.291883945465088
0.006605967879295
0.659592509269714
0.276401340961456
-0.066632583737373
0.309274464845657
0.803764939308167
-0.026037931442261
0.475350022315979
0.171133413910866
-0.408655881881714
-0.484348952770233
0.273796319961548
0.021038591861725
-0.207986518740654
-0.206724986433983
-0.267126798629761
0.520825445652008
0.306236863136291
0.614308893680573
0.228337168693542
0.6920126080513
-0.562719345092773
0.315543293952942
0.324620544910431
0.013917714357376
-0.392110645771027
-0.391245722770691
-0.495707988739014
0.732201337814331
-0.500463426113129
0.165751457214355
-0.482824563980103
0.595399439334869
0.263198167085648
0.38196736574173
0.893041610717773
0.664898157119751
-0.350802183151245
-0.158623620867729
-0.412723541259766
0.841723322868347
-0.34726071357727
-0.34375935792923
-0.067252591252327
0.198251441121101
-0.306790232658386
0.598540127277374
0.015718162059784
0.104155510663986
0.814666450023651
0.188735753297806
0.034040927886963
-0.298316955566406
0.426906406879425
-0.059726819396019
0.935875117778778
0.77384340763092
0.268877148628235
-0.489698946475983
0.633209466934204
0.070038035511971
0.472712934017181
-0.019089281558991
-0.344641745090485
-0.391253650188446
0.576064646244049
0.391260921955109
-0.264782130718231
-0.509881556034088
-0.309065282344818
0.601258218288422
0.610879302024841
0.415505886077881
0.783015787601471
0.424105376005173
0.563280701637268
0.561030030250549
0.267008781433105
-0.455479323863983
0.753080368041992
0.603997349739075
-0.195095911622047
0.68554425239563
-0.293102443218231
-0.541639626026154
0.505690395832062
-0.393516361713409
0.295523107051849
0.017797067761421
0.762124001979828
0.401480495929718
0.535097777843475
0.870319247245789
-0.019487664103508
0.585041999816895
0.485089421272278
0.814345180988312
0.408941000699997
0.387880921363831
-0.426225543022156
-0.446730732917786
-0.091396287083626
0.890573501586914
0.30355829000473
0.680015623569489
-0.298823714256287
-0.044395565986633
-0.010832846164703
0.328083723783493
0.697698712348938
-0.107196405529976
-0.613454520702362
0.856587886810303
-0.180145934224129
0.922833561897278
0.80525267124176
-0.628194868564606
0.349558889865875
0.870389759540558
0.790137827396393
-0.466504812240601
-0.302819728851318
0.007609844207764
0.665868163108826
0.564241766929626
0.846962571144104
0.08278188854456
0.078588999807835
0.346065759658813
-0.017833963036537
0.000717684626579
0.328054010868072
-0.586093544960022
0.524668514728546
0.229685753583908
-0.133257582783699
0.702744424343109
0.503024935722351
-0.528391301631928
0.511757552623749
0.054680481553078
0.860885500907898
0.73300051689148
0.208087846636772
0.926673293113709
0.208848863840103
0.872321486473084
0.417568445205689
0.703499913215637
-0.603156208992004
0.228141725063324
-0.376442432403564
0.461672902107239
0.018228560686112
0.32124787569046
-0.590001404285431
0.764905631542206
-0.072957888245583
0.38067638874054
-0.174678936600685
0.831363499164581
-0.223669692873955
0.007054716348648
0.541739165782928
-0.384105622768402
0.93618905544281
0.907342672348022
-0.259508907794952
0.402228653430939
-0.146876946091652
-0.443763077259064
0.383108735084534
0.086153142154217
0.305072784423828
-0.397877812385559
0.353960633277893
-0.627103269100189
-0.287271201610565
-0.61995530128479
0.783937871456146
0.36587193608284
-0.064752742648125
0.869969069957733
-0.308417618274689
-0.52001017332077
0.729983508586884
-0.125097051262856
0.615446925163269
-0.047518730163574
-0.533568680286408
0.413065731525421
-0.497348368167877
-0.472700536251068
0.017555847764015
-0.337296605110168
0.559739053249359
-0.04947379231453
-0.122634902596474
0.793471217155457
0.715288043022156
0.580979883670807
0.85187304019928
0.160574659705162
0.561686336994171
-0.114160403609276
0.227122992277145
0.488049685955048
0.620422601699829
0.341681718826294
-0.389117360115051
0.66035270690918
-0.131434127688408
-0.406158030033112
0.344725042581558
-0.153464213013649
0.435153663158417
0.412592530250549
0.022215515375137
0.786738038063049
0.047605291008949
-0.080080285668373
-0.060119345784187
-0.385561108589172
0.050481915473938
0.630668163299561
-0.55877697467804
-0.115567788481712
0.164894536137581
0.203870072960854
0.19449345767498
-0.092590644955635
-0.086817726492882
0.443498134613037
-0.014400601387024
0.162341803312302
-0.617346405982971
-0.254465758800507
-0.387775480747223
-0.322853028774261
-0.591348648071289
-0.519701778888702
0.044329836964607
0.377198100090027
-0.419067800045013
0.652061998844147
0.530321061611176
0.239020317792892
0.076538525521755
0.174727857112885
0.727433621883392
-0.444334208965302
-0.270123064517975
0.878780424594879
-0.05516891181469
0.216852903366089
-0.021003991365433
0.541947484016418
-0.608055710792542
-0.08676515519619
0.630491852760315
-0.021268725395203
0.194444060325623
-0.282948136329651
-0.144056722521782
-0.515570342540741
0.596782505512238
0.807968378067017
0.715027451515198
0.364541053771973
0.518483698368073
-0.019389510154724
0.239058271050453
-0.466278970241547
0.154070258140564
0.527055323123932
0.856913030147553
0.743304133415222
0.599156856536865
0.307304441928864
0.120636284351349
0.315440952777863
-0.190071180462837
-0.046415880322456
-0.59184056520462
-0.314717829227447
0.674339652061462
-0.479882597923279
0.538582563400269
0.642930805683136
0.438620150089264
0.812972962856293
0.419664442539215
0.136119812726974
0.139222607016563
-0.368618547916412
-0.082322642207146
-0.060124233365059
-0.221876487135887
0.747916579246521
0.198884308338165
-0.615960359573364
-0.351733088493347
-0.422232091426849
0.756648659706116
-0.573170304298401
0.255033433437347
-0.188828781247139
-0.531334936618805
-0.126937016844749
0.197853744029999
0.89533543586731
0.902484595775604
0.374145865440369
-0.618249833583832
-0.226848557591438
0.022557631134987
-0.045326918363571
0.228406429290771
0.934801936149597
0.927066922187805
0.231898099184036
0.824451506137848
-0.137637808918953
0.071734838187695
0.28524461388588
0.483160555362701
-0.068440273404121
0.706722438335419
0.328067809343338
-0.504664361476898
-0.610152840614319
-0.152683779597282
-0.266214430332184
-0.089055880904198
-0.048513993620873
-0.158225193619728
0.897181570529938
0.261460304260254
-0.527961373329163
0.507500231266022
0.129094168543816
0.392401188611984
0.147404000163078
0.548646867275238
0.279058068990707
-0.232675567269325
-0.448129296302795
-0.111520037055016
-0.496909976005554
-0.117856130003929
0.631646811962128
-0.254499077796936
0.434327721595764
0.555168747901917
0.701042532920837
0.39056184887886
-0.581988096237183
0.031090572476387
-0.103662177920342
0.343609839677811
-0.145493909716606
0.565218687057495
0.263496190309525
0.047006815671921
-0.46681410074234
0.589337825775147
0.211052075028419
0.13541142642498
-0.426612675189972
0.377871632575989
-0.063320860266686
-0.336607217788696
0.476658701896668
0.703955233097076
-0.286822438240051
0.686386823654175
-0.020484685897827
0.218521684408188
0.908183217048645
0.059589996933937
-0.54514068365097
0.524685859680176
-0.215970233082771
0.69068855047226
-0.016231045126915
-0.020011067390442
0.670083403587341
0.785359025001526
0.815316736698151
0.267092019319534
-0.164796248078346
-0.209944859147072
0.014588281512261
0.285663247108459
0.776471495628357
0.575665533542633
0.275137782096863
0.052549451589584
0.161956548690796
-0.38146698474884
0.220458224415779
0.139625877141953
0.360528588294983
0.297901153564453
0.434391766786575
0.604768395423889
-0.604284286499023
0.892724752426147
0.005158424377441
0.809890806674957
-0.293335795402527
-0.192023321986198
0.235033959150314
-0.525778770446777
0.042503133416176
0.062085881829262
0.083901584148407
-0.310942590236664
-0.442708909511566
0.67579710483551
-0.31007307767868
-0.571332454681397
0.313641518354416
0.386900842189789
0.718676328659058
0.75088894367218
0.32779324054718
-0.277962923049927
0.129047334194183
0.082627676427364
-0.086700901389122
0.415104806423187
-0.023282364010811
0.900678515434265
0.681240081787109
-0.564345836639404
0.336180478334427
-0.060997441411018
-0.190227165818214
0.784758388996124
-0.580694317817688
-0.508277893066406
-0.135602608323097
-0.53783506155014
-0.578587532043457
-0.382173180580139
-0.37576824426651
0.692857205867767
-0.189095929265022
0.712700068950653
0.185211360454559
-0.275325536727905
0.216094583272934
-0.613110661506653
-0.320469200611114
-0.33904629945755
-0.143178716301918
0.81998336315155
0.479130387306213
0.779742121696472
0.653971016407013
-0.028369829058647
0.454754710197449
-0.462227702140808
-0.290941417217255
0.843430459499359
0.459600031375885
0.829228103160858
0.07437613606453
0.382483541965485
0.864900946617126
-0.429624915122986
0.626461863517761
0.522096037864685
0.767949283123016
0.199353933334351
0.367739379405975
0.789010107517242
-0.546998858451843
0.757512450218201
-0.31471312046051
-0.281134903430939
-0.095999851822853
0.545486867427826
-0.477171838283539
-0.631591379642487
0.82536780834198
0.297209441661835
-0.579165756702423
0.395021796226501
0.623839139938355
-0.320220112800598
0.413841605186462
0.768974661827087
-0.386974275112152
-0.283204197883606
-0.306521773338318
-0.39860999584198
-0.279167532920837
-0.505032122135162
0.530394315719605
0.258664160966873
0.750694453716278
0.643511116504669
-0.365764677524567
-0.621074438095093
0.487310886383057
-0.312390923500061
0.89094614982605
0.610609948635101
-0.445328950881958
0.07745736092329
0.578064143657684
-0.509232580661774
-0.230986818671226
0.005097717046738
0.657172679901123
0.676384627819061
-0.115526959300041
-0.271218299865723
0.506651163101196
-0.449446678161621
0.422164976596832
0.585853576660156
-0.291713058948517
-0.494461894035339
0.181225582957268
0.136345759034157
0.095120914280415
0.475968956947327
0.489055931568146
0.172636404633522
-0.483039021492004
-0.630819439888001
-0.240245535969734
0.659218609333038
0.884032487869263
0.626965463161469
0.338036835193634
0.708468854427338
-0.605141341686249
0.841564416885376
0.813569068908691
0.288817703723907
-0.59255313873291
0.308416604995728
0.263566166162491
0.690026044845581
0.44698691368103
0.758150696754456
-0.165010616183281
0.789255142211914
0.164871409535408
0.130988880991936
-0.210107371211052
-0.026237204670906
-0.01376023888588
-0.342591941356659
0.284549295902252
-0.04526661336422
0.245525971055031
-0.472143471240997
0.180876195430756
-0.241760089993477
0.735196828842163
0.5252326130867
-0.380592465400696
-0.037916421890259
0.627916038036346
-0.132658138871193
0.913986623287201
0.24537456035614
0.846329152584076
-0.28055727481842
0.416754961013794
0.8006232380867
0.086777448654175
-0.020009115338326
-0.333426415920258
0.521566808223724
0.66580194234848
0.707654237747192
0.278875887393951
-0.418173551559448
0.560288548469543
0.437105596065521
-0.205654069781303
0.199337467551231
-0.48647940158844
0.183804973959923
0.038699612021446
0.87839686870575
0.110296413302422
-0.545687139034271
0.416216433048248
0.279710829257965
-0.188297316431999
0.036627352237702
0.337238401174545
0.716537356376648
-0.408767998218536
-0.487162411212921
0.306332617998123
0.090453028678894
0.347425431013107
-0.493787169456482
0.212643891572952
0.914457559585571
-0.250584006309509
-0.057603061199188
0.598592519760132
0.774689078330994
0.663347601890564
-0.56489360332489
0.467539787292481
-0.530431985855103
0.279037147760391
0.473906397819519
0.178644254803658
-0.311976432800293
-0.576441526412964
0.367435455322266
-0.395226776599884
-0.075857266783714
-0.071271255612373
0.680825054645538
-0.53309553861618
0.735202431678772
0.629243791103363
0.657007813453674
-0.547759413719177
0.218508809804916
0.893161952495575
-0.23063151538372
0.095882587134838
-0.231157258152962
-0.309073150157928
-0.013629332184792
0.492093324661255
0.232429668307304
0.05816949903965
0.854824006557465
0.573349416255951
0.830771744251251
-0.213498994708061
-0.465477228164673
-0.310657799243927
0.558495402336121
0.888211905956268
0.706033170223236
-0.430317223072052
-0.144056156277657
-0.338870108127594
-0.568652033805847
0.197419911623001
0.638461709022522
0.786037802696228
0.720991551876068
0.042354211211205
0.73393577337265
0.931825339794159
-0.415041625499725
0.429423332214356
0.777154505252838
-0.349429190158844
-0.118130847811699
-0.118840411305428
-0.359811246395111
-0.187145367264748
-0.165348842740059
0.786182820796967
0.02453975379467
0.575180888175964
0.724001407623291
0.32686722278595
0.436138212680817
0.300537675619125
0.135203123092651
0.512940287590027
-0.21211089193821
0.882568120956421
0.231839939951897
-0.329618215560913
0.327792704105377
-0.010747775435448
0.141999512910843
0.236487239599228
0.037570312619209
0.528238356113434
0.361866772174835
0.005269750952721
0.232385814189911
0.587199032306671
-0.267166495323181
0.404366374015808
0.916855335235596
0.319135367870331
0.164718180894852
0.749394178390503
0.861164391040802
-0.498439848423004
-0.452981054782867
0.03192637860775
-0.537886023521423
0.832190275192261
0.319061636924744
-0.479924440383911
0.13372777402401
0.353351891040802
0.622615575790405
0.530634462833405
-0.509873330593109
-0.521139144897461
-0.01718619465828
-0.40338796377182
0.44498348236084
0.085341490805149
0.833447098731995
0.699701070785522
-0.378612995147705
0.201276868581772
-0.483880817890167
-0.509598195552826
0.843861520290375
0.438356518745422
0.372374713420868
0.801379024982452
0.730213165283203
-0.231910511851311
-0.220314547419548
0.087708249688149
-0.095077082514763
-0.326861143112183
-0.057538777589798
0.312456130981445
0.58208578824997
-0.207319691777229
-0.587359249591827
0.660749137401581
0.898701846599579
0.209451660513878
-0.497558057308197
-0.523131310939789
0.518955171108246
0.54150128364563
0.522595345973969
0.806453168392181
-0.008376106619835
-0.42762291431427
0.492843270301819
0.125365495681763
0.310397893190384
-0.247653648257256
-0.428223252296448
0.442025482654572
0.557346880435944
0.559037268161774
-0.231899335980415
0.301331996917725
0.091840200126171
0.119142882525921
-0.363864362239838
0.072013065218926
0.399121999740601
-0.304893374443054
0.534894466400147
-0.461429953575134
0.634241044521332
-0.456981956958771
0.426441967487335
0.237334355711937
0.292025536298752
-0.346055865287781
-0.086742654442787
-0.448486506938934
0.702271461486816
-0.24556402862072
0.067353993654251
-0.497028291225433
0.29045769572258
-0.568865537643433
-0.193853303790093
0.875592112541199
0.155643999576569
0.693510830402374
0.759041666984558
-0.33193302154541
0.898237943649292
0.830449759960175
0.625671923160553
0.61318850517273
0.289911270141602
-0.444683611392975
-0.241027638316154
0.386046230792999
0.711001753807068
0.019354328513146
-0.084802076220512
-0.214513465762138
-0.200078472495079
-0.154667213559151
-0.19775228202343
-0.062841579318047
-0.185515359044075
0.76224547624588
0.809512853622437
0.376390933990479
-0.382129371166229
-0.274089336395264
-0.547482907772064
-0.620986878871918
-0.533636748790741
-0.579699337482452
0.243882596492767
0.798952639102936
-0.225741341710091
0.05762904882431
0.511588454246521
-0.422605872154236
0.442153692245483
0.599781632423401
-0.503138542175293
-0.049258843064308
0.5025674700737
0.862782418727875
0.031583800911903
0.209104806184769
0.281809508800507
0.304829746484756
-0.176897332072258
0.604560375213623
0.50993412733078
0.838390409946442
-0.226411953568459
0.047985807061195
0.573539316654205
0.910594046115875
-0.510945796966553
-0.241732463240623
0.687043190002441
-0.169404163956642
0.750049829483032
0.580472707748413
-0.054788321256638
0.844172716140747
-0.494471251964569
0.816108345985413
0.176904737949371
0.839266359806061
0.451719105243683
-0.50069123506546
-0.181945994496346
-0.242731854319572
0.267535895109177
-0.405678272247314
0.513326823711395
0.302506268024445
-0.509323060512543
-0.072293177247048
0.698274552822113
-0.191950038075447
-0.574216067790985
0.808878242969513
-0.118730440735817
-0.199392780661583
0.430482923984528
-0.376881182193756
-0.615525007247925
-0.299523532390594
0.769176006317139
0.473797202110291
0.059960350394249
0.385593771934509
0.883605241775513
0.324699819087982
-0.314455449581146
0.704353511333466
0.906273365020752
0.259911090135574
-0.572308778762817
-0.399269282817841
0.019362971186638
-0.141433611512184
0.599552035331726
0.182518512010574
-0.323357582092285
0.315318703651428
-0.585426509380341
0.335557103157043
0.117269940674305
0.586476683616638
0.489031255245209
0.094917707145214
-0.581040382385254
0.708829164505005
-0.130180224776268
0.829822480678558
-0.272982954978943
-0.235805407166481
0.398038268089294
0.038647696375847
0.682810306549072
0.239793866872787
-0.079483583569527
0.78824770450592
-0.520386457443237
0.278774589300156
0.055385738611221
-0.18740226328373
-0.440542101860046
0.075688257813454
0.309595376253128
0.618219375610352
0.541442632675171
0.768309414386749
0.803295135498047
0.324931561946869
-0.425357103347778
0.772489964962006
0.023599535226822
0.425099968910217
0.78137993812561
0.665633916854858
0.054828226566315
0.500937163829803
-0.168224915862083
0.135584458708763
0.824684321880341
0.643709003925324
0.484639227390289
0.680970072746277
0.167105913162231
-0.263080060482025
-0.394510924816132
0.132413685321808
0.662571430206299
0.663980424404144
-0.590135455131531
0.796202182769775
-0.62188583612442
0.890832662582397
0.150545984506607
0.644387483596802
0.660908401012421
0.012729227542877
-0.524096071720123
-0.323662459850311
0.095507137477398
0.752825319766998
0.556253612041473
0.530043542385101
-0.099640145897865
0.818934381008148
0.031122341752052
-0.425543427467346
0.832908570766449
-0.365741312503815
0.811525464057922
0.930467307567596
-0.111966833472252
0.05238188803196
-0.534039616584778
0.078341722488403
0.423490643501282
-0.43311733007431
0.478849232196808
0.760203242301941
-0.568805813789368
0.839260101318359
0.768189430236816
0.187242642045021
-0.40733003616333
0.536637425422668
-0.633109450340271
0.910481154918671
0.882120668888092
-0.54417759180069
-0.488833487033844
-0.624464929103851
-0.628994226455689
0.250022232532501
-0.21601901948452
0.823554813861847
-0.267573416233063
-0.197886779904366
0.400585263967514
0.270211398601532
-0.506934344768524
-0.565199434757233
0.673037946224213
-0.060269445180893
0.039726033806801
-0.445771276950836
0.582736968994141
0.139824777841568
0.719491899013519
0.109818279743195
0.642603695392609
0.384558975696564
0.927246630191803
0.886640727519989
0.485986292362213
0.728054165840149
0.417720973491669
0.042106509208679
-0.554000020027161
0.00284381210804
0.567709803581238
0.517526209354401
0.580010890960693
0.440527439117432
-0.028756245970726
-0.153643742203712
0.862248182296753
-0.044431418180466
0.585728347301483
0.560203313827515
0.871761798858643
0.406968474388123
-0.143343612551689
-0.443075299263001
0.490251243114471
0.648308157920837
-0.096783861517906
-0.475959718227387
-0.495983123779297
0.648749709129334
-0.480361640453339
0.78693425655365
-0.033309504389763
0.603817760944366
0.881566524505615
0.936291098594666
0.903384506702423
0.310179561376572
-0.48953378200531
-0.585072875022888
-0.547695338726044
-0.575406610965729
-0.213103488087654
0.448464274406433
0.825258314609528
-0.014239341020584
0.398779779672623
0.590383052825928
0.690535306930542
0.284113466739655
0.810910284519196
0.003764614462852
-0.333073318004608
0.218588277697563
0.783299803733826
0.76586776971817
-0.03691965341568
-0.628444612026215
0.752918899059296
-0.326764225959778
-0.577978789806366
-0.465802192687988
-0.598754167556763
-0.580690681934357
0.409090459346771
0.109832584857941
0.608914494514465
-0.398153960704803
0.851984143257141
0.261797875165939
-0.237515285611153
0.067682825028896
-0.012785956263542
0.786197125911713
0.187069818377495
-0.527053833007813
-0.553285002708435
0.579647064208984
-0.296427190303802
0.758059322834015
0.532162070274353
-0.227796778082848
0.006156846880913
0.093926355242729
0.239287003874779
0.344256281852722
0.044835984706879
0.532409369945526
0.387540876865387
0.185830771923065
0.721699416637421
-0.268050909042358
0.660773396492004
-0.361870169639587
0.921916306018829
-0.413701176643372
-0.562275111675262
0.760026812553406
0.027556508779526
0.444414675235748
0.665464699268341
-0.062973037362099
-0.538925170898438
0.477694094181061
-0.477979898452759
0.489303112030029
0.254454255104065
-0.362206697463989
0.264738440513611
-0.390801846981049
0.57912027835846
-0.243504479527473
0.397232115268707
0.638923287391663
0.369636535644531
0.010731235146523
0.544755816459656
0.261706411838531
-0.534798145294189
-0.008011847734451
0.750978350639343
-0.060975283384323
0.355868339538574
-0.132570311427116
-0.270697295665741
0.379922538995743
0.354359745979309
-0.037300959229469
-0.300713062286377
-0.279157757759094
-0.319651782512665
0.925366759300232
0.006461948156357
0.465583205223084
-0.628081023693085
0.794423460960388
0.784266352653503
-0.534400999546051
-0.358771085739136
0.077121868729591
-0.373951435089111
-0.095473304390907
-0.567112624645233
-0.474482953548431
0.354964345693588
0.92897355556488
0.133780688047409
0.698662519454956
0.391369551420212
0.611727476119995
-0.627695798873901
-0.203743472695351
-0.50478595495224
-0.569275736808777
-0.042353674769402
-0.626866638660431
0.028683066368103
0.345882833003998
0.907944262027741
-0.353426158428192
0.614868402481079
0.217725604772568
-0.191813424229622
-0.273895680904388
0.805438101291657
0.058864369988442
0.630056262016296
0.745643377304077
-0.508808076381683
0.934472322463989
0.306331545114517
0.575193881988525
-0.011392280459404
0.913262367248535
0.017682448029518
0.37824746966362
-0.582361578941345
-0.311897397041321
0.487290501594543
0.764183461666107
0.312428742647171
0.072335615754128
0.505820035934448
0.035341680049896
0.414154291152954
0.449132859706879
-0.313313066959381
0.477670907974243
0.912959039211273
-0.166347250342369
0.532522320747376
0.336591780185699
0.53860741853714
-0.208281859755516
0.008527338504791
0.232095688581467
0.748316824436188
0.750143051147461
0.056841298937798
-0.203770861029625
0.675703823566437
0.793974995613098
0.442216157913208
0.325329273939133
-0.504205644130707
0.904912173748016
0.64196103811264
0.429731905460358
-0.050708502531052
0.343809008598328
0.308841496706009
0.787422358989716
0.545941710472107
0.71001136302948
0.328909158706665
0.278323203325272
0.615289151668549
-0.096888676285744
-0.445962846279144
0.3923259973526
0.05477237701416
0.547233760356903
-0.004166200757027
-0.061171635985375
0.913268268108368
-0.351071953773499
-0.322444975376129
0.415648579597473
0.140233352780342
0.546585083007813
0.601101040840149
0.882131338119507
0.654102444648743
0.121309585869312
0.172536462545395
0.177549630403519
-0.133773490786552
-0.191931441426277
0.452194631099701
-0.432869851589203
0.613315761089325
0.489380598068237
0.125196397304535
-0.03019143640995
-0.412630498409271
0.491143882274628
0.784709692001343
-0.040739387273789
0.835122108459473
0.307088762521744
-0.38338178396225
-0.401526153087616
-0.012273728847504
-0.522730350494385
0.795381009578705
0.67201566696167
-0.559298872947693
0.458946526050568
0.471658945083618
-0.217894300818443
0.252247273921967
0.047917410731316
0.486891150474548
0.574109852313995
0.56955760717392
0.683393597602844
0.507693350315094
0.536225378513336
0.047709703445435
-0.552514374256134
-0.030070900917053
0.131335914134979
0.129449844360352
-0.025712430477142
0.241779968142509
-0.279422879219055
-0.075188472867012
0.678180694580078
-0.333504974842072
0.186601862311363
0.238224595785141
0.865318059921265
0.852083563804626
0.41751617193222
0.12895131111145
-0.121294602751732
0.475541532039642
0.151954904198647
-0.33254075050354
0.144403517246246
0.146973088383675
0.529344260692596
0.629809081554413
0.937571823596954
-0.487160384654999
-0.314893186092377
-0.051071047782898
0.927418112754822
0.560759007930756
0.892062664031982
0.291130095720291
0.261990278959274
-0.513239443302155
0.803474962711334
0.171512007713318
-0.175953254103661
0.329398810863495
0.610458195209503
-0.443466663360596
0.828527748584747
-0.424894869327545
0.788079798221588
-0.51874715089798
-0.184492275118828
-0.186333253979683
0.554183602333069
0.249587684869766
0.437862515449524
0.137539133429527
0.691697955131531
0.280850172042847
0.190964728593826
0.381351858377457
0.502123713493347
0.007732108235359
-0.129132464528084
-0.184836342930794
0.710326254367828
0.158467546105385
0.630581676959991
0.508395671844482
-0.556628286838532
-0.457269787788391
0.20369753241539
-0.055656015872955
-0.27424943447113
0.408425033092499
0.054935246706009
0.710185587406158
0.524524390697479
0.458509266376495
0.924257159233093
-0.355892479419708
0.302893221378326
-0.265335917472839
-0.25047904253006
-0.60132223367691
-0.13819582760334
0.15229058265686
0.394667565822601
0.071529649198055
0.279045552015305
0.126849293708801
-0.421332895755768
-0.233330264687538
-0.089240536093712
-0.543399155139923
0.489849150180817
-0.540350735187531
0.419758975505829
0.504306793212891
0.408438265323639
-0.092824354767799
0.74997478723526
0.02381706237793
-0.360494911670685
0.46849000453949
0.526223659515381
-0.225870504975319
-0.608628988265991
0.840566396713257
0.202367916703224
0.50257533788681
-0.609862089157105
0.13983927667141
-0.563522636890411
-0.309551417827606
-0.505041062831879
0.380180656909943
0.388815760612488
0.764454960823059
-0.420416533946991
0.569784104824066
0.700457096099854
-0.441196799278259
0.606438517570496
0.517187893390656
0.791948258876801
-0.506732106208801
-0.554359555244446
-0.40800940990448
0.172406747937202
-0.469774782657623
0.723338127136231
0.883108496665955
0.854684829711914
0.789401471614838
0.691326260566711
0.857415437698364
0.077397003769875
-0.151477441191673
0.58093124628067
0.196110337972641
-0.536357820034027
-0.083301857113838
0.785032153129578
0.219672158360481
0.417537331581116
0.287261515855789
-0.092180833220482
0.644657909870148
0.624454021453857
0.369268894195557
0.788616299629211
-0.11996503174305
-0.318366229534149
-0.633348941802979
-0.566139817237854
0.50798100233078
0.490543723106384
0.146221399307251
0.10638040304184
0.115974061191082
0.122902318835258
0.859832048416138
0.170313730835915
-0.13920085132122
-0.229535505175591
0.637247860431671
-0.376162827014923
0.59026575088501
0.380835115909576
0.786343455314636
0.566076099872589
0.333535730838776
0.655345320701599
0.549001693725586
0.536402761936188
-0.222273364663124
0.418957859277725
-0.205260410904884
-0.580991506576538
-0.02966570854187
0.439683020114899
0.281404465436935
0.631323218345642
-0.456110000610352
-0.227187976241112
-0.07002417743206
-0.308709800243378
0.20206992328167
0.446190297603607
-0.149127766489983
0.494448661804199
0.285455822944641
0.398327678442001
-0.435600996017456
0.287306427955627
-0.272917032241821
0.760805428028107
-0.634017884731293
-0.294909358024597
0.623228490352631
0.570088803768158
-0.133066460490227
0.460814714431763
0.456946730613709
0.059484377503395
0.680606544017792
0.493362665176392
-0.628557860851288
-0.480294406414032
0.308626055717468
0.217117071151733
0.710744440555573
0.551221191883087
0.110988527536392
0.620331883430481
0.751459360122681
-0.618701219558716
-0.407586812973022
0.860132575035095
0.570494174957275
-0.098869636654854
0.431229591369629
-0.093893691897392
0.373080939054489
0.316326349973679
0.727522790431976
0.050546586513519
0.646389603614807
0.849760890007019
0.194010570645332
-0.051353618502617
0.555548667907715
0.81646990776062
-0.358724176883697
-0.104078784584999
0.269427299499512
0.427289724349976
0.879702568054199
-0.114065900444984
0.050169542431831
0.669009387493134
0.271331280469894
0.420623928308487
0.770228207111359
0.596036553382874
0.581152856349945
-0.255970895290375
-0.276008546352386
-0.481117248535156
0.551718592643738
0.412920385599136
-0.41946291923523
0.868269026279449
0.019111916422844
-0.155809238553047
-0.540318012237549
-0.053456991910935
0.91928243637085
0.923748552799225
0.292783856391907
-0.551460325717926
0.607001960277557
0.725959181785584
0.480761170387268
0.148789033293724
0.619358360767365
-0.090467229485512
0.668079733848572
-0.593798518180847
0.233590692281723
-0.539269268512726
0.860829472541809
0.907166242599487
-0.397033274173737
0.263858079910278
0.429679840803146
0.634259343147278
0.282352328300476
-0.178621187806129
0.414128512144089
-0.375007271766663
-0.216030791401863
-0.537350177764893
0.306525707244873
-0.574169456958771
0.91548752784729
0.186749622225761
0.735908389091492
-0.363313734531403
-0.186278864741325
-0.210584118962288
0.485826671123505
0.04297186434269
-0.330060005187988
-0.030838280916214
-0.527924597263336
-0.358017206192017
0.259237587451935
0.904566586017609
0.15197665989399
0.616533935070038
0.692470610141754
0.67260354757309
0.301143884658813
-0.304183423519135
0.22068677842617
0.366482764482498
0.700709342956543
-0.399548768997192
0.622355759143829
-0.529984652996063
0.183881595730782
0.471787810325623
0.495135247707367
0.179264649748802
-0.021710798144341
0.387883126735687
-0.436314880847931
0.597960889339447
0.619274139404297
0.458683967590332
0.726842880249023
-0.294946134090424
0.800410926342011
0.349776685237885
0.414107918739319
0.851307034492493
0.589847207069397
0.216294318437576
-0.442497551441193
-0.209229722619057
-0.061871990561485
-0.168550059199333
0.667385816574097
-0.579518973827362
-0.332063376903534
0.014200657606125
-0.199060693383217
0.28178408741951
-0.287326335906982
0.16874685883522
0.820712327957153
0.422467887401581
-0.476172268390656
-0.196467205882072
0.122424781322479
-0.171663716435432
0.792915880680084
0.168556377291679
0.538755774497986
0.19708289206028
0.440507233142853
-0.190100148320198
0.048474326729775
0.929649353027344
0.393544852733612
0.896962344646454
0.554974675178528
0.589530050754547
0.590650022029877
-0.48076194524765
0.420191168785095
0.285796582698822
0.893008351325989
0.475196838378906
0.595493018627167
0.295843988656998
0.275424480438232
0.336164951324463
0.025145292282105
0.936297059059143
-0.512050569057465
0.400689631700516
0.281827211380005
0.251901686191559
0.785209596157074
0.60987401008606
0.818918287754059
0.282518953084946
-0.155351504683495
0.550351202487946
-0.225222125649452
0.070819303393364
-0.121736243367195
-0.500498533248901
-0.565909743309021
-0.383646607398987
0.392062395811081
0.674274802207947
0.151403874158859
-0.373870670795441
0.841836333274841
0.808949768543243
-0.174638375639915
-0.395364463329315
-0.376306414604187
0.645485639572144
0.119092918932438
-0.463478684425354
-0.026701241731644
0.923860788345337
-0.624989151954651
0.659069836139679
-0.379098236560822
0.792760133743286
0.088245958089829
0.629479706287384
0.547426283359528
-0.257410168647766
-0.097773239016533
0.205238714814186
0.379009425640106
0.83109587430954
-0.54574453830719
0.614323079586029
0.08574103564024
-0.346301317214966
0.92862606048584
0.292824655771255
0.416801333427429
-0.209688380360603
-0.315335214138031
-0.408366739749908
-0.188733771443367
0.501008033752441
0.827418744564056
-0.547946572303772
-0.164138808846474
0.192720323801041
-0.516649961471558
0.531976997852325
0.646093487739563
0.794661819934845
0.323067724704742
0.229369327425957
0.18368524312973
0.741348266601563
-0.449391305446625
0.583300769329071
-0.333826839923859
0.306528240442276
0.135203123092651
0.601498901844025
-0.361021637916565
0.31786036491394
0.328088581562042
-0.085383728146553
0.708970248699188
0.466163277626038
0.886283814907074
0.117450602352619
0.414246261119843
-0.050843894481659
0.273413330316544
-0.564135074615479
-0.603931963443756
-0.195646718144417
-0.605214178562164
-0.444712519645691
0.937762200832367
-0.423776686191559
0.740033328533173
0.58852344751358
0.060116708278656
0.271214216947556
-0.434089779853821
-0.321657478809357
0.057639822363854
0.279851317405701
0.423808991909027
0.265030384063721
0.244509547948837
-0.607097029685974
0.687494695186615
0.367569506168365
0.757861614227295
0.342359840869904
-0.390892565250397
0.454359531402588
-0.441504716873169
-0.136003836989403
0.292809784412384
-0.191444024443626
0.508196771144867
0.121336817741394
0.767549216747284
-0.493866145610809
0.070621587336063
0.594180881977081
0.925046920776367
0.584810972213745
-0.002132520079613
0.342461168766022
0.200813859701157
-0.070244625210762
0.284555017948151
-0.168713822960854
0.197607472538948
-0.421378135681152
0.776335597038269
0.137380987405777
0.314582586288452
-0.302153527736664
0.471871793270111
-0.179232999682426
0.816506803035736
0.378733575344086
0.828282713890076
-0.271076858043671
0.439476013183594
0.204068556427956
0.276456832885742
-0.14939247071743
-0.093114212155342
0.691017031669617
-0.505528628826141
-0.553309738636017
-0.184659406542778
-0.497411012649536
-0.566388428211212
-0.448606967926025
0.751393556594849
-0.341908812522888
0.905714392662048
-0.516133427619934
-0.268116295337677
-0.220285728573799
-0.325607717037201
-0.097074314951897
0.394929230213165
0.148206442594528
0.608033955097199
0.617460191249847
0.442247986793518
-0.055752620100975
-0.212248608469963
-0.171272650361061
0.897053241729736
0.620139062404633
-0.089460983872414
0.728741765022278
0.538934946060181
-0.422004580497742
-0.497172117233276
-0.275843858718872
0.546832203865051
-0.348459482192993
0.256029605865479
0.732531845569611
-0.37383770942688
0.611337661743164
-0.328732907772064
0.23904287815094
-0.323193430900574
-0.147247329354286
0.325230836868286
-0.503122866153717
0.928406119346619
-0.57824444770813
0.505486786365509
-0.386806070804596
0.593212485313416
-0.024250194430351
0.623800992965698
0.843364417552948
0.024971231818199
0.643372178077698
0.779457449913025
-0.516348958015442
-0.051210582256317
0.441915988922119
0.315761506557465
-0.160549089312553
0.621597051620483
-0.116730198264122
0.559566199779511
0.171904116868973
0.661001741886139
-0.506115555763245
-0.269785284996033
0.731421172618866
-0.230375006794929
-0.448904931545258
-0.116222634911537
0.166927188634872
0.745676457881928
-0.277244806289673
0.494805037975311
-0.621202826499939
0.403840690851212
0.017747312784195
0.240209266543388
-0.555999934673309
0.824509501457214
0.523178815841675
0.257028102874756
-0.487432539463043
-0.048977985978127
0.583995342254639
0.874646067619324
-0.499370217323303
-0.387805342674255
0.437121897935867
0.033320605754852
-0.492173671722412
0.201722159981728
-0.210609391331673
0.6427161693573
-0.398989915847778
0.161032021045685
-0.569991767406464
-0.052002981305122
0.039803445339203
-0.06616385281086
-0.374930500984192
0.228771194815636
0.819745779037476
0.815736949443817
-0.048883333802223
-0.486692368984222
0.228465139865875
0.371671676635742
0.149031221866608
-0.087271139025688
0.239994317293167
0.872781038284302
-0.167297229170799
0.341671347618103
-0.266467928886414
0.452177822589874
0.262604176998138
-0.381241083145142
-0.180556073784828
-0.528688013553619
-0.026367351412773
0.623267233371735
0.233987480401993
0.785973250865936
-0.368327438831329
0.90266078710556
0.177817106246948
-0.526881158351898
0.810186147689819
0.857624888420105
-0.176216199994087
-0.16303263604641
0.198463529348373
0.708999872207642
-0.430791258811951
0.001075863838196
-0.110055819153786
-0.119957610964775
0.782085955142975
0.47263491153717
-0.1144690066576
0.222688287496567
0.709515750408173
0.387887954711914
0.323948800563812
0.127675235271454
-0.602301359176636
0.751501142978668
0.768124938011169
0.651023745536804
-0.156336411833763
-0.62606281042099
-0.601730406284332
-0.304688811302185
0.392630845308304
0.58006751537323
-0.014898747205734
0.040403828024864
0.369749456644058
0.702913105487824
0.476120173931122
0.210647583007812
-0.544767379760742
0.51539957523346
0.580869674682617
0.396969556808472
0.343762308359146
0.056488782167435
0.097009755671024
-0.05188775062561
0.393575310707092
0.457106471061707
-0.446319401264191
0.435567080974579
0.861395359039307
0.15614427626133
0.35770320892334
-0.36882758140564
0.873071610927582
0.190877750515938
0.44637143611908
0.79632693529129
0.785590052604675
0.264779448509216
0.247342944145203
-0.58405613899231
0.267302304506302
-0.121542260050774
0.073960296809673
-0.629503846168518
0.241094142198563
0.863065004348755
-0.169794902205467
-0.088443979620934
-0.026477426290512
0.589201390743256
-0.370475351810455
-0.204002752900124
0.642071545124054
0.483283698558807
-0.19003726541996
-0.048205152153969
0.353564202785492
0.060330927371979
-0.09760631620884
0.050748586654663
-0.057622849941254
0.730225384235382
-0.497426629066467
0.664934098720551
0.364597231149673
-0.434581995010376
0.03045628964901
-0.342862486839294
-0.172206714749336
-0.632815778255463
-0.542732179164887
0.844698905944824
-0.605396687984467
0.37136048078537
-0.207672819495201
0.773365259170532
0.909795582294464
0.843185186386108
0.909220695495606
-0.165182694792748
-0.085067376494408
0.711266219615936
-0.264089405536652
0.842393100261688
-0.055084392428398
-0.628527224063873
0.773668467998505
-0.467710673809052
-0.350427269935608
0.379394173622131
0.495265364646912
0.89685583114624
0.10865330696106
0.138914749026299
0.614929258823395
0.883521854877472
0.435135960578918
0.281958937644958
-0.41237598657608
0.927162766456604
-0.147479340434074
-0.214789971709251
-0.527803659439087
-0.398069858551025
-0.299318015575409
-0.567828357219696
-0.365825891494751
-0.401129543781281
0.567830443382263
0.388222098350525
0.777146518230438
-0.289966523647308
0.041317597031593
0.487974524497986
0.839524328708649
-0.371112465858459
0.76987761259079
0.235288828611374
-0.427904963493347
-0.143252894282341
0.569459497928619
0.530566692352295
-0.533666789531708
0.810558795928955
0.280541449785233
0.436699509620667
0.348164439201355
-0.354168236255646
0.160452783107758
0.449737429618835
0.518147945404053
0.374263286590576
-0.086328998208046
-0.070228382945061
0.936428070068359
0.878531038761139
0.231648072600365
0.087958119809628
0.554529249668121
0.165572345256805
0.718560338020325
-0.150926396250725
0.509825348854065
0.393036186695099
-0.609147012233734
0.019510507583618
0.120045080780983
0.285795867443085
-0.552772521972656
-0.013291701674461
0.266777753829956
-0.19821198284626
0.459732294082642
0.928996384143829
-0.164262667298317
-0.43788468837738
0.573806464672089
0.128049731254578
0.108727179467678
-0.400575160980225
0.715673267841339
0.242966771125793
0.425281226634979
-0.171975299715996
0.381199359893799
0.257722556591034
-0.486368477344513
-0.103183403611183
-0.179467722773552
0.328797847032547
-0.524848461151123
0.539103329181671
-0.233848705887794
-0.201409414410591
-0.237643465399742
-0.583212554454803
0.109132818877697
0.31044015288353
0.393331497907639
0.806730687618256
-0.161364063620567
0.223230764269829
0.10521936416626
0.265909880399704
-0.520433783531189
-0.161889389157295
0.683517336845398
0.576320588588715
-0.595184087753296
-0.042905911803246
0.597660601139069
0.916025817394257
0.881775796413422
0.825494468212128
-0.556231796741486
-0.433537602424622
0.426168859004974
0.859066307544708
0.777222454547882
-0.214414432644844
-0.142268016934395
-0.050161987543106
0.853023171424866
0.706486165523529
-0.480401635169983
0.788591504096985
0.591283798217773
-0.00330850481987
0.838490128517151
0.541196644306183
0.701074302196503
-0.627074241638184
0.032354921102524
0.531620442867279
0.498303294181824
0.60531097650528
-0.25841748714447
0.302960336208343
-0.335635781288147
0.795909941196442
-0.241333737969398
-0.184444591403008
0.761371374130249
0.249125391244888
0.443665504455566
0.075081154704094
0.705349683761597
0.761011064052582
-0.17536087334156
0.579811692237854
-0.22162239253521
0.268024682998657
0.314795732498169
-0.604018032550812
0.325683087110519
-0.426765024662018
0.893860936164856
-0.189721390604973
-0.399934589862823
-0.476280212402344
0.234018445014954
-0.473933935165405
0.818847596645355
0.504610955715179
0.686277091503143
-0.089146390557289
-0.571956872940064
-0.267902374267578
0.090691305696964
0.581562757492065
0.60474967956543
0.537177741527557
-0.507947444915772
-0.039640501141548
0.597058832645416
0.27105438709259
-0.495721101760864
-0.429794669151306
0.197455525398254
0.691023647785187
0.341612815856934
-0.429345965385437
0.697398722171783
0.762472152709961
0.913698077201843
0.330762624740601
-0.303162455558777
-0.471021711826324
0.346022993326187
0.530813455581665
0.308387637138367
-0.233973547816277
0.084812611341477
0.80460125207901
0.848302006721497
-0.174549832940102
-0.598980128765106
0.432876408100128
-0.020678326487541
0.199039474129677
0.206930577754974
0.559327065944672
0.502913057804108
-0.214834496378899
-0.180771067738533
-0.024627223610878
-0.341596484184265
-0.138146713376045
-0.300343155860901
-0.418039202690125
-0.451532483100891
0.421047031879425
-0.435739278793335
-0.529347121715546
0.596884846687317
0.772625625133514
0.680406272411346
0.352096736431122
-0.273556888103485
0.845690131187439
0.408125072717667
0.672359108924866
-0.358120203018188
0.591247797012329
0.493013858795166
0.860330104827881
-0.59167617559433
0.496945023536682
-0.480118572711945
-0.082151964306831
-0.12825183570385
0.285157263278961
0.82130491733551
0.455604493618012
0.880081653594971
-0.390754044055939
-0.307677328586578
-0.082647725939751
-0.159578487277031
-0.366807460784912
0.098710656166077
-0.34165894985199
0.256467401981354
0.206598579883575
0.663434982299805
0.635055899620056
0.452534317970276
0.309273570775986
-0.550506293773651
0.537549078464508
-0.42691844701767
0.338370800018311
0.717444479465485
-0.545599281787872
-0.488047420978546
0.701224386692047
-0.131652489304543
0.668399691581726
0.075409606099129
-0.357634007930756
0.682301461696625
-0.452035963535309
0.551428496837616
-0.336908578872681
-0.450823128223419
0.767851054668427
0.691832542419434
0.402489960193634
-0.380999863147736
-0.099880829453468
-0.351091384887695
0.095763064920902
0.215131148695946
0.704845547676086
-0.102225229144096
0.312448084354401
0.611416280269623
0.380098283290863
0.257830291986465
-0.343779623508453
0.427236258983612
-0.055539056658745
0.074544847011566
0.821337044239044
0.066794350743294
-0.49242889881134
-0.212551936507225
-0.008599519729614
0.472836792469025
0.617972016334534
0.135433584451675
0.613137006759644
0.485948503017426
-0.384439945220947
-0.577417731285095
0.20636859536171
0.106934979557991
-0.13915641605854
-0.290651321411133
-0.330384731292725
-0.12106566131115
0.55352658033371
0.706158816814423
0.248689025640488
0.82965224981308
-0.426982402801514
0.05351747572422
-0.407721519470215
0.091114193201065
0.623749971389771
0.069666296243668
0.823809266090393
0.116180211305618
-0.272076785564423
-0.268683791160583
-0.175970897078514
0.843845367431641
0.503849804401398
0.490517973899841
0.823675274848938
0.000118046998978
0.140625268220902
0.305921137332916
-0.558895707130432
0.724279224872589
0.00318218767643
0.557517051696777
0.788620293140411
-0.292956471443176
0.729431390762329
0.845855057239533
0.893372356891632
0.259238302707672
0.000515222549438
0.423133701086044
0.00715209543705
-0.287978291511536
0.236793667078018
-0.081340715289116
-0.40455424785614
0.84867936372757
0.570137143135071
0.226449131965637
0.688182473182678
0.804703891277313
0.090380921959877
0.306538790464401
-0.022446036338806
-0.288372695446014
0.098856240510941
-0.32700127363205
-0.385146915912628
0.632314920425415
0.559821367263794
-0.403200685977936
0.599402964115143
-0.006398692727089
0.014770328998566
-0.49897825717926
0.219664290547371
0.461542069911957
0.797469973564148
0.799188017845154
-0.379771173000336
-0.317070484161377
0.172433197498322
0.671028792858124
0.186510160565376
-0.15419827401638
0.238095909357071
0.876698195934296
-0.282555997371674
-0.518057465553284
-0.132883474230766
0.651102721691132
-0.187235280871391
-0.290582180023193
0.333177775144577
0.715949773788452
0.82303512096405
-0.071922227740288
0.322281122207642
0.826192438602448
0.330952167510986
-0.610082447528839
-0.426324963569641
-0.29502946138382
0.830470561981201
0.766460597515106
0.294038832187653
0.71708208322525
-0.260825216770172
0.189537033438683
0.59999144077301
-0.125492557883263
-0.068022683262825
0.93349027633667
0.717215478420258
0.704389631748199
0.285993278026581
0.671760976314545
0.250032067298889
-0.366185784339905
0.47797828912735
-0.242828086018562
-0.559993207454681
0.111520349979401
-0.080326810479164
-0.457343459129334
0.492091000080109
0.192700996994972
0.231128856539726
0.156697645783424
0.481181621551514
0.261808425188065
-0.625655949115753
-0.205586090683937
0.456372380256653
-0.521971881389618
-0.373504281044006
0.631522238254547
0.370245218276978
0.929482817649841
0.111047320067883
0.328851699829102
0.404420077800751
-0.262819170951843
0.291870146989822
0.910547077655792
0.445884466171265
0.806769013404846
0.519735157489777
0.287859469652176
0.378069758415222
0.443064868450165
0.753486812114716
0.92401248216629
-0.393637537956238
-0.527672410011292
-0.004078581929207
0.875908076763153
0.330754935741425
-0.094990834593773
0.606842994689941
-0.432313621044159
0.772778809070587
0.332294702529907
0.569853961467743
-0.103978410363197
0.41398012638092
-0.378109872341156
0.356384336948395
0.739784359931946
0.685956716537476
-0.256960034370422
0.027344107627869
0.899890840053558
-0.632471024990082
0.140181615948677
-0.313563287258148
0.865192413330078
0.612076640129089
-0.049106359481812
0.702352821826935
0.883819282054901
-0.144040271639824
0.757403910160065
-0.393630743026733
0.739479541778564
0.028946429491043
-0.088484898209572
-0.1659065335989
0.901414632797241
-0.259371161460876
0.285279512405396
0.011448472738266
-0.327180504798889
0.916111707687378
0.813052296638489
-0.021556958556175
0.89871621131897
0.29853618144989
-0.354994058609009
0.088857144117355
0.665876686573029
0.872819602489471
0.187538206577301
-0.114688470959663
0.460779130458832
-0.535003006458283
0.350808143615723
0.602062880992889
0.476478278636932
-0.50405079126358
0.924903929233551
-0.054428592324257
0.559410929679871
0.265510231256485
0.143342018127441
0.579124093055725
-0.238225385546684
0.6685870885849
0.850767195224762
-0.548140466213226
-0.595167398452759
0.656063258647919
0.410698920488358
0.019639045000076
0.555043816566467
-0.336484849452972
0.898122668266296
0.656164705753326
0.075770571827889
-0.281867742538452
-0.560509741306305
0.724843204021454
-0.110895290970802
0.275560140609741
0.488055109977722
0.655414581298828
0.137206196784973
0.154710650444031
-0.389799118041992
-0.189244821667671
-0.405663371086121
0.033402293920517
0.875287353992462
0.386835694313049
-0.476931869983673
-0.465379774570465
0.26333886384964
-0.018017783761025
0.654351532459259
-0.099581941962242
0.173037141561508
0.673970460891724
0.538290977478027
0.197138920426369
-0.538841366767883
0.776832759380341
0.608618021011353
-0.186389699578285
0.232620447874069
-0.407652795314789
-0.335498452186584
0.067571341991425
0.30130210518837
0.34942838549614
-0.628929793834686
-0.434661746025085
-0.039626747369766
-0.167135581374168
0.720391094684601
0.208627820014954
0.493201732635498
0.422510027885437
0.289099246263504
0.115606643259525
0.57768839597702
-0.583395302295685
0.56179678440094
-0.12412928044796
0.051200300455093
0.360333800315857
-0.388395011425018
-0.282247722148895
0.676536440849304
-0.381150722503662
-0.275760531425476
-0.086663082242012
0.129719272255898
-0.356614649295807
0.60564386844635
0.264248609542847
0.574555039405823
-0.431287586688995
0.306748747825623
-0.45459246635437
0.136571109294891
0.568035364151001
-0.224914893507957
0.871175646781921
-0.404164016246796
0.45147693157196
-0.236041679978371
0.18615135550499
0.266079545021057
-0.241942897439003
0.661415874958038
-0.045214250683785
-0.119701251387596
0.1738121509552
0.045262798666954
-0.114745900034904
0.839840471744537
0.918922662734985
0.638552069664001
-0.323386549949646
-0.125346496701241
0.42252916097641
0.338784247636795
0.123818814754486
-0.544805467128754
-0.03553968667984
-0.274550497531891
-0.537914752960205
-0.233764305710793
0.119973748922348
0.784303665161133
-0.439548075199127
0.14299438893795
0.497242629528046
-0.06959892809391
0.613490223884583
0.854313135147095
0.01990556716919
0.387429416179657
0.261291176080704
-0.14532832801342
0.582989513874054
-0.22343398630619
-0.195446416735649
0.651365280151367
0.164483219385147
-0.153282985091209
0.236584633588791
-0.125459268689156
0.829127192497253
0.507423102855682
-0.075254067778587
-0.40742301940918
-0.558940052986145
0.856136381626129
-0.134564384818077
-0.621239244937897
0.879833161830902
0.347231596708298
-0.024325251579285
0.601226270198822
-0.595128059387207
0.027882382273674
-0.506258964538574
0.087274603545666
-0.356940031051636
0.809859573841095
0.595552086830139
0.594292223453522
0.772301614284515
0.653288185596466
0.195331424474716
-0.440643489360809
0.201116323471069
0.922976553440094
0.575040519237518
0.378278315067291
0.725115716457367
0.835763037204742
-0.244689419865608
-0.115244820713997
-0.312418341636658
0.620376646518707
0.53415322303772
-0.278195381164551
-0.287861526012421
-0.576133072376251
-0.602004945278168
0.200802937150002
0.782828867435455
0.689290761947632
-0.388436377048492
-0.037228241562843
0.190028503537178
0.481385350227356
-0.623194456100464
-0.17385233938694
-0.054020404815674
-0.008865609765053
-0.088265970349312
0.726093351840973
0.046815991401672
0.397860378026962
0.740045309066772
0.395933866500854
-0.041277095675469
-0.555945515632629
0.703460335731506
0.458116114139557
0.172473758459091
0.332797825336456
-0.147087380290031
-0.112666770815849
0.43540295958519
0.674437403678894
0.481590807437897
0.22268882393837
0.449125945568085
0.366504430770874
-0.584470510482788
0.16357085108757
0.7359499335289
0.173170775175095
0.133409932255745
-0.39726459980011
0.052877694368363
0.564025402069092
0.296596974134445
-0.081877782940865
0.470604598522186
0.260264754295349
0.831246912479401
-0.160324320197105
-0.220559105277061
0.900703907012939
0.464992761611939
0.348992735147476
0.210928574204445
0.873792231082916
0.556984782218933
0.007705703377724
-0.228954687714577
0.076739348471165
-0.118111237883568
-0.487734258174896
0.851477980613709
-0.378338873386383
-0.318409144878387
-0.134298071265221
-0.068607017397881
-0.473388969898224
0.801530241966248
0.406123578548431
-0.114976331591606
-0.410048246383667
0.674684226512909
0.832771837711334
0.51312530040741
0.623093068599701
0.682585060596466
0.720451056957245
0.498021483421326
0.702250421047211
0.647208750247955
-0.328464210033417
-0.43964558839798
0.01027213037014
0.036140844225884
0.149284988641739
0.402635097503662
0.597644627094269
-0.519754827022553
0.476781129837036
-0.153875574469566
-0.146192833781242
0.302663743495941
-0.242202863097191
0.788764119148254
0.100803084671497
-0.234005495905876
0.335847437381744
-0.072901859879494
-0.166438952088356
-0.277006924152374
0.661965906620026
-0.475898683071137
-0.250591576099396
-0.580607533454895
0.444321632385254
0.858848512172699
0.233241692185402
0.022481605410576
0.741014778614044
-0.128500953316689
0.820718050003052
0.753657102584839
0.556146264076233
0.164105027914047
-0.435655117034912
0.762777149677277
-0.407888174057007
0.931059122085571
0.070484608411789
0.359555959701538
0.068958505988121
-0.575838804244995
0.654867470264435
-0.552686750888824
0.296257436275482
0.18151168525219
0.71759170293808
0.282435387372971
0.4028280377388
0.260149300098419
-0.316870808601379
-0.08706559240818
0.569149315357208
0.009220018982887
-0.606833100318909
-0.126938536763191
0.752449691295624
-0.115446403622627
-0.204335287213325
-0.233369067311287
-0.26301896572113
-0.582268834114075
0.40286722779274
0.050901859998703
-0.614237487316132
0.054285243153572
-0.213299885392189
-0.17912383377552
-0.284619629383087
-0.361152172088623
0.226653158664703
0.918370723724365
-0.394775390625
-0.521182239055634
-0.087328985333443
-0.473553240299225
0.047672674059868
0.498563408851624
-0.085354700684548
0.061240941286087
0.766626477241516
-0.632627725601196
0.211827397346497
-0.604680895805359
-0.008515074849129
0.644808948040009
0.754264712333679
-0.327668845653534
-0.031988739967346
-0.547378897666931
-0.365463495254517
0.449916958808899
-0.558586478233337
0.710027933120728
-0.602043271064758
0.052801072597504
0.740250051021576
-0.63300347328186
0.602447211742401
-0.168996021151543
0.670602977275848
-0.388185620307922
0.220860034227371
0.402448624372482
0.064867697656155
-0.305904507637024
-0.045354783535004
-0.381783008575439
-0.27165687084198
-0.20246995985508
0.762972950935364
-0.584272563457489
-0.232992753386497
0.857323527336121
-0.40095841884613
-0.395288527011871
0.2302475720644
0.434068709611893
0.857479810714722
0.285928130149841
-0.047341361641884
0.60770720243454
0.586957454681397
0.732473134994507
0.224310353398323
0.614608466625214
0.08054818212986
0.567900478839874
-0.276998281478882
0.443671226501465
-0.46612536907196
0.551164865493774
-0.096958056092262
0.700532913208008
0.44501394033432
0.258556246757507
0.419975519180298
0.772196769714356
-0.123656645417213
-0.00166654586792
0.368377238512039
-0.12901945412159
0.7172731757164
-0.040958479046822
-0.55411297082901
0.131939277052879
-0.160006269812584
-0.193203315138817
0.51301109790802
-0.564743578433991
0.709745645523071
-0.067791238427162
0.796339392662048
0.717979371547699
0.662288665771484
0.527601182460785
-0.472426950931549
-0.471613466739655
0.347536742687225
0.008800104260445
0.20537044107914
0.073565445840359
0.547603249549866
0.368249297142029
0.775278866291046
0.038634181022644
-0.537655651569366
-0.23316915333271
-0.434417188167572
0.228548541665077
-0.522858679294586
-0.280056178569794
-0.323812663555145
0.494020342826843
-0.182430163025856
0.327480554580688
-0.361081540584564
-0.289307296276093
0.361406803131104
-0.616567075252533
0.912718236446381
0.067744143307209
-0.435466051101685
0.10331741720438
0.451395034790039
0.02669195830822
0.52495664358139
-0.12817145884037
0.069965332746506
-0.291776716709137
-0.159682765603066
-0.516095280647278
0.451182901859283
0.203540042042732
0.685419380664825
0.705788731575012
-0.403998732566834
0.322941720485687
-0.213621601462364
0.20213757455349
-0.177405312657356
0.148721620440483
0.279455065727234
-0.465029656887054
0.088364131748676
0.066264696419239
0.333572596311569
0.571188449859619
-0.446433484554291
-0.265392124652863
-0.358408987522125
-0.374040603637695
0.692485809326172
0.45965564250946
0.308291882276535
0.100425451993942
0.025605767965317
-0.255711674690247
0.452326893806458
-0.023960024118424
0.816527128219605
0.299180865287781
0.114192426204681
0.404221206903458
-0.228570833802223
-0.578852593898773
0.458305835723877
0.443066120147705
-0.147495731711388
-0.307867407798767
0.740054428577423
0.568850994110107
0.815216839313507
0.034093409776688
-0.033455684781075
-0.373021423816681
0.704235374927521
0.719126045703888
0.417112767696381
-0.368646025657654
0.820007562637329
-0.189181461930275
0.128829836845398
0.520854532718658
-0.005709528923035
0.290145725011826
-0.519368052482605
-0.46953684091568
-0.617161393165588
0.426779329776764
-0.262573301792145
0.518899500370026
0.775081515312195
-0.217576697468758
0.789098858833313
0.582810759544373
-0.594739615917206
0.45864063501358
0.3564612865448
-0.495734691619873
-0.291459143161774
0.177420303225517
0.425047874450684
-0.089780136942864
-0.240638449788094
0.339564561843872
-0.08495469391346
0.342025697231293
0.125631809234619
0.355798006057739
-0.279506683349609
-0.238791570067406
0.798245191574097
-0.412827968597412
-0.027089223265648
0.389259964227676
-0.432340204715729
-0.307242870330811
-0.274745881557465
0.164263755083084
0.862828075885773
-0.368889689445496
0.347152858972549
0.131419390439987
-0.045551717281342
-0.270220160484314
0.227478981018066
0.419315278530121
0.536673545837402
0.094737030565739
0.846117317676544
-0.200469627976418
-0.051670670509338
0.224573269486427
0.084697373211384
-0.030232191085816
0.45934534072876
-0.544291317462921
0.441737711429596
-0.450465738773346
0.401241064071655
0.765395820140839
0.628412067890167
0.075027279555798
0.122876264154911
-0.491544008255005
-0.593010544776917
0.506540715694428
0.100926905870438
-0.589163362979889
0.194730952382088
0.43422657251358
0.775910198688507
0.625615775585175
0.045224204659462
-0.407470166683197
-0.007095351815224
-0.505587518215179
0.134175539016724
-0.241439089179039
-0.267558634281158
-0.026247620582581
0.818014562129974
-0.148990735411644
-0.437114298343658
0.269057899713516
-0.37963330745697
-0.346118688583374
0.28632777929306
-0.392815113067627
-0.565641283988953
0.371029853820801
0.86479640007019
-0.072999998927116
0.380598723888397
0.777041375637054
0.270354062318802
-0.002533480525017
0.154639512300491
0.342487633228302
-0.02685409784317
0.092396929860115
-0.429732799530029
0.610947132110596
0.888177275657654
-0.43004184961319
-0.568260431289673
0.179071247577667
-0.053980797529221
0.719673216342926
0.301534384489059
-0.590565800666809
-0.332064926624298
0.084419310092926
-0.445599317550659
0.84203964471817
-0.454091429710388
0.139030754566193
0.788937389850616
0.109235294163227
0.861387491226196
0.230835884809494
-0.288768827915192
-0.541098058223724
-0.161922320723534
0.873559713363647
-0.0757986754179
0.790874898433685
-0.633591830730438
0.920468926429749
0.66214781999588
0.354933172464371
0.779718697071075
-0.08194874227047
0.170205757021904
0.372841119766235
0.09660392254591
-0.174951151013374
-0.514816761016846
-0.347627460956573
-0.208990648388863
-0.245490208268166
0.235341444611549
-0.089626178145409
0.49086195230484
0.020057216286659
-0.52449095249176
0.693944871425629
0.57399445772171
0.484449207782745
-0.491086721420288
0.362373828887939
-0.225717172026634
0.596693456172943
0.417433142662048
-0.507383525371552
-0.184534355998039
0.640742123126984
-0.137554869055748
0.237046375870705
-0.558185935020447
-0.434553563594818
-0.239355131983757
0.882454514503479
0.628436982631683
0.01794108748436
0.632780432701111
-0.384759485721588
0.258411258459091
-0.27129340171814
0.029908388853073
-0.163822934031487
0.529059112071991
-0.132671639323235
0.109088718891144
0.531556606292725
0.919406235218048
0.054959520697594
0.641460418701172
0.116650715470314
0.080936558544636
0.267064809799194
0.422287702560425
0.697705626487732
-0.124219492077827
-0.237037107348442
0.39716500043869
-0.624404430389404
0.707783102989197
-0.387148678302765
-0.603245139122009
0.214441373944283
-0.058582291007042
0.903567850589752
-0.099476918578148
0.594886958599091
0.531519770622253
0.452277719974518
-0.493429958820343
0.473396837711334
0.409763425588608
0.351122409105301
0.896480619907379
-0.447288691997528
0.100208751857281
0.367727190256119
0.124502703547478
-0.504911541938782
0.488324820995331
0.145941570401192
0.356221139431
0.313213407993317
0.38041365146637
0.125499337911606
0.168482318520546
-0.522588193416595
-0.007600322365761
0.175382345914841
0.636157155036926
0.888749003410339
-0.098501667380333
-0.43012136220932
-0.508480072021484
-0.491957783699036
-0.343294441699982
0.131553038954735
-0.074670538306236
-0.473903000354767
-0.586724996566772
0.808212876319885
-0.442363977432251
0.262077242136002
0.866027534008026
0.634431838989258
0.301072299480438
0.543152749538422
0.045453444123268
-0.196046277880669
0.320966839790344
-0.472368955612183
0.702590346336365
0.280909776687622
0.047024041414261
-0.023598834872246
0.350761204957962
0.292305648326874
-0.173425242304802
-0.257820546627045
0.385013341903687
0.697182953357697
-0.513532400131226
-0.419389843940735
0.688173949718475
0.134629964828491
0.878776073455811
0.000902071595192
0.251767098903656
-0.275759220123291
0.419384509325027
0.029165923595429
0.505388498306274
0.596725881099701
-0.250431656837463
-0.293728649616241
-0.443328320980072
0.80457478761673
0.288957118988037
-0.631167709827423
0.720960080623627
-0.234830096364021
0.855761170387268
-0.181010141968727
0.214609429240227
-0.373077273368835
-0.40706878900528
0.215583249926567
-0.009914577007294
0.572223603725433
0.120330967009068
0.161701411008835
0.086914829909802
0.284347057342529
0.424724340438843
-0.07738570868969
0.617238759994507
-0.456916749477387
0.486646890640259
-0.425070643424988
-0.193885043263435
0.783764064311981
-0.290064454078674
0.018442362546921
0.337775349617004
0.562858581542969
0.047535508871079
0.690383434295654
0.220560610294342
0.157661765813828
-0.558678507804871
-0.19537316262722
-0.627521932125092
0.543970048427582
0.481447458267212
0.413589596748352
0.062016531825066
0.53541624546051
0.292696863412857
-0.254831612110138
0.708707749843597
-0.418869316577911
0.893452525138855
-0.588667452335358
-0.134440317749977
0.25045108795166
0.118863455951214
-0.543510556221008
0.431243389844894
-0.01150868833065
-0.202509298920631
-0.417345345020294
-0.321840822696686
0.261461943387985
-0.15745235979557
0.044953376054764
0.243714541196823
-0.317772388458252
-0.130545929074287
0.017371654510498
-0.572417557239533
0.449536681175232
0.378824889659882
0.722379386425018
0.840957283973694
0.821918845176697
-0.249019727110863
-0.248012468218803
-0.182494714856148
0.548472821712494
0.834686040878296
-0.024046197533608
0.251603484153748
0.610134065151215
0.180380433797836
-0.071141317486763
0.011658132076264
-0.156362816691399
0.15589913725853
-0.421063482761383
0.617764949798584
0.603916645050049
0.419731438159943
0.124071806669235
-0.20909096300602
0.504797518253326
-0.243167415261269
0.418508768081665
0.441800892353058
0.095977246761322
0.327661514282227
0.411168932914734
0.333904623985291
0.785466492176056
-0.505558788776398
0.892832398414612
-0.334985852241516
-0.61380523443222
0.882074475288391
0.454191088676453
0.819120645523071
0.411476969718933
-0.534880340099335
0.617591679096222
-0.456289827823639
-0.497154593467712
0.020042523741722
0.201347023248672
0.359598398208618
0.14994341135025
-0.177712693810463
0.864583909511566
-0.15837062895298
-0.075811997056007
0.202557638287544
0.18768210709095
0.624115347862244
-0.113690093159676
0.935919284820557
0.927451908588409
0.083138525485993
-0.364405989646912
0.126022160053253
0.027079150080681
-0.566025257110596
0.774503767490387
-0.007921129465103
0.767775535583496
0.638835430145264
0.77148574590683
0.496692001819611
0.483259737491608
-0.61537379026413
0.640662431716919
-0.562761783599854
0.387827634811401
0.038722932338715
0.498113214969635
-0.200640335679054
-0.209670767188072
0.441289722919464
-0.04796002805233
-0.611220598220825
0.56516695022583
-0.324142932891846
0.358244121074677
0.089623935520649
0.864919662475586
0.778719663619995
-0.16193388402462
0.912997305393219
0.115493766963482
0.532213270664215
-0.408287465572357
0.360662281513214
0.598731935024262
0.355548143386841
0.937938094139099
0.113040588796139
0.834479689598084
-0.313966989517212
0.129452779889107
-0.020613446831703
0.23953577876091
-0.328086972236633
-0.044418841600418
0.617077112197876
0.391064584255219
-0.131358548998833
0.198641434311867
0.347205102443695
-0.071495816111565
0.274470508098602
0.784461081027985
0.797646999359131
0.603694438934326
0.47281801700592
-0.323832333087921
-0.178559258580208
0.690668880939484
0.53149139881134
0.318427890539169
0.267440140247345
0.266160607337952
0.19088688492775
-0.339942038059235
0.919838488101959
-0.298902690410614
0.710841715335846
0.162522286176682
0.705564677715302
0.087082162499428
0.893977403640747
0.025432929396629
-0.580764651298523
-0.327065706253052
0.635693669319153
0.110219784080982
0.410813122987747
0.178395971655846
0.100300841033459
0.544598519802094
0.048541724681854
0.67286878824234
0.818259716033936
0.813098669052124
-0.621717512607574
0.872457504272461
0.611003577709198
0.249565303325653
-0.268044829368591
0.635828137397766
-0.481705963611603
-0.44717937707901
0.760773360729218
0.334145694971085
0.340595662593842
-0.624309480190277
0.730308890342712
-0.023427173495293
0.880483746528626
0.36681941151619
0.884479641914368
-0.434679687023163
0.890972912311554
-0.38798451423645
0.847225964069366
0.316722244024277
0.726044535636902
-0.368098080158234
0.479931116104126
-0.510201334953308
0.487558960914612
-0.617749989032745
-0.042705625295639
0.021393463015556
-0.069673612713814
0.7332524061203
-0.351871311664581
-0.181183323264122
0.718297064304352
-0.601916968822479
0.671050488948822
-0.151859745383263
0.379179775714874
-0.510039746761322
0.090361319482327
-0.097667500376701
0.136018514633179
0.757555544376373
-0.383323073387146
-0.095691964030266
0.093831136822701
-0.089511916041374
-0.432089269161224
0.10339343547821
-0.346399366855621
0.075642786920071
-0.028726443648338
0.495319247245789
0.17959463596344
-0.140428796410561
0.793202817440033
0.38401985168457
0.066170424222946
-0.390742242336273
-0.159812435507774
0.049479588866234
0.320177376270294
-0.196685299277306
-0.354422628879547
0.456814229488373
-0.399511992931366
-0.515886545181274
0.009558856487274
0.918143630027771
0.760820090770721
-0.421181857585907
0.174769192934036
0.318449556827545
0.277016490697861
-0.541388630867004
0.016176298260689
-0.494780898094177
-0.398562848567963
-0.559125781059265
0.602820515632629
0.707179188728333
-0.015966877341271
-0.073302730917931
0.00374872982502
0.573284983634949
0.64422994852066
-0.544894695281982
0.433900833129883
-0.434886038303375
0.43721604347229
-0.607633173465729
0.506283521652222
0.674102902412415
0.483264207839966
0.90872722864151
-0.36621630191803
-0.322708964347839
0.597680151462555
0.695625245571137
-0.484210789203644
0.13055345416069
-0.099669143557549
0.417923748493195
-0.424858212471008
0.607022523880005
-0.332007646560669
0.299760222434998
0.786110997200012
0.027856752276421
-0.057493925094605
-0.483528912067413
0.120575726032257
-0.412476778030396
0.525896906852722
0.45332682132721
-0.134590432047844
0.585153341293335
0.826573431491852
0.053114384412766
-0.05413131415844
0.662748396396637
0.021756395697594
0.632403135299683
-0.213421985507011
-0.505387723445892
0.752697944641113
0.512715041637421
0.640464305877686
0.639919638633728
-0.048501834273338
0.22520899772644
0.403157353401184
-0.537849605083466
-0.561489820480347
0.751641035079956
0.934497714042664
-0.497682750225067
0.148478820919991
-0.526988744735718
0.903631150722504
-0.363991379737854
-0.621688008308411
0.16958849132061
-0.185532823204994
-0.58454555273056
0.774827003479004
0.132143661379814
0.223454296588898
0.302558869123459
0.889618277549744
0.350606203079224
-0.314226627349854
0.202763810753822
-0.451652348041534
0.355957627296448
0.384053707122803
0.681967854499817
0.641148149967194
-0.599813282489777
0.021788701415062
-0.045448809862137
0.376021534204483
-0.499799966812134
0.428248524665833
0.469730257987976
-0.0387202501297
0.840074241161346
0.713103294372559
0.219995751976967
0.591612756252289
0.48076993227005
-0.54520982503891
0.226195350289345
0.040739133954048
-0.228851839900017
-0.454063236713409
0.020828142762184
0.752689838409424
0.372041076421738
0.921633720397949
0.818916201591492
0.417982637882233
0.30562424659729
-0.134342178702354
-0.558584332466126
-0.332440733909607
0.737607657909393
-0.53564316034317
0.815395832061768
-0.617529988288879
0.457428336143494
-0.119120076298714
-0.235508069396019
-0.568483531475067
0.555892705917358
-0.126893445849419
-0.246499970555305
0.465952455997467
-0.447813391685486
0.431216359138489
0.741963386535645
-0.593404293060303
-0.315133810043335
-0.407298147678375
-0.022948667407036
0.630886971950531
-0.389158010482788
0.626980006694794
0.380274593830109
-0.005053088068962
-0.197232380509377
-0.367220163345337
0.884915590286255
-0.421522796154022
-0.451631724834442
-0.225400999188423
-0.606746375560761
0.462275922298431
-0.435693562030792
0.082931026816368
0.083053089678288
-0.316357553005218
-0.061371520161629
0.288564473390579
0.25199168920517
-0.038769826292992
-0.038873136043549
0.8670614361763
0.630310893058777
0.38219553232193
0.601240217685699
-0.151612803339958
-0.15738807618618
-0.181952998042107
0.888078331947327
-0.299369156360626
-0.03244823217392
-0.576224982738495
0.064347825944424
0.094847157597542
0.787785291671753
0.278778165578842
-0.330063760280609
0.679593682289124
0.657295882701874
0.730810642242432
0.419900149106979
-0.034095317125321
0.771033644676209
0.094688832759857
0.682585060596466
-0.554494738578796
0.715593576431274
0.6130331158638
-0.386371493339539
-0.594998776912689
-0.341111302375793
0.391880005598068
0.905370950698853
0.785510957241058
-0.514799654483795
0.708355605602264
0.916136026382446
-0.312542140483856
-0.201688602566719
0.431735277175903
0.772866904735565
-0.588555455207825
0.381466388702393
0.621820449829102
-0.422087371349335
0.573081314563751
-0.521793246269226
0.374821305274963
0.171132236719131
-0.568435430526733
0.196990013122559
-0.380833804607391
0.870120704174042
0.573915719985962
0.522277891635895
0.212259456515312
0.396790087223053
0.918236255645752
0.627244114875793
0.461131691932678
-0.510538816452026
0.202782958745956
-0.157045140862465
-0.481954991817474
0.151441112160683
0.120661959052086
0.932183742523193
0.157839685678482
0.479007184505463
0.835245132446289
0.445005834102631
0.755329191684723
0.011026963591576
-0.394366562366486
0.485458314418793
-0.592629134654999
0.068992979824543
0.11852640658617
0.854681670665741
-0.487783908843994
0.599202692508698
0.600163400173187
0.185000702738762
0.07046677172184
0.6772421002388
0.814574003219605
0.755670368671417
0.292562454938889
-0.011687785387039
-0.480497002601624
0.283374309539795
-0.294183909893036
0.324688524007797
-0.417971670627594
-0.630023181438446
0.601676523685455
0.427227318286896
0.63670688867569
0.179945200681686
0.672534823417664
0.684496700763702
-0.562127947807312
0.183327823877335
0.765770614147186
-0.14618556201458
-0.377053499221802
-0.317595064640045
0.723673582077026
0.874986469745636
0.002414643764496
0.14454460144043
0.528769552707672
-0.280464112758636
-0.553079545497894
0.596880733966827
0.573022067546845
0.423726737499237
0.583411514759064
0.622931897640228
0.357101500034332
0.172028541564941
-0.430254936218262
-0.384153366088867
-0.253872215747833
-0.482139110565186
0.815208077430725
-0.269489645957947
0.53701251745224
-0.34488320350647
0.863492429256439
-0.210795000195503
0.330295532941818
0.126755625009537
0.116987369954586
0.525858998298645
-0.555353283882141
-0.320337951183319
0.605506241321564
0.77514636516571
-0.46166342496872
-0.036309003829956
0.753350615501404
-0.596207857131958
0.785548985004425
0.085281722247601
0.364398777484894
0.486499011516571
0.882328152656555
-0.351218998432159
0.760555148124695
0.268195062875748
-0.586454033851624
-0.193012669682503
-0.491629719734192
-0.366337597370148
-0.311340689659119
0.561354160308838
0.259015142917633
0.485790848731995
0.63524466753006
0.187429934740067
-0.53337162733078
0.454682946205139
-0.530433416366577
0.784859597682953
0.113228902220726
-0.014486625790596
-0.242063477635384
-0.386961281299591
0.535130977630615
0.727814733982086
0.786405920982361
0.729622066020966
0.823647558689117
-0.302057504653931
0.312981069087982
0.529119670391083
-0.200822934508324
0.563184201717377
0.893740057945251
0.510264039039612
0.674488842487335
0.50435197353363
0.69295084476471
-0.371177494525909
0.41189181804657
-0.464487791061401
-0.506552338600159
-0.283404767513275
-0.149094179272652
0.005399078130722
-0.604269742965698
-0.035186961293221
0.102480463683605
0.621425032615662
0.363193184137344
0.775573372840881
-0.445722162723541
0.722756266593933
-0.144493147730827
0.635799109935761
0.131480932235718
-0.102272257208824
-0.338825464248657
0.67598158121109
0.748433470726013
-0.267455279827118
-0.447498381137848
0.519481003284454
-0.026709869503975
0.434960901737213
0.081939660012722
0.744443655014038
0.713350474834442
0.816246747970581
0.279656410217285
-0.066565945744515
0.547274351119995
-0.042398780584335
0.603899240493774
-0.519091904163361
-0.548631310462952
0.125817969441414
0.414693534374237
0.007965728640556
0.741738140583038
-0.422694981098175
-0.31730991601944
-0.05210468173027
0.080095902085304
0.818506836891174
-0.340778887271881
0.032976895570755
0.321343958377838
0.925119161605835
-0.207446053624153
0.650182068347931
-0.029040351510048
-0.487521708011627
0.587975025177002
0.778954744338989
-0.613581240177155
-0.04102723300457
-0.339302539825439
0.817986845970154
-0.302703678607941
-0.450706839561462
-0.51455420255661
0.879723727703095
-0.112260922789574
0.717323243618012
0.652615368366241
0.764990627765656
-0.171045854687691
0.90120655298233
0.498920261859894
-0.597158968448639
0.782834708690643
0.530341565608978
-0.304190397262573
-0.300267577171326
-0.440682768821716
0.271842777729034
0.914718091487885
-0.318193912506104
0.624364018440247
-0.222869679331779
-0.010454222559929
0.377314686775208
0.076376058161259
0.84340888261795
0.518312454223633
0.811514675617218
0.861233949661255
0.715356111526489
-0.020486280322075
0.294746160507202
-0.207766279578209
0.437064290046692
-0.33965653181076
-0.513927638530731
0.369634747505188
0.263147532939911
0.467002689838409
0.331832587718964
0.368478894233704
0.875606834888458
-0.577780187129974
0.328573048114777
0.49487841129303
-0.524819552898407
0.827197074890137
-0.29951411485672
0.523000955581665
0.242764890193939
0.875815570354462
-0.404734432697296
0.20377092063427
-0.260757565498352
0.617402493953705
0.63849264383316
-0.194318935275078
-0.487284481525421
0.864006578922272
0.516440510749817
0.345837205648422
-0.571972012519836
0.037419006228447
0.194213345646858
0.795340538024902
0.643023490905762
-0.358856439590454
-0.518528938293457
0.903317332267761
0.353705763816833
-0.250580549240112
-0.402863681316376
0.064635299146175
-0.391547918319702
0.679376661777496
0.25993275642395
-0.198789492249489
-0.103861883282661
0.072954282164574
0.879203140735626
-0.268242716789246
0.149114325642586
0.348657876253128
0.423261165618897
-0.454111039638519
-0.596531510353088
-0.473975718021393
0.594848871231079
0.534266829490662
0.31467941403389
0.678663492202759
0.383840352296829
0.450132131576538
-0.151039317250252
-0.043070673942566
0.101531058549881
0.7166748046875
0.810712873935699
0.025129169225693
0.403400748968124
0.664488255977631
-0.181048706173897
0.13921731710434
0.809446394443512
-0.249137684702873
0.657726109027863
-0.523358285427094
-0.269193112850189
0.801146388053894
0.579526960849762
0.378319799900055
-0.193833723664284
-0.194454506039619
0.320193350315094
-0.474265098571777
0.24959322810173
0.438574254512787
0.808212876319885
-0.440841019153595
0.494853556156158
-0.140109375119209
0.341779232025146
0.636534452438355
-0.340295732021332
0.388712108135223
0.923105597496033
-0.446246147155762
0.446554005146027
0.562885820865631
0.061275854706764
0.311789631843567
0.608954966068268
0.445570886135101
0.629594445228577
0.004957377910614
0.807825028896332
0.032285168766975
-0.466131091117859
0.383649557828903
0.89739727973938
-0.223402842879295
0.142662823200226
0.711017549037933
0.668600022792816
-0.395750522613525
-0.518519163131714
0.500917792320251
0.0646842867136
0.392477244138718
0.655566215515137
-0.170206412672997
0.346740692853928
0.645042359828949
-0.548055052757263
0.61157751083374
0.752619504928589
-0.125506475567818
0.204054057598114
-0.06893365085125
0.882345855236053
-0.536139130592346
0.492216646671295
-0.37649130821228
0.79703813791275
-0.081954255700111
-0.593992948532105
0.559888005256653
-0.149725988507271
0.679656445980072
0.511461734771729
0.308307468891144
0.738744676113129
0.490668475627899
-0.095580324530602
0.709787666797638
-0.410480797290802
0.763145864009857
-0.217459127306938
-0.060710936784744
-0.323396623134613
0.112821705639362
0.746545970439911
0.303086847066879
0.213160783052444
0.152886092662811
0.824688076972961
0.544626772403717
-0.181381300091743
0.595244765281677
0.351221919059753
0.690285325050354
0.054172173142433
-0.352935135364532
-0.072296306490898
0.331253945827484
0.668895184993744
-0.57710987329483
-0.021381601691246
0.327948421239853
0.218332871794701
-0.60576194524765
0.52214902639389
-0.32210385799408
-0.394838571548462
-0.52688056230545
-0.449891328811646
0.482166528701782
0.763032078742981
0.102104425430298
-0.319590926170349
0.213743895292282
0.86285001039505
0.728460490703583
0.848572075366974
0.785520732402802
0.373011320829391
0.619569897651672
0.622034847736359
0.044734120368958
0.045101314783096
-0.377114057540894
0.104790411889553
-0.611636757850647
0.504167318344116
0.894727110862732
0.652624845504761
0.083016648888588
-0.358735620975494
0.759879052639008
-0.005679950118065
0.283514797687531
0.868522822856903
-0.062570944428444
0.528772950172424
0.245506644248962
-0.565269947052002
0.346691459417343
-0.292011320590973
0.498617589473724
0.217331498861313
-0.365383446216583
0.094141505658627
0.213024407625198
0.614819824695587
0.11296358704567
0.120483234524727
0.303207874298096
0.781454026699066
-0.054299995303154
0.049190163612366
-0.187127485871315
0.921076595783234
0.620152473449707
-0.493955612182617
-0.185242190957069
0.625826060771942
0.487859427928925
-0.267305791378021
0.482666969299316
0.127388760447502
-0.052794113755226
0.924205541610718
0.690864622592926
0.174928709864616
0.80378645658493
-0.15751351416111
0.349779546260834
0.319052696228027
0.459209501743317
0.868806600570679
0.878744959831238
-0.482416868209839
0.224766224622726
0.58685302734375
0.400266706943512
0.556761801242828
0.873177111148834
0.559110164642334
0.892277419567108
0.488121449947357
-0.3733971118927
0.809524655342102
0.881401181221008
-0.267784357070923
-0.184375420212746
-0.553654909133911
0.075874820351601
-0.616857826709747
-0.359582602977753
0.646616101264954
-0.289838135242462
-0.516753613948822
0.068390429019928
-0.589590013027191
0.889833569526672
0.398176789283752
0.833511829376221
-0.561738133430481
0.01492278277874
0.371750056743622
-0.585165977478027
0.370133399963379
0.414689213037491
0.925763189792633
0.554437756538391
-0.524979293346405
0.701543271541595
0.220006853342056
0.492627441883087
0.669483482837677
-0.441771030426025
-0.10881270468235
0.472524523735046
0.588196516036987
0.067366942763329
-0.239811167120934
0.59748101234436
-0.134011402726173
0.926050186157227
0.480160415172577
0.485499918460846
-0.036693453788757
-0.16721610724926
0.389441460371017
-0.084487155079842
-0.528685033321381
0.658501982688904
-0.357390642166138
0.227965250611305
-0.611251473426819
0.753702938556671
0.61617523431778
0.426132500171661
-0.496863722801209
-0.588172256946564
-0.050384193658829
0.617733418941498
0.052564159035683
-0.146672800183296
-0.479450166225433
0.897344172000885
0.236214861273766
0.606025278568268
-0.459221720695496
0.127634882926941
-0.185379400849342
-0.614032208919525
-0.11677522957325
-0.150356873869896
0.471299946308136
0.151114255189896
-0.597732961177826
-0.225524887442589
-0.556980311870575
-0.459949612617493
0.849317133426666
0.531596958637238
0.918951332569122
0.929730176925659
0.891686975955963
0.274134784936905
0.386119067668915
0.874691247940064
-0.162911519408226
0.875385165214539
-0.481366038322449
-0.631568551063538
0.065696612000465
-0.5578333735466
-0.039254829287529
0.5123131275177
-0.494337260723114
-0.553206920623779
0.307802379131317
0.377516388893127
0.176665872335434
0.344541192054749
0.220095798373222
0.86593508720398
-0.1095901876688
0.314943224191666
-0.034773483872414
-0.326046049594879
-0.178217127919197
-0.011737942695618
-0.09225432574749
-0.255527436733246
0.252963900566101
0.737458527088165
0.760453522205353
-0.534183621406555
-0.229199305176735
0.762524545192719
0.830089092254639
-0.405885279178619
-0.411521792411804
0.907536745071411
-0.557186663150787
-0.37234091758728
0.078877039253712
0.121593326330185
-0.417577803134918
-0.156912073493004
-0.32069057226181
0.331481993198395
-0.591825187206268
-0.413906455039978
0.153581544756889
0.072458490729332
0.36817854642868
0.542268395423889
-0.412586987018585
0.587695300579071
-0.126467242836952
0.39765077829361
0.779740869998932
0.505129516124725
0.310762315988541
-0.249628946185112
0.249806389212608
0.449222207069397
-0.596644282341003
0.157888099551201
0.190023854374886
0.44361823797226
-0.625830590724945
0.897231817245483
-0.511328399181366
0.224312320351601
-0.518566429615021
0.259872615337372
0.914722144603729
-0.341818273067474
0.860067069530487
0.140464186668396
-0.116750344634056
-0.169752553105354
0.588265299797058
0.202515035867691
0.276394009590149
-0.132389441132545
-0.104966029524803
0.284832239151001
0.681391894817352
0.838858425617218
-0.634434819221497
0.388077616691589
-0.318651854991913
-0.030667990446091
0.437715172767639
0.799072682857513
-0.07742278277874
0.248504146933556
0.197587072849274
0.593629121780396
0.935952007770538
-0.045254856348038
0.140958577394485
-0.057213127613068
-0.344085872173309
-0.478899955749512
-0.191949620842934
0.308109819889069
-0.583696126937866
0.050965562462807
-0.394996523857117
0.592187643051147
0.343814194202423
0.567630469799042
0.435491561889648
0.220430299639702
0.780060708522797
0.035637587308884
0.934935092926025
0.265151381492615
-0.558622777462006
0.027427762746811
-0.03559710085392
0.586383938789368
0.496529698371887
-0.455618917942047
-0.365235924720764
0.559622943401337
0.63190770149231
0.372028529644012
0.625324547290802
-0.321298062801361
-0.435893416404724
0.129750430583954
-0.522430121898651
0.420176506042481
0.024925604462624
0.830211579799652
0.119699411094189
-0.307779610157013
-0.35787832736969
-0.341578125953674
0.616705000400543
-0.144990250468254
-0.25307697057724
0.440504014492035
0.096650950610638
-0.031268611550331
0.354219436645508
0.45655882358551
-0.309387743473053
0.747477412223816
0.686063647270203
0.624342799186707
-0.095567211508751
-0.424046635627747
-0.479866743087769
-0.361046075820923
-0.196212217211723
0.231509894132614
0.113327868282795
0.83160138130188
0.247015237808228
0.226375222206116
-0.277222871780395
0.445397794246674
0.728040397167206
0.594832897186279
0.685545206069946
-0.111181274056435
0.061541900038719
-0.553783118724823
0.296492606401443
-0.027679488062859
0.696263492107391
0.582618415355682
0.657979071140289
-0.139066889882088
0.514615297317505
0.240703418850899
0.483692169189453
0.780257165431976
0.442520380020142
0.924748420715332
0.483015656471252
0.246693089604378
-0.499999165534973
-0.526141941547394
0.338591307401657
0.547969341278076
-0.409300923347473
0.699005246162415
-0.455846548080444
0.021549046039581
0.423154354095459
-0.275223672389984
0.732737481594086
0.652440190315247
-0.444199562072754
0.64236968755722
-0.071081951260567
0.284013241529465
-0.055679723620415
-0.452253639698029
0.519625425338745
0.24772022664547
0.026468545198441
-0.226621612906456
0.228104501962662
-0.029437586665154
0.524715960025787
-0.035882607102394
-0.625720739364624
-0.005983516573906
-0.253287076950073
-0.586217403411865
-0.480088293552399
0.288927257061005
-0.554135024547577
-0.535761713981628
0.495623469352722
0.563265264034271
0.745073556900024
0.080003045499325
-0.345323979854584
-0.175926759839058
-0.310508847236633
0.752380967140198
0.689982175827026
-0.253797769546509
0.632009387016296
-0.039856821298599
0.560875058174133
-0.054235324263573
0.495511651039124
-0.281677722930908
-0.337278664112091
0.715989470481873
-0.367415726184845
0.60709410905838
-0.517379105091095
0.805216729640961
0.880921959877014
0.452074587345123
0.478558719158173
0.73637455701828
0.711616039276123
0.204503118991852
-0.355042636394501
0.419215053319931
-0.38049590587616
0.44932633638382
-0.59794157743454
0.093983583152294
0.409401178359985
0.605291068553925
0.416226655244827
0.349675744771957
0.475729942321777
-0.012802377343178
-0.184606298804283
0.132999002933502
0.870692729949951
-0.049694821238518
0.412515878677368
0.607515811920166
0.873814463615418
-0.24580155313015
-0.150402948260307
-0.340733289718628
0.887103497982025
-0.034453094005585
-0.244807437062263
-0.19713993370533
-0.46311491727829
-0.453400433063507
0.083767957985401
0.173111215233803
0.053184136748314
-0.595595002174377
0.011540159583092
-0.238601461052895
0.291464775800705
0.838863730430603
0.722616136074066
-0.263522863388062
0.208653777837753
0.70790296792984
0.048724591732025
0.676663517951965
0.845931470394135
-0.06927914917469
0.690451979637146
0.903441309928894
-0.100579157471657
0.644468903541565
-0.264549255371094
-0.578661501407623
-0.394185185432434
0.490379989147186
0.918130457401276
0.262626886367798
0.708693742752075
-0.404819667339325
-0.014541730284691
-0.089337691664696
0.700051605701447
-0.451015412807465
-0.563556909561157
-0.464588940143585
-0.262751400470734
-0.015561446547508
-0.206344649195671
0.721019089221954
0.905711472034454
0.714372634887695
-0.459229111671448
0.423421025276184
0.785531461238861
0.214991897344589
-0.06669308245182
0.383306324481964
-0.13347153365612
0.087080009281635
0.704507172107697
0.464302659034729
0.375906467437744
-0.628799140453339
-0.230580165982246
0.183461651206017
0.005292296409607
-0.196396067738533
-0.164213880896568
0.120516151189804
-0.274121820926666
0.09585477411747
0.826698899269104
0.298452436923981
-0.18207673728466
-0.163353011012077
0.934522151947022
0.792348444461823
0.811525046825409
-0.007884278893471
-0.04485647380352
-0.430858254432678
0.493175804615021
-0.490238428115845
-0.244313821196556
-0.600842416286469
-0.484497725963593
-0.108586743474007
0.570711255073547
0.351485013961792
0.862459719181061
-0.022137612104416
-0.16782908141613
-0.143129840493202
-0.142655655741692
-0.123212948441505
-0.273152530193329
-0.058913439512253
-0.612189531326294
0.210389852523804
-0.50748074054718
-0.165091171860695
0.23603193461895
0.016606226563454
0.035041868686676
-0.038462340831757
0.011757880449295
-0.013266786932945
0.561799108982086
-0.499296069145203
0.933438539505005
-0.003332197666168
-0.604594826698303
-0.447193324565887
0.634154796600342
0.285393893718719
0.048907592892647
-0.631313502788544
-0.609724223613739
-0.414412379264832
-0.612915754318237
0.184315830469131
-0.509640574455261
-0.180465325713158
0.701967537403107
0.511124551296234
0.586428880691528
0.18655052781105
0.123996146023273
0.046272352337837
0.792712926864624
0.808429658412933
0.527471244335175
0.57488739490509
0.54731410741806
0.005899354815483
0.551966607570648
0.886430561542511
0.756407260894775
0.752630472183228
0.098171569406986
0.538072645664215
0.185491770505905
0.361429154872894
0.538461208343506
0.756040513515472
-0.142586454749107
0.853990495204926
0.191607266664505
0.653986155986786
0.66259229183197
-0.556730031967163
-0.440798342227936
-0.15763284265995
-0.481748759746552
0.745756447315216
0.622336387634277
0.059172004461289
0.134420678019524
0.819768607616425
0.270731508731842
-0.356356799602509
0.897622466087341
-0.095498993992806
0.368542432785034
-0.518019199371338
0.167589142918587
0.019327089190483
-0.538987874984741
-0.549704909324646
-0.016693711280823
0.302476555109024
-0.084076479077339
-0.374354720115662
0.58565104007721
0.307644695043564
0.807028889656067
0.61786013841629
-0.302396059036255
0.747784316539764
-0.225225672125816
0.392751455307007
-0.618445873260498
0.677766501903534
0.850344598293304
0.832636952400208
0.933521449565887
-0.1062341183424
-0.294732987880707
-0.353136122226715
0.310811877250671
0.217975452542305
0.459598422050476
0.1178989559412
0.8919677734375
-0.101236417889595
-0.284716248512268
0.555241525173187
-0.587474822998047
0.54538094997406
-0.468272805213928
-0.542036771774292
-0.595211923122406
0.24299219250679
0.452123999595642
-0.328823566436768
0.417749762535095
0.063445642590523
-0.262075364589691
-0.221785590052605
-0.559840083122253
0.031676679849625
0.129045367240906
0.444540858268738
-0.603923976421356
0.51037460565567
0.781466424465179
0.728973805904388
0.171684250235558
0.099686913192272
-0.507791638374329
0.212774366140366
-0.471867144107819
0.79891037940979
0.865749478340149
-0.160752311348915
-0.475648641586304
-0.245451554656029
0.353180825710297
0.58474987745285
0.849837124347687
0.654487490653992
0.523531675338745
-0.286794304847717
0.138766229152679
-0.032298356294632
0.593041598796845
-0.421533226966858
0.001817554235458
0.92851060628891
-0.216249063611031
0.045039400458336
0.343722760677338
0.188180565834045
0.843555629253387
-0.555927157402039
-0.453504681587219
-0.367685854434967
0.019324570894241
-0.008604407310486
-0.076995357871056
0.372251033782959
0.878507673740387
-0.518561482429504
0.216465786099434
-0.54877495765686
-0.411813080310822
0.595095038414001
-0.506492972373962
-0.527881860733032
0.893499433994293
-0.111852809786797
-0.592951238155365
-0.567458271980286
0.917299270629883
0.421505570411682
0.765322089195251
0.797152161598206
-0.139637067914009
-0.518782615661621
-0.178963109850883
0.158920779824257
0.902716934680939
0.817860662937164
-0.624525010585785
0.560579359531403
0.079176098108292
0.927022397518158
0.90767377614975
0.543407440185547
-0.164705112576485
0.637219786643982
0.853958368301392
-0.419296085834503
0.879468381404877
-0.465604543685913
0.431987583637238
0.856669425964356
0.422819256782532
0.547407507896423
0.653840363025665
0.478823959827423
-0.380456328392029
-0.526687026023865
0.178117126226425
0.29754176735878
-0.593598365783691
0.097840204834938
-0.264399349689484
0.4362513422966
-0.411479413509369
0.543043673038483
0.271740972995758
-0.256133139133453
0.047779649496079
-0.623171985149384
0.458433628082275
0.697633683681488
-0.111477360129356
0.301645040512085
0.807003319263458
0.823647677898407
0.745039165019989
0.218605279922485
-0.005010366439819
0.93728494644165
0.258513629436493
0.051385074853897
0.518382370471954
0.354774415493011
0.9068643450737
-0.590330064296722
-0.34991329908371
0.735605716705322
0.45986670255661
-0.098733231425285
-0.582293212413788
0.217368006706238
0.698551714420319
0.181537747383118
0.862058222293854
0.317946970462799
0.54474937915802
0.422657489776611
-0.070113733410835
0.508105337619782
-0.500857591629028
0.111258365213871
0.56800639629364
-0.021376088261604
0.931069314479828
0.812151730060577
0.192428052425385
0.586554348468781
-0.102959677577019
0.630803287029266
0.282157778739929
0.871203243732452
0.325588941574097
0.700281322002411
-0.447614312171936
-0.159768000245094
0.243643134832382
-0.573471426963806
-0.081617400050163
0.816439807415009
-0.260868668556213
-0.605629622936249
0.335149943828583
0.321413576602936
0.204612284898758
-0.088043227791786
-0.266678392887115
-0.164930626749992
0.802589595317841
-0.381193935871124
0.805527687072754
0.366401851177216
-0.515722811222076
-0.351108908653259
-0.256329715251923
0.934427559375763
-0.456236779689789
0.658820390701294
0.14892540872097
-0.539787828922272
-0.047004520893097
0.03408519923687
0.34238612651825
-0.424993395805359
0.485422492027283
0.678273558616638
0.342309951782227
-0.155688479542732
-0.236092790961266
-0.05950953066349
-0.577523708343506
-0.338234186172485
0.676756381988525
0.002675086259842
-0.077138409018517
0.444811820983887
0.906144618988037
-0.61751925945282
0.457322359085083
0.509771287441254
0.468555092811585
0.57973837852478
-0.349478662014008
0.670919060707092
-0.346415042877197
0.742944121360779
0.327084124088287
0.8741534948349
0.90386164188385
-0.083089038729668
0.767581522464752
0.206764668226242
0.523324131965637
0.144868522882462
0.375734448432922
0.620624303817749
-0.290370583534241
-0.435685634613037
0.695618629455566
0.139059364795685
-0.050906628370285
0.045478746294975
-0.217395022511482
0.24816982448101
0.817649602890015
-0.270910620689392
0.572558343410492
0.394241601228714
0.828518152236939
-0.363170325756073
0.24887678027153
0.298640191555023
0.650605320930481
-0.059952184557915
0.066154353320599
0.849679350852966
0.912199437618256
-0.040691956877709
-0.534341275691986
0.102302923798561
-0.0761549025774
0.52100670337677
0.055499196052551
0.619581758975983
0.029481992125511
-0.110159501433373
-0.105441078543663
-0.564182698726654
0.458881795406342
0.861221849918366
0.199753597378731
0.841242492198944
0.179297178983688
-0.020346954464913
0.742775440216064
0.729551196098328
0.215515583753586
-0.466897666454315
0.011406108736992
0.615484952926636
-0.256534278392792
0.764829158782959
-0.478166699409485
0.225657343864441
-0.286655068397522
-0.607790648937225
-0.287363409996033
0.822421371936798
0.458015322685242
0.576844215393066
0.767425119876862
0.555677711963654
0.113437801599503
0.613426029682159
0.622380375862122
-0.448973298072815
0.258766353130341
0.855922818183899
0.811118125915527
0.423497945070267
0.179739251732826
0.502812623977661
0.06673263758421
0.353531271219254
0.522799551486969
0.551846385002136
-0.492013871669769
0.87829715013504
-0.306072592735291
0.553564131259918
0.712703764438629
0.441549420356751
0.50240832567215
-0.466971695423126
0.672821283340454
-0.275147020816803
0.920525074005127
-0.1808972209692
-0.575934231281281
-0.451051414012909
0.097737342119217
0.625319957733154
0.457068026065826
0.121110089123249
0.237766236066818
0.018452122807503
0.688259661197662
0.026503413915634
0.420876145362854
0.220531612634659
0.070944920182228
0.705296516418457
-0.36440646648407
0.778955101966858
-0.161313936114311
-0.360393166542053
0.833058476448059
-0.227531030774117
0.202040389180183
0.825771629810333
-0.229096367955208
0.496393084526062
0.166064396500587
-0.055109158158302
0.051081329584122
0.509860277175903
0.597751379013062
0.611261129379272
0.678222954273224
0.4175945520401
-0.230769857764244
-0.11979116499424
0.759898364543915
0.221998155117035
0.232740730047226
-0.329536855220795
0.489086210727692
0.036834880709648
-0.061930164694786
-0.558535277843475
-0.332271158695221
-0.466736078262329
0.250816345214844
-0.356492877006531
-0.009818762540817
0.391920447349548
-0.331064403057098
0.385570704936981
-0.241699382662773
-0.48070353269577
0.316692709922791
0.437809526920319
0.139897480607033
-0.336468040943146
0.917085766792297
0.646233975887299
-0.573052883148193
-0.194207414984703
0.853774070739746
0.057855188846588
0.698327839374542
0.683458805084229
0.773872911930084
0.552437663078308
0.309485852718353
0.188289567828178
0.520313382148743
-0.311064422130585
0.356803148984909
0.924035131931305
0.750235915184021
-0.003881648182869
-0.492145836353302
0.498997032642365
0.58920818567276
0.391706585884094
0.62739485502243
0.154667139053345
0.72920435667038
0.125983536243439
0.896141231060028
0.68887734413147
0.178459256887436
-0.283874213695526
0.451851546764374
0.611754715442658
-0.48774117231369
-0.142729952931404
0.048983439803124
0.926530063152313
0.044906347990036
-0.032780006527901
0.356050550937653
0.816876411437988
0.248871773481369
0.266893178224564
-0.532160341739655
0.669606745243073
-0.493005871772766
-0.468461930751801
0.789043843746185
0.30994975566864
-0.527051568031311
0.508872628211975
0.655759334564209
0.287409693002701
0.329250663518906
-0.191700145602226
0.418702304363251
-0.187410488724709
0.26764041185379
0.451569676399231
0.595954835414887
0.305464029312134
0.830607414245606
0.176414459943771
0.057905152440071
0.471833825111389
0.016992479562759
0.648383319377899
0.792243480682373
-0.218296989798546
-0.607587039470673
0.289640665054321
-0.312051951885223
0.78220933675766
0.009424611926079
-0.392660439014435
-0.57058709859848
0.701398074626923
-0.499635279178619
-0.230523005127907
0.58747273683548
0.570757448673248
-0.491450548171997
-0.250014424324036
0.190802946686745
-0.619107842445374
-0.141609624028206
0.713459849357605
0.815247774124146
-0.565959274768829
-0.622955977916718
0.815528690814972
-0.234691753983498
-0.072352752089501
0.502703487873077
-0.268447160720825
0.809618473052979
0.476008474826813
0.003400906920433
0.647059559822083
-0.278099596500397
0.346530199050903
-0.104713663458824
-0.088207051157951
-0.436019778251648
0.004908978939056
0.358635723590851
-0.219052359461784
0.810316801071167
0.503860890865326
-0.078277692198753
0.306233823299408
0.797619640827179
0.367482900619507
0.797606647014618
0.228670060634613
0.688302576541901
0.338349670171738
0.383395075798035
0.715429365634918
0.364273846149445
-0.041214406490326
0.663295149803162
-0.024812787771225
0.277802884578705
0.743300318717957
-0.161975845694542
0.034678369760513
0.631034791469574
0.009138539433479
-0.29212361574173
-0.34659606218338
0.830560326576233
0.666622161865234
-0.197983160614967
-0.018631920218468
0.628884971141815
-0.166974470019341
-0.409407615661621
0.664805412292481
-0.192782416939735
0.172086358070374
-0.592116713523865
0.036541521549225
-0.500671923160553
-0.132099702954292
-0.634188055992126
-0.298515319824219
0.436437129974365
0.194785356521606
0.240044251084328
0.427683353424072
-0.317367911338806
0.80792647600174
0.856606125831604
-0.400990843772888
0.486894190311432
-0.389108777046204
-0.332529187202454
0.326223254203796
0.819256365299225
0.882841765880585
0.494179487228394
0.206258878111839
0.863996088504791
-0.627628862857819
-0.606653332710266
0.306502282619476
-0.087844952940941
0.39414370059967
0.293211787939072
-0.228460684418678
-0.460484981536865
-0.25204861164093
-0.331663012504578
-0.577450275421143
-0.129313871264458
-0.0872832685709
0.693457841873169
0.400781989097595
-0.59183144569397
-0.081509247422218
0.641042768955231
-0.217890992760658
0.693696618080139
-0.49381560087204
0.009898841381073
-0.240060374140739
0.20065850019455
0.4819016456604
-0.359830617904663
0.741375267505646
0.822515666484833
0.302121996879578
-0.066083267331123
0.704914927482605
0.084123410284519
0.028931349515915
0.590192973613739
-0.47033554315567
0.790999412536621
0.236020475625992
0.499864399433136
0.72546797990799
-0.298046052455902
0.292988061904907
0.81830632686615
-0.092495009303093
-0.553285837173462
-0.052315771579743
-0.325740993022919
0.333149671554565
-0.223567351698875
0.316579759120941
-0.055551171302795
-0.308128595352173
0.398719787597656
0.853646755218506
0.363295346498489
0.40410989522934
0.029777303338051
0.021477162837982
-0.259239315986633
0.155643999576569
0.631719827651978
0.424243420362473
0.269688427448273
0.661149501800537
0.788878560066223
0.55473518371582
0.764632701873779
-0.044723197817803
0.480563819408417
0.018499001860619
0.238205432891846
0.803387820720673
0.720955371856689
0.044374719262123
0.340842843055725
0.459103882312775
0.374963104724884
-0.439631223678589
-0.582826137542725
0.301877498626709
0.05734296143055
0.257742047309875
0.681200206279755
0.658656418323517
-0.483773529529572
0.244587764143944
0.726646363735199
-0.211616560816765
0.84542316198349
0.117909334599972
0.285218298435211
0.012128040194512
0.769179582595825
0.104559771716595
-0.616723358631134
0.722026407718658
-0.628592967987061
0.755172848701477
0.286147892475128
0.82461941242218
0.768003404140472
-0.15450830757618
0.009161055088043
0.232732489705086
-0.118861570954323
-0.379548013210297
0.309995025396347
0.740935623645783
-0.200377091765404
-0.39046835899353
-0.126119270920753
0.777044892311096
-0.04438927769661
0.064649797976017
0.591159284114838
0.794233083724976
0.210456788539886
0.4246666431427
0.911452412605286
-0.588955461978912
0.069595150649548
-0.10255129635334
0.116899967193604
-0.270207166671753
-0.311826109886169
0.788178980350494
0.063398413360119
-0.371509253978729
0.476075947284699
0.673082172870636
0.536428511142731
-0.52861225605011
0.358491599559784
-0.594594538211823
0.229654431343079
0.756952404975891
-0.531314969062805
-0.606089949607849
0.309588015079498
0.436635434627533
-0.155291691422462
0.493993699550629
0.299028903245926
-0.028060600161553
0.558995246887207
0.171639382839203
0.016369923949242
0.377801477909088
0.269629031419754
0.937851011753082
0.235887855291367
0.365764021873474
0.808816492557526
0.712508678436279
0.333157539367676
0.274281352758408
0.818087100982666
0.520642578601837
0.827649176120758
0.350128173828125
-0.387503445148468
0.493338644504547
0.586126565933228
0.305299192667007
0.524892210960388
-0.142722859978676
0.214613005518913
0.755367934703827
0.647882759571075
0.769424796104431
-0.496305048465729
-0.361206889152527
0.221374586224556
-0.105234488844872
-0.567779064178467
-0.573662638664246
0.665151000022888
-0.366269588470459
-0.288939476013184
-0.514707028865814
-0.029713287949562
0.05024029314518
0.32473236322403
0.209738731384277
-0.398205459117889
0.81812983751297
-0.541301488876343
0.037613198161125
0.744716703891754
0.809223413467407
-0.461248695850372
0.660242021083832
0.795969486236572
0.447767972946167
-0.063378527760506
-0.089278534054756
0.612568795681
-0.120793893933296
0.606053054332733
-0.343051910400391
-0.195959463715553
0.563092231750488
0.731047928333283
0.670545995235443
0.393424451351166
0.549218058586121
0.70349258184433
0.020480468869209
0.703409016132355
0.038992360234261
-0.441489696502686
0.321933686733246
0.354360818862915
-0.465095996856689
0.516348719596863
-0.345688223838806
0.405534535646439
-0.622001528739929
0.355627417564392
0.839921593666077
-0.50377631187439
0.353489190340042
0.314521193504333
0.863160252571106
-0.310220181941986
0.841662168502808
-0.488882184028626
-0.155073240399361
-0.220361217856407
0.247598886489868
0.307174175977707
-0.513429999351501
0.925385236740112
-0.27282440662384
-0.271611213684082
-0.439562141895294
0.421594560146332
-0.220246747136116
-0.025338351726532
0.489101946353912
0.303779870271683
0.242596998810768
0.350513875484467
-0.134593620896339
0.468805193901062
0.189386874437332
0.583500802516937
-0.166223213076592
-0.168530955910683
0.524281680583954
-0.280091285705566
0.847266674041748
0.400707542896271
0.309950113296509
0.46317046880722
-0.447882294654846
0.02979688346386
0.71464216709137
0.70269376039505
0.817459285259247
0.533480107784271
-0.223866447806358
0.387040138244629
0.603314459323883
-0.00248210132122
0.575889229774475
0.313462913036346
0.817887127399445
0.114968419075012
0.674853146076202
0.082955911755562
-0.512904763221741
-0.030022129416466
-0.048985078930855
0.040700539946556
0.529425203800201
0.238607600331306
0.930358529090881
0.666518568992615
0.928947269916534
0.169232621788979
0.014480084180832
0.065614104270935
0.222674861550331
0.224964171648026
-0.238076224923134
-0.555949687957764
-0.565122425556183
-0.479117691516876
-0.624524652957916
-0.502262055873871
0.800306081771851
-0.082200184464455
0.587468504905701
0.471360802650452
0.803868353366852
-0.07567210495472
0.696265816688538
0.806187391281128
0.555698335170746
0.049750819802284
0.936002850532532
0.653276383876801
0.07224352657795
0.908108592033386
-0.515507161617279
0.465999007225037
0.445626497268677
0.17134054005146
0.549314498901367
0.116873517632484
0.266504406929016
0.190132841467857
-0.602891683578491
0.371869653463364
-0.060190096497536
0.055873662233353
0.808793723583221
-0.055775791406632
-0.546491742134094
0.427810221910477
-0.10271592438221
-0.5213702917099
0.725436747074127
0.671683847904205
-0.327552199363708
0.550974547863007
0.675910770893097
-0.156921550631523
0.09529159963131
0.300587803125381
0.874386191368103
0.698358356952667
-0.576417803764343
0.901473581790924
0.902876317501068
0.525801539421082
-0.480980813503265
-0.060284569859505
-0.185042575001717
-0.234431490302086
0.752204596996307
0.379526287317276
0.048686757683754
0.319952607154846
-0.058118030428887
-0.156755164265633
0.201298162341118
0.20562744140625
0.871596992015839
0.399393290281296
0.458191275596619
0.211449220776558
0.155510157346725
0.704008042812347
-0.50799697637558
0.504948198795319
0.572734236717224
0.351158380508423
0.842329323291779
0.83109325170517
0.298565328121185
-0.610189139842987
0.392864584922791
0.33424699306488
-0.190354719758034
-0.131937429308891
-0.267626762390137
0.903563618659973
0.225191995501518
0.28142899274826
0.151909053325653
0.329695045948029
-0.45241117477417
0.909243285655975
0.300291419029236
0.046028986573219
0.154058501124382
0.572352528572083
-0.19605116546154
0.320379823446274
0.492465615272522
0.588391721248627
0.253463804721832
0.348322868347168
0.894778192043304
-0.504851400852203
0.697246313095093
-0.188315764069557
0.696096539497376
0.510880053043366
-0.136086240410805
0.852427482604981
0.423220545053482
-0.169621154665947
0.192018374800682
0.333832442760468
-0.633487701416016
0.928272306919098
-0.525184035301209
-0.602406203746796
-0.223747387528419
0.362576067447662
0.380577385425568
0.354687452316284
-0.145075514912605
-0.501750349998474
0.661531865596771
0.707243084907532
-0.582726776599884
-0.028068035840988
-0.20965076982975
-0.617990136146545
0.65822958946228
-0.215028896927834
0.059345841407776
0.036726891994476
0.644984483718872
-0.379246532917023
0.365009784698486
-0.176249757409096
-0.435422301292419
0.752109408378601
-0.029958620667458
-0.349515080451965
0.55724447965622
-0.102834805846214
-0.551678061485291
0.648793518543243
-0.275378882884979
-0.035656481981278
0.115013092756271
0.59070086479187
-0.580657064914703
0.751477658748627
0.874609649181366
0.461067259311676
-0.165800079703331
0.235527217388153
0.36531674861908
0.265397280454636
-0.140175983309746
0.495519876480103
-0.37906539440155
0.887078046798706
-0.138637945055962
-0.259288370609283
-0.378751814365387
0.693772554397583
0.910215556621552
0.264889538288116
0.723877012729645
0.707278907299042
0.707074999809265
-0.200860932469368
-0.306030094623566
0.753279089927673
-0.27552604675293
-0.49832808971405
0.256631672382355
-0.072607919573784
-0.154997810721397
0.82227885723114
0.554188311100006
0.455305397510529
0.839970052242279
0.748826026916504
0.210528746247292
0.43794322013855
-0.529399633407593
0.757399797439575
-0.336121618747711
0.39092606306076
-0.56613028049469
0.763686239719391
0.200918555259705
0.674746990203857
-0.359674692153931
0.691874086856842
-0.200585827231407
0.934262871742249
-0.011401489377022
0.141835480928421
0.870811462402344
0.178826481103897
0.222900554537773
0.904800772666931
-0.321796178817749
0.180189371109009
-0.150206610560417
0.292818933725357
-0.241250440478325
0.735980570316315
-0.454889595508575
-0.583115220069885
0.766167879104614
0.618746936321259
-0.360422670841217
-0.138629123568535
-0.456052124500275
-0.129632726311684
-0.096340611577034
-0.095851913094521
0.110542930662632
-0.424603879451752
-0.407405495643616
-0.098828837275505
0.572958528995514
0.074649482965469
0.285100698471069
0.088692545890808
-0.108824476599693
0.92329603433609
-0.208625867962837
-0.25526762008667
0.787753224372864
0.068577170372009
-0.47258722782135
-0.464074015617371
0.499899089336395
0.406986773014069
0.909133017063141
0.841504275798798
0.491850316524506
-0.412404179573059
0.85071063041687
0.654057681560516
0.173525452613831
0.411734521389008
-0.214641407132149
0.046526521444321
-0.459888756275177
0.529374837875366
0.168500334024429
-0.157026723027229
-0.310693144798279
-0.501528680324554
0.545716762542725
0.92188161611557
0.538244605064392
-0.514572978019714
0.473256289958954
0.412416219711304
-0.001252308487892
0.372983038425446
-0.108001455664635
-0.250344395637512
0.718161523342133
0.698696374893189
0.475164771080017
0.622682154178619
-0.019596621394157
-0.295828700065613
0.807924091815949
-0.615563333034515
-0.090005710721016
0.16417595744133
0.504429399967194
-0.541770339012146
-0.324489891529083
0.850285053253174
-0.558895707130432
0.625811755657196
0.738575339317322
0.474425435066223
-0.097141280770302
0.130103155970573
-0.113857641816139
-0.333722949028015
0.889599323272705
-0.634240627288818
-0.607955634593964
0.408108055591583
0.888620555400848
0.912534475326538
-0.091538682579994
-0.436055123806
0.444729506969452
-0.138845130801201
0.795480310916901
0.91203510761261
-0.414567887783051
-0.634369611740112
0.494370102882385
0.256569743156433
-0.095307156443596
0.556140542030335
0.32914525270462
-0.561087906360626
0.030506655573845
0.775789022445679
0.286066830158234
-0.598576605319977
-0.2453343719244
0.266582638025284
-0.345975518226624
-0.104139909148216
-0.156766906380653
-0.278548896312714
0.744901835918427
-0.377384960651398
0.736876606941223
-0.152620270848274
0.525657653808594
0.337243616580963
0.912753462791443
-0.142833963036537
-0.090426430106163
0.791493594646454
0.595363259315491
-0.112473115324974
-0.098941221833229
0.144275546073914
0.43107870221138
0.769012749195099
-0.631273031234741
0.341771721839905
-0.588888108730316
0.49113404750824
0.839681744575501
0.787566125392914
0.188827380537987
-0.22973720729351
-0.082984551787376
0.546550214290619
0.8513103723526
0.062848173081875
0.864863395690918
0.886923611164093
0.098640099167824
-0.02970977127552
0.569378435611725
0.224325746297836
-0.322137951850891
-0.299472332000732
0.704675137996674
0.100044332444668
0.364763140678406
0.607374906539917
-0.233992680907249
0.59913432598114
0.006737068295479
0.221208676695824
-0.220204308629036
0.194965064525604
-0.287259578704834
0.908921003341675
0.030858784914017
-0.268361687660217
-0.019726946949959
0.862325668334961
0.617139756679535
-0.026028126478195
-0.519387543201447
-0.083583846688271
0.448622822761536
-0.240264996886253
-0.279256463050842
-0.624127924442291
0.454439222812653
0.130369454622269
0.852015316486359
-0.139190331101418
0.306473314762115
-0.583617150783539
0.177994653582573
-0.266976296901703
-0.120740041136742
0.616157710552216
-0.385669469833374
0.602578341960907
0.249025166034698
-0.324203550815582
-0.241086438298225
-0.028389379382134
-0.470698952674866
-0.100613608956337
0.779659926891327
-0.025222554802895
0.130017921328545
0.795146346092224
0.838672757148743
-0.373732447624207
0.320990324020386
0.427209794521332
0.731919586658478
0.796994805335999
0.773239552974701
0.785006880760193
-0.500321388244629
0.815428495407105
0.519483089447022
-0.114270702004433
-0.515316605567932
-0.467178702354431
0.147520393133163
0.866026937961578
0.447817206382751
0.405858486890793
0.4962357878685
0.77286559343338
-0.519435703754425
-0.276284217834473
0.289628326892853
-0.252523064613342
0.804466724395752
0.445845067501068
0.066035605967045
0.376941829919815
0.764258027076721
0.546496152877808
-0.335315644741058
-0.25118762254715
0.543318688869476
0.309231877326965
0.439067363739014
0.33803004026413
0.486140727996826
-0.284745633602142
0.334659188985825
-0.231376335024834
0.297917634248734
0.364899724721909
0.885086953639984
0.892132699489594
0.796649932861328
0.801433563232422
0.03383319079876
-0.083830371499062
0.070971578359604
0.793363869190216
-0.123060509562492
0.054354801774025
0.808759927749634
-0.470398485660553
0.252164959907532
0.737519204616547
0.068789184093475
-0.554489195346832
0.717767119407654
0.439866006374359
-0.333111166954041
0.622699737548828
-0.595694422721863
0.068011835217476
-0.26272314786911
0.869027316570282
0.302390962839127
0.508510589599609
0.112865597009659
0.614557027816772
0.361825793981552
-0.143772438168526
-0.30582195520401
0.051872029900551
0.735097527503967
-0.035436809062958
0.547812759876251
0.811023414134979
0.353112995624542
0.368456155061722
-0.490084230899811
0.765454530715942
-0.50916588306427
-0.437393486499786
-0.225121185183525
0.313239336013794
-0.52843052148819
0.112550303339958
0.159593895077705
-0.055314660072327
0.648156881332397
0.15914261341095
0.48294597864151
0.912349939346314
0.240173116326332
0.856837332248688
0.658430099487305
0.523593366146088
0.512312233448029
0.739955961704254
-0.052971422672272
-0.149652734398842
0.810576021671295
0.141177862882614
-0.14359487593174
0.036726117134094
0.709051966667175
0.536246359348297
-0.559815645217896
0.341226935386658
-0.385724246501923
0.736122310161591
-0.351990461349487
0.451840221881866
-0.612155616283417
-0.292454063892364
0.250474333763123
-0.095456793904305
-0.488341212272644
0.426957249641418
-0.058609277009964
0.191124737262726
0.478176653385162
-0.450642287731171
0.591251969337463
0.518869459629059
0.936400711536408
0.106899112462997
0.658121645450592
-0.407845556735992
0.897917091846466
0.730870723724365
0.803068518638611
0.113037660717964
-0.358809947967529
-0.068006619811058
0.361922264099121
0.876483917236328
0.93404746055603
0.518566727638245
-0.003638669848442
-0.333896696567535
-0.197438582777977
0.256022810935974
0.430506736040115
0.776656568050385
-0.053693309426308
0.063564985990524
0.671245217323303
-0.604817092418671
-0.611724495887756
0.833402752876282
0.342265903949738
0.645824611186981
-0.566389620304108
0.035603672266007
0.790802001953125
0.893967568874359
0.929931402206421
0.475999534130096
-0.35357528924942
0.347785174846649
0.069389797747135
-0.425644397735596
-0.61958920955658
-0.395062863826752
0.193973883986473
0.872566759586334
0.708378791809082
0.594590961933136
0.28308629989624
0.356747329235077
-0.397198677062988
-0.576515436172485
0.02428737282753
-0.207635149359703
-0.275925159454346
0.518069386482239
0.613805949687958
0.294116854667664
0.912762939929962
-0.15463487803936
0.053787723183632
0.444383800029755
-0.19605977833271
-0.157903239130974
-0.055986419320107
-0.206064984202385
0.238127052783966
-0.557119011878967
-0.502022504806519
-0.073722079396248
-0.324151754379272
0.034188866615296
-0.602154016494751
-0.035874769091606
-0.537255942821503
-0.285183608531952
-0.62048465013504
0.215014457702637
0.435872584581375
0.321681350469589
0.394993126392364
0.528143703937531
-0.071027681231499
-0.368634104728699
0.4970862865448
0.701458692550659
-0.022390171885491
-0.618488609790802
-0.233255013823509
-0.312651515007019
-0.27129852771759
0.702831387519836
-0.182636544108391
-0.242972657084465
-0.377318859100342
-0.063429638743401
-0.370572984218597
0.152444407343864
0.907869577407837
0.738416254520416
0.806033432483673
-0.258339047431946
0.41385143995285
0.321672737598419
0.355537414550781
0.124426290392876
-0.051635578274727
-0.347838044166565
0.140156924724579
0.815543472766876
-0.401551842689514
0.381479620933533
-0.571232914924622
-0.566658556461334
0.580088615417481
0.736582398414612
0.229832708835602
0.15596242249012
0.12725256383419
0.678988814353943
0.880674004554749
0.467052280902863
0.687545418739319
-0.16456113755703
0.43829882144928
-0.52662467956543
0.417708039283752
-0.283919513225555
0.663020789623261
0.26229864358902
-0.326147615909576
0.51701557636261
-0.163336917757988
-0.331991851329803
0.21124304831028
0.023509025573731
-0.042777135968208
0.26820632815361
0.384425401687622
-0.604371249675751
0.170434430241585
-0.260048925876617
-0.538177311420441
-0.338002681732178
-0.219545111060143
-0.314994096755981
0.907690584659576
0.719848275184631
0.22509141266346
-0.327221095561981
0.03001481294632
-0.358182609081268
-0.380017936229706
0.681243479251862
0.693035840988159
-0.320556163787842
-0.094817861914635
0.528400838375092
0.48097026348114
-0.258770525455475
0.309645295143127
0.21397477388382
0.105090416967869
-0.072299644351006
0.857010662555695
0.084478296339512
0.915157854557037
-0.048124834895134
0.342235803604126
0.414542436599731
0.796071112155914
-0.406898319721222
-0.158216789364815
-0.174995616078377
0.553764283657074
0.434163928031921
0.606659948825836
0.268575012683868
0.098856426775456
-0.091608241200447
0.480108797550201
0.83454442024231
-0.445468723773956
-0.235268816351891
0.851828634738922
-0.471588134765625
0.209116607904434
0.013730183243752
0.716249883174896
0.17615108191967
-0.354566633701324
-0.337144315242767
-0.514712393283844
-0.095318838953972
0.397959679365158
-0.205976977944374
0.340145170688629
0.273357659578323
0.537650585174561
0.418583065271378
-0.056741252541542
-0.151279881596565
-0.067972138524056
0.021608248353005
-0.523076832294464
-0.071920469403267
0.332638144493103
0.011910140514374
-0.459370672702789
-0.018184930086136
0.882732152938843
0.913377463817596
0.539730489253998
-0.120048061013222
0.051388412714005
0.416991233825684
0.686297833919525
-0.369639456272125
-0.066440120339394
0.264805763959885
0.703530311584473
-0.47185742855072
-0.301254391670227
0.582143306732178
0.497429549694061
0.743551313877106
0.329330325126648
0.3273885846138
0.226755008101463
0.433670490980148
0.438422918319702
-0.406938970088959
0.565368056297302
0.807998359203339
0.837426424026489
0.886047184467316
-0.330436766147614
-0.230750098824501
0.580794632434845
0.773815453052521
0.253582626581192
-0.08942411839962
-0.547229766845703
-0.17924790084362
0.652495682239533
-0.262958467006683
-0.515083372592926
-0.347377777099609
-0.447510898113251
-0.103507533669472
0.088572837412357
0.477640748023987
-0.529505014419556
0.277763545513153
0.471729278564453
-0.299313247203827
-0.087938413023949
0.532142341136932
0.872212588787079
0.721038818359375
0.308458507061005
0.875054717063904
0.227012202143669
0.13174232840538
0.684284210205078
0.86668461561203
0.906960904598236
-0.37506890296936
0.579522669315338
0.162031605839729
0.212290957570076
-0.16411192715168
0.791137933731079
0.005007565021515
-0.634302914142609
-0.150192722678185
-0.373269855976105
0.894084095954895
0.667579531669617
0.743097543716431
0.205840080976486
0.648475885391235
0.161308526992798
0.892776191234589
-0.147380039095879
0.391692817211151
0.223502814769745
-0.446455478668213
0.804568588733673
0.489279448986053
0.920468926429749
-0.336385786533356
0.622580885887146
0.421543896198273
0.163192838430405
0.827923953533173
-0.172377273440361
0.723139584064484
0.127944111824036
0.170462071895599
0.161401405930519
-0.365288555622101
0.212979838252068
0.905321717262268
-0.111860796809196
0.642230808734894
0.351901143789291
0.215185016393661
0.56450879573822
0.494001448154449
-0.29509311914444
0.426962792873383
0.755361914634705
-0.372503638267517
-0.01546585559845
-0.40138840675354
0.865225911140442
0.932052195072174
0.537041127681732
0.417859435081482
0.379758954048157
0.62315845489502
0.01107183098793
-0.222415432333946
-0.595673620700836
-0.624099314212799
0.666612327098846
0.330330610275269
0.883841454982758
0.05663301050663
0.842065930366516
0.5558842420578
-0.375694155693054
0.673181891441345
0.292109459638596
-0.341873526573181
-0.316459894180298
-0.541004836559296
0.264504551887512
-0.400748491287231
0.726715803146362
-0.564492285251617
0.691052794456482
-0.3932746052742
0.576902747154236
0.374638766050339
-0.604529917240143
0.056201502680779
0.01981246471405
0.516587257385254
0.383256316184998
-0.374770104885101
0.256119638681412
0.033150315284729
-0.504018723964691
-0.537664592266083
0.917366504669189
-0.512797474861145
0.677657008171082
-0.402465045452118
0.080909326672554
0.920539915561676
0.691249132156372
0.20613968372345
0.685946345329285
-0.318663477897644
-0.114614054560661
0.055063977837563
-0.631921827793121
0.075731575489044
-0.194337889552116
0.510280311107636
0.588400304317474
0.323345482349396
-0.174257084727287
0.642500340938568
0.735975503921509
0.349144160747528
-0.384086787700653
0.287555038928986
0.268432557582855
0.698766112327576
0.269823044538498
-0.297491669654846
0.181818559765816
-0.235175594687462
-0.185067608952522
0.646925032138824
-0.573935627937317
0.215829163789749
0.761667728424072
0.566286623477936
-0.423221945762634
-0.574759542942047
-0.2542884349823
-0.392955660820007
0.541048586368561
0.559850931167603
-0.260161459445953
0.92470109462738
0.806805312633514
-0.418476581573486
0.570436537265778
0.872039496898651
0.897061765193939
-0.160200044512749
-0.423556327819824
0.708676934242249
-0.150841519236565
-0.239208534359932
-0.239489361643791
-0.100151970982552
0.35770857334137
-0.511258840560913
0.244681537151337
-0.580192685127258
0.679378747940064
-0.489133417606354
-0.436234295368195
0.06581199914217
0.594636917114258
0.394515633583069
-0.378754019737244
0.78693699836731
0.36454764008522
0.207122445106506
0.068266980350018
-0.509091436862946
0.849946439266205
0.780336916446686
-0.002399042248726
-0.603275537490845
0.671300888061523
-0.048969984054566
-0.072414472699165
-0.188751980662346
-0.438259124755859
-0.289726078510284
-0.26875776052475
0.39001739025116
0.774783551692963
-0.274039506912231
0.667530655860901
0.262450575828552
-0.520798146724701
0.043765887618065
-0.37053519487381
0.138410151004791
-0.123447522521019
0.717989385128021
-0.410936594009399
0.541081011295319
0.464336276054382
0.578859686851501
0.137436255812645
0.833950698375702
-0.291046500205994
-0.004780530929565
0.241685837507248
0.798637807369232
0.256356954574585
0.040246486663818
0.671497166156769
0.2208212018013
0.492749452590942
0.080259546637535
-0.276895701885223
-0.618662595748901
0.47599184513092
0.521326065063477
-0.193267628550529
-0.06076343357563
0.597156226634979
0.743096828460693
0.27901566028595
0.563952744007111
-0.615922927856445
-0.013756707310677
-0.007926970720291
-0.274705588817596
-0.110241606831551
-0.313778817653656
0.311959654092789
-0.450559675693512
0.123961083590984
-0.534582614898682
0.504729688167572
0.246628820896149
0.457362115383148
0.928240537643433
-0.147646084427834
0.262213826179504
-0.305468678474426
-0.060064479708672
0.637584030628204
-0.265456795692444
0.054250955581665
-0.09835647046566
-0.010050773620606
-0.313360393047333
0.16573891043663
-0.495370388031006
-0.284481406211853
-0.369511842727661
0.397050648927689
0.022848829627037
0.558815360069275
-0.176298692822456
-0.550233662128449
-0.286732256412506
0.114648222923279
0.397995889186859
0.557685971260071
-0.274677932262421
0.737103343009949
0.054388508200646
-0.574356138706207
-0.578420221805573
0.071438521146774
-0.386852443218231
0.456311821937561
0.342773288488388
-0.261798083782196
0.060220569372177
-0.535592079162598
0.604386687278748
0.695658922195435
0.037732928991318
-0.459646344184876
-0.232122555375099
0.236974790692329
-0.359391748905182
0.835217475891113
0.03357943892479
-0.503399133682251
0.632430553436279
0.829937100410461
0.85651421546936
-0.225742176175117
0.405358254909515
0.297283351421356
-0.048537313938141
0.129148066043854
0.062338508665562
0.748229205608368
-0.285604298114777
0.436383426189423
0.418369889259338
0.317992806434631
0.923487722873688
0.66277951002121
0.003601133823395
0.455077767372131
0.538533449172974
0.896933019161224
-0.592045247554779
0.650234043598175
0.307837814092636
-0.331010222434998
0.269832879304886
0.231401085853577
0.928147196769714
0.061171367764473
0.024896994233132
-0.147007033228874
0.662983417510986
0.922380864620209
0.863837122917175
-0.107142195105553
0.518337309360504
-0.544231295585632
-0.175779208540916
0.54867559671402
0.778747737407684
-0.142186686396599
0.907679855823517
0.49198579788208
-0.514882206916809
0.54482239484787
0.864881455898285
-0.168243691325188
-0.332166790962219
0.839385449886322
0.835296094417572
0.247901886701584
0.675953507423401
0.02608448266983
-0.056526273488999
0.839523494243622
0.52534157037735
0.099606551229954
0.815774202346802
0.262455612421036
-0.312888741493225
0.917913794517517
0.868459761142731
-0.184081539511681
-0.393612027168274
0.812909066677094
0.019668623805046
-0.29537558555603
-0.620041608810425
-0.574344456195831
-0.538918673992157
-0.494177579879761
0.323710232973099
0.392048269510269
-0.489101886749268
-0.200194731354713
0.697733759880066
0.241267740726471
0.606545507907867
0.518286347389221
0.275800168514252
-0.35874617099762
-0.46621710062027
-0.511329472064972
0.792840003967285
0.711463510990143
0.111469604074955
-0.131058469414711
-0.463953197002411
-0.099731460213661
-0.134212031960487
0.812970817089081
-0.050462812185288
0.366743922233582
-0.570367097854614
0.682708501815796
0.312673389911652
0.646268486976624
-0.329980850219727
0.637795746326447
0.429652810096741
0.698594331741333
0.273432642221451
-0.024576291441918
-0.170401558279991
0.165708929300308
0.103288389742374
-0.570102751255035
0.127735406160355
-0.326636075973511
-0.368175089359283
-0.105994448065758
0.768616914749146
-0.308141052722931
0.731592297554016
-0.434271216392517
0.867136776447296
0.192123964428902
0.355698138475418
0.098237417638302
0.067696735262871
0.669435501098633
0.79142951965332
0.462416231632233
-0.322843790054321
0.284696042537689
0.200767502188683
-0.591643393039703
0.691923499107361
0.085922494530678
0.812757849693298
0.912607550621033
0.351987183094025
-0.01930895447731
0.292789041996002
0.750261604785919
0.184955820441246
-0.080963119864464
-0.600414752960205
0.015118151903153
0.85046124458313
0.143955752253532
0.666806995868683
-0.043569058179855
0.320608377456665
0.671631276607513
-0.31560355424881
-0.3426274061203
0.519512236118317
-0.633009493350983
0.533732414245606
-0.517600953578949
0.429230272769928
0.368589878082275
-0.159596309065819
0.551626443862915
0.641152441501617
-0.467046976089478
-0.507696211338043
-0.208847001194954
-0.523890614509583
-0.359343886375427
-0.454039216041565
0.092578366398811
0.304759204387665
-0.483156323432922
0.717738389968872
0.414774775505066
-0.161985799670219
0.011752024292946
0.001397654414177
0.525641739368439
-0.377809762954712
-0.394351482391357
-0.186246231198311
0.067513704299927
0.873933136463165
-0.544341742992401
0.770446419715881
0.305121123790741
0.931042551994324
0.345601499080658
-0.008313044905663
-0.399490118026733
-0.459973096847534
0.26306825876236
-0.07958297431469
-0.426626980304718
0.767810225486755
0.341137796640396
0.681986272335053
-0.128947898745537
-0.334087252616882
0.831135213375092
0.872668743133545
-0.597215235233307
0.280354589223862
0.294412195682526
-0.535642683506012
-0.29919296503067
0.123447090387344
-0.478682994842529
0.587032616138458
0.263155221939087
-0.073824539780617
-0.391101717948914
0.367846548557281
0.35305643081665
-0.185905918478966
0.591322660446167
-0.616566777229309
0.161018118262291
-0.229406967759132
-0.524956107139587
-0.340668261051178
0.642594158649445
0.58926385641098
0.295065820217133
0.316935241222382
0.86595493555069
0.928624033927918
-0.191620513796806
-0.14472009241581
0.78822386264801
0.46137261390686
0.560971856117249
-0.488000392913818
-0.321532666683197
-0.082918182015419
0.043771371245384
-0.533140659332275
-0.023592963814736
0.101252421736717
-0.618793547153473
0.572959780693054
0.815575361251831
0.380092889070511
0.827723681926727
0.742843687534332
0.381023585796356
0.343181878328323
-0.108188763260841
0.275508046150208
0.846417665481567
0.5770623087883
-0.058782130479813
0.114068776369095
0.834298372268677
0.573408126831055
-0.344527661800385
-0.031701296567917
0.776881873607636
-0.078492298722267
0.253505319356918
0.483096539974213
0.500999093055725
0.823700189590454
-0.003108024597168
-0.0533876568079
0.911608219146729
-0.035381898283959
0.812226891517639
0.607187926769257
-0.218853339552879
0.205503597855568
-0.03622280061245
0.734223306179047
-0.169242694973946
0.727670788764954
-0.353278696537018
0.765574872493744
0.092103369534016
0.353809893131256
0.453412055969238
-0.39846134185791
0.357727587223053
0.43151992559433
0.276921451091766
-0.023620799183846
0.852578699588776
0.303422093391418
0.456559717655182
-0.376813292503357
0.740800738334656
0.289993941783905
0.4982750415802
-0.577479481697083
0.699709177017212
0.717872738838196
-0.443460047245026
-0.13601578772068
0.657917261123657
-0.590563595294952
-0.57083934545517
0.623365163803101
-0.032552137970924
0.62987220287323
0.577172517776489
-0.254395425319672
0.275965690612793
0.226544350385666
0.269708126783371
0.684044003486633
0.337193846702576
0.257588326931
0.215377241373062
0.271933525800705
0.211774960160255
0.75819718837738
0.524422943592072
0.306242227554321
0.303977996110916
0.062235593795776
0.380515098571777
0.862837016582489
0.78395003080368
0.181583404541016
0.55349326133728
0.579777359962463
0.028160840272904
0.619367897510529
-0.394708454608917
-0.377155780792236
0.821979761123657
0.231624081730843
-0.357477188110352
0.037591099739075
0.458868324756622
0.710296630859375
-0.461709976196289
0.031978473067284
-0.022582828998566
-0.096494063735008
-0.174883291125298
-0.385553538799286
0.53704708814621
0.115157715976238
-0.406838297843933
0.054086148738861
0.749377012252808
-0.363625526428223
0.055415540933609
0.876039862632751
0.599859833717346
0.071844942867756
0.4092817902565
0.528651773929596
-0.417318761348724
0.739777565002441
-0.05207471549511
0.115272738039494
0.371715009212494
0.024734541773796
0.00523641705513
0.473460733890533
0.372193217277527
0.293786466121674
0.848233640193939
0.486349284648895
-0.408216774463654
0.438827395439148
0.8833909034729
-0.301456212997437
-0.037758097052574
0.030215248465538
-0.073068961501122
-0.272356271743774
-0.06337009370327
0.699739217758179
0.37786677479744
-0.215024903416634
-0.014620110392571
-0.540065824985504
0.504135489463806
0.426279455423355
0.355143308639526
0.622514486312866
0.071098938584328
-0.484802603721619
0.273099929094315
0.869475662708283
0.078956231474876
0.326647281646729
0.482433199882507
0.034088149666786
-0.474696159362793
0.406651198863983
0.355916321277618
0.802731156349182
0.028295278549194
0.183169096708298
-0.112070843577385
0.293400973081589
-0.282874405384064
-0.572689712047577
0.503027200698853
0.442356646060944
0.462529361248016
0.829034388065338
0.880465567111969
0.52483731508255
-0.108818575739861
-0.21812815964222
-0.511046469211578
-0.633057951927185
-0.542655050754547
0.567961394786835
0.69775652885437
-0.139869853854179
-0.370872020721436
0.519958198070526
0.114409357309341
-0.014437645673752
0.432039678096771
-0.273844718933105
0.406505703926086
0.810856580734253
0.730988323688507
-0.232803091406822
-0.495674550533295
-0.136595651507378
-0.053369015455246
0.677214741706848
0.246533796191216
0.19994044303894
-0.001222878694534
-0.566658556461334
-0.265261650085449
0.200638994574547
0.603264927864075
-0.250739812850952
0.656720399856567
-0.313445806503296
-0.550680160522461
0.232078865170479
0.44416755437851
-0.075890555977821
0.09184393286705
-0.115567103028297
-0.137775912880898
-0.450350046157837
0.475914299488068
0.244986519217491
0.855344772338867
0.727428138256073
0.366022825241089
-0.418365776538849
0.333119630813599
-0.154528096318245
0.326281607151031
0.738017141819
0.889602541923523
-0.515204727649689
0.54282134771347
-0.206773951649666
0.637202739715576
-0.298281371593475
0.152935683727264
-0.470849394798279
0.808706045150757
0.873986721038818
0.827626645565033
0.227995678782463
0.131207957863808
-0.531708478927612
-0.044501572847366
0.458501994609833
-0.212968751788139
0.62275642156601
0.524352192878723
0.3778156042099
-0.275840520858765
0.238575026392937
-0.181269899010658
0.313490808010101
-0.09086187183857
-0.170433178544045
0.337124586105347
-0.530656754970551
0.204071775078773
0.224944114685059
0.277777314186096
0.491745114326477
0.861784636974335
0.667384922504425
0.166680097579956
0.187253430485725
-0.15227846801281
0.491584181785584
0.408737689256668
-0.578860521316528
0.647876441478729
0.36783692240715
-0.149947628378868
-0.357555270195007
0.360700398683548
0.799962520599365
-0.602956056594849
0.79414975643158
0.70491749048233
-0.443451941013336
0.739982664585114
-0.098498478531838
-0.260436356067657
-0.606289327144623
0.237387508153915
0.87483161687851
0.102746196091175
0.060579970479012
-0.043958574533463
0.100310236215591
0.351374387741089
-0.249900922179222
-0.186455324292183
-0.187793150544167
-0.476824998855591
0.720151305198669
0.34913969039917
0.261412888765335
0.498537063598633
0.621664524078369
0.314446568489075
0.276635617017746
-0.322050929069519
0.071614108979702
0.399930953979492
0.366861701011658
0.729629933834076
-0.288045346736908
-0.089682176709175
-0.307313024997711
-0.460963010787964
0.653695523738861
0.211816668510437
0.247484162449837
0.364315509796143
0.849504292011261
-0.504816114902496
0.027528271079064
0.279704213142395
0.867104947566986
0.259453982114792
-0.223868653178215
0.111621089279652
-0.107913836836815
0.149794489145279
0.292871385812759
-0.01492615044117
-0.370759963989258
0.168236389756203
0.654358983039856
-0.233195260167122
0.258541911840439
-0.357105076313019
-0.5210280418396
0.787246108055115
-0.536315739154816
0.366570830345154
0.347418665885925
0.443061769008637
-0.026362597942352
0.066966600716114
0.517181634902954
0.014439955353737
-0.018493756651878
0.059841588139534
-0.103329792618752
0.547088086605072
-0.245099171996117
-0.364886820316315
-0.399186491966248
0.569116115570068
-0.427697837352753
0.109056003391743
0.300482034683228
-0.448844909667969
0.263383954763412
0.610713422298431
-0.362246036529541
0.696693181991577
0.854725658893585
-0.350312173366547
-0.47436660528183
0.062789961695671
0.755417764186859
0.311159282922745
0.489123404026032
-0.303225934505463
0.580816030502319
0.06308213621378
0.553501546382904
0.82355523109436
0.579992473125458
0.155708461999893
0.839078009128571
-0.031197056174278
-0.476571977138519
-0.5659099817276
0.434841364622116
-0.458637177944183
-0.088299587368965
-0.516136527061462
0.394339174032211
0.263760894536972
0.465483367443085
-0.563621640205383
-0.120991989970207
0.281108438968658
0.745234906673431
0.592757940292358
0.139697209000587
0.477420628070831
-0.539627373218536
0.451336085796356
-0.595446228981018
-0.233639851212502
-0.052802711725235
-0.047993913292885
-0.26640111207962
0.814948201179504
0.387110263109207
-0.224270954728127
0.195634245872498
0.432053446769714
-0.467295467853546
0.687486171722412
0.84995025396347
-0.003461703658104
0.624987125396729
0.028938218951225
0.397174537181854
0.629727244377136
-0.407239854335785
-0.228925541043282
-0.554357588291168
0.554200410842896
-0.352698683738708
-0.430020868778229
0.38067764043808
-0.165986344218254
0.365316390991211
-0.463990032672882
-0.179231241345406
0.741801083087921
-0.144533112645149
-0.585109233856201
0.262791186571121
0.484654664993286
0.490624845027924
0.483318448066711
0.295328557491302
0.188606351613998
0.712082862854004
0.546208918094635
-0.482935607433319
0.823171377182007
0.612016379833221
0.79605108499527
0.671105206012726
0.784572720527649
0.689636707305908
-0.104190275073051
0.862633287906647
-0.591814160346985
0.560345530509949
0.698941171169281
0.742229580879211
-0.275892674922943
0.344224095344543
-0.064395114779472
-0.163525626063347
0.917689979076386
-0.616881787776947
-0.049602121114731
0.837445616722107
-0.601422667503357
-0.512292861938477
0.335438251495361
0.573013246059418
-0.419925391674042
-0.334592044353485
0.679551839828491
0.310167908668518
0.377622306346893
0.016874298453331
-0.48222017288208
0.693057715892792
0.657076776027679
-0.363055944442749
0.205498948693275
0.230564892292023
0.913048923015595
-0.233498558402061
-0.509370565414429
0.811302483081818
0.379385650157928
0.683029592037201
-0.338302433490753
0.309204816818237
0.696815252304077
-0.617643177509308
-0.163375183939934
0.90119868516922
-0.558693885803223
0.910213530063629
0.116645805537701
-0.47896158695221
0.923697233200073
0.139080137014389
0.528304040431976
0.52556711435318
0.413128018379211
0.381825238466263
0.706633985042572
0.042270913720131
0.559936940670013
0.202675580978394
0.432434856891632
-0.268774390220642
-0.582509994506836
0.156169950962067
0.095707811415196
-0.547392964363098
0.270352452993393
-0.634095966815949
-0.451832413673401
-0.183733925223351
0.806568562984467
-0.575665175914764
0.779392778873444
0.894280254840851
-0.313954591751099
0.110646583139896
0.419206440448761
0.4056216776371
0.457996726036072
-0.451192259788513
-0.321999788284302
-0.556593954563141
0.907661080360413
0.384564816951752
0.288092315196991
0.64851588010788
0.107443876564503
-0.393365323543549
0.408180177211762
0.333099216222763
0.441589176654816
0.023374766111374
0.870768129825592
0.728004336357117
0.106631621718407
0.634270310401917
0.43185943365097
-0.237151190638542
-0.577665448188782
0.593242526054382
0.834586024284363
0.59114134311676
-0.02110056579113
0.796948313713074
0.828118979930878
-0.615467667579651
0.56824791431427
0.795913457870483
0.673821687698364
-0.2950319647789
-0.239910289645195
-0.125427082180977
0.126790300011635
0.007685482501984
0.523615181446075
0.285222411155701
-0.624181926250458
0.413759082555771
-0.046389415860176
0.309631496667862
0.036045953631401
-0.350492358207703
0.594113290309906
-0.32686185836792
-0.288288235664368
-0.031789466738701
0.135418489575386
-0.200465247035027
0.321257531642914
0.115044444799423
-0.625475227832794
-0.069576039910317
-0.056641906499863
0.145605713129044
-0.012990891933441
0.875556886196137
0.204760670661926
0.194205835461617
0.523353695869446
-0.414252996444702
-0.135515794157982
-0.49196857213974
-0.370443165302277
0.17463693022728
-0.515790045261383
-0.090913578867912
0.438945651054382
0.282739281654358
0.214546963572502
0.341555178165436
-0.109367027878761
0.410973489284515
0.189744830131531
0.129380449652672
0.330022215843201
0.138695672154427
0.124223075807095
0.876125872135162
-0.052141487598419
0.40529528260231
-0.595399439334869
-0.618126630783081
0.104986757040024
0.784128785133362
-0.03951308131218
0.740596234798431
0.59467077255249
0.153466910123825
-0.448513388633728
0.78457772731781
0.211030781269073
-0.206118807196617
0.488371729850769
-0.098386630415917
0.417326092720032
-0.448167145252228
0.765190958976746
0.152117744088173
0.293222725391388
-0.059472262859345
0.669863998889923
-0.015419185161591
-0.151623830199242
-0.141808316111565
-0.451862514019012
0.787608683109283
-0.298707187175751
0.911638379096985
-0.55429071187973
-0.214504048228264
0.697146832942963
-0.277845025062561
0.415734678506851
-0.228933349251747
-0.208055719733238
-0.322863340377808
0.300627708435059
0.279010474681854
0.904821693897247
0.767243266105652
-0.219049736857414
0.00396916270256
0.578543126583099
0.899494886398315
0.109825909137726
-0.111796364188194
0.231749907135963
0.512216508388519
0.282053083181381
0.801470816135407
0.297429382801056
0.198935493826866
0.780399978160858
-0.576454818248749
-0.306405007839203
0.579015254974365
-0.552839994430542
0.715563714504242
0.3631571829319
0.101733490824699
0.568484306335449
0.203269243240356
0.874069929122925
0.323292315006256
-0.592403590679169
0.373601973056793
0.596483647823334
0.448019504547119
0.48749715089798
0.540583848953247
-0.534799098968506
0.258121877908707
-0.273137331008911
-0.588025689125061
0.863265335559845
0.260494738817215
-0.334110677242279
-0.629026055335999
0.861266016960144
0.403189241886139
-0.379409074783325
0.23442006111145
0.213647603988647
0.480361223220825
-0.609877109527588
-0.310390055179596
0.543924808502197
0.427514016628265
-0.373343050479889
-0.517700493335724
0.626806914806366
-0.473968982696533
-0.121805623173714
0.522636115550995
-0.034457951784134
0.882933676242828
0.306988567113876
-0.614237904548645
0.707070171833038
-0.111969545483589
-0.015945181250572
0.112695522606373
-0.608567774295807
0.394081771373749
-0.496502339839935
0.315824151039124
0.718817710876465
0.25526288151741
0.517316460609436
0.682280898094177
0.732374966144562
0.661921501159668
0.486254930496216
0.60189163684845
-0.164137616753578
0.383877366781235
-0.516298234462738
0.074387110769749
-0.412737131118774
-0.076736107468605
0.848786056041718
0.279749125242233
0.755022644996643
0.354864060878754
0.062925577163696
-0.380057513713837
0.747708022594452
-0.470966815948486
-0.456304788589478
-0.114631429314613
0.406046032905579
0.184208646416664
-0.529910504817963
-0.248163148760796
0.69250363111496
0.896696090698242
0.514922320842743
-0.142124935984612
-0.562645316123962
-0.193022832274437
-0.539256632328033
0.741764068603516
-0.419001877307892
0.32365083694458
-0.301757454872131
0.853426098823547
-0.46934974193573
-0.090304151177406
0.819200098514557
-0.353250324726105
0.047566667199135
-0.580455482006073
0.236002773046494
0.580551624298096
-0.074990525841713
0.893493890762329
-0.456979274749756
0.331839025020599
0.79934960603714
0.538170635700226
0.211959838867187
0.057600855827332
-0.381228566169739
-0.420058727264404
0.010372444987297
-0.267824292182922
0.589046955108643
0.342576920986176
0.112037494778633
0.512956738471985
0.61206591129303
0.129810199141502
0.507672786712647
-0.314786553382874
0.291680455207825
0.324214577674866
0.303755342960358
0.099640853703022
0.471385478973389
0.696443736553192
0.76839417219162
-0.527909100055695
-0.01301421225071
0.852681398391724
0.428425401449204
0.843823254108429
0.913947761058807
0.745376825332642
-0.169907584786415
0.419812977313995
0.86308354139328
0.484214425086975
0.067499205470085
0.34426736831665
0.647947490215302
0.10684560239315
0.049151167273522
0.398590266704559
-0.470681488513947
0.386507093906403
0.421832919120789
0.781940877437592
-0.48390930891037
0.064359001815319
0.304907947778702
0.727168083190918
-0.335692048072815
0.125343948602676
0.423417627811432
0.395718723535538
-0.259598314762115
-0.190364941954613
-0.551725625991821
-0.356681168079376
0.373983681201935
-0.438271284103394
0.747962892055512
0.919233202934265
-0.131322875618935
0.289911806583405
0.325308501720428
-0.541529774665833
0.45133250951767
-0.439547657966614
-0.457296490669251
-0.578584790229797
-0.068596050143242
0.400206387042999
0.322083532810211
0.681276500225067
0.125030413269997
0.557853162288666
-0.217736437916756
-0.578072845935822
-0.00405840575695
-0.102148786187172
0.479975819587708
0.457759439945221
0.887295424938202
0.417740255594254
0.339185327291489
0.922896325588226
0.616122305393219
0.735154330730438
0.928566694259644
0.43684732913971
-0.499490082263947
-0.123280808329582
0.256244033575058
0.686598420143127
-0.111287638545036
-0.179655268788338
0.784043252468109
0.578244805335999
0.064687438309193
-0.598534345626831
0.134660139679909
0.280676752328873
0.785037398338318
-0.620306074619293
-0.088310524821282
0.858428120613098
0.68963634967804
-0.283657491207123
0.477500975131989
-0.42121958732605
0.783009648323059
-0.320258915424347
0.916191637516022
0.777401864528656
0.259350180625916
-0.039491936564446
0.342174589633942
0.188963055610657
0.746400773525238
0.618932008743286
-0.132553085684776
-0.010189920663834
-0.230032280087471
0.120467573404312
-0.467270374298096
-0.350212395191193
0.803105294704437
-0.258979618549347
0.525898635387421
0.292728900909424
0.291805386543274
-0.485930323600769
0.770678281784058
0.639539122581482
0.869865298271179
-0.013127684593201
0.887113690376282
-0.319775283336639
0.44804322719574
0.359153479337692
-0.374944031238556
0.366748213768005
0.787895619869232
0.495111465454102
0.311421811580658
0.090884126722813
0.37591165304184
0.602417290210724
-0.050446525216103
0.793833374977112
-0.064808562397957
0.587755084037781
-0.141811445355415
-0.425060391426086
0.264684230089188
0.650954186916351
-0.323066294193268
-0.33627587556839
0.916603684425354
0.719462513923645
-0.198713913559914
0.193471133708954
0.39097598195076
0.077838286757469
0.324214071035385
-0.04944808781147
-0.330384314060211
0.853238701820374
-0.350388288497925
0.261808961629868
-0.36031836271286
-0.609898626804352
0.363760709762573
-0.355803370475769
0.455453455448151
0.91410219669342
-0.090163454413414
0.703542232513428
0.334305882453918
-0.555510699748993
-0.261663496494293
0.154819399118423
-0.118683055043221
0.82970541715622
-0.235632702708244
0.063074894249439
-0.28980678319931
-0.633432447910309
-0.397367358207703
0.647022426128387
0.605463802814484
0.35901802778244
0.793145537376404
0.726247012615204
0.746794521808624
0.068884827196598
-0.433238446712494
0.067049287259579
-0.111502602696419
0.913512706756592
0.908383846282959
0.308728933334351
0.212794065475464
0.209841832518578
-0.42229574918747
-0.4572634100914
-0.51474916934967
-0.051885411143303
-0.394766986370087
-0.513723492622376
-0.614608824253082
0.481340765953064
0.443816006183624
0.011974170804024
0.575514018535614
0.900569319725037
-0.592476546764374
0.044946938753128
0.529515326023102
-0.563020825386047
0.127951562404633
0.093087084591389
0.896285057067871
0.140474379062653
0.767168402671814
-0.566025257110596
-0.521551430225372
0.016443401575089
0.257361739873886
-0.203613564372063
0.147083610296249
-0.222811833024025
0.49838525056839
0.770217776298523
-0.169119462370873
-0.361416459083557
-0.609869837760925
-0.159792676568031
-0.219982966780663
0.466270506381989
-0.045776292681694
0.089386433362961
-0.221797779202461
0.729203224182129
-0.257789373397827
-0.612167656421661
-0.297467768192291
0.659192442893982
0.324175238609314
0.905929625034332
0.607951164245606
0.611190974712372
-0.539839446544647
0.423090577125549
-0.432760536670685
0.894173204898834
-0.110619589686394
-0.215865597128868
0.507795095443726
-0.460823178291321
0.535391926765442
0.297068744897842
0.212210237979889
0.356975674629211
-0.181712612509727
0.296250104904175
0.771717011928558
0.363430321216583
-0.493912816047668
0.369835913181305
-0.555106341838837
0.724079966545105
0.228341281414032
0.283206582069397
0.404429733753204
0.674745202064514
0.619989633560181
-0.174670860171318
0.844113051891327
-0.349363505840302
0.428392112255096
0.465451300144196
0.610448002815247
0.682164192199707
-0.368757247924805
0.806369841098785
-0.27207350730896
0.346259593963623
-0.051652252674103
0.628203332424164
0.188967168331146
-0.143490836024284
0.545417308807373
-0.533992290496826
0.393638283014297
0.761950492858887
-0.338357627391815
0.899567425251007
0.067951269447804
-0.592668950557709
-0.067748114466667
-0.46761029958725
-0.006469875574112
-0.072286710143089
0.912162601947784
-0.181222721934319
0.897417604923248
0.779884576797485
0.80869859457016
0.730437278747559
-0.089473947882652
0.889874696731567
0.244499176740646
0.117357134819031
-0.336969554424286
0.13367035984993
0.583301424980164
0.411585956811905
0.166048720479012
0.469003677368164
0.526490986347199
-0.352269291877747
-0.270456254482269
-0.506187558174133
0.886565387248993
0.371758818626404
0.084593117237091
0.622190177440643
0.000901848077774
0.260272443294525
0.254870176315308
-0.315104246139526
0.343496531248093
0.332809448242187
0.566569864749908
-0.244161263108253
0.628937423229218
0.037811324000359
0.143013775348663
-0.536958575248718
0.803414344787598
-0.07277013361454
0.400037229061127
-0.323044836521149
0.448831498622894
0.401341646909714
-0.260494589805603
0.2390156686306
0.451009273529053
-0.05618043243885
0.864676475524902
-0.470660984516144
0.58847451210022
0.064223401248455
0.531284213066101
-0.557151079177856
0.605154633522034
-0.163469806313515
0.009738504886627
0.398222088813782
0.374339520931244
-0.388307929039001
0.520138025283814
-0.319391906261444
0.822792053222656
-0.439074099063873
0.436198174953461
-0.141258671879768
0.933328330516815
-0.137122139334679
0.161003813147545
0.661686539649963
0.479849874973297
0.840937733650208
-0.32572728395462
-0.227307483553886
-0.333905935287476
0.418631732463837
0.641440808773041
0.855015695095062
-0.078217968344689
-0.277332961559296
-0.137595012784004
0.447134435176849
0.250668525695801
0.03651762008667
-0.370035588741302
0.282708674669266
0.562541842460632
-0.390397846698761
0.141397714614868
0.706390976905823
0.577454507350922
-0.156979724764824
0.201612457633018
-0.288411140441895
-0.394492030143738
0.825446724891663
-0.405762195587158
-0.202404335141182
0.153405964374542
-0.450697183609009
-0.009943947196007
0.136490181088448
0.449706852436066
0.898319363594055
0.222705468535423
-0.248155191540718
0.157372921705246
0.87087607383728
0.302032500505447
-0.214722350239754
-0.425892889499664
0.622310638427734
0.247347965836525
0.196634203195572
0.821699678897858
0.724568009376526
0.418189883232117
0.718136847019196
-0.230305209755898
0.908874571323395
0.003902748227119
0.789268910884857
0.026641607284546
0.451168417930603
-0.632705450057983
0.756083130836487
0.359578371047974
0.40745335817337
0.681950688362122
0.445443987846375
0.432541161775589
0.425573021173477
-0.094080671668053
0.786661922931671
0.313679814338684
-0.29284942150116
-0.524344801902771
0.089225739240646
-0.090311422944069
-0.225376680493355
0.399739295244217
0.102929994463921
0.859892249107361
0.34162712097168
0.250682294368744
-0.039877399802208
-0.608188986778259
-0.25030654668808
-0.048896729946137
-0.32206928730011
-0.34085476398468
-0.181914493441582
-0.630018413066864
0.471303343772888
0.464626610279083
-0.322737395763397
-0.53497052192688
0.613316237926483
0.90261834859848
0.495725631713867
0.395717442035675
0.268280982971191
0.924209594726563
-0.502937853336334
0.726615011692047
-0.615175902843475
0.561594545841217
0.194767817854881
0.407771944999695
-0.340697646141052
-0.492928624153137
0.592335999011993
0.014714851975441
-0.140373334288597
0.016259416937828
-0.093397185206413
-0.299717128276825
0.616411805152893
0.473559021949768
0.498065650463104
-0.202117249369621
0.449728846549988
-0.273946642875671
-0.360373258590698
0.131126254796982
-0.177929446101189
-0.497780680656433
-0.123337760567665
-0.347968399524689
-0.623869836330414
0.457451701164246
-0.480585992336273
-0.355358302593231
-0.339407384395599
0.042950123548508
0.135150030255318
-0.43357789516449
0.516072392463684
-0.39046323299408
0.677999973297119
0.901842296123505
-0.239409402012825
-0.127519741654396
-0.46207857131958
-0.441073536872864
0.299946546554565
0.900336444377899
-0.308395683765411
0.557597398757935
0.763026356697083
0.366543084383011
-0.468411028385162
-0.570701837539673
-0.541306138038635
0.305373311042786
-0.320034742355347
0.50302255153656
-0.208128854632378
0.657097697257996
0.771168768405914
-0.403352081775665
-0.036600172519684
-0.487268507480621
-0.451528131961823
0.429525196552277
0.714858591556549
0.865319013595581
-0.310080707073212
-0.535121977329254
-0.486958265304565
0.277987450361252
0.093416877090931
-0.241853401064873
0.721934914588928
0.162648871541023
-0.240200892090797
0.878184080123901
-0.306312024593353
0.311369031667709
0.389503359794617
-0.111661717295647
0.602449178695679
-0.563499927520752
0.501427531242371
-0.139984205365181
-0.402998685836792
0.34174382686615
-0.171478226780891
0.352605223655701
0.837220370769501
-0.607689559459686
0.249346420168877
0.688817083835602
-0.13852958381176
-0.12968485057354
0.745004594326019
-0.328455448150635
0.03015099465847
-0.245350822806358
0.64544004201889
0.151322156190872
-0.424517273902893
0.749317467212677
0.810695171356201
0.511570572853088
-0.30959415435791
0.088373333215714
-0.10445536673069
-0.375379025936127
0.591601371765137
0.311759561300278
-0.176173701882362
-0.36506450176239
0.225279331207275
0.625378787517548
0.445877313613892
0.49742329120636
0.679495513439178
0.23688243329525
0.244994938373566
0.754692137241364
-0.201121613383293
0.683444738388062
-0.612278640270233
0.604914367198944
0.881083488464356
0.767800092697144
-0.455289721488953
-0.30663651227951
0.318681508302689
-0.031005829572678
-0.57863575220108
0.731767237186432
0.401749342679977
0.061614036560059
0.621568024158478
0.767761468887329
0.461527764797211
-0.505524694919586
0.478686153888702
0.338868856430054
0.719300806522369
-0.10100145637989
0.522800326347351
0.061390265822411
-0.442926108837128
0.212527558207512
0.497847259044647
-0.328322052955627
0.399472415447235
0.112667106091976
-0.190426275134087
0.065890990197659
0.18182560801506
0.595283448696137
0.766012489795685
0.407890975475311
0.262754499912262
0.094557732343674
-0.061340928077698
0.319926470518112
-0.184261724352837
0.240910321474075
-0.450522422790527
-0.150075748562813
-0.427849888801575
-0.145786449313164
0.500686228275299
0.453662276268005
0.538502037525177
0.310321480035782
0.788750886917114
0.733262300491333
0.392044484615326
0.224770337343216
0.796940684318543
0.093700431287289
0.280818343162537
0.846882402896881
-0.166495010256767
0.879091382026672
0.359810680150986
-0.218723639845848
0.785462200641632
0.899580776691437
-0.244207844138145
0.22245991230011
0.395626902580261
0.239701151847839
0.253713816404343
0.085005410015583
-0.464691877365112
0.318364530801773
-0.485670983791351
0.37949675321579
0.26356366276741
0.405162811279297
0.523601949214935
0.47094053030014
-0.619046986103058
0.76738965511322
0.359735310077667
-0.419657766819
-0.550668835639954
0.731817662715912
0.407694280147553
0.908811748027802
0.310289978981018
0.49279111623764
0.900119364261627
-0.053952366113663
-0.403076767921448
-0.357344150543213
0.176246911287308
0.931760549545288
-0.60333389043808
0.381085872650146
0.928124904632568
-0.551793932914734
-0.345252215862274
0.743872761726379
0.293868094682693
-0.594160914421082
-0.313568294048309
-0.582477629184723
0.229017451405525
-0.128913745284081
0.574299335479736
0.793300986289978
-0.427045583724976
0.656004548072815
-0.1205103546381
0.429064333438873
-0.140268906950951
-0.561399638652802
0.335755050182343
-0.486477017402649
0.930492281913757
0.121180057525635
0.813290178775787
-0.26006543636322
0.535824477672577
-0.03477193415165
0.519128799438477
0.352731227874756
0.500191509723663
-0.335156559944153
0.871078491210938
-0.138145431876183
0.400565803050995
0.497847259044647
0.107372730970383
-0.471801698207855
0.610416293144226
0.726626813411713
-0.587995767593384
-0.433890283107758
0.907740294933319
-0.377727389335632
0.094807587563992
0.190090611577034
-0.298210024833679
-0.047744080424309
0.18135766685009
0.887140691280365
-0.267338395118713
0.606448948383331
-0.521191000938416
-0.466616213321686
0.883315026760101
-0.38855642080307
-0.260706543922424
0.16452457010746
0.932940900325775
-0.136441811919212
-0.145386889576912
0.375928103923798
0.605853080749512
-0.392116665840149
0.237690687179565
0.647308886051178
0.156758785247803
0.569068670272827
-0.358020126819611
-0.461085677146912
0.203454673290253
0.370493471622467
-0.432981014251709
-0.624102413654327
-0.403288662433624
-0.159376457333565
-0.491055309772491
-0.384597301483154
-0.546205580234528
0.299366474151611
-0.552896201610565
-0.628321886062622
0.183952525258064
0.89459228515625
-0.106451794505119
0.200880259275436
0.259865999221802
0.601460099220276
-0.027649253606796
-0.02935665845871
-0.089701190590859
0.193602681159973
0.639228224754334
0.080191724002361
0.557904362678528
0.669187843799591
0.561448574066162
0.133177131414413
-0.420865297317505
0.910927832126617
-0.214557126164436
-0.626923143863678
0.836329340934753
0.004838064312935
0.174868747591972
-0.105713292956352
-0.366716980934143
0.61222630739212
0.805396199226379
-0.439010977745056
0.059361711144447
0.906987845897675
-0.555890321731567
-0.323269426822662
-0.268694698810577
0.905372619628906
0.843465507030487
0.333217322826385
-0.399575591087341
-0.273507952690125
-0.474359333515167
-0.192586854100227
0.230572238564491
0.232765063643455
0.272808730602264
0.046494975686073
0.129566416144371
-0.030627399682999
0.776919484138489
-0.331464946269989
-0.2002222687006
0.855363368988037
0.925200641155243
-0.069581910967827
0.177536889910698
-0.11272557079792
0.40446949005127
-0.066670581698418
0.68427187204361
0.621898651123047
0.148803144693375
0.137760758399963
0.533003985881805
-0.134436592459679
-0.079453840851784
0.892289042472839
0.532521307468414
0.345197528600693
0.677801549434662
0.595254838466644
0.648989737033844
-0.381213486194611
-0.453677713871002
0.908795416355133
0.807644426822662
0.206892818212509
0.328047752380371
0.856246650218964
0.120562605559826
0.595596313476563
0.453640043735504
0.130049854516983
0.436183869838715
-0.382712185382843
-0.431304335594177
0.828681111335754
0.217810615897179
0.005111590027809
-0.376131236553192
0.648077249526978
0.103794172406197
-0.367559432983398
0.308209747076035
-0.034920454025269
0.370720595121384
0.351411074399948
0.655216872692108
-0.383614897727966
0.698099553585053
0.430935502052307
-0.245494648814201
0.133533969521523
0.192275926470757
0.135080844163895
-0.323962092399597
0.297162175178528
-0.425869286060333
-0.510932683944702
-0.405791819095612
-0.176973804831505
0.845306158065796
0.597534000873566
0.851008594036102
0.233153447508812
0.894543766975403
0.148412004113197
-0.260814130306244
0.057762503623962
-0.150711998343468
0.257622331380844
0.470851421356201
0.823422849178314
-0.585647284984589
-0.239891067147255
-0.324944853782654
-0.587196588516235
0.272973209619522
-0.133314713835716
0.764877021312714
0.561737358570099
0.66256058216095
0.810999631881714
-0.458938241004944
-0.474680483341217
0.592190682888031
-0.587850689888001
0.742895185947418
0.802053809165955
0.247185975313187
-0.627119541168213
-0.559512972831726
-0.105456575751305
-0.291309773921967
0.678822636604309
-0.116215512156487
0.68100243806839
-0.590384542942047
-0.071149751543999
0.085342861711979
-0.578058540821075
0.10562989115715
0.356671571731567
0.111042231321335
0.775274574756622
-0.011127948760986
0.032522439956665
-0.12267293035984
-0.166231796145439
0.054851353168488
-0.212909772992134
0.406219691038132
-0.578062415122986
-0.144657954573631
-0.378538727760315
-0.114668861031532
0.195864230394363
0.405826449394226
-0.60980898141861
-0.466408729553223
0.054299563169479
-0.451991200447083
0.842581808567047
0.904858887195587
0.545344591140747
0.646078288555145
-0.307795286178589
-0.008102759718895
0.743686139583588
0.66601437330246
-0.225683435797691
-0.141556516289711
0.464030385017395
-0.187363818287849
0.588815569877625
0.269713848829269
0.923324108123779
-0.371981382369995
-0.060984909534454
-0.37114417552948
0.711889445781708
0.223673015832901
0.620988845825195
-0.207106128334999
0.572985649108887
-0.489917755126953
-0.045422971248627
0.891687214374542
-0.423854470252991
0.772194087505341
0.138812467455864
0.387820065021515
0.236036777496338
0.193056270480156
0.291816830635071
0.233663350343704
-0.616690218448639
0.757164299488068
-0.168054029345512
0.421004444360733
0.318891435861588
0.440799117088318
-0.029316857457161
-0.213195070624351
0.245621532201767
0.50801408290863
-0.362777233123779
0.71776157617569
-0.435363829135895
-0.310039758682251
0.479455411434174
0.891571581363678
-0.499546945095062
0.713628649711609
0.804650902748108
0.82062155008316
-0.312117278575897
-0.404896020889282
0.43821257352829
0.397990494966507
-0.111525103449821
-0.556011378765106
0.646540224552155
0.468482673168182
-0.596053540706635
0.221280455589294
0.475762069225311
0.50691145658493
0.695301115512848
0.25102236866951
0.375876605510712
0.234293356537819
0.421940118074417
0.729213178157806
0.064506582915783
0.051684901118279
-0.22636391222477
-0.236547842621803
0.198196485638619
0.81658262014389
0.423249185085297
0.425621509552002
0.290876299142838
0.234021484851837
0.16585099697113
0.127045452594757
0.472246050834656
-0.520076334476471
-0.198362156748772
0.92911434173584
-0.581929624080658
-0.419421494007111
0.108859859406948
0.193646892905235
-0.286141037940979
0.215149939060211
0.118004567921162
0.904997229576111
0.26998895406723
0.819794476032257
-0.282136499881744
0.807943165302277
0.493673503398895
-0.475625514984131
0.58381450176239
-0.092351481318474
-0.150422230362892
0.507207989692688
-0.386601090431213
-0.020704582333565
0.896682858467102
0.828365325927734
0.133680164813995
0.03629070520401
0.731194078922272
-0.288525700569153
-0.587137997150421
0.851680457592011
0.137160360813141
0.035142615437508
0.83143275976181
0.561908185482025
0.17004506289959
-0.55096846818924
-0.461904048919678
-0.095239922404289
0.751485347747803
0.605680763721466
0.363243818283081
-0.231903418898582
0.717509984970093
0.170356452465057
0.705296158790588
0.123268365859985
0.218386560678482
-0.558683931827545
0.448358595371246
-0.611139953136444
-0.497864544391632
0.229842722415924
0.637824535369873
-0.350665032863617
0.303055703639984
-0.381203830242157
0.597064256668091
-0.286293923854828
-0.469195306301117
0.663644671440125
-0.177500322461128
-0.260657846927643
0.39964547753334
-0.127629861235619
0.432557433843613
0.734184145927429
0.454915225505829
0.179791569709778
-0.23775689303875
0.417808651924133
0.542044818401337
-0.275942444801331
0.759752154350281
0.508041977882385
0.464367985725403
0.721787989139557
-0.199078932404518
0.433469712734222
0.198864966630936
-0.207699403166771
-0.353345513343811
-0.49690979719162
-0.076222464442253
0.856372594833374
-0.450206696987152
0.686283767223358
-0.082791015505791
-0.170912072062492
0.708930492401123
0.295402109622955
-0.589178025722504
0.538033962249756
0.26315701007843
0.369098007678986
-0.268052637577057
-0.367492258548737
0.241506308317184
-0.289688646793365
0.510354042053223
-0.41976672410965
-0.532859325408936
0.286920368671417
0.414355635643005
0.934556603431702
-0.606511473655701
0.063598290085793
-0.000597402453423
0.283096164464951
-0.170029953122139
0.843778789043427
0.442892670631409
0.658373892307282
0.880794286727905
0.618496239185333
-0.534057796001434
-0.174240157008171
0.645554780960083
-0.554500281810761
0.875865876674652
0.744138479232788
-0.50560462474823
0.468849003314972
-0.548141896724701
0.063752517104149
0.875969767570496
-0.21998693048954
0.65850567817688
-0.08236338198185
0.114802837371826
0.638936281204224
0.828963816165924
-0.439876198768616
-0.511491715908051
0.746749818325043
0.336954951286316
0.748562335968018
-0.321194589138031
0.230244174599648
-0.497071981430054
-0.104055687785149
-0.359155833721161
0.818169593811035
0.728836059570313
-0.622897684574127
0.311494678258896
-0.010424479842186
0.163704290986061
-0.439649879932404
0.877052783966064
0.734190464019775
0.018749803304672
-0.5339475274086
0.887720286846161
0.14417365193367
0.559252262115479
0.681902408599854
0.467040121555328
-0.343890070915222
-0.309483408927917
-0.591801583766937
-0.409135401248932
0.305019468069077
-0.306920826435089
-0.331740438938141
0.265564799308777
0.418044179677963
0.409980535507202
0.415215820074081
0.542232930660248
0.415099322795868
-0.034547537565231
0.503432631492615
0.806648671627045
0.382203012704849
0.227782696485519
0.561863005161285
0.375251591205597
0.127639785408974
0.18319770693779
0.26178640127182
-0.404130399227142
-0.553003489971161
-0.509412705898285
-0.575566649436951
-0.538473129272461
-0.111226096749306
-0.052082940936089
-0.44349330663681
0.1075204834342
-0.513752043247223
-0.22296978533268
0.659271359443665
-0.472389996051788
0.150659620761871
-0.615114152431488
0.299320638179779
0.546387672424316
0.630351841449738
0.897933721542358
-0.060746610164642
0.791161835193634
0.794046938419342
0.37464040517807
0.716688692569733
0.478668212890625
0.037685737013817
-0.236749246716499
-0.052415296435356
0.926194906234741
0.699980556964874
0.871033072471619
-0.562675654888153
0.120121873915195
0.038783296942711
-0.436217188835144
0.120739541947842
-0.409562945365906
-0.317153871059418
0.134595066308975
0.420616090297699
0.310210883617401
0.220750331878662
0.095763452351093
0.261500418186188
-0.352925717830658
-0.424359440803528
-0.40920752286911
-0.191755965352058
0.66263884305954
-0.040418431162834
0.273377358913422
0.874134063720703
0.110376946628094
0.356020122766495
0.40024071931839
-0.411327242851257
0.633464515209198
-0.374077320098877
-0.269461691379547
0.120794408023357
-0.325008630752563
0.756983518600464
-0.542139232158661
0.766400039196014
0.590035676956177
0.770891904830933
0.866191864013672
-0.059651404619217
0.814071416854858
-0.380440056324005
0.420187264680862
0.673792660236359
-0.620528101921082
0.454470157623291
0.387557715177536
-0.101670071482658
0.300965070724487
-0.348575234413147
0.052818506956101
-0.346953392028809
-0.153296157717705
0.578757047653198
-0.159107819199562
-0.274153172969818
0.462835729122162
-0.274636149406433
-0.309076249599457
-0.230850741267204
0.640102028846741
0.895157396793366
0.335647135972977
0.096225142478943
-0.196364298462868
-0.15894778072834
0.486669063568115
-0.097751513123512
-0.216555759310722
0.832824110984802
0.511443436145783
-0.157516404986382
0.936272263526917
0.859054923057556
0.532103836536408
0.072164155542851
0.393053591251373
-0.5985347032547
0.520850539207459
0.48528254032135
0.53522115945816
-0.268207252025604
0.242062389850616
0.808110177516937
-0.219093427062035
0.570554137229919
0.786864876747131
-0.10177256166935
0.657581269741058
0.456793129444122
-0.299607276916504
-0.504319548606873
0.093940280377865
0.372547030448914
0.048347920179367
0.360220193862915
0.797487795352936
0.140714228153229
-0.215643599629402
0.146601170301437
-0.511697351932526
0.265253007411957
-0.407400131225586
0.842936813831329
-0.310519874095917
0.931992530822754
-0.012223899364472
0.485343039035797
-0.018177345395088
0.544849932193756
-0.31343799829483
0.488886594772339
0.598595559597015
0.030422955751419
0.884575247764587
-0.134288415312767
0.114400126039982
-0.448169052600861
0.494821131229401
-0.232199922204018
0.919748187065125
0.751209318637848
-0.146536931395531
-0.370255351066589
0.703219473361969
0.71179586648941
-0.187658920884132
0.361600041389465
0.065694257616997
0.532450914382935
-0.560377180576324
0.656974732875824
-0.481043875217438
-0.003949269652367
0.916435480117798
0.830830752849579
0.574878573417664
-0.084385290741921
0.438515424728394
0.690518498420715
-0.105875119566917
-0.394733190536499
0.895695567131043
-0.497633695602417
0.84162974357605
-0.289460718631744
-0.601593196392059
0.488862216472626
0.429651737213135
0.591727375984192
-0.220703169703484
0.291423261165619
0.416255652904511
0.909972727298737
0.531208634376526
0.20943358540535
0.696563303470612
-0.456797778606415
0.064706817269325
0.846006274223328
0.583086609840393
0.464383721351624
0.085959151387215
0.359165668487549
-0.393501162528992
-0.518887937068939
0.828524172306061
-0.337545990943909
0.701006412506104
-0.233875051140785
0.875548541545868
0.72027450799942
0.603381454944611
0.837542533874512
-0.068210557103157
0.799730837345123
-0.264656484127045
-0.187667354941368
0.807845234870911
0.420129597187042
0.937000870704651
0.662047326564789
0.935564339160919
-0.508700370788574
-0.269469261169434
-0.371073424816132
0.760011434555054
0.331187188625336
-0.131250217556953
-0.319636344909668
-0.197210654616356
0.836429417133331
-0.540105581283569
0.485533475875855
0.930747151374817
0.159238830208778
0.916419327259064
0.169191479682922
0.580910801887512
-0.098019793629646
0.82303261756897
0.715050041675568
-0.545032978057861
0.20778913795948
0.835186541080475
0.214132100343704
0.506564736366272
0.746391475200653
-0.608267962932587
0.801891982555389
-0.562299072742462
0.793134689331055
-0.087460830807686
-0.468619763851166
0.424841582775116
0.664953768253326
0.026085287332535
0.915778279304504
0.634000062942505
0.724654793739319
-0.59680712223053
0.168206796050072
0.671332895755768
-0.208095297217369
0.437966465950012
0.36072826385498
0.650404691696167
0.199216485023499
-0.457810699939728
0.338603317737579
0.792862892150879
0.020602598786354
-0.220581665635109
-0.452858984470367
-0.099849715828896
0.183336436748505
-0.21624518930912
0.176646664738655
-0.365804970264435
0.21930006146431
-0.5799480676651
-0.533112525939941
0.936828672885895
0.219825357198715
0.181824624538422
-0.488573610782623
-0.048376634716988
0.441195964813232
0.861251175403595
0.288134902715683
-0.45529967546463
-0.549920856952667
0.491343438625336
-0.509238362312317
0.444649517536163
-0.127208724617958
-0.208964988589287
-0.552444338798523
0.723770618438721
-0.218146547675133
-0.013712421059609
-0.501496195793152
0.275290608406067
0.922183215618134
0.466814398765564
0.115058951079845
0.870683550834656
0.428093373775482
0.660706639289856
-0.343595385551453
0.35503825545311
0.194289237260818
-0.517770349979401
0.278220474720001
-0.30652779340744
0.629598319530487
0.70496940612793
-0.573261857032776
0.406148076057434
0.632699906826019
0.63965117931366
0.910755217075348
0.594994008541107
0.418318539857864
-0.426416456699371
0.587251603603363
0.163909658789635
0.715264558792114
-0.463132083415985
-0.127704128623009
-0.046949699521065
0.37733668088913
-0.427140653133392
0.018475651741028
-0.211672082543373
0.087797611951828
0.335414826869965
-0.202442511916161
0.033150687813759
-0.518486678600311
0.298303693532944
-0.185399368405342
-0.126109018921852
0.598595261573792
0.095581032335758
0.623854160308838
0.062263622879982
0.618668019771576
0.196398124098778
-0.266648054122925
0.869383871555328
0.21573805809021
-0.067516312003136
-0.427503764629364
-0.448987305164337
0.582083344459534
-0.140473857522011
-0.388692319393158
0.721994340419769
-0.374693810939789
-0.157566770911217
-0.544498980045319
0.276269793510437
0.349717438220978
0.245660394430161
0.019409194588661
-0.226817026734352
0.688679337501526
0.464687645435333
0.816921353340149
-0.063027516007423
0.636761605739594
0.643428862094879
-0.567048311233521
0.250815451145172
0.134224131703377
0.250304102897644
-0.134674355387688
0.284217119216919
-0.052641615271568
0.476511538028717
0.777374982833862
-0.043133407831192
0.277080893516541
0.681224703788757
0.299220234155655
0.76393860578537
-0.417189836502075
-0.128675654530525
0.436077892780304
0.671143174171448
0.233563125133514
0.448933124542236
-0.140824273228645
0.912213385105133
0.618343234062195
0.894246399402618
0.611710369586945
-0.277850687503815
-0.329685986042023
-0.287625312805176
0.509973883628845
-0.528571546077728
-0.597730040550232
-0.566359162330627
0.592273890972137
-0.230827733874321
-0.412105679512024
0.639383733272553
0.844757497310638
0.717459738254547
-0.145929679274559
0.69623214006424
0.336938261985779
-0.305657565593719
-0.039925381541252
0.280386626720428
0.736117660999298
0.346120834350586
-0.288505613803864
-0.462347269058228
0.844728946685791
0.403102219104767
-0.100741043686867
0.680293023586273
0.391198635101318
0.549354791641235
0.645191073417664
0.585265696048737
0.661577463150024
0.811290621757507
-0.082041069865227
0.864194393157959
-0.099317237734795
0.565949976444244
0.302815169095993
0.215873897075653
0.248762413859367
0.321097195148468
-0.072573408484459
-0.250971496105194
-0.07574574649334
0.479438602924347
-0.244501158595085
-0.192067608237267
-0.553428769111633
0.27109307050705
-0.553209066390991
0.084816135466099
0.158447355031967
0.850763261318207
0.398234248161316
0.649691045284271
-0.364381492137909
-0.027499169111252
-0.007999688386917
0.63191419839859
-0.063199415802956
-0.476394832134247
0.647931158542633
0.634490191936493
-0.343500018119812
-0.337121188640594
0.737093389034271
0.64069801568985
0.479481935501099
-0.385122776031494
-0.146999225020409
-0.454082787036896
0.028263911604881
0.202408358454704
-0.598423361778259
-0.278394877910614
0.621524512767792
0.197217851877213
0.243894055485725
0.801476955413818
0.162748798727989
0.065907247364521
0.584207952022553
0.729664623737335
-0.240097597241402
0.583140432834625
-0.627481997013092
-0.204109117388725
0.054028943181038
-0.577354967594147
-0.606812715530396
-0.472098469734192
0.733203887939453
0.330954730510712
0.239884242415428
-0.607429981231689
-0.268466353416443
0.515371978282928
0.212908431887627
0.222535967826843
0.260047107934952
0.855895161628723
0.572630822658539
0.467651724815369
0.785764634609222
0.088660009205341
-0.200679078698158
0.760495722293854
0.527587354183197
-0.204771474003792
0.789340138435364
-0.417984426021576
0.088041767477989
0.742251396179199
0.423038005828857
-0.555011630058289
-0.511728286743164
0.464947164058685
-0.426333427429199
0.275735169649124
0.933916747570038
-0.103616133332253
-0.549573063850403
0.608221530914307
0.251045435667038
-0.335619628429413
0.393814206123352
0.819806933403015
-0.52102541923523
0.824665784835815
-0.409490764141083
-0.377684354782104
0.339278250932693
0.470927476882935
-0.465168833732605
-0.595343053340912
-0.42943549156189
0.815509915351868
0.163792476058006
0.794790029525757
0.923458278179169
-0.324696898460388
0.563200354576111
0.280334532260895
-0.395790278911591
0.34164771437645
0.411064982414246
0.539074897766113
0.79476010799408
-0.085381343960762
-0.106241926550865
0.051125645637512
-0.191764995455742
0.253718107938766
0.209562093019485
0.455301344394684
0.284367442131042
0.050346314907074
0.929359793663025
0.203140020370483
-0.383942484855652
-0.388222455978394
0.693631291389465
0.879726469516754
0.667849600315094
-0.161017045378685
0.431235671043396
0.779446184635162
-0.09011997282505
0.198119357228279
-0.480250298976898
-0.138620689511299
0.854502499103546
0.695797979831696
-0.331028938293457
-0.61760812997818
0.138834208250046
0.776757121086121
0.641816437244415
0.433509051799774
0.842529535293579
-0.33133590221405
-0.588596224784851
0.260794878005981
-0.295683979988098
0.270164877176285
-0.024097964167595
0.11716216057539
-0.07686273753643
0.660330593585968
-0.024950787425041
-0.155563727021217
0.234991177916527
-0.301999986171722
0.160798445343971
-0.04467149078846
0.051885560154915
0.529696881771088
-0.281539380550385
-0.272313714027405
0.922193169593811
-0.443376362323761
-0.083285346627235
0.758867084980011
0.421699583530426
0.584359347820282
0.68103963136673
-0.246428236365318
-0.508199751377106
0.068945154547691
-0.51358163356781
0.899821758270264
0.590097010135651
-0.471698760986328
-0.022041186690331
-0.183621242642403
0.665708005428314
0.788953244686127
0.91856175661087
-0.364084303379059
0.431679010391235
-0.490235984325409
0.70684415102005
0.239123940467834
0.555480778217316
0.258315682411194
-0.169745728373528
0.343850195407867
-0.476569414138794
-0.235982552170753
-0.48723840713501
-0.473759591579437
0.067661859095097
-0.045392021536827
0.624887824058533
-0.4135702252388
0.659524261951447
0.614822208881378
0.127460479736328
-0.019069895148277
0.609375894069672
0.099476844072342
-0.466167867183685
0.77644681930542
0.591772615909576
-0.372830331325531
0.486022472381592
-0.413652896881104
0.766424298286438
0.361420214176178
-0.586762309074402
0.012757852673531
-0.536488234996796
0.686327576637268
-0.458677232265472
0.387017011642456
-0.222372695803642
0.104993805289269
-0.492795348167419
0.553310573101044
0.769432485103607
-0.221652701497078
0.086497247219086
-0.362904608249664
-0.596346616744995
0.07694923132658
0.937067627906799
-0.046583265066147
0.17082379758358
0.834919631481171
-0.044702619314194
-0.097268655896187
-0.364729344844818
0.389056086540222
0.572315990924835
0.144055292010307
-0.415849328041077
-0.615618467330933
0.819455504417419
0.546472787857056
0.854939877986908
-0.555884301662445
0.648723423480988
0.925314128398895
0.167660668492317
0.441419124603272
0.783041775226593
0.48503053188324
0.79704886674881
0.489793181419373
0.168644562363625
-0.111728355288506
-0.061004683375359
0.030000299215317
0.729584813117981
0.840396881103516
0.501180768013001
0.188275068998337
0.800053060054779
0.045779526233673
0.782535374164581
0.648467242717743
0.40022623538971
-0.139279529452324
-0.545901715755463
-0.477551519870758
-0.513522982597351
0.90232515335083
0.677703499794006
-0.133307531476021
0.847967326641083
0.626810312271118
-0.10091333091259
-0.494594752788544
0.205536887049675
0.098739854991436
0.759938061237335
0.584159851074219
0.162203058600426
0.6245476603508
0.719268620014191
-0.477899551391602
-0.286648273468018
-0.045168995857239
0.465788722038269
0.089606866240501
0.803804874420166
-0.359995603561401
0.06680042296648
0.07803113758564
-0.379821062088013
-0.516743898391724
-0.244546785950661
0.127046018838882
0.924897193908691
0.109888233244419
0.150359228253365
0.770035445690155
0.473403453826904
-0.476430296897888
-0.605935752391815
0.934343218803406
0.283076822757721
0.502186059951782
0.699335992336273
-0.078599467873573
-0.569278836250305
0.039976090192795
0.551934957504272
0.107139550149441
-0.127132102847099
0.598141849040985
-0.584799468517303
0.083459712564945
0.326951146125793
-0.13845269382
0.62554544210434
-0.189232513308525
-0.065494611859322
0.241534233093262
0.291330367326736
0.117292463779449
0.307119399309158
-0.35881108045578
0.269455224275589
-0.314990639686584
0.713020622730255
0.761664688587189
0.322335660457611
0.589773058891296
0.684714376926422
0.387784123420715
0.587333381175995
0.873419106006622
-0.049563556909561
-0.208899483084679
-0.487285614013672
0.908377707004547
0.731184422969818
0.097654454410076
-0.427338182926178
0.16408483684063
0.015640556812286
0.673837125301361
0.426631152629852
0.176334694027901
-0.508553266525269
0.745716392993927
0.322522342205048
-0.598303139209747
0.856469213962555
0.858640313148499
0.526206433773041
0.826353311538696
0.213666751980782
-0.103789910674095
0.22974768280983
0.004293084144592
0.756550848484039
-0.412044227123261
0.789326131343842
0.259270697832108
-0.130462870001793
0.915653586387634
-0.189796820282936
-0.310626864433289
0.025787025690079
-0.495323002338409
0.117474317550659
0.356570482254028
0.229387223720551
-0.235434010624886
0.364487886428833
0.04161037504673
0.090119302272797
0.564745247364044
-0.575624525547028
0.126248300075531
-0.593707203865051
-0.0357985496521
0.113194607198238
-0.109549686312675
-0.041172459721565
0.213095635175705
0.239193931221962
0.63478285074234
0.929481744766235
0.682088911533356
-0.142205163836479
0.413547396659851
-0.053629666566849
0.44169545173645
-0.430470526218414
-0.579380869865418
0.537272036075592
0.401925265789032
-0.512302279472351
0.029612869024277
0.51506918668747
-0.246795788407326
0.118263632059097
0.257634490728378
0.054292306303978
0.776670873165131
-0.184066101908684
-0.506844043731689
-0.287883639335632
-0.253151416778564
0.083114244043827
0.907112717628479
-0.032552897930145
0.746142864227295
-0.100748255848885
-0.486956894397736
-0.038939729332924
-0.427694022655487
0.575898885726929
-0.330115556716919
-0.273859262466431
0.641753137111664
0.787391424179077
-0.537011563777924
-0.356780469417572
0.47690349817276
-0.020342841744423
0.019828170537949
-0.310649394989014
-0.531934142112732
0.384687811136246
0.004247635602951
-0.007738277316093
0.301487356424332
-0.511349618434906
-0.44803774356842
0.10212480276823
-0.351379990577698
0.936951577663422
-0.409373342990875
0.520518183708191
0.529129266738892
0.208757221698761
-0.378969669342041
0.644847810268402
-0.575934827327728
0.076514601707459
0.329792439937592
0.921719789505005
-0.221250846982002
0.821677386760712
0.576510488986969
0.930315315723419
0.365754336118698
-0.175372794270515
0.471715152263641
0.848730087280273
0.466752827167511
-0.182130411267281
0.20707842707634
0.28039538860321
0.635160267353058
0.665526628494263
-0.483830690383911
-0.032723605632782
0.709949493408203
-0.216241016983986
0.858640611171722
-0.195484265685081
-0.57269811630249
0.690352261066437
-0.453993141651154
0.936679422855377
0.387189894914627
-0.455196440219879
0.360733807086945
-0.463898360729218
-0.238129839301109
0.483647227287293
0.405645161867142
-0.150169000029564
0.721818089485168
0.281905233860016
0.688057959079742
0.667005956172943
-0.470633149147034
0.410067677497864
0.463508486747742
-0.349718689918518
0.836171209812164
-0.050352469086647
0.280430108308792
0.266153991222382
0.044796213507652
-0.238803312182426
-0.124000981450081
0.141596421599388
0.919215798377991
-0.261087000370026
0.102266274392605
-0.349492490291595
-0.318503022193909
0.919502913951874
0.042527228593826
0.124409236013889
0.580084681510925
0.854772508144379
0.313291072845459
0.288651973009109
-0.47935551404953
0.210838556289673
0.350882768630981
0.788952887058258
0.344195783138275
0.245912909507751
0.650802910327911
0.230560958385468
0.203756958246231
0.359302401542664
0.113808549940586
-0.589886069297791
0.4503014087677
0.320539474487305
-0.007756501436234
-0.173779353499413
0.740412890911102
0.23038949072361
0.758619904518127
0.655689895153046
0.419305592775345
0.754841923713684
0.629534304141998
-0.468896389007568
0.584574997425079
-0.023135215044022
0.629000782966614
-0.072630986571312
-0.329466104507446
0.602050542831421
-0.209668084979057
0.57162082195282
0.271790355443954
-0.629358291625977
0.082820288836956
0.133798897266388
0.626929938793182
-0.16743890941143
-0.185506507754326
-0.367722928524017
-0.228015914559364
-0.541921734809876
-0.573206961154938
-0.598834753036499
0.615309715270996
0.648652076721191
0.062788031995297
-0.105548426508904
0.878129720687866
-0.409653961658478
-0.476245284080505
-0.241005703806877
0.184766724705696
-0.364945113658905
0.216222554445267
0.34581071138382
0.658496081829071
0.645749688148499
-0.380109667778015
-0.052194491028786
-0.373847126960754
-0.300331711769104
0.404424548149109
0.542418897151947
-0.352899134159088
-0.407673299312592
-0.034790128469467
0.620487630367279
0.587242543697357
0.202242806553841
0.702921271324158
0.3845394551754
0.445097506046295
-0.16937218606472
-0.532665014266968
-0.076962038874626
0.660679936408997
0.444438993930817
-0.463291466236115
0.517478585243225
0.885543525218964
0.629385054111481
0.422186076641083
-0.534811854362488
-0.623985707759857
0.486982583999634
-0.216589286923408
0.683465540409088
0.436870634555817
0.901595294475555
0.380068778991699
0.698393523693085
0.182680174708366
0.831578373908997
0.450787544250488
0.329311341047287
0.563980758190155
0.416858613491058
0.549050509929657
-0.614704847335815
-0.432786643505096
0.642688095569611
0.714396059513092
0.753528773784637
0.798429369926453
-0.06663291156292
0.087782129645348
-0.111916050314903
0.150453299283981
0.765858709812164
0.423728108406067
0.389859527349472
-0.240743443369865
-0.487010478973389
-0.234754100441933
-0.011206522583962
-0.181272462010384
0.863896608352661
0.42046445608139
0.308967351913452
-0.412293672561646
0.730893850326538
0.541533291339874
-0.175324931740761
-0.134582445025444
0.558210611343384
-0.046139419078827
0.833623707294464
0.834079205989838
0.79442971944809
-0.433048069477081
-0.426308572292328
0.440183103084564
-0.259633898735046
-0.543603956699371
0.01904784142971
0.854528665542603
0.499336719512939
0.11928828060627
-0.352852642536163
-0.611599326133728
0.79754102230072
-0.076561883091927
0.131924971938133
0.759174764156342
0.771261394023895
-0.551034927368164
-0.526614785194397
-0.533617556095123
-0.030595898628235
-0.459578454494476
-0.082675769925118
-0.155037149786949
-0.033637136220932
-0.086381122469902
0.024272471666336
-0.494538903236389
-0.566953301429749
0.142868772149086
0.248806446790695
0.148566618561745
0.901369273662567
0.834282279014587
-0.605649888515472
-0.456751823425293
0.809700965881348
0.325381517410278
0.323751211166382
-0.044307172298431
0.453329205513001
-0.572870433330536
-0.001859202980995
-0.051495686173439
0.379528105258942
0.054955437779427
0.088584780693054
0.664046823978424
-0.57260537147522
-0.225909933447838
-0.130828306078911
-0.33237224817276
0.021757364273071
-0.353355348110199
0.589985311031342
-0.329351842403412
0.861701726913452
0.709180474281311
0.440090954303741
0.228019833564758
0.860790550708771
0.627153217792511
0.183077976107597
-0.095849379897118
-0.075817838311195
-0.449364364147186
-0.527643442153931
-0.476451992988586
0.431960701942444
0.196019232273102
0.211143001914024
0.08706022053957
0.773299813270569
0.191552847623825
0.627650439739227
0.527440071105957
-0.557490468025208
-0.116570815443993
0.887937307357788
-0.374611616134644
-0.445552408695221
0.63563746213913
-0.432510673999786
0.372477620840073
0.578889071941376
0.530647933483124
0.242444336414337
0.656294643878937
0.392163693904877
0.529022932052612
-0.562736749649048
0.542655527591705
0.738117575645447
0.083064466714859
0.119405671954155
0.299687206745148
-0.190618261694908
-0.597382068634033
0.618193984031677
-0.476551055908203
0.304753839969635
0.088385887444019
0.900375306606293
0.514901876449585
-0.396662890911102
0.270394682884216
0.799015641212463
0.139744430780411
0.597529947757721
-0.485771238803864
-0.103537157177925
-0.306558310985565
-0.398873746395111
0.559620916843414
0.261932462453842
-0.005013138055801
0.23212057352066
0.816156327724457
0.139509096741676
0.123500965535641
0.628475487232208
0.776551306247711
0.69495701789856
0.713274657726288
-0.346105813980103
-0.090012386441231
0.375517010688782
0.152004674077034
0.37272784113884
0.099722199141979
0.394836008548737
-0.049425005912781
-0.452802777290344
-0.098967239260674
-0.494238376617432
-0.196355327963829
-0.525257885456085
-0.405189514160156
0.244093433022499
0.054799631237984
-0.615818619728088
-0.442731380462647
-0.321055471897125
0.768156409263611
-0.343400239944458
0.142308920621872
-0.617627441883087
-0.362787842750549
-0.597693622112274
0.532228648662567
-0.312978088855743
0.04591591656208
0.564139783382416
-0.414341986179352
0.403105080127716
0.046588256955147
-0.156901374459267
-0.391627311706543
0.847080647945404
0.067242704331875
-0.280665755271912
-0.137664452195168
-0.617295444011688
0.332416951656342
-0.43639200925827
-0.029027804732323
0.240707010030746
-0.332484662532806
0.6901496052742
0.188880011439323
-0.192414060235024
0.637003123760223
0.105663605034351
0.526029944419861
-0.375096261501312
0.872782826423645
-0.170521304011345
0.85337221622467
-0.286242783069611
-0.428303182125092
0.821530044078827
0.075098618865013
0.216065049171448
0.562931299209595
0.56024557352066
0.651234030723572
-0.455619335174561
0.05848853290081
0.353041380643845
0.762180030345917
-0.272033870220184
-0.048208668828011
0.320490270853043
0.144263401627541
0.609143972396851
-0.542107701301575
0.347989201545715
0.27737283706665
-0.341042280197144
0.308527231216431
0.050103321671486
-0.253702282905579
0.93090158700943
0.675588190555573
-0.382700502872467
0.101143836975098
0.088566139340401
0.138550475239754
0.937737166881561
0.757903873920441
0.854202389717102
0.216823905706406
-0.155918017029762
-0.004909038543701
-0.272732853889465
0.302369356155395
-0.412493944168091
0.687524199485779
0.108902767300606
-0.352396786212921
0.041506513953209
0.410494863986969
-0.558503329753876
0.816437125205994
-0.074019178748131
0.228235334157944
0.615861594676971
-0.45889276266098
-0.358095288276672
-0.24994133412838
0.336994647979736
-0.5487340092659
-0.118484929203987
0.548974931240082
0.585284531116486
0.797940671443939
-0.212104961276054
-0.495466530323029
0.755500316619873
0.771438241004944
0.505069494247437
0.704195737838745
0.676470637321472
0.127833977341652
0.424210131168366
0.04221722483635
-0.424930930137634
0.448768317699432
0.297182202339172
-0.4524866938591
-0.169127449393272
-0.475777149200439
0.6878861784935
0.170727580785751
0.77822756767273
0.057590842247009
-0.394719183444977
0.143197983503342
0.084777720272541
-0.167565688490868
0.427292943000793
-0.63073080778122
-0.364277243614197
0.003581210970879
0.312297224998474
0.887793719768524
0.713148951530457
-0.605628490447998
-0.097995862364769
-0.447480261325836
0.016997963190079
0.645083844661713
0.588445603847504
-0.474305391311646
-0.094844713807106
0.336224138736725
0.122135140001774
-0.621923506259918
0.384512782096863
0.82800418138504
-0.030771046876907
0.292359679937363
0.797064423561096
0.477043688297272
0.7642622590065
0.670106291770935
-0.087934270501137
0.094941809773445
-0.182906225323677
-0.581703722476959
0.753952741622925
-0.474221169948578
0.327247202396393
-0.050208076834679
-0.00277704000473
0.70573902130127
-0.431203424930573
0.499255239963532
0.551510214805603
0.802343547344208
0.275424838066101
0.887196838855743
0.477278828620911
0.042823106050491
-0.303258121013641
0.613600194454193
-0.486322522163391
0.228827923536301
0.424507021903992
-0.133338138461113
0.726016700267792
0.851915717124939
-0.032599344849587
-0.246854409575462
0.672951221466064
-0.421646058559418
-0.432581305503845
0.78107750415802
0.839990794658661
0.38442063331604
-0.024175509810448
0.322361618280411
0.925360083580017
0.10402637720108
0.55433201789856
0.167242094874382
-0.197190091013908
0.309167087078094
-0.514822244644165
0.51451849937439
-0.302239000797272
0.189383834600449
-0.38653177022934
0.505533695220947
0.921014547348022
-0.043226465582848
0.628523468971252
-0.434439480304718
0.434963643550873
0.206242591142654
-0.062403023242951
0.035883694887161
-0.210024669766426
-0.104979172348976
-0.613663256168366
0.851516664028168
0.882554531097412
0.192908614873886
0.875000715255737
0.107200287282467
-0.563078105449677
0.348758101463318
0.657602250576019
0.303080767393112
-0.176880493760109
0.502333045005798
0.244231060147285
0.123929530382156
-0.001857236027718
0.223394885659218
0.491454005241394
0.76681923866272
0.596295237541199
-0.189964547753334
0.242487818002701
0.124507807195187
0.925662696361542
-0.592655122280121
-0.307541966438293
0.388759046792984
0.850964248180389
0.328425377607346
-0.331199884414673
0.142358303070068
-0.04067687690258
-0.208040818572044
0.046627834439278
-0.399186015129089
0.091497860848904
-0.09009961783886
0.406388640403748
-0.342468082904816
0.222441300749779
0.658212006092072
-0.586477637290955
0.719239711761475
-0.28618586063385
0.533550262451172
0.756873786449432
-0.075479403138161
-0.536816298961639
-0.076771959662438
-0.229435577988625
-0.156828239560127
0.538595914840698
0.280832439661026
0.534814178943634
0.034315064549446
-0.55011647939682
-0.506608545780182
-0.541435182094574
0.455964088439941
-0.022088617086411
0.093195430934429
0.687662541866303
0.086237981915474
0.875572800636292
0.813672065734863
0.286277294158936
-0.438298523426056
0.66014838218689
0.480558812618256
0.472799777984619
0.861823916435242
-0.604590952396393
0.036327749490738
0.297274053096771
0.214639499783516
0.634915828704834
0.433537870645523
0.076920032501221
0.579269111156464
0.113597899675369
-0.526752531528473
0.808454155921936
-0.539624094963074
0.35384875535965
0.36445027589798
-0.051161587238312
0.144080758094788
0.250135362148285
0.330552160739899
0.48345410823822
0.373186349868774
-0.1309764534235
0.061122581362724
0.233046233654022
-0.017685830593109
0.49919193983078
-0.608620405197144
-0.207306817173958
0.751452803611755
0.881276071071625
0.63386195898056
-0.127848401665688
0.326917320489883
0.591509401798248
0.394026458263397
0.642694354057312
-0.424100875854492
0.840441346168518
0.404203146696091
-0.553678750991821
-0.358117341995239
0.340000748634338
0.686366081237793
-0.54459685087204
-0.043571755290032
-0.443698883056641
0.891025364398956
0.332580149173737
0.296715468168259
-0.285502374172211
0.426383793354034
0.153879791498184
0.033932536840439
0.104811184108257
0.474415183067322
0.600529134273529
-0.036798924207687
-0.33529794216156
0.246288940310478
-0.357861280441284
0.554500102996826
0.374347001314163
-0.391019821166992
-0.552701413631439
0.457385182380676
-0.268665015697479
0.534040987491608
-0.450393736362457
0.243921786546707
0.055036932229996
0.150402724742889
-0.500637948513031
0.801480412483215
0.792854726314545
0.451848864555359
0.464014649391174
0.586492419242859
-0.55298912525177
0.380383551120758
0.765266954898834
0.471349120140076
0.127000570297241
-0.428294241428375
0.534581780433655
0.305227786302567
0.41693377494812
-0.431294202804565
0.838444173336029
0.723155379295349
-0.574392199516296
0.227112248539925
0.895940601825714
0.828376233577728
0.688383936882019
-0.414050579071045
-0.009213253855705
-0.063544854521751
-0.575051069259644
0.517302632331848
0.250048905611038
-0.150288566946983
-0.284221470355988
-0.512181520462036
0.223146289587021
-0.412946581840515
0.282527923583984
-0.023385837674141
0.237556651234627
-0.40774005651474
-0.148963943123817
-0.028567925095558
-0.030658572912216
-0.626275718212128
-0.546175122261047
-0.488101959228516
0.804603517055512
0.454151034355164
0.009416967630386
-0.193480387330055
0.765061616897583
-0.155316606163979
0.655864238739014
-0.022941410541535
0.539925038814545
-0.484982907772064
-0.372579216957092
-0.633552134037018
-0.627956807613373
0.339713662862778
0.411561250686646
0.541047215461731
0.565256595611572
-0.122804626822472
0.215297415852547
0.812203288078308
-0.324515819549561
-0.132810339331627
0.807215094566345
-0.273580610752106
0.433918356895447
0.418973624706268
0.654410839080811
-0.128279849886894
-0.544106960296631
0.922641813755035
-0.03092822432518
0.213746935129166
0.099166832864285
0.689080595970154
0.594203650951386
0.611055076122284
0.591820299625397
0.203375741839409
0.27836275100708
-0.599370241165161
-0.414168775081635
0.683111548423767
0.509777188301086
-0.452793061733246
0.078181609511376
0.35637629032135
0.559715390205383
-0.065409407019615
0.885416328907013
0.878926336765289
0.338917762041092
0.495421230792999
0.069703340530396
0.215493217110634
0.481909692287445
-0.198763623833656
0.338793933391571
0.570929825305939
0.932522118091583
-0.354015469551086
-0.396654427051544
-0.350364565849304
0.577607452869415
-0.569931507110596
0.155817031860352
-0.059918686747551
0.327557504177093
-0.477089583873749
-0.308786034584045
0.564257919788361
0.675570130348206
-0.318084001541138
0.333355844020843
0.806134760379791
0.225626200437546
0.401377081871033
0.437989890575409
0.285840779542923
0.805202126502991
0.932919383049011
-0.283720791339874
-0.094062224030495
0.460343301296234
0.732029139995575
-0.604210138320923
0.382809609174728
0.019708827137947
-0.201470777392387
-0.131123766303062
0.050829544663429
-0.556756675243378
-0.412391424179077
-0.282946527004242
0.599381268024445
0.306179404258728
0.690030455589294
0.464304447174072
-0.591694593429565
0.131632789969444
0.545136153697968
0.849114537239075
0.338850110769272
-0.379837691783905
0.391274333000183
0.779053032398224
0.258370637893677
-0.500259041786194
0.172032073140144
0.444608926773071
-0.13118551671505
0.559529840946198
-0.528722405433655
0.700913310050964
0.899837017059326
0.601126194000244
-0.527990162372589
0.808965027332306
-0.014763325452805
0.277585446834564
0.78311949968338
0.513340950012207
-0.111863926053047
-0.511704623699188
0.47418075799942
-0.436962842941284
0.355426073074341
-0.47579425573349
0.395830571651459
-0.240445420145988
-0.049766719341278
0.332412302494049
0.90526670217514
0.934639871120453
0.44025057554245
0.018642425537109
0.642784357070923
-0.296659767627716
0.910906195640564
-0.229563161730766
0.715858399868012
-0.401223421096802
-0.145870760083199
-0.389116942882538
-0.125955745577812
0.189211830496788
-0.185396805405617
0.318389236927032
-0.003858536481857
-0.039470985531807
0.693530559539795
0.791163563728333
0.905368685722351
0.397204756736755
0.335568726062775
0.709268391132355
0.911933243274689
0.683646976947784
0.213083818554878
0.477392315864563
0.547034740447998
0.417156279087067
0.40192312002182
-0.422909080982208
0.615238130092621
0.482613086700439
0.089756973087788
0.750223934650421
-0.100519374012947
0.253609299659729
0.527276515960693
0.856763303279877
-0.369942128658295
0.787880480289459
0.438196837902069
-0.197852090001106
0.835172414779663
0.836008906364441
-0.524923801422119
0.907923877239227
-0.452328681945801
0.674533724784851
-0.442054986953735
0.880669891834259
0.465309381484985
0.901395738124847
0.917898058891296
0.380209982395172
0.363375216722488
-0.259672403335571
0.026715651154518
-0.000468462705612
-0.073075816035271
0.183342322707176
0.447920858860016
-0.195393368601799
-0.298646807670593
-0.007207646965981
0.274154633283615
0.280833899974823
0.742841243743897
-0.260364711284637
-0.379211843013763
0.789419293403626
-0.028127029538155
0.863638639450073
0.7192143201828
0.2325119972229
0.662122011184692
0.327291578054428
0.598828017711639
-0.58658891916275
-0.219240382313728
0.447119414806366
-0.069536074995995
0.005254462361336
-0.348488748073578
0.806816041469574
-0.077919498085976
0.821529448032379
0.894891798496246
-0.620301306247711
-0.500424385070801
0.805912494659424
0.915509641170502
0.35261470079422
0.765421211719513
0.50503808259964
-0.379679918289185
0.514171719551086
-0.453343272209168
0.767665266990662
0.732329428195953
-0.516959488391876
0.54964816570282
0.282837897539139
-0.370979368686676
0.796642303466797
0.066421054303646
0.593925356864929
-0.481132388114929
0.675264775753021
-0.201578333973885
0.713009178638458
0.626065015792847
-0.044949144124985
-0.375058889389038
-0.325613439083099
-0.137966826558113
-0.118499681353569
0.355657339096069
-0.022172257304192
0.365928828716278
0.911594986915588
0.915229380130768
-0.094058498740196
0.694413244724274
-0.326934397220612
0.308963030576706
0.770519196987152
0.144495218992233
0.058960989117622
0.495648384094238
-0.319563269615173
-0.529044806957245
0.734620153903961
-0.333515226840973
-0.30540144443512
0.076652154326439
0.406138420104981
0.631194889545441
0.513411700725555
0.059913918375969
0.892423212528229
0.887379169464111
0.493054270744324
-0.008070662617683
0.725826323032379
0.832861125469208
-0.389956295490265
-0.337551772594452
0.48296731710434
-0.31737893819809
-0.243447676301002
0.274557173252106
-0.017275705933571
0.742750883102417
0.787283301353455
0.002898454666138
0.343905329704285
-0.456064820289612
0.841713964939117
0.49798047542572
0.050807416439056
-0.433875739574432
-0.368742048740387
0.5566286444664
0.45422101020813
-0.035941377282143
0.593569576740265
-0.04865212738514
0.900410056114197
0.805981755256653
0.300720989704132
0.507168412208557
0.485957145690918
0.535958290100098
0.729618489742279
0.235232800245285
-0.434713423252106
0.820514261722565
0.290613383054733
0.237847298383713
0.256479918956757
0.728542268276215
-0.480938732624054
-0.267479538917541
-0.298990786075592
0.262748241424561
0.66752302646637
-0.501128554344177
0.542002379894257
0.85111278295517
0.405417323112488
-0.395187675952911
-0.580522239208221
-0.232075288891792
0.498010694980621
0.724869132041931
0.917710244655609
0.206801891326904
0.77488112449646
-0.196685925126076
0.225335896015167
0.810522615909576
0.926783502101898
0.734147071838379
-0.165165051817894
0.383431196212769
-0.370023548603058
0.530294060707092
-0.199793919920921
0.106906950473785
-0.392968893051147
0.008583188056946
-0.197316274046898
0.226157933473587
0.419922888278961
-0.051656886935234
0.827082574367523
-0.327775418758392
0.214188292622566
-0.268737435340881
0.85358852148056
-0.321360051631927
0.822975933551788
-0.336571514606476
0.437639474868774
0.041396364569664
-0.308972418308258
0.57070928812027
-0.061040133237839
0.84591281414032
-0.565560877323151
0.175004348158836
-0.175325587391853
-0.027447640895844
-0.354885280132294
-0.530579924583435
0.502720713615418
0.532912909984589
-0.012341499328613
0.89009165763855
-0.060765415430069
0.876635432243347
0.869003474712372
0.454387128353119
0.050079807639122
-0.075957164168358
0.217331498861313
0.598170518875122
0.729522824287415
0.752680361270905
-0.499179303646088
-0.065018102526665
0.411265909671783
0.912519514560699
-0.393340945243835
-0.191551849246025
0.877425968647003
-0.626425385475159
0.308576107025146
0.033675834536553
0.447950959205627
0.033359199762344
-0.023650795221329
0.114546708762646
-0.603325366973877
0.111762762069702
-0.485169649124146
0.841636836528778
-0.597134172916412
-0.23517481982708
-0.219620510935783
-0.382741332054138
-0.143465951085091
0.774689316749573
-0.230190798640251
-0.185228809714317
0.878216862678528
0.826974987983704
-0.123034700751305
-0.414686918258667
0.512262105941772
0.379426062107086
0.76725310087204
0.492200016975403
-0.475191533565521
-0.486421465873718
-0.34800785779953
-0.192981317639351
0.486858606338501
-0.252426028251648
-0.07282854616642
-0.465514600276947
-0.078249290585518
0.303772330284119
-0.497683525085449
-0.033358454704285
0.456199288368225
0.34812918305397
-0.183169528841972
0.564877331256866
0.095706455409527
-0.153223946690559
0.776941359043121
-0.273526668548584
0.414003014564514
-0.60189288854599
0.429167628288269
0.22803395986557
0.768555283546448
0.878083884716034
-0.496023893356323
-0.385446429252625
-0.55513197183609
-0.514864087104797
0.347431719303131
0.669430315494537
-0.539182960987091
0.058423638343811
0.6612429022789
0.753363728523254
0.277457296848297
0.680165708065033
0.17923603951931
0.586711049079895
-0.024164974689484
-0.573759019374847
-0.627516448497772
-0.031045794487
-0.363580048084259
0.691874861717224
0.721176981925964
0.682906746864319
0.418095171451569
0.404885023832321
-0.476760387420654
0.569707334041595
0.876966059207916
0.464011967182159
0.587262690067291
-0.170042350888252
0.642924547195435
-0.538782894611359
-0.116083309054375
0.820979952812195
0.355363965034485
0.779236316680908
-0.178235337138176
0.780406296253204
-0.601478576660156
0.784424245357513
0.288319081068039
-0.373904705047607
-0.560110926628113
0.472568690776825
0.545336008071899
0.473680317401886
0.833953738212585
0.875907242298126
-0.142915084958076
0.477786839008331
0.590526759624481
-0.126256749033928
0.667260050773621
0.2663893699646
-0.165357604622841
0.129353225231171
0.414286375045776
-0.077386483550072
0.821360945701599
-0.523214042186737
0.740729033946991
0.59564608335495
0.221672594547272
-0.350440382957458
-0.499958097934723
-0.157782927155495
0.544739723205566
-0.394673526287079
-0.421864926815033
0.512774884700775
-0.574555337429047
0.27660396695137
-0.350104093551636
-0.5836141705513
0.055033221840859
0.258238017559052
-0.366487324237823
0.800857067108154
-0.612453877925873
0.876819133758545
0.27770072221756
-0.405634760856628
0.348113417625427
-0.149005219340324
-0.14896447956562
0.800033271312714
-0.295839905738831
0.699516654014587
0.094141915440559
0.480433344841003
-0.623501718044281
-0.48549747467041
-0.224170997738838
0.185435131192207
0.530681431293488
0.455486059188843
0.023094385862351
0.391089856624603
0.862152397632599
0.14254330098629
-0.265898704528809
0.349507659673691
0.332433074712753
-0.020918726921082
0.771230816841126
0.073202751576901
0.007516622543335
-0.343045592308044
0.087448209524155
0.026682943105698
-0.287824094295502
-0.421383440494537
0.61134284734726
0.684217214584351
0.868806183338165
-0.393451869487762
0.90253084897995
-0.497597992420197
-0.347618281841278
0.478330135345459
0.914649486541748
0.933954477310181
0.736668586730957
0.821169495582581
-0.578888773918152
0.263166695833206
0.313158631324768
0.426043927669525
0.42422354221344
0.480231285095215
0.868388891220093
0.917540609836578
0.400655806064606
0.506111264228821
0.607932806015015
0.059757739305496
-0.300113439559937
0.221622824668884
0.224145710468292
0.412822514772415
-0.51280665397644
-0.257961630821228
0.714020609855652
-0.439386785030365
-0.46301281452179
-0.170898541808128
-0.102708652615547
0.070234954357147
0.522930026054382
0.237955033779144
0.837398588657379
-0.599028289318085
-0.38538920879364
-0.233763501048088
0.124232284724712
0.862913846969605
0.129675179719925
0.23964387178421
0.204636454582214
-0.190156266093254
-0.394187808036804
0.438125431537628
0.721913993358612
0.404971480369568
0.268117725849152
0.559584081172943
-0.617440104484558
0.000379264354706
-0.234297826886177
-0.51387220621109
0.013795629143715
0.919936656951904
-0.004035070538521
0.091302290558815
-0.267773807048798
-0.089080795645714
0.901759266853333
0.256701827049255
-0.133699581027031
-0.160835310816765
0.685880303382874
0.558493375778198
0.237493649125099
-0.283470749855042
0.836947202682495
0.315945327281952
-0.113185301423073
-0.306239545345306
0.221532985568047
0.666812062263489
0.024156466126442
-0.053718239068985
-0.33455216884613
0.443834543228149
0.830602526664734
0.076998203992844
-0.300733685493469
-0.331546902656555
0.40226948261261
0.237161993980408
-0.194955751299858
0.720735430717468
-0.113667920231819
0.92686003446579
-0.447098135948181
0.890091300010681
0.900605320930481
-0.397517740726471
0.833779096603394
0.080032028257847
0.286504626274109
0.844199180603027
0.072919577360153
0.15496951341629
-0.48890608549118
-0.295739591121674
0.749643087387085
0.615216135978699
0.894861996173859
-0.195566013455391
-0.064375326037407
0.730056405067444
0.710916936397553
0.013144060969353
0.562637448310852
-0.109964147210121
-0.366953432559967
0.297202467918396
0.036986172199249
-0.172235146164894
0.371715694665909
-0.194050446152687
0.095907084643841
0.02606825530529
-0.319051444530487
0.190926969051361
0.859585404396057
-0.078939065337181
-0.488557279109955
0.844530344009399
-0.39636504650116
-0.433901607990265
-0.61916047334671
0.696507096290588
-0.352183997631073
-0.186335250735283
-0.127759054303169
0.008249446749687
-0.53417444229126
0.460527420043945
0.634098291397095
-0.21086822450161
-0.632709681987762
-0.086120709776878
-0.324256181716919
-0.248922184109688
0.487277984619141
0.317109048366547
-0.506479024887085
0.745685458183289
-0.461868107318878
0.705015301704407
0.15065610408783
0.234325736761093
0.399244904518127
-0.43958979845047
-0.051471754908562
-0.136629000306129
-0.013653799891472
0.011682078242302
0.861797332763672
-0.459375441074371
0.621104061603546
0.626926481723785
0.934712767601013
-0.607113003730774
0.15321883559227
0.824102818965912
-0.506050407886505
0.173046544194222
0.889570951461792
0.690558254718781
0.489215016365051
0.568730890750885
0.525769531726837
0.891803920269012
0.151222407817841
0.811656892299652
0.636498868465424
-0.435348927974701
-0.224059745669365
0.717447757720947
-0.186813578009605
0.284004122018814
-0.159830495715141
0.699753940105438
0.934615194797516
0.893079459667206
0.66499388217926
-0.386678338050842
-0.431987106800079
0.762036621570587
0.875427186489105
0.37543398141861
-0.320112347602844
0.337979733943939
0.508311331272125
-0.165152058005333
0.293829798698425
0.525070309638977
0.379676967859268
0.253110140562057
-0.392262101173401
0.82020777463913
0.301898837089539
-0.23483969271183
0.589522004127502
-0.071119204163551
-0.512073576450348
-0.322740137577057
0.402062922716141
0.722202599048615
-0.505451679229736
-0.193691417574883
0.874205470085144
0.632549345493317
0.361838638782501
-0.280250132083893
0.507069826126099
-0.454644918441772
0.749465107917786
0.306703984737396
-0.349274635314941
-0.10327322781086
0.217000737786293
-0.292719125747681
0.34944412112236
0.274548202753067
0.901415228843689
0.330036371946335
0.713903725147247
0.127186149358749
0.378036499023437
-0.543655335903168
-0.61507523059845
0.331326067447662
0.113455429673195
0.873464226722717
0.230264753103256
-0.125149056315422
0.063894592225552
-0.471545934677124
-0.327922403812408
0.701297402381897
0.618253767490387
0.907458424568176
0.499558866024017
0.702765166759491
0.265279144048691
-0.565036594867706
0.67405366897583
-0.532631933689117
-0.482968628406525
-0.564870834350586
-0.340657949447632
0.18125008046627
-0.065027698874474
-0.551887452602387
-0.425321698188782
0.030912280082703
0.039684683084488
0.751616716384888
-0.432099580764771
0.930697560310364
0.212429657578468
0.046838283538818
0.679420590400696
0.802725195884705
0.022539049386978
0.268811643123627
-0.570074260234833
-0.312469124794006
-0.435959577560425
0.79384982585907
-0.121948048472404
0.050062954425812
0.586425483226776
0.607090055942535
-0.516768455505371
-0.562780439853668
0.644230365753174
-0.126404389739037
-0.424475312232971
-0.073951587080956
0.784555852413178
0.469548285007477
0.38832014799118
0.379214704036713
0.116757906973362
0.07367791980505
0.483683526515961
-0.076033219695091
0.392664819955826
0.560174882411957
-0.145374909043312
0.769389271736145
0.810065925121307
0.651106953620911
0.890496373176575
0.438708007335663
0.883616447448731
-0.476045906543732
0.029054403305054
-0.429548025131226
0.450165569782257
0.487105250358582
0.829230427742004
-0.039577543735504
0.339232921600342
0.463300406932831
-0.346528172492981
0.283163279294968
-0.406875193119049
0.045608848333359
0.73506224155426
-0.311020910739899
0.871433436870575
0.16224616765976
0.011290118098259
0.343337774276733
-0.22076116502285
0.353395581245422
0.102867476642132
0.004393607378006
0.43925154209137
-0.452156901359558
-0.335307002067566
-0.510641932487488
0.221262723207474
0.910402238368988
0.622423052787781
-0.082835450768471
0.785265147686005
-0.610641539096832
0.846271872520447
0.339686095714569
0.64040595293045
-0.274868428707123
0.882286012172699
-0.3698850274086
0.836859881877899
-0.388804852962494
-0.085824772715569
-0.627764999866486
-0.133201524615288
-0.493080973625183
0.169182077050209
0.918053328990936
-0.245963975787163
0.009827107191086
0.638022661209106
0.431371331214905
-0.273962140083313
0.26835361123085
-0.621961414813995
-0.17421393096447
-0.089061841368675
-0.174423828721046
-0.420850455760956
-0.445394992828369
0.206667125225067
0.20586334168911
0.277266502380371
-0.578143119812012
0.45077908039093
0.844586670398712
0.427344381809235
0.72998833656311
0.512047111988068
-0.444116830825806
0.192978948354721
-0.124214366078377
0.026291608810425
-0.411533117294312
0.765835106372833
0.171291157603264
-0.319248557090759
-0.496940493583679
0.043538168072701
0.862115800380707
-0.311025857925415
-0.164262667298317
-0.632298648357391
-0.23962028324604
-0.377724885940552
-0.628323495388031
0.272648900747299
-0.299000144004822
-0.545143485069275
-0.629921317100525
-0.479448080062866
-0.467334508895874
-0.114273831248283
0.538220465183258
0.579613924026489
0.220488652586937
0.428304076194763
0.392685234546661
0.907692909240723
-0.527272522449493
-0.04164020717144
-0.46926736831665
0.387549817562103
0.671415209770203
-0.401784062385559
0.755338191986084
0.773820817470551
-0.176092132925987
-0.495058476924896
-0.249081030488014
-0.437043249607086
-0.305245101451874
0.047951906919479
-0.628980100154877
-0.302971661090851
0.648931324481964
0.105375349521637
-0.319142937660217
0.398377954959869
-0.316124737262726
0.191020041704178
0.320026338100433
0.703381597995758
-0.147337839007378
0.686144709587097
0.038799732923508
0.593096673488617
0.922919929027557
-0.086012706160545
0.551015555858612
0.256089210510254
-0.517758846282959
0.348599910736084
0.483510136604309
-0.346696615219116
-0.154170081019402
0.810436606407166
0.692582190036774
0.836220324039459
0.790725231170654
-0.027654156088829
0.532844066619873
0.543464303016663
0.057697623968124
0.041837483644486
-0.385884046554565
0.934883654117584
0.107537537813187
-0.198027417063713
0.804485738277435
0.166801780462265
0.712808012962341
0.726823210716248
0.332101047039032
0.066236063838005
0.689161539077759
0.459945440292358
0.781010508537293
0.218011066317558
-0.348368883132935
0.357166647911072
-0.532285749912262
0.306479901075363
-0.06064610183239
0.159020528197289
0.874885976314545
-0.109298303723335
0.023969322443009
-0.464141249656677
-0.249347552657127
0.778663039207459
0.788964033126831
0.095972537994385
0.048884272575379
0.659484922885895
-0.157754942774773
-0.243642494082451
-0.512344360351563
0.33395379781723
0.936542570590973
-0.09430168569088
-0.376615524291992
0.681098222732544
-0.478116035461426
0.504308938980103
0.342208623886108
0.846774518489838
0.873041689395905
0.656140685081482
0.687841892242432
-0.187274023890495
-0.28810703754425
0.433385372161865
-0.475121736526489
0.737580955028534
0.885200381278992
0.015687182545662
0.45174378156662
-0.565496027469635
0.109893724322319
0.507776379585266
0.499572098255158
-0.531745851039887
0.317045986652374
0.209695965051651
-0.313287734985352
0.723097085952759
0.632442057132721
0.588554203510284
-0.451307058334351
-0.469781398773193
0.651608943939209
-0.581743121147156
0.468990087509155
-0.545985460281372
-0.528753817081451
0.366793662309647
0.463710784912109
0.612498700618744
0.70699942111969
0.009222790598869
0.191005364060402
-0.361067056655884
0.01765675842762
-0.083495661616325
-0.039879932999611
0.170939415693283
-0.257996082305908
-0.473405778408051
-0.216962739825249
0.911152958869934
-0.073789700865746
0.382351577281952
0.792826414108276
0.608834683895111
0.860859572887421
-0.240192428231239
-0.262121856212616
-0.028114303946495
0.696751415729523
-0.004397392272949
0.518059551715851
0.915932714939117
-0.006160631775856
0.87743067741394
0.727425277233124
-0.229430481791496
0.643170952796936
-0.062618404626846
-0.517411708831787
-0.059397026896477
-0.041098207235336
-0.35236918926239
0.017901122570038
0.732022106647491
0.751738429069519
0.024137437343598
0.927527725696564
0.086021266877651
0.772871911525726
0.726472437381744
0.73358279466629
0.723951995372772
0.242315292358398
0.726678371429443
0.838156878948212
0.550203859806061
-0.222961738705635
0.931345224380493
0.781967580318451
0.855578184127808
0.464716613292694
0.897596895694733
0.065345443785191
-0.21750496327877
-0.119343176484108
0.833098649978638
0.019204840064049
-0.246857538819313
0.139025270938873
0.001518920063972
0.709500253200531
-0.386475145816803
0.687257707118988
0.812522411346436
0.402590930461884
0.827511787414551
-0.322775542736053
0.719429910182953
-0.359106838703156
-0.47797155380249
-0.054387211799622
0.301118642091751
-0.067386016249657
-0.280120074748993
0.683870553970337
0.05097807943821
-0.590501666069031
0.567273139953613
-0.013766095042229
-0.514870762825012
0.470904350280762
-0.442234754562378
0.507908523082733
0.340293943881989
-0.195404902100563
-0.077849134802818
0.933321058750153
-0.491205871105194
0.608145654201508
0.36567348241806
0.171517089009285
0.734240710735321
0.445412456989288
0.935265481472015
0.439916789531708
-0.101419046521187
0.17692805826664
-0.256044030189514
0.112374924123287
-0.401900410652161
0.63939493894577
0.601136147975922
0.238410726189613
0.695467591285706
0.622755229473114
-0.598497688770294
0.31744709610939
0.343425303697586
0.408872127532959
0.450526177883148
0.529102981090546
-0.04541477560997
0.262021958827972
0.40885603427887
0.825696647167206
0.076021187007427
0.899860382080078
0.899380207061768
-0.568561792373657
-0.507114768028259
0.274543017148972
0.631555676460266
0.330015063285828
-0.458109378814697
-0.382587313652039
0.594061970710754
-0.296586394309998
-0.174459680914879
-0.32527768611908
0.100094884634018
0.637839674949646
0.248975932598114
-0.291868925094604
-0.25930380821228
0.058347627520561
0.408101052045822
0.517158925533295
0.72243595123291
-0.128232792019844
0.854351341724396
-0.487191379070282
0.252858489751816
-0.31372344493866
0.01619727909565
-0.434045374393463
0.650725841522217
-0.340637981891632
0.894477307796478
0.776945471763611
0.433054625988007
0.422987699508667
0.002227902412415
0.601289868354797
0.571120798587799
0.647165179252625
0.275669157505035
0.037531897425652
0.302525043487549
0.644408404827118
-0.331937611103058
0.792040705680847
0.719388127326965
-0.041312783956528
0.299909651279449
0.393613249063492
-0.13685454428196
0.667977511882782
0.242731600999832
0.188614755868912
0.670166254043579
0.69513612985611
0.762658357620239
-0.221203431487083
0.141247421503067
-0.225384846329689
-0.040183857083321
0.201163038611412
-0.256853520870209
0.47793459892273
0.326489210128784
0.635408878326416
-0.160326108336449
0.457903683185577
-0.383847117424011
0.928640127182007
0.394830644130707
0.251948744058609
0.518779635429382
0.373304486274719
-0.206660076975822
0.453766584396362
0.812426030635834
0.209374696016312
-0.555281698703766
-0.062681317329407
-0.388932228088379
-0.613243281841278
0.016902908682823
-0.13583804666996
0.615803301334381
0.445422530174255
-0.157927319407463
-0.559311091899872
-0.110981538891792
-0.484953343868256
0.646072387695313
0.487977743148804
-0.172965958714485
0.892220318317413
-0.104166343808174
0.531273484230042
0.303440690040588
0.190093293786049
-0.522750318050385
0.514972686767578
-0.393422722816467
0.386617362499237
0.237125843763351
-0.322965264320374
0.539954900741577
-0.339108109474182
0.888899445533752
-0.140714034438133
0.761851131916046
-0.02707451581955
-0.18329419195652
0.625745236873627
0.836571931838989
0.151198118925095
-0.600766360759735
0.289089053869247
0.092734538018704
0.070853613317013
-0.480691850185394
0.110602505505085
0.067082986235619
-0.007211953401566
0.856146633625031
0.477647185325623
-0.532384276390076
-0.292768955230713
0.388454377651215
-0.568379759788513
0.636852324008942
-0.415460646152496
0.214919596910477
-0.075866267085075
-0.029484197497368
-0.520855009555817
0.236291810870171
-0.318515777587891
-0.302782833576202
-0.598990678787231
-0.382709741592407
-0.578269124031067
0.060313269495964
0.435051560401917
-0.609417259693146
-0.495877504348755
0.206252798438072
0.167351841926575
-0.537667870521545
0.216121435165405
0.095425218343735
0.466821014881134
-0.551624476909637
0.40228933095932
-0.098038598895073
0.185244083404541
-0.586049735546112
0.546196341514587
0.571843981742859
-0.540077686309814
0.623737275600433
0.257696092128754
0.259761273860931
0.562014698982239
0.619615018367767
0.488601684570313
0.637391448020935
0.572059154510498
-0.018098920583725
-0.273070871829987
-0.454201698303223
-0.627050459384918
-0.575858533382416
0.122216083109379
-0.129167780280113
0.525686979293823
0.660353660583496
-0.508846342563629
0.928158819675446
-0.343864738941193
0.47143816947937
0.385911643505096
0.823128163814545
0.925825357437134
-0.214143320918083
-0.209553048014641
0.691503047943115
-0.050684422254562
0.763702690601349
-0.055868119001389
-0.102278664708138
0.849426031112671
0.832697331905365
0.911579966545105
0.492336392402649
0.90874320268631
0.563318490982056
-0.222606256604195
0.895952820777893
0.435783326625824
0.625049114227295
-0.183241114020348
0.553557217121124
-0.401155233383179
-0.230186954140663
0.171064630150795
0.093305759131909
0.883255958557129
0.213317215442657
0.087898723781109
-0.540260791778564
0.288747549057007
0.854427337646484
0.275709241628647
-0.175605401396751
0.805444657802582
0.224485576152802
-0.192568436264992
-0.222186997532845
0.153859212994576
-0.176267758011818
0.662483990192413
-0.559118092060089
0.563778042793274
0.171827882528305
0.230966165661812
0.734928488731384
0.371001780033112
-0.079332545399666
0.742325127124786
0.928901076316834
0.234664723277092
-0.039328292012215
0.133068174123764
-0.459916412830353
0.480937302112579
0.717643618583679
-0.614786565303803
-0.163977667689323
0.814027965068817
-0.527165830135345
-0.511862754821777
-0.34869658946991
-0.325972020626068
0.210463240742683
0.12535785138607
0.240489363670349
0.210827454924583
-0.177338257431984
-0.091126188635826
0.662578701972961
0.416180312633514
0.15295684337616
-0.305225074291229
0.060121834278107
0.514233410358429
-0.398511171340942
0.513956665992737
0.326246708631515
0.378516852855682
-0.110291793942451
0.241940870881081
-0.536826074123383
-0.544789552688599
-0.586865842342377
-0.59815901517868
-0.171138361096382
-0.432910203933716
0.744291007518768
-0.573577523231506
-0.444941341876984
0.459445595741272
0.478056848049164
-0.010923773050308
-0.204018816351891
0.105778820812702
-0.56416928768158
0.758419156074524
0.767592191696167
0.130688086152077
-0.328695178031921
0.42394146323204
-0.08862616121769
-0.613393306732178
-0.263893783092499
0.2698994576931
0.767189025878906
0.433508694171906
0.1281498670578
-0.51596999168396
0.873866260051727
0.299222737550735
0.640857517719269
0.635388851165772
0.314097374677658
-0.275887012481689
0.497356355190277
0.456635057926178
0.116348549723625
-0.545568823814392
-0.601917862892151
-0.435010492801666
0.780093908309937
-0.604150831699371
0.591712415218353
-0.57942521572113
0.616842150688171
0.657621800899506
-0.448135912418366
-0.447479486465454
0.741112411022186
0.206604301929474
0.345005333423614
-0.202394708991051
0.644701898097992
0.908506810665131
0.778972864151001
0.580460369586945
0.004448488354683
0.365808010101318
0.007735460996628
0.656693994998932
-0.183195427060127
-0.024340122938156
-0.50612860918045
0.730599999427795
-0.609194874763489
0.317264199256897
-0.146097227931023
0.073520183563233
0.802555859088898
-0.593463003635407
0.257693201303482
0.466678559780121
-0.212346419692039
0.766837358474731
0.591985762119293
0.831521928310394
0.752649188041687
0.299675762653351
0.131308287382126
-0.521108210086823
-0.47706663608551
0.40066921710968
0.340048015117645
0.154644817113876
0.733383536338806
-0.125294640660286
0.826868712902069
-0.224031433463097
0.404657185077667
0.60073983669281
0.822275042533875
0.706494510173798
-0.213581725955009
-0.491827487945557
0.715425372123718
0.829938888549805
0.189413353800774
-0.263172745704651
-0.444137811660767
-0.050660118460655
0.801670372486115
0.568513691425324
0.208035230636597
0.901647865772247
0.541889071464539
0.832282185554504
0.233298599720001
0.670312166213989
-0.216052904725075
-0.336953043937683
0.829004943370819
0.061320498585701
-0.173216328024864
0.185312658548355
0.333842515945435
0.850961863994598
-0.158890470862389
-0.443063974380493
0.274340957403183
-0.416089832782745
0.061111211776733
0.760461151599884
-0.17127750813961
0.633541405200958
-0.483977317810059
0.757092535495758
-0.59916365146637
0.37434846162796
-0.610788285732269
0.076310038566589
0.757384419441223
0.150859117507935
0.788114845752716
-0.438050150871277
0.763527154922485
0.598959386348724
0.582693219184876
0.714593410491943
-0.395918250083923
-0.148656621575356
-0.26438570022583
-0.014839559793472
-0.464676439762116
-0.456670224666595
0.24162694811821
0.283914983272552
-0.326661169528961
-0.216237470507622
0.505078673362732
0.568758070468903
0.801734983921051
-0.539111971855164
0.188045263290405
0.602668583393097
-0.281939566135406
0.910245716571808
0.56838995218277
-0.087963029742241
0.288548171520233
-0.456552922725678
0.872462809085846
0.255366861820221
0.455523669719696
-0.540210425853729
-0.484871447086334
0.837487995624542
0.852203369140625
0.331096976995468
0.632774114608765
0.656286001205444
-0.510744869709015
-0.457276105880737
0.735898852348328
-0.330893158912659
0.110820010304451
0.142688095569611
0.879643321037293
0.872276663780212
-0.612794458866119
-0.632104635238647
0.065693251788616
-0.054698973894119
-0.328896522521973
-0.625204205513001
-0.624264597892761
0.205901816487312
-0.47931432723999
0.469052195549011
0.408184289932251
0.16639831662178
0.824490547180176
0.932254612445831
0.927026689052582
0.370347619056702
-0.134197548031807
0.19375929236412
-0.266214966773987
-0.359466969966888
-0.286419689655304
0.589455723762512
0.193460211157799
-0.218468263745308
0.578409135341644
-0.593096613883972
-0.562978088855743
0.54362964630127
-0.28513103723526
0.508471846580505
0.774312317371368
0.800849139690399
-0.047400981187821
0.761857271194458
-0.469461500644684
0.798125684261322
-0.598326623439789
-0.12697459757328
-0.276379644870758
0.62387627363205
0.686313092708588
-0.509601712226868
-0.037052854895592
-0.095490768551827
0.341769933700562
-0.363112807273865
0.745926141738892
-0.327929198741913
0.430995166301727
0.352186053991318
-0.045258566737175
0.902624905109406
-0.008514270186424
0.542543947696686
-0.124123558402061
-0.489765763282776
0.449828565120697
0.849737703800201
0.204428657889366
0.663611531257629
-0.172843351960182
0.514417231082916
0.703221559524536
-0.520005464553833
-0.066974297165871
-0.328979313373566
-0.568534970283508
0.469995379447937
0.74981302022934
0.218362763524055
-0.362389504909515
0.636561512947083
-0.469546377658844
0.923838913440704
0.413360714912415
0.071155570447445
0.447577178478241
0.582248151302338
0.891339480876923
0.171113818883896
-0.376711010932922
-0.334248304367065
0.552982270717621
-0.022916316986084
0.936737716197968
0.224224448204041
0.179226636886597
0.174625754356384
0.677832841873169
-0.064851328730583
0.345258057117462
0.724097311496735
0.61470639705658
0.889930844306946
-0.190586730837822
-0.469283223152161
-0.208180889487267
0.167690053582191
0.086614400148392
0.265562653541565
0.399057000875473
0.081156820058823
-0.421510219573975
0.736941695213318
0.02797780930996
-0.091665074229241
-0.571314334869385
0.633033215999603
0.405951380729675
-0.3838951587677
0.061035573482514
0.03313148021698
0.673590362071991
0.713012874126434
0.214607819914818
0.106188759207726
-0.34448117017746
0.43804669380188
0.514241933822632
0.244658291339874
-0.096806839108467
-0.358916103839874
0.770569086074829
0.676427006721497
0.634355962276459
0.287782162427902
-0.598124980926514
-0.238445356488228
0.845186650753021
-0.317714095115662
0.069506593048573
-0.425411701202393
0.227193504571915
0.714270770549774
-0.302386343479156
0.749965846538544
-0.052592635154724
0.561247646808624
0.904961109161377
-0.394392192363739
-0.125620886683464
0.155447453260422
-0.565778851509094
-0.082361057400704
0.482906818389893
0.935503363609314
0.279941320419312
-0.010535970330238
0.307508140802383
-0.063794657588005
0.261281162500381
0.83618152141571
0.064337246119976
0.289854347705841
0.435709565877914
0.864329159259796
-0.20868606865406
0.717118144035339
-0.319334030151367
0.258237302303314
0.708516478538513
0.711629271507263
0.137933596968651
0.789188623428345
-0.543151557445526
0.140065804123878
0.717897951602936
-0.1390151232481
0.724940061569214
0.407038509845734
0.836883127689362
0.037517800927162
0.846449673175812
0.760205149650574
-0.587374746799469
0.198283836245537
0.180520340800285
-0.506904065608978
0.085839420557022
0.513508319854736
-0.363866865634918
-0.481241703033447
0.757596373558044
0.209980353713036
0.150166809558868
-0.298520088195801
-0.272684514522552
0.770200669765472
0.800003230571747
0.689345359802246
0.84897780418396
0.639333188533783
-0.460117340087891
-0.200156882405281
0.103859029710293
0.132501661777496
0.563236832618713
0.273735284805298
0.132195189595222
0.638490915298462
0.178590759634972
-0.086152568459511
0.675913333892822
-0.511419296264648
-0.616069793701172
0.646108388900757
-0.087771818041802
0.826926290988922
0.174152716994286
0.538775086402893
0.258745789527893
0.783625364303589
0.789529323577881
-0.405913472175598
-0.542447865009308
0.390901535749435
0.505407691001892
-0.303700745105743
0.832879543304443
0.890829801559448
0.096353285014629
0.709191799163818
0.931340098381043
-0.492084920406342
-0.274317800998688
-0.416862189769745
-0.562920033931732
-0.169989332556725
0.632371842861176
0.384498089551926
0.900407254695892
-0.317384660243988
0.781975090503693
0.36379200220108
0.802205383777618
0.853687107563019
-0.41789835691452
0.884693264961243
0.633020460605621
0.240992113947868
0.559216141700745
0.612963974475861
0.379928231239319
-0.123489513993263
0.299347668886185
0.294737219810486
0.628708183765411
0.922825396060944
-0.465808570384979
-0.615803003311157
0.248818427324295
-0.341292381286621
-0.450968205928803
0.702197074890137
-0.566087305545807
0.433799564838409
-0.218352660536766
-0.087740644812584
0.763264060020447
-0.188273832201958
-0.283860862255096
0.784155368804932
0.406660318374634
-0.135296508669853
-0.459751129150391
0.894510686397553
0.081903614103794
-0.14507021009922
0.569674074649811
-0.169852510094643
0.8312948346138
0.304164290428162
0.075196191668511
0.637399137020111
0.531693875789642
-0.293940007686615
0.486216604709625
0.642079710960388
-0.521852076053619
-0.32403302192688
0.76832515001297
0.363244891166687
0.175045892596245
0.475749135017395
-0.436133861541748
-0.496672928333283
-0.541098058223724
0.3106889128685
-0.195753946900368
0.405460447072983
-0.594137370586395
-0.441811800003052
-0.14507494866848
0.725420773029327
-0.016124069690704
0.681197166442871
0.094064325094223
0.278744518756866
0.789380073547363
-0.216103002429008
0.625340580940247
-0.382089734077454
-0.393558621406555
-0.564250528812408
0.46892237663269
0.313630402088165
0.672657132148743
-0.352822244167328
0.55362343788147
0.556747615337372
-0.058336704969406
0.514300167560577
0.24373172223568
-0.596657633781433
-0.300276398658752
0.434123694896698
0.154729261994362
0.718696534633637
-0.358427405357361
0.081710010766983
0.447743654251099
-0.405519664287567
0.149235412478447
0.142216235399246
-0.347477614879608
0.263821750879288
0.380991041660309
-0.169060871005058
-0.24446140229702
0.779202461242676
0.110223717987537
0.278312087059021
-0.243781253695488
0.079115137457848
0.051469534635544
0.287286013364792
0.671554982662201
-0.080089494585991
-0.125092819333076
-0.495172917842865
0.160939931869507
0.107827551662922
0.396494746208191
0.656455516815186
-0.345907986164093
0.633747041225433
0.166559979319572
0.270196914672852
-0.616256952285767
-0.219998255372047
-0.021478772163391
0.31406158208847
0.077155768871307
0.814879894256592
0.003142029047012
0.131316721439362
0.512711763381958
-0.570834219455719
-0.101194635033607
0.132229685783386
0.157415643334389
-0.29243278503418
0.292637437582016
0.861765265464783
-0.222125217318535
0.282543659210205
-0.390296041965485
0.041445940732956
-0.246122464537621
0.299989849328995
0.230637565255165
-0.185872927308083
0.60330456495285
-0.321634948253632
0.857554614543915
-0.526924312114716
0.415966272354126
0.872051179409027
-0.300272881984711
-0.333353996276855
-0.283958852291107
-0.255480825901031
0.41538405418396
0.248020559549332
-0.604432106018066
-0.324039697647095
-0.077611848711968
0.569102883338928
0.786651492118835
0.678489446640015
0.087805069983006
0.268756151199341
0.577804088592529
-0.439204752445221
-0.329273283481598
-0.000871539115906
-0.310823738574982
0.556754231452942
0.363209635019302
0.724372982978821
0.748181402683258
-0.469411492347717
-0.038466081023216
0.672651886940002
0.244598686695099
-0.374660730361938
0.244620889425278
-0.37360018491745
0.072571344673634
-0.394608736038208
0.592487573623657
-0.252344131469727
0.007964953780174
0.509856104850769
0.170394659042358
0.555523097515106
0.410262048244476
0.496729016304016
0.607632458209991
-0.10871984064579
-0.270147800445557
0.52324789762497
-0.171215370297432
0.362653374671936
-0.300857126712799
0.401809453964233
-0.109456434845924
-0.148448690772057
0.773534774780273
-0.142260387539864
0.370772480964661
0.214147657155991
0.901262998580933
0.731539249420166
0.511582374572754
-0.014958918094635
0.35382354259491
-0.359160423278809
-0.35248202085495
0.411758124828339
0.633655965328217
0.177017614245415
-0.069724187254906
0.784490346908569
-0.175937935709953
0.292468309402466
-0.085065647959709
-0.563020050525665
0.561463475227356
-0.38570499420166
0.746008276939392
-0.192953273653984
0.600756049156189
-0.534947037696838
-0.535808801651001
-0.420329451560974
-0.521280288696289
0.519618451595306
-0.076018139719963
0.797498643398285
-0.16096742451191
0.003060713410378
0.263258337974548
0.354845345020294
-0.217758730053902
-0.126469448208809
0.188746854662895
-0.441014230251312
-0.328366816043854
0.654745757579803
0.044719189405441
-0.341513514518738
0.605794370174408
0.011681064963341
-0.363645792007446
-0.017324700951576
0.177179470658302
0.635276317596436
-0.297710537910461
0.175765439867973
0.678789019584656
0.788592636585236
-0.254449129104614
-0.045212119817734
0.296208918094635
0.926524519920349
-0.41765171289444
-0.604465663433075
-0.067479655146599
-0.438682734966278
0.506311297416687
0.396796375513077
0.840207397937775
0.736481666564941
-0.24569083750248
0.914856016635895
0.757506966590881
0.501495182514191
0.067779436707497
0.923044979572296
0.116691268980503
0.474673271179199
0.630390524864197
-0.542745232582092
-0.16392032802105
0.487462103366852
0.533486485481262
-0.370486199855804
-0.31563138961792
-0.517282664775848
0.473547875881195
-0.599302470684052
0.077801652252674
0.633116066455841
0.422990739345551
-0.390663146972656
0.854072034358978
0.400103628635407
0.375023603439331
0.804861903190613
-0.216937676072121
0.555805861949921
-0.633565783500671
0.433734774589539
0.295594692230225
0.273291051387787
0.499352991580963
0.136253267526627
0.213768944144249
-0.290092647075653
0.392728924751282
0.026138946413994
-0.03249491751194
-0.38201767206192
-0.495538115501404
0.059337422251701
-0.204136952757835
0.819679796695709
-0.526261031627655
0.522946894168854
0.073546819388867
0.62843382358551
0.533821880817413
0.833850860595703
-0.508436799049377
0.224837452173233
-0.319317996501923
0.709228575229645
0.216084018349648
0.744722902774811
0.007439762353897
-0.60791540145874
0.126332551240921
0.540295481681824
-0.356195867061615
0.555191457271576
0.769315779209137
0.53509259223938
0.629746377468109
0.128240197896957
0.765418112277985
0.658377707004547
0.52638167142868
0.628641545772553
0.817018926143646
0.66374671459198
-0.556999623775482
-0.27783989906311
0.221889689564705
0.838785886764526
-0.525642454624176
-0.051494121551514
-0.191211029887199
0.419694185256958
-0.399743497371674
-0.070821568369866
0.761520504951477
0.254371583461761
0.112810350954533
0.638771533966064
0.089791662991047
0.172862738370895
-0.386030733585358
0.544918656349182
-0.368246138095856
0.46021181344986
0.34641420841217
0.474035799503326
0.72066855430603
0.12941886484623
-0.573111057281494
0.060341104865074
0.389043033123016
0.119044713675976
0.637099325656891
-0.520073890686035
-0.249006137251854
0.192012652754784
-0.23807318508625
0.916695237159729
-0.165088817477226
-0.245915994048119
0.123843505978584
0.299125552177429
-0.412048280239105
-0.004316687583923
-0.566564738750458
0.51733922958374
0.131736069917679
0.865713596343994
-0.156341090798378
0.904230892658234
0.410240262746811
-0.583178102970123
0.934210062026978
0.507921040058136
0.510861277580261
0.843596398830414
-0.297811031341553
-0.046249315142632
0.644336819648743
0.308551222085953
0.541326403617859
-0.510330021381378
0.09802558273077
0.843450307846069
-0.290263772010803
0.612515687942505
-0.161587849259377
0.74674654006958
0.161535441875458
-0.110645458102226
0.744845151901245
0.648554623126984
-0.073118761181831
0.733257353305817
0.731188952922821
0.679033398628235
-0.070748224854469
-0.126582249999046
-0.077940836548805
-0.23194520175457
-0.579195022583008
-0.468970775604248
-0.220535025000572
0.795693099498749
0.085452973842621
0.499075591564178
0.233760714530945
-0.163627550005913
-0.550267279148102
0.332501411437988
-0.552840232849121
-0.384039700031281
0.265078365802765
0.314810037612915
-0.393452107906342
0.838323175907135
-0.350644171237946
-0.460327565670013
0.404961466789246
-0.370603144168854
0.272011578083038
0.404370814561844
-0.238606378436089
0.787226021289825
-0.163594022393227
-0.529800236225128
-0.059926524758339
-0.109577491879463
0.653046011924744
-0.354576885700226
0.000991612672806
0.778775215148926
0.637486577033997
-0.199576422572136
0.433393239974976
-0.444951415061951
-0.418139755725861
0.292510211467743
0.713303744792938
-0.411942899227142
-0.142489299178123
0.689837694168091
0.532715976238251
-0.448080360889435
0.570238709449768
0.83430141210556
-0.523754715919495
-0.174267813563347
-0.080479666590691
-0.408069014549255
-0.033247008919716
-0.46548467874527
0.020596340298653
0.821067810058594
-0.367006838321686
-0.241503432393074
0.476291596889496
-0.410307228565216
0.551469564437866
-0.286539793014526
-0.025219827890396
0.82868492603302
0.715678572654724
0.51069974899292
0.652136623859406
0.156349837779999
-0.394903421401978
0.355488538742065
-0.317031502723694
0.511615335941315
-0.232060626149178
-0.093331918120384
0.680961787700653
-0.041614338755608
0.874108910560608
0.817300379276276
-0.329322278499603
-0.45855587720871
-0.389203548431396
-0.09296490252018
0.895769536495209
0.184352278709412
0.724929392337799
0.926546573638916
-0.369413316249847
-0.498997509479523
-0.392808735370636
0.843067646026611
0.794074058532715
-0.212236866354942
0.415834307670593
0.81616735458374
0.729736030101776
-0.384351313114166
-0.487822651863098
0.131659254431725
0.406726181507111
0.43068927526474
0.028232380747795
-0.319825649261475
-0.382341623306274
0.076225370168686
0.679654777050018
-0.358024716377258
0.728584468364716
0.468064725399017
0.791587352752686
0.619303286075592
0.541626036167145
0.137456834316254
0.79785943031311
0.74327278137207
0.867074251174927
-0.110223188996315
0.534899711608887
0.091348551213741
-0.403351306915283
-0.493087530136108
-0.450399994850159
0.300514400005341
0.580085813999176
0.79975038766861
-0.311231315135956
-0.565667629241943
-0.624383270740509
0.613431036472321
-0.541652917861939
-0.325555741786957
-0.575833082199097
-0.173209086060524
0.548951327800751
-0.460728883743286
0.50037032365799
0.043517217040062
-0.322733640670776
0.911626160144806
0.545910954475403
0.388302564620972
0.434617817401886
0.739375233650208
0.671939671039581
0.56872695684433
-0.036074846982956
-0.008917331695557
-0.420700132846832
0.061707705259323
-0.415332436561585
0.077817335724831
0.147477090358734
0.497391998767853
-0.609518349170685
0.113473854959011
0.874825417995453
0.269278764724731
0.06978739798069
0.376480787992477
0.029615819454193
0.283971726894379
-0.55411958694458
0.148920312523842
-0.243929967284203
-0.225222542881966
-0.040639087557793
0.037253841757774
-0.336070120334625
-0.057256206870079
0.351246953010559
-0.559113383293152
0.204449236392975
0.516247987747192
0.309900879859924
0.594370663166046
0.524492144584656
0.729475438594818
0.260065913200378
0.543795049190521
-0.099677219986916
-0.015832886099815
0.262724429368973
-0.486575841903687
0.21807961165905
-0.372023522853851
0.896304368972778
0.557818293571472
-0.443865597248077
0.223124623298645
0.411720752716064
0.812430679798126
-0.322126030921936
0.751547753810883
-0.348910391330719
-0.564593374729157
-0.03395226597786
-0.399745941162109
-0.040143460035324
0.01008440554142
-0.052128404378891
-0.396873593330383
0.853634893894196
-0.540056228637695
-0.412651836872101
-0.127558931708336
0.381659865379333
0.713836193084717
0.125663757324219
0.630495250225067
0.636169195175171
0.864620506763458
-0.247776016592979
0.774424552917481
0.658687949180603
0.813880383968353
0.356405258178711
0.50105494260788
-0.433554351329803
-0.544873416423798
0.597389459609985
-0.408987820148468
-0.44147515296936
-0.401390373706818
0.379391133785248
0.46813440322876
0.33185550570488
0.519697606563568
0.147481992840767
-0.561582028865814
-0.575020730495453
0.053311914205551
0.840976238250732
-0.572745501995087
0.088283963501453
-0.630314946174622
0.275518774986267
-0.483676552772522
0.459715008735657
-0.196636512875557
0.437990486621857
0.763667404651642
0.026163250207901
0.692942261695862
-0.422427773475647
0.621068179607391
-0.633357048034668
-0.420338094234467
0.690144717693329
0.136620879173279
0.716948688030243
0.598416030406952
-0.565319180488586
-0.497557044029236
0.017460018396378
0.488839209079742
0.021333500742912
-0.312062799930572
0.070910610258579
0.785197019577026
0.769169688224793
-0.012329742312431
0.757704675197601
0.667234599590302
0.693833231925964
0.797083139419556
0.599000453948975
0.362704217433929
0.32660037279129
-0.041129589080811
0.252677708864212
-0.179387554526329
0.149443134665489
0.359995573759079
-0.150233879685402
0.24664331972599
-0.618935227394104
0.623304486274719
0.181635916233063
0.212651595473289
-0.437966167926788
-0.456624805927277
0.507701456546783
0.183110103011131
-0.188363149762154
-0.042529478669167
-0.484220862388611
0.892522752285004
0.05693145096302
-0.139057323336601
0.392210781574249
0.286944538354874
-0.22988648712635
0.344566106796265
0.525947630405426
0.058192819356918
0.603455364704132
-0.453937709331512
-0.617000341415405
0.890258848667145
0.609303951263428
0.254567891359329
-0.349353551864624
-0.484641134738922
-0.258570432662964
-0.353390514850616
0.822448790073395
0.826436161994934
-0.535752773284912
-0.090043559670448
0.659856379032135
0.390479683876038
0.871785938739777
0.754811108112335
0.222163170576096
0.75532603263855
0.184319168329239
-0.43869411945343
0.737782835960388
0.549702703952789
-0.085004135966301
0.781295657157898
-0.037811785936356
-0.046522855758667
0.397846043109894
0.889824450016022
-0.303980946540833
0.580898523330689
-0.618191003799439
0.132725238800049
-0.503648936748505
0.211564123630524
-0.558387160301209
0.664072453975678
-0.025439083576202
0.135813742876053
-0.275201916694641
0.20414999127388
0.157724469900131
0.818547487258911
0.659794747829437
0.491719305515289
-0.064752355217934
0.182734072208405
0.711700975894928
-0.219604268670082
0.772865056991577
0.395200550556183
0.526984930038452
-0.067693307995796
0.267235904932022
0.5162273645401
0.390102922916412
0.00034786760807
-0.200411602854729
-0.541203379631043
-0.016839906573296
-0.059989020228386
-0.559771239757538
-0.439311027526856
0.683524787425995
0.224754571914673
0.892709612846375
0.107622779905796
-0.59147709608078
-0.154281929135323
0.190311104059219
0.562533795833588
0.043836250901222
0.241821855306625
0.739195346832275
0.050232067704201
-0.624840676784515
-0.00552299618721
0.167120009660721
0.013675853610039
0.495050966739655
0.596690356731415
0.394014149904251
0.625448167324066
0.47657185792923
-0.321772515773773
0.493825316429138
0.916875541210175
0.000327691435814
-0.477809250354767
-0.402851164340973
0.000202268362045
-0.304921925067902
0.532791912555695
0.343930184841156
-0.304027616977692
0.352879047393799
-0.563267529010773
-0.330924987792969
0.136177629232407
-0.421563863754272
-0.216174229979515
-0.330084145069122
-0.121579065918922
0.801484882831574
0.148538589477539
0.261493802070618
0.598611176013947
-0.453537106513977
0.44911140203476
0.937092900276184
-0.581240236759186
0.169363722205162
0.408272325992584
0.298112720251083
0.290880411863327
-0.104485377669334
0.852789163589478
0.246707588434219
-0.196986481547356
0.50734144449234
-0.297173202037811
-0.234602198004723
0.729635059833527
0.506726622581482
-0.255477249622345
-0.019827038049698
-0.342502772808075
-0.357764661312103
0.061409652233124
0.502827882766724
-0.403213798999786
-0.605876564979553
0.754057705402374
0.001171693205833
-0.233750149607658
0.275463134050369
-0.491768658161163
0.098144143819809
-0.335833311080933
-0.026046141982079
-0.48911589384079
-0.364390790462494
0.232375428080559
0.192820012569428
0.151817739009857
0.882490813732147
0.74635511636734
-0.191868498921394
0.336049675941467
-0.400500774383545
0.51293957233429
-0.245493873953819
-0.342374086380005
0.327771961688995
-0.47913521528244
-0.323071658611298
0.186036720871925
0.81884241104126
0.726889550685883
0.191132619976997
-0.258252680301666
-0.369987070560455
0.019130170345306
0.18914757668972
0.730926215648651
0.453540742397308
0.185223892331123
0.715297043323517
0.788132965564728
0.561289548873901
-0.079251989722252
-0.439683198928833
0.428262293338776
0.693009674549103
0.491208255290985
0.267817229032516
0.627754330635071
0.204697847366333
0.756423354148865
-0.144982263445854
-0.51259970664978
0.582430899143219
0.467201709747314
0.46923828125
0.743298709392548
-0.009315729141235
0.737384021282196
-0.48102867603302
-0.540375709533691
0.18504773080349
-0.392438590526581
0.893226981163025
0.613172054290772
-0.413719654083252
-0.248617008328438
0.649858891963959
0.049615561962128
0.86985194683075
-0.613947212696075
0.551023721694946
0.70820289850235
-0.468069016933441
0.31360536813736
0.798206686973572
-0.032470002770424
-0.399198234081268
0.637960493564606
-0.185868248343468
0.538763403892517
-0.118048146367073
0.577679574489594
0.894572377204895
0.327663838863373
0.039587065577507
0.385656446218491
-0.495042443275452
0.814885556697845
-0.012296423316002
-0.037431612610817
0.047372087836266
-0.568403005599976
-0.453586518764496
-0.184872224926949
-0.373616993427277
0.744386613368988
0.280115485191345
0.098406337201595
0.67006641626358
0.454375684261322
-0.289699852466583
0.877176702022553
-0.140603616833687
-0.050745353102684
0.201972559094429
-0.511659264564514
-0.322327613830566
0.475678205490112
0.113318264484406
-0.355407238006592
0.728037774562836
0.847378075122833
-0.03004777431488
-0.047224208712578
-0.56683874130249
0.841006338596344
-0.186251565814018
-0.122578099370003
-0.489369988441467
0.4029221534729
0.344484686851501
0.062708459794521
0.585975885391235
-0.265011966228485
-0.619323253631592
-0.252375483512878
0.087484478950501
0.367602109909058
0.025627508759499
0.201882168650627
0.604595959186554
0.390050888061523
0.857146918773651
-0.210764065384865
-0.072911843657494
0.532845795154572
0.337485581636429
-0.323065757751465
0.363101363182068
-0.534005284309387
-0.081458881497383
-0.124765530228615
-0.624741077423096
0.792192816734314
-0.214815869927406
0.682314932346344
0.231043666601181
0.403846263885498
-0.340936481952667
0.764275074005127
0.892158627510071
0.453551173210144
0.102304898202419
0.726746439933777
0.651405394077301
0.449190318584442
-0.100576028227806
0.579096913337708
-0.516367673873901
0.05294568836689
-0.524317443370819
0.378507554531097
0.672487080097199
0.069547541439533
0.182348817586899
0.06561665982008
-0.487668514251709
0.273330092430115
0.28653484582901
0.397689789533615
-0.415499746799469
-0.429105341434479
-0.054987028241158
0.105371624231339
-0.20232005417347
0.205355763435364
0.608007609844208
0.774513602256775
-0.305574059486389
-0.123575314879417
0.647297441959381
-0.388073146343231
0.430095076560974
0.309330284595489
0.669301092624664
0.807753562927246
-0.597525358200073
-0.555361449718475
0.557692468166351
-0.361229240894318
-0.392923712730408
0.761597752571106
0.850656092166901
0.538684368133545
0.34426936507225
0.511839926242828
-0.528651475906372
-0.248455032706261
-0.330747365951538
0.494126558303833
0.904676854610443
-0.221204772591591
-0.27902489900589
0.907231688499451
0.199610590934753
0.587004542350769
0.483317017555237
0.062349863350391
0.70114278793335
0.175652965903282
0.598803877830505
0.666639387607574
-0.526916921138763
0.26428297162056
0.48108446598053
0.510301470756531
0.473059117794037
0.779352903366089
-0.486068487167358
0.431905955076218
-0.304938793182373
-0.373826503753662
0.23326475918293
0.79412829875946
-0.547814428806305
0.862333059310913
-0.331213533878326
0.220577418804169
0.04173381626606
0.415404379367828
-0.625057280063629
0.291189342737198
0.052664294838905
0.012019082903862
-0.461999297142029
-0.251372218132019
-0.3106569647789
0.705091297626495
0.644534289836884
0.127283334732056
0.933337330818176
0.416827857494354
0.398927062749863
0.330734729766846
0.699055016040802
0.594664514064789
-0.402370393276215
0.906262099742889
-0.060778960585594
0.323263138532639
0.407069444656372
-0.010906130075455
0.297606766223907
-0.263359487056732
0.548459768295288
0.595492243766785
0.828741312026978
0.1061916872859
0.261880546808243
-0.067618831992149
0.355551540851593
0.601044952869415
0.311032205820084
0.642607569694519
-0.292087912559509
0.033786371350288
0.566411733627319
-0.315202414989471
0.036302864551544
0.210428699851036
-0.459357440471649
0.635335326194763
-0.313715934753418
0.48049920797348
0.640498757362366
0.634364187717438
0.094339825212956
0.411943912506104
-0.180849656462669
-0.225178465247154
0.661719620227814
0.789173305034637
0.253734409809113
-0.468223094940186
0.171744406223297
-0.383747160434723
0.895192384719849
0.685505151748657
0.780613601207733
0.698277533054352
-0.115038052201271
-0.335818529129028
0.314227133989334
0.47346431016922
-0.218058183789253
0.361585080623627
-0.520964622497559
0.807675302028656
0.319351077079773
-0.386459171772003
0.24632366001606
0.386133074760437
-0.425933361053467
0.384132087230682
0.568832039833069
0.824942708015442
-0.379246711730957
0.430257201194763
0.350823134183884
-0.276157796382904
0.416203022003174
-0.511233150959015
-0.280065774917603
-0.368611812591553
0.692852556705475
0.336463987827301
-0.129479482769966
0.593467652797699
0.092105142772198
-0.540546417236328
0.073603861033917
0.857895135879517
-0.239452078938484
-0.210285052657127
0.294854432344437
-0.202146396040916
-0.151243284344673
-0.316485106945038
-0.396586120128632
0.232034474611282
0.464566648006439
0.84353107213974
0.415182173252106
0.264710366725922
0.237820640206337
-0.171175196766853
-0.159947201609612
-0.601391136646271
0.360043704509735
-0.523032069206238
-0.367478013038635
0.638391375541687
0.46163547039032
-0.37201189994812
0.380017399787903
-0.162606820464134
0.161232486367226
-0.12082527577877
-0.509095728397369
-0.461121797561646
0.426370561122894
-0.34009861946106
0.527531743049622
0.086505085229874
0.387111365795135
0.599706828594208
0.203037112951279
0.780840635299683
0.840909361839294
0.112817779183388
0.720508694648743
0.845843493938446
-0.268560588359833
-0.18413819372654
-0.594971179962158
0.775337040424347
-0.271739423274994
0.122204720973969
0.248765110969543
0.920268297195435
0.137336909770966
0.222693473100662
0.091556660830975
-0.360019147396088
0.138761132955551
0.351902365684509
0.628310143947601
-0.410232484340668
0.128381088376045
0.893332898616791
-0.535060048103333
0.188359543681145
0.772740662097931
0.877901196479797
0.870248436927795
0.818412005901337
0.503828167915344
0.450242519378662
0.232679858803749
0.096290595829487
0.113002963364124
-0.522134959697723
0.164216905832291
0.031720995903015
-0.606979429721832
0.719856142997742
0.842644989490509
0.435981094837189
0.183701902627945
0.88219141960144
0.405917048454285
-0.146769776940346
0.82807195186615
0.478751480579376
-0.29546993970871
0.188427373766899
0.785755515098572
-0.463161766529083
-0.033520728349686
-0.044322088360787
0.778323769569397
0.65453314781189
-0.578938126564026
0.06939060240984
-0.459527850151062
0.352828919887543
-0.40621280670166
-0.348624706268311
-0.27924120426178
-0.312530636787415
-0.023280575871468
0.875404715538025
0.764011442661285
0.699108421802521
-0.549691200256348
0.904671847820282
0.328976631164551
0.918976366519928
-0.116347447037697
0.075114093720913
0.600597977638245
-0.544230043888092
0.697217404842377
-0.257279872894287
0.46901798248291
0.904475033283234
0.438498914241791
0.140549227595329
-0.421441316604614
-0.412018835544586
-0.172016069293022
0.124562077224255
0.71449875831604
0.383752286434174
-0.125153347849846
0.758730590343475
-0.574262261390686
0.382523953914642
-0.264294981956482
0.268772631883621
-0.058301046490669
0.266795992851257
-0.362432479858398
0.143471732735634
0.885986626148224
0.802371680736542
0.418393522500992
0.43650621175766
0.905567586421967
0.877984344959259
0.633045315742493
0.092003040015698
0.862226843833923
-0.200252369046211
-0.573961675167084
-0.21513719856739
0.675237894058228
0.595261037349701
0.650455355644226
0.225895911455154
-0.339939892292023
0.888815462589264
0.588830232620239
0.397581666707993
0.240481853485107
0.356222212314606
0.291590094566345
0.32391482591629
-0.116915717720985
0.233485087752342
-0.226202741265297
-0.458777368068695
0.287938594818115
0.621275067329407
-0.223630592226982
0.102694846689701
-0.350042223930359
0.378993630409241
0.650624096393585
0.505729079246521
0.563011646270752
0.623067140579224
0.320613205432892
-0.193729117512703
0.879655003547668
0.509600460529327
-0.502021670341492
0.856933653354645
-0.486741781234741
0.82770448923111
-0.405035555362701
0.09510151296854
0.233320072293282
0.834301948547363
-0.632458329200745
-0.404327929019928
0.383445680141449
0.192297041416168
0.110009334981442
0.346034437417984
0.216906428337097
-0.364140152931213
0.418549954891205
0.204470723867416
0.481495201587677
0.33991950750351
0.784827709197998
0.9303377866745
0.274199545383453
-0.163897201418877
0.293539673089981
-0.002587750554085
-0.59585040807724
0.036850959062576
-0.055756390094757
-0.139363422989845
-0.471942067146301
0.497750163078308
0.147313669323921
0.223649933934212
-0.419244050979614
0.760384321212769
-0.212956950068474
0.92169851064682
-0.615356028079987
0.852477133274078
0.908657670021057
-0.077539101243019
0.898062169551849
-0.527735412120819
0.759123682975769
-0.380078732967377
-0.552750110626221
-0.403113543987274
0.304299801588058
0.195476397871971
0.646826386451721
-0.326107621192932
-0.566052973270416
-0.117577269673347
0.684652209281921
-0.222387000918388
-0.349191546440125
-0.49031263589859
0.779359459877014
-0.622447907924652
-0.555522799491882
0.549865543842316
-0.380333662033081
0.330463916063309
0.722428381443024
-0.123097613453865
-0.015199527144432
-0.56030946969986
-0.336691081523895
0.278411090373993
-0.274257600307465
0.13320828974247
0.75979095697403
0.319941520690918
0.893644154071808
-0.068973496556282
0.555220723152161
0.116586245596409
0.12353428453207
0.253063589334488
-0.341794550418854
-0.24351792037487
-0.621648073196411
0.443794548511505
-0.371654152870178
0.293955266475677
-0.144583687186241
0.080512136220932
-0.612213253974915
0.559378623962402
0.416402071714401
0.782393276691437
-0.115256175398827
-0.005676224827766
0.73367965221405
0.333429396152496
-0.253527343273163
-0.051641091704369
-0.322549521923065
-0.129521057009697
0.704700469970703
0.65145206451416
0.436265140771866
-0.472416877746582
-0.580585837364197
0.695792317390442
0.146044254302979
0.613371193408966
-0.447658181190491
0.9062859416008
-0.038414567708969
0.227742418646812
0.080037914216518
-0.516783654689789
0.39962974190712
0.447344541549683
0.091327182948589
0.36926656961441
0.455035150051117
0.657770156860352
0.223552197217941
0.762387037277222
-0.573780179023743
0.423166334629059
-0.014791160821915
-0.506744861602783
-0.339165985584259
0.111203476786613
0.133017033338547
0.408297628164291
-0.152838155627251
-0.582422614097595
0.133615091443062
-0.477061986923218
0.498282134532928
0.792679905891418
-0.309472441673279
0.134335041046143
0.68021547794342
-0.252545237541199
0.92733234167099
-0.506828427314758
-0.19068743288517
0.803244948387146
-0.063487038016319
0.916003286838532
0.422263383865356
-0.590301156044006
0.720553278923035
0.360697507858276
0.056663379073143
-0.540640830993652
0.45173054933548
0.747655510902405
-0.092270389199257
-0.041129723191261
-0.496433198451996
0.834929943084717
0.33140105009079
0.418302983045578
0.365456521511078
-0.537164688110352
0.019950032234192
-0.079134657979012
0.816059529781342
0.146839261054993
0.667431950569153
0.747726678848267
0.729637742042542
0.828173220157623
-0.32098251581192
-0.075173303484917
-0.146658703684807
0.803194046020508
-0.575857162475586
0.281578093767166
-0.471663296222687
-0.121554329991341
0.427070200443268
-0.107475712895393
0.30287566781044
-0.13910074532032
0.777025759220123
-0.35509592294693
0.166113585233688
-0.358898043632507
0.494903147220612
0.582724928855896
0.734682977199554
0.825170993804932
0.181579887866974
0.385728716850281
-0.620015382766724
0.266418904066086
0.565970122814178
0.398047566413879
0.168466240167618
-0.270155310630798
-0.100965216755867
0.639158666133881
0.224585443735123
-0.083188787102699
-0.317506909370422
0.092801176011562
-0.249299362301826
0.820235013961792
0.661066889762878
-0.056041464209557
-0.230796322226524
0.23822745680809
-0.398288309574127
0.603609621524811
0.383894920349121
-0.285140454769135
0.459669649600983
-0.12904779613018
-0.244919165968895
-0.435767769813538
0.204191878437996
-0.323391795158386
-0.006411284208298
-0.072380021214485
-0.21709318459034
-0.118455722928047
0.721869468688965
-0.194209203124046
0.311857283115387
-0.589583873748779
-0.262498617172241
0.068975746631622
-0.17065067589283
-0.500715553760529
0.692496001720428
-0.167060270905495
0.027477160096169
0.12467122823
0.37463390827179
0.782817304134369
-0.341861426830292
0.156600266695023
0.747039914131165
-0.423081278800964
0.3303182721138
-0.366287767887115
0.847390830516815
0.038925364613533
-0.097576543688774
0.155478999018669
-0.547022342681885
0.639249563217163
-0.034088045358658
0.191061019897461
-0.387685596942902
0.611251592636108
0.319718867540359
0.402136862277985
0.359476715326309
0.573921978473663
-0.002756461501122
0.47205775976181
0.483264565467835
-0.597139418125153
0.478189170360565
0.832667648792267
0.8514683842659
-0.266223311424255
-0.441864371299744
0.089017443358898
-0.090387031435967
0.057822659611702
0.650620341300964
0.862700164318085
-0.255857288837433
-0.149503543972969
0.571229040622711
-0.348582148551941
0.734871625900269
0.739654541015625
-0.178946122527123
-0.138751551508904
0.094145447015762
-0.094513550400734
0.560912787914276
0.527014672756195
0.675832390785217
0.657506704330444
0.357086986303329
0.014598444104195
0.206524848937988
-0.461700797080994
-0.297319233417511
-0.238241031765938
-0.378474414348602
0.378081023693085
-0.562575042247772
-0.405326783657074
0.530526399612427
-0.613460958003998
0.089026257395744
-0.202475622296333
0.571215271949768
0.540686786174774
0.622055232524872
0.637255728244782
0.354483425617218
0.566401124000549
0.62018233537674
0.111638329923153
0.755989968776703
0.884888231754303
-0.312177777290344
0.663913547992706
-0.011179476976395
0.72964209318161
0.700779974460602
0.563804924488068
0.632346928119659
0.270171314477921
0.871297121047974
-0.283427059650421
-0.390104234218597
0.367117762565613
0.224487543106079
0.600099861621857
0.053087159991264
0.161882877349854
0.659318447113037
0.749821960926056
0.023117676377297
0.486830651760101
0.792385220527649
0.271125078201294
-0.295715272426605
-0.079995468258858
-0.356591701507568
0.83974677324295
-0.609008312225342
0.261365085840225
-0.515262305736542
0.09065642952919
0.233136802911758
0.661795914173126
0.295192360877991
-0.301637828350067
0.654929935932159
0.732379257678986
0.100167006254196
0.536884903907776
0.148799031972885
-0.432551622390747
0.59906667470932
0.567171096801758
-0.390983879566193
-0.404229164123535
0.445232629776001
0.703061282634735
0.299004197120667
-0.087294265627861
0.19085431098938
0.470446050167084
0.302074909210205
0.010650128126144
0.230051591992378
-0.125094190239906
-0.269789099693298
0.306934863328934
0.657189548015595
-0.205322131514549
0.001252621412277
0.406642407178879
0.690209448337555
0.117375552654266
-0.423160016536713
-0.247354254126549
-0.329087793827057
0.263359427452087
0.684570133686066
0.291234076023102
-0.59061735868454
0.031302779912949
-0.567137181758881
0.146248832345009
-0.295089781284332
-0.023241460323334
0.637844443321228
0.703012645244598
0.060315236449242
0.842765510082245
-0.098337039351463
-0.440707504749298
0.885032296180725
0.041590571403504
-0.215832456946373
0.821814298629761
0.748789012432098
0.617731988430023
-0.370669960975647
0.262576222419739
-0.221420958638191
0.834646284580231
-0.232193067669868
-0.170303419232368
-0.100126937031746
-0.193780615925789
-0.275677144527435
-0.191457346081734
0.671555697917938
0.862870454788208
-0.10063935816288
-0.451189994812012
0.313434422016144
-0.180433973670006
-0.131049320101738
-0.099592909216881
-0.155073627829552
0.082545764744282
-0.450895607471466
0.775978684425354
-0.066914930939674
-0.075934275984764
0.273918926715851
-0.187449440360069
0.713400959968567
0.515602171421051
0.110797077417374
0.003142833709717
0.445570349693298
0.646459937095642
-0.099549159407616
0.409084558486939
-0.395904839038849
0.117590725421906
0.462531626224518
0.248327672481537
-0.194754913449287
0.672667145729065
0.767983675003052
0.465189278125763
0.288069576025009
0.070089161396027
-0.092747554183006
0.318396925926208
-0.223548486828804
0.360733449459076
0.811633706092835
-0.548278391361237
0.584839582443237
-0.119552299380302
0.903518855571747
-0.269550800323486
0.491277515888214
0.919615030288696
0.696559548377991
0.089355081319809
0.556203722953796
-0.596799075603485
0.70841372013092
0.236100479960442
-0.107841715216637
-0.348532915115356
0.0494364798069
-0.252633929252625
0.893042862415314
0.008430153131485
-0.341975212097168
-0.109696879982948
-0.588549613952637
0.763703942298889
0.61128830909729
-0.063053205609322
0.852169394493103
0.456585884094238
-0.501304149627686
0.48074871301651
0.852376878261566
0.36423248052597
-0.080684050917626
-0.233125850558281
0.651240527629852
-0.251793920993805
0.031048864126206
0.808714985847473
0.058997616171837
-0.574911057949066
-0.508527040481567
0.596971392631531
-0.511074304580689
-0.228137835860252
-0.600405335426331
0.318989902734756
0.830343365669251
0.591462254524231
0.629855453968048
-0.590616464614868
-0.124433621764183
0.612180650234222
0.518785297870636
0.670481860637665
-0.589449107646942
-0.27574610710144
0.224232316017151
-0.565472185611725
-0.139621213078499
0.580095410346985
0.372269630432129
0.203783273696899
-0.509077310562134
0.896332263946533
0.137777611613274
0.30982768535614
0.511043846607208
-0.051410049200058
0.312382400035858
-0.065461114048958
0.426100820302963
0.730679631233215
0.339621305465698
0.489768445491791
-0.402816712856293
0.674434185028076
0.562050402164459
-0.527868807315826
-0.581405639648438
-0.199460282921791
0.656569421291351
0.587774753570557
0.915182769298553
-0.508170604705811
-0.067040547728539
-0.192599043250084
0.298734843730927
0.392691850662231
-0.223926916718483
-0.467598557472229
0.515652656555176
-0.4331414103508
0.777776837348938
0.729960143566132
-0.034452095627785
0.839466333389282
-0.524796307086945
-0.194866374135017
0.043080225586891
0.306438386440277
-0.397294282913208
0.689479887485504
0.732608735561371
0.209866717457771
0.841974437236786
-0.407110512256622
0.652067005634308
0.7161585688591
0.298646807670593
0.73833692073822
-0.493885338306427
-0.038030698895454
0.792735695838928
-0.069991305470467
0.303554713726044
-0.156178995966911
0.397686034440994
0.212127014994621
0.027106806635857
0.001348465681076
0.498960852622986
0.17832425236702
0.241993501782417
0.86721271276474
0.778351962566376
-0.292925477027893
-0.094243690371513
-0.009917929768562
0.176358610391617
-0.031420469284058
-0.513421833515167
0.087698258459568
0.859742522239685
0.003842011094093
0.481846868991852
0.388290643692017
-0.477665662765503
-0.612354397773743
0.276869893074036
-0.124186679720879
0.132977843284607
0.23602083325386
-0.061843976378441
0.022298783063889
-0.599802672863007
0.167210549116135
0.622352659702301
0.769855618476868
0.6479252576828
-0.363264143466949
0.450606763362885
-0.493541121482849
0.447391092777252
0.13901175558567
0.5548956990242
0.902726769447327
-0.015322610735893
-0.009090378880501
0.808272778987885
-0.254762053489685
0.354621052742004
-0.446578919887543
0.908185303211212
-0.38714337348938
-0.049697577953339
0.07041896879673
0.924404263496399
-0.157073006033897
-0.338562428951263
-0.451948404312134
0.237471982836723
-0.23297868669033
-0.595849871635437
-0.438151657581329
0.6839519739151
-0.617778599262238
0.252423048019409
0.46092015504837
0.4641073346138
-0.548843204975128
0.325922966003418
-0.601335465908051
0.262765228748322
-0.201456263661385
-0.064431801438332
-0.523159682750702
-0.137017205357552
0.376670509576797
-0.000821605324745
0.498862266540527
-0.486786246299744
0.790360331535339
0.716163277626038
0.133529275655746
-0.191851034760475
-0.608326375484467
-0.600314795970917
0.735728263854981
0.406140387058258
0.021741479635239
-0.196404471993446
-0.235745832324028
-0.522208988666534
-0.262686908245087
-0.490827083587647
-0.469060122966766
-0.062112435698509
-0.028375506401062
-0.061971127986908
0.277653992176056
-0.150326207280159
0.821662485599518
0.790429830551147
0.52598774433136
0.869818329811096
0.075820527970791
0.49454265832901
-0.510653257369995
0.746557593345642
-0.076489046216011
0.243097066879272
0.014080733060837
0.812608897686005
0.508101642131805
0.110591724514961
0.867244780063629
0.120489694178104
0.697153210639954
0.015106797218323
0.932834565639496
0.695898115634918
-0.420807719230652
-0.000826686620712
0.633436858654022
0.882642984390259
-0.164321407675743
0.075467988848686
0.469676792621613
0.91102260351181
0.92597770690918
-0.380988299846649
0.873052835464478
-0.454281568527222
0.768247663974762
-0.349284172058105
-0.154454067349434
0.332500338554382
-0.369120597839355
0.554644167423248
0.845153391361237
-0.097120776772499
0.631207168102264
-0.300916612148285
-0.100885853171349
0.070346273481846
-0.371412873268127
-0.249767884612083
0.321829557418823
0.527297675609589
-0.458287954330444
0.685850620269775
0.231862843036652
-0.187028154730797
0.618422269821167
0.913733541965485
-0.531944453716278
0.508979260921478
-0.556731760501862
0.740026891231537
-0.548798263072968
-0.00839139521122
-0.611961007118225
-0.282097458839417
0.014329835772514
-0.064229711890221
-0.208993896842003
0.857900023460388
0.917119562625885
0.58266407251358
0.639294505119324
0.781682372093201
0.60503214597702
-0.235063716769218
0.543193101882935
-0.574988603591919
0.526190638542175
-0.077579483389855
-0.430679500102997
0.520886659622192
0.531770169734955
0.214795023202896
-0.489761650562286
-0.066883012652397
-0.228018388152122
-0.245843276381493
-0.060007259249687
-0.135734423995018
0.124578937888145
0.090043857693672
-0.211787089705467
0.935301601886749
0.249873131513596
0.239949211478233
-0.408624291419983
-0.536713898181915
0.24729622900486
-0.502083837985992
-0.113195046782494
-0.061562344431877
-0.020054027438164
0.205625295639038
-0.242734536528587
0.467466771602631
0.349477767944336
-0.300058007240295
-0.594073176383972
0.177112057805061
0.216463267803192
-0.04763925075531
0.274863034486771
-0.59727269411087
0.278946042060852
0.874302089214325
-0.12764672935009
-0.095983162522316
-0.333817005157471
0.534104287624359
-0.214789375662804
0.614369213581085
0.247540354728699
0.663213729858398
0.330713778734207
-0.122121706604958
0.16356948018074
0.431350916624069
0.893149793148041
-0.087465927004814
0.232959777116776
-0.507608413696289
-0.107449635863304
-0.377991795539856
-0.472834289073944
0.789161622524262
0.103729888796806
-0.497506320476532
0.185291111469269
0.527076601982117
-0.080538436770439
0.499692380428314
0.58325582742691
0.749849677085876
0.56522399187088
-0.120389804244041
0.359970510005951
0.795313477516174
0.006018474698067
-0.577083051204681
-0.350116670131683
-0.138941660523415
0.065247282385826
0.543951690196991
-0.422869861125946
-0.383786916732788
-0.000462219119072
0.75143438577652
-0.371016442775726
-0.261419117450714
0.499893546104431
0.528593957424164
0.731268048286438
0.24391858279705
-0.444541215896606
-0.529526352882385
0.242101773619652
0.653873682022095
0.01849938929081
0.172661870718002
0.572450280189514
0.755947291851044
-0.510816514492035
0.251526892185211
-0.137619331479073
0.638071954250336
0.039691552519798
0.787586510181427
0.093154303729534
-0.224678918719292
-0.057851120829582
0.332156360149384
-0.324102699756622
-0.259125411510468
0.757575035095215
0.265205055475235
0.432723701000214
-0.292567849159241
0.822128772735596
0.746983885765076
0.461876273155212
-0.369725108146667
0.774825394153595
-0.478169202804565
-0.430629551410675
0.686160743236542
-0.592771947383881
0.651693642139435
0.060840010643005
0.057739183306694
-0.306949138641357
0.682793617248535
0.250972807407379
0.60060065984726
0.054159432649613
-0.234768345952034
0.635807812213898
0.324369937181473
0.597884297370911
0.399105668067932
-0.042575731873512
0.450857162475586
0.85570353269577
0.391330897808075
0.270617693662643
0.300637573003769
-0.133732125163078
0.556315243244171
0.534759759902954
0.462876200675964
-0.322161257266998
-0.304142832756042
0.87069308757782
0.566167056560516
-0.193695828318596
-0.604059338569641
0.650375366210938
0.19093681871891
0.013449147343636
0.86104542016983
-0.156558826565743
-0.229658976197243
0.420110821723938
0.915967226028442
-0.529973030090332
-0.18796069920063
-0.28301590681076
-0.015174090862274
0.484394967556
0.652182579040527
0.773758411407471
-0.404536962509155
-0.073909029364586
0.308759033679962
0.324128687381744
-0.200494900345802
0.312361299991608
-0.418838798999786
-0.327507078647614
-0.289614498615265
-0.283955514431
-0.442461788654327
0.455396890640259
-0.154578045010567
-0.631336033344269
0.649069011211395
-0.250824272632599
0.701656639575958
0.619055926799774
0.204713597893715
0.923407971858978
-0.245166048407555
0.687348783016205
0.50180447101593
0.511934220790863
-0.349228024482727
0.647745490074158
0.268274366855621
-0.57895302772522
-0.322063803672791
-0.026810213923454
0.185535669326782
-0.388232231140137
0.307318598031998
-0.414783000946045
0.015074655413628
0.068145476281643
0.84152740240097
0.19443367421627
0.046074077486992
-0.064555242657662
0.692742109298706
0.551701784133911
0.203835889697075
0.20144259929657
0.328827023506165
0.892419755458832
0.300444424152374
-0.445920407772064
0.321542292833328
0.472385466098785
0.284542858600616
0.759734034538269
-0.053866565227509
-0.249209031462669
-0.234491899609566
-0.014213666319847
0.00553622841835
0.611234426498413
-0.558077275753021
-0.372889041900635
0.384859800338745
-0.389934122562408
-0.325847208499908
-0.057980433106423
-0.32927405834198
-0.442468822002411
0.625692546367645
-0.551363170146942
0.842261731624603
0.352711737155914
0.555846989154816
-0.044474750757217
0.148175090551376
0.751989006996155
0.825580537319183
0.154160022735596
-0.399437367916107
0.037955760955811
-0.047313719987869
-0.338579893112183
-0.192344233393669
-0.439421534538269
-0.163906410336494
0.597631931304932
0.711859166622162
0.699470818042755
0.149581283330917
-0.607856392860413
-0.386866748332977
-0.059387087821961
-0.107813313603401
-0.283462524414062
0.320357799530029
-0.501038491725922
0.06134931743145
-0.134727582335472
-0.075320675969124
-0.004421904683113
0.529843986034393
-0.018459841609001
0.321264147758484
-0.34233558177948
-0.621641337871552
0.561505019664764
-0.296696603298187
0.057200878858566
0.12301167100668
0.144614160060883
-0.021870136260986
0.366196930408478
0.28873610496521
0.653313755989075
-0.240292355418205
0.894639909267426
-0.273476362228394
-0.247657790780067
-0.333710432052612
0.927811443805695
0.275622963905334
-0.389805018901825
0.899100005626678
-0.138919338583946
-0.167329207062721
-0.624621391296387
0.021108940243721
0.378891617059708
-0.057155311107636
0.3633873462677
0.111572675406933
0.008534967899323
-0.324289739131927
0.705581605434418
0.213111385703087
0.485736966133118
0.403705537319183
-0.156789258122444
0.782971918582916
0.684755623340607
0.917959928512573
0.587125658988953
0.465781152248383
0.60292774438858
-0.181025579571724
0.518253922462463
0.051247134804726
0.835138082504272
-0.416453063488007
0.10000791400671
0.660647392272949
-0.459076583385468
-0.404960870742798
0.703627169132233
-0.120551094412804
0.930868685245514
0.502062022686005
-0.59252655506134
0.536790370941162
0.877785384654999
-0.597091674804688
0.675641894340515
-0.172481194138527
0.9162358045578
0.500696897506714
0.073521956801415
0.593808531761169
0.864252984523773
0.224585264921188
0.088866360485554
0.823505997657776
-0.285389959812164
0.148676156997681
0.838242173194885
0.58798098564148
-0.172552600502968
0.191919580101967
-0.585733532905579
-0.178097173571587
-0.627981066703796
0.587544798851013
0.630966186523438
0.239942416548729
-0.571538269519806
0.71184504032135
0.194440469145775
0.865384101867676
0.539549291133881
0.391319632530212
-0.062450289726257
0.569900989532471
0.254875540733337
0.162080988287926
0.563504219055176
0.506722450256348
-0.443347156047821
-0.050559386610985
-0.54463529586792
0.27874344587326
0.584731817245483
0.721661508083344
-0.564793109893799
0.770588457584381
0.314491301774979
0.493534326553345
0.050712764263153
0.883848786354065
0.823050260543823
0.124883845448494
-0.156068459153175
0.695863306522369
-0.074019357562065
0.391685128211975
-0.427545309066772
-0.091085478663445
0.185330882668495
-0.348559260368347
-0.590022087097168
0.091431848704815
0.046505555510521
0.740171134471893
-0.550045251846314
-0.300889372825623
0.839454472064972
0.697532474994659
-0.437160491943359
-0.341371119022369
0.740911900997162
0.165652692317963
-0.296633958816528
-0.219012036919594
0.411191284656525
0.327446222305298
-0.382987022399902
0.271595805883408
-0.098993107676506
0.566599428653717
-0.246328696608543
0.587476968765259
0.897774338722229
0.412528455257416
-0.005111873149872
0.669921934604645
-0.08703251183033
0.596990346908569
0.884843170642853
-0.201687857508659
0.800536572933197
0.138294547796249
0.307821154594421
0.535782635211945
0.22368822991848
0.716115474700928
-0.599750459194183
-0.514240086078644
0.193564206361771
0.771479666233063
0.860822260379791
0.34733521938324
-0.449544847011566
-0.015257552266121
0.772618591785431
0.159853145480156
0.229452192783356
0.072636418044567
0.542385935783386
0.306603044271469
-0.435618937015533
0.892974853515625
0.931288123130798
0.478424847126007
-0.032141596078873
0.488554835319519
0.806335926055908
-0.285461068153381
0.598232328891754
0.142771378159523
-0.594156444072723
0.815443933010101
0.277890622615814
-0.218784943223
0.801927804946899
0.598982155323029
0.708527743816376
-0.381312608718872
0.47272801399231
-0.058038875460625
0.901988029479981
0.167449623346329
0.47299987077713
0.650855958461762
0.141911119222641
0.10825277119875
-0.258462488651276
-0.235065475106239
0.620359003543854
0.881109356880188
-0.074484393000603
-0.177192881703377
0.242438614368439
-0.582558155059814
-0.018500581383705
0.085759848356247
0.6056969165802
0.134700119495392
0.152166545391083
0.84066915512085
0.74877256155014
0.405018389225006
0.893441557884216
0.045464843511582
-0.529486000537872
0.248081058263779
0.669105052947998
0.496204972267151
0.190174013376236
-0.310199856758118
0.662403106689453
0.204824551939964
0.280764102935791
0.007168546319008
0.913748919963837
0.281467974185944
0.742649376392365
0.495793700218201
-0.441839873790741
0.546696245670319
-0.171825811266899
0.309314012527466
0.496445178985596
0.372382193803787
-0.55033665895462
-0.239416882395744
-0.148967787623405
0.626885116100311
0.062380619347096
0.129856646060944
-0.00701205432415
0.749276161193848
-0.49640828371048
0.770625352859497
0.925663411617279
-0.305773377418518
0.361822754144669
0.717173635959625
0.506058931350708
-0.315699100494385
0.574314117431641
0.307157546281815
0.515549063682556
-0.554191648960114
0.141230374574661
-0.089840784668923
0.518397808074951
0.86661297082901
0.121350541710854
-0.477900326251984
0.544364035129547
-0.081151410937309
-0.08202438056469
0.426416397094727
0.100467413663864
0.263235956430435
-0.164741382002831
-0.528584837913513
-0.309578120708466
0.154893472790718
-0.245505645871162
0.582033753395081
0.80564159154892
-0.383086860179901
0.30707323551178
0.576046586036682
0.74147891998291
0.576266169548035
0.063585169613361
0.866218268871307
0.609304904937744
0.569290041923523
0.368778496980667
0.44718062877655
-0.424670100212097
0.31796470284462
-0.262389421463013
-0.603770554065704
0.834307670593262
-0.342574059963226
-0.311669945716858
-0.452517032623291
0.185568392276764
0.503211438655853
0.797027230262756
0.448460817337036
0.726987302303314
0.274230360984802
0.791685163974762
-0.151189163327217
0.063079982995987
0.493891894817352
0.20514027774334
-0.436370253562927
0.325049340724945
-0.01441140472889
-0.082238748669624
0.370514273643494
0.045149132609367
0.005808994174004
0.919014811515808
0.775619387626648
-0.457004964351654
0.357516884803772
0.203822821378708
0.623296737670898
-0.213788583874702
-0.253579616546631
-0.60920387506485
0.851263165473938
0.508930802345276
-0.108540490269661
0.571521699428558
-0.447688937187195
-0.491749823093414
-0.13607420027256
0.1538325548172
0.01337257027626
-0.499241888523102
-0.186462953686714
-0.521090388298035
-0.50573605298996
0.49540388584137
-0.052329853177071
-0.071732565760613
-0.596311092376709
0.489256024360657
0.239177823066711
0.121150463819504
0.906246483325958
-0.41423374414444
-0.195534661412239
0.514021873474121
0.916520059108734
-0.294471800327301
-0.035349577665329
-0.07730083167553
-0.415791094303131
0.700497448444366
0.166492372751236
0.696676313877106
-0.584132254123688
-0.602115631103516
0.103433392941952
0.596893727779388
0.821922779083252
-0.244330272078514
0.543793976306915
-0.120294407010078
-0.479049265384674
0.369754463434219
-0.479316413402557
0.114032916724682
-0.084311798214913
-0.446102201938629
-0.599809110164642
0.333928227424622
-0.205563321709633
-0.095383003354073
0.370630204677582
-0.053812086582184
0.905448853969574
0.752342283725739
0.05388979613781
0.700823724269867
-0.104118004441261
-0.283040642738342
-0.164152547717094
0.099094539880753
-0.624900460243225
0.434786975383759
0.479860961437225
-0.097546771168709
0.617951393127441
-0.126695170998573
0.020230069756508
0.207374632358551
-0.195988610386848
0.463222682476044
-0.108694955706596
-0.215764477849007
0.384807527065277
-0.088881924748421
-0.124481454491615
0.739214479923248
0.049753546714783
-0.535036981105804
0.316935777664185
0.78099924325943
0.614027559757233
-0.122222617268562
-0.319625794887543
0.618674695491791
0.601996183395386
-0.469947516918182
-0.382212162017822
-0.195237204432488
-0.424575865268707
-0.540037989616394
-0.527347028255463
0.227901175618172
-0.576405704021454
0.507594227790833
-0.264224410057068
0.35943216085434
0.212429121136665
0.757596731185913
0.747960567474365
0.769735217094421
0.701660752296448
0.057301223278046
0.2870834171772
-0.406604886054993
-0.473080396652222
-0.031484141945839
0.73856395483017
-0.171446815133095
0.413941651582718
0.564089834690094
0.435885369777679
-0.422374725341797
0.192353054881096
0.02518504858017
0.498102366924286
0.903611242771149
-0.52726012468338
0.100623793900013
0.223135724663734
0.244732916355133
0.534275770187378
0.088493056595326
0.31536865234375
0.319563686847687
0.925790846347809
0.086734920740128
-0.173000231385231
-0.263728857040405
-0.275968551635742
-0.094278767704964
0.528164207935333
0.503729045391083
0.843210160732269
0.815858960151672
-0.440051674842835
-0.097804054617882
0.111298151314259
0.503106713294983
0.837730646133423
0.759912192821503
0.293847322463989
0.832492768764496
-0.301170945167541
0.817422330379486
-0.088253870606423
-0.360585510730743
-0.002709820866585
0.816779792308807
-0.437021195888519
0.224850326776505
-0.258346080780029
0.20372474193573
-0.562969446182251
-0.078150108456612
0.603393375873566
-0.126152917742729
0.557174324989319
0.31184133887291
0.888474643230438
0.77517706155777
0.589714169502258
-0.539508819580078
-0.417522192001343
-0.281027913093567
-0.568373322486877
-0.181804701685905
0.780597686767578
0.669886291027069
-0.611172556877136
-0.308481276035309
0.328170895576477
0.626605331897736
0.606604278087616
-0.619741082191467
0.744108557701111
-0.165627732872963
-0.13268081843853
-0.147657439112663
0.803534209728241
0.718593835830689
0.541117012500763
0.858250737190247
-0.513372957706451
-0.439984500408173
0.276354998350143
0.119205996394157
-0.130924448370934
0.784040451049805
0.233974784612656
-0.30750447511673
0.739299118518829
-0.4064040184021
-0.600002884864807
0.840998470783234
0.542160272598267
0.810375571250916
-0.034392893314362
-0.590120077133179
0.079973429441452
0.480017006397247
0.906172037124634
-0.44800066947937
0.145167142152786
0.362190902233124
-0.288073301315308
0.622763872146606
0.411951541900635
0.577346324920654
0.357128143310547
-0.127660855650902
0.107715852558613
0.232865110039711
-0.415267109870911
-0.116782501339912
0.133120894432068
-0.057540714740753
0.389157593250275
0.8984135389328
0.291214942932129
-0.476680099964142
-0.21674282848835
0.503096282482147
0.698255121707916
0.167369082570076
-0.40991735458374
-0.417428314685822
0.10344085842371
-0.086174115538597
0.356171905994415
0.55884975194931
0.585412561893463
0.237770691514015
-0.162994191050529
-0.440125346183777
0.777210056781769
-0.31362110376358
-0.49501371383667
0.07345237582922
0.864351689815521
-0.413751065731049
0.807145714759827
0.15530714392662
-0.413546442985535
0.120700545608997
0.402435898780823
0.660382568836212
-0.621330142021179
0.034493193030357
0.746519148349762
-0.049821451306343
0.837866246700287
0.77814793586731
-0.21666507422924
0.262627065181732
-0.436687707901001
-0.071606174111366
0.871645987033844
-0.471657812595367
0.031618133187294
-0.60420823097229
-0.141414031386375
0.3171027302742
0.382796406745911
0.489767909049988
0.688046634197235
0.806213438510895
-0.587477743625641
0.319432497024536
0.089586310088635
0.080146655440331
0.559767007827759
0.933512687683106
0.433397382497788
0.218447774648666
0.889050662517548
-0.324275553226471
-0.155384406447411
0.540825664997101
0.254843890666962
-0.187760308384895
0.191433653235436
-0.625926077365875
0.816054582595825
-0.028071001172066
0.732887268066406
0.886969387531281
0.557704865932465
-0.431135058403015
0.567919731140137
-0.532912075519562
-0.254473268985748
0.764812529087067
0.275353610515594
0.387295186519623
0.460366189479828
-0.562461912631989
0.790925204753876
-0.324414551258087
0.531360387802124
0.408219516277313
-0.418700754642487
0.071325063705444
0.588402330875397
0.057562410831452
0.572351455688477
-0.443034470081329
-0.295051634311676
0.13777682185173
0.702582538127899
-0.522107303142548
-0.579282343387604
0.084043063223362
0.463297307491303
-0.297216415405273
0.075132317841053
0.284682810306549
-0.294756770133972
0.792408287525177
-0.421010971069336
0.552230834960938
0.761018037796021
0.258443474769592
0.881012558937073
-0.460901916027069
-0.274450778961182
-0.46575403213501
0.762336790561676
0.101064689457417
0.691206693649292
0.895576357841492
-0.101271286606789
0.433449983596802
-0.212277218699455
-0.170000895857811
-0.29833197593689
-0.200360670685768
-0.522189557552338
0.158001944422722
-0.629278242588043
0.260518014431
0.187917649745941
0.011003404855728
0.765119314193726
0.803499221801758
0.115693442523479
0.28583562374115
0.421052575111389
0.125728607177734
0.206492990255356
-0.290595769882202
0.495739996433258
0.107585549354553
-0.557716071605682
0.299644768238068
0.592245817184448
0.640897035598755
0.326806724071503
-0.104835346341133
0.032238706946373
0.801585853099823
0.370259344577789
-0.423036515712738
-0.028682380914688
-0.607203841209412
0.764061868190765
-0.285817444324493
0.721140921115875
-0.037651896476746
-0.623543679714203
0.035681277513504
0.148228973150253
-0.436130881309509
0.523833513259888
-0.443499505519867
0.132925719022751
-0.049894109368324
-0.335537612438202
-0.094990089535713
0.504670083522797
-0.372203648090363
0.197785556316376
-0.085529878735542
-0.380020558834076
-0.013407677412033
0.470728993415833
0.442923605442047
-0.161847457289696
0.662947773933411
0.453812777996063
0.556271731853485
0.891886949539185
0.292532205581665
0.48186981678009
-0.126812919974327
-0.397478401660919
0.835596561431885
0.10534555464983
-0.31542444229126
-0.141620442271233
0.342981785535812
0.195040583610535
-0.26884651184082
0.308307468891144
0.934018790721893
0.317026138305664
0.851559579372406
0.422351062297821
0.348577529191971
-0.627045035362244
0.917363286018372
-0.444796204566956
0.615718364715576
-0.379491627216339
0.900979459285736
0.500109076499939
0.89225709438324
0.312304884195328
-0.204072937369347
-0.566742956638336
-0.573180675506592
0.844150006771088
-0.610443234443665
-0.593563556671143
0.902385711669922
0.234663128852844
-0.422732889652252
-0.356894075870514
0.236714735627174
0.115810446441174
-0.49651437997818
0.572943270206451
0.677677750587463
-0.574867188930512
-0.075191780924797
0.538344144821167
0.358900725841522
0.67324310541153
-0.003264784812927
0.529689192771912
-0.215600743889809
0.310076653957367
0.211548909544945
-0.025441229343414
0.410224676132202
-0.063351020216942
0.840994119644165
0.880559742450714
0.694072663784027
0.512127339839935
-0.38352906703949
0.754563093185425
0.299868494272232
0.78827041387558
0.768532574176788
0.061013221740723
-0.055047750473023
0.575197339057922
0.36951357126236
-0.45678037405014
0.075426660478115
0.214211374521255
0.196687176823616
0.308133482933044
-0.340100169181824
-0.130090638995171
-0.073831245303154
0.179391235113144
0.707360744476318
-0.297065258026123
-0.573245525360107
-0.073921576142311
0.653333306312561
0.157400742173195
-0.47779768705368
-0.232260718941689
-0.08114005625248
0.454622805118561
-0.01962460577488
0.226611822843552
0.587331473827362
-0.208949878811836
0.803946435451508
-0.196133062243462
-0.487549662590027
0.826903879642487
-0.228926107287407
0.204488441348076
-0.445588290691376
0.307368695735931
0.071841418743134
0.613021314144135
0.745290577411652
-0.503964364528656
0.295299738645554
0.352920055389404
0.663169980049133
0.186434715986252
-0.362581670284271
-0.036907270550728
-0.271230399608612
0.698325574398041
0.249148637056351
0.009252548217773
-0.09736080467701
0.040351524949074
0.255627453327179
-0.626335859298706
0.915611386299133
0.770877838134766
0.648673236370087
0.872214555740356
-0.445642352104187
0.504783987998962
0.112080216407776
-0.607496917247772
0.454087853431702
-0.066553011536598
0.920923173427582
-0.163927361369133
-0.390169203281403
0.866770148277283
0.710697889328003
0.743078351020813
0.436775922775269
0.206196069717407
0.516931533813477
0.288183778524399
-0.467264473438263
0.184992074966431
0.820415019989014
-0.073879256844521
0.091604851186276
0.217309832572937
-0.41777515411377
0.439310252666473
0.354662001132965
0.501101434230804
-0.142374649643898
-0.209288880228996
-0.226615235209465
-0.116329625248909
0.390981376171112
-0.37882137298584
0.55011922121048
0.239193394780159
-0.313142895698547
0.224681556224823
-0.048608854413033
0.762482941150665
-0.402878284454346
-0.006799623370171
-0.511006295681
0.252658545970917
0.544008731842041
-0.331840634346008
0.259657472372055
0.088691368699074
0.455542981624603
0.164634704589844
0.420440495014191
0.846073806285858
0.248055100440979
0.281179487705231
0.671372294425964
-0.615999817848206
0.286320805549622
0.651945888996124
0.878731667995453
-0.491073429584503
0.530281007289887
-0.259569466114044
-0.32963365316391
0.830016136169434
-0.434750735759735
-0.466502964496613
0.513161361217499
-0.527921438217163
0.318663239479065
0.285886973142624
-0.186240807175636
0.416947573423386
-0.276797354221344
-0.513676822185516
0.90252161026001
-0.47069376707077
-0.163034811615944
-0.143463388085365
-0.308647036552429
-0.268710076808929
0.642135858535767
0.366506397724152
-0.186862751841545
-0.468242108821869
-0.462437868118286
0.138194799423218
0.757214248180389
-0.306229531764984
0.326032996177673
0.727676391601563
-0.102980807423592
-0.577845454216003
-0.359565854072571
0.580975294113159
-0.449533700942993
-0.275005161762238
0.271944642066956
0.238323211669922
-0.342706918716431
-0.260559797286987
0.72039270401001
0.764069080352783
0.442103564739227
0.705327212810516
0.207279950380325
0.12790647149086
0.507427930831909
0.472534000873566
-0.575413882732391
-0.028239324688912
-0.113600924611092
0.768553197383881
0.166668146848679
0.781091690063477
-0.477003931999207
0.022676393389702
0.381230115890503
-0.184468373656273
-0.277837753295898
-0.05391027033329
-0.314800798892975
0.459722399711609
0.733178853988647
0.347916007041931
0.471783697605133
-0.268889188766479
0.200387179851532
0.22788667678833
0.233546301722527
0.772674143314362
0.416802108287811
0.526155769824982
0.855768203735352
-0.524061501026154
0.129015207290649
0.069262817502022
0.875743687152863
-0.587901711463928
-0.575848698616028
0.058637261390686
-0.359194397926331
-0.565997004508972
0.621273040771484
0.069592013955116
0.91479754447937
-0.345903396606445
0.223783805966377
0.060061663389206
0.522949874401093
-0.097414657473564
-0.371045649051666
-0.470676004886627
0.937678098678589
0.777684271335602
0.548914849758148
0.875109493732452
-0.015727072954178
0.812858104705811
-0.229376569390297
0.236567795276642
-0.263029515743256
0.201409667730331
-0.130256280303001
-0.375077128410339
0.522407829761505
-0.599337518215179
0.110824517905712
0.81858217716217
-0.077753737568855
0.643193602561951
-0.359469056129456
0.650145173072815
0.342271059751511
-0.631767392158508
-0.600632250308991
-0.413601517677307
0.132316097617149
0.876546561717987
0.686231791973114
-0.605831921100616
0.095337249338627
-0.200290963053703
-0.410652697086334
-0.522612273693085
0.51458466053009
-0.499511122703552
0.920491337776184
0.196319907903671
-0.026797041296959
-0.354077756404877
0.600831151008606
-0.020801365375519
0.075412541627884
0.818050980567932
-0.585860550403595
0.365283817052841
0.076923571527004
0.81594043970108
-0.364458978176117
-0.141013726592064
-0.309040248394012
0.093318104743958
-0.019637957215309
-0.016737416386604
-0.332933843135834
-0.628615856170654
-0.47789204120636
0.916911959648132
-0.394010603427887
0.289713859558105
0.804900228977203
-0.01574781537056
-0.56365978717804
0.437575459480286
0.678057551383972
-0.003502666950226
0.648370563983917
0.701415419578552
0.624052584171295
-0.48796558380127
0.137872651219368
0.41583240032196
0.053751647472382
-0.25362491607666
0.469450056552887
-0.001644775271416
-0.422659337520599
-0.405461609363556
-0.587151885032654
-0.188964769244194
0.631297767162323
-0.387012004852295
0.424231767654419
0.626247763633728
0.143020242452621
0.566819787025452
0.790223777294159
0.567018091678619
-0.335547983646393
0.592195570468903
-0.602131426334381
0.16451632976532
0.585836470127106
-0.386761128902435
0.762434840202332
-0.287720799446106
-0.617634952068329
-0.483256876468658
0.502483665943146
0.256021559238434
0.756570637226105
0.189379706978798
0.866475760936737
-0.08827643096447
0.391426801681519
0.502335131168366
0.359579086303711
0.342094421386719
0.064541630446911
0.753694832324982
-0.230709925293922
-0.317378342151642
-0.080107942223549
-0.15351440012455
-0.185224309563637
-0.011525139212608
-0.207999601960182
0.069022968411446
-0.080915316939354
-0.332187116146088
-0.502596497535706
0.514740765094757
0.793471217155457
0.293279439210892
-0.440569460391998
0.641256332397461
0.882273137569428
0.65634149312973
0.519594073295593
-0.622502982616425
0.665501058101654
-0.032061651349068
-0.080316588282585
-0.129912182688713
0.874788045883179
-0.253131866455078
0.787349402904511
0.513527631759644
0.270788431167603
-0.288931488990784
0.262175887823105
0.31130263209343
0.560649156570435
0.481392681598663
-0.4746955037117
0.302490502595901
0.004558980464935
0.308828800916672
-0.333252787590027
0.363662600517273
-0.054525375366211
-0.047571808099747
-0.473292648792267
-0.532881259918213
-0.578752815723419
0.85248064994812
0.275121837854385
0.553977787494659
-0.203637823462486
0.830161988735199
0.220587983727455
0.624002516269684
-0.489393174648285
0.572293221950531
-0.302085101604462
0.564889490604401
0.417403787374496
0.049853295087814
-0.31640887260437
0.066968962550163
-0.095053568482399
-0.115952417254448
-0.199704393744469
-0.054852783679962
0.313850164413452
-0.108949318528175
0.158037409186363
0.614932954311371
-0.37630170583725
-0.546386003494263
0.794858813285828
0.025239124894142
0.242018908262253
0.383713990449905
0.641766488552094
0.564508080482483
0.934568226337433
0.771974980831146
-0.391468226909637
-0.441459894180298
0.435616880655289
0.80187600851059
-0.07355360686779
0.489277482032776
0.797285318374634
0.340198516845703
-0.508132696151733
-0.069559797644615
0.53081077337265
-0.477658689022064
-0.467600822448731
0.093222871422768
-0.100508615374565
-0.339842677116394
0.01702244579792
-0.212766274809837
0.539708316326141
0.561175584793091
-0.490653872489929
0.256270676851273
0.671005487442017
-0.330669283866882
0.68722265958786
-0.26519650220871
0.410175383090973
0.272936165332794
0.099377289414406
0.080677516758442
0.004458084702492
0.77103453874588
-0.523264169692993
-0.233910635113716
0.194151788949966
0.724976003170013
0.934795200824738
-0.146281257271767
0.482601284980774
-0.064768001437187
0.279349625110626
-0.206561133265495
0.736106336116791
0.226724401116371
-0.140894755721092
0.54146534204483
0.898204386234283
-0.212548270821571
-0.080782994627953
-0.394767343997955
-0.56816828250885
-0.519516110420227
0.282912522554398
0.585758447647095
0.057164058089256
0.47499030828476
-0.513863325119019
0.76793783903122
0.068817019462586
0.816508054733276
0.924505949020386
-0.38835334777832
-0.560625433921814
0.298327326774597
0.446600914001465
0.632297217845917
0.301687806844711
-0.04924488067627
0.086725138127804
-0.630969941616058
0.521455466747284
0.289155960083008
-0.460763514041901
-0.016333922743797
0.31112813949585
0.523356735706329
-0.46634304523468
0.727704405784607
0.122074984014034
0.068985544145107
0.517314314842224
0.623895585536957
0.572478830814362
-0.165883585810661
-0.400682747364044
0.556507289409637
-0.125905260443687
0.879802227020264
-0.054980963468552
0.544499814510345
-0.0504429936409
-0.398195683956146
-0.522514879703522
0.634019315242767
0.432787954807282
0.817092716693878
0.874428391456604
-0.566158294677734
-0.467179298400879
0.677452266216278
0.110738098621368
-0.442326784133911
0.03104729950428
0.613051950931549
0.268999934196472
0.573428511619568
-0.246739611029625
-0.020113736391068
-0.106427326798439
-0.286462783813477
0.818162798881531
0.393027782440186
-0.415250480175018
0.544214963912964
-0.495593369007111
0.076304152607918
0.295631915330887
0.626724541187286
0.529108166694641
0.031148001551628
-0.451286315917969
-0.165761694312096
0.120216928422451
0.437171638011932
-0.117177352309227
-0.520248830318451
-0.094334200024605
0.109939970076084
0.457895636558533
0.160231545567513
-0.418556213378906
0.895684242248535
0.193441063165665
0.878968238830566
0.920453310012817
-0.189794853329659
0.37121707201004
0.205269679427147
-0.05454184114933
-0.232250317931175
0.130761176347733
-0.615218102931976
0.402020335197449
0.79993462562561
0.541144013404846
-0.007531359791756
-0.294486463069916
0.157318636775017
0.570985317230225
-0.092762246727944
-0.41965126991272
-0.124964252114296
0.201078921556473
-0.336225509643555
0.375702798366547
-0.323948323726654
0.381471753120422
-0.182057186961174
0.45525586605072
0.204788044095039
0.206566005945206
0.007467210292816
-0.542048931121826
0.554132044315338
0.612989664077759
0.809336006641388
-0.440976023674011
0.283568501472473
0.749616086483002
0.720986068248749
-0.379324615001678
0.832746744155884
0.62720799446106
0.462426781654358
0.036912858486176
0.671225130558014
0.595175683498383
0.918331980705261
0.13472518324852
0.452809810638428
0.811105012893677
0.28229758143425
0.032377049326897
0.458028733730316
-0.162968501448631
0.3209468126297
-0.30218106508255
0.710677981376648
0.230638101696968
0.44804322719574
0.871660590171814
0.89836323261261
-0.257923603057861
0.8941530585289
-0.551549255847931
-0.351647853851318
0.689834654331207
-0.468559741973877
-0.061156943440437
0.719934523105621
0.548545122146606
0.634010791778564
0.610383927822113
0.198558211326599
-0.366861045360565
0.013731554150581
0.833032786846161
-0.448589682579041
-0.177762851119041
0.482771277427673
-0.503490746021271
-0.429004073143005
-0.071565017104149
0.586981058120728
0.491832911968231
0.62034684419632
0.434182703495026
-0.596272349357605
-0.256228387355804
-0.534865736961365
0.250918745994568
0.199272140860558
-0.180132433772087
-0.270446181297302
0.906588196754456
0.368943870067596
-0.473593294620514
0.169448763132095
-0.206731304526329
0.223392561078072
-0.067073836922646
-0.425195932388306
-0.615842044353485
-0.254815101623535
0.447660803794861
-0.389392971992493
0.33685576915741
-0.216313168406486
-0.633220076560974
0.801237046718597
0.750406444072723
-0.194060787558556
0.567300319671631
0.299293249845505
-0.118321284651756
-0.094299361109734
0.226688414812088
0.800955712795258
-0.370896577835083
0.288290441036224
0.56823194026947
0.730727910995483
0.88458114862442
0.207216411828995
-0.213793590664864
0.355236381292343
0.364769220352173
-0.44392341375351
0.529109239578247
0.612054824829102
0.706548929214478
-0.230083450675011
0.214378729462624
-0.585341513156891
0.418566405773163
0.611898481845856
-0.074122592806816
0.574844241142273
0.074546605348587
-0.242338791489601
0.78467583656311
0.810634613037109
0.11934844404459
-0.529232203960419
-0.56987339258194
0.298769026994705
-0.034112930297852
0.477094888687134
0.229261949658394
-0.180314287543297
0.828294336795807
-0.148803606629372
-0.304321050643921
-0.322419703006744
0.421247839927673
-0.05608694255352
0.125689029693604
0.137006923556328
-0.489334583282471
0.385026752948761
-0.038623481988907
0.231919929385185
-0.02294297516346
-0.331696331501007
-0.277184545993805
-0.036952152848244
-0.311851024627686
0.801555514335632
-0.623189926147461
-0.024789854884148
0.522053062915802
0.387228548526764
0.893823325634003
0.453254163265228
0.411422371864319
0.453662812709808
0.417823135852814
-0.370240211486816
-0.139514699578285
0.417274534702301
0.371218174695969
-0.294833302497864
0.809216618537903
0.165657594799995
0.802797675132751
0.163774833083153
0.635863542556763
0.931552529335022
0.311316758394241
-0.507524013519287
-0.487727046012878
-0.490547478199005
-0.312464594841003
-0.498785316944122
0.286240100860596
0.232544913887978
0.708179116249085
-0.32080614566803
0.472445785999298
-0.258726298809052
0.869342982769012
0.281062990427017
-0.5450239777565
-0.47248786687851
-0.349433124065399
-0.509473919868469
-0.537154197692871
0.407313376665115
0.117284819483757
0.748635530471802
-0.518347918987274
0.208398550748825
0.844335675239563
0.800476610660553
0.172679901123047
-0.531819105148315
-0.126412972807884
-0.211109712719917
0.753671765327454
-0.284405767917633
0.644760072231293
0.13844034075737
0.02193783223629
0.21741758286953
0.761066138744354
-0.092003896832466
-0.552953481674194
0.020046457648277
-0.488357603549957
-0.126507833600044
-0.165484622120857
-0.233201935887337
0.64252632856369
-0.215830639004707
0.275774747133255
-0.546224057674408
0.733054220676422
-0.559180319309235
0.173361837863922
-0.260429918766022
-0.306942462921143
-0.165682390332222
0.535582661628723
-0.081402614712715
0.890174925327301
0.241098612546921
0.405546545982361
-0.456256210803986
-0.574336767196655
0.599210381507874
0.577127873897553
0.510516166687012
0.78887939453125
-0.393112301826477
-0.464538276195526
0.375557243824005
0.346620053052902
0.650154769420624
-0.541098952293396
-0.357524812221527
0.601822018623352
-0.07646156847477
-0.628625214099884
0.746342062950134
0.097195327281952
0.86463326215744
-0.276034414768219
0.620341658592224
-0.05990481376648
0.463194787502289
0.680146038532257
0.899176895618439
0.47330629825592
-0.506789863109589
-0.464567184448242
0.510498464107513
0.324971139431
-0.509118854999542
0.602357685565949
-0.418039202690125
-0.108492687344551
0.155533269047737
0.701809883117676
0.663344919681549
0.682747960090637
0.903875887393951
0.181701570749283
0.289283573627472
-0.578796923160553
0.53415459394455
-0.213750794529915
-0.352331578731537
-0.29304039478302
0.879211962223053
0.1354069262743
0.713890254497528
0.291051000356674
0.103813961148262
0.510902225971222
0.719378232955933
0.583505094051361
0.054371669888496
-0.577418208122253
0.82681941986084
0.038405284285545
-0.10077928006649
0.124373570084572
-0.06141309440136
0.145224958658218
-0.232244625687599
0.510450482368469
0.730359613895416
0.917637825012207
0.292190194129944
0.710668623447418
-0.341662645339966
0.345295786857605
0.672598898410797
-0.276584982872009
0.571994006633759
0.147886246442795
0.934995114803314
0.517629504203796
0.735154151916504
-0.24770288169384
0.651667356491089
0.822895526885986
0.380719006061554
0.859206795692444
-0.626741528511047
0.334644854068756
-0.513117015361786
0.716384947299957
0.863835871219635
-0.454197466373444
0.518052220344543
0.005894064903259
0.077005490660668
-0.275112569332123
0.364433825016022
0.669808685779572
0.429983913898468
-0.301923632621765
-0.066101118922234
0.232714772224426
0.628014445304871
0.119557924568653
-0.48405796289444
-0.020367115736008
-0.511520147323608
-0.540485918521881
-0.178707048296928
-0.598817706108093
0.492916285991669
0.280984967947006
-0.197819545865059
0.624875366687775
-0.007277593016624
-0.576751112937927
0.069189131259918
-0.084347829222679
-0.49247020483017
-0.010398387908936
0.192468866705894
-0.22167007625103
0.213444650173187
-0.013620525598526
-0.54719078540802
-0.232638075947762
-0.336695194244385
0.318725347518921
-0.264232635498047
0.880297720432282
-0.153750970959663
0.569357931613922
-0.512526333332062
-0.500996112823486
-0.134924724698067
0.002859652042389
-0.198494777083397
-0.414448201656342
0.820883393287659
0.149547576904297
0.891527652740479
0.320319712162018
-0.390283823013306
-0.067581340670586
0.442359149456024
0.174708262085915
-0.075911536812782
0.150982573628426
0.862073123455048
-0.61979466676712
0.38476836681366
-0.410030126571655
0.748533487319946
-0.172687038779259
0.344881117343903
-0.479361593723297
-0.324993550777435
0.319104611873627
0.128316432237625
-0.307135105133057
0.625911831855774
0.199181407690048
-0.050908207893372
0.510952889919281
0.501841008663178
-0.458290338516235
0.248389959335327
-0.328765869140625
0.453125655651093
0.144210487604141
-0.215416416525841
-0.071029648184776
-0.3859783411026
0.801322519779205
0.429999709129334
0.2408387362957
-0.520418405532837
-0.48049134016037
-0.208486840128899
0.395139157772064
0.620078325271606
-0.124440804123878
0.588454365730286
0.232425540685654
0.445910573005676
-0.078211650252342
0.11806807667017
0.351282894611359
-0.183708801865578
0.59231424331665
-0.404554903507233
-0.437842130661011
-0.205589815974236
0.783828675746918
0.600755274295807
-0.532443106174469
0.807690918445587
0.261720567941666
0.83605968952179
0.691038727760315
-0.493886709213257
0.521231174468994
0.610033512115479
0.693893551826477
-0.224513694643974
0.10014034807682
-0.118126735091209
-0.62100738286972
-0.461986482143402
0.272440761327744
-0.04315122961998
0.310536593198776
0.530684649944305
0.338013201951981
-0.061498105525971
0.083743251860142
0.558816611766815
-0.144427731633186
0.764024257659912
0.709535956382751
0.696550071239471
0.904592156410217
0.40896075963974
0.352460980415344
0.087157614529133
0.20830924808979
0.880131721496582
-0.094572082161903
0.712152898311615
-0.216997787356377
0.626714169979095
0.548913717269897
0.826316297054291
-0.253424942493439
0.054169610142708
-0.597770690917969
0.69339120388031
0.704700469970703
-0.540108025074005
-0.305909931659698
-0.084388419985771
0.144518733024597
0.093741968274117
0.146907836198807
-0.376743674278259
-0.168624237179756
0.506138622760773
0.545090615749359
0.478124499320984
-0.626283764839172
0.123210556805134
-0.400277316570282
0.183071106672287
-0.136793985962868
0.883297562599182
-0.612627267837524
-0.248505875468254
0.062046691775322
-0.337285995483398
0.527824878692627
0.159280180931091
-0.35513961315155
0.495656549930573
0.558034539222717
0.518408536911011
-0.116854026913643
0.458560526371002
0.223570108413696
0.203838214278221
-0.054910019040108
0.707740664482117
0.138064295053482
0.264837086200714
0.892441332340241
0.10023970156908
0.288754731416702
0.019766435027123
-0.2900470495224
0.517455160617828
0.129391044378281
-0.041996687650681
0.309049129486084
-0.490211367607117
0.686316132545471
0.633009672164917
-0.297490477561951
-0.480893850326538
-0.238801494240761
-0.34775322675705
-0.52023047208786
0.741604387760162
-0.384788930416107
-0.279305398464203
-0.27405846118927
0.719568490982056
0.277923554182053
0.475386023521423
0.2271389067173
-0.33259904384613
0.908448338508606
-0.218011870980263
0.085575670003891
-0.131555810570717
-0.311229765415192
-0.625208556652069
-0.169921323657036
0.705603659152985
-0.552492499351501
0.193634897470474
0.396202862262726
0.66996705532074
0.022974833846092
0.265725880861282
0.774462401866913
0.582395792007446
0.651431143283844
-0.013299509882927
0.682115733623505
-0.400806605815887
0.893031001091003
-0.220941081643105
0.379913926124573
-0.010205417871475
0.810219466686249
-0.063246622681618
0.032981589436531
-0.434481024742126
0.687686562538147
-0.003325507044792
0.597067832946777
0.860117077827454
-0.375485479831696
0.717067122459412
0.712248146533966
0.105004005134106
-0.244941934943199
-0.06389345228672
-0.521387338638306
0.408614039421082
0.67616593837738
0.683654367923737
0.250233441591263
0.345688462257385
-0.632002949714661
-0.422012507915497
0.405667901039124
-0.60213714838028
-0.299501895904541
-0.294191479682922
-0.350909054279327
0.773079633712769
0.862381935119629
0.691229999065399
-0.446565806865692
-0.480351626873016
0.912755608558655
0.596774518489838
0.173286005854607
0.231355801224709
0.736339867115021
0.338063150644302
0.312063097953796
-0.037238642573357
0.531028628349304
0.915308177471161
0.429170817136765
0.52715015411377
-0.079349175095558
0.779398620128632
0.312139332294464
-0.101008489727974
0.469734072685242
-0.053716823458672
0.024009689688683
0.080542892217636
-0.270619690418243
0.341421484947205
0.227553248405457
0.812601745128632
0.61655580997467
0.309437692165375
-0.004379570484161
0.79237163066864
0.56950843334198
0.791951477527618
0.413056254386902
0.820272207260132
-0.474694073200226
-0.429274439811707
0.786269426345825
0.210150390863419
-0.2471032589674
-0.054803431034088
0.471704244613647
0.927531242370606
0.709914267063141
0.19732129573822
0.118044354021549
-0.412639737129211
0.548387110233307
0.686670184135437
0.193012595176697
-0.469184696674347
-0.563149750232697
0.128050312399864
-0.342287421226501
-0.11410827934742
0.740216076374054
-0.441955864429474
0.333509624004364
0.921859264373779
0.628536522388458
0.193090453743935
0.407224655151367
0.56819611787796
-0.025036960840225
0.849324882030487
0.066633857786656
-0.489237129688263
-0.356470942497253
0.452836990356445
-0.046229526400566
0.865329563617706
0.829262852668762
-0.061835929751396
0.452991843223572
-0.527582406997681
0.052526324987412
0.281207233667374
0.557128012180328
0.329993218183517
-0.071294203400612
-0.388421773910522
-0.434250593185425
0.562721192836762
-0.602380990982056
-0.093118324875832
-0.43704617023468
0.812479555606842
0.26541393995285
-0.626722455024719
-0.267318606376648
0.650336503982544
0.287945210933685
0.085805125534535
-0.590414106845856
-0.053348481655121
-0.100329771637917
-0.125324442982674
0.651800513267517
0.476483643054962
0.509096145629883
-0.195666000247002
0.141899570822716
0.451953530311585
0.343353390693665
0.927029550075531
0.923702895641327
-0.23371846973896
-0.268746733665466
0.722169756889343
-0.32554167509079
-0.430570960044861
0.450962007045746
0.435899674892426
0.675430476665497
-0.374947309494019
0.233728855848312
0.648145496845245
0.790697991847992
0.875735580921173
0.818354666233063
-0.232811197638512
-0.459149658679962
-0.161416545510292
0.202009603381157
0.673623979091644
0.03211310505867
0.748251438140869
0.129303053021431
0.085573501884937
-0.43713515996933
0.423387169837952
0.657681167125702
-0.253157675266266
0.24627211689949
0.815310776233673
-0.125923648476601
0.798567831516266
0.667768895626068
0.442024767398834
-0.452521443367004
0.773129940032959
0.76464718580246
-0.34159904718399
0.658228695392609
0.088838338851929
0.88594663143158
-0.28645259141922
0.292133092880249
0.361927092075348
-0.595279574394226
0.202624931931496
0.827105820178986
-0.109259530901909
0.58011257648468
-0.30773937702179
0.747028470039368
0.707195460796356
-0.425203859806061
-0.463940262794495
0.664088368415833
0.32337212562561
-0.393247067928314
-0.3608078956604
-0.060304328799248
-0.488281965255737
0.236496388912201
-0.380630493164062
-0.272240102291107
-0.156957104802132
0.490165770053864
0.029545485973358
-0.072361811995506
0.58109587430954
0.707552790641785
0.822505176067352
0.239328876137733
0.66854190826416
-0.326569855213165
-0.331061005592346
0.43478786945343
-0.520383477210999
0.841563224792481
0.232215613126755
0.369848281145096
0.358508795499802
0.572161495685577
-0.398291289806366
0.257100433111191
0.122210793197155
0.750966668128967
0.746170401573181
-0.55126029253006
0.218658953905106
-0.082608118653298
0.45081889629364
-0.190066859126091
0.90822559595108
-0.57283353805542
-0.041296094655991
-0.033087104558945
0.499026536941528
0.086554832756519
0.225295633077621
-0.251039206981659
0.097566455602646
0.251112014055252
0.916661381721497
0.196077048778534
0.349028348922729
0.496622383594513
0.77400553226471
8.60989093780518E-05
-0.013326391577721
-0.586881875991821
0.384136557579041
-0.164781138300896
-0.004811495542526
-0.462450623512268
-0.406899094581604
0.858198344707489
-0.270719587802887
0.800958693027496
0.248891994357109
-0.550116837024689
0.757901549339294
0.593407392501831
0.217169344425201
0.234296754002571
-0.553610324859619
0.326263189315796
-0.134525999426842
-0.547676503658295
-0.269735276699066
-0.359261512756348
0.75079071521759
0.006646126508713
0.526752650737762
-0.401220142841339
0.789258897304535
0.669855058193207
-0.274440586566925
0.094701163470745
0.878893554210663
0.296484738588333
0.548206090927124
-0.067812994122505
0.061508029699326
0.402590751647949
0.796462178230286
0.498277723789215
-0.526584148406982
-0.347182214260101
-0.256707310676575
-0.136116042733192
0.540896713733673
0.068087264895439
0.101543806493282
0.616711854934692
-0.066303953528404
-0.14687617123127
0.481793403625488
-0.092163994908333
-0.391206860542297
0.159681096673012
-0.576752662658691
-0.186930373311043
-0.003722921013832
-0.247278586030006
0.462256729602814
0.303937196731567
0.792909502983093
0.763500511646271
-0.171520099043846
0.022355988621712
0.408213496208191
0.168768212199211
0.170733854174614
0.066349521279335
0.49095493555069
0.597685277462006
0.661655426025391
0.662611842155457
0.86799544095993
0.057196766138077
0.200837656855583
0.804668188095093
0.375700652599335
0.407206177711487
0.767281889915466
0.451442062854767
0.214813634753227
-0.029058009386063
-0.004638224840164
0.597313165664673
0.813725590705872
0.571381688117981
0.250595331192017
0.51836097240448
-0.493194162845612
0.196749284863472
0.793123483657837
0.071822419762611
0.34911572933197
-0.13397790491581
0.886337578296661
-0.188419803977013
0.359873473644257
-0.504286527633667
-0.386934399604797
-0.623773336410522
0.613138020038605
0.820325314998627
-0.578550577163696
0.242900013923645
-0.182893261313438
0.405315279960632
-0.611584782600403
0.618228554725647
0.932336449623108
0.320238411426544
0.368546217679977
-0.462855279445648
0.075019650161266
-0.117749318480492
-0.406449556350708
-0.473580479621887
0.376245260238647
-0.598022639751434
-0.003197208046913
0.791082084178925
-0.100440636277199
-0.081504747271538
0.704445481300354
-0.474324762821198
0.671096384525299
0.761161267757416
-0.002905428409576
0.175156220793724
-0.05919286608696
0.120224766433239
0.81764429807663
0.352409601211548
-0.036834359169006
-0.152087643742561
-0.600830852985382
-0.322728455066681
0.361083567142487
-0.591399252414703
0.834831416606903
0.900467038154602
0.309106409549713
-0.624558031558991
0.398915976285934
0.838420569896698
0.531280636787415
-0.28508859872818
-0.566377282142639
-0.528660178184509
-0.020132541656494
0.087226584553719
-0.036522433161736
-0.20695872604847
0.388160169124603
-0.496470212936401
0.739300072193146
0.270228028297424
0.768114268779755
-0.543102383613586
-0.089824452996254
-0.482018351554871
-0.619528949260712
0.222914695739746
-0.128097608685493
0.138844013214111
0.914086043834686
0.181223824620247
-0.440474689006805
-0.268027305603027
0.720191180706024
0.805191814899445
0.794206917285919
-0.012997180223465
0.117864467203617
-0.511809706687927
0.048079088330269
-0.167355254292488
-0.582543730735779
0.59625655412674
-0.609870851039887
0.903957724571228
-0.316664218902588
-0.14897121489048
0.507112979888916
-0.528369426727295
-0.504949271678925
-0.190246000885963
-0.06669445335865
0.811042189598084
-0.317115902900696
-0.260114967823029
0.585032463073731
-0.255218982696533
0.368681192398071
0.497289061546326
0.652835369110107
0.927339255809784
-0.086961522698402
0.134588807821274
0.277172207832336
0.088233031332493
0.502225279808044
-0.00585412979126
-0.478338420391083
-0.127892807126045
0.580162346363068
-0.196371540427208
-0.005226492881775
0.009154185652733
0.309186607599258
-0.023385837674141
0.14766500890255
-0.192450359463692
0.9281947016716
0.688372015953064
0.223884925246239
0.260587811470032
0.544526219367981
0.383253484964371
-0.187551364302635
-0.612238764762878
-0.623869836330414
0.639616429805756
0.443613409996033
0.560079693794251
-0.614506185054779
-0.01571960747242
0.792456567287445
-0.223894461989403
0.904650390148163
0.40363073348999
-0.14683111011982
0.665657699108124
0.152772828936577
-0.000271365046501
-0.17307011783123
-0.128439977765083
0.257567375898361
0.813589572906494
-0.396190226078033
0.73539924621582
-0.086756154894829
0.515189707279205
0.499104917049408
-0.368357002735138
-0.181607231497765
0.615720093250275
-0.383365452289581
0.858069241046906
0.228761523962021
-0.425878524780273
0.71489816904068
0.097199231386185
0.420028299093246
-0.603855967521668
0.900591015815735
0.497732222080231
0.517230868339539
0.29640257358551
-0.48869001865387
0.315226525068283
0.122483566403389
-0.630414068698883
0.705393016338348
0.486930191516876
0.730678021907806
0.282583236694336
0.797681510448456
0.672960102558136
0.056505605578423
-0.077589884400368
-0.274141728878021
-0.366816699504852
0.147121623158455
0.610924422740936
0.868270039558411
-0.443391501903534
0.731893420219421
-0.389164865016937
0.014117017388344
-0.331355154514313
-0.393684029579163
-0.400385558605194
0.516842663288116
-0.177094891667366
0.532380998134613
-0.419587433338165
0.2298574000597
0.288230121135712
-0.369918584823608
0.449639916419983
0.389954388141632
-0.44349616765976
0.442821979522705
0.342304050922394
0.440803289413452
0.900014996528626
-0.099380686879158
0.719873070716858
0.49261862039566
0.030411198735237
0.194067120552063
-0.129243209958076
-0.63409548997879
0.794615864753723
0.925221621990204
0.131367862224579
-0.580743253231049
-0.453728437423706
0.739123106002808
-0.320569396018982
0.127928614616394
0.218796953558922
-0.080183014273644
-0.301178991794586
0.136492326855659
-0.113276794552803
0.383659958839417
0.222695082426071
-0.381637752056122
-0.005289599299431
0.520739197731018
0.780689299106598
0.754579961299896
0.777632176876068
0.409521996974945
0.380473971366882
0.309853434562683
0.294853180646896
0.858957052230835
-0.504942238330841
-0.101412162184715
-0.299593091011047
0.821477055549622
0.04688435792923
0.231941416859627
0.413916766643524
0.644845485687256
-0.068592175841332
0.680981695652008
0.812862634658814
-0.364208281040192
0.297442972660065
0.622236847877502
-0.458587646484375
0.02606038749218
-0.218646422028542
-0.274893343448639
-0.615715563297272
-0.581023335456848
0.130911886692047
-0.215751931071281
0.184167101979256
0.599263846874237
-0.150868967175484
0.548633396625519
0.488042891025543
-0.433625757694244
0.613832890987396
0.299678951501846
-0.026335015892983
0.921150803565979
0.067879945039749
-0.233402952551842
0.613461196422577
-0.595520675182343
0.592533826828003
0.082462288439274
-0.629585683345795
0.595485150814056
0.022707745432854
0.115368753671646
-0.249848082661629
0.40948760509491
0.06222777068615
-0.586626827716827
0.306416034698486
-0.260287404060364
0.125844225287437
0.928576350212097
0.907339513301849
0.614931046962738
0.247684076428413
0.162473872303963
0.433984935283661
0.803364634513855
-0.593873202800751
0.842272460460663
0.565395832061768
-0.405043542385101
0.701142013072968
0.300080567598343
-0.123100683093071
0.810583591461182
0.06235121190548
0.495277464389801
-0.004527896642685
0.57734739780426
-0.284783482551575
-0.14969776570797
-0.420173108577728
-0.408395826816559
-0.151026949286461
0.30239349603653
0.380696415901184
-0.456818819046021
0.79521507024765
0.660717010498047
0.904184401035309
0.056674763560295
-0.160033866763115
0.235592901706696
0.812936305999756
0.90221244096756
0.670319497585297
0.611452400684357
0.090772621333599
0.478639125823975
-0.374700665473938
-0.605593800544739
-0.434790730476379
-0.292570173740387
-0.620556592941284
0.495140969753265
0.76400500535965
-0.627626538276672
0.533845663070679
-0.372413814067841
-0.530541598796845
0.024406507611275
0.008662149310112
0.594865024089813
-0.189660623669624
0.794535040855408
-0.099613860249519
0.905570507049561
0.73715603351593
-0.422069787979126
0.553194224834442
0.133561015129089
-0.474016189575195
0.642754197120667
0.096034653484821
0.190153792500496
-0.268406987190247
-0.168378755450249
0.282883197069168
0.374553382396698
0.095877900719643
-0.547847986221314
0.081195808947086
0.111048698425293
0.822116851806641
0.078239426016808
-0.116709545254707
0.221947133541107
-0.093901142477989
0.57579380273819
0.562931835651398
0.219652473926544
0.690116882324219
-0.49173367023468
-0.003674507141113
0.462575554847717
-0.325275599956512
0.136705532670021
0.586370408535004
0.058743864297867
-0.305835723876953
0.932192444801331
-0.279971957206726
-0.398875713348389
-0.374397993087769
0.538783669471741
0.560821890830994
0.040086627006531
0.417364716529846
-0.299798429012299
0.067714765667915
0.869780957698822
0.392751276493073
-0.084012940526009
0.438296556472778
0.579980492591858
-0.122836574912071
0.694096624851227
-0.454176068305969
-0.159171089529991
-0.124995425343513
-0.206502363085747
-0.288481056690216
0.878531754016876
0.023952469229698
0.612052917480469
-0.305372834205627
0.037760004401207
-0.048362150788307
0.076151497662068
0.689442455768585
0.759112119674683
0.140014067292213
-0.237865254282951
0.621514737606049
0.708567678928375
0.818618714809418
0.045101314783096
0.015930384397507
-0.611152112483978
0.467754721641541
-0.448704242706299
0.33766096830368
0.228998482227325
-0.552989900112152
-0.029723078012467
0.242617934942245
0.314528346061707
0.420513898134232
0.686760544776917
-0.365898430347443
0.657997965812683
0.517439246177673
-0.432186186313629
-0.05108317732811
0.089313343167305
-0.452247321605682
-0.187892273068428
0.433443367481232
0.058669403195381
-0.603202104568481
-0.142269238829613
0.336815655231476
0.463967263698578
0.023511543869972
-0.295883119106293
0.134881764650345
0.872007310390472
0.739473521709442
-0.247465625405312
0.678212940692902
-0.435826897621155
-0.291556894779205
-0.316011309623718
-0.169549360871315
0.285394430160522
0.071095213294029
0.877503395080566
-0.297170281410217
0.392261564731598
-0.633468866348267
-0.084682330489159
0.923322916030884
-0.454224050045013
0.704446911811829
0.141561150550842
0.350721448659897
0.786504983901978
0.075012400746346
0.226954743266106
0.141456514596939
-0.560644745826721
0.333594977855682
0.885792255401611
-0.117470845580101
0.86327052116394
0.420475900173187
0.547225117683411
-0.289356291294098
-0.17043037712574
0.932354509830475
0.009796738624573
-0.040613606572151
0.462344408035278
0.715804755687714
0.306385576725006
-0.16251428425312
-0.5813969373703
0.760361552238464
-0.308439135551453
-0.167271360754967
-0.585034668445587
0.516308069229126
-0.347140491008759
-0.104440316557884
0.183635070919991
0.41377180814743
0.845583498477936
0.651788890361786
-0.510849237442017
0.482467949390411
-0.536198556423187
0.1810063123703
0.232931345701218
-0.588762283325195
0.186352998018265
0.295626163482666
0.309784024953842
-0.448246479034424
-0.420149683952332
0.670386850833893
-0.171059593558311
0.341182917356491
-0.40498286485672
-0.346750676631927
-0.343487977981567
0.242148131132126
0.04751393198967
-0.436537027359009
-0.096647754311562
-0.421058535575867
-0.313259303569794
0.833121180534363
-0.48309999704361
-0.578924536705017
-0.621505558490753
0.127967417240143
-0.168777510523796
-0.216044649481773
0.901312530040741
-0.242227658629417
0.892074346542358
0.483339726924896
-0.249685004353523
0.036957144737244
0.342048615217209
-0.054760709404945
0.510528564453125
0.916534602642059
-0.458924174308777
0.512318849563599
0.261167705059052
0.308300137519836
0.655256748199463
0.563033282756805
-0.456543147563934
0.598105132579803
0.559825360774994
0.687092185020447
0.128250181674957
-0.274982452392578
0.271589010953903
0.294974207878113
-0.567352831363678
-0.103283956646919
-0.089036718010902
-0.069769635796547
0.779235780239105
0.459880292415619
0.300484538078308
-0.543500542640686
-0.566804826259613
0.736805558204651
0.754978179931641
0.887646615505219
-0.515790581703186
0.483503341674805
0.604527771472931
0.204288154840469
0.769194304943085
0.057693526148796
0.702654421329498
-0.038396701216698
0.249874770641327
-0.321867108345032
-0.613639712333679
-0.43619030714035
0.838651239871979
0.733637928962708
-0.255901098251343
0.565696477890015
-0.123908832669258
0.573705554008484
-0.291496992111206
0.124440975487232
0.539206922054291
-0.559113383293152
-0.174096807837486
0.429739624261856
0.422383487224579
0.661379396915436
-0.171933010220528
0.269755899906158
0.760643362998962
0.388227820396423
0.831121265888214
0.734493255615234
-0.415686428546906
-0.304131686687469
0.3693667948246
0.895220220088959
0.673036336898804
0.595789968967438
0.711637318134308
0.278557121753693
-0.36198103427887
0.435490548610687
-0.092917427420616
0.048935607075691
0.233494758605957
0.119606122374535
0.872866332530975
0.018426507711411
0.684278964996338
0.379292905330658
0.745678126811981
-0.347954273223877
-0.168810829520226
0.317755997180939
0.937680244445801
0.709564208984375
0.924437880516052
-0.18365515768528
0.398902535438538
0.57747483253479
-0.532478392124176
0.076741322875023
-0.452609121799469
-0.612032651901245
-0.562253057956696
-0.608524560928345
-0.228844299912453
0.22813455760479
-0.035131514072418
0.165580585598946
-0.47008490562439
-0.153388246893883
0.520488619804382
0.118793696165085
0.580398440361023
0.71025413274765
0.929311454296112
-0.125188633799553
0.03389535844326
-0.059255376458168
-0.430349230766296
0.566756069660187
0.216500863432884
-0.612958550453186
0.778753578662872
0.281787306070328
-0.599511206150055
-0.055611535906792
-0.281096458435059
0.43573784828186
-0.312776446342468
0.747283816337585
0.245135262608528
-0.503033757209778
-0.239189371466637
-0.567672431468964
-0.289416015148163
0.352050364017487
-0.577318251132965
0.087439022958279
-0.114780560135841
-0.610430181026459
0.246594280004501
0.53919917345047
0.58953469991684
0.246878504753113
0.71391636133194
0.575813829898834
-0.595618605613709
-0.096929833292961
0.074339874088764
0.387126922607422
-0.441324353218079
0.381175220012665
-0.029068976640701
0.040341928601265
0.284523338079453
0.520039737224579
-0.152815982699394
-0.05168516933918
0.117094948887825
-0.513044059276581
-0.391889274120331
-0.324881076812744
-0.372125744819641
-0.392899334430695
0.310616791248322
-0.063121005892754
0.366468787193298
0.003400713205338
0.127803802490234
0.556118726730347
-0.558093726634979
-0.551014959812164
0.827862143516541
0.463554859161377
0.145405039191246
0.669918298721314
0.870157241821289
0.880863904953003
0.054522141814232
-0.453591585159302
0.698720872402191
0.632809937000275
0.725695788860321
-0.174234464764595
0.462703347206116
0.110739469528198
0.806125521659851
-0.346330344676971
-0.097885593771935
0.846177935600281
0.075420573353767
-0.157265171408653
0.100793473422527
-0.367319166660309
-0.480308711528778
-0.127939507365227
0.614201128482819
-0.545746207237244
0.532275021076202
0.588761985301971
-0.278757333755493
-0.626578450202942
-0.076751008629799
0.428605794906616
0.352196455001831
-0.331817984580994
0.3481205701828
0.410765886306763
0.6491419672966
0.651289761066437
0.364786446094513
0.843909800052643
-0.498425126075745
0.285023033618927
0.790713250637054
-0.322429358959198
-0.226743564009666
-0.004479095339775
0.560843169689178
-0.042765378952026
-0.600811660289764
-0.533814549446106
-0.341496706008911
-0.436156928539276
0.264509201049805
-0.247258111834526
-0.033761963248253
0.001023337244987
-0.337163209915161
-0.581072390079498
0.721135437488556
-0.061521038413048
-0.020774900913239
-0.016271635890007
0.215809836983681
0.023043036460877
0.473020076751709
-0.549749851226807
-0.560518860816956
-0.444047510623932
-0.261954009532928
-0.490413844585419
0.60267436504364
0.353807061910629
0.171075999736786
0.385214507579803
-0.233103528618813
-0.55577164888382
-0.624260067939758
0.235446497797966
-0.031698733568192
0.281224429607391
-0.418854892253876
0.102737955749035
0.168354734778404
0.874487400054932
0.141694009304047
-0.005648404359818
0.234297648072243
0.70387989282608
0.004376947879791
-0.352717459201813
0.383120000362396
-0.34563159942627
0.825670182704926
0.796746075153351
-0.514663338661194
-0.093181595206261
0.053357392549515
0.916675627231598
-0.385174155235291
-0.518636465072632
-0.424197912216187
0.201219245791435
0.773879706859589
-0.106248572468758
0.394137442111969
0.768604338169098
-0.40664267539978
-0.25410133600235
0.204028829932213
-0.098114594817162
0.470223426818848
-0.359981298446655
-0.335428833961487
0.080792725086212
0.761062443256378
0.419969797134399
-0.137846663594246
0.403136968612671
0.8935427069664
-0.430970788002014
0.13419297337532
0.726108312606812
0.752680718898773
0.346473455429077
-0.327406585216522
0.788973748683929
0.590958118438721
0.844554960727692
-0.028084099292755
0.668071329593658
-0.495585858821869
0.131199926137924
0.815007448196411
-0.622496724128723
-0.141213968396187
0.221404656767845
-0.251589298248291
0.81274139881134
0.017970114946365
0.813151359558106
0.280144810676575
0.486888647079468
0.933229088783264
-0.062123000621796
0.751315474510193
-0.397739112377167
0.108136966824532
0.583043575286865
0.677454233169556
-0.193933889269829
0.884017050266266
-0.177148953080177
0.922237277030945
0.575467944145203
0.664435803890228
0.212703675031662
0.761293768882751
0.51649421453476
0.062634378671646
0.13523742556572
-0.631971180438995
-0.124941304326057
0.389685392379761
0.091087326407433
0.628165483474731
0.573736906051636
-0.271240472793579
-0.217029914259911
0.009107753634453
0.915698647499085
-0.26129549741745
0.208495199680328
0.284150898456573
0.590745031833649
0.245342329144478
-0.031195536255837
-0.479803919792175
-0.030402660369873
0.293004542589188
-0.433849692344666
-0.551160871982574
0.49443906545639
0.827397346496582
0.775965869426727
-0.249641105532646
0.475491583347321
-0.107594832777977
0.105193883180618
0.225198447704315
-0.239981606602669
0.443863093852997
0.125299274921417
0.095904156565666
0.584862649440765
-0.493437051773071
-0.124338433146477
0.110019132494926
0.694149434566498
0.579922497272491
-0.259222269058228
-0.437245845794678
-0.168903902173042
0.675583720207214
0.211121335625648
-0.314512968063354
0.518273234367371
0.829795718193054
-0.242081865668297
0.658743321895599
0.673371195793152
-0.554601967334747
-0.124792978167534
0.603642702102661
0.865452408790588
-0.331053018569946
0.05350849032402
-0.55212664604187
0.8390251994133
0.574546754360199
-0.37054568529129
-0.229419872164726
0.3030806183815
0.893608391284943
0.848419427871704
0.48873245716095
-0.357363760471344
-0.432338297367096
0.908251881599426
-0.273717164993286
-0.18848429620266
-0.427318096160889
-0.487042784690857
0.935692071914673
-0.563296735286713
-0.534308254718781
0.639031708240509
0.477394998073578
0.199307769536972
-0.069814488291741
-0.094541326165199
0.933388233184814
0.730591773986816
-0.409879207611084
-0.44240140914917
-0.566233277320862
0.860811471939087
-0.12929730117321
0.620424211025238
0.809009850025177
0.279020845890045
-0.168437704443932
-0.604677617549896
0.230409547686577
0.197436556220055
0.041908413171768
0.494730353355408
0.143996700644493
-0.153887316584587
0.456886470317841
-0.247859910130501
0.722240447998047
0.289891391992569
-0.003934741020203
-0.199348405003548
0.342656224966049
0.002301767468452
0.212249785661697
0.603968620300293
0.898853302001953
-0.168330743908882
0.674666464328766
0.481027543544769
0.849931240081787
0.143946543335915
0.742753386497498
0.794163644313812
-0.547082304954529
0.912865579128265
0.332674503326416
0.129835873842239
0.132958248257637
0.043760403990746
0.923090159893036
0.439158439636231
0.849202811717987
0.672518372535706
-0.288591086864471
0.385037690401077
0.251833856105804
0.031099021434784
0.624808490276337
0.422168850898743
0.550995349884033
-0.006147146224976
-0.374157428741455
0.562077045440674
-0.53142261505127
0.448118567466736
-0.362300336360931
-0.33418732881546
0.548286914825439
-0.162384048104286
-0.601649105548859
0.427145004272461
-0.014980435371399
0.2250155210495
0.300001829862595
0.609797239303589
-0.244313016533852
-0.434235215187073
0.017041698098183
0.411976844072342
0.115586087107658
0.850018560886383
-0.350926399230957
0.653126955032349
0.286153823137283
0.278387457132339
0.906489312648773
0.814570367336273
0.211534410715103
-0.148148283362389
0.116604268550873
0.510504543781281
0.836184799671173
0.840401113033295
0.240840345621109
0.145430520176888
0.644374430179596
0.924142181873322
-0.088698282837868
0.400003433227539
-0.367450714111328
0.371790021657944
-0.357633173465729
0.700157165527344
-0.362683713436127
-0.36025857925415
0.766383051872253
-0.410029113292694
-0.503129720687866
0.927262723445892
0.172474935650826
0.832858145236969
-0.556060791015625
0.450560986995697
0.809469342231751
0.63778567314148
0.305231541395187
0.690506100654602
0.604886293411255
0.609330117702484
-0.127249345183373
-0.134591236710548
-0.444338858127594
0.23413173854351
-0.230588212609291
0.71992039680481
-0.49531626701355
-0.121493861079216
-0.029516741633415
-0.369653403759003
0.579452693462372
0.859214186668396
0.595601677894592
0.88430118560791
-0.468177258968353
-0.034651204943657
0.726676344871521
0.160046949982643
0.044027075171471
-0.468548893928528
-0.01605036854744
-0.60765016078949
0.087535813450813
0.445650160312653
-0.597814381122589
-0.569727063179016
-0.428100049495697
0.433369636535645
0.303337246179581
-0.247250452637672
0.00872640311718
-0.337623059749603
0.850590825080872
-0.404373407363892
0.93282163143158
0.516421735286713
0.651764869689941
0.74817031621933
0.883406102657318
0.141683235764503
0.829311311244965
-0.079365238547325
-0.319312989711761
0.728125631809235
-0.620701193809509
-0.273887872695923
-0.281084954738617
0.746406137943268
0.495642840862274
-0.54806262254715
-0.135070875287056
0.117195278406143
-0.075504884123802
-0.551878929138184
0.858780324459076
0.705741345882416
0.399046242237091
-0.597757637500763
0.763609170913696
0.852803766727448
0.300870567560196
-0.394944965839386
-0.042056038975716
0.127350747585297
-0.468990087509155
0.151597484946251
0.876506686210632
0.536853969097137
0.44397634267807
-0.046544060111046
0.937219858169556
0.004286646842957
0.655956208705902
-0.519373595714569
0.873341381549835
0.225145101547241
-0.364158034324646
0.032402709126473
-0.007658734917641
0.079081438481808
-0.213893249630928
0.096019759774208
0.421642482280731
-0.29805600643158
0.297527998685837
0.619369328022003
-0.273686945438385
0.006377071142197
0.408295094966888
0.538804292678833
0.216836079955101
-0.240362152457237
0.757447063922882
0.761543214321137
0.540347099304199
0.070993706583977
-0.227549090981483
0.597264647483826
-0.022543609142304
-0.553172767162323
-0.167090520262718
0.881837069988251
-0.212986931204796
0.317874491214752
0.92908376455307
-0.405309319496155
0.580034792423248
0.754398763179779
-0.448389708995819
-0.566095650196075
-0.019653275609017
0.862080991268158
-0.009883999824524
0.392004579305649
-0.606965899467468
0.554866194725037
-0.494298338890076
-0.001196265220642
0.518077254295349
-0.020925998687744
0.079074583947659
-0.394389390945435
0.356656193733215
0.22347417473793
-0.403847277164459
0.422781705856323
-0.352948009967804
-0.473136126995087
-0.547141671180725
0.899937391281128
0.669870793819428
-0.42501699924469
0.269493371248245
-0.08392034471035
0.709881365299225
0.760383725166321
0.689948081970215
0.023340478539467
0.067489996552467
-0.064326509833336
0.053755566477776
0.654652893543243
-0.508812606334686
-0.625956058502197
-0.600540101528168
0.510462880134583
0.268460124731064
0.643066048622131
0.788824319839478
-0.585659921169281
-0.38659256696701
-0.081147894263268
0.814050197601318
0.925584137439728
0.760633230209351
0.223148077726364
-0.07542185485363
-0.00678376853466
-0.430758118629456
0.909948885440826
0.294572740793228
-0.056425184011459
0.914823830127716
-0.211471661925316
0.018045544624329
0.624225854873657
0.932226240634918
-0.221776857972145
-0.616057872772217
-0.115531846880913
0.005825281143188
0.771149754524231
0.741918444633484
0.095991164445877
0.464206516742706
0.17829367518425
-0.210913553833961
0.385647237300873
-0.602385222911835
0.149715706706047
0.842445433139801
0.341741681098938
0.633448243141174
0.538796782493591
0.615366816520691
0.010634258389473
0.595727920532227
0.445101916790009
0.430521726608276
-0.620673835277557
0.840668439865112
0.307634860277176
0.403391093015671
0.446521043777466
0.837369501590729
-0.396150529384613
0.392397969961166
0.573291063308716
0.923832595348358
0.919749736785889
0.178853139281273
0.890158772468567
0.528856694698334
0.658408403396606
0.546362519264221
0.568023025989533
-0.532595753669739
-0.623140811920166
0.199247986078262
-0.087790235877037
0.701862752437592
0.090494580566883
0.628746032714844
0.806708991527557
0.711617529392242
0.043571084737778
-0.477664411067963
-0.257325947284698
0.361479640007019
-0.395587921142578
0.029321298003197
-0.493745446205139
0.737861931324005
0.380419909954071
0.864999055862427
-0.519620358943939
-0.134665504097939
-0.210142061114311
0.305944263935089
-0.547141194343567
-0.223940178751945
-0.122262820601463
0.276895850896835
-0.220410779118538
-0.299681842327118
0.323005616664886
0.308914184570312
-0.564430117607117
0.563430964946747
0.839918255805969
0.372167646884918
-0.436222553253174
0.139647245407105
0.267770886421204
0.577779769897461
0.142754718661308
-0.001945793628693
0.498569428920746
-0.251311421394348
0.763982057571411
-0.10163576900959
-0.240375474095345
0.90006560087204
-0.607544779777527
-0.162190422415733
0.433663696050644
-0.420526206493378
0.087864235043526
-0.510681331157684
-0.368419408798218
0.682616651058197
-0.2961585521698
0.015525132417679
0.079371273517609
-0.199040696024895
0.757979333400726
-0.262152969837189
-0.476555824279785
0.91727751493454
0.428393185138702
-0.186170622706413
-0.315574586391449
0.178915843367577
0.632408142089844
0.859497427940369
-0.472358405590057
0.619333267211914
-0.406875610351563
0.535267353057861
-0.023950561881065
0.345037698745728
-0.096674546599388
-0.553223192691803
0.664961755275726
0.141326010227203
-0.583002686500549
0.21439017355442
-0.067924305796623
0.092054769396782
-0.144973620772362
0.13997095823288
0.30623272061348
0.613786458969116
-0.094303473830223
-0.548274636268616
0.61080127954483
0.586977422237396
0.504244983196259
0.842405915260315
0.539592921733856
-0.629180371761322
0.763886153697968
-0.462256908416748
0.210766077041626
0.531152486801147
0.869018495082855
-0.256789803504944
0.880477011203766
0.278672754764557
0.278723210096359
-0.272007644176483
-0.358644664287567
-0.112179085612297
-0.275579750537872
-0.630044043064117
0.790211200714111
0.280403614044189
0.653022229671478
-0.494652092456818
0.203862011432648
0.437229812145233
-0.464835166931152
0.122508831322193
0.171648189425468
0.551605999469757
0.151066049933434
-0.15994293987751
0.198465138673782
-0.461448490619659
0.298389792442322
-0.142492577433586
0.061936974525452
0.103622496128082
0.338785827159882
0.901179492473602
-0.293280363082886
0.885276794433594
0.25918909907341
-0.37321150302887
-0.138844087719917
-0.185462102293968
-0.462287724018097
-0.438116073608398
0.654747724533081
0.137776046991348
0.258124172687531
0.486502110958099
-0.367731809616089
0.788685142993927
0.760630548000336
0.908911108970642
0.650120675563812
0.342838078737259
0.18968003988266
0.397861957550049
-0.180243447422981
0.399171710014343
0.527926921844482
0.349377155303955
0.032930806279183
0.139624506235123
-0.545165657997131
0.01227068901062
0.881610333919525
0.616173326969147
0.572344422340393
0.6368088722229
0.314485549926758
-0.166698560118675
0.264124393463135
0.867932021617889
-0.020874857902527
0.087035909295082
0.844199895858765
-0.26056706905365
-0.095378503203392
0.248141005635262
0.150521486997604
-0.558135390281677
-0.216214999556541
0.325964987277985
0.107539683580399
-0.432111620903015
0.15328074991703
-0.303130269050598
0.135091245174408
-0.577352583408356
0.402993261814117
0.804423868656158
0.170275509357452
0.60837584733963
0.224605664610863
-0.476468682289124
0.392995357513428
-0.148261591792107
0.912948727607727
-0.195077702403069
0.131233841180801
-0.238656774163246
-0.011251583695412
-0.056690886616707
0.442419946193695
-0.430135250091553
0.266151309013367
0.521928191184998
0.508944451808929
0.621324956417084
0.895286679267883
-0.601349353790283
0.411904513835907
0.790117621421814
0.406730115413666
0.54443883895874
-0.229976639151573
-0.238939926028252
0.813182890415192
0.601525902748108
0.664076149463654
-0.409487307071686
-0.287309527397156
0.757522702217102
0.225770086050034
-0.554385244846344
0.204564690589905
-0.015287131071091
-0.462519824504852
0.884578824043274
0.691796481609345
-0.575763583183289
0.14501117169857
-0.185301169753075
0.243830516934395
0.566494762897491
0.124791540205479
0.317535161972046
0.402310848236084
0.2108244150877
0.650933921337128
-0.579729735851288
0.664206326007843
0.174962013959885
0.013778999447823
-0.468547105789185
0.933035910129547
0.188999027013779
0.394388198852539
-0.459218680858612
0.509864330291748
0.863559544086456
0.200821369886398
0.674948632717133
-0.630483150482178
-0.043372869491577
0.597085177898407
-0.195906355977058
0.822219550609589
0.803204715251923
0.56482595205307
0.268817365169525
-0.022688999772072
0.144744083285332
0.671151697635651
-0.568051755428314
-0.427869319915772
0.507195830345154
-0.066061154007912
0.721735954284668
0.194708406925201
-0.54140841960907
0.244117423892021
-0.086432293057442
0.738810300827026
0.816825211048126
0.297447621822357
0.52998548746109
-0.204876348376274
0.10532046854496
-0.23038287460804
-0.028320997953415
-0.580773532390595
-0.239441946148872
0.895033359527588
0.575286448001862
-0.368110656738281
0.567351639270783
0.726363360881805
-0.371796905994415
-0.350062131881714
-0.630176484584808
-0.291555941104889
-0.243079647421837
0.810561120510101
0.728587865829468
0.433351933956146
0.909804284572601
0.809408307075501
-0.000376373529434
-0.141870245337486
0.434672951698303
-0.60381942987442
-0.317481577396393
0.042703792452812
-0.101128622889519
-0.489464044570923
-0.25499016046524
0.594094276428223
0.788277685642242
0.512900531291962
0.81513774394989
0.286854147911072
-0.168179228901863
0.176019802689552
0.322901606559753
0.828933000564575
-0.6168612241745
0.92965042591095
-0.248671755194664
-0.409178137779236
0.675182282924652
0.008036851882935
0.93389356136322
0.366371273994446
0.407606929540634
-0.309598088264465
-0.420710146427155
-0.389150083065033
0.397954881191254
0.414841532707214
-0.56656014919281
-0.073219463229179
-0.232079073786736
0.271022379398346
-0.252427041530609
0.484119176864624
0.500324130058289
-0.47199684381485
-0.271116495132446
-0.144749090075493
0.20744925737381
-0.491013944149017
-0.410480260848999
0.825731337070465
-0.121788784861565
0.491393327713013
0.101863391697407
-0.250374257564545
0.538760244846344
0.763425946235657
0.423279285430908
-0.038253888487816
0.373562395572662
-0.371340930461884
-0.169214650988579
0.19245508313179
-0.36191862821579
-0.332693338394165
-0.179761096835136
0.430731356143951
-0.145829364657402
-0.582580983638763
0.808859288692474
0.134729698300362
0.773372173309326
0.10610019415617
0.931671798229218
0.313886523246765
0.364908158779144
0.418348580598831
-0.564109146595001
-0.048188701272011
0.156957298517227
-0.527330458164215
-0.410356163978577
-0.546514868736267
0.33472752571106
0.138684898614883
0.100137025117874
0.119543813169003
0.791690349578857
0.31284111738205
0.885187268257141
0.775257647037506
0.165341705083847
0.87213122844696
0.491255640983582
0.903329908847809
-0.265900611877441
0.666446387767792
0.078543551266193
0.047325402498245
0.239130929112434
-0.278193771839142
0.628681778907776
0.350506901741028
-0.136552736163139
0.743527293205261
0.226094931364059
0.78913152217865
0.884223282337189
0.28629806637764
0.054491579532623
-0.425645768642426
0.46332311630249
-0.099756166338921
0.283740490674973
0.651309549808502
-0.08590005338192
-0.568867862224579
-0.436410546302795
-0.165546402335167
0.352196097373962
0.736368477344513
0.828619956970215
-0.315231204032898
0.511021435260773
-0.413407206535339
-0.277291834354401
0.128379121422768
-0.563159465789795
0.936722934246063
-0.3638955950737
0.453104913234711
0.220389142632484
-0.349883079528809
-0.426086366176605
0.522306501865387
0.396488875150681
-0.553509294986725
0.223191753029823
0.872661530971527
0.423202097415924
0.659586787223816
-0.029267698526383
0.129633635282516
0.8327317237854
0.468977689743042
-0.431264400482178
0.528147757053375
0.897010326385498
0.325107872486114
-0.289125263690948
0.568308115005493
0.775331616401672
0.817005753517151
-0.28949898481369
0.202143117785454
-0.605838656425476
-0.322205305099487
-0.143453255295753
-0.252130150794983
0.798115134239197
0.180401206016541
0.161039277911186
0.739598572254181
0.896272242069244
0.56224262714386
-0.615478813648224
0.80496484041214
-0.428523421287537
-0.461390435695648
0.103113800287247
0.70016485452652
-0.611610174179077
-0.336285412311554
0.670793235301971
0.513427793979645
0.261716425418854
-0.178666695952415
0.333534479141235
-0.384367167949677
0.241798043251038
-0.267963647842407
0.121408343315125
0.531647205352783
0.202779024839401
0.847718715667725
-0.135570034384727
0.52936714887619
0.726398646831512
0.411057591438293
-0.24447001516819
-0.367695510387421
-0.481604218482971
-0.276143729686737
-0.572236120700836
-0.16721610724926
-0.122731134295464
0.242035195231438
-0.426788866519928
0.322882622480392
0.558556735515595
0.766737759113312
0.222044140100479
0.068627342581749
-0.437262773513794
0.355440378189087
0.42497181892395
-0.201363399624825
-0.530644953250885
0.292538821697235
-0.538849413394928
-0.630425453186035
0.521182000637054
0.462321877479553
-0.0544263869524
0.566935360431671
0.303854823112488
-0.516559600830078
0.510991752147675
0.875320017337799
0.632868885993958
-0.40174263715744
0.736081838607788
0.491361856460571
-0.09976164996624
0.645012617111206
-0.558814942836762
0.208170354366302
0.36408144235611
-0.509502351284027
-0.567261219024658
0.598852217197418
-0.044804930686951
-0.110935911536217
0.602855443954468
0.160198628902435
0.398447930812836
0.353078246116638
0.17404493689537
-0.004718214273453
-0.45777153968811
0.239239394664764
0.606267094612122
0.260877370834351
0.937908291816711
0.528103888034821
0.394218504428864
-0.369915366172791
0.449385404586792
0.491611540317535
0.346225738525391
0.229223638772964
-0.18193544447422
0.406966537237167
-0.318025469779968
0.219512686133385
-0.60940420627594
0.805819451808929
0.135714963078499
-0.246235564351082
0.575413763523102
0.777176320552826
-0.187394812703133
-0.151716664433479
0.717889726161957
-0.218747869133949
0.551022887229919
0.670171737670898
0.604575574398041
0.882768094539642
0.929342985153198
0.779439628124237
-0.560212373733521
-0.594695210456848
0.793818295001984
0.705322325229645
0.745540261268616
-0.157568320631981
0.906773388385773
0.222246393561363
0.497925639152527
0.34077051281929
0.10498420894146
0.902007818222046
0.676540315151215
0.603586316108704
-0.105866357684135
0.000939652323723
0.75176078081131
0.763139128684998
0.407371193170548
0.278722494840622
0.371084094047546
-0.063463732600212
-0.325062274932861
-0.443291902542114
-0.220279291272163
-0.247151508927345
-0.322040677070618
-0.285516321659088
0.470495104789734
0.069431945681572
-0.191955074667931
-0.447929620742798
0.089878275990486
0.207098096609116
-0.12025086581707
0.605221688747406
-0.03440448641777
0.60965633392334
-0.33852481842041
0.502455592155457
0.724422156810761
-0.035845160484314
0.187736883759499
0.576899111270905
-0.122315064072609
-0.380419373512268
0.810151100158691
0.847379982471466
-0.476319253444672
0.909965693950653
-0.37908411026001
-0.132336929440498
-0.479148924350739
0.727277040481567
0.275332868099213
0.028019368648529
0.693465530872345
-0.487432956695557
-0.617047607898712
0.417189359664917
0.64189887046814
-0.096080169081688
-0.296597123146057
0.116024233400822
0.680078387260437
0.107693314552307
0.188830077648163
-0.492294609546661
0.272067040205002
0.68495911359787
-0.566475927829742
0.148287773132324
0.041525885462761
0.627999782562256
0.366106569766998
0.249641373753548
0.669111967086792
-0.31092894077301
0.838677763938904
0.788175642490387
-0.363249182701111
0.207737594842911
0.894982695579529
0.043419808149338
-0.278530061244965
0.921346843242645
0.651437699794769
0.922797501087189
0.45222669839859
0.300132662057877
0.921687424182892
0.681641399860382
0.70895516872406
0.358297646045685
0.585491180419922
0.062004163861275
0.539802253246307
0.612636506557465
-0.518677890300751
-0.57404887676239
-0.186885699629784
-0.02965547144413
0.629875242710114
0.501158177852631
0.178389310836792
0.782635271549225
-0.395132660865784
-0.162144318223
0.829188168048859
0.291599035263062
0.28979367017746
0.18061400949955
0.221888795495033
-0.469946682453156
-0.349214851856232
0.273994088172913
-0.468510389328003
0.646451950073242
0.021865352988243
0.740855872631073
0.863564252853394
0.142372399568558
0.584860742092133
-0.208571091294289
-0.004246115684509
-0.568209111690521
-0.478284776210785
0.394126534461975
0.253724753856659
0.370948433876038
-0.026149243116379
0.569301068782806
-0.536176741123199
0.229439839720726
0.255672365427017
-0.126415476202965
0.354419887065887
-0.096058055758476
0.539461255073547
0.669187843799591
0.533498525619507
-0.234274163842201
0.321107745170593
0.693232893943787
-0.578540623188019
0.154471397399902
0.855215787887573
-0.30256325006485
-0.271432459354401
0.334371387958527
0.633396863937378
0.260484337806702
0.668482601642609
0.746499061584473
-0.500560224056244
0.608861863613129
-0.105351135134697
0.401971250772476
0.00071257352829
-0.609186232089996
0.242571398615837
0.448307573795319
-0.125791743397713
-0.24635274708271
0.461625993251801
0.754909873008728
-0.04086734354496
0.678083479404449
-0.482774674892426
0.271906167268753
-0.237525537610054
-0.382902562618256
-0.182013019919395
0.467628419399262
0.821473002433777
0.616790235042572
-0.588564991950989
0.150834426283836
0.722036302089691
0.749090075492859
-0.008613049983978
-0.119306579232216
0.747070789337158
0.803551852703095
-0.199063077569008
0.279269635677338
0.67031466960907
0.87803989648819
-0.344064891338348
0.045864194631577
0.59384673833847
0.507555365562439
-0.300991237163544
0.854724228382111
0.548935830593109
0.478286325931549
-0.450611770153046
0.554349541664124
-0.500163078308106
-0.008395135402679
-0.374143183231354
-0.552375972270966
0.145252391695976
0.264019697904587
0.107312381267548
-0.438635230064392
0.481592893600464
0.269257634878159
-0.21711377799511
0.650618493556976
0.896776854991913
-0.496061205863953
0.474866449832916
0.765942513942719
0.687020063400269
0.664031445980072
0.856943607330322
-0.25684916973114
0.590979397296906
-0.107252642512321
0.777395367622376
0.859993875026703
0.887052893638611
-0.601560533046722
-0.633595824241638
0.150837570428848
0.084930561482906
-0.436324179172516
0.210773408412933
0.75727903842926
-0.523129820823669
-0.444997072219849
-0.138384774327278
-0.495479643344879
0.576545715332031
-0.345587611198425
-0.285700559616089
0.544919908046722
0.686432242393494
0.59193229675293
-0.442093253135681
0.42756199836731
0.734093248844147
0.428018867969513
0.712141513824463
-0.300500094890594
0.63839852809906
0.212341964244843
-0.63438880443573
0.085690289735794
0.68747466802597
0.074934020638466
0.645016610622406
0.571136593818665
-0.541541874408722
0.676136791706085
0.551206529140472
-0.517165064811707
-0.480551958084106
0.609034597873688
0.399091899394989
0.701176404953003
0.599774658679962
0.492320418357849
-0.552971065044403
-0.572829008102417
0.409596621990204
0.748486578464508
0.610516011714935
0.345212578773499
-0.607397139072418
0.135442599654198
0.851118683815002
-0.42520272731781
-0.375775098800659
0.733161509037018
-0.595874130725861
0.066797874867916
0.852683365345001
-0.131298765540123
0.89704293012619
-0.022007495164871
-0.625726044178009
-0.173578634858131
-0.031929939985275
0.78188955783844
0.817158401012421
0.223273724317551
0.76750636100769
0.600189924240112
0.023562103509903
-0.016285687685013
0.613387525081635
0.113583594560623
-0.505551278591156
-0.054386794567108
0.713083207607269
0.558824896812439
0.582257449626923
0.486634135246277
0.579115092754364
0.483492195606232
0.323860049247742
-0.350447833538055
0.589159369468689
0.230638280510902
-0.630955994129181
0.299891233444214
0.65035492181778
0.278504490852356
-0.130213215947151
0.318330883979797
-0.16293166577816
0.513887524604797
0.147435545921326
-0.132881715893745
-0.310980796813965
0.130208194255829
0.204663842916489
0.554816961288452
0.536293506622314
-0.520463526248932
-0.451554596424103
-0.176418825984001
-0.069513514637947
-0.14319483935833
0.611506104469299
0.248182892799377
-0.387156069278717
-0.342841148376465
-0.430409550666809
0.691831350326538
0.923792719841003
-0.516749322414398
0.114904128015041
-0.33140242099762
0.87580931186676
0.820910155773163
-0.509861409664154
-0.018842548131943
0.097016990184784
-0.327254772186279
0.514435112476349
-0.441365957260132
0.427079647779465
-0.167094603180885
0.482324361801147
-0.23154915869236
-0.464205741882324
0.361440092325211
-0.385492026805878
-0.433715641498566
0.852392017841339
0.637299299240112
-0.540946006774902
-0.46456640958786
0.29190668463707
-0.142194166779518
0.654156088829041
-0.235093042254448
0.622030735015869
0.489889204502106
0.445298314094543
0.506961166858673
0.137376889586449
-0.491262853145599
0.855222404003143
0.741631388664246
0.786160290241241
-0.355362951755524
-0.526226162910461
-0.252067804336548
-0.533516466617584
-0.065086856484413
0.208430409431458
0.576608538627625
0.044570460915566
0.546164929866791
-0.131231173872948
-0.054143846035004
0.025361612439156
0.072584874927998
-0.27749115228653
-0.147809728980064
0.28644123673439
0.570373713970184
-0.489014506340027
0.055365145206452
0.748557269573212
0.228486970067024
0.352181255817413
0.868191301822662
-0.530592501163483
-0.504387974739075
0.564898490905762
0.401420921087265
0.312604367733002
0.475538849830627
0.420821398496628
0.527086973190308
-0.578684210777283
0.765206158161163
-0.331864833831787
0.201447978615761
-0.172454640269279
0.318395674228668
-0.147974267601967
-0.159274384379387
0.085956007242203
-0.498860895633698
-0.526238203048706
0.379252791404724
0.617299735546112
0.902621269226074
0.913827896118164
0.027322947978973
0.730899453163147
0.598794102668762
-0.312980651855469
-0.627207636833191
0.256695598363876
0.239833950996399
0.460193455219269
-0.055998966097832
0.220589250326157
-0.186223104596138
0.766411542892456
0.209390088915825
-0.054325461387634
0.719496309757233
0.601824700832367
-0.368684113025665
0.775484979152679
0.26363417506218
-0.064937010407448
-0.371235013008118
0.771495938301086
0.097160428762436
0.284131556749344
-0.48575222492218
0.153973653912544
0.077687993645668
0.243907123804092
-0.368857800960541
-0.549244105815887
-0.373248636722565
-0.608662247657776
-0.591057538986206
0.725423753261566
-0.320304989814758
0.49139142036438
0.479227006435394
0.149755299091339
0.797237157821655
0.529987514019012
0.498720109462738
0.734284818172455
0.518923103809357
0.533884167671204
-0.211851224303246
-0.502085208892822
0.666459798812866
-0.560548603534699
0.368116497993469
0.674206495285034
-0.140092954039574
0.632704257965088
0.477799713611603
0.869777798652649
-0.15040497481823
0.571705639362335
0.070234373211861
0.54250305891037
0.467975974082947
-0.286573946475983
0.905077397823334
-0.006995022296906
0.331672221422195
0.687557876110077
0.681024312973022
0.083261199295521
0.475492000579834
0.513434112071991
0.032978221774101
-0.085768386721611
0.23019602894783
-0.389149904251099
0.319963902235031
-0.480656921863556
0.813858926296234
-0.264122605323791
0.25315934419632
-0.097324088215828
-0.055684059858322
0.426220953464508
0.842788219451904
0.49718701839447
0.574458837509155
0.020545557141304
0.468768835067749
-0.234385445713997
0.928339719772339
0.233407765626907
0.541585564613342
0.701231062412262
-0.456852555274963
0.367448002099991
-0.130267813801765
0.057471483945847
-0.116572424769402
0.118623591959476
-0.377233564853668
-0.185617253184319
0.925987362861633
-0.105572566390038
0.363716125488281
-0.324486136436462
-0.188153341412544
-0.303778052330017
0.367541074752808
0.56436961889267
-0.001920327544212
-0.556541383266449
0.502285242080689
-0.032915815711022
0.175728023052216
0.9238241314888
-0.305199801921844
-0.249396100640297
-0.34470009803772
0.242216497659683
0.515130400657654
0.878776073455811
-0.262688636779785
0.466476500034332
0.795411825180054
0.231395348906517
0.236047685146332
-0.413630962371826
-0.028842642903328
0.516919672489166
0.935878872871399
0.271269142627716
0.797335386276245
-0.508240580558777
0.672004878520966
-0.459870517253876
-0.617885291576386
0.401279896497726
-0.080977395176888
0.616880655288696
0.225329101085663
0.397194355726242
0.44071501493454
0.073862321674824
0.523885786533356
0.094610050320625
0.009643882513046
-0.630102276802063
-0.225275054574013
-0.548456072807312
-0.433344423770905
0.345166593790054
0.136375144124031
-0.520911037921906
-0.065966680645943
0.662619113922119
0.567589223384857
-0.194137617945671
0.623342216014862
0.67306661605835
0.25001847743988
0.705012619495392
-0.171898350119591
0.603247344493866
-0.220648154616356
-0.262137770652771
-0.352842628955841
0.610239982604981
-0.331723868846893
-0.309969961643219
0.731772541999817
0.643159508705139
0.534029901027679
-0.468853890895844
-0.024637013673782
0.617354094982147
0.710784316062927
-0.540584206581116
-0.065141692757607
0.136500358581543
0.28163805603981
-0.08919931948185
-0.310632944107056
0.91051584482193
0.055055931210518
-0.178036853671074
-0.188670441508293
0.604436337947845
-0.325329780578613
-0.113335624337196
-0.133196637034416
0.216252446174622
-0.24252961575985
-0.595851182937622
0.035636603832245
0.32256031036377
0.439828932285309
-0.366958558559418
-0.444970786571503
0.463725447654724
0.649093449115753
-0.074992075562477
-0.507713079452515
-0.00632917881012
-0.56989049911499
0.545404970645905
-0.550634384155273
0.320115447044373
-0.492753267288208
-0.225038304924965
0.460055887699127
-0.074221596121788
-0.327699720859528
-0.312735497951508
-0.501582622528076
0.024919912219048
-0.515017867088318
0.640142142772675
-0.229942753911018
0.128855302929878
-0.26596200466156
0.167200744152069
0.860912799835205
-0.086297050118446
0.05573120713234
-0.564846456050873
-0.139727249741554
-0.414529263973236
0.39042329788208
0.372715443372726
0.664740204811096
0.400338292121887
0.212738037109375
0.161045342683792
0.326642602682114
0.757171809673309
0.374728083610535
0.143544033169746
0.909283339977264
0.821972489356995
0.320783942937851
-0.215983882546425
-0.565600872039795
-0.253309190273285
-0.581073760986328
-0.207322642207146
0.534783482551575
-0.526737749576569
-0.125379309058189
0.11776726692915
0.90033620595932
-0.458420932292938
0.520249724388123
0.829175591468811
-0.21629036962986
-0.217807069420815
0.826461851596832
-0.253544330596924
0.314952701330185
-0.026076704263687
0.724474608898163
-0.230643436312675
0.489089548587799
0.520028531551361
0.879226863384247
-0.010274365544319
0.534976303577423
0.619821786880493
-0.541238307952881
0.300930380821228
0.396691292524338
0.686261177062988
-0.27534157037735
0.130728453397751
-0.357517182826996
0.848953664302826
0.878018617630005
0.337274372577667
-0.007857427000999
0.834771394729614
0.167996734380722
0.177136361598969
0.087180748581886
-0.613919079303741
-0.479552745819092
0.931581854820251
-0.455835282802582
-0.569934189319611
0.253712743520737
-0.496115803718567
-0.609628081321716
0.025038465857506
-0.456369578838348
-0.356293857097626
-0.27064710855484
0.768651127815247
-0.026976749300957
0.748989760875702
0.761900961399078
-0.417220056056976
0.798957288265228
0.541837334632874
0.423068404197693
0.314228177070618
-0.417151033878326
0.746588587760925
0.079112403094769
-0.630008697509766
0.691765129566193
0.696422755718231
-0.040622606873512
0.46977698802948
0.59281051158905
-0.299972176551819
-0.238777473568916
0.627354323863983
0.895579874515533
-0.41212660074234
-0.224380895495415
0.11897299438715
0.929104506969452
0.194062650203705
0.911817669868469
-0.357315301895142
-0.358052909374237
0.322019994258881
0.807582437992096
-0.348374605178833
0.458845794200897
-0.093290969729424
-0.46321165561676
0.187312990427017
0.728259027004242
0.93606436252594
-0.037431061267853
0.586798489093781
-0.177966132760048
-0.363233208656311
0.925229728221893
0.858567953109741
0.73470139503479
0.002861812710762
0.476103007793427
0.711150527000427
0.713872373104095
-0.089271679520607
0.057708993554115
0.296608060598373
0.342760980129242
0.409180492162705
-0.12405152618885
0.709196984767914
0.175240084528923
-0.586741149425507
-0.099967584013939
0.136856228113174
0.710455477237701
0.808760643005371
0.717025279998779
0.06759699434042
-0.420918524265289
0.011263683438301
0.234137654304504
0.268804311752319
-0.489202618598938
0.239785805344582
0.616278171539307
0.622375249862671
-0.404746353626251
0.364333987236023
-0.00243978202343
0.810121536254883
0.000912606716156
-0.265082895755768
0.643753468990326
-0.559973418712616
0.422466158866882
-0.045237421989441
-0.344724476337433
0.507538557052612
0.084252737462521
-0.203828737139702
0.365744292736053
0.500600516796112
-0.063590511679649
0.809713661670685
0.63380241394043
-0.361008107662201
-0.050593137741089
-0.099927023053169
0.558749973773956
0.140043467283249
-0.286030054092407
0.36182701587677
0.06637304276228
-0.18885500729084
-0.075888231396675
-0.255918383598328
0.845780909061432
0.356452345848083
-0.312967240810394
0.844808578491211
-0.600002706050873
-0.443189859390259
0.202144011855125
0.509981572628021
0.569039285182953
-0.38347715139389
0.376130700111389
0.601674199104309
0.255546003580093
0.512199461460114
0.607288897037506
0.506872355937958
0.733216047286987
-0.219687148928642
0.222604885697365
-0.230952069163322
0.508268237113953
0.052701324224472
-0.054619625210762
-0.628984808921814
0.83927458524704
0.032959833741188
-0.558238446712494
-0.395000398159027
0.845710515975952
-0.502647995948792
0.042521551251412
0.85945051908493
0.725311756134033
-0.44409853219986
-0.344274878501892
-0.143622681498528
-0.195029631257057
-0.293073773384094
-0.331840872764587
0.145011365413666
0.456450700759888
0.007264167070389
0.322033226490021
0.140841215848923
0.532900273799896
0.924657762050629
0.564614176750183
0.118407264351845
0.066796697676182
-0.33455890417099
0.082167968153954
0.232617765665054
-0.385933935642242
0.62458074092865
0.141327574849129
0.273652791976929
0.845099866390228
-0.426884531974793
-0.333022713661194
-0.407559335231781
-0.035242408514023
-0.148624911904335
-0.30917477607727
0.529198408126831
0.54885596036911
0.735010623931885
0.252334445714951
0.898999452590942
0.514786601066589
0.383355677127838
0.079665593802929
-0.301733195781708
0.475340366363525
0.62769228219986
0.027437552809715
0.087537974119186
0.701806247234345
-0.118423745036125
-0.448547124862671
-0.372820973396301
0.410722017288208
0.533473074436188
0.096902161836624
-0.244361683726311
0.06740240752697
0.283354789018631
0.43964010477066
0.369106769561768
0.421493947505951
0.578979313373566
0.451177358627319
0.012093350291252
0.876560270786285
0.063572615385056
0.00634554028511
0.628281772136688
-0.189858183264732
0.517152667045593
0.537049949169159
0.288878947496414
0.540720522403717
0.14671266078949
0.377033829689026
0.667195975780487
-0.358992695808411
0.135851949453354
0.308897703886032
0.140378355979919
-0.284189343452454
0.428555130958557
0.648553550243378
0.791048645973206
0.392800837755203
0.051566332578659
-0.534369885921478
0.007253780961037
-0.52900642156601
-0.229424670338631
0.091963261365891
0.750544309616089
0.878880321979523
-0.286221623420715
0.403721332550049
0.7458416223526
0.113166004419327
0.269729435443878
0.622552394866943
0.585311710834503
0.086185067892075
0.49406623840332
-0.175953045487404
-0.036280795931816
-0.024560809135437
-0.454790055751801
-0.536450982093811
0.105562090873718
0.55339515209198
-0.166523203253746
-0.102294370532036
-0.38947868347168
0.687309205532074
-0.233386263251305
-0.281644821166992
0.473797202110291
-0.121045157313347
0.279940962791443
0.226082414388657
0.691721081733704
-0.537686109542847
0.727011442184448
0.671362578868866
0.497101008892059
0.414951980113983
0.214008063077927
0.721549808979034
0.71646124124527
0.134400099515915
-0.058863833546639
0.354255586862564
0.686243653297424
0.12436905503273
0.677702128887177
0.565254032611847
-0.443127453327179
0.030769437551499
0.261918485164642
0.086854659020901
0.169350013136864
0.838954508304596
-0.290477991104126
0.78440135717392
0.287659019231796
-0.392814934253693
0.862522125244141
0.934402585029602
0.426544189453125
-0.108669653534889
-0.145858749747276
-0.543877363204956
0.885777831077576
-0.165406242012978
0.398433804512024
0.635236024856567
0.082863993942738
-0.355198442935944
0.68743771314621
-0.297449111938477
-0.500461339950562
0.695201814174652
-0.038451194763184
0.645533084869385
-0.62782222032547
-0.149485513567925
0.100008077919483
-0.615447282791138
0.422230303287506
-0.165790930390358
0.649552881717682
-0.166753694415092
0.356948852539062
0.199457213282585
0.084180437028408
-0.263697326183319
0.600839912891388
-0.48095715045929
0.383238971233368
-0.228411927819252
-0.196916773915291
0.562348902225494
0.567957878112793
0.482585370540619
-0.131529942154884
0.493551969528198
0.435159385204315
0.271619260311127
-0.556175649166107
-0.519532561302185
0.14267635345459
0.455547571182251
0.884770512580872
-0.578019201755524
0.916196525096893
0.577403068542481
-0.141304537653923
0.90315043926239
0.091291911900044
0.679664194583893
0.688630878925324
-0.220529153943062
-0.156297042965889
0.902028858661652
0.904745399951935
0.291001260280609
0.210234865546226
-0.455295920372009
-0.023165583610535
0.781547009944916
0.722944796085358
-0.162670269608498
0.005063995718956
0.199721202254295
-0.279833614826202
0.367085039615631
-0.123364463448524
-0.59680449962616
0.108976826071739
-0.157692179083824
-0.594648480415344
0.643855214118958
0.340989828109741
0.710404276847839
-0.393796265125275
-0.364027678966522
-0.620589315891266
-0.491999924182892
0.920533001422882
0.824643850326538
0.14379820227623
-0.311465978622437
-0.434142708778381
0.271786063909531
0.541116833686829
0.268557488918304
0.01763753592968
-0.280044615268707
0.709244072437286
0.829443216323853
0.90730631351471
-0.476687490940094
-0.404492735862732
0.86077344417572
0.333390742540359
0.723075211048126
0.161029279232025
0.503862321376801
-0.565945208072662
0.067500367760658
-0.365246772766113
-0.523288607597351
0.17348039150238
-0.297079384326935
-0.56828385591507
0.86422872543335
0.701552271842957
0.375479221343994
0.708361566066742
-0.558339655399323
0.745381653308868
0.4911208152771
0.369498550891876
-0.513302147388458
0.755639612674713
0.343624323606491
0.218973785638809
-0.150190010666847
-0.193993434309959
0.063859879970551
-0.144729420542717
0.748628497123718
-0.615340232849121
0.842895269393921
-0.498463749885559
-0.614660859107971
0.246284827589989
-0.242965593934059
0.449081897735596
-0.057662636041641
0.355363249778748
0.785572707653046
-0.268392860889435
-0.425817251205444
0.691863298416138
-0.084543779492378
-0.231187239289284
0.651774644851685
0.795750975608826
0.508568584918976
-0.098559036850929
-0.19014273583889
0.098905824124813
0.253803670406342
0.506806313991547
0.351123303174973
0.828522562980652
0.324233591556549
0.119707830250263
-0.088364765048027
-0.081773772835732
0.053429901599884
0.45950448513031
0.488471031188965
0.143694147467613
0.237349569797516
-0.537866950035095
0.512838959693909
0.623514354228973
0.576433897018433
0.203745141625404
0.594459593296051
0.159123405814171
0.752179384231567
-0.191066429018974
-0.444432318210602
0.537626683712006
0.014376610517502
0.742478489875793
0.364551275968552
0.796997785568237
-0.117428347468376
0.594701886177063
-0.261287808418274
0.088510885834694
0.865148723125458
0.512847781181335
-0.300619721412659
0.708781361579895
0.440324187278748
-0.611334145069122
-0.431488454341888
0.493370532989502
0.023970514535904
0.72920036315918
0.051916137337685
0.786377310752869
0.821632921695709
0.589645504951477
0.422051131725311
-0.587595045566559
-0.003126040101051
0.363707393407822
0.901590526103973
-0.145445629954338
0.06183548271656
-0.475748240947723
-0.578384160995483
0.78211110830307
0.425002098083496
0.46653825044632
0.853708326816559
0.856076180934906
0.818799793720245
0.93471360206604
0.133417189121246
-0.505640208721161
-0.08219937980175
-0.193954035639763
-0.005689769983292
0.031619250774384
0.363531053066254
0.030626967549324
-0.522432804107666
-0.037115961313248
0.587829887866974
0.213296443223953
0.251355975866318
0.780462682247162
0.260332226753235
-0.030484586954117
0.855131685733795
0.320115834474564
-0.513393998146057
-0.01107169687748
0.204699814319611
0.632803499698639
-0.56803697347641
-0.009772524237633
-0.37374484539032
0.549257218837738
-0.106850758194923
-0.01057106256485
0.016870781779289
0.617096781730652
0.890595853328705
0.2736676633358
0.536679863929749
-0.509439587593079
0.043644398450852
0.170876517891884
0.452424824237824
0.592541635036469
0.230700746178627
-0.610735058784485
0.069737628102303
-0.39609831571579
0.600475907325745
-0.564502835273743
0.461257874965668
0.555685460567474
-0.071081951260567
0.674389958381653
0.795685470104218
0.181239694356918
0.544142484664917
0.384053170681
0.688413202762604
0.554092109203339
0.539081275463104
-0.368881285190582
0.327541410923004
-0.468538641929626
0.451372385025024
-0.483640551567078
0.26171213388443
-0.535795867443085
0.667623579502106
-0.048691481351853
-0.333287358283997
-0.517782986164093
-0.07491309940815
-0.252532064914703
0.082374699413776
0.70117849111557
-0.417182207107544
-0.429367959499359
0.907815098762512
0.470909595489502
-0.536433339118958
0.700000643730164
0.647114396095276
0.443322360515595
0.062358282506466
0.190629869699478
0.033638805150986
0.330565243959427
0.683428645133972
0.358387768268585
-0.603392720222473
0.102866314351559
0.719646394252777
0.230480968952179
-0.277337849140167
0.662415862083435
0.933375537395477
-0.261979937553406
-0.513064324855804
-0.440963625907898
0.720786154270172
-0.211539015173912
-0.596883118152618
0.147243902087212
-0.481463491916657
0.931094110012054
-0.303748428821564
0.364479809999466
0.556008815765381
-0.605761170387268
0.089108780026436
0.53147691488266
0.545096933841705
0.784910261631012
0.07916883379221
0.342697203159332
-0.436222851276398
0.090140454471111
-0.321354687213898
-0.072538927197456
0.523524641990662
-0.553295910358429
0.117505080997944
0.642802059650421
-0.080469712615013
0.424638956785202
0.14377997815609
-0.354596972465515
-0.214466258883476
0.243878483772278
0.913682818412781
-0.062268435955048
-0.317869603633881
-0.105211570858955
0.407386630773544
-0.350839972496033
0.694163799285889
-0.235312566161156
0.118459194898605
0.484399437904358
0.037515237927437
-0.111502423882484
0.241901859641075
0.502277731895447
0.448379397392273
-0.467730402946472
0.850986361503601
0.932744801044464
-0.284528493881226
0.422808349132538
-0.523521959781647
0.021341919898987
0.20880626142025
0.282068133354187
-0.547111511230469
0.648484766483307
0.253514975309372
0.611586093902588
-0.456689476966858
-0.202829703688622
0.496579587459564
0.589203178882599
0.509820342063904
0.442955672740936
-0.011786565184593
0.050352394580841
0.05140994489193
-0.159449562430382
-0.344913363456726
0.825538814067841
0.775163173675537
0.655731618404388
-0.552676379680634
-0.120929673314095
0.61834055185318
0.701489508152008
-0.327605128288269
0.804563105106354
0.348836719989777
0.229572832584381
0.056241691112518
0.848582565784454
0.020321398973465
-0.026203691959381
0.514295816421509
0.347531229257584
0.202576249837875
0.271284013986588
-0.124052867293358
0.105183497071266
0.219900533556938
0.708930611610413
-0.606164038181305
0.522867619991303
-0.140514984726906
-0.206216290593147
-0.252031207084656
-0.006085962057114
0.251996338367462
0.540196895599365
-0.310833036899567
0.389446467161179
0.498295962810516
0.00934624671936
-0.398809671401978
0.292586088180542
0.326972991228104
0.560318112373352
-0.072006270289421
0.338130235671997
-0.02603517472744
0.923050463199616
0.752072811126709
0.402748763561249
-0.148100063204765
-0.28565901517868
-0.112971469759941
0.458752572536469
0.678896248340607
-0.3553786277771
-0.031287997961044
-0.453540802001953
0.920142829418182
-0.380579769611359
-0.113110676407814
-0.543841004371643
0.689996421337128
-0.335880994796753
0.19948798418045
0.541478872299194
-0.349545657634735
0.227024912834167
0.388236969709396
0.423263847827911
0.083710335195065
0.138125836849213
0.475109815597534
-0.306101977825165
0.504882752895355
0.915966629981995
-0.340996086597443
-0.275891482830048
0.151788353919983
0.521757543087006
0.699909627437592
-0.597176134586334
-0.610275685787201
-0.074984446167946
0.67042464017868
-0.059972777962685
0.589070439338684
0.560452461242676
0.738077759742737
-0.397290050983429
0.812590897083283
-0.570556223392487
-0.541740894317627
0.395332127809525
0.551090002059937
0.068365924060345
-0.28942859172821
-0.224577412009239
0.089374482631683
-0.018609568476677
-0.32628983259201
0.223010078072548
0.50897890329361
0.775601148605347
0.184886455535889
0.794325351715088
-0.263536810874939
0.601251184940338
-0.571734249591827
-0.313856184482574
0.495257675647736
0.861271023750305
0.065880209207535
0.906782388687134
-0.3125119805336
0.556736648082733
0.052368000149727
0.641619563102722
0.77464759349823
0.898084163665772
0.09702305495739
0.906208097934723
0.133308425545692
0.758588552474976
0.656031608581543
-0.188190534710884
-0.279226124286652
-0.304076969623566
-0.622690856456757
0.427896499633789
0.092075936496258
0.637636482715607
0.443953990936279
0.458081901073456
0.081879131495953
0.781378328800201
-0.500362992286682
0.471548736095428
0.433186233043671
-0.025619760155678
0.032942786812782
-0.53794652223587
0.494008719921112
0.598259627819061
0.416591584682465
-0.442289412021637
-0.601444184780121
0.391651630401611
0.688431084156036
0.439964592456818
0.065820455551148
0.669288396835327
-0.44258713722229
0.836570680141449
0.541577160358429
-0.523842692375183
0.357433319091797
-0.457351863384247
-0.204639062285423
-0.304096639156342
0.773564338684082
-0.22449354827404
0.229995042085648
-0.093847259879112
0.47456681728363
-0.006811395287514
0.658283829689026
0.135861158370972
0.532920598983765
-0.319655537605286
0.761608123779297
0.714833855628967
0.091066963970661
0.434381186962128
0.91390186548233
-0.620127379894257
-0.145298644900322
-0.108451560139656
0.798888206481934
0.848146378993988
-0.400390088558197
-0.465300023555756
0.321250021457672
-0.166699334979057
0.481289923191071
-0.336515426635742
0.361805379390717
0.360199570655823
0.010165125131607
0.048946365714073
-0.33449798822403
0.117778055369854
0.411486446857452
-0.416924238204956
0.545535564422607
0.78323233127594
0.562977910041809
-0.528650283813477
0.836755454540253
-0.040233463048935
-0.230475351214409
0.661796927452087
0.575270414352417
0.262944757938385
0.258119881153107
-0.120263263583183
0.901535093784332
-0.491241157054901
0.802428901195526
0.410456955432892
0.022754997014999
-0.609318375587463
-0.278798639774322
-0.564074516296387
-0.197695836424828
0.159419298171997
0.72055858373642
0.01773551106453
-0.415469884872437
-0.193148657679558
-0.185099944472313
-0.100420668721199
0.259509474039078
0.622782588005066
0.681114673614502
-0.388130187988281
0.056649267673493
0.064616672694683
0.047608777880669
-0.286505997180939
-0.347489833831787
0.165473982691765
0.232157796621323
0.254039376974106
0.527697503566742
0.914900064468384
-0.463049650192261
-0.244167283177376
-0.319723963737488
0.600527167320251
-0.604741156101227
0.407889187335968
0.128967583179474
0.786523163318634
-0.314087092876434
0.32175475358963
-0.027785256505013
-0.107132568955421
0.358547300100327
0.13255849480629
0.771552324295044
-0.512618243694305
0.257857143878937
-0.309238433837891
0.159357368946075
0.158827513456345
0.463635087013245
0.260209619998932
-0.537438631057739
0.108835153281689
0.787242531776428
0.310885787010193
0.50890040397644
0.580017685890198
-0.38062185049057
0.461253583431244
-0.597190976142883
-0.606333315372467
-0.360543131828308
-0.235287263989449
-0.316758990287781
0.214874848723412
0.423456609249115
-0.146784052252769
0.492282867431641
-0.531242847442627
0.362178564071655
-0.280976355075836
-0.591473162174225
0.937082409858704
0.829329013824463
-0.051809012889862
0.827851235866547
0.42677503824234
-0.366770803928375
0.202237620949745
0.107393115758896
-0.083272621035576
0.050722748041153
0.258539944887161
-0.45267778635025
0.322585165500641
-0.556680083274841
-0.004168152809143
-0.162729069590569
0.576664984226227
-0.380811154842377
0.561789333820343
0.577288329601288
0.318266987800598
0.885755777359009
-0.554503679275513
0.482329428195953
0.605975568294525
0.312936902046204
0.167405337095261
-0.455302715301514
0.136371821165085
-0.10240925848484
-0.481578350067139
0.233921080827713
0.1717689037323
-0.252120912075043
0.168214231729507
0.722375154495239
0.421772062778473
0.487969696521759
-0.1081233471632
-0.027380213141441
0.620797693729401
-0.046737864613533
0.356710433959961
-0.241823837161064
0.037721171975136
0.6499382853508
-0.190034911036491
0.40532797574997
-0.351281583309174
0.705715477466583
0.347980976104736
0.411535799503326
0.771088719367981
0.194744735956192
0.364427417516708
-0.097664102911949
0.155589133501053
0.667140901088715
0.151826739311218
-0.331611752510071
-0.044990479946137
-0.09617854654789
-0.393297135829926
0.454003393650055
0.597173988819122
0.368306010961533
-0.294751405715942
0.824503421783447
0.472402632236481
-0.263131558895111
0.468080878257751
0.369950294494629
0.541193604469299
0.081859141588211
0.635710775852203
-0.111308231949806
0.419073104858398
0.483544170856476
-0.042302742600441
0.271766006946564
0.210402205586433
0.552306294441223
-0.210289224982262
-0.007194295525551
0.065671309828758
0.683383762836456
0.749206066131592
0.096097961068153
-0.251657128334045
-0.293568432331085
0.716347992420197
0.666282117366791
0.467574000358582
0.7408607006073
0.744591116905212
0.115755580365658
-0.211667165160179
-0.477892816066742
0.266218781471252
0.138124048709869
0.641429841518402
-0.24742566049099
-0.590284585952759
-0.309411108493805
0.739412426948547
0.293478816747665
0.590208888053894
0.844144880771637
0.881397366523743
0.46410608291626
-0.415457487106323
-0.145002260804176
0.115488290786743
0.689233839511871
0.265902519226074
-0.156040921807289
0.611560523509979
-0.352635085582733
0.376040160655975
0.689238965511322
-0.58773136138916
-0.572739481925964
0.321360796689987
0.48130476474762
0.801843822002411
0.707438409328461
0.393826007843018
0.869431972503662
-0.314381957054138
-0.457028329372406
-0.121264383196831
0.588480114936829
0.700974524021149
-0.328148484230041
0.424128115177155
0.716122210025787
-0.390384197235107
0.235103040933609
0.829376816749573
0.905624568462372
0.222631186246872
0.711829721927643
0.30885636806488
-0.533176898956299
0.887837529182434
0.047142595052719
0.034377187490463
0.922942221164703
-0.083321645855904
-0.357399523258209
0.204968810081482
0.51935875415802
0.610930144786835
0.65424245595932
-0.267459332942963
0.733233690261841
0.645880818367004
0.523774266242981
0.909419775009155
-0.486829936504364
0.538076937198639
-0.225062564015388
-0.136321112513542
0.453846633434296
-0.014203473925591
-0.599102795124054
-0.221513077616692
0.911723434925079
-0.405243754386902
-0.264664351940155
0.389828056097031
-0.514642119407654
-0.546500086784363
0.209967821836472
-0.432729959487915
-0.309491872787476
-0.106370642781258
-0.114336535334587
0.691095650196075
0.422129154205322
-0.413551092147827
0.489477217197418
-0.309205412864685
0.27541446685791
-0.1193957477808
0.720529794692993
0.792140603065491
-0.021954163908959
0.456390917301178
0.168798789381981
0.04462493956089
0.494850873947144
0.747492015361786
-0.437119841575623
-0.33271312713623
0.480063021183014
-0.367221355438232
-0.431659460067749
0.450311660766602
0.592246353626251
0.446932017803192
0.29192066192627
-0.376337945461273
0.056754693388939
-0.408843576908112
-0.089164480566979
0.012849181890488
-0.095202699303627
0.317911565303802
0.58023464679718
-0.125325843691826
0.459424257278442
0.043705120682716
0.042294234037399
0.028816744685173
0.046644866466522
0.14941531419754
0.525793194770813
-0.422143995761871
0.856212854385376
-0.374709963798523
0.273707389831543
-0.154780462384224
0.892180323600769
-0.095518574118614
-0.425226986408234
-0.125044152140617
-0.429507911205292
-0.486539959907532
0.454826712608337
0.168391779065132
0.315938144922256
0.638167500495911
0.217165395617485
-0.557441055774689
-0.346943438053131
-0.54732084274292
0.178762808442116
0.162351801991463
0.704466581344605
-0.184220686554909
0.061617940664291
0.350069671869278
0.104902110993862
-0.616729319095612
0.393177449703217
-0.470211863517761
-0.483023881912231
0.764148414134979
-0.257340312004089
-0.393657028675079
-0.534859299659729
-0.214113518595695
-0.131385937333107
-0.157470777630806
0.422645509243012
0.413356423377991
-0.096693947911263
0.03475733101368
0.672022640705109
0.459905326366425
0.391636610031128
0.488859415054321
-0.106707111001015
-0.32904440164566
-0.063147827982903
-0.487729668617249
0.862271308898926
0.102513186633587
0.644629776477814
0.854638576507568
0.758679091930389
0.08768454939127
0.447495400905609
-0.202160492539406
-0.30404931306839
0.914669811725616
0.307985126972198
0.245030909776688
-0.421191275119782
-0.233432546257973
0.400904566049576
-0.355203211307526
0.659255862236023
-0.610720813274384
0.346697151660919
0.603292644023895
0.705123424530029
0.470103323459625
0.38456591963768
-0.438318073749542
0.508464932441711
0.844449043273926
-0.093051716685295
0.422643005847931
-0.521952986717224
-0.077172532677651
-0.153807029128075
0.743150055408478
-0.345577895641327
0.673569321632385
0.876039445400238
-0.002037107944489
0.623872399330139
0.284253627061844
0.277660429477692
0.592695772647858
0.208548724651337
0.555797636508942
0.363285541534424
0.72610867023468
0.810850203037262
0.033898651599884
-0.38683021068573
-0.000471219420433
0.532983720302582
-0.321328997612
0.673821210861206
0.134537473320961
0.249405473470688
-0.299781203269958
0.294524043798447
-0.039872288703919
0.418330550193787
-0.589193165302277
0.66826605796814
-0.101144507527351
0.797633528709412
0.33639258146286
0.530564844608307
0.222073674201965
-0.597726702690125
0.556042075157166
0.66436505317688
0.789068758487701
0.372919887304306
0.053034633398056
-0.541423976421356
0.150153860449791
0.492402732372284
0.384195595979691
0.877372860908508
-0.441351354122162
-0.136602088809013
-0.614796102046967
0.309780597686768
0.52525407075882
0.471558749675751
0.205991312861443
0.164600789546967
0.828338742256165
-0.270470321178436
0.603691458702087
0.548018336296082
-0.537401735782623
0.16219288110733
0.600415050983429
0.058668226003647
-0.269776880741119
-0.114210531115532
-0.618623614311218
0.706630051136017
0.598496079444885
-0.073357239365578
0.002463072538376
0.666318774223328
0.750738799571991
0.373554706573486
-0.591842174530029
0.629780650138855
0.004603087902069
0.027640402317047
0.043991029262543
-0.513289213180542
0.004938960075378
0.607934057712555
0.629548132419586
0.367765307426453
-0.392725348472595
0.662396371364594
-0.376102864742279
0.404861778020859
-0.184975728392601
0.902665555477142
-0.115132763981819
0.857707858085632
-0.251895666122437
-0.613525331020355
0.742382526397705
0.437054038047791
-0.054007440805435
0.249263197183609
0.908036887645721
0.468080878257751
-0.331386208534241
-0.126177415251732
0.419547766447067
0.599375009536743
-0.5912224650383
0.412698835134506
0.781262576580048
-0.015346676111221
-0.367142796516418
0.931030333042145
0.90122926235199
-0.249341860413551
0.241007149219513
-0.510539293289185
0.405441462993622
0.583117783069611
-0.211500659584999
-0.329337418079376
-0.18743123114109
0.409665703773499
-0.576269924640656
0.02617721259594
-0.61673504114151
0.593984067440033
0.285843670368195
0.710031509399414
0.718989491462708
-0.460139214992523
0.713630974292755
0.154511943459511
0.234434559941292
0.371813237667084
0.004877433180809
0.311070322990417
0.778252840042114
0.453661024570465
-0.52837747335434
0.094496205449104
-0.290398776531219
-0.498273015022278
0.873472452163696
-0.063708528876305
-0.162276014685631
-0.026978135108948
0.790338456630707
0.874252796173096
-0.087039187550545
0.253169000148773
-0.509970307350159
-0.107301279902458
0.043567776679993
-0.501940727233887
-0.319725811481476
0.795430839061737
0.188195064663887
-0.020151749253273
-0.411338329315186
0.087880693376064
-0.390827894210815
-0.634067952632904
0.843876600265503
-0.268254518508911
0.901914656162262
-0.224810644984245
-0.49443644285202
0.189865097403526
-0.004526942968369
-0.496942400932312
-0.483042359352112
0.717672824859619
-0.199605062603951
-0.453706741333008
0.173561125993729
0.903550148010254
0.300144106149673
0.000175267457962
-0.190543487668037
0.827926397323608
0.798969268798828
0.644050598144531
-0.560972452163696
0.757267594337463
0.125278890132904
-0.265969157218933
0.478987574577332
0.7573521733284
0.079355977475643
0.78127133846283
0.386636137962341
0.394354909658432
-0.10100145637989
0.450211048126221
0.686595618724823
-0.413902223110199
-0.111593320965767
-0.059258133172989
0.87144809961319
0.514916360378265
-0.526806712150574
0.564852297306061
0.462583541870117
0.293031573295593
-0.115623399615288
0.582374632358551
-0.152358487248421
0.025185227394104
0.095279045403004
0.806853234767914
-0.146522805094719
-0.484654247760773
-0.055847674608231
0.772639036178589
0.119125634431839
0.482733905315399
-0.136229619383812
0.349739074707031
0.036326378583908
-0.188662841916084
0.868178069591522
0.349586248397827
-0.611318290233612
0.710385739803314
-0.571485936641693
0.506995558738709
-0.594691336154938
0.778663754463196
-0.153834596276283
-0.44611519575119
0.829169571399689
0.442472279071808
0.05057555437088
-0.208440974354744
0.857169091701508
0.442572116851807
0.768536150455475
0.385118424892426
0.312715291976929
0.594706892967224
0.749421298503876
0.349802792072296
-0.084896728396416
0.704041540622711
0.711050450801849
0.57804548740387
-0.420333445072174
0.465745210647583
-0.390887796878815
-0.490494132041931
0.486596345901489
0.481362581253052
0.577716588973999
-0.325962424278259
-0.198928639292717
-0.600799322128296
0.591202557086945
0.164485767483711
-0.180358722805977
0.368448317050934
0.085438095033169
-0.288959085941315
-0.469058871269226
0.846207678318024
-0.207200899720192
-0.056322067975998
0.454472124576569
0.56974732875824
-0.329342424869537
-0.276478230953217
0.826143383979797
-0.134330615401268
0.086940884590149
0.12747086584568
-0.394431948661804
0.086816057562828
0.019023582339287
0.72898006439209
-0.039291650056839
0.192340537905693
0.797725081443787
0.715361475944519
0.465948700904846
-0.080199614167214
-0.326350808143616
-0.211605235934257
-0.430267512798309
0.596349596977234
-0.501557111740112
0.568359196186066
0.213280528783798
0.201325193047523
0.399181753396988
0.88079446554184
0.768891930580139
-0.430485546588898
0.197919249534607
-0.359529674053192
0.904037356376648
-0.494233071804047
0.578036963939667
-0.627640902996063
0.023751810193062
-0.089062407612801
-0.304046094417572
0.370302677154541
0.865421295166016
0.596708059310913
0.339877784252167
-0.101932391524315
0.628591418266296
0.310698419809341
0.912832200527191
0.511272370815277
-0.275067329406738
-0.357543289661407
-0.421599745750427
0.228260561823845
0.926834166049957
0.100833058357239
-0.539172351360321
-0.559369742870331
-0.049497112631798
-0.178319677710533
-0.531700313091278
0.77750027179718
-0.301134884357452
-0.025787100195885
-0.414045512676239
-0.496408343315125
0.744099140167236
0.579964637756348
-0.306315779685974
-0.406078517436981
0.289387762546539
0.718365728855133
0.502649188041687
-0.323267877101898
0.64558470249176
0.744681417942047
-0.15225775539875
0.65850305557251
0.571457028388977
0.907991707324982
0.393854141235352
-0.260668992996216
0.632014274597168
0.4857297539711
0.271026641130447
-0.163149610161781
-0.101625367999077
-0.274052083492279
0.225704595446587
0.05535064637661
0.506308615207672
0.899024248123169
0.747406899929047
-0.376106083393097
0.400678545236588
0.06760835647583
0.697375655174255
-0.077168598771095
-0.017819091677666
0.475161373615265
0.666199445724487
0.492601633071899
0.765669345855713
0.381476402282715
-0.017439126968384
0.128060504794121
0.788774490356445
-0.15112416446209
0.184036791324615
0.685343742370606
-0.318973243236542
-0.313685357570648
-0.033824056386948
0.007538497447968
0.132125243544579
0.345268428325653
0.159527271986008
0.913249731063843
0.442368268966675
-0.112805649638176
0.749230980873108
-0.033965140581131
0.757118582725525
0.608850061893463
-0.013014003634453
0.899430990219116
0.74000883102417
0.26992055773735
0.031879723072052
0.53752726316452
0.16754250228405
-0.583962917327881
0.883820950984955
-0.386884570121765
0.36182165145874
-0.257319211959839
0.856235980987549
-0.51680064201355
0.028839617967606
0.109290175139904
0.58955055475235
0.22682212293148
0.171358376741409
0.420867145061493
-0.339918851852417
0.706607520580292
0.423842489719391
0.358458697795868
0.512870788574219
0.218877673149109
0.869202256202698
-0.53970342874527
0.456532120704651
-0.362610340118408
0.640904366970062
-0.014256373047829
0.637174546718597
0.599415838718414
-0.34409511089325
0.740403294563293
0.687579035758972
-0.07954378426075
0.072893708944321
0.624441862106323
-0.121262803673744
0.133077397942543
-0.050560593605042
0.661752343177795
0.206289127469063
-0.187645837664604
0.065534166991711
0.68653804063797
-0.496101915836334
0.23493480682373
-0.196741357445717
0.524445235729218
-0.593426644802094
-0.25976699590683
0.402564764022827
0.305128276348114
0.640702366828918
0.615729451179504
-0.190719768404961
-0.370578110218048
0.137144476175308
0.584037005901337
0.883360028266907
-0.332033753395081
0.183580607175827
-0.330521941184998
-0.179562762379646
-0.475650370121002
0.711557865142822
0.17700232565403
-0.062375977635384
0.531420707702637
0.867611110210419
0.68491542339325
-0.064524039626122
0.805653870105743
0.396727800369263
-0.371806144714355
0.178803369402885
0.146677404642105
-0.25586462020874
0.425617396831512
-0.024341315031052
0.692897915840149
-0.445559322834015
0.555542707443237
0.700038850307465
0.556668877601624
-0.596228003501892
0.848663210868835
-0.254049181938171
-0.488832533359528
-0.375910103321075
-0.206232324242592
0.119088016450405
-0.606520295143127
0.364502936601639
-0.276304125785828
0.557108461856842
0.154947951436043
-0.589913427829742
-0.136246487498283
-0.051428273320198
0.601951718330383
-0.030601754784584
0.527644693851471
0.534176111221314
-0.43123859167099
-0.078115835785866
0.776860654354095
0.206096008419991
0.771553933620453
-0.612690031528473
0.093011245131493
0.595984637737274
-0.125155135989189
-0.585196912288666
0.510234475135803
0.63409960269928
-0.067632511258125
0.2477066218853
0.163938656449318
0.905227601528168
0.160389676690102
0.384337186813354
0.803134024143219
-0.555694758892059
-0.060714483261108
-0.603861689567566
-0.177345857024193
0.622211635112762
0.587216436862946
0.80807900428772
0.757925689220428
0.68357241153717
-0.409476578235626
0.781597256660461
0.508548855781555
0.696570634841919
0.920191407203674
-0.146422699093819
0.353020429611206
0.937663435935974
0.547773718833923
0.231246799230576
0.775198578834534
0.796463787555695
0.062498182058334
0.380077183246613
0.488561391830444
0.85488623380661
-0.130318149924278
0.0017911195755
-0.105838879942894
0.511619806289673
0.335399776697159
0.868264496326447
0.777982234954834
0.195723384618759
0.865762770175934
0.322479575872421
0.389298975467682
-0.558948457241058
-0.201118215918541
0.122917406260967
0.215145647525787
0.461151242256165
0.683254897594452
0.063045710325241
-0.331417262554169
0.455086231231689
0.11306332051754
-0.603952825069428
0.280774116516113
0.47678005695343
0.818679869174957
-0.19029201567173
-0.037548661231995
-0.032416328787804
0.706521809101105
0.402128994464874
0.684562861919403
-0.543120563030243
-0.351392328739166
-0.251901090145111
0.04690432548523
0.084132038056851
0.906074821949005
-0.615891933441162
0.471148550510407
-0.598540246486664
-0.004177942872047
0.433707892894745
0.658609390258789
-0.168594136834145
-0.007742419838905
-0.208799317479134
0.590842306613922
0.605060815811157
0.059620559215546
-0.540442287921906
-0.272673904895782
0.057186603546143
-0.389923930168152
0.799263060092926
-0.178689405322075
0.850508093833923
0.19824606180191
0.580657958984375
0.063826180994511
0.695558845996857
0.763633728027344
0.065705612301827
0.670649409294128
0.65831995010376
0.100935153663158
0.30451974272728
-0.192542538046837
0.096344865858555
0.313008099794388
-0.473251342773438
-0.312042236328125
0.270561844110489
-0.073991343379021
-0.177606478333473
0.438678801059723
0.213007226586342
-0.559929728507996
-0.038506835699082
0.721768498420715
0.499719202518463
0.250643819570541
0.010529413819313
0.872538983821869
0.574965596199036
0.105445303022861
0.453880608081818
0.681670069694519
-0.303234219551086
-0.076257988810539
0.651748836040497
-0.114972814917564
-0.558858513832092
0.368729472160339
0.462870299816132
-0.426778316497803
0.044017687439919
-0.498318195343018
-0.033376529812813
0.360669791698456
0.428981125354767
-0.551491618156433
-0.281332910060883
-0.217781648039818
0.215875327587128
0.579851627349854
0.423332065343857
-0.308907687664032
0.566237211227417
0.932272732257843
-0.405513882637024
0.221037566661835
0.042179793119431
0.721065640449524
-0.091092452406883
0.055744722485542
0.439078986644745
0.801277577877045
0.836475133895874
-0.305040657520294
-0.187768653035164
0.438531875610352
0.648048281669617
0.665563523769379
0.577321410179138
0.394309461116791
-0.103657022118568
0.161049276590347
0.937883079051971
-0.522588193416595
-0.619409620761871
0.498560130596161
0.630823314189911
-0.625663936138153
0.281455993652344
0.17883412539959
-0.575119554996491
0.788781821727753
-0.137886449694633
0.332479059696197
0.57440972328186
0.642899811267853
0.31314092874527
0.360354065895081
-0.114982023835182
-0.112708732485771
-0.558651328086853
0.029599577188492
-0.585341155529022
0.559839129447937
0.560678005218506
0.177673876285553
0.253843754529953
0.188112914562225
0.768272042274475
0.671857476234436
0.220431387424469
-0.494187414646149
-0.296540498733521
0.069887734949589
0.38040217757225
0.020848289132118
-0.272765636444092
-0.59698760509491
-0.212671652436256
0.213569387793541
-0.384128510951996
-0.435186505317688
-0.625616073608398
0.172074988484383
-0.331119835376739
-0.497821390628815
-0.063717499375343
0.349269807338715
0.587998628616333
0.034707188606262
0.658719956874847
0.925045251846314
0.105562873184681
-0.082832500338554
-0.293138682842255
0.932102262973785
-0.254072606563568
0.013043358922005
0.700019896030426
-0.008580699563026
-0.299117505550385
-0.059683322906494
0.3766108751297
0.518059194087982
-0.299858272075653
0.412533104419708
0.516478896141052
0.007273375988007
0.773509562015533
-0.402131676673889
-0.039069667458534
0.915922462940216
0.180930092930794
-0.392767131328583
0.001707047224045
0.245216876268387
0.171030536293983
0.007462278008461
0.283236861228943
-0.530192732810974
-0.355968832969666
-0.632469773292542
0.657410383224487
0.937628567218781
0.136080622673035
0.103809244930744
-0.16851781308651
0.660569131374359
-0.05042476952076
-0.360340178012848
0.251231253147125
0.868664264678955
0.244439214468002
0.712578654289246
0.031407654285431
-0.174150034785271
-0.485560774803162
0.587398946285248
0.007479190826416
0.443473100662231
-0.095009103417397
0.360643625259399
0.442507147789001
0.670057535171509
0.494039535522461
-0.488802850246429
-0.111603125929832
-0.245031043887138
0.408273041248322
0.152875512838364
0.896478593349457
0.731899321079254
0.927886247634888
-0.145910158753395
0.652054727077484
0.545282542705536
-0.330510139465332
-0.485562384128571
-0.153475180268288
-0.348138928413391
0.599632978439331
-0.385186672210693
0.680468440055847
-0.212819263339043
0.666634857654572
0.680817067623138
0.060340687632561
-0.349254429340363
0.919232070446014
0.718323409557343
0.90057498216629
0.178746342658997
-0.272419512271881
-0.633944571018219
-0.514601945877075
-0.250407099723816
0.476228952407837
0.291454762220383
-0.549151122570038
-0.498220503330231
-0.332753658294678
0.684339284896851
-0.197331383824348
0.936375558376312
-0.519644379615784
-0.610263824462891
0.13874015212059
-0.542435526847839
-0.222376838326454
-0.151594027876854
0.313336908817291
0.91061145067215
0.844147801399231
0.209647998213768
-0.598571538925171
0.597144961357117
-0.520972907543182
0.165325447916985
0.66602635383606
-0.115034148097038
0.126562401652336
0.679416656494141
0.915292739868164
0.05920846760273
0.04703089594841
-0.260420739650726
-0.06285060942173
-0.540641069412231
0.694521725177765
0.312813401222229
-0.555665075778961
-0.025457262992859
0.036714166402817
-0.114741131663322
0.027139306068421
0.594812512397766
-0.295907199382782
0.907567918300629
0.074032030999661
0.41897988319397
0.508762359619141
0.206391513347626
0.482803881168366
-0.270017147064209
-0.20952083170414
0.362930595874786
0.427436679601669
-0.406900107860565
-0.048351928591728
0.861837983131409
0.881404638290405
0.33141016960144
0.475446462631226
0.617326200008392
0.159643471240997
0.556884229183197
0.163741126656532
-0.51643043756485
0.703688442707062
0.457712709903717
0.686037063598633
-0.048420324921608
-0.424020290374756
-0.54146009683609
-0.384090721607208
-0.27163964509964
0.89388519525528
-0.346734881401062
-0.062027543783188
-0.455770254135132
0.763143360614777
0.314551591873169
0.772889375686646
0.033419936895371
0.764293849468231
0.576799869537354
0.309658706188202
0.841995120048523
0.881811320781708
0.831657409667969
-0.545857071876526
0.115434594452381
0.110904857516289
0.082576148211956
0.8707435131073
0.883527398109436
-0.032395735383034
0.61057436466217
-0.026795268058777
0.506121575832367
0.357490241527557
0.079441614449024
0.829315960407257
-0.017561241984367
0.074547581374645
0.834522128105164
0.447481453418732
-0.1480942517519
0.932451963424683
0.497471928596497
0.100328274071217
-0.112286433577538
0.795897483825684
0.554495573043823
-0.572791039943695
0.831386148929596
0.590017735958099
-0.571435689926147
-0.41616278886795
0.840022563934326
-0.605840146541595
0.093935169279575
0.501869976520538
-0.547125458717346
0.79132205247879
0.712640523910522
0.19238618016243
-0.374822020530701
-0.514681816101074
0.90792191028595
0.195524007081985
0.229771852493286
-0.512383103370667
0.525831043720245
0.294702678918838
0.266592144966125
0.547207117080689
-0.563461720943451
0.756688058376312
-0.431531012058258
0.876194179058075
0.58719789981842
-0.026321649551392
-0.440036475658417
0.298930108547211
-0.252353131771088
0.248191297054291
-0.041534200310707
-0.008018508553505
-0.165837183594704
0.146004483103752
-0.207103565335274
0.584082186222076
0.882568836212158
-0.015869706869125
0.725622773170471
0.702058434486389
-0.557258069515228
0.334829747676849
0.626887023448944
-0.526776134967804
0.783491313457489
0.809419393539429
0.683593511581421
-0.623921096324921
0.624454379081726
-0.11146180331707
0.43490469455719
0.330087244510651
-0.505140423774719
0.590346693992615
-0.145629480481148
0.111739628016949
0.455172300338745
0.828457832336426
-0.420684158802033
-0.043271541595459
0.702785313129425
-0.025718316435814
-0.405009269714356
0.542989194393158
-0.455290913581848
0.791575372219086
0.771714925765991
-0.306803345680237
0.809308409690857
0.515638589859009
-0.521472275257111
-0.165486350655556
0.801677405834198
0.501850485801697
-0.096646323800087
0.28466472029686
-0.340119183063507
0.596497654914856
0.065734207630158
0.729461491107941
0.853841722011566
-0.352556526660919
0.784359037876129
-0.482755780220032
-0.139065369963646
0.119841866195202
0.139532402157784
-0.189051613211632
-0.172557309269905
-0.505039155483246
0.22345644235611
0.772805333137512
-0.369404017925262
-0.463214039802551
0.738729238510132
-0.503136038780212
0.910092234611511
0.608814656734467
-0.094820573925972
0.072712451219559
-0.009011015295982
0.471403002738953
-0.406580924987793
-0.062712237238884
-0.31691437959671
0.183705821633339
0.496490299701691
-0.463947296142578
-0.602950632572174
0.892745018005371
-0.413826167583466
0.782611310482025
0.280216604471207
0.468241214752197
-0.143512383103371
0.403860032558441
0.472094058990479
-0.176036521792412
0.215556219220161
-0.344064235687256
0.821727991104126
-0.324745535850525
0.933600902557373
-0.411843717098236
0.863291382789612
-0.415287792682648
0.044563412666321
-0.378463566303253
0.247463032603264
0.255979508161545
0.503758192062378
0.732744336128235
0.52517557144165
0.083423271775246
-0.315188705921173
0.923011302947998
-0.068282172083855
0.057448610663414
0.670866787433624
0.532136678695679
-0.353643596172333
0.813631653785706
0.217365324497223
-0.045387879014015
0.040178880095482
0.831278622150421
-0.574174165725708
-0.551342368125916
-0.202181681990623
0.542422473430634
0.528679311275482
0.531330347061157
0.671090126037598
-0.119225695729256
-0.14087225496769
0.609024584293366
-0.333775103092194
0.075776025652886
-0.176033779978752
0.075607717037201
0.661522924900055
0.388272017240524
0.677127599716187
0.141114771366119
-0.526993155479431
0.333541631698608
-0.623637855052948
-0.041825205087662
-0.615497946739197
-0.28428316116333
0.263098865747452
0.495929539203644
-0.25473964214325
-0.234698221087456
0.090016238391399
-0.508044123649597
0.030097886919975
-0.597443997859955
-0.132377699017525
-0.090335264801979
0.381020724773407
0.818165242671967
0.56296169757843
0.093473695218563
0.562464535236359
-0.110239043831825
0.519389688968658
0.861461997032166
0.655996143817902
0.75321763753891
-0.457354426383972
-0.102878525853157
-0.372313261032104
0.932190239429474
0.326177090406418
0.814935684204102
0.436205148696899
0.39272677898407
0.92411732673645
0.079636007547379
0.366994619369507
0.340408623218536
0.059103056788445
-0.212989166378975
0.341190934181213
-0.50602787733078
0.78259801864624
0.930266797542572
-0.602944433689117
0.365256786346436
0.914708852767944
-0.55513858795166
-0.594417035579681
0.689712166786194
0.865307152271271
-0.124433621764183
0.790333926677704
0.338926374912262
0.298403561115265
0.875727951526642
-0.348320543766022
-0.349875211715698
-0.448128283023834
0.723888099193573
0.884382784366608
0.32755646109581
-0.515534818172455
0.759622037410736
-0.10859988629818
0.031028300523758
0.479328334331512
0.752638459205627
0.358615636825562
0.296751946210861
0.846643567085266
0.057112723588944
0.221412360668182
-0.090594425797463
0.93252158164978
-0.557259321212769
0.246754467487335
0.038860306143761
-0.113001897931099
-0.287560760974884
0.112025938928127
0.382882475852966
0.007166415452957
0.383532524108887
0.325593441724777
-0.165990605950356
-0.580251336097717
-0.351955890655518
0.216232568025589
-0.155475184321404
-0.348864197731018
-0.246725335717201
0.170766189694405
0.221168220043182
0.827586233615875
0.311696022748947
0.882429122924805
-0.152001813054085
0.250448733568192
-0.175929889082909
0.270386278629303
0.467074811458588
0.205758646130562
0.669046998023987
-0.141601845622063
0.176257878541946
0.104111216962338
0.813225388526917
-0.230894342064857
-0.288316130638123
0.055405139923096
-0.615551948547363
-0.55761057138443
-0.522903025150299
0.575794219970703
0.256144344806671
0.024679824709892
-0.141436621546745
-0.395432710647583
-0.432030022144318
-0.516618192195892
0.079523324966431
0.315854042768478
0.687005877494812
0.056395098567009
0.086317151784897
0.086467273533344
0.900861084461212
0.517304480075836
0.235251069068909
0.32604855298996
-0.130442425608635
0.686226427555084
-0.243742808699608
-0.375720381736755
0.92006641626358
0.478894293308258
0.293414384126663
0.298696905374527
0.151417404413223
0.567201137542725
-0.219547733664513
0.06789268553257
0.10711719840765
0.738344252109528
0.306520879268646
0.681400001049042
0.345109105110168
0.721436679363251
0.256614685058594
0.293812274932861
0.008106574416161
0.685087621212006
-0.310779273509979
0.488242983818054
0.93222039937973
-0.282069683074951
0.170464605093002
-0.568485379219055
-0.031849414110184
-0.511268377304077
0.086048103868961
-0.009417608380318
-0.354035794734955
0.913461446762085
-0.521067619323731
-0.351545214653015
-0.18262691795826
-0.590135157108307
0.038316115736961
0.756859481334686
0.503617107868195
0.125128388404846
-0.313249826431274
0.061156064271927
-0.200193509459496
0.256585866212845
-0.057472571730614
-0.09774424135685
0.774845838546753
0.378834903240204
0.312208622694015
0.300988525152206
0.902502298355103
0.689987361431122
0.801066935062408
-0.283855020999908
0.179384186863899
0.907407283782959
0.738298654556274
0.9140904545784
0.773197948932648
0.856419384479523
-0.5335373878479
0.790647208690643
-0.01192881166935
-0.401825308799744
0.075269877910614
0.460349559783936
0.302910387516022
-0.467691242694855
0.89760810136795
0.831511318683624
-0.168030694127083
-0.04781323671341
0.064381927251816
-0.026337757706642
0.695187509059906
-0.329648971557617
0.768091022968292
-0.180989101529121
-0.294820547103882
-0.271582365036011
0.547733306884766
0.282363772392273
-0.259498357772827
0.623797416687012
0.638753592967987
-0.472589194774628
0.622703492641449
0.461709260940552
-0.374533832073212
-0.143231734633446
0.889277994632721
-0.513638079166412
0.858616650104523
-0.489215910434723
0.466160655021668
0.476525008678436
-0.341090619564056
0.116330698132515
0.811866044998169
0.848400473594666
0.727004289627075
0.329232215881348
-0.055086359381676
0.835542798042297
0.041004240512848
-0.600678980350494
-0.258404135704041
-0.167109921574593
0.622642457485199
-0.588466465473175
0.796771943569183
0.463352262973785
0.868228495121002
0.253807783126831
-0.158439949154854
0.778313636779785
-0.534233570098877
0.326146304607391
0.363841086626053
0.317633092403412
0.775086879730225
0.84966105222702
0.000907555222511
0.887822806835175
0.925403594970703
0.108634702861309
0.531987428665161
-0.273280203342438
0.645959079265595
-0.010693922638893
0.359584450721741
0.231321066617966
-0.194389268755913
0.296305954456329
-0.361199855804443
-0.258782148361206
0.246632933616638
-0.224399104714394
-0.275718688964844
0.67088508605957
0.743989288806915
0.246431410312653
-0.397338628768921
-0.194481626152992
0.64210045337677
0.445388495922089
-0.258886992931366
0.159074023365974
0.307714879512787
-0.107209578156471
-0.424221575260162
-0.341107606887817
-0.415299296379089
0.235235303640366
0.604427337646484
-0.472931087017059
-0.375123739242554
0.494793593883514
0.405623316764832
0.817995190620422
0.627862632274628
0.807868599891663
-0.044364422559738
0.71578061580658
-0.568003177642822
-0.243073835968971
-0.371074616909027
0.092911884188652
0.900829493999481
-0.039763137698174
-0.342445433139801
0.688478529453278
-0.503971755504608
-0.482341408729553
-0.249872580170631
0.003704041242599
0.850383102893829
0.103009551763535
-0.168231531977654
-0.449188470840454
-0.089015558362007
0.045348227024078
0.700944483280182
0.231261655688286
-0.486349165439606
-0.408998787403107
0.684169232845306
-0.142062619328499
-0.255606412887573
-0.09752868115902
0.186678096652031
0.554135859012604
0.164488703012466
0.904723465442658
0.814137101173401
0.791762590408325
-0.07220359146595
0.562890350818634
-0.305841565132141
0.89295905828476
0.117165878415108
0.64526230096817
-0.31399530172348
0.701295256614685
-0.065390422940254
0.125126242637634
0.211819171905518
-0.229812189936638
0.134005635976791
0.710761368274689
0.505960822105408
-0.303252339363098
0.625045716762543
-0.61883956193924
-0.044488608837128
-0.314445078372955
-0.494486510753632
0.511431992053986
0.30526876449585
-0.199670717120171
-0.306226432323456
-0.566388189792633
-0.059687286615372
-0.408903479576111
-0.62176913022995
0.886087715625763
0.000334560871124
0.162667289376259
0.822228729724884
-0.486171007156372
0.864595770835876
-0.014509558677673
0.351368695497513
0.445688307285309
-0.184019818902016
0.577464580535889
0.551048457622528
-0.27227920293808
-0.016388818621636
0.681488811969757
-0.364843368530273
0.274753332138062
-0.39310348033905
-0.31444251537323
-0.056378543376923
-0.458962798118591
-0.371090352535248
0.32736748456955
-0.197258844971657
0.155223667621613
-0.483614265918732
0.394984543323517
-0.308686435222626
0.786617457866669
-0.389273166656494
0.440497219562531
-0.340819120407104
0.764022529125214
0.827696979045868
-0.260128974914551
0.74447375535965
0.605048954486847
0.762657344341278
0.026874780654907
-0.49258816242218
0.768520355224609
-0.422611951828003
0.925215661525726
-0.194579109549522
0.834572911262512
-0.316340327262878
0.08400446921587
0.627487897872925
0.851482629776001
-0.291782200336456
0.076645098626614
0.111037515103817
0.544191360473633
-0.307661890983582
0.932508528232574
-0.250166296958923
0.150476410984993
0.937934875488281
0.396089732646942
0.684015035629272
0.688619554042816
0.763930976390839
0.619634389877319
-0.086769267916679
0.259921282529831
0.039399161934853
-0.085129156708717
0.549244523048401
0.856820344924927
-0.563888311386108
-0.524434685707092
-0.042246744036675
0.284308016300201
-0.457860887050629
0.800187289714813
-0.161705061793327
0.121575690805912
-0.525907754898071
-0.621218383312225
-0.272562980651855
-0.11027105152607
0.455137252807617
-0.57871413230896
0.077661544084549
0.030015960335732
0.747214734554291
0.44102019071579
0.015306860208511
0.054804921150208
0.34767872095108
-0.23611031472683
0.071069546043873
-0.557017028331757
0.501206517219543
0.935762524604797
-0.322825014591217
0.315938144922256
0.560458183288574
-0.564361214637756
0.297232687473297
-0.466880619525909
-0.012911170721054
-0.408390939235687
0.732606768608093
0.434549808502197
0.69691276550293
0.047877833247185
0.333276569843292
0.409854710102081
-0.404137969017029
0.103154376149178
-0.105108335614204
-0.160019800066948
-0.449404954910278
-0.155878439545631
0.906921088695526
0.718477845191956
-0.5989009141922
-0.348208069801331
-0.15242426097393
0.524233400821686
0.643670380115509
0.644234478473663
0.629155576229095
0.456200897693634
0.853376626968384
-0.203810676932335
0.265613287687302
0.715266168117523
-0.372781693935394
0.2646604180336
0.458787441253662
-0.38674396276474
0.406626105308533
0.728826761245728
0.391124904155731
-0.068360283970833
0.432232201099396
0.836238324642181
0.676300168037415
-0.169641688466072
0.474706292152405
-0.262182354927063
0.424805402755737
0.456236839294434
-0.041003540158272
0.562290370464325
-0.286454200744629
0.852684140205383
-0.343522548675537
0.897141039371491
0.82277911901474
0.152076989412308
-0.521076440811157
-0.298936605453491
0.747118234634399
0.4281907081604
0.487854421138763
0.429511606693268
-0.277790546417236
0.767291367053986
-0.082804098725319
0.926041185855866
-0.594144344329834
0.487861216068268
0.408698678016663
-0.078272804617882
0.796302318572998
-0.48153567314148
-0.45919144153595
-0.468074500560761
0.22572785615921
0.674816131591797
0.542472541332245
0.637540578842163
-0.229238882660866
0.499558091163635
0.422996461391449
0.325224906206131
0.363198190927505
0.496579170227051
-0.455666303634644
-0.318686187267303
0.076954714953899
-0.03138929605484
0.415583550930023
-0.455706298351288
0.862998962402344
-0.082431212067604
0.071956656873226
-0.026087895035744
0.8187175989151
0.699862062931061
-0.544516146183014
-0.437494039535522
0.421168923377991
-0.43487948179245
-0.515058517456055
-0.441829204559326
-0.559442579746246
0.587175250053406
0.349846452474594
0.642794370651245
0.406099587678909
0.468319594860077
0.682829439640045
-0.108565762639046
0.160979315638542
-0.037696376442909
0.641602396965027
-0.368778467178345
-0.177605822682381
-0.547190546989441
0.098671458661556
0.589601635932922
0.117812730371952
-0.386841356754303
-0.456409633159637
0.026106432080269
0.20093896985054
-0.448977530002594
0.529801905155182
0.071926467120648
0.249283954501152
0.235202193260193
-0.473126649856567
0.733906149864197
0.082941606640816
-0.437808394432068
0.272314757108688
0.348519146442413
0.534713506698608
0.1950853317976
0.461455821990967
0.567439377307892
-0.234248474240303
-0.232957497239113
0.000369235873222
0.933523833751678
0.131233423948288
-0.445629239082336
0.418851554393768
-0.532359302043915
0.689295768737793
-0.105261936783791
-0.036572962999344
0.682511627674103
-0.611163914203644
0.46535462141037
-0.198354229331017
0.189236357808113
0.686329782009125
0.229156702756882
-0.606447458267212
0.281753122806549
0.893522262573242
-0.513598561286926
0.50013393163681
-0.471243739128113
0.112668856978416
-0.023761704564095
0.287042438983917
0.207999974489212
-0.490228056907654
0.765454709529877
0.936134159564972
-0.626897513866425
-0.446877062320709
-0.27278071641922
0.826874256134033
-0.42565929889679
-0.609171569347382
-0.500303983688355
0.603606700897217
0.240798830986023
-0.294102966785431
0.827166378498077
-0.050936609506607
-0.160301551222801
-0.584372758865356
-0.569184064865112
-0.405192494392395
-0.016243606805801
-0.489696085453033
0.917582213878632
0.008391916751862
-0.437916576862335
0.894560813903809
-0.12052758038044
0.762007057666779
-0.116491451859474
0.759871006011963
0.914953589439392
0.07269736379385
-0.454885125160217
0.177776351571083
-0.057156667113304
0.927237987518311
-0.262778401374817
-0.390772044658661
0.569854855537415
-0.258072376251221
-0.560350477695465
-0.209974721074104
0.706902980804443
0.391938030719757
-0.535916030406952
0.674769937992096
0.341116487979889
0.25528272986412
0.174550116062164
-0.51789778470993
0.34538921713829
0.199047699570656
-0.469100594520569
-0.235555693507195
-0.021086290478706
-0.219963982701302
-0.176715955138206
-0.572430372238159
-0.590515375137329
0.740104675292969
-0.268420398235321
0.070613577961922
0.422967612743378
-0.355652451515198
0.445309221744537
0.770310878753662
-0.472019910812378
0.31482595205307
-0.293785333633423
-0.615441501140595
-0.185887262225151
0.308717668056488
-0.401413440704346
-0.408095002174377
0.141486302018166
0.259451478719711
0.023838251829147
-0.346281349658966
0.029776111245155
0.794440031051636
-0.162998333573341
0.048769637942314
-0.293212950229645
0.245286136865616
0.053901955485344
0.420564711093903
0.397906720638275
0.364554822444916
-0.408919513225555
0.052216708660126
-0.197433456778526
-0.223227128386497
0.270253479480743
0.234890788793564
-0.16011206805706
0.935786366462708
0.818038761615753
0.569952368736267
-0.485024273395538
0.651610434055328
-0.167552337050438
0.500996768474579
0.785483717918396
-0.563800692558289
-0.299659550189972
-0.421699941158295
0.443352997303009
-0.634130001068115
-0.522745430469513
-0.122630223631859
0.461486279964447
-0.1318628937006
-0.037339359521866
0.191852107644081
-0.214054718613625
-0.012362658977509
0.27496325969696
0.545817494392395
0.817294001579285
-0.282366096973419
0.279533624649048
-0.293526291847229
0.134156733751297
-0.041179895401001
-0.367673754692078
-0.365780830383301
-0.084410771727562
-0.148973688483238
-0.302986562252045
-0.209345892071724
-0.218747511506081
0.074772529304028
-0.200227603316307
0.046390920877457
0.807299673557282
0.289349794387817
0.652214348316193
0.521211087703705
0.769944190979004
0.127480864524841
0.816170513629913
-0.267165124416351
0.22424627840519
-0.226910099387169
-0.507699251174927
-0.438644945621491
0.443562746047974
-0.100479438900948
0.74312561750412
0.603349566459656
0.84730476140976
0.430855363607407
0.070046275854111
-0.233159795403481
-0.247088566422462
0.086383976042271
0.62871927022934
0.826946616172791
-0.614075064659119
-0.433454036712647
0.792660772800446
-0.534890830516815
0.411370813846588
0.48040235042572
-0.54875522851944
-0.18366713821888
-0.462656140327454
-0.60997861623764
0.48966658115387
0.917374074459076
0.251998126506805
0.094506584107876
-0.103376671671867
-0.222250685095787
0.843995690345764
0.906081974506378
-0.027951836585999
-0.066135808825493
0.853049337863922
0.511178195476532
0.702331125736237
0.272307425737381
-0.133053794503212
-0.071229532361031
-0.140301629900932
-0.563092112541199
0.642861783504486
-0.023443832993507
0.260121762752533
-0.031794354319573
0.313007771968842
0.011687323451042
0.375206708908081
0.1838169246912
0.423494756221771
0.701651871204376
0.144623756408691
0.489410102367401
-0.192193314433098
-0.589810192584991
0.79529082775116
0.509569346904755
0.096258439123631
0.733894944190979
0.170333907008171
0.899076879024506
0.107124462723732
-0.063968166708946
-0.59088933467865
0.399706184864044
-0.624276578426361
0.569549202919006
0.592207491397858
-0.084232434630394
-0.422404408454895
-0.159422680735588
0.326110482215881
0.85113650560379
-0.053227350115776
0.454863369464874
-0.335037052631378
0.824063360691071
0.265894651412964
0.326569199562073
-0.473499894142151
-0.214807406067848
0.140460848808289
0.782515704631805
-0.022080734372139
-0.213151946663856
0.187003389000893
-0.088923886418343
0.665996849536896
-0.017790675163269
0.624193429946899
-0.546277642250061
-0.21889565885067
0.702300786972046
-0.220117077231407
0.195590049028397
-0.443491101264954
0.067161776125431
0.042575046420097
-0.393989205360413
-0.090137407183647
0.066961489617825
0.38122034072876
0.623955547809601
-0.230190381407738
0.444990754127502
0.576588749885559
0.442576766014099
-0.042882770299912
0.003925859928131
-0.312318503856659
0.655466496944428
-0.087899997830391
0.437680661678314
0.016285061836243
0.436715066432953
0.253227531909943
-0.277588307857513
-0.12817420065403
0.711883127689362
-0.074268236756325
0.354374617338181
0.154081434011459
0.501811981201172
0.13961099088192
-0.254111766815186
0.670558571815491
-0.094764336943626
0.766546308994293
0.736712515354157
-0.02466231584549
0.672690212726593
0.045894160866737
-0.068119451403618
0.733937859535217
0.344270288944244
0.599179744720459
-0.467711448669434
-0.12090440094471
-0.106985583901405
0.421968251466751
-0.269870519638062
0.253481507301331
-0.608883023262024
0.866291642189026
0.822010517120361
-0.286020457744598
-0.030909016728401
-0.233304783701897
0.644455492496491
0.515425384044647
-0.538007080554962
-0.379216074943542
-0.599490344524384
0.676120519638062
0.78526771068573
-0.318787038326263
-0.218704238533974
-0.149052277207375
0.398916304111481
0.167500570416451
-0.584436416625977
-0.45747572183609
-0.370774865150452
0.280565440654755
-0.309002697467804
0.225568756461143
0.510895013809204
-0.296997308731079
0.899086773395538
-0.594720005989075
0.906010448932648
0.595751821994782
0.314835608005524
0.512957096099854
-0.312881529331207
-0.235246703028679
0.874242305755615
-0.153284564614296
-0.522946953773499
-0.541918396949768
0.670905888080597
-0.038519442081452
-0.254897654056549
0.558002769947052
-0.403710186481476
0.934629619121552
-0.074630156159401
0.603786289691925
-0.571074843406677
0.926123976707459
-0.33226203918457
-0.429227232933044
0.221935153007507
-0.263270080089569
-0.595467329025269
0.762045323848724
0.710023283958435
0.622830212116241
-0.581951975822449
0.673775553703308
-0.324256479740143
-0.595075249671936
-0.522615849971771
0.708303153514862
0.134980916976929
0.380937129259109
0.541579306125641
0.905240654945374
0.547863066196442
0.469760358333588
-0.191921785473824
0.162584006786346
0.921593129634857
-0.262584269046783
0.818307518959045
-0.613899409770966
-0.010592043399811
-0.393087148666382
-0.19700725376606
0.217468231916428
-0.256280124187469
0.352224171161652
0.737973749637604
0.727243423461914
0.825213730335236
0.478739678859711
-0.201944604516029
0.194715201854706
-0.288846254348755
0.432994842529297
0.937076389789581
-0.232818618416786
0.10382355004549
-0.05907529592514
0.047200232744217
-0.41655308008194
0.734265327453613
0.218171969056129
0.609839081764221
0.237215876579285
0.697443842887878
0.162633195519447
-0.386625826358795
0.200500294566154
0.837142705917358
0.267598688602447
0.822609663009644
0.586803317070007
0.752099096775055
0.628381848335266
-0.151445433497429
-0.519499480724335
-0.283404886722565
0.560523211956024
0.737875163555145
-0.501629769802094
-0.397209882736206
-0.373979151248932
0.341891825199127
-0.16819666326046
-0.515971541404724
0.105312623083591
0.824848532676697
0.298266440629959
-0.053237333893776
0.33893746137619
-0.297092139720917
-0.09891964495182
-0.295524477958679
-0.212644413113594
0.125735074281693
-0.430983066558838
0.096498094499111
0.596799194812775
0.597429215908051
-0.470651268959045
0.745266973972321
-0.270362019538879
-0.265266716480255
-0.322180569171906
0.723629534244537
0.317456424236298
-0.586468040943146
-0.627453744411469
0.894173502922058
0.15509021282196
-0.610266447067261
0.048076942563057
-0.134403064846993
0.904966294765472
-0.393192946910858
-0.176739022135735
0.043854281306267
-0.122631773352623
-0.087793156504631
-0.59730190038681
-0.09244929254055
0.833329916000366
-0.102973505854607
0.548859059810638
0.087036691606045
0.522938549518585
0.173699274659157
-0.575989842414856
0.789578080177307
0.568339824676514
-0.49038165807724
-0.060100123286247
0.379984080791473
0.04502135515213
-0.350976526737213
-0.080550417304039
0.263885647058487
-0.441266238689423
-0.32273006439209
0.784907996654511
-0.338764369487762
-0.531699180603027
0.56963986158371
-0.175238743424416
0.523213744163513
0.716561019420624
0.822289109230042
-0.60030210018158
-0.061018571257591
0.191259145736694
0.437006294727325
0.129256621003151
0.92992103099823
-0.486861407756805
-0.369321584701538
-0.422973692417145
0.905643343925476
0.553489327430725
-0.048428729176521
0.321566820144653
0.400002002716064
-0.022596687078476
0.793909072875977
-0.513708114624023
0.45045679807663
-0.070021256804466
0.638367712497711
0.213507115840912
-0.490724921226501
0.360730111598968
0.60206013917923
-0.380150437355042
-0.488071739673615
-0.405226290225983
-0.381107270717621
0.697789430618286
0.664392113685608
0.66465437412262
-0.204094424843788
0.32908707857132
0.510335028171539
0.385847061872482
-0.601812183856964
0.618385136127472
-0.608755767345428
0.474646985530853
0.746594309806824
-0.410489022731781
0.497108638286591
0.883906185626984
-0.04843033850193
0.480587244033814
0.913470149040222
0.673931300640106
-0.213857635855675
0.683856248855591
0.014304324984551
-0.307452142238617
0.574789583683014
0.640464901924133
0.77625298500061
-0.022568702697754
-0.450823664665222
0.208768680691719
0.142842322587967
-0.006886258721352
0.14315801858902
-0.462238550186157
0.582271933555603
-0.483356058597565
0.932500958442688
0.428600609302521
-0.01694630086422
0.202269837260246
0.546662986278534
0.900632977485657
-0.280275881290436
0.305330902338028
-0.58172595500946
-0.32496166229248
0.11362748593092
-0.018362104892731
0.498173236846924
0.294736504554749
0.853379011154175
0.911565005779266
0.20147231221199
0.256908029317856
0.148105531930923
0.660543024539948
-0.07950459420681
0.215097859501839
0.047409489750862
-0.08944745361805
-0.0638617426157
0.475401759147644
0.663130521774292
0.830092370510101
-0.349826633930206
0.850061595439911
-0.302837550640106
-0.279482781887054
0.251356154680252
0.898460984230042
-0.090962424874306
-0.586818218231201
0.510538280010223
-0.282219171524048
-0.017216742038727
0.07170894742012
-0.484720826148987
-0.541199803352356
0.386111378669739
-0.547995984554291
0.485965192317963
0.873393774032593
-0.50219339132309
0.199664637446404
0.168548345565796
0.435452401638031
-0.491420209407806
0.570530533790588
0.093995340168476
-0.536184847354889
0.847972631454468
0.895585000514984
0.147718131542206
-0.360278010368347
-0.42169988155365
-0.080857887864113
0.83902895450592
-0.11037565767765
0.653791666030884
0.786074101924896
-0.086452260613442
-0.006683632731438
-0.257693767547607
-0.028082713484764
-0.518873453140259
0.036248579621315
-0.074217304587364
0.136372804641724
-0.589634776115418
0.871075987815857
0.7739617228508
-0.239022955298424
-0.291002333164215
0.849932372570038
0.593449950218201
0.213710427284241
0.712510347366333
0.538443446159363
-0.024415582418442
-0.236590519547462
0.565997242927551
0.275519669055939
-0.256514251232147
-0.357896327972412
0.261645376682281
0.690850734710693
0.014625549316406
0.164368003606796
-0.217181190848351
-0.559242188930512
-0.164693161845207
0.670683920383453
0.422172248363495
0.922026216983795
0.382148861885071
0.100535206496716
-0.441644489765167
0.0405033826828
-0.419958114624023
0.612704336643219
-0.108304038643837
-0.568340301513672
0.50169175863266
0.515501081943512
-0.004227489233017
0.921760082244873
-0.192605301737785
-0.484134912490845
0.484959363937378
0.048376560211182
0.022637769579887
0.111528985202312
0.88066041469574
-0.481863677501678
0.602982103824616
0.023852914571762
0.896370351314545
0.184036403894424
0.378064751625061
-0.614363074302673
-0.444130480289459
0.862116038799286
0.672281444072723
0.576914191246033
0.246501758694649
0.144666686654091
-0.628167808055878
0.502221465110779
0.062250509858131
-0.603326797485352
0.074958704411984
0.893876552581787
0.33587658405304
-0.338531672954559
0.498930752277374
0.889020025730133
0.477680325508118
0.87916898727417
0.102913334965706
0.137747243046761
-0.472661256790161
-0.080312505364418
0.408303320407867
-0.389631330966949
0.144182860851288
0.829633057117462
0.864484786987305
0.749733924865723
0.154701441526413
-0.472699463367462
0.076680392026901
0.202009245753288
0.481211543083191
0.143318295478821
0.813214719295502
0.67939156293869
0.357003092765808
-0.196447804570198
-0.124822601675987
0.915355741977692
0.148752957582474
0.738001227378845
0.304481625556946
0.466117143630981
-0.317567944526672
0.300783753395081
0.22681836783886
-0.485943973064423
-0.064602062106133
0.348895221948624
0.726864993572235
-0.347203195095062
0.818491280078888
0.558608710765839
-0.141772881150246
0.93332576751709
-0.232507660984993
0.432586073875427
-0.428578019142151
-0.176831349730492
-0.057259172201157
0.023164331912994
-0.412291288375855
0.914191603660584
0.577147960662842
0.01537761092186
0.322559058666229
0.423162043094635
0.671388506889343
-0.340164542198181
-0.398172199726105
0.916052877902985
0.732974469661713
-0.496804535388947
-0.601476490497589
0.505821108818054
0.102390915155411
0.136053770780563
0.853656947612762
-0.184717431664467
0.281682431697845
-0.538957118988037
0.319414258003235
0.238920629024506
0.781433880329132
-0.157645389437675
0.486872375011444
0.214800924062729
0.758775472640991
-0.16411317884922
-0.59855192899704
0.298409640789032
0.866285026073456
-0.300358176231384
0.701903820037842
-0.508374333381653
0.725832641124725
-0.452787160873413
-0.484194099903107
0.577803015708923
0.130124121904373
0.086946368217468
0.313128024339676
0.182201057672501
0.68823778629303
0.371844589710236
0.725758969783783
-0.614440381526947
0.090076200664044
0.362099438905716
0.000230312347412
0.743974387645721
0.868916749954224
0.848059356212616
0.432907193899155
0.700990796089172
-0.056851580739021
-0.316806197166443
0.655578196048737
-0.530880272388458
0.754761517047882
0.914994895458221
-0.136105582118034
0.018764302134514
-0.262259185314178
0.26883864402771
0.846376955509186
-0.465991854667664
-0.394690930843353
-0.344218313694
-0.14475117623806
0.297916740179062
-0.055984646081925
0.585526168346405
-0.225980117917061
0.118872664868832
0.11450557410717
-0.207349374890327
0.81179267168045
0.478862047195435
0.834196746349335
0.461625993251801
0.812681317329407
-0.480189561843872
0.510122656822205
0.695954859256744
0.074756480753422
-0.376244962215424
0.027924716472626
-0.230899795889854
0.700473248958588
-0.370551466941833
0.86200076341629
0.92390912771225
0.56023770570755
-0.505251109600067
-0.52355295419693
0.086885049939156
0.736123025417328
-0.613442897796631
0.66292417049408
0.66484797000885
0.011424541473389
-0.351098239421844
0.293953657150269
-0.581057786941528
-0.474670469760895
0.040650561451912
0.056689828634262
0.155379459261894
0.732912838459015
-0.024267643690109
-0.583996593952179
0.899014055728912
0.698223829269409
-0.189606353640556
0.27364456653595
-0.361568033695221
-0.193450108170509
0.475310802459717
0.935878694057465
0.152228862047195
-0.486528158187866
0.431438267230988
-0.507171928882599
-0.295555472373962
0.748449802398682
0.378398358821869
-0.162916168570519
0.228081226348877
0.472003638744354
0.380447626113892
-0.596446573734283
-0.473646342754364
-0.489275634288788
0.504079759120941
0.645568370819092
-0.217901989817619
0.373331129550934
-0.551139295101166
0.664044678211212
-0.085487738251686
0.278874099254608
0.230289995670319
0.702429056167603
0.647153198719025
-0.525144100189209
-0.187703207135201
0.677463173866272
0.653775751590729
0.842787981033325
0.487147331237793
-0.049158081412315
0.773951768875122
0.458764910697937
-0.302560031414032
0.820061326026917
-0.253016114234924
0.620659172534943
-0.000109285116196
0.132439345121384
-0.493401110172272
0.776102662086487
0.124632425606251
0.660865008831024
0.21751207113266
0.267506897449493
-0.577219963073731
-0.228871837258339
-0.106033429503441
0.595792591571808
0.314065515995026
0.885974764823914
0.770454406738281
0.580981016159058
0.817340195178986
0.37195286154747
-0.024030521512032
0.567226588726044
0.672430753707886
-0.363334536552429
-0.331706523895264
0.858067870140076
-0.066912576556206
0.214142471551895
-0.481468796730042
-0.172557100653648
0.282039135694504
0.452815175056458
-0.276833295822144
0.880799353122711
0.651199340820313
0.383086860179901
-0.369405925273895
0.484650731086731
0.56661856174469
0.413225024938583
0.244127988815308
0.157610818743706
0.298905223608017
0.509852588176727
-0.52910715341568
-0.055769130587578
-0.173596099019051
0.113069206476212
-0.385227203369141
-0.316897690296173
0.575155079364777
0.420165598392487
-0.527605950832367
0.868456423282623
0.194711983203888
-0.346065938472748
-0.303169131278992
0.605534672737122
0.281414657831192
0.702025473117828
-0.575351357460022
0.70258504152298
0.915138721466064
0.211680456995964
0.591123580932617
-0.209354534745216
0.235352009534836
0.087190337479115
-0.582975506782532
0.453665614128113
-0.072865560650826
0.331167697906494
-0.271500170230865
-0.605934977531433
-0.26817512512207
0.545327425003052
0.292319416999817
-0.421311020851135
-0.321288287639618
0.853639185428619
0.300208210945129
0.688935816287994
0.238994538784027
-0.55587100982666
0.688736617565155
0.733026027679443
-0.290010809898376
-0.253040552139282
0.723977446556091
0.647725343704224
0.372498214244843
0.413943767547607
-0.294639527797699
0.698503077030182
0.073705367743969
-0.431781888008118
0.866361618041992
0.590404629707336
-0.089019700884819
-0.478952765464783
-0.433046340942383
-0.223821505904198
0.805204093456268
-0.29169636964798
0.936099290847778
-0.012770459055901
-0.522575259208679
0.315986275672913
-0.401915550231934
0.375495165586472
0.592868447303772
0.44113564491272
-0.211733087897301
0.688743054866791
0.207213550806046
-0.301705896854401
0.080188997089863
-0.102398261427879
0.357453942298889
0.495475292205811
-0.161249116063118
-0.179510220885277
0.145760118961334
-0.498306572437286
-0.467985689640045
0.823858380317688
-0.431546986103058
0.060631096363068
0.361321777105331
-0.487762093544006
-0.382489144802094
0.880873620510101
-0.581531703472137
-0.338769733905792
-0.586857557296753
0.387280464172363
0.002751678228378
0.755503177642822
0.917058289051056
0.158389940857887
-0.445810377597809
-0.008980438113213
0.257117807865143
-0.358961462974548
-0.439404785633087
-0.336132943630218
0.79647159576416
0.907421171665192
0.750960946083069
-0.599235415458679
0.044875994324684
-0.48602032661438
-0.004703298211098
0.152217879891396
0.422544956207275
0.76389068365097
0.347897946834564
0.156453296542168
0.483605921268463
-0.448358535766602
-0.031450837850571
0.55414354801178
0.103358738124371
0.205626919865608
-0.492148220539093
-0.630265414714813
-0.102992966771126
0.176598459482193
0.153013080358505
0.108528099954128
-0.255247414112091
0.209092453122139
0.40479964017868
-0.377481460571289
0.073247998952866
-0.254084825515747
-0.311791062355041
0.251477837562561
0.482503712177277
-0.277338564395905
-0.341406941413879
-0.015407457947731
-0.047145828604698
0.926096498966217
-0.394576132297516
-0.29851245880127
0.719341933727264
0.413187801837921
-0.122953340411186
-0.49119359254837
0.252233862876892
0.928540050983429
0.372798323631287
0.228265762329102
0.034692272543907
0.749987840652466
0.371289223432541
0.549373865127564
-0.381015181541443
0.284913867712021
0.482333719730377
-0.589689016342163
-0.354230463504791
0.92178338766098
0.341807693243027
0.04979781806469
0.011772960424423
0.833765089511871
-0.535777091979981
0.139937460422516
0.135034412145615
0.729714035987854
-0.464347064495087
0.656070709228516
0.256505161523819
0.281021654605865
0.86393678188324
0.463611602783203
-0.373652637004852
0.918303906917572
0.092604026198387
0.837556660175324
0.755506455898285
-0.528282284736633
-0.331333220005035
-0.281020879745483
0.594651758670807
0.721704602241516
0.673958420753479
0.323943257331848
0.572542607784271
0.24005426466465
0.69954639673233
-0.467598557472229
-0.534576177597046
0.226142734289169
0.352587670087814
0.878952085971832
0.465384244918823
0.507573485374451
-0.494248390197754
0.123262494802475
0.139811843633652
0.850110054016113
-0.158784881234169
-0.575788795948029
0.229074195027351
0.717308819293976
-0.559238791465759
-0.329601347446442
-0.346106350421906
-0.225257560610771
0.610171318054199
0.217136412858963
0.686734020709991
0.580718100070953
0.863257467746735
0.550536930561066
-0.494808554649353
0.644822776317596
0.19992433488369
-0.620863378047943
0.156505033373833
0.48256528377533
-0.230947777628899
-0.245486065745354
-0.124798074364662
-0.494249701499939
0.486109256744385
0.32602870464325
-0.584130644798279
0.76439893245697
-0.287873923778534
-0.260674297809601
0.417983680963516
-0.29489403963089
0.719628989696503
0.667635202407837
0.7927525639534
0.474340081214905
0.369523972272873
0.871274292469025
0.576747834682465
-0.440246880054474
0.090020947158337
0.73055112361908
0.17480094730854
-0.628564476966858
-0.626630783081055
0.38974517583847
0.213867202401161
0.567780315876007
-0.231442138552666
0.007920652627945
0.108149319887161
0.450505435466766
-0.151568576693535
0.339668899774551
0.741009116172791
-0.590721130371094
-0.052667677402496
-0.032786905765534
0.144308865070343
0.932676672935486
0.906174719333649
0.585977494716644
-0.088250562548637
-0.178571596741676
0.368782430887222
-0.601201474666595
-0.483769297599793
-0.509743273258209
-0.330811738967895
0.44100421667099
0.268756508827209
0.045731544494629
0.382677346467972
-0.555963754653931
-0.38094288110733
0.902026355266571
0.435560315847397
-0.605507135391235
-0.355700731277466
0.266980141401291
-0.319441199302673
0.577339351177216
0.53852790594101
0.871352314949036
0.296465039253235
-0.352488577365875
-0.615410625934601
0.618435919284821
-0.077972188591957
0.704518258571625
-0.13719730079174
0.451430976390839
-0.276734113693237
0.170765608549118
0.110069498419762
0.001945525407791
-0.109671756625175
-0.053846776485443
-0.376690864562988
0.492793321609497
0.481579184532166
0.048692226409912
0.74287074804306
0.896142661571503
-0.296768248081207
0.490727722644806
0.398240864276886
-0.15492956340313
-0.430544853210449
0.874758660793304
0.099265590310097
0.583552539348602
-0.422726809978485
0.747558236122131
-0.615731060504913
-0.073270663619042
0.346665322780609
0.620824038982391
-0.05074006319046
0.569445550441742
0.622313857078552
0.382180333137512
0.312088191509247
-0.389601409435272
-0.016597494482994
0.37853866815567
-0.59201580286026
0.587441146373749
0.924689590930939
0.865423321723938
-0.565042734146118
0.755108773708344
0.760471284389496
0.658897876739502
-0.615342974662781
0.667875587940216
0.420392841100693
-0.102958098053932
0.839220106601715
-0.176362171769142
0.177311152219772
0.82100236415863
0.840848386287689
0.631132781505585
0.155944794416428
-0.286512315273285
0.830584704875946
0.731445133686066
-0.369939029216766
-0.204461440443993
-0.230544939637184
0.230805456638336
0.288976818323135
-0.082712814211845
0.298894852399826
0.501595973968506
0.289334237575531
-0.03262497484684
0.742395043373108
-0.077510550618172
-0.023279026150704
0.15781931579113
0.119132310152054
-0.352636456489563
-0.141312554478645
0.392591059207916
-0.292295038700104
-0.023674458265305
0.295654475688934
0.129237025976181
0.601783752441406
0.800121307373047
0.272595942020416
0.715446472167969
0.256043374538422
-0.383783042430878
0.349046438932419
0.065297447144985
0.174768030643463
0.163642168045044
0.145096808671951
0.552569568157196
-0.379038155078888
0.140639767050743
0.110219784080982
-0.358795404434204
0.75357311964035
0.384868383407593
-0.383630037307739
0.379227042198181
0.056298702955246
0.358043074607849
-0.004835203289986
0.179182156920433
-0.26957106590271
-0.363366544246674
-0.096484288573265
-0.280753433704376
0.754706621170044
0.693536281585693
-0.470620691776276
0.19035030901432
0.143617913126946
0.630358278751373
0.190667986869812
0.664476037025452
-0.307629287242889
0.221248596906662
-0.130102440714836
-0.231298729777336
0.452074348926544
-0.203041359782219
-0.569165825843811
-0.13114295899868
0.735634446144104
0.580912470817566
0.502390444278717
0.863771438598633
0.087691403925419
0.055255636572838
0.564242303371429
-0.515836298465729
0.484642505645752
0.058438926935196
-0.008324384689331
0.35131162405014
0.247534990310669
0.105363391339779
0.43426325917244
0.253226637840271
-0.028977259993553
0.602789342403412
-0.187078282237053
-0.43406867980957
-0.576710343360901
0.338863909244537
-0.1290552765131
-0.483260571956635
0.751166105270386
-0.081890180706978
0.687000691890717
0.611822605133057
-0.297636091709137
0.42922055721283
-0.406563460826874
0.93567168712616
0.60510927438736
0.350402384996414
0.430689096450806
0.385879993438721
-0.276274442672729
0.918371498584747
0.765117824077606
-0.394191741943359
0.299557775259018
0.26861172914505
0.725331902503967
-0.613941371440887
-0.417689681053162
0.499137699604034
0.68922221660614
0.547658085823059
0.119562044739723
0.065955862402916
0.128540396690369
0.04338550567627
0.211527079343796
0.817469298839569
0.158322140574455
-0.383142530918121
0.083347618579865
-0.453582227230072
0.217762291431427
0.922300934791565
-0.582182347774506
0.736505687236786
-0.204494521021843
0.165353655815125
-0.403808891773224
0.090047001838684
0.661326229572296
-0.32601273059845
-0.175475850701332
0.509535253047943
-0.227417781949043
0.185615807771683
0.517777144908905
0.457551419734955
0.627958595752716
-0.143839612603188
0.513798832893372
0.002637818455696
0.026795625686646
-0.414890825748444
0.704804003238678
-0.119961336255074
0.462248146533966
-0.507622003555298
-0.389427006244659
-0.316197276115417
-0.546188414096832
0.541302800178528
-0.145364746451378
0.916954874992371
0.055724158883095
-0.272225558757782
0.064064085483551
0.333465397357941
-0.505994617938995
0.004774555563927
0.707763016223908
0.223158627748489
-0.229523703455925
-0.108876213431358
0.143778994679451
-0.363336622714996
-0.55534952878952
0.328848123550415
0.783003151416779
-0.380114018917084
0.688943028450012
0.111961856484413
0.269463121891022
0.443191587924957
0.387950539588928
0.70643824338913
0.369932770729065
0.768905401229858
0.261583805084229
0.279409945011139
-0.341639518737793
0.681094646453857
0.26027512550354
-0.085293158888817
0.485355198383331
-0.478851020336151
0.834242641925812
0.027871787548065
0.720357358455658
0.174863651394844
-0.174590364098549
0.044295564293861
0.168441951274872
0.527040302753449
-0.006661102175713
0.519101560115814
-0.3110431432724
0.828458070755005
0.099994756281376
0.420431554317474
0.283084154129028
0.530245006084442
0.298859059810638
0.7383673787117
0.465791583061218
0.054174333810806
0.725877702236176
-0.455809652805328
0.038021206855774
-0.575289905071259
0.091318562626839
0.347233563661575
0.552014231681824
-0.437079131603241
-0.265146791934967
0.012741580605507
0.878962099552155
0.784902155399323
-0.135446414351463
-0.449403166770935
0.788813948631287
0.052026271820068
0.837082982063293
0.367687106132507
0.005271688103676
0.329288065433502
-0.21167679131031
0.391948044300079
0.309888899326324
-0.248931542038918
0.476077556610107
-0.284611761569977
-0.080946072936058
0.793635189533234
0.062440373003483
0.730545163154602
0.921368896961212
0.856595039367676
-0.360800623893738
-0.333893835544586
-0.074298992753029
-0.585238516330719
0.398938149213791
-0.36986255645752
0.224722355604172
0.317270994186401
-0.366500437259674
0.55330753326416
-0.177312180399895
0.152331545948982
-0.574051439762116
-0.084250256419182
-0.245652392506599
0.830572903156281
0.606498658657074
0.463640213012695
0.408091425895691
-0.203831657767296
-0.569272398948669
0.732000410556793
0.158545330166817
-0.358477771282196
0.418564975261688
0.322868883609772
-0.402345418930054
-0.489022314548492
-0.081532344222069
0.29630434513092
0.121609002351761
-0.179627820849419
0.376972615718842
-0.179203167557716
-0.309319972991943
0.410451054573059
0.297789871692657
-0.407698392868042
0.659095466136932
0.306411921977997
0.906949877738953
-0.437530934810638
0.049795880913735
-0.481641530990601
0.879878103733063
0.283058226108551
0.213434979319572
0.573524415493012
-0.481430530548096
-0.334592044353485
0.024370238184929
0.603344142436981
-0.487319648265839
-0.072933360934258
-0.088680669665337
-0.401934325695038
0.033754408359528
-0.047233238816261
0.342368245124817
-0.494189262390137
-0.071870103478432
-0.307961046695709
0.30655312538147
-0.136797502636909
-0.092448756098747
-0.422818839550018
0.204180419445038
0.619268715381622
0.60727059841156
-0.602350533008575
0.568059384822845
-0.568065881729126
0.5585116147995
0.480973899364471
0.270348846912384
0.803495228290558
-0.200214847922325
0.603915154933929
0.727947473526001
-0.102407649159431
-0.621940910816193
-0.01218456029892
-0.351917266845703
-0.316360533237457
0.300252765417099
-0.461400091648102
0.319855570793152
-0.243945464491844
-0.629702746868134
0.126142278313637
-0.278780519962311
-0.261321365833282
-0.1219192892313
0.580852150917053
0.870908081531525
0.113207936286926
0.477554500102997
-0.313170790672302
0.771587550640106
0.860458135604858
-0.214286401867867
0.366797924041748
0.770340800285339
-0.476209759712219
0.188551768660545
0.874460160732269
-0.579284369945526
0.491786062717438
0.586524128913879
-0.409746885299683
0.700354099273682
0.063047274947167
0.39245218038559
0.728352546691895
-0.254619181156158
-0.5400390625
0.923358678817749
-0.404146492481232
0.622324228286743
-0.011202201247215
-0.418656229972839
0.562292814254761
0.128199428319931
0.778470277786255
0.791010975837708
0.712923288345337
-0.563006460666657
0.933845221996307
-0.005405217409134
0.920749485492706
-0.608559906482697
0.770397007465363
0.45983624458313
0.891246616840363
-0.431048393249512
-0.468241691589356
-0.446338534355164
0.467320919036865
0.504122614860535
0.141636595129967
0.772916257381439
0.346260845661163
0.368417531251907
0.207766592502594
0.272013545036316
0.214838698506355
0.29862567782402
0.812533259391785
-0.342829883098602
-0.402737259864807
0.463062286376953
0.763609170913696
0.111163914203644
0.811261057853699
-0.386976599693298
0.405080854892731
0.102416984736919
0.582651257514954
0.051657646894455
-0.616954326629639
0.796331167221069
0.223067179322243
0.791667699813843
-0.117806747555733
-0.53422623872757
0.000227406620979
0.287024557590485
-0.125540211796761
0.327325761318207
0.73326849937439
-0.473559141159058
-0.500298857688904
0.442340910434723
0.161638706922531
0.49755197763443
-0.296385049819946
0.871187627315521
0.389855235815048
-0.474590480327606
0.38986149430275
0.25943660736084
-0.314187705516815
-0.522217690944672
0.679146528244019
0.123658135533333
0.66551798582077
0.253618240356445
0.071247659623623
-0.368634939193726
0.073985181748867
0.722642123699188
0.90587455034256
-0.612693965435028
0.921949505805969
-0.441346526145935
0.706615030765533
0.896091818809509
-0.256452560424805
0.37492424249649
-0.550574958324432
0.839768290519714
0.338572680950165
-0.329543590545654
-0.017721474170685
-0.624755561351776
-0.022057071328163
-0.037136733531952
-0.565977156162262
0.579630136489868
-0.326485395431519
0.537258446216583
0.503841102123261
-0.361766815185547
-0.074364051222801
-0.590749740600586
0.440030455589294
-0.12006039917469
-0.389872610569
0.718846142292023
0.360447466373444
0.844476044178009
0.890865683555603
-0.34188187122345
0.688761115074158
0.581448674201965
0.250458210706711
-0.388944208621979
0.151805385947227
-0.502666175365448
0.252405852079391
0.012263849377632
-0.056092828512192
-0.325017750263214
-0.41033011674881
-0.241670951247215
0.423740446567535
0.569792985916138
0.717376470565796
-0.425053298473358
-0.488178193569183
0.489784896373749
-0.476185083389282
0.541944801807404
0.175535202026367
-0.250864803791046
-0.092849686741829
0.616148412227631
-0.155669525265694
0.880794107913971
-0.594718754291534
0.544430196285248
-0.012876659631729
-0.463722884654999
-0.09016977250576
0.362265706062317
0.923084497451782
0.87329512834549
-0.115794107317925
-0.058335557579994
0.894763708114624
0.101825393736362
0.771166086196899
0.498628675937653
0.746656179428101
-0.287041783332825
0.017615601420403
0.765943109989166
-0.325264692306519
0.81169331073761
-0.400819718837738
0.905392408370972
0.531345069408417
-0.244954392313957
0.480152487754822
-0.461133897304535
-0.283739387989044
-0.047704294323921
-0.329124808311462
0.102983690798283
0.086632646620274
0.54057115316391
-0.204037621617317
-0.208801671862602
0.799679100513458
-0.35931521654129
-0.303818106651306
-0.034738197922707
0.122977189719677
0.86761200428009
0.235175177454948
0.462452530860901
0.055068895220757
0.259619176387787
-0.017433688044548
-0.27080500125885
0.144352376461029
-0.055681899189949
0.191103085875511
-0.554364800453186
0.726882338523865
-0.425737321376801
0.120963715016842
-0.242405757308006
-0.155127540230751
0.447520315647125
0.640757441520691
-0.044472992420197
0.014360576868057
-0.242339327931404
-0.322851240634918
0.921899318695068
0.625803172588348
0.159490630030632
-0.200358703732491
-0.201123133301735
0.02917292714119
0.285253554582596
-0.482286691665649
-0.428835570812225
-0.136599972844124
0.712905406951904
0.640182971954346
0.390662044286728
-0.432131826877594
-0.05320380628109
0.58534049987793
0.006879702210426
-0.424015402793884
-0.492060720920563
-0.41998690366745
0.175546556711197
0.691993951797485
-0.021818965673447
0.457953035831451
0.739731550216675
0.562384009361267
0.116501003503799
0.435778856277466
0.45558375120163
-0.232413902878761
0.277319669723511
-0.455756723880768
0.428646624088287
0.319117665290833
-0.229493573307991
-0.046995937824249
-0.538885414600372
-0.01222237944603
0.514590084552765
-0.164835020899773
0.204883262515068
0.278757214546204
0.160468652844429
-0.608354151248932
-0.626997351646423
0.922508597373962
0.150063142180443
0.769943177700043
0.226598232984543
-0.050922095775604
-0.272723317146301
-0.060458913445473
-0.568264305591583
-0.570453822612762
-0.094898447394371
0.741202771663666
0.817145884037018
-0.352538466453552
-0.570864915847778
0.535437345504761
0.808890044689178
-0.410078108310699
0.437913715839386
-0.494896411895752
0.829999148845673
-0.517215490341187
-0.472858369350433
0.459462225437164
0.292937606573105
0.187968298792839
0.026772484183312
-0.618281841278076
-0.039436474442482
-0.029218703508377
0.781146168708801
0.817029893398285
0.208573952317238
0.422378987073898
0.775979340076447
0.152876287698746
-0.414336144924164
-0.214274600148201
-0.288744926452637
-0.217596843838692
0.422118723392487
0.293633282184601
0.388067245483398
-0.237780407071114
-0.526418268680573
0.582559049129486
-0.438648998737335
0.77648663520813
0.59718269109726
0.542159557342529
0.34340488910675
0.149821326136589
0.201192930340767
-0.592021584510803
0.836100399494171
0.809242725372314
0.329089224338531
0.803722858428955
0.934667766094208
-0.274942696094513
-0.014329895377159
0.669990301132202
-0.566658198833466
-0.475497484207153
0.17181533575058
0.838587522506714
0.284111499786377
0.166949152946472
0.07208950817585
0.382501065731049
0.329846143722534
0.060118302702904
0.910039782524109
0.825552642345428
0.020679205656052
0.692089259624481
-0.200559034943581
-0.553353846073151
0.347360491752625
-0.410063803195953
0.334616035223007
-0.381053745746613
0.722728371620178
0.621144413948059
0.03854812681675
-0.608935713768005
-0.258309781551361
-0.054567277431488
0.077589817345142
-0.448481202125549
-0.474968075752258
-0.360540866851807
0.794901490211487
0.152820840477943
0.422237038612366
-0.440526306629181
-0.303241491317749
0.048983812332153
0.670648097991943
0.340436935424805
0.208105742931366
0.629335284233093
0.701529741287231
0.91614443063736
0.132207527756691
-0.490315794944763
0.847800731658936
0.008595317602158
0.390701830387115
-0.509099900722504
-0.234385654330254
0.739747285842896
0.595447063446045
0.811561942100525
-0.274855136871338
-0.234292551875114
0.295820951461792
-0.183182075619698
-0.02201022207737
0.545718729496002
0.100466638803482
0.852524816989899
-0.512084722518921
0.036719471216202
-0.497051060199738
0.881808340549469
-0.605708658695221
-0.311992764472961
0.740536510944366
-0.073344901204109
0.782382369041443
0.572661399841309
0.297896534204483
-0.110423877835274
-0.318904995918274
0.10221142321825
0.388218820095062
0.912403702735901
0.280104756355286
-0.348782956600189
0.772973954677582
0.515615582466126
-0.280282497406006
0.811383783817291
0.329114824533463
0.785275757312775
-0.023267060518265
0.151712507009506
0.474943041801453
0.124190531671047
0.323373913764954
-0.085165366530418
0.452410697937012
0.246397227048874
-0.011052489280701
-0.065425857901573
0.557457625865936
-0.560271203517914
0.896642208099365
0.514374077320099
-0.549835681915283
0.713010966777802
-0.281806707382202
0.29887929558754
0.553297340869904
0.779865622520447
0.310227870941162
0.331138134002686
0.238913476467133
-0.261897444725037
0.208671495318413
0.376139461994171
-0.464690446853638
-0.083435341715813
0.612681090831757
-0.269331276416779
0.925288438796997
-0.512387812137604
0.312612563371658
0.090144202113152
0.836553394794464
-0.631408751010895
0.082931987941265
-0.399047315120697
0.754356920719147
0.784803211688995
-0.241256460547447
0.644609749317169
-0.31529176235199
-0.314887046813965
-0.001492142677307
0.867391049861908
-0.209336087107658
0.495383679866791
0.053572937846184
0.407506346702576
-0.20440362393856
-0.259423911571503
0.374002695083618
0.016628578305245
0.759948492050171
0.595703482627869
0.591510057449341
0.189965143799782
-0.611277580261231
0.251864075660706
0.144142299890518
0.792973756790161
0.546426713466644
0.238144397735596
-0.466058552265167
-0.414033889770508
0.817491233348846
0.350433140993118
0.423005998134613
-0.478351652622223
0.907273948192596
-0.544177234172821
-0.515395998954773
-0.446565628051758
0.365273058414459
0.172550573945045
0.431619435548782
0.181753695011139
0.442695736885071
0.037715509533882
0.445114493370056
-0.446673929691315
0.600294828414917
0.496767520904541
-0.143691286444664
0.151364505290985
0.74645984172821
0.767953038215637
0.139920011162758
0.833838284015656
0.24181504547596
0.571736991405487
0.442782938480377
0.257230013608932
0.487751543521881
0.21392197906971
0.129626974463463
0.883707761764526
-0.256595969200134
-0.268053770065308
-0.609693765640259
0.284415423870087
0.470468401908875
0.815755605697632
0.615632951259613
-0.09509103000164
0.40956637263298
-0.220662161707878
-0.103204980492592
0.493823349475861
0.445472419261932
0.032124653458595
0.934569120407105
0.20535808801651
-0.337588846683502
-0.626924812793732
-0.369527339935303
0.23982161283493
0.562767505645752
0.186048090457916
0.932750284671783
0.502298593521118
0.531504511833191
-0.093162372708321
0.449813723564148
-0.589458763599396
0.720299303531647
0.732227921485901
0.052241802215576
-0.152293428778648
0.241286545991898
0.682914435863495
-0.068208441138268
0.931502938270569
0.78436815738678
-0.433642983436585
0.389165818691254
0.180704936385155
0.101566724479198
0.117584235966206
0.065719142556191
0.842360973358154
-0.325148403644562
0.84428209066391
0.581974864006043
0.593665361404419
-0.253416061401367
-0.163353607058525
-0.3042311668396
0.13985338807106
0.833551228046417
0.896538078784943
-0.335152804851532
0.365187704563141
-0.473557651042938
0.883418023586273
-0.314443230628967
0.776394009590149
0.062825843691826
-0.167501226067543
-0.032735109329224
-0.080018982291222
0.320963114500046
-0.551074087619782
0.76462322473526
-0.351443707942963
0.824019193649292
0.703818142414093
0.317991197109222
-0.431677579879761
0.765390813350678
0.313815116882324
0.166662260890007
-0.003322005271912
-0.461627900600433
-0.465641140937805
0.710887432098389
-0.576881527900696
0.408392786979675
-0.292702794075012
-0.171604201197624
0.756675660610199
0.716029524803162
-0.203147605061531
0.737441301345825
0.166749864816666
-0.231067880988121
-0.44286447763443
0.00731261074543
-0.542765915393829
0.035027772188187
0.902648329734802
-0.243384584784508
0.376555263996124
0.296324551105499
0.480904221534729
-0.516483247280121
0.765776515007019
-0.506778299808502
0.2024906873703
-0.460453629493713
0.784640073776245
0.629354655742645
0.458975374698639
-0.052012041211128
0.448072791099548
-0.612563133239746
0.319211661815643
0.774656116962433
0.250643819570541
0.924127578735352
0.18735583126545
-0.451767325401306
0.291995286941528
0.46707946062088
-0.32391744852066
-0.107517018914223
-0.41189444065094
0.749211251735687
-0.206075564026833
0.690653920173645
0.45642352104187
0.520284831523895
0.838112711906433
-0.069762602448464
0.858186841011047
0.604331970214844
-0.252585887908936
0.432805866003037
-0.577408671379089
-0.289843082427979
-0.574776113033295
0.049482315778732
-0.416330695152283
0.860456466674805
0.250622868537903
0.635182678699493
0.572133362293243
0.045398786664009
-0.024819046258926
-0.558714985847473
0.724758863449097
0.41545581817627
-0.050450637936592
0.733032941818237
0.702293932437897
0.582582294940949
-0.098017647862434
-0.519081294536591
0.827561259269714
0.093586169183254
0.048222735524178
-0.075299933552742
0.206951171159744
0.847697794437408
-0.549172937870026
0.85715788602829
0.815003454685211
0.481278836727142
-0.328380882740021
0.071678586304188
0.646929502487183
0.857339680194855
-0.221877321600914
-0.068216696381569
0.145428746938705
0.224638417363167
0.629018008708954
-0.257894098758697
0.006371200084686
0.094581820070744
-0.112187311053276
0.091715380549431
-0.101459816098213
0.394360244274139
-0.346397638320923
0.508515775203705
0.122914090752602
0.182344898581505
-0.574839532375336
0.794894158840179
-0.402845740318298
0.262204498052597
0.872500836849213
0.046385630965233
0.402585208415985
-0.539798259735107
0.907157480716705
-0.27383279800415
0.837925016880035
0.751169264316559
-0.587741792201996
0.591632664203644
0.501407504081726
0.615320086479187
-0.604687690734863
0.680114030838013
-0.615604937076569
0.603798627853394
0.293691635131836
0.679376065731049
-0.580301463603973
0.281724125146866
0.399207711219788
0.602738380432129
0.490642368793488
-0.389490723609924
-0.460593700408936
-0.508281171321869
-0.562022209167481
-0.599428594112396
-0.069658890366554
-0.299516141414642
-0.3456711769104
0.362784922122955
-0.51550817489624
0.708720028400421
-0.50505143404007
0.366000413894653
0.620010435581207
-0.173928633332253
0.177613317966461
-0.56340754032135
0.387910485267639
-0.39689975976944
-0.520710825920105
-0.246107205748558
0.462739765644074
-0.290714919567108
0.008986055850983
-0.379918038845062
0.089935317635536
0.877415597438812
0.120842427015305
0.026791676878929
0.847968339920044
0.057244762778282
0.307658851146698
-0.065025135874748
0.644345045089722
0.804296374320984
0.396695584058762
0.841523349285126
0.352454721927643
0.588566601276398
0.55970972776413
-0.19272480905056
-0.118225291371346
-0.525097489356995
-0.246304735541344
0.398205041885376
0.890446782112122
0.487720966339111
0.159664049744606
-0.410726070404053
0.210074499249458
0.3014996945858
0.509440898895264
0.729668200016022
0.33877956867218
0.769476115703583
0.904431760311127
0.018655553460121
0.18842040002346
0.076625123620033
0.017748683691025
0.593538045883179
0.2901731133461
0.696922481060028
0.004410460591316
-0.55268794298172
-0.589653789997101
0.057171896100044
0.750720620155335
0.467055678367615
0.682666599750519
0.424345970153809
0.220794886350632
-0.09447668492794
0.704814016819
0.791318297386169
-0.304671704769135
0.444045424461365
0.137070804834366
-0.305450260639191
0.823972463607788
0.819796562194824
0.35578641295433
0.26798278093338
0.465248346328735
0.21999217569828
0.767392873764038
-0.128651365637779
0.499324023723602
-0.464858651161194
0.125274196267128
0.805644273757935
0.747062981128693
0.23524783551693
-0.548799693584442
0.730578660964966
0.489894270896912
0.269596457481384
-0.572606563568115
-0.306646525859833
0.44890308380127
0.793950378894806
0.152358576655388
0.056013181805611
0.260225743055344
-0.390433192253113
0.239991277456284
0.685317397117615
-0.12330524623394
0.900682330131531
0.547320187091827
0.790450155735016
0.653706312179565
0.593363881111145
0.321827381849289
0.609381973743439
0.480738162994385
0.628550708293915
0.637510418891907
0.638494253158569
0.655509114265442
-0.271440446376801
-0.568167746067047
0.466953337192535
0.192110374569893
0.122637584805489
0.048736914992333
-0.065775260329247
0.349715113639832
-0.112074390053749
0.105217397212982
-0.186630710959435
-0.024399340152741
0.234495416283607
0.216410115361214
0.827963531017303
-0.561368882656097
0.773131132125855
0.348651945590973
-0.56070351600647
-0.460841834545136
0.610689222812653
-0.36108672618866
0.086353987455368
0.223125889897346
-0.039288327097893
0.394802182912827
-0.391277551651001
0.365857273340225
0.86683589220047
0.285845786333084
0.78460693359375
0.605097115039825
0.171455174684525
-0.023171246051788
0.070124432444573
-0.554327785968781
-0.315482616424561
-0.446288824081421
-0.219327703118324
0.577024161815643
-0.55906069278717
0.918793261051178
0.613135933876038
0.149409428238869
0.77853536605835
0.429717808961868
-0.35902738571167
0.743091702461243
-0.048129141330719
-0.050440430641174
-0.462836861610413
0.600993990898132
0.234243422746658
0.887361347675324
0.663662850856781
0.368159115314484
0.273715436458588
-0.588802337646484
0.093207590281963
-0.496133029460907
0.799135565757751
-0.102681383490562
0.594604730606079
-0.222474381327629
-0.473321557044983
0.647656142711639
0.886003077030182
0.095382899045944
0.684928715229034
0.118389241397381
-0.503379940986633
0.411389946937561
-0.322968542575836
0.001460731029511
0.619740009307861
0.326385974884033
0.359647631645203
-0.185878083109856
-0.542349934577942
-0.074437335133553
0.390524446964264
0.18743047118187
-0.543868839740753
0.110485717654228
0.321294039487839
0.520469307899475
0.034187689423561
0.103332690894604
-0.40698653459549
0.370874881744385
0.644456267356873
0.762499392032623
0.014169529080391
-0.05049179494381
0.401845693588257
0.812444448471069
-0.030586108565331
0.439671099185944
0.302536129951477
0.454602956771851
-0.043828248977661
0.607704937458038
-0.029903367161751
0.147142589092255
0.018292054533959
-0.132583037018776
0.591324985027313
-0.561426877975464
0.930875539779663
-0.161354228854179
0.196201428771019
0.399332642555237
-0.431767702102661
-0.513681709766388
0.75313264131546
0.485191106796265
-0.388097822666168
0.232588768005371
0.240910857915878
-0.633326888084412
0.754739463329315
0.856011629104614
-0.033182114362717
0.371697664260864
0.509603202342987
-0.556564569473267
0.873758375644684
-0.401959002017975
-0.550448834896088
-0.212164536118507
0.584200084209442
0.925762057304382
-0.019396334886551
-0.242878004908562
-0.106807067990303
0.483879566192627
-0.419934809207916
0.69043242931366
0.931761145591736
0.030962243676186
-0.307768166065216
0.902468144893646
0.863262593746185
-0.278289437294006
0.89335423707962
-0.62486344575882
-0.019519805908203
-0.431086838245392
0.711627542972565
0.011221930384636
0.610725820064545
0.214655250310898
-0.57555627822876
0.233152016997337
0.628319919109345
-0.556657075881958
-0.277233183383942
-0.031220212578774
0.110030882060528
0.173741012811661
0.038885951042175
-0.451862931251526
0.513392746448517
-0.363477945327759
-0.552740693092346
0.361539781093597
0.176252201199532
0.794657588005066
-0.122372522950172
-0.358725309371948
0.013125255703926
-0.290702939033508
0.63247150182724
0.33783295750618
0.568258047103882
-0.24052719771862
0.593218564987183
0.108431287109852
0.695965647697449
0.006045520305634
-0.268403351306915
0.693633437156677
-0.62965339422226
0.904015243053436
-0.113068118691444
-0.000515699386597
-0.221106663346291
0.762761294841766
0.587493658065796
-0.486665725708008
0.144199326634407
0.039130508899689
0.586170136928558
-0.001735359430313
-0.634050786495209
-0.082418069243431
0.821328818798065
-0.289065539836884
-0.247547373175621
-0.364967286586761
-0.32257354259491
0.886660397052765
-0.13655512034893
-0.436986744403839
0.13691246509552
0.725695610046387
0.220730274915695
0.89007556438446
0.72835636138916
-0.036067813634873
0.060908570885658
0.390177607536316
0.208561420440674
-0.045359671115875
-0.373652219772339
-0.095086470246315
0.607090771198273
0.307807922363281
0.806041121482849
0.798365712165833
0.170086801052094
0.936109304428101
0.137970238924026
0.710975348949432
-0.124362096190453
0.626521766185761
0.617063879966736
-0.366485357284546
0.669687688350678
0.050961226224899
0.902614712715149
-0.063659325242043
-0.049875900149345
0.371888607740402
0.492797255516052
-0.324311316013336
0.412821233272553
0.660864114761353
0.264509558677673
0.175864800810814
-0.627325475215912
0.853210031986237
-0.166910752654076
0.440846383571625
0.444338440895081
0.697314560413361
-0.484524607658386
0.30432054400444
0.332658559083939
-0.279882192611694
0.393111348152161
0.037384167313576
0.583389282226563
0.64275985956192
-0.009701371192932
-0.339927911758423
-0.609135329723358
0.60507744550705
0.223226830363274
-0.392573535442352
0.235734298825264
-0.113750442862511
0.815155148506165
0.416830688714981
-0.620397686958313
0.394530534744263
0.115836702287197
0.704642176628113
-0.622955560684204
0.146744415163994
0.793646693229675
0.063135445117951
-0.052320644259453
-0.308631181716919
-0.169180020689964
-0.093071267008782
-0.630670309066772
-0.021314024925232
-0.064571335911751
0.424301385879517
-0.598499536514282
0.254813820123672
0.083741493523121
0.431872129440308
0.573881089687347
0.731226563453674
-0.157329693436623
-0.07891009747982
-0.218958154320717
0.701101899147034
-0.393549561500549
-0.566446542739868
0.587330043315887
0.859447777271271
0.416561335325241
-0.289364755153656
0.13560426235199
0.31273353099823
0.554645717144012
-0.557669281959534
0.451051712036133
0.144680798053741
-0.409778594970703
0.039375454187393
0.322949767112732
-0.422885060310364
0.617468059062958
-0.409280002117157
0.809023201465607
0.772890865802765
0.431278645992279
0.685845375061035
-0.215780720114708
0.54804915189743
0.010840609669685
0.616170048713684
0.816884219646454
0.061704367399216
0.607751131057739
0.161216020584106
-0.058482527732849
0.163843035697937
0.170580223202705
-0.326924622058868
0.492276787757874
-0.55109840631485
0.246720820665359
0.723994016647339
-0.005630970001221
0.274730414152145
-0.308543860912323
0.062435865402222
-0.261699497699738
-0.186667993664742
-0.605414211750031
0.09688138961792
-0.415007472038269
0.261254847049713
0.723152697086334
0.32459956407547
0.802423119544983
-0.548673570156097
-0.540751993656158
0.485916078090668
0.438470304012299
0.503526747226715
0.837444365024567
-0.628917396068573
0.361311078071594
-0.38146585226059
0.693097412586212
0.395028948783875
0.071248278021813
0.532435536384583
0.267251491546631
-0.314849555492401
0.819997370243073
0.503491699695587
0.784750998020172
0.645651459693909
-0.212405756115913
0.640168190002441
-0.371319174766541
-0.434332668781281
0.838484823703766
0.853427350521088
0.272401392459869
0.718721389770508
0.844673454761505
-0.077676877379418
0.083978407084942
-0.306818962097168
-0.037903130054474
0.869231462478638
0.852611839771271
0.19154766201973
0.315569996833801
0.77269458770752
0.402978390455246
0.304062813520432
0.907254278659821
0.528001368045807
0.932569742202759
0.179077312350273
-0.117364451289177
-0.269063591957092
0.409392714500427
0.454514026641846
0.898530960083008
0.667265057563782
0.39674836397171
0.022286847233772
-0.080877855420113
-0.489168286323547
-0.299914002418518
0.39778608083725
0.898291110992432
-0.263824880123138
0.871274948120117
0.763799369335175
-0.21727143228054
-0.024853140115738
0.308345377445221
-0.412559449672699
0.609191596508026
-0.528752207756043
-0.341705679893494
-0.213239178061485
0.755964398384094
0.669319868087769
-0.106213375926018
-0.496540606021881
-0.166204944252968
-0.609332621097565
0.863375067710876
0.814059674739838
-0.276961386203766
-0.139274194836617
0.262998819351196
-0.342142522335052
-0.082299694418907
-0.194884613156319
0.726629555225372
0.254838168621063
-0.19117496907711
0.589935064315796
0.498857438564301
0.848254382610321
0.632209181785584
-0.013498038053513
0.137075513601303
-0.578064203262329
-0.011577486991882
0.649382531642914
-0.06892092525959
0.770208895206451
-0.332644879817963
0.506960451602936
-0.288448095321655
0.701815366744995
0.154472559690475
0.575286149978638
-0.210161104798317
0.249627768993378
0.571485936641693
0.928369641304016
-0.631699502468109
-0.355816900730133
-0.23805059492588
-0.550789296627045
0.832446336746216
0.729108035564423
0.276407957077026
0.870123326778412
-0.020708277821541
0.278892159461975
0.052054464817047
-0.015057668089867
-0.57124125957489
0.35396134853363
-0.395388185977936
-0.466310203075409
-0.274661123752594
-0.608925759792328
-0.302276253700256
0.244037955999374
0.352534890174866
0.182993516325951
0.385589122772217
0.376923561096191
0.743354797363281
-0.484391212463379
0.76181834936142
0.692190825939178
-0.187991067767143
0.409941852092743
-0.573518991470337
-0.5587437748909
-0.51993852853775
-0.153444275259972
-0.013803154230118
0.179799616336823
-0.020732775330544
-0.242537900805473
-0.036338806152344
-0.210258856415749
-0.298864960670471
0.802287757396698
0.665059149265289
0.191253781318665
-0.566545009613037
0.553534507751465
0.140694826841354
0.694964349269867
0.74714583158493
-0.582495987415314
-0.427422225475311
-0.477621734142303
0.626160562038422
0.493916928768158
0.604475557804108
-0.541082322597504
-0.486889898777008
-0.477064788341522
-0.137173697352409
0.693014562129974
-0.073280200362206
0.62358683347702
0.205618143081665
0.355625092983246
-0.207414731383324
0.457127571105957
0.049989640712738
0.504718780517578
0.68198573589325
0.75830066204071
0.299403339624405
0.331411093473434
0.553455114364624
0.086814694106579
-0.062285646796227
-0.591905534267426
-0.289814054965973
0.781056106090546
0.603792905807495
0.621078968048096
0.136008322238922
0.521443843841553
0.72833925485611
0.511538326740265
-0.195697650313377
0.048482373356819
0.42853045463562
-0.556487917900085
0.400667995214462
0.698312401771545
-0.043868660926819
0.517921686172485
-0.369166016578674
-0.076524242758751
0.125529915094376
0.300575256347656
-0.542784929275513
0.566935360431671
-0.193677976727486
-0.580412447452545
0.708852350711823
0.762543857097626
0.498314201831818
0.192389398813248
0.164571210741997
0.507396936416626
-0.18512187898159
0.207682996988296
0.274929076433182
0.646811723709106
-0.380879819393158
0.627096116542816
-0.274242758750916
0.347057640552521
-0.276433348655701
0.496180295944214
-0.509444773197174
0.886870801448822
-0.622596859931946
0.107388213276863
-0.00853618979454
0.060709685087204
0.340265303850174
0.696734070777893
0.251048147678375
0.281591176986694
0.823646724224091
0.257484525442123
-0.166196539998055
0.447291910648346
-0.098354056477547
-0.204757913947105
0.367984712123871
-0.123855158686638
0.918639302253723
0.770252883434296
0.616937518119812
0.059705406427384
0.493142485618591
0.925471186637878
0.698419451713562
-0.194703742861748
-0.253987431526184
-0.191831603646278
-0.21370829641819
-0.204925462603569
-0.258324563503265
-0.096373900771141
-0.450370192527771
-0.150099292397499
0.20178247988224
0.076573982834816
0.388821095228195
-0.318391740322113
0.578356325626373
0.599484026432037
0.117309510707855
0.486210525035858
-0.034141913056374
0.661964118480682
0.807830333709717
-0.441044092178345
0.888124167919159
0.76641172170639
-0.030095592141152
0.263525545597076
0.32190129160881
0.830540299415588
0.730140149593353
0.878587007522583
-0.16744090616703
-0.274913609027863
0.850396037101746
-0.539095044136047
-0.250522971153259
0.659485280513763
0.147029340267181
0.791107058525085
0.204989582300186
0.555620431900024
0.267397165298462
0.869481384754181
-0.496426045894623
0.4562668800354
0.454274356365204
0.714490354061127
0.49287474155426
0.14526455104351
-0.269856810569763
-0.054612770676613
-0.323041439056396
0.212088167667389
0.248359531164169
0.308615654706955
-0.537615597248077
0.581094622612
-0.083641216158867
-0.388256251811981
0.299196600914001
0.74485170841217
0.186272859573364
-0.528010308742523
0.506800591945648
-0.201273635029793
0.47452187538147
0.763667285442352
-0.135200694203377
0.37492835521698
-0.11765743792057
-0.355961620807648
0.472606480121613
0.703468084335327
0.349114626646042
0.438278555870056
0.576072216033936
0.631977260112762
0.516633093357086
-0.43134081363678
0.330004334449768
0.847815155982971
-0.160404250025749
-0.408075749874115
-0.613389134407043
0.815986931324005
-0.383727431297302
0.56296569108963
-0.596324801445007
0.061966553330422
0.651750147342682
-0.380583047866821
0.683172941207886
0.791528642177582
-0.255720555782318
-0.215128436684608
-0.054622948169708
-0.108652248978615
-0.347059965133667
0.438910782337189
0.412771165370941
-0.599008560180664
-0.25758969783783
0.518800020217896
0.506879448890686
0.409425139427185
-0.109232261776924
-0.33320814371109
0.853586256504059
0.480957746505737
0.031968489289284
0.455967843532562
-0.063029304146767
-0.059119582176209
0.301644861698151
-0.317693471908569
-0.526139438152313
-0.200923100113869
0.87183952331543
-0.553580105304718
0.014777556061745
0.429472386837006
0.179643824696541
-0.040686711668968
-0.075717732310295
0.753023564815521
0.264477342367172
0.814286470413208
-0.268989682197571
-0.034412920475006
0.314317852258682
0.865721523761749
0.397228956222534
-0.532693564891815
0.127950176596642
0.223345667123795
-0.122025862336159
0.063528716564179
-0.153559908270836
0.800945460796356
-0.49135547876358
0.107332363724709
-0.556192815303803
-0.176442995667458
0.623065710067749
-0.618936121463776
0.82180917263031
-0.621808767318726
-0.441122114658356
-0.355533421039581
0.011318936944008
-0.552915990352631
0.763120234012604
0.292586266994476
-0.408944606781006
-0.061887085437775
-0.505167067050934
0.521415591239929
0.406596779823303
0.020075440406799
0.798870265483856
0.61962503194809
-0.208142504096031
0.055798217654228
0.013109803199768
0.196855768561363
0.249303996562958
0.129698902368546
0.139463633298874
0.303972780704498
-0.291091501712799
0.183335661888123
0.572911441326141
-0.359069108963013
0.480202794075012
0.701437771320343
0.427503347396851
-0.496106803417206
0.843327343463898
-0.107749238610268
-0.228526964783669
-0.070808246731758
0.008121684193611
-0.389603972434998
-0.623239398002625
-0.185147151350975
0.786092579364777
-0.103453442454338
-0.008570343255997
0.563881397247314
-0.4092698097229
0.777771234512329
-0.011364251375198
0.626919269561768
0.654745042324066
-0.095502898097038
0.875606119632721
-0.511907815933228
0.187057659029961
0.90750527381897
0.43560865521431
0.027101129293442
-0.091167345643044
-0.194602116942406
0.52691125869751
-0.291513025760651
-0.065995708107948
0.327983319759369
0.151702910661697
-0.010650962591171
0.708476424217224
0.027141839265823
0.450017392635345
-0.005543977022171
0.568541705608368
0.165588021278381
0.039481863379479
-0.128582015633583
0.613138556480408
-0.304932355880737
-0.413588881492615
-0.022361353039742
-0.089850142598152
-0.205121234059334
0.588157296180725
0.224290490150452
0.089525155723095
-0.257041394710541
0.152030348777771
-0.404593884944916
0.301542818546295
-0.008223310112953
0.358219414949417
-0.137821391224861
-0.117446020245552
0.185869961977005
0.777777373790741
0.59602814912796
0.823200225830078
-0.416523933410645
0.820971131324768
0.829950273036957
-0.413255393505096
0.30494824051857
-0.259941756725311
0.291343092918396
0.739614486694336
0.400941431522369
0.887598514556885
-0.189205095171928
-0.319711208343506
0.175645709037781
0.597820639610291
-0.438223123550415
-0.068592950701714
0.571299374103546
-0.599536955356598
0.379097998142242
0.233564734458923
0.007285133004189
-0.311319530010223
0.778917729854584
-0.304387152194977
-0.519653797149658
0.000339478254318
-0.436319351196289
0.437764585018158
0.45064127445221
0.644996643066406
0.739671945571899
-0.389029443264008
-0.339968264102936
0.220191195607185
0.384883046150208
0.653392910957336
-0.556406021118164
-0.404210448265076
-0.306738078594208
-0.138734593987465
-0.136634632945061
0.645186066627502
-0.175445273518562
0.075244605541229
0.741498231887817
0.405577301979065
-0.542308330535889
0.8909832239151
0.312404960393906
0.148479998111725
-0.34313428401947
0.078757524490357
0.735294103622437
0.641690790653229
0.624375462532043
0.223645448684692
0.66546756029129
-0.505648553371429
0.791938424110413
0.005404368042946
0.892692685127258
-0.497754871845245
-0.077797219157219
0.114779509603977
0.045111119747162
0.036305800080299
-0.549625277519226
0.41583862900734
-0.469532608985901
0.244302660226822
0.426294445991516
-0.45524674654007
-0.034465461969376
0.86709189414978
-0.222777172923088
0.438698887825012
0.375851154327393
0.811657547950745
-0.319473326206207
-0.305499970912933
-0.547769248485565
0.700339317321777
0.161900505423546
0.807777881622314
0.511090874671936
0.826193392276764
0.433364272117615
0.904901027679443
-0.510730147361755
0.268627464771271
-0.214859083294868
0.193005070090294
0.498484134674072
-0.337479472160339
0.689651191234589
-0.401345193386078
-0.525306522846222
0.672741174697876
0.712661623954773
0.229704558849335
-0.630537986755371
0.203293234109879
0.861782312393189
0.037162899971008
0.555959045886993
0.333377689123154
0.025939270853996
0.219526469707489
0.697373330593109
0.071348391473293
0.892560362815857
0.315289527177811
0.490402579307556
0.046281769871712
0.3205187022686
-0.356552839279175
0.29528883099556
0.090284124016762
0.364909738302231
-0.454994440078735
0.32697856426239
0.06977878510952
0.928718864917755
0.933537244796753
0.873113453388214
0.39744371175766
0.075992368161678
0.389439702033997
-0.60249400138855
0.470998704433441
0.095263563096523
0.286656022071838
0.672546029090881
0.44817841053009
-0.158604368567467
0.253413677215576
-0.52800315618515
0.769713521003723
0.739292502403259
0.773320376873016
0.037389218807221
0.30952575802803
0.190357103943825
0.369489550590515
-0.165224149823189
0.447956085205078
-0.025273680686951
0.75835919380188
0.42550128698349
0.35509067773819
-0.20358569920063
0.473630607128143
0.164758935570717
0.149421572685242
0.647789418697357
-0.35206937789917
0.738271415233612
0.88748562335968
-0.286815881729126
-0.208607122302055
-0.136679336428642
-0.46638959646225
-0.171982929110527
-0.079749718308449
0.920113265514374
-0.207525506615639
0.166238009929657
-0.559002935886383
-0.139324143528938
-0.495254337787628
0.893893420696259
0.750832259654999
-0.607817232608795
0.323655486106873
-0.400108635425568
0.314428091049194
-0.238003209233284
0.471679329872131
0.322985529899597
0.036108493804932
-0.506973564624786
0.92238849401474
-0.150927767157555
0.210113704204559
0.93076092004776
-0.264506816864014
0.417299270629883
-0.43728232383728
0.470450341701508
0.492508411407471
0.725419461727142
-0.409479260444641
-0.047228500247002
0.787070870399475
0.625178635120392
-0.406785368919373
-0.139274761080742
0.396377891302109
0.756019473075867
-0.230115965008736
-0.542412042617798
-0.007070273160934
0.14827111363411
-0.412516415119171
-0.271323561668396
0.246050372719765
-0.037570357322693
0.244171112775803
0.031474873423576
-0.285202264785767
0.860842883586884
0.157246336340904
0.426343500614166
-0.279406189918518
0.553193509578705
-0.195613607764244
-0.106939002871513
0.158584132790566
0.710127353668213
0.598559558391571
-0.208063915371895
-0.220875188708305
0.51914769411087
0.811914145946503
0.001932963728905
0.340019553899765
0.18969202041626
-0.255475521087646
-0.194722607731819
0.164731696248055
-0.039578929543495
-0.106272712349892
-0.146070972084999
0.097741059958935
-0.097296312451363
-0.490412056446075
0.440636813640595
-0.087645038962364
0.851267278194428
-0.49838650226593
0.527765452861786
0.123009510338306
0.760876893997192
-0.032074153423309
0.210206583142281
0.098107308149338
0.86040723323822
0.465520203113556
0.485363781452179
-0.420645833015442
0.769430339336395
0.030663400888443
-0.559022545814514
-0.070103153586388
-0.05633856356144
0.152854546904564
0.107446610927582
0.214517250657082
0.923906922340393
0.63441413640976
0.485019445419312
0.185245648026466
0.426129698753357
0.233733505010605
-0.071793928742409
0.085780613124371
-0.11334915459156
0.21622970700264
0.201075166463852
0.493685483932495
-0.634505748748779
0.837725579738617
-0.312933683395386
0.260003805160522
0.660566449165344
0.289042145013809
0.737588703632355
-0.148479118943214
0.011034205555916
0.929932594299316
0.802019476890564
0.1116544008255
-0.622627377510071
-0.592661678791046
-0.358712315559387
0.768564105033875
0.637242913246155
0.429073631763458
0.646332025527954
-0.473273456096649
0.404058516025543
0.629303634166718
-0.258002400398254
-0.361346662044525
-0.570397436618805
0.921346843242645
0.273559361696243
-0.207005962729454
0.656030297279358
0.626007199287415
-0.428928017616272
0.603709518909454
-0.103136792778969
-0.459197521209717
0.837782680988312
0.201639294624329
0.569906949996948
-0.297967195510864
-0.550587475299835
0.636558771133423
0.102470472455025
0.449705064296722
0.372522532939911
0.721279919147491
0.102945670485497
0.218458697199821
-0.036463811993599
0.424516320228577
0.36960768699646
0.484500408172607
-0.593710124492645
0.497106850147247
0.290760517120361
0.185333833098412
-0.49644261598587
-0.123507872223854
0.626695275306702
0.382419794797897
0.007626339793205
-0.373582661151886
-0.061970978975296
0.421459913253784
-0.142802014946938
-0.065550699830055
-0.58314836025238
0.22614774107933
-0.570959806442261
0.19728621840477
0.528083860874176
0.095643915235996
0.901051759719849
0.292174249887466
-0.161594912409782
-0.448048830032349
0.446964204311371
0.270647048950195
0.773704528808594
0.28084534406662
0.645007073879242
0.455426633358002
-0.488362371921539
0.287435293197632
0.265794605016708
0.166897416114807
-0.090112164616585
0.422648906707764
0.223971724510193
0.488660752773285
0.314056038856506
0.00867822766304
-0.163432165980339
0.716690361499786
-0.25554496049881
0.29355862736702
0.793411672115326
0.271838128566742
0.212538838386536
-0.39258861541748
0.613002479076386
0.189573362469673
0.511229574680328
0.796343982219696
-0.016152054071426
0.326230764389038
-0.432318270206451
-0.12204997241497
0.180681809782982
0.224199384450912
0.42767995595932
-0.498434185981751
0.469081163406372
0.861554682254791
-0.062850996851921
0.064128153026104
0.419855952262878
0.342891067266464
-0.451677858829498
0.060057744383812
0.900484979152679
-0.137603506445885
0.887043476104736
-0.609066665172577
0.270660817623138
0.372333914041519
0.086532108485699
0.093072384595871
-0.147909417748451
-0.22860686480999
0.771506309509277
0.06624037027359
0.532732665538788
-0.545139789581299
-0.284647464752197
-0.377210021018982
-0.155283257365227
-0.460686028003693
0.293443918228149
0.103611342608929
0.677049398422241
-0.075124606490135
-0.03668799996376
-0.173544749617577
-0.34456342458725
0.61076831817627
0.290790587663651
0.227804347872734
0.847791612148285
0.352326929569244
-0.251631021499634
-0.573658883571625
-0.347194969654083
0.55648148059845
-0.621597290039063
-0.409289419651032
0.774723887443543
-0.433646440505981
0.135399088263512
-0.130389198660851
0.876915693283081
0.501307249069214
0.834012031555176
-0.470766007900238
0.838333249092102
0.565880239009857
-0.237073257565498
0.790489077568054
-0.222716793417931
0.630809903144836
-0.426166594028473
-0.480973541736603
0.769647419452667
0.045607671141625
0.579247832298279
-0.133734539151192
0.49019330739975
-0.304564476013184
-0.453414440155029
0.697452664375305
-0.396620988845825
-0.447757303714752
0.367519617080688
0.181338846683502
0.534924745559692
-0.546813428401947
-0.472896575927734
-0.384707152843475
-0.390001773834229
0.667775392532349
0.167000293731689
0.082302376627922
-0.108547195792198
0.246140390634537
0.209145247936249
0.614269018173218
0.530787527561188
0.309302031993866
0.371997058391571
0.658126473426819
0.206674829125404
0.40986043214798
0.652207612991333
0.741679847240448
0.859933435916901
-0.011690929532051
0.368701159954071
-0.28507524728775
0.369857728481293
0.032685503363609
0.239306330680847
0.709349870681763
-0.327087581157684
0.867864966392517
-0.005231186747551
0.31486588716507
0.733758389949799
0.595733344554901
-0.142461612820625
-0.255409836769104
-0.206579372286797
0.907946646213532
0.665320336818695
0.330665647983551
-0.454696714878082
0.642673790454865
-0.263762533664703
0.191576838493347
-0.064213111996651
0.059625461697579
0.280255794525146
-0.404645442962647
0.361506879329681
-0.429196894168854
0.355586469173431
-0.390787363052368
0.495716750621796
-0.610078513622284
0.300887227058411
0.653912961483002
-0.383677303791046
0.642133951187134
-0.198652550578117
-0.576803624629974
-0.315263748168945
0.167330473661423
0.892853379249573
-0.287590980529785
-0.257860124111176
-0.616670072078705
0.175571247935295
-0.554895460605621
-0.064277961850166
0.474647343158722
0.005255252122879
-0.309619784355164
0.226486533880234
0.675117671489716
-0.395164847373962
0.032540500164032
-0.319722175598145
0.210884556174278
-0.282000601291656
0.605463922023773
-0.231086507439613
0.206275343894958
-0.200347766280174
0.277125120162964
0.363360166549683
0.240076288580894
-0.051791951060295
0.87416684627533
-0.254907667636871
0.049551710486412
0.79774409532547
0.793582141399384
-0.122254922986031
0.326925218105316
0.841262817382813
0.901687860488892
0.397749543190002
0.745397984981537
-0.54849237203598
0.140223547816277
-0.254262149333954
0.136134117841721
0.198553368449211
-0.126112774014473
-0.317590534687042
0.717781603336334
0.418144375085831
-0.015241652727127
-0.475939154624939
-0.252606749534607
0.672546327114105
0.887886464595795
0.465547442436218
0.726893126964569
0.137005358934402
0.775491237640381
0.300216406583786
-0.468782722949982
-0.583291232585907
0.168742150068283
0.606528103351593
-0.205448314547539
0.823824524879456
0.889938771724701
-0.214742109179497
0.862690210342407
0.878256976604462
-0.157214239239693
0.376051098108292
0.426512122154236
-0.426492869853973
0.76455819606781
0.507841169834137
0.679428517818451
-0.568977952003479
0.91522490978241
0.862349092960358
-0.437753260135651
-0.309854209423065
-0.492243468761444
0.830423653125763
0.5280522108078
-0.589021563529968
0.302930235862732
-0.040049642324448
0.290005415678024
0.046158313751221
0.930803775787354
0.629616260528564
0.419218599796295
0.761270642280579
0.02739229798317
-0.409663736820221
0.449593782424927
-0.493593633174896
0.26845708489418
-0.190946474671364
0.478897213935852
-0.510404765605927
0.488812148571014
-0.429110646247864
0.557447493076324
-0.592347145080566
-0.007908955216408
-0.419433951377869
0.461954474449158
0.169059008359909
0.933885991573334
0.115107156336308
0.414644837379456
-0.17275582253933
0.877676665782928
0.416155427694321
-0.034406274557114
0.349796414375305
-0.292659282684326
-0.030536323785782
-0.364004254341125
0.629648864269257
0.213364467024803
-0.519795954227448
0.507668972015381
0.121504947543144
0.037153497338295
0.791379809379578
0.229577839374542
-0.321977615356445
0.51477175951004
0.694397449493408
-0.283531844615936
0.29080456495285
-0.226684406399727
-0.417826473712921
0.540321469306946
0.087555788457394
0.512831449508667
0.934198975563049
0.735576748847961
-0.527929246425629
0.265928655862808
-0.145686909556389
0.617179095745087
0.65193784236908
0.898953080177307
0.746478497982025
-0.096068397164345
-0.602337539196014
0.78358256816864
0.028174340724945
0.600803554058075
0.645406723022461
-0.194336548447609
0.221111327409744
-0.591891825199127
0.919462740421295
-0.447127342224121
0.062508575618267
-0.130804166197777
0.073674201965332
-0.057260349392891
0.836584210395813
-0.147816017270088
-0.543850362300873
0.882348716259003
0.730644345283508
0.683512806892395
-0.001069888472557
0.574338555335999
0.827681183815002
0.93670004606247
-0.089048489928246
0.338245153427124
0.012985169887543
-0.155753389000893
-0.265992641448975
0.709049344062805
-0.133773043751717
0.138563200831413
-0.200182572007179
0.914878308773041
-0.139900043606758
0.886289834976196
0.235929578542709
-0.145114883780479
-0.541685998439789
-0.292125761508942
0.2007966786623
0.047304302453995
-0.405635416507721
-0.478661715984345
-0.236558184027672
0.850077271461487
0.484766185283661
-0.316812634468079
0.610111951828003
0.717344701290131
-0.624160766601563
-0.34786194562912
0.274564146995544
-0.472284317016602
-0.63229912519455
0.125746250152588
-0.629578053951263
-0.583822786808014
-0.418884694576263
0.135104179382324
0.546736598014832
0.480485081672668
0.61043256521225
0.35511988401413
-0.587298691272736
0.391135632991791
-0.24552358686924
0.211251273751259
0.901108086109161
0.917127072811127
-0.48081362247467
0.028284683823586
-0.331187427043915
-0.514493823051453
-0.59986424446106
0.078053064644337
0.794873654842377
0.380562394857407
0.521189689636231
0.09135814756155
0.374673128128052
0.520951092243195
-0.228637829422951
-0.508410751819611
-0.466885209083557
0.884262561798096
-0.574179887771606
0.284201353788376
-0.619567513465881
-0.118263676762581
-0.178979381918907
-0.224730864167213
-0.322733044624329
-0.37261700630188
-0.507418930530548
0.338112533092499
-0.210094019770622
0.697002172470093
0.38926100730896
0.579619705677033
0.779634416103363
0.306406319141388
-0.18324325978756
0.841231465339661
0.689246892929077
-0.292784035205841
0.739466786384583
0.414572536945343
0.690633833408356
0.60252845287323
-0.503259003162384
-0.162127688527107
0.49801230430603
-0.308565020561218
0.099464103579521
-0.592144191265106
0.063658468425274
-0.008468985557556
-0.144247606396675
0.204285830259323
0.745317041873932
0.250213205814362
0.71750670671463
0.346264958381653
0.892930388450623
-0.199861213564873
0.591465294361115
-0.215217933058739
0.775338292121887
0.226532533764839
-0.55651468038559
0.759607970714569
0.357638597488403
0.246288776397705
-0.252865731716156
0.688182473182678
-0.207218185067177
-0.261245667934418
0.281894683837891
0.570540308952332
0.069941602647305
0.131788969039917
-0.453230381011963
0.777127385139465
0.380769103765488
0.851606726646423
-0.496853768825531
0.870956122875214
-0.081511422991753
-0.573718905448914
0.694229304790497
0.25637486577034
-0.180612936615944
-0.526435792446137
-0.528161644935608
-0.181010350584984
0.658672511577606
0.806296825408936
-0.580239355564117
-0.566559672355652
0.344278484582901
0.776090025901794
0.375461518764496
0.039467960596085
0.356884211301804
-0.243355795741081
0.01927575469017
0.343924105167389
0.634341537952423
0.479759812355042
0.52375715970993
0.015814185142517
0.695376336574554
-0.458138227462769
-0.604162454605103
-0.002907156944275
-0.360562324523926
0.403131812810898
0.860472083091736
0.35806280374527
-0.290670275688171
0.40727686882019
0.774169147014618
0.57040411233902
-0.349021315574646
0.683995306491852
0.83254861831665
0.820833325386047
-0.346364676952362
-0.590323209762573
-0.360849440097809
0.798555135726929
0.764754354953766
-0.498910307884216
-0.252559661865234
0.233460396528244
0.722625315189362
0.613729894161224
-0.632261157035828
-0.015379801392555
-0.504735231399536
0.888686418533325
0.251259863376617
0.692335307598114
0.748851001262665
0.0906887575984
-0.022872820496559
0.258840620517731
-0.124903902411461
-0.029871642589569
0.164591401815414
0.53327476978302
-0.179910138249397
-0.388071835041046
-0.155609592795372
0.486588180065155
0.038474261760712
0.512185513973236
-0.38265073299408
0.404539287090302
-0.488277316093445
-0.382373154163361
0.53435742855072
-0.390958607196808
0.823486149311066
0.152755782008171
0.505077064037323
0.936958134174347
0.205020889639854
-0.568210303783417
-0.453426957130432
0.512913823127747
0.441994547843933
0.513266623020172
-0.109266892075539
0.725582122802734
0.254956811666489
-0.437014818191528
0.932168960571289
0.79202127456665
-0.412655770778656
-0.486124515533447
0.560370624065399
-0.418238341808319
-0.578479588031769
-0.1817497164011
0.458014249801636
-0.302936136722565
0.359998941421509
-0.273779809474945
0.212942242622375
0.523677527904511
0.534110605716705
-0.136326476931572
0.14573347568512
0.019772917032242
0.37752690911293
0.197268679738045
-0.314672410488129
0.503634691238403
0.909351468086243
0.762336134910584
-0.590410172939301
0.483522832393646
0.792874872684479
0.183647811412811
0.550740122795105
-0.598603963851929
0.18446809053421
0.580775916576386
0.198141366243362
-0.295903980731964
0.004548028111458
0.86056524515152
0.596358716487885
0.730560958385468
-0.588553726673126
0.440796136856079
0.734772622585297
0.271226227283478
0.056868746876717
-0.208184584975243
0.631481766700745
-0.368166029453278
-0.535818040370941
0.379323899745941
0.126543983817101
-0.464430749416351
-0.423733949661255
0.729490697383881
0.865922510623932
0.503747940063477
0.368283629417419
0.519986271858215
0.593589663505554
-0.578808486461639
-0.124823167920113
-0.019598007202149
-0.178693160414696
-0.149764224886894
0.27403062582016
0.064519077539444
0.139931172132492
0.359058260917664
-0.591576397418976
-0.389222383499146
-0.077181324362755
-0.270059943199158
-0.566172122955322
0.820172429084778
0.792381465435028
0.097836680710316
0.341806083917618
-0.25378692150116
-0.512444972991943
0.6305171251297
0.356873631477356
-0.529503166675568
0.186488017439842
-0.308280646800995
-0.461056172847748
0.24283754825592
-0.064620092511177
0.087630659341812
0.455378651618958
-0.233708634972572
-0.091235563158989
0.287100791931152
-0.577674627304077
-0.15320460498333
0.145539864897728
0.67857164144516
0.345919698476791
0.36811089515686
0.093089617788792
0.570058047771454
0.075345329940319
0.438992559909821
-0.161831602454186
0.735609352588654
0.334826350212097
-0.266612768173218
0.893883049488068
-0.313700973987579
0.13727243244648
0.718369543552399
-0.099966421723366
0.7605299949646
-0.488776624202728
0.005450412631035
-0.50489866733551
-0.21757335960865
0.881186485290527
0.342157602310181
0.136524468660355
0.84138023853302
0.170820474624634
0.707618772983551
-0.627895653247833
-0.030660912394524
0.639373958110809
0.233646884560585
0.324436902999878
0.450283885002136
0.010115340352059
-0.045787438750267
-0.58917248249054
0.614960610866547
0.231607615947723
0.342303812503815
-0.405689477920532
-0.143839165568352
0.569506466388702
0.858461558818817
-0.442245900630951
0.47565770149231
-0.438845634460449
0.879682958126068
-0.091972544789314
0.379034072160721
0.893353760242462
-0.267084181308746
-0.500795423984528
0.621326565742493
-0.085329994559288
0.036957144737244
0.388620853424072
-0.166260823607445
0.684877336025238
0.260785937309265
-0.514215588569641
0.376207530498505
-0.304581761360168
-0.376876533031464
0.356377720832825
0.411730200052261
-0.223653092980385
0.580629765987396
-0.143858626484871
0.378591299057007
0.22553938627243
-0.471056401729584
0.54028195142746
-0.322980582714081
0.346949368715286
0.685995221138001
0.863537192344666
0.088060989975929
-0.389115929603577
0.755570113658905
0.936496555805206
0.156055688858032
0.213042303919792
-0.440946578979492
-0.545973420143127
0.914680123329163
0.140605092048645
0.230220541357994
0.262601315975189
-0.394769728183746
0.468695282936096
-0.062064006924629
0.685138642787933
0.083696633577347
0.489679455757141
0.396005094051361
0.56641149520874
0.062835432589054
0.471519410610199
0.557433128356934
0.810649871826172
0.291405379772186
0.751733064651489
0.228463888168335
-0.586853802204132
0.119087234139442
0.321904182434082
-0.410291850566864
0.79885059595108
-0.502079606056213
0.716166734695435
-0.240957662463188
0.007079228758812
0.768938839435577
0.683349072933197
0.681477963924408
0.4731684923172
0.118417263031006
-0.407189607620239
0.217115998268127
-0.452728509902954
-0.30934864282608
-0.185091748833656
0.600361526012421
-0.178237244486809
-0.539537787437439
0.318743109703064
0.925605893135071
0.170812234282494
0.684898018836975
0.591105461120606
-0.435183763504028
0.645288527011871
-0.074523791670799
-0.200636759400368
0.742057204246521
-0.334096014499664
0.042053803801537
0.601340055465698
0.307055681943893
0.206800997257233
-0.531602680683136
0.543795824050903
-0.313231885433197
0.155476257205009
0.7620649933815
0.541812360286713
0.656315088272095
-0.507292747497559
-0.480497717857361
0.839677214622498
-0.065041586756706
0.724260330200195
0.499074876308441
0.091479651629925
0.741215467453003
0.458002805709839
0.776060342788696
0.824424147605896
0.094985127449036
0.375084102153778
-0.177019611001015
0.168617323040962
-0.010703086853027
0.130762934684753
-0.504548490047455
-0.31530100107193
-0.247914537787437
-0.575143158435822
0.462993085384369
-0.165202274918556
0.574950933456421
0.542555630207062
0.399139136075974
-0.312496840953827
-0.271557569503784
0.019511088728905
-0.065576508641243
0.116906628012657
-0.078762516379356
0.643788814544678
0.868768930435181
-0.187392011284828
0.920668721199036
-0.179749593138695
0.69527792930603
0.178595259785652
0.895860910415649
-0.309909284114838
-0.470667898654938
-0.582817018032074
-0.358635306358337
0.134422838687897
-0.198172584176064
0.450107395648956
0.806013166904449
-0.34043425321579
0.782690227031708
-0.165762141346931
0.151101127266884
-0.1512820571661
0.466200888156891
-0.575870335102081
0.099519178271294
0.085986569523811
0.427437245845795
0.432707786560059
0.421801090240479
0.695738971233368
0.823606252670288
-0.459188520908356
0.110742799937725
-0.096024766564369
0.040333285927773
0.501125812530518
0.575454533100128
0.451508462429047
0.557195663452148
0.904075920581818
0.604563355445862
0.464945197105408
-0.515706598758698
0.461090564727783
-0.372610032558441
0.327567189931869
0.859997391700745
-0.601155340671539
0.332015156745911
0.585026204586029
0.343234330415726
-0.262267053127289
0.706216633319855
-0.270142316818237
0.398159801959991
0.820835649967194
0.338616520166397
0.069427438080311
0.03190541267395
0.268602401018143
0.428627610206604
0.311241805553436
-0.219917938113213
-0.09653677046299
-0.422138094902039
-0.594719648361206
0.848931610584259
0.403085947036743
0.012389048933983
-0.090766981244087
-0.134912982583046
0.571922957897186
0.462107658386231
0.247645601630211
-0.238138034939766
-0.213457271456718
0.196538269519806
-0.30860048532486
0.484178602695465
-0.25748485326767
-0.109551444649696
0.723007380962372
0.023206055164337
-0.592876672744751
0.841718912124634
0.326925754547119
0.585934162139893
-0.626964330673218
0.181135639548302
-0.223494574427605
0.397161990404129
0.852855741977692
-0.623140454292297
0.384777307510376
0.145027637481689
0.494508147239685
0.116629928350449
0.795084476470947
0.763227105140686
0.006240695714951
-0.136481061577797
0.882878065109253
0.321420788764954
0.27387347817421
0.279609143733978
0.430252581834793
0.118821702897549
-0.495380759239197
-0.323457956314087
0.655377864837647
-0.425083100795746
-0.133935317397118
0.474787294864655
-0.56997948884964
0.098390281200409
0.051605746150017
-0.326425075531006
-0.353505969047546
-0.529411852359772
-0.399741590023041
0.857876420021057
0.676960051059723
0.355994880199432
-0.603161215782166
-0.511327981948853
-0.149269565939903
0.567482173442841
-0.178654953837395
-0.268764972686768
-0.556028485298157
0.521846890449524
0.00761590898037
0.733451306819916
-0.414781212806702
-0.543848991394043
-0.485519289970398
0.346556305885315
-0.192278638482094
0.898087799549103
0.479817271232605
0.166080862283707
0.13988670706749
0.890707969665527
0.048709124326706
0.138341963291168
-0.281941890716553
-0.327797174453735
0.722906589508057
0.406855046749115
-0.508569836616516
-0.495692789554596
0.486273944377899
0.4606813788414
-0.242219612002373
0.573090791702271
0.795446157455444
0.658081948757172
-0.610363781452179
-0.395828127861023
-0.5524742603302
-0.071002200245857
0.387631058692932
0.292520940303802
0.315470308065414
0.758474767208099
-0.313312470912933
0.514285504817963
0.897728502750397
0.816132545471191
0.168611258268356
-0.008880108594894
0.178857445716858
0.745100677013397
-0.121319845318794
0.28772109746933
-0.155877634882927
0.626437306404114
-0.569703578948975
-0.470288455486298
-0.510554432868958
-0.574783504009247
0.609267294406891
-0.111088588833809
0.413658678531647
0.591015219688416
-0.543715119361877
0.854874432086945
-0.29170686006546
0.284257709980011
0.387627512216568
-0.064419463276863
-0.530632555484772
0.896270453929901
0.507738351821899
0.669815897941589
0.573664009571075
0.784706771373749
0.142028316855431
0.043850511312485
0.528259634971619
0.426409214735031
0.104740247130394
0.933063447475433
-0.110218092799187
-0.426230072975159
0.639101028442383
0.722220540046692
0.804301083087921
0.209032848477364
-0.13198558986187
0.473671197891235
0.09113946557045
0.277428478002548
0.567802369594574
-0.527628540992737
0.206438213586807
-0.289283335208893
0.105363391339779
0.30173933506012
-0.407634556293488
0.51794308423996
-0.181403204798698
-0.477195799350739
0.260507971048355
0.510214388370514
-0.602880477905273
0.341528177261353
0.447508096694946
0.428048431873322
0.234816148877144
0.607333302497864
0.34185266494751
-0.395572960376739
0.400817930698395
0.913110554218292
-0.634240627288818
0.718650996685028
0.619935750961304
0.885596871376038
0.096573360264301
-0.346984446048737
0.373513728380203
0.078657187521458
0.872869253158569
0.001119583845139
0.321294397115707
-0.116823360323906
-0.484744727611542
-0.288891077041626
0.222728729248047
-0.384423136711121
0.113468557596207
-0.281535863876343
0.639921724796295
0.145570427179337
0.13143564760685
-0.098377153277397
-0.589392483234406
0.893981039524078
0.613718450069428
0.036176830530167
-0.23676498234272
0.126511663198471
0.841532230377197
-0.109199658036232
0.885751724243164
0.545943677425385
0.666147351264954
0.60052889585495
-0.174394384026527
-0.102670267224312
-0.271554410457611
0.386713474988937
-0.317246079444885
0.380253851413727
0.872914671897888
-0.514619052410126
0.296552747488022
0.574615597724915
0.78831958770752
-0.31466805934906
0.221783012151718
-0.214836224913597
0.376405447721481
-0.440991699695587
0.759841740131378
0.915860950946808
0.676834225654602
-0.226073876023293
0.494071960449219
-0.601910650730133
-0.224401012063026
0.853534400463104
-0.182635441422462
0.445528149604797
0.581261038780212
-0.439639627933502
0.403654396533966
0.244766563177109
0.636042058467865
-0.352264761924744
0.646059334278107
0.590008914470673
0.437381744384766
-0.525875866413116
0.917921900749207
0.818310737609863
0.138514995574951
-0.543811082839966
-0.055155158042908
0.412983417510986
-0.225175127387047
0.865824639797211
0.339589267969131
0.33337664604187
0.146819651126862
0.855547785758972
-0.419341862201691
-0.488710522651672
-0.631077468395233
-0.106751397252083
0.43746429681778
0.348227053880692
0.767892897129059
0.021204560995102
0.424263626337051
-0.396276533603668
0.446241140365601
0.576708436012268
0.298019826412201
0.329239010810852
0.352500170469284
0.792613208293915
0.881985366344452
-0.452923476696014
0.563872873783112
0.59995973110199
0.134099304676056
0.825483322143555
0.710405945777893
-0.489997088909149
-0.630726456642151
0.69957834482193
0.043951630592346
0.721494317054749
0.321483194828033
-0.524463295936585
0.331487536430359
-0.603377282619476
0.112391583621502
0.713387131690979
-0.442402601242065
0.702997744083405
-0.274075508117676
0.783381402492523
0.126066833734512
0.848925411701202
0.06568717956543
0.073456302285194
-0.437445461750031
-0.628611385822296
0.181753888726234
0.324820429086685
0.657247722148895
-0.616308391094208
-0.006419911980629
0.616615414619446
0.621497988700867
-0.503484427928925
0.778460443019867
0.317180812358856
0.371443152427673
-0.136265650391579
-0.345805943012238
-0.347225785255432
0.515694916248322
0.243796691298485
0.26115944981575
-0.032210171222687
-0.461681187152863
-0.081368759274483
0.040500849485397
-0.621020376682282
0.152939394116402
0.533347547054291
0.838275730609894
0.88930207490921
-0.575324356555939
0.876156866550446
0.174727663397789
0.207625016570091
0.744407176971436
-0.554092288017273
0.582158863544464
0.172714203596115
-0.500270009040833
0.392946004867554
0.328054189682007
-0.454774439334869
-0.058323949575424
0.220429956912994
-0.20302452147007
0.373831570148468
0.088982962071896
0.055771395564079
-0.429584503173828
-0.566342055797577
0.803027451038361
0.868639230728149
0.57540887594223
0.91923451423645
-0.095543786883354
-0.163051620125771
0.257216393947601
0.459152758121491
0.775194108486176
-0.205487325787544
0.5725137591362
-0.437708973884583
-0.399640619754791
-0.549024343490601
-0.105282321572304
-0.612298548221588
0.257912635803223
0.188302978873253
0.172333061695099
0.063219293951988
-0.451588869094849
0.768821597099304
-0.510813415050507
0.729389429092407
-0.357788860797882
0.735386431217194
0.732737481594086
-0.206324830651283
0.138959228992462
-0.189642384648323
-0.080754771828652
0.490630567073822
-0.177015528082848
0.773154973983765
-0.038148283958435
0.440156996250153
-0.194295927882195
0.411276817321777
-0.410832703113556
0.674082458019257
0.83137458562851
0.663555800914764
-0.56796145439148
0.440261125564575
-0.514714658260345
-0.406860530376434
0.212886407971382
0.588115751743317
-0.198207691311836
0.234433680772781
0.865477621555328
0.310399323701859
0.017261505126953
-0.239421352744102
-0.29652464389801
0.78214967250824
-0.598984837532043
0.10219044983387
-0.38518613576889
-0.567753612995148
0.701599895954132
0.770739197731018
-0.592898368835449
0.911577165126801
0.292616873979568
0.663050472736359
0.297104001045227
0.717049837112427
0.500036001205444
0.668864607810974
0.162013977766037
-0.472615480422974
0.151589244604111
-0.413343846797943
0.197894915938377
0.387177228927612
0.434413969516754
-0.116415396332741
0.694150447845459
0.154145896434784
-0.624572396278381
0.803285539150238
0.048898175358772
0.511456906795502
0.236126080155373
-0.38302218914032
-0.582373797893524
-0.358058154582977
-0.159521892666817
-0.188453897833824
0.601136326789856
-0.332750558853149
0.67641144990921
0.008099183440208
-0.017104834318161
-0.629861414432526
-0.378263115882874
0.120780892670155
0.248993664979935
-0.386827707290649
0.515193581581116
0.330478608608246
0.512811958789825
-0.298030495643616
0.132561832666397
-0.442421615123749
0.12109462171793
0.225219562649727
-0.180308505892754
0.243519276380539
-0.004080951213837
-0.239340260624886
-0.275415062904358
0.144204422831535
0.369087994098663
-0.122880473732948
-0.005932509899139
0.692769348621368
-0.263291299343109
-0.334429323673248
0.517000615596771
0.552733540534973
0.88932728767395
0.348908632993698
-0.241787359118462
0.828126907348633
0.791434705257416
0.087501712143421
0.883840262889862
0.67584091424942
-0.535866439342499
-0.154772862792015
0.375342339277267
0.006174847483635
-0.633768439292908
-0.007738664746284
-0.55656886100769
0.765902400016785
-0.167013511061668
-0.105463460087776
0.154323637485504
-0.332774221897125
0.787358343601227
-0.403582870960236
0.761992573738098
-0.332016289234161
0.525594890117645
0.219634041190147
0.264063537120819
0.800326108932495
0.907447934150696
0.143006920814514
0.841596603393555
0.646201968193054
0.60957258939743
0.25413316488266
0.555111944675446
-0.125414356589317
-0.588519871234894
0.091769456863403
0.505891621112824
-0.38265597820282
0.093490161001682
0.331866085529327
0.734168410301209
-0.34157258272171
0.091687358915806
0.131647288799286
0.903708219528198
-0.37762439250946
-0.285451233386993
0.568925142288208
0.869717717170715
0.91638857126236
0.155903249979019
-0.291335105895996
-0.424189329147339
0.816354870796204
0.832795381546021
0.0341567248106
0.732564628124237
0.654015004634857
0.559433400630951
0.582842886447907
0.54519259929657
0.047872349619866
0.048914656043053
0.234060138463974
0.013450741767883
-0.283217906951904
0.472100496292114
-0.083200916647911
0.180176630616188
-0.116138115525246
0.48269522190094
-0.143949136137962
-0.365297257900238
0.714014410972595
0.489500343799591
0.672130584716797
-0.410098075866699
-0.306272745132446
0.768231153488159
0.749870300292969
-0.529937148094177
-0.451663792133331
0.133126169443131
-0.316705048084259
0.775084793567658
0.055756688117981
0.380962371826172
0.286072582006454
0.557796657085419
0.083577089011669
0.862039983272553
0.569775998592377
-0.401106417179108
0.486535549163818
0.67498505115509
0.668716907501221
-0.530571520328522
-0.616250574588776
0.035124957561493
0.04072716832161
0.169310033321381
0.89025741815567
0.243290543556213
0.688342154026032
-0.275327563285828
0.421145141124725
0.557335793972015
0.883364140987396
0.309553503990173
0.60189700126648
-0.45896315574646
0.629846215248108
-0.006072252988815
0.370546460151672
-0.274695873260498
0.430753171443939
0.908812165260315
-0.20466037094593
0.159118503332138
-0.390145719051361
0.161405518651009
-0.598965346813202
0.043094545602799
-0.311913311481476
0.073182158172131
0.36292040348053
0.657224655151367
-0.409104466438293
-0.482350766658783
0.315019071102142
0.069067642092705
0.085208624601364
0.34160852432251
-0.073191866278648
-0.564581394195557
-0.58277690410614
0.134805351495743
0.208827197551727
0.422658741474152
0.474430978298187
0.074221312999725
0.600341558456421
0.399930059909821
0.161457642912865
0.492058992385864
0.083074651658535
-0.388427078723907
-0.052246004343033
0.387248784303665
0.139350175857544
-0.210231825709343
-0.598529577255249
0.325086563825607
0.509110689163208
0.632012963294983
-0.213205084204674
-0.479089438915253
0.815625846385956
0.422234892845154
-0.466181457042694
0.776326596736908
-0.281565845012665
0.772809207439423
0.805633008480072
-0.270368874073029
0.529887795448303
0.201339334249496
0.46079432964325
0.691807210445404
0.928475320339203
-0.524972319602966
0.206389173865318
0.62933886051178
-0.085170730948448
0.089575730264187
0.783306002616882
-0.599147021770477
-0.322415888309479
0.668822407722473
-0.571998000144959
0.086105719208717
-0.131647780537605
0.226052522659302
-0.581101357936859
0.600068271160126
-0.414131164550781
0.855908393859863
-0.41544383764267
-0.590998947620392
0.636402070522308
0.732125520706177
-0.529203772544861
0.788752377033234
0.03762711584568
0.008017212152481
-0.060453861951828
0.70091587305069
-0.222752913832664
0.501148700714111
0.662096381187439
0.284059584140778
0.818387389183044
0.748727381229401
0.819970667362213
0.175932005047798
0.380251497030258
0.61415696144104
-0.284267485141754
0.320651352405548
-0.51027512550354
0.594677090644836
-0.018913522362709
-0.271677613258362
-0.354633033275604
0.827869296073914
0.818652868270874
-0.159576877951622
-0.353490054607391
0.566743314266205
0.326168835163116
0.83511233329773
0.776288330554962
0.17942513525486
0.315183579921722
-0.406379878520966
0.307930707931519
0.046046406030655
0.745504200458527
0.570467174053192
-0.181561842560768
0.833289802074432
0.610326111316681
0.144733101129532
0.302743583917618
-0.251122355461121
-0.383515775203705
0.910825967788696
0.444650769233704
0.774788081645966
0.555800080299377
0.468394637107849
0.38299435377121
-0.425664305686951
-0.478569388389587
0.761501312255859
-0.358327507972717
-0.09785221517086
-0.525555789470673
0.791828274726868
0.838550627231598
0.116352453827858
0.928546905517578
-0.126409217715263
0.526699542999268
-0.391935050487518
-0.24183751642704
0.595841646194458
-0.440589368343353
0.323813676834106
-0.181781396269798
-0.25672572851181
0.077933125197888
0.210987284779549
0.697617471218109
0.278217434883118
0.214614972472191
0.594662725925446
-0.11106763780117
-0.116722658276558
0.063581436872482
0.582803726196289
0.296782910823822
0.314204394817352
-0.138568744063377
-0.073456212878227
-0.056558594107628
0.211297988891602
0.871030867099762
0.001954525709152
0.124617144465446
0.817388892173767
-0.173262014985085
0.599251508712769
0.1998500674963
-0.200628891587257
0.425785839557648
-0.554824709892273
-0.358854234218597
0.840719759464264
-0.560252964496613
-0.138313814997673
-0.038873702287674
-0.627257466316223
0.368499875068665
0.732542395591736
-0.060097232460976
0.354099869728088
0.19831819832325
-0.094929710030556
-0.160043701529503
0.291994035243988
0.284175395965576
-0.269486844539642
0.191999047994614
-0.546233355998993
-0.524205088615418
-0.077224865555763
0.671427547931671
0.735678315162659
-0.273031651973724
0.0017309486866
-0.27350252866745
-0.197655662894249
-0.403721690177918
0.923169732093811
0.829822599887848
0.302155464887619
0.468206882476807
-0.375288665294647
-0.3418008685112
0.43044924736023
0.287560939788818
0.461050987243652
0.258084982633591
0.072098322212696
0.323335468769073
0.30963921546936
0.329967081546783
-0.321180880069733
0.391064256429672
-0.059335917234421
-0.556239306926727
-0.615032017230988
-0.229947820305824
0.043617755174637
-0.220887526869774
-0.033854246139526
0.267856597900391
-0.294299244880676
0.067461781203747
0.723325788974762
-0.112736955285072
0.314037382602692
0.710049986839294
0.756154358386993
0.328465849161148
0.819776594638824
0.845514535903931
0.625332474708557
0.552243173122406
-0.514832258224487
0.292448103427887
0.341779232025146
-0.253699600696564
0.784506857395172
-0.131783559918404
-0.35498571395874
-0.326417446136475
-0.178243562579155
0.932718396186829
0.455849409103394
0.921582579612732
-0.116842821240425
0.728029668331146
-0.472780108451843
-0.597961127758026
0.214520290493965
0.143249124288559
0.691019356250763
-0.264238595962524
0.857732534408569
-0.155616596341133
-0.448132991790772
0.236818715929985
-0.616114437580109
0.065916866064072
-0.586611151695251
-0.232798054814339
-0.382671058177948
0.289450228214264
0.209459349513054
-0.294980049133301
0.909084975719452
0.410805612802506
0.782800495624542
-0.266301989555359
0.459971725940704
-0.597271203994751
0.749970257282257
0.920332551002502
-0.41852468252182
0.60589873790741
0.841296911239624
0.161828592419624
-0.40052455663681
-0.159736081957817
-0.388288915157318
0.368874758481979
-0.614385724067688
0.334863930940628
0.883810698986053
-0.59225732088089
0.501078903675079
0.025264203548431
0.281562894582748
-0.284522831439972
-0.04718916118145
0.616945385932922
-0.23083259165287
0.47806191444397
-0.120704367756844
-0.048552811145783
0.127599596977234
0.553484499454498
0.732256531715393
0.249864742159843
0.584178268909454
-0.27299565076828
0.429379671812058
-0.611022651195526
0.711724638938904
-0.538071095943451
0.063116818666458
0.596327245235443
0.292201280593872
0.596956610679626
0.728153586387634
0.864655017852783
0.211151406168938
-0.056677371263504
0.005565226078033
0.346117287874222
0.591573596000671
0.61587119102478
-0.032846257090569
0.30324313044548
0.607783257961273
-0.001145303249359
-0.542463839054108
0.417255759239197
-0.40167897939682
-0.260203421115875
0.09572684019804
0.875731647014618
-0.090771928429604
0.844002664089203
-0.497872948646545
0.138329431414604
0.925656616687775
0.530485451221466
-0.553491592407227
0.454488277435303
0.901693224906921
0.755132913589478
0.546576142311096
-0.439088404178619
0.032270848751068
0.681900858879089
0.60027289390564
0.534774422645569
-0.06978864967823
0.144868522882462
0.17060099542141
-0.507560074329376
0.036949127912521
-0.601870954036713
0.336675703525543
0.264155000448227
0.880472123622894
0.060295060276985
-0.3966184258461
0.532725095748901
0.193267092108727
0.564827919006348
0.287277072668076
-0.431046664714813
0.797240495681763
0.607897937297821
0.337572574615479
-0.166057035326958
0.522242426872253
0.827615678310394
0.31227895617485
-0.298526287078857
0.121474973857403
0.728768527507782
0.308400511741638
-0.429186224937439
0.421511501073837
-0.538609445095062
-0.522746860980988
0.882237195968628
0.399025142192841
-0.22061650454998
0.632584810256958
-0.010477140545845
0.165267437696457
0.068275585770607
0.047948747873306
0.244298189878464
-0.24875696003437
0.283721148967743
0.060338944196701
-0.164173856377602
0.784470856189728
0.870851397514343
-0.154468342661858
0.502431988716126
-0.49383157491684
0.425076186656952
-0.03488714993
0.047011882066727
0.111523099243641
-0.206782385706902
0.601826131343842
0.420709848403931
-0.159679248929024
-0.621773838996887
0.563589990139008
-0.039908140897751
-0.592532634735107
0.712492525577545
-0.186708971858025
0.829504609107971
0.536470592021942
-0.281704008579254
0.860734164714813
-0.601584851741791
0.626067280769348
0.59003347158432
0.537291169166565
0.380514025688171
0.733783006668091
-0.029082536697388
0.922872662544251
0.582235276699066
0.244535863399506
0.179024010896683
0.666476786136627
0.191141203045845
-0.15123738348484
-0.441110849380493
-0.082527413964272
0.627317368984222
0.815923631191254
0.034656807780266
-0.418793320655823
-0.031071454286575
-0.474819839000702
0.53047901391983
0.838821232318878
-0.327970385551453
0.915926814079285
0.598466694355011
-0.081487879157066
-0.306238412857056
0.474190592765808
0.464491665363312
0.54540479183197
0.882772743701935
-0.181995198130608
0.319128423929214
0.029984787106514
0.274188280105591
-0.556398987770081
0.385209172964096
0.083045065402985
-0.268129050731659
-0.370018839836121
-0.112981662154198
-0.312776446342468
-0.097070798277855
0.269270181655884
0.490604937076569
0.823490917682648
-0.129656806588173
-0.452277660369873
0.498905181884766
-0.33377194404602
-0.027150958776474
0.296955645084381
0.828960299491882
-0.343437492847443
0.442046999931335
-0.521365284919739
-0.517469465732574
-0.561520159244537
0.284871101379395
-0.482569813728333
0.291587710380554
0.269155621528625
-0.05241371691227
-0.00051686167717
-0.433244228363037
0.093434512615204
-0.260798692703247
0.73861175775528
-0.596484184265137
0.527010023593903
0.220727056264877
0.269477784633636
0.194358676671982
0.066612884402275
0.655013203620911
-0.126117035746574
0.5570068359375
-0.412299335002899
0.289214342832565
0.517411649227142
0.210167393088341
-0.260027825832367
0.554839968681335
0.371035814285278
0.381847441196442
0.393553614616394
0.879824101924896
-0.095897182822228
0.450164496898651
-0.388156771659851
-0.389797985553741
-0.086830034852028
-0.566742181777954
0.650444447994232
-0.221642956137657
0.175074309110641
0.296563863754272
0.136180758476257
0.556259572505951
0.657798826694489
-0.516865670681
-0.061545521020889
0.3107990026474
0.314148217439651
0.230285868048668
0.330629140138626
0.301518499851227
0.004025027155876
0.058996826410294
-0.16705347597599
0.884841024875641
0.601733028888702
0.00696887075901
0.754154622554779
0.478878080844879
0.512217521667481
-0.433421134948731
0.874219834804535
0.734316170215607
-0.460136711597443
0.777208268642426
0.394315004348755
-0.184950634837151
-0.185324266552925
-0.182130411267281
0.419507145881653
0.024086505174637
-0.127212688326836
-0.571685910224915
-0.398151218891144
0.583261728286743
0.512422144412994
0.55093377828598
-0.342582941055298
0.216211631894112
0.617853701114655
0.277116179466248
-0.624439179897308
-0.347377777099609
0.076293759047985
0.793568432331085
-0.330332040786743
-0.060659989714623
-0.595951557159424
-0.503130495548248
-0.493683218955994
0.585802853107452
-0.54070645570755
-0.158731773495674
-0.32684588432312
-0.526424884796143
-0.539739906787872
0.082436412572861
-0.568050920963287
-0.461059272289276
0.615603387355804
-0.302988588809967
0.675967454910278
0.847559213638306
-0.400485455989838
-0.43460738658905
-0.43655788898468
0.814131319522858
0.570363879203796
-0.213587000966072
-0.219680890440941
-0.507037043571472
0.187169164419174
0.522554039955139
0.348367810249329
-0.049286633729935
0.933034181594849
0.584309577941895
-0.572407603263855
0.802038371562958
0.174043372273445
0.29342782497406
0.123115919530392
0.11879938095808
0.553407907485962
-0.368135929107666
-0.351131319999695
0.884324491024017
0.353420853614807
0.837535202503204
0.907157123088837
-0.06406806409359
0.737315356731415
-0.53427529335022
0.019542276859284
-0.080096200108528
-0.230547234416008
0.182382524013519
-0.381596565246582
0.552951514720917
0.410913169384003
-0.532105982303619
0.908832848072052
-0.602637648582459
0.703341722488403
-0.624315857887268
0.511515736579895
0.154110625386238
-0.560480654239655
-0.09309808909893
-0.127056077122688
-0.370429456233978
0.43140783905983
0.535914480686188
-0.45841383934021
0.374802708625793
0.007107809185982
0.002178519964218
-0.43790864944458
0.39546936750412
0.81030285358429
-0.354361116886139
0.417001962661743
-0.242078170180321
0.466315269470215
-0.265065431594849
0.661274909973145
0.478293478488922
-0.436616837978363
0.47869473695755
-0.140960976481438
-0.004570066928864
-0.06316377222538
0.934289515018463
0.515802979469299
0.591621220111847
0.058377623558045
-0.609168231487274
-0.447596311569214
0.758510768413544
0.712127268314362
0.298253566026688
-0.130513176321983
0.601917564868927
0.249673053622246
-0.495985448360443
0.807580530643463
0.744585990905762
0.083778530359268
-0.074526086449623
0.637620329856873
0.71032589673996
-0.491912722587585
0.262433230876923
0.0866833999753
0.349537014961243
-0.4593545794487
0.055358499288559
0.61760687828064
-0.136126950383186
-0.171348258852959
-0.020963430404663
-0.156380668282509
-0.402090609073639
0.854872345924377
-0.510743200778961
0.816377997398376
-0.380340874195099
0.476861834526062
0.537319004535675
0.241386577486992
0.627133131027222
0.904812395572662
-0.283340036869049
-0.067056015133858
-0.130309417843819
0.062413327395916
0.028639361262322
0.054663062095642
0.901000261306763
-0.359392106533051
0.843953669071198
-0.112359687685967
-0.175880715250969
-0.224610194563866
0.840846419334412
-0.430380463600159
-0.565099835395813
0.873120605945587
-0.584491431713104
0.142707496881485
-0.383870005607605
0.856835663318634
-0.213053956627846
-0.286302089691162
0.047386780381203
-0.520899593830109
0.82832133769989
0.647377789020538
-0.378062605857849
-0.170153513550758
0.250607311725616
-0.223987802863121
-0.620039105415344
-0.100128844380379
0.839089214801788
0.386378943920135
0.365739285945892
0.912467479705811
0.512383878231049
-0.267552733421326
0.452239394187927
0.729638457298279
0.479701161384583
-0.272187352180481
0.12598080933094
0.432288587093353
-0.18856306374073
-0.110262617468834
0.208006411790848
-0.314263164997101
0.608613312244415
0.67450737953186
0.726238608360291
-0.558513522148132
0.180475473403931
-0.357053339481354
0.730094313621521
-0.322609603404999
0.668776631355286
0.723687648773193
-0.305265605449677
0.655113101005554
0.657702803611755
0.750895082950592
-0.269955933094025
-0.367595255374908
0.894830942153931
-0.290456593036652
-0.172851666808128
0.497215330600739
0.86124986410141
0.668875336647034
0.382548660039902
-0.107136711478233
0.3720383644104
-0.101488813757896
0.220663338899612
0.559881150722504
0.429783284664154
0.190631657838821
0.460025429725647
-0.39301073551178
-0.029640376567841
0.418617606163025
0.583730101585388
0.810669541358948
0.663874328136444
0.460659742355347
-0.367012858390808
0.722504436969757
0.622839212417603
-0.596827328205109
-0.182632252573967
-0.361113011837006
-0.509663045406342
0.915370941162109
0.935793876647949
0.579489588737488
0.29679811000824
-0.387802720069885
-0.284157931804657
0.352069735527039
0.473447144031525
0.065854348242283
0.792278409004211
0.176047027111053
-0.173811241984367
0.807800233364105
0.242055058479309
0.378525078296661
0.213254034519196
0.662850737571716
-0.40454638004303
0.912876546382904
-0.566169202327728
-0.531437873840332
0.153955236077309
0.439260482788086
-0.571332275867462
0.288635522127151
0.673720061779022
-0.551472425460815
-0.291897833347321
0.007893979549408
0.810341000556946
0.645481586456299
0.376434803009033
-0.12004180252552
-0.348582148551941
-0.469541013240814
-0.006718933582306
0.532497823238373
0.046217709779739
0.751354455947876
-0.335459113121033
0.021635845303536
0.309029817581177
-0.28357321023941
0.837515771389008
0.789226651191711
0.608866035938263
-0.312466859817505
-0.440854728221893
-0.053398042917252
-0.510556519031525
-0.322331130504608
-0.377623498439789
-0.572601139545441
-0.354051470756531
-0.246553674340248
0.729126274585724
0.406192660331726
0.464659333229065
-0.564138948917389
0.140288025140762
-0.137735173106194
-0.594283938407898
0.18040668964386
-0.137323871254921
-0.005333483219147
0.336052298545837
0.162465453147888
-0.206952109932899
0.811914145946503
-0.591876089572907
0.484323918819428
0.32550036907196
0.881556212902069
-0.366751670837402
0.071466945111752
0.584935367107391
-0.535073816776276
0.823366284370422
-0.343371450901031
-0.522196233272553
0.191568598151207
0.631646037101746
0.536231517791748
-0.001262500882149
-0.367786765098572
-0.15220619738102
-0.432853400707245
-0.339374363422394
0.877603352069855
0.37957227230072
0.233253136277199
0.134132832288742
0.6365807056427
0.236158117651939
0.07076758146286
0.660613417625427
0.76401960849762
0.333282142877579
-0.297569811344147
-0.194555506110191
-0.620115995407105
-0.352595567703247
0.511433303356171
0.695829689502716
-0.594254553318024
-0.026135131716728
-0.535264790058136
0.897885382175446
0.916686058044434
-0.253523468971252
-0.289779782295227
0.158348396420479
-0.038206845521927
0.875833332538605
0.150005906820297
0.12153846770525
0.259643167257309
-0.13696976006031
0.049711629748345
-0.326276242733002
0.168732360005379
0.347182750701904
-0.073805555701256
0.633638262748718
0.480428159236908
-0.318019270896912
-0.444323360919952
0.528741598129272
0.099093347787857
-0.240311339497566
0.714408814907074
-0.547865450382233
0.901008367538452
0.502825140953064
0.2198226749897
-0.543455302715302
-0.454083800315857
0.026687830686569
-0.334741055965424
0.347793072462082
0.105747863650322
0.072018757462502
-0.380748629570007
-0.414714515209198
-0.593891978263855
0.299660861492157
-0.40985643863678
0.010182172060013
0.223319724202156
-0.167770311236382
0.727000176906586
0.595142900943756
-0.609273433685303
-0.17325197160244
-0.081185892224312
-0.442655980587006
0.074677884578705
0.117702998220921
0.809293448925018
0.409586608409882
0.36991161108017
0.733333885669708
0.675352871417999
0.430980682373047
0.841329872608185
-0.481480658054352
0.258622288703918
0.751112043857574
0.714122891426086
-0.498754739761353
0.267609268426895
0.156899094581604
-0.163474574685097
0.749569773674011
0.30251556634903
0.411973416805267
0.12113144993782
-0.582207500934601
-0.252393782138824
0.293670505285263
0.20917996764183
0.865545809268951
0.739132881164551
0.580766022205353
0.76368123292923
0.857611298561096
0.869504630565643
-0.147740140557289
-0.314436852931976
0.343199610710144
0.626682698726654
-0.540471911430359
0.84223347902298
0.102265492081642
0.788693368434906
0.149857774376869
0.22858165204525
0.037999644875527
0.136784315109253
0.046954289078713
-0.054974272847176
-0.037590593099594
-0.435619950294495
0.307596206665039
-0.265418946743011
0.355873167514801
0.862488389015198
-0.243322059512138
-0.486553013324738
-0.516362130641937
0.730766534805298
0.229060590267181
-0.399722635746002
-0.215686246752739
0.175391748547554
-0.460267961025238
0.670736491680145
-0.468729019165039
-0.216158106923103
0.559876501560211
0.306883156299591
-0.473860323429108
-0.547471106052399
-0.574690043926239
-0.301478564739227
0.779432713985443
0.13381889462471
0.380557596683502
-0.199631497263908
0.665636897087097
-0.554603278636932
0.044811502099037
0.888596594333649
-0.440569043159485
-0.328711450099945
0.782390773296356
-0.209632769227028
0.59380453824997
0.44038861989975
-0.053724497556686
-0.358726441860199
0.293675690889359
0.291593283414841
0.619956910610199
0.526044428348541
-0.231756672263145
0.907344996929169
0.219742327928543
0.851783931255341
-0.46313887834549
0.039095059037209
-0.341117143630981
0.097233332693577
0.302025347948074
-0.143748447299004
0.28974586725235
-0.208436086773872
-0.350701749324799
-0.018024444580078
0.110837645828724
-0.412453889846802
0.498839557170868
0.251838862895966
-0.026011854410172
-0.364649653434753
-0.19894702732563
0.422142028808594
-0.372399151325226
0.013517946004868
0.523092389106751
0.008550047874451
-0.048480123281479
0.398223847150803
-0.478958070278168
-0.189762488007545
-0.254979729652405
0.289702743291855
0.843923389911652
-0.55237090587616
-0.280663847923279
0.092228002846241
0.576752364635468
-0.185354813933373
0.307225167751312
0.28035494685173
0.048412218689919
0.492241859436035
0.073894448578358
-0.276990056037903
0.467785835266113
-0.217806294560432
0.646162509918213
0.761064529418945
0.364481806755066
0.294855505228043
0.830311715602875
-0.276871383190155
-0.373904705047607
0.269547939300537
0.324448883533478
0.543911218643189
0.666326820850372
-0.517959415912628
-0.139448806643486
-0.342987537384033
0.627249836921692
-0.182113572955132
0.242551371455193
0.408913999795914
0.51353394985199
0.756334841251373
0.219372183084488
0.439264953136444
0.550773859024048
0.550384819507599
0.914761126041412
-0.172760739922524
-0.281797587871552
-0.174378350377083
-0.010162442922592
-0.068322464823723
0.797848224639893
0.899806141853333
-0.428651511669159
0.424878776073456
0.712382972240448
-0.501028835773468
0.236959934234619
0.808053851127625
-0.411714673042297
-0.496102333068848
0.671927034854889
-0.559845864772797
0.314007878303528
0.046257480978966
0.790841519832611
-0.515234708786011
0.298058122396469
0.139090716838837
0.04500512778759
0.426340162754059
-0.476767182350159
0.122014835476875
0.07295934855938
-0.177616760134697
-0.562099277973175
0.581054151058197
-0.02211919426918
0.249001890420914
-0.261952698230743
0.458061695098877
0.770714581012726
-0.313184857368469
0.634942829608917
-0.380349695682526
0.846366405487061
0.161790773272514
0.570534288883209
0.270567059516907
-0.081288978457451
-0.398615777492523
0.781427145004272
0.369602203369141
0.055988878011704
-0.333763062953949
0.315538465976715
-0.508718252182007
0.871387481689453
0.849507749080658
-0.112396970391274
0.799641311168671
0.683333277702332
0.514869630336762
-0.24838362634182
0.861837983131409
-0.281761586666107
0.207124590873718
0.452944576740265
-0.403091073036194
-0.191898629069328
0.293890118598938
0.573317527770996
0.289358407258987
0.090857475996018
0.120424829423428
0.936277031898499
-0.434511303901672
-0.194922283291817
0.639079391956329
0.128533139824867
-0.346496820449829
0.038198173046112
-0.033795475959778
0.678971588611603
0.848516881465912
0.138516962528229
0.125819534063339
0.195812866091728
0.301989912986755
-0.46807473897934
0.336694687604904
0.084001526236534
0.788172483444214
0.129946768283844
0.862703382968903
0.158464014530182
-0.098086968064308
-0.397114992141724
-0.35572224855423
0.937122344970703
-0.430228292942047
-0.247731253504753
0.215823605656624
-0.284604966640472
0.628572583198547
-0.632773756980896
-0.445476353168488
-0.520976126194
-0.192715361714363
0.047068744897842
-0.097970589995384
-0.313254237174988
0.667978644371033
-0.152322962880135
-0.360282838344574
0.776645481586456
-0.626897513866425
-0.231371447443962
-0.283988475799561
-0.084250792860985
0.466784715652466
0.810353577136993
0.026980191469193
0.428327679634094
0.852491796016693
0.902480602264404
-0.584105551242828
0.219558507204056
-0.185037657618523
0.051257520914078
-0.17364077270031
0.892902195453644
-0.616644620895386
0.440856277942658
0.789681196212769
-0.323322892189026
-0.597033321857452
-0.412947118282318
-0.538914740085602
0.891124963760376
0.569746971130371
0.362200021743774
0.516413867473602
-0.200360283255577
0.869440019130707
0.235647320747375
-0.4000324010849
0.505657136440277
-0.454000532627106
0.621279835700989
0.832107424736023
0.221165180206299
0.036195084452629
-0.488110542297363
-0.206693425774574
0.764573097229004
-0.009368032217026
0.597990810871124
-0.217918381094933
-0.502172946929932
0.621185004711151
0.356469005346298
-0.219937399029732
-0.045322626829147
0.786238074302673
0.044541463255882
0.427938938140869
0.710241615772247
0.043780192732811
-0.443995535373688
-0.317677438259125
0.192237257957459
-0.508179128170013
-0.562944948673248
-0.02506223320961
-0.386553049087524
0.686665713787079
0.29843345284462
0.310553789138794
-0.425461769104004
-0.145798251032829
0.250207483768463
0.351878762245178
0.293310582637787
0.643309116363525
-0.074685975909233
0.733059525489807
0.327829599380493
0.331110417842865
0.731278657913208
0.64005720615387
0.42923367023468
0.351282775402069
-0.185187205672264
0.769542515277863
-0.220258727669716
0.119602002203465
0.63252592086792
0.743598222732544
0.045641958713532
0.760451972484589
0.921384572982788
-0.071404322981834
0.758724629878998
-0.199246451258659
0.214315369725227
0.395461350679398
0.924934983253479
-0.160882547497749
-0.084778353571892
0.081921838223934
-0.434813857078552
-0.596932768821716
0.89819461107254
0.108749710023403
-0.345624983310699
-0.318205654621124
0.389707565307617
0.531555116176605
-0.126909747719765
0.935464799404144
-0.051556617021561
-0.37982314825058
0.018149793148041
0.401329815387726
-0.110926613211632
0.618994116783142
-0.202309802174568
0.240491345524788
0.767057716846466
-0.310243964195251
-0.194597736001015
0.442917346954346
0.565955281257629
0.807397484779358
0.426960647106171
-0.378307044506073
0.650359570980072
0.872883558273315
-0.310502171516418
0.677924752235413
0.137541875243187
-0.594629228115082
0.737418591976166
0.404686391353607
0.606334865093231
0.460784316062927
0.758251309394836
0.059510424733162
-0.509900212287903
-0.62543785572052
-0.335947871208191
0.643921613693237
0.764088809490204
0.154735341668129
-0.153218105435371
0.411742001771927
-0.407367169857025
0.908503532409668
0.702311813831329
-0.035859882831574
0.272989511489868
0.250387877225876
0.633022010326386
0.852161705493927
-0.356304347515106
0.638619422912598
0.28271496295929
0.47767585515976
0.415131449699402
0.008083075284958
0.724246442317963
0.889357924461365
0.076491087675095
-0.439198732376099
0.611897110939026
-0.178689405322075
0.921474933624268
0.12792980670929
0.464323222637177
0.295003712177277
0.839754223823547
0.917698979377747
-0.502063155174255
0.041438683867455
0.842050969600678
-0.007166847586632
0.629478216171265
0.801838397979736
0.055279910564423
0.347680687904358
-0.315602600574493
0.424239099025726
0.420284599065781
-0.181834504008293
0.420205175876617
0.268168747425079
-0.345540940761566
0.570122301578522
0.33775782585144
-0.116342172026634
0.670990347862244
0.287262052297592
0.114911004900932
0.657854437828064
0.311493426561356
0.018940478563309
-0.179310575127602
0.294688701629639
0.385271638631821
0.840679168701172
-0.015440002083778
0.441186130046845
-0.454387724399567
0.239633142948151
0.452805280685425
-0.422145366668701
0.37039914727211
0.814928889274597
-0.014930859208107
-0.176973029971123
-0.156313434243202
0.041198074817658
0.203153982758522
0.815805375576019
0.781260967254639
0.128447517752647
0.022802218794823
0.536274969577789
-0.525091290473938
0.820215821266174
0.735650658607483
0.788037240505219
0.074576005339623
-0.235543116927147
-0.368571639060974
-0.298241019248962
0.57791405916214
0.552756428718567
-0.506726861000061
-0.073424205183983
0.879180490970612
0.522456645965576
-0.543820321559906
0.185797065496445
0.752291798591614
-0.142649605870247
-0.447243690490723
0.076691552996636
-0.328681290149689
0.032050982117653
-0.40792852640152
-0.550704538822174
0.670900642871857
-0.624898493289948
0.458955883979797
0.097341306507588
0.900783717632294
0.750983595848084
-0.55612587928772
0.716846764087677
-0.418143272399902
0.267878264188766
0.800950527191162
-0.62176525592804
0.223944529891014
-0.039429619908333
0.319651186466217
0.044694915413857
0.681812644004822
0.366853415966034
0.430299490690231
-0.07919754087925
-0.197085425257683
-0.005275458097458
0.555789053440094
0.819729089736939
0.485520601272583
-0.354831397533417
0.289647281169891
-0.52732914686203
-0.416080117225647
0.860069274902344
0.296234011650085
-0.060142457485199
0.15263232588768
0.616339385509491
0.843666791915894
-0.395169496536255
0.236300051212311
0.723897278308868
-0.342444539070129
0.474977195262909
0.822217881679535
0.540321230888367
-0.372018575668335
-0.214160516858101
0.379817277193069
0.364013433456421
0.811354696750641
0.802950739860535
-0.55202704668045
-0.522402822971344
-0.580417394638062
-0.626787543296814
0.366115868091583
-0.533428311347961
0.749942123889923
0.048287779092789
0.568828225135803
-0.331936419010162
-0.57998913526535
-0.589246332645416
0.84968513250351
0.558515906333923
0.632374882698059
0.640870571136475
-0.220656886696815
-0.22871620953083
-0.277569591999054
0.842413365840912
0.838356673717499
0.298358082771301
0.787138223648071
0.932199120521545
0.815577805042267
0.469729602336884
0.033870041370392
0.934548556804657
-0.546407163143158
0.026592403650284
0.898678362369537
0.92629611492157
-0.154744848608971
-0.194172933697701
-0.347500801086426
0.863101541996002
0.185079678893089
-0.42830491065979
0.0932487398386
-0.126056745648384
-0.017140492796898
0.061088666319847
0.449023187160492
0.040335670113564
-0.189030066132545
0.552195191383362
-0.153240844607353
0.204270988702774
-0.381703555583954
-0.49375706911087
0.646649062633514
-0.428606927394867
0.507957220077515
0.598981440067291
0.521194517612457
0.527935147285461
0.269608080387115
0.178298979997635
0.736105263233185
0.178791612386704
0.15615014731884
-0.308553636074066
-0.492190957069397
0.752641081809998
0.670965433120728
-0.506986081600189
0.663649916648865
-0.343763411045074
0.403890997171402
-0.300283193588257
0.766870021820068
0.655120074748993
0.84156996011734
0.205773323774338
-0.104898110032082
0.834685862064362
-0.374816834926605
-0.631300926208496
0.652453124523163
-0.198236480355263
0.058924913406372
0.185577601194382
0.600925147533417
-0.075186714529991
-0.292254745960236
0.520353317260742
-0.591390371322632
0.261890411376953
0.8070307970047
0.083004109561443
-0.415617108345032
0.003975629806519
0.661167144775391
-0.0886539965868
0.49606055021286
0.084044463932514
0.867695569992065
-0.317467153072357
-0.499673843383789
0.882164716720581
0.03555254638195
-0.382227182388306
-0.168706938624382
0.084820821881294
0.775639176368713
0.20474599301815
-0.550664305686951
0.361211180686951
0.190615728497505
-0.246970012784004
-0.427694737911224
0.257278501987457
0.5987908244133
0.625311493873596
0.629202663898468
0.760228931903839
0.201673299074173
0.370348304510117
0.246437132358551
-0.203703477978706
0.346329391002655
0.254796624183655
-0.090585604310036
0.193442314863205
0.07192038744688
0.006892263889313
-0.482699811458588
0.424716770648956
-0.067754253745079
0.857927322387695
-0.630232274532318
-0.0335903018713
-0.527286231517792
0.437987267971039
0.435549020767212
0.820327877998352
-0.389761090278625
0.5264732837677
-0.343143343925476
0.372884273529053
-0.089963003993034
-0.559318065643311
-0.009540900588036
0.239028006792068
-0.295151352882385
0.414549082517624
-0.224116936326027
-0.285413086414337
0.389652818441391
0.813617527484894
-0.493043184280396
0.832697629928589
-0.252117812633514
0.77647876739502
-0.55681723356247
0.468085825443268
0.360616236925125
0.336728870868683
0.443269789218903
-0.614905655384064
0.08417534083128
0.687843680381775
-0.512699902057648
0.197301253676415
0.240406155586243
0.864129841327667
-0.517657935619354
0.047580942511559
-0.526329755783081
-0.22653366625309
-0.551955938339233
-0.118888631463051
-0.4374058842659
0.181947097182274
-0.396693885326385
0.5992271900177
0.688715100288391
0.495500564575195
-0.450781047344208
-0.393975794315338
0.651938199996948
-0.187465950846672
0.70785653591156
0.142230540513992
-0.40468442440033
-0.422570765018463
0.652152955532074
0.244785010814667
-0.420161128044128
0.323997527360916
0.821043014526367
0.777382433414459
0.41999089717865
-0.245935574173927
0.717837274074554
-0.393550455570221
-0.475724518299103
-0.03780335187912
0.470605134963989
-0.58250105381012
0.841940343379974
0.539082586765289
-0.211655631661415
0.432825177907944
-0.071387633681297
0.75098580121994
-0.210915878415108
0.32843005657196
0.311785161495209
-0.247990533709526
0.518729984760284
-0.213552311062813
0.894501805305481
0.605502605438232
-0.406026482582092
0.265698134899139
0.185066744685173
-0.558021306991577
0.29430228471756
0.577358841896057
-0.604803740978241
-0.29887980222702
-0.508661210536957
-0.144568607211113
0.677015602588654
-0.041406825184822
0.197526037693024
0.612679362297058
0.507606029510498
0.467219769954681
0.177103444933891
-0.177148565649986
0.807074308395386
-0.355590522289276
0.139033883810043
0.564059913158417
0.40708464384079
0.056152328848839
0.234538733959198
0.604859232902527
0.915290355682373
0.547706246376038
0.541669547557831
0.899925589561462
0.58276355266571
0.460371077060699
0.370936274528503
-0.270175635814667
0.675055205821991
0.304160892963409
-0.494788408279419
0.448110580444336
-0.048796534538269
0.873912453651428
0.635016858577728
0.195682391524315
-0.247977420687675
0.076635897159577
-0.164580687880516
0.852219521999359
0.145193219184876
-0.631924629211426
0.260418117046356
0.72372579574585
0.541456460952759
0.253991782665253
-0.315689206123352
-0.528998553752899
0.497839570045471
-0.156203374266624
0.668753445148468
0.59077912569046
-0.166885152459145
0.390470385551453
-0.633481919765472
-0.47032755613327
-0.47892564535141
0.19512452185154
-0.400939524173737
-0.590458810329437
-0.006206467747688
0.45515763759613
-0.488682985305786
-0.262392520904541
-0.139500513672829
-0.322879135608673
-0.224529609084129
-0.215415820479393
-0.102381721138954
-0.468837976455689
-0.162897005677223
0.128305643796921
-0.211816444993019
-0.243804708123207
-0.099249616265297
0.067044802010059
0.285952866077423
0.349268913269043
0.430305153131485
0.24573589861393
0.175314739346504
0.417300343513489
0.153732433915138
-0.533373355865479
0.057283580303192
0.490426123142242
0.735376596450806
0.148114934563637
0.380461633205414
0.664940714836121
-0.5244060754776
0.094652973115444
0.861825823783875
0.582700431346893
0.255922555923462
0.046738937497139
0.125140935182571
-0.387786984443665
0.916776239871979
-0.270783066749573
0.550625741481781
-0.523231387138367
0.536024749279022
0.091281726956368
0.932094752788544
0.254613369703293
-0.147240087389946
0.042771771550179
0.470708072185516
0.796817660331726
0.761433064937592
0.880732715129852
0.740369260311127
0.564689815044403
-0.259699940681458
-0.518801629543304
0.318444907665253
0.476872742176056
-0.003948867321014
0.490481078624725
-0.569800615310669
-0.066386625170708
-0.531170010566711
-0.013985991477966
-0.187017187476158
-0.023404061794281
0.428145468235016
0.023840412497521
0.655002057552338
0.656307637691498
0.516026020050049
0.33759331703186
0.433387041091919
-0.004374116659164
0.181138783693314
0.280133545398712
0.126891434192657
0.252504467964172
-0.583854973316193
-0.578931033611298
0.366637587547302
-0.22910775244236
0.318975210189819
0.430623054504395
0.009249225258827
0.171625077724457
-0.320636749267578
0.125624746084213
0.780189692974091
0.177674263715744
0.094917312264443
0.235425025224686
-0.318374633789062
0.175567716360092
0.870413661003113
0.076135434210301
0.132878303527832
0.458188593387604
0.874033749103546
-0.464583873748779
-0.306126892566681
0.935681104660034
0.707317352294922
-0.198925659060478
-0.276246786117554
0.577052772045136
0.04788587987423
0.427042961120606
0.17054808139801
0.354446530342102
0.361286878585815
0.244569331407547
-0.615441024303436
-0.430292308330536
-0.480163156986237
0.439422786235809
-0.355809271335602
0.382191777229309
0.672139525413513
0.661444842815399
-0.265676856040955
0.148378491401672
0.715685784816742
0.349521815776825
0.33578097820282
-0.502425134181976
0.427716821432114
0.573853433132172
0.025042593479157
-0.205118909478188
0.380496680736542
-0.199856236577034
-0.222969964146614
0.110071249306202
-0.014379054307938
-0.554393231868744
0.701089799404144
-0.142045482993126
0.039038613438606
0.606233596801758
0.406623840332031
-0.123592421412468
0.356685400009155
-0.500018239021301
-0.607827961444855
-0.048205152153969
0.272662878036499
0.480989575386047
-0.420949816703796
0.427007377147675
0.544518172740936
0.488180875778198
0.545786499977112
0.050456434488297
0.443096339702606
0.656529486179352
-0.518487989902496
0.014565154910088
0.432121634483337
0.70759254693985
0.187510654330254
0.429836809635162
-0.36454826593399
0.28790670633316
0.88261353969574
-0.355226218700409
0.637627720832825
-0.144289955496788
0.902418732643127
0.732850968837738
-0.572848677635193
-0.153001740574837
0.653217732906342
-0.002533882856369
0.316616088151932
0.174777626991272
-0.320467829704285
-0.077159002423287
0.358761131763458
0.144757017493248
0.872338771820068
0.66818231344223
-0.555803894996643
0.45027369260788
-0.015254601836205
0.362207531929016
0.3855921626091
-0.003619462251663
-0.159181132912636
0.658022820949554
0.831603944301605
0.117862895131111
0.029835879802704
0.143146634101868
-0.015109181404114
0.186064749956131
0.027181267738342
-0.334225237369537
-0.163158044219017
0.771691858768463
-0.508842170238495
-0.12905053794384
0.863254904747009
0.285453140735626
-0.243177101016045
-0.22153203189373
0.664722681045532
-0.453662753105164
-0.560347318649292
-0.592122972011566
-0.170802488923073
-0.064731225371361
-0.140703722834587
-0.352495431900024
0.887218773365021
0.316754281520843
0.59701418876648
0.316487431526184
0.549072921276093
-0.630783259868622
0.432332277297974
0.575514614582062
-0.30755490064621
0.095852226018906
-0.557916879653931
-0.258083522319794
0.485270738601685
0.304402887821197
0.329538971185684
-0.404809594154358
0.844653964042664
0.884192228317261
-0.479032695293427
0.324870884418488
0.236372351646423
0.544370710849762
0.725077986717224
0.44316577911377
0.574352204799652
-0.24555878341198
-0.625657320022583
-0.318143367767334
0.452748775482178
-0.049566477537155
-0.578278124332428
-0.302782475948334
0.879848003387451
0.514170348644257
0.733061254024506
0.411444544792175
0.617854058742523
0.38070610165596
-0.220492318272591
0.243877947330475
0.764537751674652
0.801728367805481
0.413990497589111
0.58272659778595
-0.593114972114563
-0.179870203137398
-0.034593015909195
0.536319494247437
0.032438799738884
-0.101128026843071
0.249874770641327
-0.073038205504418
0.566470623016357
0.891118943691254
0.481363713741303
-0.091398611664772
-0.210476383566856
0.8471639752388
0.222896069288254
-0.148681923747063
-0.38751208782196
0.500353276729584
-0.542494833469391
-0.33544397354126
0.736380875110626
0.140475541353226
0.331765651702881
0.074698083102703
0.526884078979492
0.859119653701782
0.427031874656677
0.691088020801544
0.361584335565567
-0.226372733712196
0.811728835105896
0.711581647396088
-0.556091547012329
0.687125384807587
0.552332818508148
0.47735059261322
0.439813494682312
0.263225585222244
0.102315083146095
0.46129834651947
0.936033070087433
0.82135671377182
0.918686866760254
0.798437237739563
0.333260804414749
0.883864402770996
0.442141652107239
0.347472697496414
-0.154101088643074
0.250051945447922
0.651336789131165
0.15623539686203
0.658623158931732
0.548100173473358
0.257107585668564
-0.151878371834755
0.805302798748016
-0.129708185791969
-0.354499638080597
0.145125210285187
-0.369497358798981
-0.096574231982231
-0.276634097099304
0.021438151597977
0.139023706316948
-0.475118815898895
0.748655676841736
0.017105340957642
0.284410417079926
0.777478516101837
0.220874533057213
0.243217527866364
0.35424017906189
-0.045412391424179
0.702632427215576
0.687281787395477
-0.064245596528053
-0.284485638141632
0.54850161075592
0.389991790056229
0.078201606869698
0.739153265953064
0.38272961974144
0.824927806854248
0.418170899152756
0.730727553367615
-0.011992290616036
0.81282651424408
-0.031549200415611
-0.280863523483276
0.401625156402588
0.341092884540558
0.445508003234863
0.857098937034607
-0.508873283863068
-0.441063404083252
0.591869950294495
0.150572434067726
0.564323544502258
0.079783543944359
0.434571444988251
0.154525279998779
-0.076884433627129
0.02705192565918
0.494275093078613
-0.212947979569435
0.431978285312653
0.498735547065735
0.556731522083283
0.896912336349487
0.823280274868012
0.585028052330017
0.140918210148811
0.013549298048019
-0.391390264034271
-0.357444405555725
-0.523842215538025
0.323225915431976
0.273875266313553
-0.22725023329258
-0.525106191635132
0.177201613783836
-0.401652455329895
-0.102210685610771
-0.3468998670578
0.879903972148895
0.538150131702423
0.212058112025261
-0.149105206131935
-0.386591732501984
0.055223867297173
0.480374455451965
-0.148098513484001
-0.468906760215759
0.886279881000519
0.012135684490204
0.402548283338547
0.168917134404182
0.203272461891174
-0.065277293324471
0.444469094276428
-0.515199959278107
0.317206025123596
0.904792487621307
-0.402281582355499
0.656037628650665
0.587057769298553
0.319999128580093
0.276452720165253
0.80683445930481
-0.241376236081123
0.757972240447998
-0.165277346968651
0.455581068992615
-0.580039381980896
0.635555624961853
-0.257681250572205
0.843544542789459
0.913697898387909
0.47306627035141
-0.209000065922737
0.703638911247253
0.914313912391663
0.902256608009338
0.061844080686569
0.214235007762909
-0.096637859940529
-0.428519129753113
-0.06788332760334
0.389995545148849
-0.139537557959557
-0.035761699080467
0.890752613544464
0.830337226390839
-0.105275467038155
0.624813437461853
0.370557188987732
-0.199748143553734
-0.202454701066017
0.620945513248444
-0.428526103496552
-0.175289705395699
0.780918896198273
0.152587845921516
0.373803496360779
0.792146444320679
-0.059485852718353
-0.078161284327507
0.916179597377777
-0.089328274130821
-0.534025549888611
-0.592401683330536
-0.229919031262398
0.765020549297333
0.215500548481941
0.655140101909637
0.243530914187431
0.717350602149963
0.261002838611603
0.270194232463837
-0.523782014846802
0.503681421279907
-0.422392249107361
-0.377672612667084
0.56024694442749
0.855089783668518
0.676485061645508
-0.498930871486664
0.602983772754669
-0.314095079898834
0.237883821129799
0.282621711492538
0.936912000179291
-0.422053456306458
0.757293879985809
-0.548668682575226
-0.396761298179626
0.140192598104477
-0.326094508171082
0.777616381645203
-0.621711015701294
0.411339342594147
0.373160600662231
-0.573689758777618
0.747309982776642
0.923533737659454
0.533057153224945
0.123828217387199
0.739531755447388
-0.324085712432861
-0.410152077674866
0.031118407845497
-0.364394545555115
0.604086816310883
0.935079336166382
-0.193450406193733
0.297473579645157
0.330004155635834
-0.121375873684883
0.268056154251099


==> data/rock_paper_scissors/qrrlav.csv <==
1.000000000000000000e+00,-2.445000002812594553e-01
2.000000000000000000e+00,-2.414000002201646677e-01
3.000000000000000000e+00,-2.419000004231929568e-01
4.000000000000000000e+00,-2.436000006645918092e-01
5.000000000000000000e+00,-2.363000006973743350e-01
6.000000000000000000e+00,-2.370000007003545406e-01
7.000000000000000000e+00,-2.365500008873641646e-01
8.000000000000000000e+00,-2.318500008434057624e-01
9.000000000000000000e+00,-2.271000007167458534e-01
1.000000000000000000e+01,-2.249500009231269748e-01
1.100000000000000000e+01,-2.281000009179115773e-01
1.200000000000000000e+01,-2.278500009514391744e-01
1.300000000000000000e+01,-2.246500007808208965e-01
1.400000000000000000e+01,-2.200000008847564636e-01
1.500000000000000000e+01,-2.243500008899718401e-01
1.600000000000000000e+01,-2.230500008258968214e-01
1.700000000000000000e+01,-2.231500006373971501e-01
1.800000000000000000e+01,-2.266000005323439981e-01
1.900000000000000000e+01,-2.296000002045184840e-01
2.000000000000000000e+01,-2.307000005338341320e-01
2.100000000000000000e+01,-2.305500005465000724e-01
2.200000000000000000e+01,-2.320000006724148578e-01
2.300000000000000000e+01,-2.321500005852430992e-01
2.400000000000000000e+01,-2.365500002074986674e-01
2.500000000000000000e+01,-2.360500000324100289e-01
2.600000000000000000e+01,-2.377500003017484764e-01
2.700000000000000000e+01,-2.366000002622604959e-01
2.800000000000000000e+01,-2.362500002980232328e-01
2.900000000000000000e+01,-2.291500006336718853e-01
3.000000000000000000e+01,-2.294500004593282849e-01
3.100000000000000000e+01,-2.264000006299466128e-01
3.200000000000000000e+01,-2.278000003006309393e-01
3.300000000000000000e+01,-2.250000007171183702e-01
3.400000000000000000e+01,-2.187500010337680434e-01
3.500000000000000000e+01,-2.207500013988465126e-01
3.600000000000000000e+01,-2.178500014450401312e-01
3.700000000000000000e+01,-2.153000012878328318e-01
3.800000000000000000e+01,-2.113500010687857922e-01
3.900000000000000000e+01,-2.136000007018447333e-01
4.000000000000000000e+01,-2.099500004202127512e-01
4.100000000000000000e+01,-2.130500006582588257e-01
4.200000000000000000e+01,-2.084500009287148514e-01
4.300000000000000000e+01,-2.082000005152076783e-01
4.400000000000000000e+01,-2.125500007253139922e-01
4.500000000000000000e+01,-2.104000006243587073e-01
4.600000000000000000e+01,-2.079000002890825094e-01
4.700000000000000000e+01,-2.081500003580004365e-01
4.800000000000000000e+01,-2.076000003051012843e-01
4.900000000000000000e+01,-2.047500005643814736e-01
5.000000000000000000e+01,-2.075500005390495117e-01
5.100000000000000000e+01,-2.061000002175569779e-01
5.200000000000000000e+01,-2.074500001780688885e-01
5.300000000000000000e+01,-2.097500001359730581e-01
5.400000000000000000e+01,-2.081000000145286077e-01
5.500000000000000000e+01,-2.068499999400227884e-01
5.600000000000000000e+01,-2.072000001929700796e-01
5.700000000000000000e+01,-2.084000001940876090e-01
5.800000000000000000e+01,-2.114000003132969208e-01
5.900000000000000000e+01,-2.126000001374632187e-01
6.000000000000000000e+01,-2.098500000964850509e-01
6.100000000000000000e+01,-2.048000001441687701e-01
6.200000000000000000e+01,-2.017500001471489723e-01
6.300000000000000000e+01,-1.991000001318752877e-01
6.400000000000000000e+01,-1.936499999742954947e-01
6.500000000000000000e+01,-1.942999998293817032e-01
6.600000000000000000e+01,-1.932499993965030027e-01
6.700000000000000000e+01,-1.912999993376434393e-01
6.800000000000000000e+01,-1.903499993029982296e-01
6.900000000000000000e+01,-1.916999994404613716e-01
7.000000000000000000e+01,-1.959499996900558594e-01
7.100000000000000000e+01,-1.978999996650963877e-01
7.200000000000000000e+01,-2.007499995175749119e-01
7.300000000000000000e+01,-2.001999996136873960e-01
7.400000000000000000e+01,-2.032999996468424775e-01
7.500000000000000000e+01,-2.029999996814876861e-01
7.600000000000000000e+01,-2.047499999497085776e-01
7.700000000000000000e+01,-2.043500002659857651e-01
7.800000000000000000e+01,-2.017500003706663991e-01
7.900000000000000000e+01,-1.980500002205372034e-01
8.000000000000000000e+01,-1.890500000771134503e-01
8.100000000000000000e+01,-1.878000001981854628e-01
8.200000000000000000e+01,-1.849500001966953300e-01
8.300000000000000000e+01,-1.860500002931803620e-01
8.400000000000000000e+01,-1.875500001478940526e-01
8.500000000000000000e+01,-1.863500001840293352e-01
8.600000000000000000e+01,-1.842500001657754460e-01
8.700000000000000000e+01,-1.852499998547136317e-01
8.800000000000000000e+01,-1.857499998062848989e-01
8.900000000000000000e+01,-1.903499999269843146e-01
9.000000000000000000e+01,-1.900999998673796876e-01
9.100000000000000000e+01,-1.899499998055398375e-01
9.200000000000000000e+01,-1.886999999359250113e-01
9.300000000000000000e+01,-1.840499997790902842e-01
9.400000000000000000e+01,-1.843999996408820508e-01
9.500000000000000000e+01,-1.861499996855854877e-01
9.600000000000000000e+01,-1.885499997064471189e-01
9.700000000000000000e+01,-1.858499997016042626e-01
9.800000000000000000e+01,-1.856999998167157273e-01
9.900000000000000000e+01,-1.842499996628612080e-01
1.000000000000000000e+02,-1.865999997686595135e-01
1.010000000000000000e+02,-1.836499997787177374e-01
1.020000000000000000e+02,-1.857499996758997518e-01
1.030000000000000000e+02,-1.905999998282641439e-01
1.040000000000000000e+02,-1.855499999597668981e-01
1.050000000000000000e+02,-1.807999999541789471e-01
1.060000000000000000e+02,-1.793499998003244555e-01
1.070000000000000000e+02,-1.754999998025596475e-01
1.080000000000000000e+02,-1.725999998394399937e-01
1.090000000000000000e+02,-1.691500000748782928e-01
1.100000000000000000e+02,-1.669500000029802145e-01
1.110000000000000000e+02,-1.707499999459833329e-01
1.120000000000000000e+02,-1.669500001613050677e-01
1.130000000000000000e+02,-1.644000000134110406e-01
1.140000000000000000e+02,-1.624000001326203757e-01
1.150000000000000000e+02,-1.609000001568347549e-01
1.160000000000000000e+02,-1.607500001974404014e-01
1.170000000000000000e+02,-1.661500003095716105e-01
1.180000000000000000e+02,-1.656000000145286255e-01
1.190000000000000000e+02,-1.663499999418854847e-01
1.200000000000000000e+02,-1.666499999444931435e-01
1.210000000000000000e+02,-1.653499999362975370e-01
1.220000000000000000e+02,-1.693499997351318453e-01
1.230000000000000000e+02,-1.655999999679625134e-01
1.240000000000000000e+02,-1.640499999187887137e-01
1.250000000000000000e+02,-1.636499998345971041e-01
1.260000000000000000e+02,-1.572999999858438747e-01
1.270000000000000000e+02,-1.528499999269843090e-01
1.280000000000000000e+02,-1.548500000592321624e-01
1.290000000000000000e+02,-1.539000001084059321e-01
1.300000000000000000e+02,-1.513000000733882022e-01
1.310000000000000000e+02,-1.501500001177192289e-01
1.320000000000000000e+02,-1.501500003598630895e-01
1.330000000000000000e+02,-1.507000002264976823e-01
1.340000000000000000e+02,-1.507000004034489138e-01
1.350000000000000000e+02,-1.513000003807246363e-01
1.360000000000000000e+02,-1.554500003252178852e-01
1.370000000000000000e+02,-1.593500004243105228e-01
1.380000000000000000e+02,-1.592000003531574837e-01
1.390000000000000000e+02,-1.592000001668930076e-01
1.400000000000000000e+02,-1.578500002063811247e-01
1.410000000000000000e+02,-1.569500002264976879e-01
1.420000000000000000e+02,-1.513499999605119606e-01
1.430000000000000000e+02,-1.509499999321997632e-01
1.440000000000000000e+02,-1.514999998360872513e-01
1.450000000000000000e+02,-1.505499998573213705e-01
1.460000000000000000e+02,-1.507499999459833151e-01
1.470000000000000000e+02,-1.464499999769032224e-01
1.480000000000000000e+02,-1.458500001020729686e-01
1.490000000000000000e+02,-1.435000000800937259e-01
1.500000000000000000e+02,-1.466000002343207653e-01
1.510000000000000000e+02,-1.430500001739710703e-01
1.520000000000000000e+02,-1.417000003252178453e-01
1.530000000000000000e+02,-1.404000002704560990e-01
1.540000000000000000e+02,-1.384500001836567740e-01
1.550000000000000000e+02,-1.390000002551823599e-01
1.560000000000000000e+02,-1.354000002238899547e-01
1.570000000000000000e+02,-1.341000000201165721e-01
1.580000000000000000e+02,-1.302500001247972050e-01
1.590000000000000000e+02,-1.284000002034008658e-01
1.600000000000000000e+02,-1.248499999940395344e-01
1.610000000000000000e+02,-1.268999999575317061e-01
1.620000000000000000e+02,-1.285999999660998871e-01
1.630000000000000000e+02,-1.304500000365078349e-01
1.640000000000000000e+02,-1.284500000718981072e-01
1.650000000000000000e+02,-1.285500000510364782e-01
1.660000000000000000e+02,-1.267500001005828492e-01
1.670000000000000000e+02,-1.253500001039355993e-01
1.680000000000000000e+02,-1.269000000413507134e-01
1.690000000000000000e+02,-1.252999998722225672e-01
1.700000000000000000e+02,-1.250000000093132169e-01
1.710000000000000000e+02,-1.207500001229345754e-01
1.720000000000000000e+02,-1.209999999683350341e-01
1.730000000000000000e+02,-1.188499998115003231e-01
1.740000000000000000e+02,-1.204999998956918922e-01
1.750000000000000000e+02,-1.177999998722225605e-01
1.760000000000000000e+02,-1.186499997228384062e-01
1.770000000000000000e+02,-1.215499999374151374e-01
1.780000000000000000e+02,-1.162000000104308067e-01
1.790000000000000000e+02,-1.145000001136213807e-01
1.800000000000000000e+02,-1.169500000867992606e-01
1.810000000000000000e+02,-1.181000000890344015e-01
1.820000000000000000e+02,-1.149500003084540645e-01
1.830000000000000000e+02,-1.164000004064291716e-01
1.840000000000000000e+02,-1.148000003211200326e-01
1.850000000000000000e+02,-1.135000003036111538e-01
1.860000000000000000e+02,-1.124500002712011532e-01
1.870000000000000000e+02,-1.104999999515711984e-01
1.880000000000000000e+02,-1.110999998636544028e-01
1.890000000000000000e+02,-1.124999998789280725e-01
1.900000000000000000e+02,-1.117499998677522061e-01
1.910000000000000000e+02,-1.120999998506158751e-01
1.920000000000000000e+02,-1.109999998100102137e-01
1.930000000000000000e+02,-1.086499998345971385e-01
1.940000000000000000e+02,-1.110499996971339165e-01
1.950000000000000000e+02,-1.104999995417893094e-01
1.960000000000000000e+02,-1.092499994859099377e-01
1.970000000000000000e+02,-1.085499996971339282e-01
1.980000000000000000e+02,-1.112999995239078999e-01
1.990000000000000000e+02,-1.137999994959682654e-01
2.000000000000000000e+02,-1.140499994065612838e-01
2.010000000000000000e+02,-1.092499993741512243e-01
2.020000000000000000e+02,-1.100999992713332237e-01
2.030000000000000000e+02,-1.114499994460493443e-01
2.040000000000000000e+02,-1.104999996442347782e-01
2.050000000000000000e+02,-1.121499997936189208e-01
2.060000000000000000e+02,-1.139999998547136795e-01
2.070000000000000000e+02,-1.118999997805804059e-01
2.080000000000000000e+02,-1.131500001158565194e-01
2.090000000000000000e+02,-1.107000002730637866e-01
2.100000000000000000e+02,-1.078000003471970281e-01
2.110000000000000000e+02,-1.102000002376735399e-01
2.120000000000000000e+02,-1.073000002279877740e-01
2.130000000000000000e+02,-1.045000001043081550e-01
2.140000000000000000e+02,-1.026000000815838475e-01
2.150000000000000000e+02,-1.030500001832842932e-01
2.160000000000000000e+02,-9.975000027567147709e-02
2.170000000000000000e+02,-9.990000030957162103e-02
2.180000000000000000e+02,-9.390000006183985004e-02
2.190000000000000000e+02,-9.074999990873039435e-02
2.200000000000000000e+02,-9.014999984763563678e-02
2.210000000000000000e+02,-9.239999989047645301e-02
2.220000000000000000e+02,-9.054999989457429566e-02
2.230000000000000000e+02,-8.839999984949827028e-02
2.240000000000000000e+02,-8.809999980032445777e-02
2.250000000000000000e+02,-8.369999986141921089e-02
2.260000000000000000e+02,-8.244999976828694399e-02
2.270000000000000000e+02,-8.114999974146484829e-02
2.280000000000000000e+02,-8.319999993778766367e-02
2.290000000000000000e+02,-8.264999992214143443e-02
2.300000000000000000e+02,-8.290000010281800558e-02
2.310000000000000000e+02,-7.985000013373791394e-02
2.320000000000000000e+02,-8.325000014156103134e-02
2.330000000000000000e+02,-8.335000008344647937e-02
2.340000000000000000e+02,-8.260000007227061292e-02
2.350000000000000000e+02,-7.984999993816019326e-02
2.360000000000000000e+02,-7.840000008232890505e-02
2.370000000000000000e+02,-8.165000003762544478e-02
2.380000000000000000e+02,-7.399999988265337780e-02
2.390000000000000000e+02,-7.389999995008113276e-02
2.400000000000000000e+02,-7.169999975711108253e-02
2.410000000000000000e+02,-7.424999969080092743e-02
2.420000000000000000e+02,-7.199999975971878297e-02
2.430000000000000000e+02,-7.304999970830976241e-02
2.440000000000000000e+02,-7.149999979883431278e-02
2.450000000000000000e+02,-7.704999979585409886e-02
2.460000000000000000e+02,-8.144999974407254872e-02
2.470000000000000000e+02,-7.649999978952108648e-02
2.480000000000000000e+02,-8.074999978765844133e-02
2.490000000000000000e+02,-8.029999980702996754e-02
2.500000000000000000e+02,-8.040000001899899607e-02
2.510000000000000000e+02,-7.380000008270144740e-02
2.520000000000000000e+02,-7.105000004172326578e-02
2.530000000000000000e+02,-6.805000016465785617e-02
2.540000000000000000e+02,-6.775000010617078516e-02
2.550000000000000000e+02,-6.485000003129244572e-02
2.560000000000000000e+02,-6.315000005066395694e-02
2.570000000000000000e+02,-6.350000002421438139e-02
2.580000000000000000e+02,-6.365000007674098681e-02
2.590000000000000000e+02,-6.260000013746319647e-02
2.600000000000000000e+02,-6.169999999925494111e-02
2.610000000000000000e+02,-6.339999997988345071e-02
2.620000000000000000e+02,-6.344999996945262233e-02
2.630000000000000000e+02,-6.740000002086163344e-02
2.640000000000000000e+02,-6.535000012256206303e-02
2.650000000000000000e+02,-6.180000017397106749e-02
2.660000000000000000e+02,-6.045000012964010100e-02
2.670000000000000000e+02,-5.930000023916363883e-02
2.680000000000000000e+02,-5.845000022090971609e-02
2.690000000000000000e+02,-5.660000013187528600e-02
2.700000000000000000e+02,-5.775000015273690224e-02
2.710000000000000000e+02,-5.715000013820827757e-02
2.720000000000000000e+02,-5.770000021904707344e-02
2.730000000000000000e+02,-5.680000019259752453e-02
2.740000000000000000e+02,-5.965000023134052476e-02
2.750000000000000000e+02,-6.360000030137598348e-02
2.760000000000000000e+02,-6.720000018365682171e-02
2.770000000000000000e+02,-6.815000021830201760e-02
2.780000000000000000e+02,-6.875000033527611798e-02
2.790000000000000000e+02,-6.890000024810433166e-02
2.800000000000000000e+02,-6.720000015571712948e-02
2.810000000000000000e+02,-6.565000014379621107e-02
2.820000000000000000e+02,-6.280000004917382639e-02
2.830000000000000000e+02,-5.860000006854534232e-02
2.840000000000000000e+02,-5.874999999068678674e-02
2.850000000000000000e+02,-5.434999995864928796e-02
2.860000000000000000e+02,-4.850000005215407417e-02
2.870000000000000000e+02,-4.575000000186264792e-02
2.880000000000000000e+02,-4.119999985210597016e-02
2.890000000000000000e+02,-4.349999989382922344e-02
2.900000000000000000e+02,-3.994999995455145864e-02
2.910000000000000000e+02,-3.954999987035991149e-02
2.920000000000000000e+02,-3.864999989978969847e-02
2.930000000000000000e+02,-3.859999979846179263e-02
2.940000000000000000e+02,-3.379999975673853019e-02
2.950000000000000000e+02,-3.414999974891543000e-02
2.960000000000000000e+02,-3.459999985992907867e-02
2.970000000000000000e+02,-3.474999984726310359e-02
2.980000000000000000e+02,-4.164999984204769551e-02
2.990000000000000000e+02,-3.549999989569187220e-02
3.000000000000000000e+02,-3.629999987781047655e-02
3.010000000000000000e+02,-3.730000003241002587e-02
3.020000000000000000e+02,-4.405000012367963486e-02
3.030000000000000000e+02,-4.450000018812715064e-02
3.040000000000000000e+02,-4.690000013448297755e-02
3.050000000000000000e+02,-3.880000012926757696e-02
3.060000000000000000e+02,-3.705000001937151094e-02
3.070000000000000000e+02,-3.834999999962747375e-02
3.080000000000000000e+02,-3.385000005364418446e-02
3.090000000000000000e+02,-4.100000007078050818e-02
3.100000000000000000e+02,-4.035000009462238330e-02
3.110000000000000000e+02,-3.775000012479722000e-02
3.120000000000000000e+02,-3.070000001229346645e-02
3.130000000000000000e+02,-3.244999998249114420e-02
3.140000000000000000e+02,-3.029999999329448593e-02
3.150000000000000000e+02,-3.779999996535480383e-02
3.160000000000000000e+02,-3.905000002123415470e-02
3.170000000000000000e+02,-3.315000009723007707e-02
3.180000000000000000e+02,-3.110000010579824781e-02
3.190000000000000000e+02,-2.465000015683472406e-02
3.200000000000000000e+02,-2.540000018663703812e-02
3.210000000000000000e+02,-2.410000007599592819e-02
3.220000000000000000e+02,-2.420000001788139704e-02
3.230000000000000000e+02,-1.889999995939433894e-02
3.240000000000000000e+02,-1.789999991655350300e-02
3.250000000000000000e+02,-1.579999993555248131e-02
3.260000000000000000e+02,-1.200000000186264570e-02
3.270000000000000000e+02,-1.144999993965029571e-02
3.280000000000000000e+02,-1.224999983794987368e-02
3.290000000000000000e+02,-1.444999982602894126e-02
3.300000000000000000e+02,-1.419999980367720252e-02
3.310000000000000000e+02,-1.854999979957937944e-02
3.320000000000000000e+02,-1.974999988451600283e-02
3.330000000000000000e+02,-2.009999998845159869e-02
3.340000000000000000e+02,-1.860000011511147092e-02
3.350000000000000000e+02,-1.960000013001263197e-02
3.360000000000000000e+02,-2.195000001229346215e-02
3.370000000000000000e+02,-2.489999999292195204e-02
3.380000000000000000e+02,-2.165000014938413958e-02
3.390000000000000000e+02,-2.230000013485550561e-02
3.400000000000000000e+02,-2.260000017471611861e-02
3.410000000000000000e+02,-1.840000024065375356e-02
3.420000000000000000e+02,-1.430000015534460545e-02
3.430000000000000000e+02,-1.525000014342367538e-02
3.440000000000000000e+02,-1.840000013820827784e-02
3.450000000000000000e+02,-1.760000026784837301e-02
3.460000000000000000e+02,-1.690000041387974827e-02
3.470000000000000000e+02,-1.760000055655836990e-02
3.480000000000000000e+02,-1.880000050179659807e-02
3.490000000000000000e+02,-1.485000054351985101e-02
3.500000000000000000e+02,-1.420000044628976985e-02
3.510000000000000000e+02,-1.620000040158629112e-02
3.520000000000000000e+02,-1.675000048242509393e-02
3.530000000000000000e+02,-1.635000049136579522e-02
3.540000000000000000e+02,-1.635000044479966580e-02
3.550000000000000000e+02,-1.620000028982758813e-02
3.560000000000000000e+02,-1.190000021830200927e-02
3.570000000000000000e+02,-9.750000005587936350e-03
3.580000000000000000e+02,-9.299999969080093715e-03
3.590000000000000000e+02,-9.799999957904217962e-03
3.600000000000000000e+02,-8.249999983236194767e-03
3.610000000000000000e+02,-6.850000051781534975e-03
3.620000000000000000e+02,-9.699999932199715805e-03
3.630000000000000000e+02,-1.034999988041818142e-02
3.640000000000000000e+02,-8.899999884888529222e-03
3.650000000000000000e+02,-8.549999864771959737e-03
3.660000000000000000e+02,-8.749999841675159748e-03
3.670000000000000000e+02,-7.849999936297532427e-03
3.680000000000000000e+02,-8.200000012293453405e-03
3.690000000000000000e+02,-8.599999975413084169e-03
3.700000000000000000e+02,-7.699999939650298449e-03
3.710000000000000000e+02,-5.549999857321382193e-03
3.720000000000000000e+02,-3.049999969080089465e-03
3.730000000000000000e+02,-2.850000029429792907e-03
3.740000000000000000e+02,-5.049999943003058780e-03
3.750000000000000000e+02,-6.249999972060322866e-03
3.760000000000000000e+02,-9.299999987706541321e-03
3.770000000000000000e+02,-9.799999967217448704e-03
3.780000000000000000e+02,-1.014999986626208099e-02
3.790000000000000000e+02,-9.499999824911358262e-03
3.800000000000000000e+02,-7.699999911710620967e-03
3.810000000000000000e+02,-6.200000038370490595e-03
3.820000000000000000e+02,-7.400000020861626990e-03
3.830000000000000000e+02,-2.900000018998982309e-03
3.840000000000000000e+02,2.499999478459381743e-04
3.850000000000000000e+02,1.099999966099857824e-03
3.860000000000000000e+02,1.849999967962504595e-03
3.870000000000000000e+02,-7.000000216066839913e-04
3.880000000000000000e+02,-1.650000028312205436e-03
3.890000000000000000e+02,-1.400000015273689634e-03
3.900000000000000000e+02,-1.750000026077034015e-03
3.910000000000000000e+02,-6.799999875947834380e-03
3.920000000000000000e+02,-4.799999883398415289e-03
3.930000000000000000e+02,-8.299999842420222734e-03
3.940000000000000000e+02,-6.649999925866722887e-03
3.950000000000000000e+02,-4.899999983608722617e-03
3.960000000000000000e+02,-1.349999988451599381e-03
3.970000000000000000e+02,1.899999929592013264e-03
3.980000000000000000e+02,7.399999909102917064e-03
3.990000000000000000e+02,7.399999843910336564e-03
4.000000000000000000e+02,9.649999812245369304e-03
4.010000000000000000e+02,9.049999760463833809e-03
4.020000000000000000e+02,7.449999693781137258e-03
4.030000000000000000e+02,1.059999970719218212e-02
4.040000000000000000e+02,8.999999733641742689e-03
4.050000000000000000e+02,9.849999696016312201e-03
4.060000000000000000e+02,8.599999779835344402e-03
4.070000000000000000e+02,9.799999734386801581e-03
4.080000000000000000e+02,6.899999696761369497e-03
4.090000000000000000e+02,6.649999674409629025e-03
4.100000000000000000e+02,5.399999655783177706e-03
4.110000000000000000e+02,8.649999685585500059e-03
4.120000000000000000e+02,8.999999789521099386e-03
4.130000000000000000e+02,7.999999802559613210e-03
4.140000000000000000e+02,1.004999981261789702e-02
4.150000000000000000e+02,1.014999983832240091e-02
4.160000000000000000e+02,5.999999828636646930e-03
4.170000000000000000e+02,5.299999965354800988e-03
4.180000000000000000e+02,6.899999985471369848e-03
4.190000000000000000e+02,1.044999998994171689e-02
4.200000000000000000e+02,9.800000023096798463e-03
4.210000000000000000e+02,1.214999994263052732e-02
4.220000000000000000e+02,8.049999950453638059e-03
4.230000000000000000e+02,8.199999975040556457e-03
4.240000000000000000e+02,1.010000004433095344e-02
4.250000000000000000e+02,6.500000031664968092e-03
4.260000000000000000e+02,1.295000010170042383e-02
4.270000000000000000e+02,2.000000017695128737e-02
4.280000000000000000e+02,1.660000017844140766e-02
4.290000000000000000e+02,2.000000027939677696e-02
4.300000000000000000e+02,2.045000039972365985e-02
4.310000000000000000e+02,1.945000043138861434e-02
4.320000000000000000e+02,2.550000040791929393e-02
4.330000000000000000e+02,2.590000035241246668e-02
4.340000000000000000e+02,2.780000032857061348e-02
4.350000000000000000e+02,3.265000033192336920e-02
4.360000000000000000e+02,3.045000015757977699e-02
4.370000000000000000e+02,2.620000003837049535e-02
4.380000000000000000e+02,3.389999996870756566e-02
4.390000000000000000e+02,3.039999991655350023e-02
4.400000000000000000e+02,3.194999987259507235e-02
4.410000000000000000e+02,3.139999993145466822e-02
4.420000000000000000e+02,2.924999986775219524e-02
4.430000000000000000e+02,2.754999989643692679e-02
4.440000000000000000e+02,2.554999983869492633e-02
4.450000000000000000e+02,2.469999994151294426e-02
4.460000000000000000e+02,2.490000001154839965e-02
4.470000000000000000e+02,2.235000002197921193e-02
4.480000000000000000e+02,1.835000013001263780e-02
4.490000000000000000e+02,1.555000010877847713e-02
4.500000000000000000e+02,1.475000008009374509e-02
4.510000000000000000e+02,1.509999999776482846e-02
4.520000000000000000e+02,1.840000008232891421e-02
4.530000000000000000e+02,2.135000000707805087e-02
4.540000000000000000e+02,2.105000006034970020e-02
4.550000000000000000e+02,2.369999996386468535e-02
4.560000000000000000e+02,2.284999998286366824e-02
4.570000000000000000e+02,2.224999990314245266e-02
4.580000000000000000e+02,2.119999991729856065e-02
4.590000000000000000e+02,2.234999994747341109e-02
4.600000000000000000e+02,2.074999987147748554e-02
4.610000000000000000e+02,2.179999990388750697e-02
4.620000000000000000e+02,2.504999990575015184e-02
4.630000000000000000e+02,2.554999995976686700e-02
4.640000000000000000e+02,2.294999990612268601e-02
4.650000000000000000e+02,2.109999996609985759e-02
4.660000000000000000e+02,2.094999994151294093e-02
4.670000000000000000e+02,2.450000005774200310e-02
4.680000000000000000e+02,2.530000003054738711e-02
4.690000000000000000e+02,2.904999999329448482e-02
4.700000000000000000e+02,2.790000016801059621e-02
4.710000000000000000e+02,2.910000014118850273e-02
4.720000000000000000e+02,2.610000014305114899e-02
4.730000000000000000e+02,2.630000014789402735e-02
4.740000000000000000e+02,2.910000017844141529e-02
4.750000000000000000e+02,2.900000018067658281e-02
4.760000000000000000e+02,2.955000014044345535e-02
4.770000000000000000e+02,2.920000013895332480e-02
4.780000000000000000e+02,2.900000004097819800e-02
4.790000000000000000e+02,2.590000002644956417e-02
4.800000000000000000e+02,2.809999991208315256e-02
4.810000000000000000e+02,3.084999992512166972e-02
4.820000000000000000e+02,3.220000001601874134e-02
4.830000000000000000e+02,3.405000003986061868e-02
4.840000000000000000e+02,3.505000008270144768e-02
4.850000000000000000e+02,3.594999999739229013e-02
4.860000000000000000e+02,3.535000010393560266e-02
4.870000000000000000e+02,2.955000008456408825e-02
4.880000000000000000e+02,3.105000013485550991e-02
4.890000000000000000e+02,3.505000012926758057e-02
4.900000000000000000e+02,3.205000009387731774e-02


==> data/rock_paper_scissors/qrrllo.csv <==
1.000000000000000000e+00,-2.947638049004822069e-01
2.000000000000000000e+00,-2.915062876860051722e-01
3.000000000000000000e+00,-2.889626184628074634e-01
4.000000000000000000e+00,-2.903935902627294841e-01
5.000000000000000000e+00,-2.802796552877290792e-01
6.000000000000000000e+00,-2.793863199128699404e-01
7.000000000000000000e+00,-2.829110574212398421e-01
8.000000000000000000e+00,-2.774112512336629477e-01
9.000000000000000000e+00,-2.734420983093975299e-01
1.000000000000000000e+01,-2.716602512674771708e-01
1.100000000000000000e+01,-2.795994184032110086e-01
1.200000000000000000e+01,-2.795909665006769962e-01
1.300000000000000000e+01,-2.783875808901774551e-01
1.400000000000000000e+01,-2.699089179947649630e-01
1.500000000000000000e+01,-2.775930991782866175e-01
1.600000000000000000e+01,-2.764255333756721611e-01
1.700000000000000000e+01,-2.727557208589958537e-01
1.800000000000000000e+01,-2.745931246771180501e-01
1.900000000000000000e+01,-2.776649563742403237e-01
2.000000000000000000e+01,-2.770228893926952041e-01
2.100000000000000000e+01,-2.718785323126260978e-01
2.200000000000000000e+01,-2.731533727521645583e-01
2.300000000000000000e+01,-2.709305051743180481e-01
2.400000000000000000e+01,-2.795365975203160103e-01
2.500000000000000000e+01,-2.778823744223407610e-01
2.600000000000000000e+01,-2.815505430893868177e-01
2.700000000000000000e+01,-2.771862055055133167e-01
2.800000000000000000e+01,-2.760983074562697870e-01
2.900000000000000000e+01,-2.729144561461208096e-01
3.000000000000000000e+01,-2.720803598348027208e-01
3.100000000000000000e+01,-2.717898680227183728e-01
3.200000000000000000e+01,-2.708936199592373861e-01
3.300000000000000000e+01,-2.707984727945685344e-01
3.400000000000000000e+01,-2.633480674269486066e-01
3.500000000000000000e+01,-2.638462604466113026e-01
3.600000000000000000e+01,-2.596905026735071287e-01
3.700000000000000000e+01,-2.594011354756467491e-01
3.800000000000000000e+01,-2.551258796058080147e-01
3.900000000000000000e+01,-2.552249936285878040e-01
4.000000000000000000e+01,-2.502804795661944248e-01
4.100000000000000000e+01,-2.519119042165471889e-01
4.200000000000000000e+01,-2.513772366202873254e-01
4.300000000000000000e+01,-2.477115182817254402e-01
4.400000000000000000e+01,-2.526940853205994486e-01
4.500000000000000000e+01,-2.521784646277786535e-01
4.600000000000000000e+01,-2.535375946815239256e-01
4.700000000000000000e+01,-2.575223361443161330e-01
4.800000000000000000e+01,-2.555858320054922306e-01
4.900000000000000000e+01,-2.532854260716905226e-01
5.000000000000000000e+01,-2.582288670576228795e-01
5.100000000000000000e+01,-2.545013434448131218e-01
5.200000000000000000e+01,-2.530059825303316856e-01
5.300000000000000000e+01,-2.573261234819452237e-01
5.400000000000000000e+01,-2.572608585849204821e-01
5.500000000000000000e+01,-2.565554071255899959e-01
5.600000000000000000e+01,-2.572935131117493612e-01
5.700000000000000000e+01,-2.577906877490702686e-01
5.800000000000000000e+01,-2.628153680156640748e-01
5.900000000000000000e+01,-2.638985385586536947e-01
6.000000000000000000e+01,-2.610781911975989522e-01
6.100000000000000000e+01,-2.537475238452493453e-01
6.200000000000000000e+01,-2.470455579548167246e-01
6.300000000000000000e+01,-2.444353070486299240e-01
6.400000000000000000e+01,-2.367467228239445720e-01
6.500000000000000000e+01,-2.383364624566939316e-01
6.600000000000000000e+01,-2.378334886818114779e-01
6.700000000000000000e+01,-2.359296983119086033e-01
6.800000000000000000e+01,-2.321677890475811468e-01
6.900000000000000000e+01,-2.327902664554000189e-01
7.000000000000000000e+01,-2.364400916911547079e-01
7.100000000000000000e+01,-2.411584096441411751e-01
7.200000000000000000e+01,-2.444934273891237186e-01
7.300000000000000000e+01,-2.399675740663427814e-01
7.400000000000000000e+01,-2.459873512178082089e-01
7.500000000000000000e+01,-2.437001218727281038e-01
7.600000000000000000e+01,-2.444977980624084557e-01
7.700000000000000000e+01,-2.428276234486823060e-01
7.800000000000000000e+01,-2.452136343526334361e-01
7.900000000000000000e+01,-2.464157681327110716e-01
8.000000000000000000e+01,-2.373039895818402079e-01
8.100000000000000000e+01,-2.348017022998624415e-01
8.200000000000000000e+01,-2.332733639391260660e-01
8.300000000000000000e+01,-2.319275274422357702e-01
8.400000000000000000e+01,-2.341938366379651137e-01
8.500000000000000000e+01,-2.344740846579264903e-01
8.600000000000000000e+01,-2.312541225539772594e-01
8.700000000000000000e+01,-2.342233345723609417e-01
8.800000000000000000e+01,-2.313700339733540667e-01
8.900000000000000000e+01,-2.359419673694139741e-01
9.000000000000000000e+01,-2.347373158578945906e-01
9.100000000000000000e+01,-2.353784875551133138e-01
9.200000000000000000e+01,-2.371593644067339912e-01
9.300000000000000000e+01,-2.294861909260180466e-01
9.400000000000000000e+01,-2.242364150632000230e-01
9.500000000000000000e+01,-2.230149896329700898e-01
9.600000000000000000e+01,-2.248177189663965736e-01
9.700000000000000000e+01,-2.196646040967502322e-01
9.800000000000000000e+01,-2.292064358809239311e-01
9.900000000000000000e+01,-2.304515956664645038e-01
1.000000000000000000e+02,-2.331332136629513663e-01
1.010000000000000000e+02,-2.313178872987864954e-01
1.020000000000000000e+02,-2.300680264058601598e-01
1.030000000000000000e+02,-2.335806933881280634e-01
1.040000000000000000e+02,-2.261091853147306763e-01
1.050000000000000000e+02,-2.204378607909640020e-01
1.060000000000000000e+02,-2.161579816867618131e-01
1.070000000000000000e+02,-2.150657681866872395e-01
1.080000000000000000e+02,-2.076605190630038400e-01
1.090000000000000000e+02,-2.003257523649275285e-01
1.100000000000000000e+02,-2.008903524422206432e-01
1.110000000000000000e+02,-2.043310587442501158e-01
1.120000000000000000e+02,-2.015700453168000617e-01
1.130000000000000000e+02,-2.019251921157906304e-01
1.140000000000000000e+02,-2.009491899190549435e-01
1.150000000000000000e+02,-1.986636072362044647e-01
1.160000000000000000e+02,-1.972518838028538279e-01
1.170000000000000000e+02,-1.995943944998057051e-01
1.180000000000000000e+02,-2.022365936822139443e-01
1.190000000000000000e+02,-1.999762915023018117e-01
1.200000000000000000e+02,-2.021074038589769362e-01
1.210000000000000000e+02,-2.011232789995379411e-01
1.220000000000000000e+02,-2.069788114325462614e-01
1.230000000000000000e+02,-2.054401803248886715e-01
1.240000000000000000e+02,-2.042898739523379970e-01
1.250000000000000000e+02,-2.058782775722001468e-01
1.260000000000000000e+02,-2.037694517786609316e-01
1.270000000000000000e+02,-1.993379280413410115e-01
1.280000000000000000e+02,-1.987057574361710266e-01
1.290000000000000000e+02,-1.990507472939998246e-01
1.300000000000000000e+02,-1.962856641048311701e-01
1.310000000000000000e+02,-1.952147033424910250e-01
1.320000000000000000e+02,-1.941116598533056958e-01
1.330000000000000000e+02,-1.911154676549718379e-01
1.340000000000000000e+02,-1.918595679186384517e-01
1.350000000000000000e+02,-1.920702099464410284e-01
1.360000000000000000e+02,-1.939681453116363641e-01
1.370000000000000000e+02,-2.010480520845612518e-01
1.380000000000000000e+02,-2.024291573898666929e-01
1.390000000000000000e+02,-2.035695843756037404e-01
1.400000000000000000e+02,-2.009988996518267401e-01
1.410000000000000000e+02,-2.017824386280387960e-01
1.420000000000000000e+02,-1.958430052682365308e-01
1.430000000000000000e+02,-1.966473469054667023e-01
1.440000000000000000e+02,-1.987689116920126342e-01
1.450000000000000000e+02,-2.002193817697994760e-01
1.460000000000000000e+02,-1.994520276326317287e-01
1.470000000000000000e+02,-1.909971380433875543e-01
1.480000000000000000e+02,-1.894622403250562914e-01
1.490000000000000000e+02,-1.854743972603534741e-01
1.500000000000000000e+02,-1.895120032361256313e-01
1.510000000000000000e+02,-1.842731430737140075e-01
1.520000000000000000e+02,-1.812323924908577355e-01
1.530000000000000000e+02,-1.802452010554648765e-01
1.540000000000000000e+02,-1.812629366240088302e-01
1.550000000000000000e+02,-1.786925692132099730e-01
1.560000000000000000e+02,-1.781122936814522606e-01
1.570000000000000000e+02,-1.754508163951290778e-01
1.580000000000000000e+02,-1.727763158492629236e-01
1.590000000000000000e+02,-1.710126746235057227e-01
1.600000000000000000e+02,-1.691662220008633144e-01
1.610000000000000000e+02,-1.709612075831529188e-01
1.620000000000000000e+02,-1.746710321381696462e-01
1.630000000000000000e+02,-1.767560202966599603e-01
1.640000000000000000e+02,-1.755121666236843792e-01
1.650000000000000000e+02,-1.744504086550841826e-01
1.660000000000000000e+02,-1.706189814935995530e-01
1.670000000000000000e+02,-1.710930601277732277e-01
1.680000000000000000e+02,-1.753023761571674832e-01
1.690000000000000000e+02,-1.705416843446832531e-01
1.700000000000000000e+02,-1.705587536575977614e-01
1.710000000000000000e+02,-1.635154945823915906e-01
1.720000000000000000e+02,-1.619817034342166673e-01
1.730000000000000000e+02,-1.636040779144999902e-01
1.740000000000000000e+02,-1.662793620425096486e-01
1.750000000000000000e+02,-1.631801715954172560e-01
1.760000000000000000e+02,-1.670021193773269796e-01
1.770000000000000000e+02,-1.698091699008565936e-01
1.780000000000000000e+02,-1.668325979057025954e-01
1.790000000000000000e+02,-1.612701827745309235e-01
1.800000000000000000e+02,-1.654417259792948791e-01
1.810000000000000000e+02,-1.715405275944920649e-01
1.820000000000000000e+02,-1.667568287212919942e-01
1.830000000000000000e+02,-1.660280165428237309e-01
1.840000000000000000e+02,-1.622969473641277804e-01
1.850000000000000000e+02,-1.620195838885475359e-01
1.860000000000000000e+02,-1.592468750000026190e-01
1.870000000000000000e+02,-1.560384451678613338e-01
1.880000000000000000e+02,-1.566213136085135571e-01
1.890000000000000000e+02,-1.623322183562737608e-01
1.900000000000000000e+02,-1.543749631188531535e-01
1.910000000000000000e+02,-1.535389911853418110e-01
1.920000000000000000e+02,-1.532977538278680885e-01
1.930000000000000000e+02,-1.501159797463603174e-01
1.940000000000000000e+02,-1.560583042466430759e-01
1.950000000000000000e+02,-1.528361540377511929e-01
1.960000000000000000e+02,-1.517915964614504620e-01
1.970000000000000000e+02,-1.520626129333697840e-01
1.980000000000000000e+02,-1.518143179845688195e-01
1.990000000000000000e+02,-1.549407335529296437e-01
2.000000000000000000e+02,-1.597703175244318263e-01
2.010000000000000000e+02,-1.558728210127946767e-01
2.020000000000000000e+02,-1.554033103945518524e-01
2.030000000000000000e+02,-1.578692573647023922e-01
2.040000000000000000e+02,-1.558899767889715404e-01
2.050000000000000000e+02,-1.555277305165280177e-01
2.060000000000000000e+02,-1.625705674020755387e-01
2.070000000000000000e+02,-1.550438290063668734e-01
2.080000000000000000e+02,-1.558914030174705645e-01
2.090000000000000000e+02,-1.549561869242062073e-01
2.100000000000000000e+02,-1.529648102395356202e-01
2.110000000000000000e+02,-1.563709873959245600e-01
2.120000000000000000e+02,-1.529630052724775535e-01
2.130000000000000000e+02,-1.504091495339482942e-01
2.140000000000000000e+02,-1.525273472438566369e-01
2.150000000000000000e+02,-1.592963113889954152e-01
2.160000000000000000e+02,-1.537961611551383889e-01
2.170000000000000000e+02,-1.559016969608121306e-01
2.180000000000000000e+02,-1.535807341271040460e-01
2.190000000000000000e+02,-1.430509320895837766e-01
2.200000000000000000e+02,-1.417390249408565506e-01
2.210000000000000000e+02,-1.430452367719260987e-01
2.220000000000000000e+02,-1.415494854202837272e-01
2.230000000000000000e+02,-1.406373429994375313e-01
2.240000000000000000e+02,-1.374982793662719860e-01
2.250000000000000000e+02,-1.308265319724070674e-01
2.260000000000000000e+02,-1.282806392763188308e-01
2.270000000000000000e+02,-1.299508962878458407e-01
2.280000000000000000e+02,-1.314686234676408216e-01
2.290000000000000000e+02,-1.336326196148899803e-01
2.300000000000000000e+02,-1.343498787087765434e-01
2.310000000000000000e+02,-1.318992796826856662e-01
2.320000000000000000e+02,-1.356826952672732789e-01
2.330000000000000000e+02,-1.361612443822267648e-01
2.340000000000000000e+02,-1.353668460179020261e-01
2.350000000000000000e+02,-1.331437848790115452e-01
2.360000000000000000e+02,-1.324836393737609253e-01
2.370000000000000000e+02,-1.342078493559447638e-01
2.380000000000000000e+02,-1.265775617811358278e-01
2.390000000000000000e+02,-1.268366604357094585e-01
2.400000000000000000e+02,-1.222886352068820320e-01
2.410000000000000000e+02,-1.239630517193361092e-01
2.420000000000000000e+02,-1.168374844056560419e-01
2.430000000000000000e+02,-1.181182537295962648e-01
2.440000000000000000e+02,-1.154630526018499692e-01
2.450000000000000000e+02,-1.223031491944517601e-01
2.460000000000000000e+02,-1.276663119371090338e-01
2.470000000000000000e+02,-1.205005681693799569e-01
2.480000000000000000e+02,-1.218874220000669140e-01
2.490000000000000000e+02,-1.146832806267435445e-01
2.500000000000000000e+02,-1.166427925553276124e-01
2.510000000000000000e+02,-1.100071816709420058e-01
2.520000000000000000e+02,-1.101632651132604390e-01
2.530000000000000000e+02,-1.074168327560729441e-01
2.540000000000000000e+02,-1.083244688103290054e-01
2.550000000000000000e+02,-1.044723104883581999e-01
2.560000000000000000e+02,-1.032340055138246115e-01
2.570000000000000000e+02,-1.036204436457996425e-01
2.580000000000000000e+02,-1.005922183983834761e-01
2.590000000000000000e+02,-1.064205432341482904e-01
2.600000000000000000e+02,-1.067545225581538748e-01
2.610000000000000000e+02,-1.080669900788518711e-01
2.620000000000000000e+02,-1.104983527614104982e-01
2.630000000000000000e+02,-1.141818339700440416e-01
2.640000000000000000e+02,-1.133950569670968134e-01
2.650000000000000000e+02,-1.101545241970233735e-01
2.660000000000000000e+02,-1.102199457182993780e-01
2.670000000000000000e+02,-1.109130798198185025e-01
2.680000000000000000e+02,-1.100324341300759484e-01
2.690000000000000000e+02,-1.059076058962690192e-01
2.700000000000000000e+02,-1.069921311536253250e-01
2.710000000000000000e+02,-1.052699279689778417e-01
2.720000000000000000e+02,-9.978812166676617745e-02
2.730000000000000000e+02,-9.728654092490264527e-02
2.740000000000000000e+02,-1.000495978761378330e-01
2.750000000000000000e+02,-1.042993860341230039e-01
2.760000000000000000e+02,-1.082567901864223692e-01
2.770000000000000000e+02,-1.117186530028597691e-01
2.780000000000000000e+02,-1.164531188496577829e-01
2.790000000000000000e+02,-1.165947588976608273e-01
2.800000000000000000e+02,-1.133493231776749044e-01
2.810000000000000000e+02,-1.116524731335268861e-01
2.820000000000000000e+02,-1.118556829769000172e-01
2.830000000000000000e+02,-1.057894058523785596e-01
2.840000000000000000e+02,-1.055996265407887491e-01
2.850000000000000000e+02,-1.037122071830778314e-01
2.860000000000000000e+02,-1.014032137608940620e-01
2.870000000000000000e+02,-9.818555569183806675e-02
2.880000000000000000e+02,-9.368675992094116500e-02
2.890000000000000000e+02,-9.446027826845859732e-02
2.900000000000000000e+02,-9.284373753215111047e-02
2.910000000000000000e+02,-9.115472332011820278e-02
2.920000000000000000e+02,-9.134276481056496921e-02
2.930000000000000000e+02,-9.066764789404284375e-02
2.940000000000000000e+02,-8.696634220514436187e-02
2.950000000000000000e+02,-8.924834316561100489e-02
2.960000000000000000e+02,-8.817088692350832924e-02
2.970000000000000000e+02,-8.649251071124761103e-02
2.980000000000000000e+02,-9.052256308397090001e-02
2.990000000000000000e+02,-8.544747168844638030e-02
3.000000000000000000e+02,-8.444986966867595868e-02
3.010000000000000000e+02,-8.584801713200643225e-02
3.020000000000000000e+02,-9.143720812745514959e-02
3.030000000000000000e+02,-9.447649461106391588e-02
3.040000000000000000e+02,-9.733599902390596692e-02
3.050000000000000000e+02,-8.847856682236604486e-02
3.060000000000000000e+02,-9.094014268534092449e-02
3.070000000000000000e+02,-9.121139877216440095e-02
3.080000000000000000e+02,-8.920094843000431206e-02
3.090000000000000000e+02,-9.666686629922070784e-02
3.100000000000000000e+02,-9.703798386056222691e-02
3.110000000000000000e+02,-9.700443013481002685e-02
3.120000000000000000e+02,-9.369849183367702505e-02
3.130000000000000000e+02,-9.470791085521135244e-02
3.140000000000000000e+02,-9.163930207926014593e-02
3.150000000000000000e+02,-9.265307650318424515e-02
3.160000000000000000e+02,-9.376332118400163007e-02
3.170000000000000000e+02,-8.730835608520488844e-02
3.180000000000000000e+02,-8.565630144723079820e-02
3.190000000000000000e+02,-8.011194661223654256e-02
3.200000000000000000e+02,-7.311519699120599958e-02
3.210000000000000000e+02,-7.378893260194617498e-02
3.220000000000000000e+02,-7.634844200551679783e-02
3.230000000000000000e+02,-6.917613739430485131e-02
3.240000000000000000e+02,-6.468343696606915216e-02
3.250000000000000000e+02,-6.274635198797724744e-02
3.260000000000000000e+02,-6.177549564036067392e-02
3.270000000000000000e+02,-5.869349124103889759e-02
3.280000000000000000e+02,-5.960174188397976414e-02
3.290000000000000000e+02,-5.817353453320263379e-02
3.300000000000000000e+02,-6.649302024393374810e-02
3.310000000000000000e+02,-6.847341614934418508e-02
3.320000000000000000e+02,-6.805514976374137104e-02
3.330000000000000000e+02,-6.670246766552398454e-02
3.340000000000000000e+02,-6.548859142983787240e-02
3.350000000000000000e+02,-6.695229689208237467e-02
3.360000000000000000e+02,-7.081049029145751461e-02
3.370000000000000000e+02,-7.247089453779406720e-02
3.380000000000000000e+02,-6.900850005469069681e-02
3.390000000000000000e+02,-7.341271877631640186e-02
3.400000000000000000e+02,-7.723185889405967397e-02
3.410000000000000000e+02,-7.108624124202064798e-02
3.420000000000000000e+02,-6.443292348074319831e-02
3.430000000000000000e+02,-6.095981871664950258e-02
3.440000000000000000e+02,-6.022152577187544348e-02
3.450000000000000000e+02,-5.909144518796544121e-02
3.460000000000000000e+02,-6.104736724664028280e-02
3.470000000000000000e+02,-5.820221722836778355e-02
3.480000000000000000e+02,-6.356337842512188585e-02
3.490000000000000000e+02,-6.032337207527085909e-02
3.500000000000000000e+02,-6.035257366072288576e-02
3.510000000000000000e+02,-6.365271388754610571e-02
3.520000000000000000e+02,-6.484456882300451697e-02
3.530000000000000000e+02,-6.817690009284770036e-02
3.540000000000000000e+02,-7.209789302183294835e-02
3.550000000000000000e+02,-6.850258145401050269e-02
3.560000000000000000e+02,-5.483471810576108496e-02
3.570000000000000000e+02,-5.597756213987885310e-02
3.580000000000000000e+02,-5.332624231575967821e-02
3.590000000000000000e+02,-4.928113468270205882e-02
3.600000000000000000e+02,-4.912526761467249370e-02
3.610000000000000000e+02,-4.824719209900046185e-02
3.620000000000000000e+02,-5.296673088711056215e-02
3.630000000000000000e+02,-4.827133273664929725e-02
3.640000000000000000e+02,-4.948312420989429972e-02
3.650000000000000000e+02,-5.367923072457535250e-02
3.660000000000000000e+02,-5.127984214477463581e-02
3.670000000000000000e+02,-4.572119592376013009e-02
3.680000000000000000e+02,-5.009224239880394336e-02
3.690000000000000000e+02,-4.969914815491241478e-02
3.700000000000000000e+02,-4.818468822755669206e-02
3.710000000000000000e+02,-4.369508454102587203e-02
3.720000000000000000e+02,-3.865965443235522270e-02
3.730000000000000000e+02,-3.849025081011666488e-02
3.740000000000000000e+02,-3.912121168321563286e-02
3.750000000000000000e+02,-3.500217344530347219e-02
3.760000000000000000e+02,-3.916486190990187133e-02
3.770000000000000000e+02,-4.311756256335513848e-02
3.780000000000000000e+02,-3.993804251145070816e-02
3.790000000000000000e+02,-3.899491448049221404e-02
3.800000000000000000e+02,-3.929762636491773709e-02
3.810000000000000000e+02,-3.852893438216880434e-02
3.820000000000000000e+02,-4.591415311747438360e-02
3.830000000000000000e+02,-4.408361328388003125e-02
3.840000000000000000e+02,-3.817378836736541603e-02
3.850000000000000000e+02,-3.782030331579870619e-02
3.860000000000000000e+02,-3.528525965887636257e-02
3.870000000000000000e+02,-3.602860035139163891e-02
3.880000000000000000e+02,-3.563128162535446342e-02
3.890000000000000000e+02,-3.282037554113637762e-02
3.900000000000000000e+02,-3.439027414727176962e-02
3.910000000000000000e+02,-3.702184610335271242e-02
3.920000000000000000e+02,-3.246152542208876474e-02
3.930000000000000000e+02,-4.046224471293345670e-02
3.940000000000000000e+02,-4.051779418425961038e-02
3.950000000000000000e+02,-4.012059039666637100e-02
3.960000000000000000e+02,-3.755673264218338525e-02
3.970000000000000000e+02,-3.091447842364925674e-02
3.980000000000000000e+02,-2.791486932132170723e-02
3.990000000000000000e+02,-3.393932754487524045e-02
4.000000000000000000e+02,-3.313232720026823563e-02
4.010000000000000000e+02,-3.404463454999849537e-02
4.020000000000000000e+02,-3.963978155107081291e-02
4.030000000000000000e+02,-3.764665819464177443e-02
4.040000000000000000e+02,-3.924935262311142481e-02
4.050000000000000000e+02,-3.883292866739047194e-02
4.060000000000000000e+02,-3.597174025778541312e-02
4.070000000000000000e+02,-3.803262504721421911e-02
4.080000000000000000e+02,-3.979036328301903402e-02
4.090000000000000000e+02,-3.938615454228532736e-02
4.100000000000000000e+02,-4.123625231628467308e-02
4.110000000000000000e+02,-3.805361361962417144e-02
4.120000000000000000e+02,-3.456145093034886095e-02
4.130000000000000000e+02,-3.527008197334549622e-02
4.140000000000000000e+02,-3.234867344549058332e-02
4.150000000000000000e+02,-3.178122347118628177e-02
4.160000000000000000e+02,-3.904442256581978216e-02
4.170000000000000000e+02,-3.569280406412089768e-02
4.180000000000000000e+02,-3.588539447915689573e-02
4.190000000000000000e+02,-3.444150796044993801e-02
4.200000000000000000e+02,-3.373228673479324036e-02
4.210000000000000000e+02,-2.520943664565693590e-02
4.220000000000000000e+02,-2.977918864996518741e-02
4.230000000000000000e+02,-3.096069484912955527e-02
4.240000000000000000e+02,-2.813597794916435774e-02
4.250000000000000000e+02,-3.436869212414848940e-02
4.260000000000000000e+02,-3.096864633679304035e-02
4.270000000000000000e+02,-2.538832454578498696e-02
4.280000000000000000e+02,-2.702155421508437363e-02
4.290000000000000000e+02,-2.987283832839119843e-02
4.300000000000000000e+02,-2.877750754015943879e-02
4.310000000000000000e+02,-3.043033178239532011e-02
4.320000000000000000e+02,-2.645719399952903630e-02
4.330000000000000000e+02,-2.395168012112920686e-02
4.340000000000000000e+02,-1.921552941860366764e-02
4.350000000000000000e+02,-1.117496440153484261e-02
4.360000000000000000e+02,-1.654093005950984727e-02
4.370000000000000000e+02,-1.512142291814760897e-02
4.380000000000000000e+02,-8.575757552395750494e-03
4.390000000000000000e+02,-3.056538538459389193e-03
4.400000000000000000e+02,-2.388716782536388916e-03
4.410000000000000000e+02,2.363127331771446710e-03
4.420000000000000000e+02,-2.918112803548679468e-03
4.430000000000000000e+02,-9.307122580563317177e-03
4.440000000000000000e+02,-1.090061708387010317e-02
4.450000000000000000e+02,-1.603217375742299611e-02
4.460000000000000000e+02,-1.679040617091275001e-02
4.470000000000000000e+02,-2.205751621579378485e-02
4.480000000000000000e+02,-1.935712792271686994e-02
4.490000000000000000e+02,-2.500425384128650633e-02
4.500000000000000000e+02,-2.847137799076496223e-02
4.510000000000000000e+02,-3.548250717354342609e-02
4.520000000000000000e+02,-3.157639471152345889e-02
4.530000000000000000e+02,-2.554592233317250563e-02
4.540000000000000000e+02,-2.841966279613556204e-02
4.550000000000000000e+02,-1.728304564772142546e-02
4.560000000000000000e+02,-2.096811875691445559e-02
4.570000000000000000e+02,-1.849417165208088951e-02
4.580000000000000000e+02,-2.200486114552039490e-02
4.590000000000000000e+02,-2.381955178962999811e-02
4.600000000000000000e+02,-2.740482860540184584e-02
4.610000000000000000e+02,-2.320955456230174019e-02
4.620000000000000000e+02,-1.902887824005030509e-02
4.630000000000000000e+02,-1.759333678599761530e-02
4.640000000000000000e+02,-2.358759239951429762e-02
4.650000000000000000e+02,-2.499761368354775845e-02
4.660000000000000000e+02,-2.023552530435367147e-02
4.670000000000000000e+02,-1.325513188374717946e-02
4.680000000000000000e+02,-1.513402002132754887e-02
4.690000000000000000e+02,-1.076391070630425620e-02
4.700000000000000000e+02,-1.367872011099715082e-02
4.710000000000000000e+02,-1.692922947618611881e-02
4.720000000000000000e+02,-1.788170043614019031e-02
4.730000000000000000e+02,-1.725812173499999269e-02
4.740000000000000000e+02,-1.257601187340760124e-02
4.750000000000000000e+02,-1.771830433724354281e-02
4.760000000000000000e+02,-1.639831315124016392e-02
4.770000000000000000e+02,-1.647997352304037683e-02
4.780000000000000000e+02,-1.572694915342021799e-02
4.790000000000000000e+02,-1.542420581328535906e-02
4.800000000000000000e+02,-8.794308461403221866e-03
4.810000000000000000e+02,-4.446281634458301713e-03
4.820000000000000000e+02,-1.744955357378973060e-03
4.830000000000000000e+02,-2.766402744516616163e-03
4.840000000000000000e+02,-4.141166298697963877e-03
4.850000000000000000e+02,-2.962048359707439293e-03
4.860000000000000000e+02,1.090083755128437581e-04
4.870000000000000000e+02,-8.606880041125166553e-03
4.880000000000000000e+02,-5.709318392741996595e-03
4.890000000000000000e+02,-4.809371441088505783e-04
4.900000000000000000e+02,-3.906188591053107173e-03


==> data/rock_paper_scissors/qrrlup.csv <==
1.000000000000000000e+00,-1.942361956620367036e-01
2.000000000000000000e+00,-1.912937127543241633e-01
3.000000000000000000e+00,-1.948373823835784224e-01
4.000000000000000000e+00,-1.968064110664541622e-01
5.000000000000000000e+00,-1.923203461070195908e-01
6.000000000000000000e+00,-1.946136814878391408e-01
7.000000000000000000e+00,-1.901889443534884871e-01
8.000000000000000000e+00,-1.862887504531485772e-01
9.000000000000000000e+00,-1.807579031240941769e-01
1.000000000000000000e+01,-1.782397505787767789e-01
1.100000000000000000e+01,-1.766005834326121737e-01
1.200000000000000000e+01,-1.761090354022013249e-01
1.300000000000000000e+01,-1.709124206714643379e-01
1.400000000000000000e+01,-1.700910837747479643e-01
1.500000000000000000e+01,-1.711069026016570627e-01
1.600000000000000000e+01,-1.696744682761215095e-01
1.700000000000000000e+01,-1.735442804157984464e-01
1.800000000000000000e+01,-1.786068763875699739e-01
1.900000000000000000e+01,-1.815350440347966721e-01
2.000000000000000000e+01,-1.843771116749730599e-01
2.100000000000000000e+01,-1.892214687803740747e-01
2.200000000000000000e+01,-1.908466285926651573e-01
2.300000000000000000e+01,-1.933694959961681503e-01
2.400000000000000000e+01,-1.935634028946813245e-01
2.500000000000000000e+01,-1.942176256424792968e-01
2.600000000000000000e+01,-1.939494575141101629e-01
2.700000000000000000e+01,-1.960137950190076750e-01
2.800000000000000000e+01,-1.964016931397766785e-01
2.900000000000000000e+01,-1.853855451212229610e-01
3.000000000000000000e+01,-1.868196410838538490e-01
3.100000000000000000e+01,-1.810101332371748806e-01
3.200000000000000000e+01,-1.847063806420244925e-01
3.300000000000000000e+01,-1.792015286396682061e-01
3.400000000000000000e+01,-1.741519346405874802e-01
3.500000000000000000e+01,-1.776537423510817226e-01
3.600000000000000000e+01,-1.760095002165731615e-01
3.700000000000000000e+01,-1.711988671000189144e-01
3.800000000000000000e+01,-1.675741225317635419e-01
3.900000000000000000e+01,-1.719750077751016626e-01
4.000000000000000000e+01,-1.696195212742310776e-01
4.100000000000000000e+01,-1.741880970999704348e-01
4.200000000000000000e+01,-1.655227652371424052e-01
4.300000000000000000e+01,-1.686884827486899163e-01
4.400000000000000000e+01,-1.724059161300285081e-01
4.500000000000000000e+01,-1.686215366209387612e-01
4.600000000000000000e+01,-1.622624058966410932e-01
4.700000000000000000e+01,-1.587776645716847401e-01
4.800000000000000000e+01,-1.596141686047103103e-01
4.900000000000000000e+01,-1.562145750570724245e-01
5.000000000000000000e+01,-1.568711340204761717e-01
5.100000000000000000e+01,-1.576986569903008339e-01
5.200000000000000000e+01,-1.618940178258061191e-01
5.300000000000000000e+01,-1.621738767900008926e-01
5.400000000000000000e+01,-1.589391414441367056e-01
5.500000000000000000e+01,-1.571445927544555810e-01
5.600000000000000000e+01,-1.571064872741907981e-01
5.700000000000000000e+01,-1.590093126391049494e-01
5.800000000000000000e+01,-1.599846326109297945e-01
5.900000000000000000e+01,-1.613014617162727427e-01
6.000000000000000000e+01,-1.586218089953711219e-01
6.100000000000000000e+01,-1.558524764430881948e-01
6.200000000000000000e+01,-1.564544423394812200e-01
6.300000000000000000e+01,-1.537646932151206514e-01
6.400000000000000000e+01,-1.505532771246464174e-01
6.500000000000000000e+01,-1.502635372020694748e-01
6.600000000000000000e+01,-1.486665101111945275e-01
6.700000000000000000e+01,-1.466703003633782754e-01
6.800000000000000000e+01,-1.485322095584153124e-01
6.900000000000000000e+01,-1.506097324255227243e-01
7.000000000000000000e+01,-1.554599076889570108e-01
7.100000000000000000e+01,-1.546415896860516004e-01
7.200000000000000000e+01,-1.570065716460261052e-01
7.300000000000000000e+01,-1.604324251610320107e-01
7.400000000000000000e+01,-1.606126480758767461e-01
7.500000000000000000e+01,-1.622998774902472685e-01
7.600000000000000000e+01,-1.650022018370086996e-01
7.700000000000000000e+01,-1.658723770832892241e-01
7.800000000000000000e+01,-1.582863663886993622e-01
7.900000000000000000e+01,-1.496842323083633353e-01
8.000000000000000000e+01,-1.407960105723866928e-01
8.100000000000000000e+01,-1.407982980965084840e-01
8.200000000000000000e+01,-1.366266364542645939e-01
8.300000000000000000e+01,-1.401724731441249538e-01
8.400000000000000000e+01,-1.409061636578229915e-01
8.500000000000000000e+01,-1.382259157101321800e-01
8.600000000000000000e+01,-1.372458777775736327e-01
8.700000000000000000e+01,-1.362766651370663218e-01
8.800000000000000000e+01,-1.401299656392157311e-01
8.900000000000000000e+01,-1.447580324845546551e-01
9.000000000000000000e+01,-1.454626838768647845e-01
9.100000000000000000e+01,-1.445215120559663613e-01
9.200000000000000000e+01,-1.402406354651160314e-01
9.300000000000000000e+01,-1.386138086321625218e-01
9.400000000000000000e+01,-1.445635842185640785e-01
9.500000000000000000e+01,-1.492850097382008856e-01
9.600000000000000000e+01,-1.522822804464976643e-01
9.700000000000000000e+01,-1.520353953064582930e-01
9.800000000000000000e+01,-1.421935637525075236e-01
9.900000000000000000e+01,-1.380484036592579122e-01
1.000000000000000000e+02,-1.400667858743676608e-01
1.010000000000000000e+02,-1.359821122586489794e-01
1.020000000000000000e+02,-1.414319729459393438e-01
1.030000000000000000e+02,-1.476193062684002244e-01
1.040000000000000000e+02,-1.449908146048031199e-01
1.050000000000000000e+02,-1.411621391173938922e-01
1.060000000000000000e+02,-1.425420179138870980e-01
1.070000000000000000e+02,-1.359342314184320555e-01
1.080000000000000000e+02,-1.375394806158761474e-01
1.090000000000000000e+02,-1.379742477848290572e-01
1.100000000000000000e+02,-1.330096475637397857e-01
1.110000000000000000e+02,-1.371689411477165499e-01
1.120000000000000000e+02,-1.323299550058100738e-01
1.130000000000000000e+02,-1.268748079110314508e-01
1.140000000000000000e+02,-1.238508103461858079e-01
1.150000000000000000e+02,-1.231363930774650312e-01
1.160000000000000000e+02,-1.242481165920269748e-01
1.170000000000000000e+02,-1.327056061193375158e-01
1.180000000000000000e+02,-1.289634063468433067e-01
1.190000000000000000e+02,-1.327237083814691576e-01
1.200000000000000000e+02,-1.311925960300093508e-01
1.210000000000000000e+02,-1.295767208730571329e-01
1.220000000000000000e+02,-1.317211880377174293e-01
1.230000000000000000e+02,-1.257598196110363553e-01
1.240000000000000000e+02,-1.238101258852394165e-01
1.250000000000000000e+02,-1.214217220969940614e-01
1.260000000000000000e+02,-1.108305481930268177e-01
1.270000000000000000e+02,-1.063620718126276066e-01
1.280000000000000000e+02,-1.109942426822932982e-01
1.290000000000000000e+02,-1.087492529228120397e-01
1.300000000000000000e+02,-1.063143360419452205e-01
1.310000000000000000e+02,-1.050852968929474329e-01
1.320000000000000000e+02,-1.061883408664204831e-01
1.330000000000000000e+02,-1.102845327980235129e-01
1.340000000000000000e+02,-1.095404328882593897e-01
1.350000000000000000e+02,-1.105297908150082442e-01
1.360000000000000000e+02,-1.169318553387994064e-01
1.370000000000000000e+02,-1.176519487640597939e-01
1.380000000000000000e+02,-1.159708433164482744e-01
1.390000000000000000e+02,-1.148304159581822748e-01
1.400000000000000000e+02,-1.147011007609355093e-01
1.410000000000000000e+02,-1.121175618249565797e-01
1.420000000000000000e+02,-1.068569946527873904e-01
1.430000000000000000e+02,-1.052526529589328380e-01
1.440000000000000000e+02,-1.042310879801618684e-01
1.450000000000000000e+02,-1.008806179448432511e-01
1.460000000000000000e+02,-1.020479722593349015e-01
1.470000000000000000e+02,-1.019028619104188904e-01
1.480000000000000000e+02,-1.022377598790896458e-01
1.490000000000000000e+02,-1.015256028998339638e-01
1.500000000000000000e+02,-1.036879972325158994e-01
1.510000000000000000e+02,-1.018268572742281330e-01
1.520000000000000000e+02,-1.021676081595779551e-01
1.530000000000000000e+02,-1.005547994854473215e-01
1.540000000000000000e+02,-9.563706374330471771e-02
1.550000000000000000e+02,-9.930743129715474682e-02
1.560000000000000000e+02,-9.268770676632764882e-02
1.570000000000000000e+02,-9.274918364510406632e-02
1.580000000000000000e+02,-8.772368440033148640e-02
1.590000000000000000e+02,-8.578732578329600900e-02
1.600000000000000000e+02,-8.053377798721575442e-02
1.610000000000000000e+02,-8.283879233191047964e-02
1.620000000000000000e+02,-8.252896779403014194e-02
1.630000000000000000e+02,-8.414397977635570958e-02
1.640000000000000000e+02,-8.138783352011183525e-02
1.650000000000000000e+02,-8.264959144698877380e-02
1.660000000000000000e+02,-8.288101870756613143e-02
1.670000000000000000e+02,-7.960694008009797096e-02
1.680000000000000000e+02,-7.849762392553394363e-02
1.690000000000000000e+02,-8.005831539976186739e-02
1.700000000000000000e+02,-7.944124636102867232e-02
1.710000000000000000e+02,-7.798450566347756019e-02
1.720000000000000000e+02,-8.001829650245340098e-02
1.730000000000000000e+02,-7.409592170850065607e-02
1.740000000000000000e+02,-7.472063774887414966e-02
1.750000000000000000e+02,-7.241982814902786503e-02
1.760000000000000000e+02,-7.029788006834983283e-02
1.770000000000000000e+02,-7.329082997397369514e-02
1.780000000000000000e+02,-6.556740211515901806e-02
1.790000000000000000e+02,-6.772981745271183796e-02
1.800000000000000000e+02,-6.845827419430364214e-02
1.810000000000000000e+02,-6.465947258357673810e-02
1.820000000000000000e+02,-6.314317189561612087e-02
1.830000000000000000e+02,-6.677198427003461223e-02
1.840000000000000000e+02,-6.730305327811228477e-02
1.850000000000000000e+02,-6.498041671867477165e-02
1.860000000000000000e+02,-6.565312554239967346e-02
1.870000000000000000e+02,-6.496155473528106294e-02
1.880000000000000000e+02,-6.557868611879524856e-02
1.890000000000000000e+02,-6.266778140158238419e-02
1.900000000000000000e+02,-6.912503661665125865e-02
1.910000000000000000e+02,-7.066100851588992537e-02
1.920000000000000000e+02,-6.870224579215232497e-02
1.930000000000000000e+02,-6.718401992283395963e-02
1.940000000000000000e+02,-6.604169514762474325e-02
1.950000000000000000e+02,-6.816384504582742587e-02
1.960000000000000000e+02,-6.670840251036939950e-02
1.970000000000000000e+02,-6.503738646089807229e-02
1.980000000000000000e+02,-7.078568106324698017e-02
1.990000000000000000e+02,-7.265926543900688706e-02
2.000000000000000000e+02,-6.832968128869072733e-02
2.010000000000000000e+02,-6.262717773550777189e-02
2.020000000000000000e+02,-6.479668814811460897e-02
2.030000000000000000e+02,-6.503074152739629632e-02
2.040000000000000000e+02,-6.511002249949800202e-02
2.050000000000000000e+02,-6.877226907070980999e-02
2.060000000000000000e+02,-6.542943230735182025e-02
2.070000000000000000e+02,-6.875617055479393835e-02
2.080000000000000000e+02,-7.040859721424246043e-02
2.090000000000000000e+02,-6.644381362192136597e-02
2.100000000000000000e+02,-6.263519045485843595e-02
2.110000000000000000e+02,-6.402901307942251985e-02
2.120000000000000000e+02,-6.163699518349799455e-02
2.130000000000000000e+02,-5.859085067466802271e-02
2.140000000000000000e+02,-5.267265291931106513e-02
2.150000000000000000e+02,-4.680368897757316432e-02
2.160000000000000000e+02,-4.570383939620456526e-02
2.170000000000000000e+02,-4.389830365833109760e-02
2.180000000000000000e+02,-3.421926599657566792e-02
2.190000000000000000e+02,-3.844906772787701210e-02
2.200000000000000000e+02,-3.856097475441472994e-02
2.210000000000000000e+02,-4.175476300902681431e-02
2.220000000000000000e+02,-3.955051436886485722e-02
2.230000000000000000e+02,-3.616265669955900930e-02
2.240000000000000000e+02,-3.870172023437693648e-02
2.250000000000000000e+02,-3.657346775043136128e-02
2.260000000000000000e+02,-3.661936026025507107e-02
2.270000000000000000e+02,-3.234910319508384202e-02
2.280000000000000000e+02,-3.493137640793449183e-02
2.290000000000000000e+02,-3.166738022939289549e-02
2.300000000000000000e+02,-3.145012149685946085e-02
2.310000000000000000e+02,-2.780072058479016173e-02
2.320000000000000000e+02,-3.081730501584878379e-02
2.330000000000000000e+02,-3.053875578466618695e-02
2.340000000000000000e+02,-2.983315412663919974e-02
2.350000000000000000e+02,-2.655621499730883434e-02
2.360000000000000000e+02,-2.431636079089689179e-02
2.370000000000000000e+02,-2.909215071930613267e-02
2.380000000000000000e+02,-2.142243798417091394e-02
2.390000000000000000e+02,-2.096333946445279317e-02
2.400000000000000000e+02,-2.111136430734013303e-02
2.410000000000000000e+02,-2.453694766226574564e-02
2.420000000000000000e+02,-2.716251511378152406e-02
2.430000000000000000e+02,-2.798174568702326004e-02
2.440000000000000000e+02,-2.753694699581866329e-02
2.450000000000000000e+02,-3.179685039725644452e-02
2.460000000000000000e+02,-3.523368755103605671e-02
2.470000000000000000e+02,-3.249943140966221611e-02
2.480000000000000000e+02,-3.961257757524996870e-02
2.490000000000000000e+02,-4.591671898731639750e-02
2.500000000000000000e+02,-4.415720748267038670e-02
2.510000000000000000e+02,-3.759281849446088203e-02
2.520000000000000000e+02,-3.193673497018609947e-02
2.530000000000000000e+02,-2.868316757324276128e-02
2.540000000000000000e+02,-2.717553140201255796e-02
2.550000000000000000e+02,-2.522768957422668462e-02
2.560000000000000000e+02,-2.306599458750330928e-02
2.570000000000000000e+02,-2.337955640262911333e-02
2.580000000000000000e+02,-2.670778175509849750e-02
2.590000000000000000e+02,-1.877945704077809558e-02
2.600000000000000000e+02,-1.664547744035600740e-02
2.610000000000000000e+02,-1.873300988091503028e-02
2.620000000000000000e+02,-1.640164717749474643e-02
2.630000000000000000e+02,-2.061816607167922533e-02
2.640000000000000000e+02,-1.730494327802730575e-02
2.650000000000000000e+02,-1.344547615091876841e-02
2.660000000000000000e+02,-1.068005454098083090e-02
2.670000000000000000e+02,-7.686920658508775150e-03
2.680000000000000000e+02,-6.867566311743483753e-03
2.690000000000000000e+02,-7.292394367481552786e-03
2.700000000000000000e+02,-8.507869151848486411e-03
2.710000000000000000e+02,-9.030072307438713475e-03
2.720000000000000000e+02,-1.561187877132797636e-02
2.730000000000000000e+02,-1.631345946029240379e-02
2.740000000000000000e+02,-1.925040258654321657e-02
2.750000000000000000e+02,-2.290061456862896305e-02
2.760000000000000000e+02,-2.614321018089126730e-02
2.770000000000000000e+02,-2.458134743374427306e-02
2.780000000000000000e+02,-2.104688182089445303e-02
2.790000000000000000e+02,-2.120524159854783597e-02
2.800000000000000000e+02,-2.105067713375934763e-02
2.810000000000000000e+02,-1.964752715406552913e-02
2.820000000000000000e+02,-1.374431712144763562e-02
2.830000000000000000e+02,-1.141059428471211806e-02
2.840000000000000000e+02,-1.190037344058481744e-02
2.850000000000000000e+02,-4.987792734220744539e-03
2.860000000000000000e+02,4.403213656585920621e-03
2.870000000000000000e+02,6.685555688112763961e-03
2.880000000000000000e+02,1.128676021672922469e-02
2.890000000000000000e+02,7.460278480800150436e-03
2.900000000000000000e+02,1.294373762304819320e-02
2.910000000000000000e+02,1.205472357939837286e-02
2.920000000000000000e+02,1.404276501098556534e-02
2.930000000000000000e+02,1.346764829711925848e-02
2.940000000000000000e+02,1.936634269166730149e-02
2.950000000000000000e+02,2.094834366778015183e-02
2.960000000000000000e+02,1.897088720365017189e-02
2.970000000000000000e+02,1.699251101672139691e-02
2.980000000000000000e+02,7.222563399875508994e-03
2.990000000000000000e+02,1.444747189706264284e-02
3.000000000000000000e+02,1.184986991305500559e-02
3.010000000000000000e+02,1.124801706718638050e-02
3.020000000000000000e+02,3.337207880095886814e-03
3.030000000000000000e+02,5.476494234809614614e-03
3.040000000000000000e+02,3.535998754940011812e-03
3.050000000000000000e+02,1.087856656383089093e-02
3.060000000000000000e+02,1.684014264659790261e-02
3.070000000000000000e+02,1.451139877290945346e-02
3.080000000000000000e+02,2.150094832271595008e-02
3.090000000000000000e+02,1.466686615765969148e-02
3.100000000000000000e+02,1.633798367131746726e-02
3.110000000000000000e+02,2.150442988521557991e-02
3.120000000000000000e+02,3.229849180909009909e-02
3.130000000000000000e+02,2.980791089022905710e-02
3.140000000000000000e+02,3.103930209267117754e-02
3.150000000000000000e+02,1.705307657247464442e-02
3.160000000000000000e+02,1.566332114153332761e-02
3.170000000000000000e+02,2.100835589074473431e-02
3.180000000000000000e+02,2.345630123563430258e-02
3.190000000000000000e+02,3.081194629856709444e-02
3.200000000000000000e+02,2.231519661793193027e-02
3.210000000000000000e+02,2.558893244995431859e-02
3.220000000000000000e+02,2.794844196975399681e-02
3.230000000000000000e+02,3.137613747551616650e-02
3.240000000000000000e+02,2.888343713296214268e-02
3.250000000000000000e+02,3.114635211687228830e-02
3.260000000000000000e+02,3.777549563663538251e-02
3.270000000000000000e+02,3.579349136173830270e-02
3.280000000000000000e+02,3.510174220808001677e-02
3.290000000000000000e+02,2.927353488114474780e-02
3.300000000000000000e+02,3.809302063657933612e-02
3.310000000000000000e+02,3.137341655018541925e-02
3.320000000000000000e+02,2.855514999470936885e-02
3.330000000000000000e+02,2.650246768862078023e-02
3.340000000000000000e+02,2.828859119961492710e-02
3.350000000000000000e+02,2.775229663205711073e-02
3.360000000000000000e+02,2.691049026687059031e-02
3.370000000000000000e+02,2.267089455195015618e-02
3.380000000000000000e+02,2.570849975592242459e-02
3.390000000000000000e+02,2.881271850660538716e-02
3.400000000000000000e+02,3.203185854462744370e-02
3.410000000000000000e+02,3.428624076071314780e-02
3.420000000000000000e+02,3.583292317005399436e-02
3.430000000000000000e+02,3.045981842980215182e-02
3.440000000000000000e+02,2.342152549545888779e-02
3.450000000000000000e+02,2.389144465226869518e-02
3.460000000000000000e+02,2.724736641888078625e-02
3.470000000000000000e+02,2.300221611525104029e-02
3.480000000000000000e+02,2.596337742152868625e-02
3.490000000000000000e+02,3.062337098823116055e-02
3.500000000000000000e+02,3.195257276814335301e-02
3.510000000000000000e+02,3.125271308437352347e-02
3.520000000000000000e+02,3.134456785815433605e-02
3.530000000000000000e+02,3.547689911011610298e-02
3.540000000000000000e+02,3.939789213223360981e-02
3.550000000000000000e+02,3.610258087435531948e-02
3.560000000000000000e+02,3.103471766915706642e-02
3.570000000000000000e+02,3.647756212870298387e-02
3.580000000000000000e+02,3.472624237759949772e-02
3.590000000000000000e+02,2.968113476689362290e-02
3.600000000000000000e+02,3.262526764820010416e-02
3.610000000000000000e+02,3.454719199543739711e-02
3.620000000000000000e+02,3.356673102271113401e-02
3.630000000000000000e+02,2.757133297581293441e-02
3.640000000000000000e+02,3.168312444011724127e-02
3.650000000000000000e+02,3.657923099503143649e-02
3.660000000000000000e+02,3.377984246142431285e-02
3.670000000000000000e+02,3.002119605116506870e-02
3.680000000000000000e+02,3.369224237421702961e-02
3.690000000000000000e+02,3.249914820408625338e-02
3.700000000000000000e+02,3.278468834825608996e-02
3.710000000000000000e+02,3.259508482638311111e-02
3.720000000000000000e+02,3.255965449419503943e-02
3.730000000000000000e+02,3.279025075125708427e-02
3.740000000000000000e+02,2.902121179720951877e-02
3.750000000000000000e+02,2.250217350118282472e-02
3.760000000000000000e+02,2.056486193448879216e-02
3.770000000000000000e+02,2.351756262892024107e-02
3.780000000000000000e+02,1.963804277892654271e-02
3.790000000000000000e+02,1.999491483066950098e-02
3.800000000000000000e+02,2.389762654149649168e-02
3.810000000000000000e+02,2.612893430542782142e-02
3.820000000000000000e+02,3.111415307575112615e-02
3.830000000000000000e+02,3.828361324588206577e-02
3.840000000000000000e+02,3.867378826305729878e-02
3.850000000000000000e+02,4.002030324799842054e-02
3.860000000000000000e+02,3.898525959480137609e-02
3.870000000000000000e+02,3.462860030817827700e-02
3.880000000000000000e+02,3.233128156873005254e-02
3.890000000000000000e+02,3.002037551058899661e-02
3.900000000000000000e+02,3.089027409511770420e-02
3.910000000000000000e+02,2.342184635145704713e-02
3.920000000000000000e+02,2.286152565529193589e-02
3.930000000000000000e+02,2.386224502809301470e-02
3.940000000000000000e+02,2.721779433252616634e-02
3.950000000000000000e+02,3.032059042944892230e-02
3.960000000000000000e+02,3.485673266528017955e-02
3.970000000000000000e+02,3.471447828283328457e-02
3.980000000000000000e+02,4.271486913952753789e-02
3.990000000000000000e+02,4.873932723269591011e-02
4.000000000000000000e+02,5.243232682475897077e-02
4.010000000000000000e+02,5.214463407092616298e-02
4.020000000000000000e+02,5.453978093863308396e-02
4.030000000000000000e+02,5.884665760902613174e-02
4.040000000000000000e+02,5.724935209039490325e-02
4.050000000000000000e+02,5.853292805942309635e-02
4.060000000000000000e+02,5.317173981745610539e-02
4.070000000000000000e+02,5.763262451598781533e-02
4.080000000000000000e+02,5.359036267654176955e-02
4.090000000000000000e+02,5.268615389110458541e-02
4.100000000000000000e+02,5.203625162785103370e-02
4.110000000000000000e+02,5.535361299079516462e-02
4.120000000000000000e+02,5.256145050939106667e-02
4.130000000000000000e+02,5.127008157846471570e-02
4.140000000000000000e+02,5.244867307072638429e-02
4.150000000000000000e+02,5.208122314783107665e-02
4.160000000000000000e+02,5.104442222309307081e-02
4.170000000000000000e+02,4.629280399483050312e-02
4.180000000000000000e+02,4.968539445009963196e-02
4.190000000000000000e+02,5.534150794033336485e-02
4.200000000000000000e+02,5.333228678098683728e-02
4.210000000000000000e+02,4.950943653091799401e-02
4.220000000000000000e+02,4.587918855087246006e-02
4.230000000000000000e+02,4.736069479921066472e-02
4.240000000000000000e+02,4.833597803782626462e-02
4.250000000000000000e+02,4.736869218747842558e-02
4.260000000000000000e+02,5.686864654019388454e-02
4.270000000000000000e+02,6.538832489968755823e-02
4.280000000000000000e+02,6.022155457196719242e-02
4.290000000000000000e+02,6.987283888718474889e-02
4.300000000000000000e+02,6.967750833960675849e-02
4.310000000000000000e+02,6.933033264517254879e-02
4.320000000000000000e+02,7.745719481536762763e-02
4.330000000000000000e+02,7.575168082595414021e-02
4.340000000000000000e+02,7.481553007574490155e-02
4.350000000000000000e+02,7.647496506538158101e-02
4.360000000000000000e+02,7.744093037466939777e-02
4.370000000000000000e+02,6.752142299488859967e-02
4.380000000000000000e+02,7.637575748981087487e-02
4.390000000000000000e+02,6.385653837156639312e-02
4.400000000000000000e+02,6.628871652772652667e-02
4.410000000000000000e+02,6.043687253113788627e-02
4.420000000000000000e+02,6.141811253905306994e-02
4.430000000000000000e+02,6.440712237343716728e-02
4.440000000000000000e+02,6.200061676125995236e-02
4.450000000000000000e+02,6.543217364044888462e-02
4.460000000000000000e+02,6.659040619400954930e-02
4.470000000000000000e+02,6.675751625975220871e-02
4.480000000000000000e+02,5.605712818274214554e-02
4.490000000000000000e+02,5.610425405884346406e-02
4.500000000000000000e+02,5.797137815095244895e-02
4.510000000000000000e+02,6.568250716907307607e-02
4.520000000000000000e+02,6.837639487618128731e-02
4.530000000000000000e+02,6.824592234732861085e-02
4.540000000000000000e+02,7.051966291683496590e-02
4.550000000000000000e+02,6.468304557545079270e-02
4.560000000000000000e+02,6.666811872264179206e-02
4.570000000000000000e+02,6.299417145836579135e-02
4.580000000000000000e+02,6.440486098011752314e-02
4.590000000000000000e+02,6.851955168457682377e-02
4.600000000000000000e+02,6.890482834835681691e-02
4.610000000000000000e+02,6.680955437007675413e-02
4.620000000000000000e+02,6.912887805155060184e-02
4.630000000000000000e+02,6.869333670553134930e-02
4.640000000000000000e+02,6.948759221175966616e-02
4.650000000000000000e+02,6.719761361574747016e-02
4.660000000000000000e+02,6.213552518737955332e-02
4.670000000000000000e+02,6.225513199923118912e-02
4.680000000000000000e+02,6.573402008242232308e-02
4.690000000000000000e+02,6.886391069289322930e-02
4.700000000000000000e+02,6.947872044701834671e-02
4.710000000000000000e+02,7.512922975856312080e-02
4.720000000000000000e+02,7.008170072224248481e-02
4.730000000000000000e+02,6.985812203078804739e-02
4.740000000000000000e+02,7.077601223029042488e-02
4.750000000000000000e+02,7.571830469859670842e-02
4.760000000000000000e+02,7.549831343212706769e-02
4.770000000000000000e+02,7.487997380094701949e-02
4.780000000000000000e+02,7.372694923537662093e-02
4.790000000000000000e+02,6.722420586618449434e-02
4.800000000000000000e+02,6.499430828556952700e-02
4.810000000000000000e+02,6.614628148470164115e-02
4.820000000000000000e+02,6.614495538941644881e-02
4.830000000000000000e+02,7.086640282423785353e-02
4.840000000000000000e+02,7.424116646410086617e-02
4.850000000000000000e+02,7.486204835449201955e-02
4.860000000000000000e+02,7.059099183235836850e-02
4.870000000000000000e+02,6.770688021025333958e-02
4.880000000000000000e+02,6.780931866245301642e-02
4.890000000000000000e+02,7.058093740264401172e-02
4.900000000000000000e+02,6.800618877880773572e-02

